Leave-One-Out Neighborhood Smoothing for Graphons: Berry--Esseen Bounds and Edge-Wise Confidence Intervals

We develop a framework for edge-wise inference in graphon-based random networks. The proposed leave-one-out neighborhood procedure excludes the target vertex when selecting neighbors, then averages the selected vertices' edges to that target. Conditional on the latent probabilities and selected neighborhood, these edges are independent. This structure yields finite-sample concentration inequalities and a Berry--Esseen bound for fluctuations about the selected-neighborhood mean. Under blockwise graphon regularity, quantitative two-hop identifiability, and across-block separation, we control the smoothing bias uniformly over latent positions, including positions near block boundaries. Together with an observable variance estimator, this gives Gaussian confidence intervals for individual edge probabilities with asymptotically correct pointwise coverage. We also establish finite-sample empirical Bernstein coverage for the selected-neighborhood mean, Gaussian inference under weaker bandwidth conditions on identical-profile blocks, and inference for target pairs chosen measurably from the latent positions. Finally, we derive an expected-risk identity for leave-one-out cross-validation at each fixed neighborhood size. Simulations assess interval coverage, variance estimation, and estimation error.

==> generated_results/regenerated_20260831/all_environment.txt <==
profile=all
python=3.12.13
platform=Windows-11-10.0.26200-SP0
numpy=2.3.5
random_generator=numpy.random.Generator(PCG64)
replication_seed_scheme=SeedSequence([base_seed, replication])
jobs=main_kink_n200,main_kink_n500,main_kink_n1000,main_kink_n2000,main_linear_n200,main_linear_n500,main_linear_n1000,main_linear_n2000,main_sbm_n200,main_sbm_n500,main_sbm_n1000,main_sbm_n2000,wiggly_n200,wiggly_n500,wiggly_n1000,wiggly_n2000,legacy_legacy_smooth,legacy_legacy_rank1,legacy_legacy_spiky,sweep_kink_n1000


==> generated_results/regenerated_20260831/all_summary.csv <==
stream,model,n,regime,h,method,graphs,targets,mse,mcse_mse,rms_bias,mean_estimate,mcse_estimate,mean_target,mcse_target,mean_err,mcse_err,mean_bias,mcse_bias,mean_oracle_V,mcse_oracle_V,mean_empirical_V,mcse_empirical_V,mean_Vratio,mcse_Vratio,mean_std_bias,mcse_std_bias,mean_normal_cover_P,mcse_normal_cover_P,mean_normal_width,mcse_normal_width,mean_EB_cover_mean,mcse_EB_cover_mean,mean_EB_width,mcse_EB_width,mean_EB_full,mcse_EB_full
legacy,legacy_rank1,500,balance,63,LOO,120,480,0.004633881338914491,0.00027288935578772834,0.021693846254912143,0.496494708994709,0.0033950226312420896,0.5000541710016627,5.685530657282913e-05,-0.003559462006953671,0.003396712215443937,-0.0015559882430123346,0.001157294162454325,0.003768352360464383,6.670616211669577e-07,0.0037571251120918302,9.380242184835698e-06,0.9966598961000268,0.00260369463523727,0.27798525607417535,0.01318421896537236,0.9166666666666666,0.012317765934198886,0.24004415648434918,0.0003187311426428206,1.0,0.0,0.6815124356169792,0.0013426298651349087,0.0,0.0
legacy,legacy_rank1,500,balance,63,ZLZ,120,480,0.004696140311466312,0.00027960670673359976,0.02158121549140775,0.49639550264550264,0.003353785355101964,0.5000541710016627,5.685530657282913e-05,-0.003658668356160017,0.0033540550657628603,-0.0016606219213895449,0.0011475904045335856,0.003768177131111965,6.371912170130229e-07,0.0037530613599482004,9.520266558368804e-06,0.9956166218606637,0.0026433510770748356,0.2766981341893639,0.013201354785181465,0.9208333333333333,0.012890718945064116,0.23990952488849118,0.0003222845019606109,1.0,0.0,0.6807330510953505,0.0013365214626110797,0.0,0.0
legacy,legacy_rank1,500,inference,42,LOO,120,480,0.00609083425691011,0.00034854945938313963,0.02166405663753808,0.49925595238095233,0.0038101871030572928,0.5000541710016627,5.685530657282913e-05,-0.000798218620710268,0.0038104141447519832,-0.0016163789248303964,0.001152916978412109,0.005656837516963259,9.70574594251209e-07,0.005636239929576166,1.5960886670600084e-05,0.995855242744793,0.0029567041999397094,0.2281147566047988,0.01044054833864932,0.9354166666666667,0.011264514964507833,0.29390159757611134,0.0004482795626443314,1.0,0.0,0.8568933137723498,0.002426366332109937,0.0,0.0
legacy,legacy_rank1,500,inference,42,ZLZ,120,480,0.006291633006960507,0.000377008037765744,0.021502011904278844,0.4984126984126984,0.003836903423933549,0.5000541710016627,5.685530657282913e-05,-0.001641472588964236,0.0038363721946395794,-0.0016857698913465048,0.0011477369974430306,0.005656707469967836,9.628221617912545e-07,0.005624112788746934,1.6331419074781577e-05,0.9937133362361761,0.0030331043697925057,0.2247519511138544,0.010611594266650148,0.925,0.011685658811070067,0.29356669028057486,0.000462143212864533,1.0,0.0,0.8547463749921349,0.002384505939377666,0.0,0.0
legacy,legacy_smooth,500,balance,63,LOO,120,480,0.0037684992514879583,0.00028472830760957024,0.019973891627996374,0.661111111111111,0.0030642386154561756,0.663096461469154,6.63172004956227e-05,-0.001985350358042997,0.003063408398302045,-0.0033526485511249536,0.0008560999521879532,0.0035519052322136677,4.132465187826387e-06,0.0035533110097882245,1.6537751778169892e-05,1.0003884019141378,0.0042004842205489905,0.27528804822459035,0.00852703309780853,0.9395833333333333,0.011832985653944706,0.23340187646469826,0.0005645436394031201,1.0,0.0,0.6597862372252216,0.00232375759931686,0.0,0.0
legacy,legacy_smooth,500,balance,63,ZLZ,120,480,0.003789782455279704,0.0002665131744147113,0.020258385053960264,0.6616071428571428,0.003043498273368589,0.663096461469154,6.63172004956227e-05,-0.0014893186120112515,0.003043321994081759,-0.004843387250231795,0.0009111994644115881,0.0035437500097542716,4.112000558458847e-06,0.003546825938659016,1.6876085884005934e-05,1.00089039365753,0.004336296773406783,0.28075774394718817,0.008344191591725945,0.9333333333333333,0.01210269626031218,0.23316187752987663,0.0005770170150865498,1.0,0.0,0.6586200622639947,0.002412582647780598,0.0,0.0
legacy,legacy_smooth,500,inference,42,LOO,120,480,0.005282520693339815,0.00035401767828422076,0.020122940757341768,0.6612599206349207,0.003630406926006107,0.663096461469154,6.63172004956227e-05,-0.0018365408342334616,0.003628815544981063,-0.003512246850096826,0.0008678133945249551,0.005329345903035512,6.304967653351731e-06,0.00533389677009015,3.0187684598798777e-05,1.0007622134763343,0.005215132287673513,0.22464676301914868,0.007038564135429417,0.9479166666666666,0.011028925448351021,0.2858317429035317,0.000845817731794955,1.0,0.0,0.8029351084286928,0.004160164725487383,0.0,0.0
legacy,legacy_smooth,500,inference,42,ZLZ,120,480,0.005431527078320412,0.0003496730734071484,0.020352194996729037,0.664781746031746,0.00368534108496028,0.663096461469154,6.63172004956227e-05,0.001685284562591934,0.0036856477811957724,-0.004806162382192758,0.0009244143841549819,0.0053182178603305595,6.491495913891513e-06,0.005296420736316207,3.164249888064461e-05,0.9957436690132648,0.005586198698498054,0.22908784595893905,0.00698273739260827,0.9354166666666667,0.011264514964507833,0.28475028607168984,0.0008950179639751735,1.0,0.0,0.7985965434448777,0.004234223880944218,0.0,0.0
legacy,legacy_spiky,500,balance,63,LOO,120,480,0.0024864575459813553,0.0001655445021583554,1.1102230246251565e-16,0.19705687830687826,0.002681177513746073,0.20000000000000004,2.5443494450999892e-18,-0.002943121693121715,0.002681177513746073,-1.1102230246251565e-16,0.0,0.0025396825396825405,3.975546007968733e-20,0.00251205918448622,2.5630055114925766e-05,0.9891233038914488,0.010091834201502019,2.2030305172320773e-15,0.0,0.9333333333333333,0.01055752107111956,0.19551714356712002,0.0010243758362338707,1.0,0.0,0.5095398579494448,0.0034251200510002503,0.0,0.0
legacy,legacy_spiky,500,balance,63,ZLZ,120,480,0.0025225707566977405,0.00018040485297484625,0.0009933853627258824,0.19295634920634921,0.0026470566303133766,0.20000000000000004,2.5443494450999892e-18,-0.007043650793650815,0.0026470566303133766,-0.00031084656084667074,5.41970057453143e-05,0.0025357352817670284,6.882159459722514e-07,0.0024717941736630933,2.563557993595696e-05,0.9747263609817263,0.01008403321735166,0.0062177145510531745,0.0010840766914978833,0.925,0.012054381910711958,0.19388853077224513,0.0010387613434984832,1.0,0.0,0.5041800038119602,0.0033895156671027646,0.0,0.0
legacy,legacy_spiky,500,inference,42,LOO,120,480,0.0034455309901738475,0.00020080675689461365,5.551115123125783e-17,0.19360119047619045,0.0029961006193681273,0.20000000000000004,2.5443494450999892e-18,-0.006398809523809544,0.0029961006193681273,-5.551115123125783e-17,0.0,0.003809523809523811,3.975546007968733e-20,0.003724760568183913,4.354615640656743e-05,0.9777496491482768,0.01143086605672395,8.993834424997156e-16,1.8078690154510392e-32,0.9208333333333333,0.01145236348176192,0.23725580945017094,0.001480401924381517,1.0,0.0,0.622332948500383,0.0040779460866903145,0.0,0.0
legacy,legacy_spiky,500,inference,42,ZLZ,120,480,0.0035865457294028727,0.00021136073810454616,0.0013573516965466037,0.19146825396825395,0.003076485777941382,0.20000000000000004,2.5443494450999892e-18,-0.008531746031746052,0.0030764857779413813,-0.000386904761904816,7.989995002191033e-05,0.0038021541950113394,1.521903809941156e-06,0.003690107479306085,4.559227671422372e-05,0.9704441726745225,0.011969881043358103,0.006344559076725498,0.0013102189558115017,0.925,0.011685658811070067,0.23599552056680195,0.001593634330406575,1.0,0.0,0.6192535769814934,0.004228413169802232,0.0,0.0
main,kink,1000,balance,100,LOO,100,400,0.0024846730728503024,0.0001765382914012716,0.01283403619343285,0.50755,0.0025951537974315186,0.5100298690751519,1.9930306954977353e-05,-0.00247986907515195,0.002595287175499829,-0.003221263851483269,0.0007266562907998879,0.002463543452242421,2.61325979350772e-07,0.0024680555555555554,3.4279521469430334e-06,1.0018398956288141,0.0014064701028900163,0.20895159134629243,0.009083465194538728,0.9425,0.011154901083461843,0.19471835510273663,0.00013742385463163314,1.0,0.0,0.5006712035699142,0.00020757093389148223,0.0,0.0
main,kink,1000,balance,100,ZLZ,100,400,0.002684732674439705,0.0001805347397105886,0.012991188046887136,0.510225,0.0026695285306131446,0.5100298690751519,1.9930306954977353e-05,0.00019513092484805094,0.0026702203350199532,-0.003332446579575785,0.0007395019420054365,0.00246284625303844,3.125118785475469e-07,0.002466542929292929,3.749797513992027e-06,1.0015395047563573,0.001561249132046973,0.210490171762196,0.009260279353376906,0.93,0.011827890340165901,0.19465529730279799,0.00015081510133295383,1.0,0.0,0.5005759583415113,0.00022779765210729063,0.0,0.0
main,kink,1000,inference,63,LOO,100,400,0.0041490484459980655,0.00026783914204685206,0.012885253211527304,0.5074206349206349,0.0034986050751290806,0.5100298690751519,1.9930306954977353e-05,-0.002609234154517046,0.003497611091122311,-0.003070566409435337,0.0007370785631326784,0.003911060000958318,4.1138086694228655e-07,0.003920037549069807,7.250381854400225e-06,1.0023058909528932,0.0018667183347627872,0.16641798108189632,0.007306383966618031,0.9325,0.012234555301862977,0.24538363242090122,0.00023172296998296202,1.0,0.0,0.6991532403055157,0.0006330993736326204,0.0,0.0
main,kink,1000,inference,63,ZLZ,100,400,0.00416672569572256,0.00026427220236815085,0.013093035991513883,0.5105158730158731,0.0036353791142885845,0.5100298690751519,1.9930306954977353e-05,0.0004860039407210486,0.0036345026633235757,-0.0031547587948079566,0.0007509428349124681,0.003909747414602395,5.870137443524692e-07,0.003916725591072749,6.804036213823152e-06,1.0018154059376008,0.001756511845935814,0.16791481223306293,0.0075337807373742766,0.93,0.013798697054578753,0.24527900783219816,0.00021767933198794934,1.0,0.0,0.6989976756581922,0.0006173205426309208,0.0,0.0
main,kink,200,balance,34,LOO,150,600,0.007792097437230033,0.0004511830204490226,0.025772244289555407,0.5072549019607844,0.0037714643435822633,0.5101799257269084,6.848886884693656e-05,-0.002925023766124115,0.0037741523724913184,-0.0031528069956685916,0.001106094106080242,0.0072099442901442275,1.6624934218700916e-06,0.007261717521233093,1.63430175438086e-05,1.0072181912542626,0.002270473512577402,0.2216974498858217,0.008202510679022165,0.9183333333333333,0.010964827504676396,0.33390743590917943,0.00038591065317509934,1.0,0.0,0.9629842475072792,0.0021984803539610207,0.5183333333333333,0.020357084452285023
main,kink,200,balance,34,ZLZ,150,600,0.008431416492095053,0.0005210754029330758,0.026587480416558486,0.5044607843137254,0.00413196654446416,0.5101799257269084,6.848886884693656e-05,-0.005719141413182939,0.004132435988971386,-0.004258712060504545,0.0011279407436913392,0.007193873740031895,2.932656563263453e-06,0.007240615497535912,1.799054954169037e-05,1.006575521926072,0.002550433570298926,0.2310488365142074,0.008323390584342687,0.9216666666666666,0.011375398969492806,0.33337524343585423,0.00043106382430417383,1.0,0.0,0.9608543720576695,0.002306717934485814,0.5133333333333333,0.021124255102055175
main,kink,200,inference,24,LOO,150,600,0.010464302465810127,0.0006396261225523932,0.025963354970918673,0.5077777777777777,0.004367132617029396,0.5101799257269084,6.848886884693656e-05,-0.0024021479491306602,0.004371568407744722,-0.0031529792225395504,0.0011139269933353663,0.010218072664847123,2.2453250516851144e-06,0.010285326086956523,3.169111594896619e-05,1.0066004197278582,0.0031183409284449176,0.18956191939647166,0.0068940391915346295,0.9366666666666666,0.010625479767209131,0.39725268693264687,0.0006403374516048564,1.0,0.0,0.9974892786689327,0.000583354123661017,0.96,0.007872018806474325
main,kink,200,inference,24,ZLZ,150,600,0.012141475734639725,0.0007304240607374207,0.027343781845434848,0.5071527777777778,0.004818448267761044,0.5101799257269084,6.848886884693656e-05,-0.003027147949130661,0.00481998499766633,-0.0040752240544249885,0.0011605884044775415,0.01019455757361279,4.62347098068614e-06,0.01022229770531401,3.332466227598322e-05,1.0027684860588795,0.0032961544428243656,0.20053257137360905,0.007285725435805232,0.9233333333333333,0.011328594877305346,0.39598169721276444,0.0006787147163516923,1.0,0.0,0.9966557024634002,0.000735374243584491,0.9483333333333334,0.0089419788543403
main,kink,2000,balance,159,LOO,60,240,0.0016921704845270337,0.00015925415095373254,0.009462780928831899,0.5059486373165618,0.0028714153307908257,0.5100305077854322,1.0887210071621054e-05,-0.0040818704688704325,0.0028715800571443087,-0.0038423720638515115,0.0006317498281288107,0.0015511955013278239,1.3044641218756201e-07,0.001550173100760949,2.2544860558945524e-06,0.9993266813853655,0.0014503466226776702,0.19577089359145733,0.011456156567406773,0.9291666666666667,0.016903333784553123,0.1543241670252595,0.00011347872402454241,1.0,0.0,0.3625248437187241,0.00017140317294786438,0.0,0.0
main,kink,2000,balance,159,ZLZ,60,240,0.001684693732957687,0.00015147829502186125,0.009471839509492852,0.5072589098532495,0.0029186957888315494,0.5100305077854322,1.0887210071621054e-05,-0.002771597932182801,0.0029191137562623445,-0.0038222470916881527,0.0006334306305898137,0.0015511330092568302,1.3824414413159146e-07,0.0015510827079992194,2.1427472172252967e-06,0.9999653505347675,0.0013860435777030592,0.19543051108263945,0.011629869799976307,0.9375,0.016408666925819593,0.15437029985536957,0.00010766732665007783,1.0,0.0,0.36259452474065934,0.0001626253869989434,0.0,0.0
main,kink,2000,inference,96,LOO,60,240,0.002578223710749239,0.00020411699244076182,0.009498044656564925,0.5041666666666667,0.0033420759878179055,0.5100305077854322,1.0887210071621054e-05,-0.0058638411187656074,0.003342467056856328,-0.003661207553446608,0.0006318327781440644,0.0025693849756364268,2.1930478635511293e-07,0.0025712338572124755,4.6557096267560075e-06,1.000704655926535,0.0018122359966269144,0.1545079516616638,0.008421567062587664,0.9541666666666667,0.012593809946327538,0.19874479361203184,0.00018304995542379687,1.0,0.0,0.5154501811012384,0.000276486569947844,0.0,0.0
main,kink,2000,inference,96,ZLZ,60,240,0.0027311765703222374,0.00022907652479273294,0.009569910192551942,0.5064236111111111,0.0034170522878858704,0.5100305077854322,1.0887210071621054e-05,-0.003606896674321161,0.0034178078434037454,-0.0036695487186320774,0.0006424254532338942,0.0025692711222037104,2.4932442231974886e-07,0.0025699298702485385,5.183575850503978e-06,1.0002522102718796,0.002023326149471841,0.15487663123711945,0.008655245181971128,0.9583333333333334,0.013506990587356249,0.1986908375796039,0.00020426044241449913,1.0,0.0,0.5153686835761532,0.00030852380689447783,0.0,0.0
main,kink,500,balance,63,LOO,120,480,0.004381819419120432,0.0003162696483649235,0.018913916925725773,0.5067460317460317,0.0032173876536876404,0.510097340899415,3.57371688177992e-05,-0.003351309153383382,0.003219100330843255,-0.001812160685009653,0.001060111045043914,0.003903719302784563,6.546616850033868e-07,0.0039132917205113825,7.149591740692736e-06,1.0024939044357393,0.0018076150361607968,0.23562244917935066,0.009037455910298167,0.91875,0.012951408054270983,0.24516370550915367,0.000230754657921567,1.0,0.0,0.6983144300419838,0.0007151763537324869,0.0,0.0
main,kink,500,balance,63,ZLZ,120,480,0.0042445514446891154,0.0002991188308110514,0.01918649256435665,0.5068121693121693,0.0031730686252293854,0.510097340899415,3.57371688177992e-05,-0.0032851715872458166,0.003173842683556498,-0.0020769490419849626,0.0010700465127792859,0.003900672956275937,8.742914679888403e-07,0.0039075178060073105,7.069069736371751e-06,1.0017845009894235,0.0018038724927540394,0.2411463244615795,0.009045326911760599,0.9270833333333334,0.011608938308309037,0.2449811279689066,0.0002277280050789241,1.0,0.0,0.6980807529722296,0.0007148192620407273,0.0,0.0
main,kink,500,inference,42,LOO,120,480,0.006006780145519847,0.0003950830011804823,0.01898501549875782,0.5074404761904762,0.003701642534103165,0.510097340899415,3.57371688177992e-05,-0.0026568647089389203,0.003702762270033551,-0.0019378411782499827,0.001068768759358753,0.005856997530299927,9.732343845393197e-07,0.005881173607654443,1.3020798665929892e-05,1.0041611339422327,0.002219273495882631,0.19460626960173796,0.0075753090614628345,0.9458333333333333,0.011142433674828218,0.3005207049029962,0.00034362698152728976,1.0,0.0,0.8986637217553739,0.00265661105347424,0.0,0.0
main,kink,500,inference,42,ZLZ,120,480,0.006329381205669498,0.00038380081975470585,0.019472933964766233,0.5077380952380952,0.003964667580379312,0.510097340899415,3.57371688177992e-05,-0.0023592456613198754,0.003966523611154417,-0.002309104189083954,0.001086655728614968,0.005851649107782529,1.465322238133674e-06,0.005861758660103607,1.316731153966081e-05,1.0017304054738985,0.0022422138603549707,0.20102238133153355,0.00767442876863418,0.9354166666666667,0.01164657884471578,0.30000175958663383,0.0003514769898785368,1.0,0.0,0.8946681774159135,0.002514220002035651,0.0,0.0
main,linear,1000,balance,100,LOO,100,400,0.002862148390015312,0.0002095779268221774,0.016368595026204306,0.5021000000000001,0.0029616061708321573,0.5000190348871071,1.8715737812659726e-05,0.0020809651128928307,0.0029596815384588253,0.00033851677557432386,0.0010256379978718455,0.002453240200296372,2.0190195847366176e-07,0.0024549191919191918,3.736454109674894e-06,1.0006829517477553,0.0015488280689080294,0.2676465236897613,0.011501361239517293,0.9275,0.012459530448211081,0.19418752278207804,0.00015081918975941077,1.0,0.0,0.4998694114732347,0.00022780382744344362,0.0,0.0
main,linear,1000,balance,100,ZLZ,100,400,0.0030009685526973624,0.00021198883734917899,0.016405050884088754,0.502125,0.003065030648914931,0.5000190348871071,1.8715737812659726e-05,0.002105965112892831,0.0030640435504953366,0.0003312535219470679,0.001024836164941152,0.002453190963901513,1.9595133889976976e-07,0.00245425,3.7630654385154676e-06,1.0004367200619768,0.0015579002773198597,0.26805375875706916,0.011599644430288273,0.9125,0.014811526360619054,0.1941608622387349,0.00015188875590575748,1.0,0.0,0.49982914223544755,0.00022941934641175556,0.0,0.0
main,linear,1000,inference,63,LOO,100,400,0.004405229671584603,0.00031311462528661754,0.016489810322899662,0.49757936507936507,0.0036264073015455566,0.5000190348871071,1.8715737812659726e-05,-0.002439669807742107,0.003624602899142198,0.00019965984742825822,0.0010312912464847522,0.003894624614589498,3.3573429360832213e-07,0.003897239899544047,7.686342192552347e-06,1.0006945874537927,0.002001918302359396,0.21387885479022636,0.009195566785960327,0.945,0.012091820425896228,0.2446448063500547,0.0002500680792650079,1.0,0.0,0.6971554153263568,0.000837283698752587,0.0,0.0
main,linear,1000,inference,63,ZLZ,100,400,0.0043363235678783646,0.00027786246859022405,0.016435667316393135,0.4983333333333333,0.003620386648254695,0.5000190348871071,1.8715737812659726e-05,-0.0016857015537738538,0.0036183755407229005,0.00022090499596203448,0.0010225987637606983,0.003894644400927724,3.195340770237267e-07,0.003895939498858086,7.703127713440186e-06,1.0003146738013422,0.0020078685370024073,0.2134917629164177,0.009143344438966495,0.94,0.011849221088495244,0.244602563756099,0.00025030007831337625,1.0,0.0,0.6969416875996792,0.0008358674269924364,0.0,0.0
main,linear,200,balance,34,LOO,150,600,0.0079227597864745,0.00045648585096156555,0.0317004148744545,0.4990196078431372,0.003839280085907463,0.4999185606721986,7.681139834646853e-05,-0.0008989528290613314,0.0038353782206631518,0.0005775807073301781,0.001615309369674863,0.007158601686699223,2.1396589426185708e-06,0.007223183391003461,1.8446406508890784e-05,1.0092068497670899,0.0026130527997925103,0.29927704262525434,0.010596032228010756,0.9233333333333333,0.012046393044560759,0.3329583619508699,0.0004494642701396509,1.0,0.0,0.9587550785895682,0.0022431009232737505,0.4816666666666667,0.01706951615613704
main,linear,200,balance,34,ZLZ,150,600,0.00802685022538605,0.0004391074818317002,0.03157585627405909,0.49764705882352944,0.003879179376604431,0.4999185606721986,7.681139834646853e-05,-0.002271501848669173,0.003875502247013699,-0.0002798470050760854,0.0016032741714198573,0.007147955190379743,3.031218912325594e-06,0.007212348397469506,1.8267677557171563e-05,1.0093589627420627,0.002621755428505039,0.29900369065004073,0.010391517297077057,0.9266666666666666,0.011229422310554736,0.3326975594650863,0.00044484348286916257,1.0,0.0,0.9570807633846479,0.0022428223524400786,0.49166666666666664,0.01898083730862826
main,linear,200,inference,24,LOO,150,600,0.010491504574787229,0.0005482865993654037,0.03242486979060964,0.5002083333333334,0.004660006683000332,0.4999185606721986,7.681139834646853e-05,0.0002897726611347392,0.004654099946365684,0.0005042541399525062,0.0016391455758676008,0.01014552657369798,3.166030641737524e-06,0.010244942632850241,3.114486580596466e-05,1.009942623427972,0.003107616004739775,0.2563147357802926,0.009039873694242717,0.945,0.009421167085968966,0.3964360980621468,0.0006334384282579821,1.0,0.0,0.9971276131788354,0.000657963275796403,0.9583333333333334,0.0079907198224649
main,linear,200,inference,24,ZLZ,150,600,0.011210010719791476,0.000615467774097758,0.03229510581896352,0.5000694444444445,0.004537574808840969,0.4999185606721986,7.681139834646853e-05,0.00015088377224585115,0.004536889287863214,-0.0005135293682146575,0.00163667349874955,0.010130540154294015,4.8649892129480605e-06,0.01019663345410628,3.408578050269314e-05,1.0069053529376963,0.0034575463614146904,0.256345344301776,0.008964430473004919,0.925,0.01050992925644086,0.39540848642793663,0.0007038952411680315,1.0,0.0,0.9960407878170957,0.0007795211845551755,0.9433333333333334,0.009203961148347126
main,linear,2000,balance,159,LOO,60,240,0.0017073031268479374,0.00014548945536492966,0.011744287724450136,0.49536163522012583,0.002588302788055189,0.5000119040000647,1.33881686029221e-05,-0.004650268779938894,0.0025889518636731724,0.0011977399839453694,0.0009015911443116726,0.001544831671731786,1.0340458392022673e-07,0.0015466222945234801,2.208863314849643e-06,1.0011657380037478,0.0014561624103020933,0.23333277064921112,0.015573713545784337,0.9458333333333333,0.016903333784553123,0.15414447042885263,0.00011163084874658746,1.0,0.0,0.3622534222072749,0.00016861206220374886,0.0,0.0
main,linear,2000,balance,159,ZLZ,60,240,0.0017003245882455812,0.00015155103869967895,0.0117478032122434,0.4954664570230608,0.002650336557244097,0.5000119040000647,1.33881686029221e-05,-0.004545446977003884,0.0026501685636302953,0.0012461277698138735,0.0008994770383242946,0.0015447971820037676,9.927598262117072e-08,0.001546664019626153,2.2596338395787526e-06,1.0012165215750857,0.0014900345475777513,0.23332811016762076,0.015453266765222504,0.95,0.016595894938615373,0.15414653313966017,0.000114182277573213,1.0,0.0,0.36225653781489503,0.0001724658506578713,0.0,0.0
main,linear,2000,inference,96,LOO,60,240,0.0023464518883430205,0.0002317015967841457,0.011713471091857476,0.4947916666666667,0.0031355264486727613,0.5000119040000647,1.33881686029221e-05,-0.005220237333398014,0.0031353992844933877,0.0012349559220900766,0.0008932467989086237,0.0025588868909614667,1.663007526882073e-07,0.002567931058114035,4.559921368676943e-06,1.0035668312072625,0.0018167786656222472,0.18222257510681494,0.011645344778164111,0.9583333333333334,0.012129635619574624,0.19861341660420026,0.00018039323480070575,1.0,0.0,0.5152517435862919,0.0002724737442102628,0.0,0.0
main,linear,2000,inference,96,ZLZ,60,240,0.0022810996165195463,0.00022162875829095113,0.01171116938240811,0.49457465277777773,0.0030951199113906005,0.5000119040000647,1.33881686029221e-05,-0.005437251222286902,0.0030950352930950967,0.0012617973589301866,0.0008941872310488243,0.002558897324230273,1.5784476834534057e-07,0.0025678787082724173,4.6201650368052345e-06,1.003535714579199,0.0018444456214495421,0.18259287724754222,0.011537620556842473,0.975,0.009764168323561787,0.19861074580570737,0.0001830053459132585,1.0,0.0,0.5152477094967309,0.0002764191898136771,0.0,0.0
main,linear,500,balance,63,LOO,120,480,0.004564344666596043,0.00027333830303309013,0.02268312018149227,0.5005291005291005,0.003308078569247165,0.5000074235127125,3.9352467512755524e-05,0.000521677016387951,0.00330996075234109,0.0002319923417768281,0.0012166603622486216,0.0038851030867335353,5.61851268592523e-07,0.0038931930797010167,7.1229522225681126e-06,1.0020585297097082,0.0018595789785072606,0.29796428174866196,0.010523557196608097,0.9395833333333333,0.010665788544912212,0.24452132784288885,0.00022868326101969347,1.0,0.0,0.696712668055237,0.0006809133696285682,0.0,0.0
main,linear,500,balance,63,ZLZ,120,480,0.0047402950079025955,0.00027605109931972153,0.022521377423415805,0.5001322751322751,0.003373762276389541,0.5000074235127125,3.9352467512755524e-05,0.00012485161956255416,0.0033763707290329304,0.0003228083486751123,0.0012130895188117623,0.0038849622895806473,5.737971509324755e-07,0.0038892139890603795,7.2359123345941365e-06,1.0010779655658881,0.0018887533856706403,0.29530566720817597,0.010475054265608885,0.9416666666666667,0.010134483201751006,0.24439200685727827,0.00023269628526632454,1.0,0.0,0.696172961887006,0.0007186322508540999,0.0,0.0
main,linear,500,inference,42,LOO,120,480,0.00630999448064287,0.0003510191929221054,0.022575297740388092,0.4999007936507936,0.0038686200739889848,0.5000074235127125,3.9352467512755524e-05,-0.00010662986191891215,0.003868190402630417,0.00015113627220788954,0.0012086457565043305,0.005828998171527332,8.670853984426768e-07,0.005841767601349482,1.4231053114363043e-05,1.0021433074047588,0.0024671663947565484,0.24224244140122728,0.008587759232125559,0.9354166666666667,0.010458599073704875,0.29947641624630644,0.0003783188823704769,1.0,0.0,0.8911373378512236,0.002824251177472285,0.0,0.0
main,linear,500,inference,42,ZLZ,120,480,0.006494628998757627,0.00035197038811652477,0.02241783597831081,0.49677579365079366,0.003908760945035164,0.5000074235127125,3.9352467512755524e-05,-0.003231629861918912,0.003908884644110821,0.00015373402193175704,0.0012114962843821164,0.005829109384353875,9.224844605572605e-07,0.005837706017366297,1.3376463742381348e-05,1.0014670242063284,0.0023359161944844016,0.24119777670304166,0.008570918907168257,0.9291666666666667,0.010326994983867544,0.29937788935214477,0.0003536822610314465,1.0,0.0,0.8897501375409239,0.0026682500110201727,0.0,0.0
main,sbm,1000,balance,100,LOO,100,400,0.0021752499999999997,0.0001411821013171402,1.1102230246251565e-16,0.40002499999999996,0.0023299474893289556,0.3999999999999999,8.874070965674865e-18,2.500000000002306e-05,0.0023299474893289556,5.551115123125783e-17,0.0,0.0021000000000000007,0.0,0.002103381313131313,9.925389482811536e-06,1.0016101491101488,0.0047263759441959685,1.211352630625619e-15,3.9641752036336504e-32,0.9475,0.011401200539301715,0.17958466573737566,0.0004333027591156135,1.0,0.0,0.4767322174494262,0.0008522862778507832,0.0,0.0
main,sbm,1000,balance,100,ZLZ,100,400,0.002276,0.00016863531269241535,0.0016785410331594266,0.40009999999999996,0.0024653968885722678,0.3999999999999999,8.874070965674865e-18,0.0001000000000000223,0.0024653968885722673,-0.00040249999999995124,7.401670231929012e-05,0.002098792500000001,2.2205010695786858e-07,0.002104080808080808,1.031764974062163e-05,1.002529892479387,0.004917395441347472,0.008827518574044367,0.0016233138248768837,0.9425,0.014148830126176296,0.1796094306160294,0.00045031559295135085,1.0,0.0,0.4768433999958489,0.0008963360267280429,0.0,0.0
main,sbm,1000,inference,63,LOO,100,400,0.003653817082388511,0.0002316795673500878,2.4196749845665633e-16,0.39825396825396825,0.0029816074907015456,0.3999999999999999,8.874070965674865e-18,-0.0017460317460317415,0.0029816074907015456,1.942890293094024e-16,0.0,0.003333333333333335,4.358656730936491e-20,0.003326628142296345,2.0311526361939043e-05,0.997988442688903,0.00609345790858171,3.365184701171236e-15,1.2610813322559786e-31,0.9375,0.011984312136027558,0.22565757623553467,0.0007104918145391369,1.0,0.0,0.6274166958911225,0.0030504634974088986,0.0,0.0
main,sbm,1000,inference,63,ZLZ,100,400,0.0037923910304862684,0.0002369148378133695,0.0016666666666666106,0.3976984126984127,0.003018751316303632,0.3999999999999999,8.874070965674865e-18,-0.002301587301587298,0.003018751316303632,-0.00024999999999980734,7.989541424018422e-05,0.003332142857142858,3.8045435352468245e-07,0.0033320735701688085,2.225348706643567e-05,1.0000041292965323,0.006694794227545486,0.004364907714358378,0.001394944439834269,0.9325,0.013695368973238045,0.2258257306546243,0.0007761757227173232,1.0,0.0,0.6281278667216974,0.0033433425853219246,0.0,0.0
main,sbm,200,balance,34,LOO,150,600,0.006608131487889272,0.00037138305959000934,4.8074067159589095e-17,0.40348039215686277,0.0028469719478254434,0.4,7.416993838889265e-18,0.003480392156862768,0.002846971947825443,4.163336342344337e-17,0.0,0.0061764705882352946,0.0,0.006174679319142987,4.085338357530126e-05,0.9997099850041028,0.0066143573407630605,5.297504187654222e-16,8.078250430082478e-33,0.935,0.010424437817126254,0.30679200528492523,0.001101278517007334,1.0,0.0,0.8407598771541239,0.003965223409183877,0.058333333333333334,0.010148965042028188
main,sbm,200,balance,34,ZLZ,150,600,0.0064625144175317175,0.0003508046915512552,0.006061012359244612,0.3962745098039216,0.0034119163407348805,0.4,7.416993838889265e-18,-0.003725490196078408,0.0034119163407348805,-0.001784313725490158,0.00020067323323073503,0.006160726643598616,1.770646175565298e-06,0.006134528677781273,4.3763751269430754e-05,0.9958452618880426,0.007085833136311734,0.02304536101739402,0.0025918015650859797,0.9416666666666667,0.009869582071242899,0.3057577509646302,0.0011871604277462788,1.0,0.0,0.8368452046857907,0.004215598295366334,0.051666666666666666,0.0089419788543403
main,sbm,200,inference,24,LOO,150,600,0.008587962962962962,0.00045426626536168856,5.551115123125783e-17,0.40291666666666665,0.0035272301946619143,0.4,7.416993838889265e-18,0.002916666666666686,0.0035272301946619143,-2.7755575615628914e-17,0.0,0.008750000000000003,1.4211408447939452e-19,0.00881743156199678,6.257993778337672e-05,1.0077064642282032,0.007151992889528768,2.9671958436108745e-16,0.0,0.9566666666666667,0.008443345428699282,0.3659027970198231,0.0014768214963338205,1.0,0.0,0.9624372659578088,0.0024856594381288807,0.615,0.01915876210896984
main,sbm,200,inference,24,ZLZ,150,600,0.009038773148148148,0.0004901698506646958,0.007340116812068786,0.3965972222222222,0.0039020373029372696,0.4,7.416993838889265e-18,-0.003402777777777756,0.0039020373029372696,-0.0018472222222222434,0.0002598024386924621,0.008726909722222224,3.247530483655801e-06,0.008741067834138487,6.949375064280087e-05,1.001849726448025,0.007978092304907003,0.02017236514690275,0.0028371408682250176,0.9483333333333334,0.008623580733555992,0.36360158081234983,0.001704507275139129,1.0,0.0,0.9596575090589033,0.002692821344732391,0.63,0.019887828616250474
main,sbm,2000,balance,159,LOO,60,240,0.001246917975291062,0.00011022474800093445,1.7333351416399796e-16,0.40157232704402523,0.002122764883676837,0.4,1.8067340815223193e-17,0.0015723270440251617,0.002122764883676837,1.249000902703301e-16,0.0,0.0013207547169811322,2.8230220023786234e-20,0.0013233450113550695,5.084023350544362e-06,1.0019612228831238,0.0038493319654121574,3.4367794831902895e-15,5.135047108303522e-32,0.925,0.017119553032868516,0.14251645456081413,0.00027653158807968564,1.0,0.0,0.3446899641053064,0.0004176852711784004,0.0,0.0
main,sbm,2000,balance,159,ZLZ,60,240,0.0014032936460846746,0.00012311776493081913,0.0008986597588826719,0.40081236897274636,0.00241085077477762,0.4,1.8067340815223193e-17,0.0008123689727463338,0.00241085077477762,-0.00018343815513614803,5.34009115327198e-05,0.00132040860725446,1.0075643685419023e-07,0.0013199006041294166,5.86256879269975e-06,0.9996135575290312,0.004433621602508015,0.005063474270014987,0.0014740343487439616,0.9291666666666667,0.01791740571330827,0.14231538989425616,0.0003198429639352509,1.0,0.0,0.34438626733648925,0.00048310464657405324,0.0,0.0
main,sbm,2000,inference,96,LOO,60,240,0.0018430808738425924,0.00015314246212885083,7.343435057440258e-17,0.3994357638888888,0.0025946534000132722,0.4,1.8067340815223193e-17,-0.0005642361111110918,0.0025946534000132727,-1.3877787807814457e-17,0.0,0.002187500000000001,5.646044004757247e-20,0.002189846224719786,1.181672148450784e-05,1.001072559871902,0.0054019298214892965,1.483597921805437e-15,0.0,0.975,0.009764168323561787,0.1832726746618915,0.0005010087207895356,1.0,0.0,0.49104776272700484,0.0009660759414514959,0.0,0.0
main,sbm,2000,inference,96,ZLZ,60,240,0.00200367115162037,0.0001816435127015303,0.0010524614282102435,0.4008246527777778,0.002823216978333909,0.4,1.8067340815223193e-17,0.0008246527777777975,0.002823216978333909,-0.00015190972222223673,6.559276013712285e-05,0.0021870252821180563,2.0497737542850895e-07,0.002187790303667154,1.2160787581408822e-05,1.0003575046900877,0.005559030250923998,0.003265016291540476,0.0014097941021933215,0.9708333333333333,0.012019973177129295,0.18316596564323634,0.0005183654990386944,1.0,0.0,0.4904813262928845,0.0010765220603827143,0.0,0.0
main,sbm,500,balance,63,LOO,120,480,0.00336734693877551,0.00019519078972055445,2.4196749845665633e-16,0.39880952380952384,0.002541182696861047,0.4,7.883378422243473e-18,-0.0011904761904761858,0.002541182696861047,1.942890293094024e-16,0.0,0.0033333333333333344,3.975546007968733e-20,0.0033455855460463755,1.6451281452954888e-05,1.0036756638139122,0.004935384435886465,3.3651847011712355e-15,1.166040478218321e-31,0.9395833333333333,0.010247221276239738,0.226364379930129,0.0005703910225113716,1.0,0.0,0.6303084681753418,0.0024998614066227077,0.0,0.0
main,sbm,500,balance,63,ZLZ,120,480,0.003728269085411942,0.00023141676371144418,0.0026835882863312874,0.39791666666666664,0.0029429218560930496,0.4,7.883378422243473e-18,-0.002083333333333329,0.00294292185609305,-0.0006481481481479581,0.00010769999963663025,0.003330246913580248,5.128571411268074e-07,0.003331870382561627,1.8466982123561045e-05,1.0005255185282185,0.005528711702899945,0.01131642740759044,0.0018804022369998262,0.91875,0.011520632143506468,0.2258456303295234,0.0006464171143595885,1.0,0.0,0.628081863771745,0.0027947171142415463,0.0,0.0
main,sbm,500,inference,42,LOO,120,480,0.005377692743764173,0.0002838907805207366,4.8074067159589095e-17,0.396875,0.003343039236496773,0.4,7.883378422243473e-18,-0.003124999999999984,0.0033430392364967726,4.163336342344337e-17,0.0,0.005000000000000003,1.5902184031874933e-19,0.0049951433825562745,3.2925649810799225e-05,0.9990286765112548,0.006585129962159846,5.887846720064156e-16,9.039345077255196e-33,0.9291666666666667,0.01152854412311052,0.2762664037767191,0.0009492034093808331,1.0,0.0,0.7583913923325352,0.003996027110176182,0.0,0.0
main,sbm,500,inference,42,ZLZ,120,480,0.005687594482237338,0.0003521782636229793,0.003402069087198847,0.39608134920634913,0.0034874182757441987,0.4,7.883378422243473e-18,-0.003918650793650777,0.0034874182757441996,-0.0006944444444444003,0.00014234723293242793,0.004995039682539685,1.0167659495173482e-06,0.0049914562708552246,3.6869690982871157e-05,0.9993342964788532,0.007337984479972203,0.009939973408619256,0.0020374959025998528,0.8979166666666667,0.0137172813337608,0.27609375846008094,0.0010696104724984652,1.0,0.0,0.758617317991006,0.004479511402813155,0.0,0.0
sweep,kink,1000,sweep_c=0.5,50,LOO,100,400,0.005186258894407884,0.00033541201577926184,0.014593783924200488,0.51295,0.0037511580703413283,0.5100772530493738,1.6399373602103132e-05,0.002872746950626266,0.0037487170086440112,-0.0026126173785807356,0.0008950944009626907,0.004927335226234511,6.782634861002874e-07,0.004948673469387755,1.0372689658712254e-05,1.004376334592588,0.00209616710085355,0.1657335306944775,0.007387069253726911,0.93,0.011827890340165903,0.27569082101345754,0.00029697443361821,1.0,0.0,0.8201483194458998,0.0017847390919340708,0.0,0.0
sweep,kink,1000,sweep_c=0.5,50,ZLZ,100,400,0.005286784370911797,0.0003508614546329205,0.014824354118911726,0.51605,0.0038620760366843273,0.5100772530493738,1.6399373602103132e-05,0.005972746950626268,0.003859565967249676,-0.002705606948786431,0.0009120462986873858,0.00492553623003972,9.541822690670472e-07,0.004944959183673469,1.0443026118775916e-05,1.004016709072064,0.0021115100022788104,0.16789057904659813,0.007557241132735597,0.925,0.014433756729740644,0.27559285144207624,0.00029813515032981895,1.0,0.0,0.8192224767019205,0.0018002877012956303,0.0,0.0
sweep,kink,1000,sweep_c=1,100,LOO,100,400,0.00277880175923046,0.00018898224792812334,0.014348723776909449,0.5101,0.002586854882249521,0.5100772530493738,1.6399373602103132e-05,2.274695062625981e-05,0.0025863666676252555,-0.002846154137927471,0.0008656940323198876,0.002463288327066919,3.412465438852079e-07,0.0024703434343434343,3.2486394386366543e-06,1.0029050286546575,0.0013030008817828337,0.23091631650396002,0.010486176434245962,0.9375,0.011445412825559187,0.19481165388634364,0.00013049459088559256,1.0,0.0,0.5008121260880328,0.0001971046742249813,0.0,0.0
sweep,kink,1000,sweep_c=1,100,ZLZ,100,400,0.0028899790352980835,0.0001854824846073487,0.014485222295379154,0.512875,0.0027823793955911373,0.5100772530493738,1.6399373602103132e-05,0.00279774695062626,0.002781702344122703,-0.002947151058164821,0.0008732223758321413,0.0024625154175166915,3.953317734694836e-07,0.002466699494949495,3.409334932523314e-06,1.001747488429377,0.0013789362531192134,0.23334529028617632,0.01066113663036881,0.925,0.013530735681433145,0.19466464742402806,0.00013709579853442215,1.0,0.0,0.5005900811690286,0.00020707542377317273,0.0,0.0
sweep,kink,1000,sweep_c=2,200,LOO,100,400,0.0014947317854771074,0.00010010361203825493,0.013946012543086193,0.5072375,0.00207834972108433,0.5100772530493738,1.6399373602103132e-05,-0.002839753049373738,0.0020772054658662015,-0.0034270254226027924,0.0007968395170114678,0.0012309214980271406,1.5565000960936098e-07,0.0012349758165829145,1.1080660598564365e-06,1.0033179422133787,0.0008674470597629426,0.31969129606941754,0.013978670538818594,0.9225,0.01266058466424059,0.13774795239570556,6.242303877310636e-05,1.0,0.0,0.31082155878265333,9.428645768385544e-05,0.0,0.0
sweep,kink,1000,sweep_c=2,200,ZLZ,100,400,0.001481387338795621,0.00010773501456388074,0.014103075328381015,0.5093625,0.002093422162634689,0.5100772530493738,1.6399373602103132e-05,-0.0007147530493737391,0.0020921694490877757,-0.0035376634238976196,0.0008031961919621116,0.0012304778406853928,1.717707638236979e-07,0.001234794283919598,1.1060561334213634e-06,1.0035503219774073,0.0008701187374152827,0.324530681870353,0.014095256708016302,0.9175,0.014237789381243371,0.13773799250697852,6.225549249243101e-05,1.0,0.0,0.3108065149359351,9.40333885348116e-05,0.0,0.0
sweep,kink,1000,sweep_c=4,400,LOO,100,400,0.0007450053040848219,5.262158603190797e-05,0.0138207253580697,0.504625,0.0016041051739492992,0.5100772530493738,1.6399373602103132e-05,-0.005452253049373742,0.0016034616276346448,-0.005255316058592423,0.000695144153767299,0.0006142562833379897,4.948712852634669e-08,0.000617235588972431,3.379678074028391e-07,1.0048581811679487,0.00053829144611585,0.435855652691971,0.019102507588447382,0.935,0.01262313092475216,0.09738434123034104,2.68670154068328e-05,1.0,0.0,0.1983452945662968,4.058110212249381e-05,0.0,0.0
sweep,kink,1000,sweep_c=4,400,ZLZ,100,400,0.0007343840300040594,5.326312724896365e-05,0.01394169695721019,0.5057312500000001,0.0016553368456604274,0.5100772530493738,1.6399373602103132e-05,-0.004346003049373743,0.0016548641092598096,-0.005403233479887122,0.000695333773618184,0.0006140149001840807,5.3208652202185724e-08,0.0006170650454260651,3.4096885102862694e-07,1.0049869859484182,0.0005471581140056583,0.44088735993709455,0.019337599492808458,0.9325,0.013695368973238045,0.09737088994605003,2.71055052747097e-05,1.0,0.0,0.19832497716470876,4.09413275340978e-05,0.0,0.0
wiggly,wiggly,1000,inference,63,LOO,100,400,0.003479465864329688,0.0002408442172363833,0.019787667238177428,0.595515873015873,0.002767885337559537,0.5883895642288282,6.13085629204266e-05,0.007126308787044788,0.0027638742038737585,0.009877916217279667,0.0007137743543535527,0.003262326293507528,3.329109480115878e-06,0.003331464007347264,1.807720429357228e-05,1.0215310253422236,0.005270419636104287,0.2513619290906513,0.008745500745184594,0.955,0.010286305498481016,0.22586289760432693,0.0006311083219924802,1.0,0.0,0.6280701265610195,0.0027214822104064526,0.0,0.0
wiggly,wiggly,1000,inference,63,ZLZ,100,400,0.0034332691252551774,0.00024731107337307547,0.019571464334729314,0.5930555555555556,0.0028534076514351316,0.5883895642288282,6.13085629204266e-05,0.004665991326727324,0.0028515270219233303,0.009857267999416006,0.0007151316771125353,0.0032616652414611045,3.2992416205791477e-06,0.003320126138866538,1.8497321443177776e-05,1.018383056770286,0.005406836646277059,0.24893834617130053,0.00878385538433634,0.955,0.009653072991634228,0.22547622430562186,0.0006439825724890242,1.0,0.0,0.6261750816093168,0.002788426527556078,0.0,0.0
wiggly,wiggly,200,inference,24,LOO,150,600,0.013814929410716855,0.0008067788306049698,0.06517414287512341,0.6098611111111111,0.004058756768305675,0.5882225948436519,0.0002683066339565749,0.021638516267459128,0.004037888862912285,0.017915165093827436,0.001309246825212329,0.008835560609974452,1.042806806037e-05,0.009144273349436393,6.404314536127447e-05,1.03445323832192,0.007151288989011623,0.4718463482737253,0.012881072381197366,0.8783333333333333,0.012454989805952004,0.3725119397938144,0.0015445620188570127,1.0,0.0,0.9715227212809593,0.0023770102890989576,0.6966666666666667,0.01855921454276674
wiggly,wiggly,200,inference,24,ZLZ,150,600,0.013822338304370104,0.0009011518066151973,0.06396742059559953,0.6065277777777777,0.004630404794662414,0.5882225948436519,0.0002683066339565749,0.018305182934125797,0.004616634419875487,0.017095098774281805,0.0013489695795567943,0.008828555001750962,9.887209608227858e-06,0.009012932769726248,6.564773816943635e-05,1.0205483138715288,0.007344749913117755,0.465497252653113,0.012452562176621588,0.885,0.012431017711445908,0.3700329526855927,0.001503531825992256,1.0,0.0,0.967024247405151,0.002322140620177673,0.6416666666666667,0.019273242261312353
wiggly,wiggly,2000,inference,96,LOO,60,240,0.0021603709396776113,0.00019603827772261741,0.015272516251259702,0.5953993055555556,0.0032905285243708423,0.5883072528893595,4.294292552740097e-05,0.0070920526661959905,0.003285152656282206,0.006906314963016593,0.0007205678215481069,0.002135264115822268,2.6977985259097454e-06,0.0021419556377923975,1.3114152298181353e-05,1.0030637966017852,0.006106466988042646,0.21325625855001445,0.01208738666043844,0.95,0.014310914012983433,0.18115646841270075,0.0005686489763979355,1.0,0.0,0.4862465285075694,0.001337925941336919,0.0,0.0
wiggly,wiggly,2000,inference,96,ZLZ,60,240,0.002201043168981945,0.00018462990152880027,0.015227149921515368,0.5942274305555555,0.003473780510440888,0.5883072528893595,4.294292552740097e-05,0.005920177666195989,0.0034689737732689677,0.006835886752452774,0.0007253356094505031,0.0021354208496385707,2.6738018827177304e-06,0.0021417985882675444,1.376929062978357e-05,1.0029884070786794,0.006363511688439485,0.21247361906771753,0.012318856050866892,0.9458333333333333,0.013408597601620555,0.18115242985032368,0.0005934018943343057,1.0,0.0,0.4862755014479416,0.0013395928100046462,0.0,0.0
wiggly,wiggly,500,inference,42,LOO,120,480,0.006408577638593511,0.0003980878681117776,0.02927912519862815,0.6013392857142856,0.0032292556987484804,0.5883929547470982,0.00010920590532185967,0.01294633096718745,0.003232610377941546,0.012689811909166761,0.0007063927738469533,0.0049398057594653615,5.583744191263399e-06,0.005015422496912044,3.4240558031966546e-05,1.0153726776507905,0.006764590136114389,0.30810547524414245,0.009357961693858547,0.9104166666666667,0.012826899602321282,0.27676445189883647,0.0009856747401626993,1.0,0.0,0.7625555481409887,0.004251650333303027,0.0,0.0
wiggly,wiggly,500,inference,42,ZLZ,120,480,0.00655875668725975,0.0004005354030106152,0.02932956718437444,0.6002480158730158,0.003351810244470185,0.5883929547470982,0.00010920590532185967,0.011855061125917608,0.0033590001502010434,0.012704943734790948,0.0007016145119459645,0.004938804748333641,5.610727743558574e-06,0.004979991657909777,3.658663414928146e-05,1.0084056747539463,0.007209883795001131,0.3074255622975196,0.009544942115454088,0.8895833333333333,0.01349208494670673,0.2756872124511022,0.0010587294936038026,1.0,0.0,0.7587839809634934,0.004482277432724874,0.0,0.0


==> generated_results/regenerated_20260831/jobs/legacy_legacy_rank1_raw.csv <==
stream,model,n,replication,base_seed,target_id,target_u,target_v,i,j,regime,h,method,estimate,target,err,bias,oracle_V,empirical_V,Vratio,std_bias,normal_cover_P,normal_width,EB_cover_mean,EB_width,EB_full
legacy,legacy_rank1,500,0,2026082706,0,0.25,0.75,2,231,balance,63,LOO,0.5396825396825397,0.5007362541085265,0.03894628557401314,-0.005849558961097234,0.003954417364835584,0.004006859613618446,1.0132616878656264,0.09302118561221806,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,0,2026082706,0,0.25,0.75,2,231,balance,63,ZLZ,0.5238095238095238,0.5007362541085265,0.023073269700997323,-0.005456159465014598,0.003954791252364755,0.004023114622192963,1.0172761001702313,0.08676114450535032,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,0,2026082706,0,0.25,0.75,2,231,inference,42,LOO,0.5238095238095238,0.5007362541085265,0.023073269700997323,-0.006291430475392934,0.00593312734228096,0.006083734306730822,1.0253840775296694,0.08167846490784514,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,0,2026082706,0,0.25,0.75,2,231,inference,42,ZLZ,0.5238095238095238,0.5007362541085265,0.023073269700997323,-0.006040396389261293,0.005933153395297228,0.006083734306730822,1.025379574974911,0.07841924395752098,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,0,2026082706,1,0.5,0.8,161,378,balance,63,LOO,0.6031746031746031,0.6502617774413404,-0.04708717426673725,-0.00488677381746494,0.003614288033845735,0.0038605645364477924,1.0681397000725508,0.08128508391085675,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,0,2026082706,1,0.5,0.8,161,378,balance,63,ZLZ,0.6031746031746031,0.6502617774413404,-0.04708717426673725,-0.0035219647846385094,0.0036069765730772146,0.0038605645364477924,1.0703048545597384,0.058642617732099965,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,0,2026082706,1,0.5,0.8,161,378,inference,42,LOO,0.5476190476190477,0.6502617774413404,-0.10264272982229272,-0.007308548410480897,0.005448207878670174,0.006042254300094022,1.10903519738106,0.099015752652411,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,0,2026082706,1,0.5,0.8,161,378,inference,42,ZLZ,0.5238095238095238,0.6502617774413404,-0.12645225363181656,-0.006105705201409184,0.0054403168300100994,0.006083734306730822,1.1182683834094875,0.082779678497771,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,0,2026082706,2,0.75,0.25,231,2,balance,63,LOO,0.5079365079365079,0.5007362541085265,0.0072002538279813955,0.018958884697775957,0.0039510152111047895,0.004031242126480222,1.020305392687415,0.3016188185623099,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
legacy,legacy_rank1,500,0,2026082706,2,0.75,0.25,231,2,balance,63,ZLZ,0.5238095238095238,0.5007362541085265,0.023073269700997323,0.018973958343912578,0.003950707645407965,0.004023114622192963,1.018327596796275,0.3018703764637984,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,0,2026082706,2,0.75,0.25,231,2,inference,42,LOO,0.47619047619047616,0.5007362541085265,-0.02454577791805035,0.015459003650259762,0.005932961326888506,0.006083734306730822,1.025412769700521,0.20069924604250405,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,0,2026082706,2,0.75,0.25,231,2,inference,42,ZLZ,0.5,0.5007362541085265,-0.0007362541085265129,0.015409885532149725,0.005932975927894777,0.006097560975609756,1.0277407240001022,0.20006131522130607,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_rank1,500,0,2026082706,3,0.5,0.2,161,403,balance,63,LOO,0.30158730158730157,0.349436125968844,-0.04784882438154242,-0.004526353147158324,0.0035685763495074485,0.0033972967920740584,0.9520033927655686,0.07577063698133218,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
legacy,legacy_rank1,500,0,2026082706,3,0.5,0.2,161,403,balance,63,ZLZ,0.2857142857142857,0.349436125968844,-0.06372184025455829,-0.0035219647846383983,0.003571899222203516,0.003291639236339696,0.9215375439145433,0.058929860177460096,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_rank1,500,0,2026082706,3,0.5,0.2,161,403,inference,42,LOO,0.2619047619047619,0.349436125968844,-0.08753136406408207,-0.005527939112551283,0.0053533364894497925,0.004714894087716387,0.8807393476962209,0.07555287232200326,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_rank1,500,0,2026082706,3,0.5,0.2,161,403,inference,42,ZLZ,0.21428571428571427,0.349436125968844,-0.13515041168312972,-0.006105705201409184,0.005350688642075224,0.004106520657043305,0.7674751666078298,0.08347011111882237,0.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_rank1,500,1,2026082706,0,0.25,0.75,466,363,balance,63,LOO,0.6031746031746031,0.49946652555682886,0.10370807761777429,0.017283229968804992,0.003950890771975143,0.0038605645364477924,0.977137754308962,0.27496498772571526,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,1,2026082706,0,0.25,0.75,466,363,balance,63,ZLZ,0.6031746031746031,0.49946652555682886,0.10370807761777429,0.01743238150399401,0.003950067201816206,0.003860564536447792,0.9773414828671113,0.27736680229361727,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,1,2026082706,0,0.25,0.75,466,363,inference,42,LOO,0.5952380952380952,0.49946652555682886,0.09577156968126638,0.01805044939568362,0.005925554609982447,0.005876334273546817,0.9916935477477987,0.2344895625179445,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,1,2026082706,0,0.25,0.75,466,363,inference,42,ZLZ,0.5952380952380952,0.49946652555682886,0.09577156968126638,0.017472924849985694,0.005927231378540975,0.0058763342735468176,0.9914130052053601,0.22695495481867187,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,1,2026082706,1,0.5,0.8,247,246,balance,63,LOO,0.5555555555555556,0.6499634083193395,-0.09440785276378394,-0.061628636462569775,0.0038337341558034163,0.003982477100756672,1.0387984505206476,0.9953402393853962,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,1,2026082706,1,0.5,0.8,247,246,balance,63,ZLZ,0.5555555555555556,0.6499634083193395,-0.09440785276378394,-0.06265127526939906,0.0038368323608693293,0.003982477100756672,1.0379596308071024,1.0114478680251024,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,1,2026082706,1,0.5,0.8,247,246,inference,42,LOO,0.5714285714285714,0.6499634083193395,-0.07853483689076812,-0.05917596464463071,0.005737831775502732,0.005973120955699354,1.0410066362003105,0.7812165597073474,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,1,2026082706,1,0.5,0.8,247,246,inference,42,ZLZ,0.5476190476190477,0.6499634083193395,-0.10234436070029185,-0.06239751463805476,0.0057532681344543875,0.00604225430009402,1.05022991435233,0.8226403054919093,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,1,2026082706,2,0.75,0.25,363,466,balance,63,LOO,0.5714285714285714,0.49946652555682886,0.07196204587174254,0.021896893077128887,0.003951500393315859,0.003949967083607638,0.9996119677197008,0.3483385044827398,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,1,2026082706,2,0.75,0.25,363,466,balance,63,ZLZ,0.5873015873015873,0.49946652555682886,0.08783506174475847,0.022657688755220062,0.003951760511737908,0.003909329562171344,0.9892627730246984,0.36042947402439957,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,1,2026082706,2,0.75,0.25,363,466,inference,42,LOO,0.5714285714285714,0.49946652555682886,0.07196204587174254,0.024207310275621008,0.005926226363827622,0.005973120955699353,1.0079130611948888,0.3144542137000042,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,1,2026082706,2,0.75,0.25,363,466,inference,42,ZLZ,0.5714285714285714,0.49946652555682886,0.07196204587174254,0.024207310275621008,0.005926226363827621,0.005973120955699354,1.007913061194889,0.3144542137000042,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,1,2026082706,3,0.5,0.2,247,292,balance,63,LOO,0.2857142857142857,0.3496210245411424,-0.06390673882685671,-0.062247351825096775,0.003240390354713964,0.0032916392363396964,1.0158156505901141,1.093508629556949,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_rank1,500,1,2026082706,3,0.5,0.2,247,292,balance,63,ZLZ,0.2698412698412698,0.3496210245411424,-0.07977975469987258,-0.06265127526939901,0.003237491422018325,0.0031778541763180785,0.9815791803200926,1.1010970581261963,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_rank1,500,1,2026082706,3,0.5,0.2,247,292,inference,42,LOO,0.2857142857142857,0.3496210245411424,-0.06390673882685671,-0.05958367789186686,0.004884874809398714,0.004977600796416126,1.0189822647735012,0.8525121714144377,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,1,2026082706,3,0.5,0.2,247,292,inference,42,ZLZ,0.2619047619047619,0.3496210245411424,-0.0877162626363805,-0.06239751463805471,0.004857886015364879,0.004714894087716387,0.97056498913391,0.8952485605878854,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_rank1,500,2,2026082706,0,0.25,0.75,311,271,balance,63,LOO,0.5714285714285714,0.5004717798641323,0.07095679156443913,0.021693847931173904,0.003939100900909959,0.003949967083607638,1.0027585438837499,0.3456511759758811,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,2,2026082706,0,0.25,0.75,311,271,balance,63,ZLZ,0.5873015873015873,0.5004717798641323,0.08682980743745505,0.023228615689211862,0.003939268100666504,0.003909329562171343,0.9923999743784649,0.3700969952421713,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,2,2026082706,0,0.25,0.75,311,271,inference,42,LOO,0.6190476190476191,0.5004717798641323,0.1185758391834868,0.021470138430519925,0.005913273851714752,0.005751894253636414,0.9727089253558686,0.2792034937815825,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,2,2026082706,0,0.25,0.75,311,271,inference,42,ZLZ,0.6190476190476191,0.5004717798641323,0.1185758391834868,0.022639432362196787,0.00591206223462265,0.005751894253636414,0.9729082721680011,0.2944394752405306,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,2,2026082706,1,0.5,0.8,141,146,balance,63,LOO,0.6507936507936508,0.6495452255500169,0.0012484252436338883,0.021486862706716736,0.0034911146890308268,0.003665504433553588,1.0499524536019107,0.36365616180687627,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,2,2026082706,1,0.5,0.8,141,146,balance,63,ZLZ,0.6349206349206349,0.6495452255500169,-0.01462459062938204,0.02199187088020782,0.0034889447177187892,0.003738651972138915,1.071570997715147,0.37231894294570556,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
legacy,legacy_rank1,500,2,2026082706,1,0.5,0.8,141,146,inference,42,LOO,0.6428571428571429,0.6495452255500169,-0.00668808269287402,0.021701847050525247,0.00524051558877275,0.005599800895968143,1.0685591524553661,0.29978485572594615,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,2,2026082706,1,0.5,0.8,141,146,inference,42,ZLZ,0.6190476190476191,0.6495452255500169,-0.030497606502397856,0.021688525539182102,0.00524062119143655,0.005751894253636414,1.0975596295788965,0.29959781649348416,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,2,2026082706,2,0.75,0.25,271,311,balance,63,LOO,0.5873015873015873,0.5004717798641323,0.08682980743745505,-0.006460920886053878,0.0039529568756109515,0.003909329562171344,0.9889633722774006,0.10276219800011951,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,2,2026082706,2,0.75,0.25,271,311,balance,63,ZLZ,0.5873015873015873,0.5004717798641323,0.08682980743745505,-0.006563164689799672,0.00395301315537603,0.003909329562171344,0.9889492922265445,0.10438766239961067,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,2,2026082706,2,0.75,0.25,271,311,inference,42,LOO,0.5476190476190477,0.5004717798641323,0.0471472677549154,-0.007494018200932262,0.0059336060803044585,0.0060422543000940195,1.0183106560022916,0.09728712916274773,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,2,2026082706,2,0.75,0.25,271,311,inference,42,ZLZ,0.5238095238095238,0.5004717798641323,0.023337743945391565,-0.005008893761834332,0.005931559177475398,0.006083734306730822,1.025655164974716,0.06503653375331284,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,2,2026082706,3,0.5,0.2,141,59,balance,63,LOO,0.38095238095238093,0.34991526771457465,0.03103711323780628,0.022713004530367953,0.0036985518586202366,0.0038036720064369843,1.028421974825564,0.37347258813454765,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,2,2026082706,3,0.5,0.2,141,59,balance,63,ZLZ,0.3968253968253968,0.34991526771457465,0.04691012911082215,0.02199187088020782,0.003695566849603487,0.0038605645364477932,1.044647463720487,0.3617609168169539,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,2,2026082706,3,0.5,0.2,141,59,inference,42,LOO,0.35714285714285715,0.34991526771457465,0.007227589428282499,0.020980562644175527,0.0055422477752709925,0.005599800895968143,1.0103844366096275,0.2818215257533443,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,2,2026082706,3,0.5,0.2,141,59,inference,42,ZLZ,0.3333333333333333,0.34991526771457465,-0.016581934381241337,0.021688525539182102,0.005546226229656876,0.005420054200542005,0.9772508325678818,0.2912267327860246,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,3,2026082706,0,0.25,0.75,54,127,balance,63,LOO,0.5238095238095238,0.500824775372402,0.022984748437121838,0.015886252959719016,0.00394593445620169,0.004023114622192963,1.0195594140875737,0.2528986668913781,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,3,2026082706,0,0.25,0.75,54,127,balance,63,ZLZ,0.5238095238095238,0.500824775372402,0.022984748437121838,0.011072848121854939,0.003947737589031857,0.004023114622192963,1.01909372937313,0.17623217639783878,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,3,2026082706,0,0.25,0.75,54,127,inference,42,LOO,0.47619047619047616,0.500824775372402,-0.024634299181925834,0.01650246177052528,0.005923373639283228,0.006083734306730822,1.027072522723216,0.21441944680001623,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,3,2026082706,0,0.25,0.75,54,127,inference,42,ZLZ,0.4523809523809524,0.500824775372402,-0.048443822991449614,0.015128621618588967,0.005924857681843754,0.006042254300094022,1.0198142511692763,0.1965442756312956,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_rank1,500,3,2026082706,1,0.5,0.8,389,206,balance,63,LOO,0.6031746031746031,0.6499130202123431,-0.046738417037739954,0.0075678894497382965,0.003559285973233448,0.0038605645364477924,1.0846457872393565,0.12685083718492599,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,3,2026082706,1,0.5,0.8,389,206,balance,63,ZLZ,0.6031746031746031,0.6499130202123431,-0.046738417037739954,0.004469175115773383,0.0035743842770876986,0.0038605645364477924,1.0800642116726367,0.07475267724868537,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,3,2026082706,1,0.5,0.8,389,206,inference,42,LOO,0.5952380952380952,0.6499130202123431,-0.05467492497424786,0.007569663765375156,0.005343818731790967,0.005876334273546817,1.0996507494889105,0.1035501494776716,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,3,2026082706,1,0.5,0.8,389,206,inference,42,ZLZ,0.5952380952380952,0.6499130202123431,-0.05467492497424786,0.0076263061338807114,0.005343334064439517,0.005876334273546817,1.0997504933585334,0.10432972704096304,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,3,2026082706,2,0.75,0.25,127,54,balance,63,LOO,0.6666666666666666,0.500824775372402,0.16584189129426463,0.030601871923219948,0.0039403296437157545,0.0035842293906810036,0.9096267862759456,0.48750796446858985,0.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,3,2026082706,2,0.75,0.25,127,54,balance,63,ZLZ,0.6666666666666666,0.500824775372402,0.16584189129426463,0.029811691611106084,0.003941944182425769,0.0035842293906810036,0.9092542219802217,0.47482260329988885,0.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,3,2026082706,2,0.75,0.25,127,54,inference,42,LOO,0.6428571428571429,0.500824775372402,0.1420323674847409,0.027789234479844382,0.005917968645329225,0.005599800895968143,0.9462369998171253,0.36123535845340765,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,3,2026082706,2,0.75,0.25,127,54,inference,42,ZLZ,0.6428571428571429,0.500824775372402,0.1420323674847409,0.027042207910053184,0.005918148280537055,0.005599800895968143,0.9462082784211646,0.3515193417498493,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,3,2026082706,3,0.5,0.2,389,211,balance,63,LOO,0.4603174603174603,0.35041194136776,0.1099055189497003,0.004469175115773216,0.0036184219259966315,0.004006859613618447,1.107350025941164,0.07429639966764123,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,3,2026082706,3,0.5,0.2,389,211,balance,63,ZLZ,0.4603174603174603,0.35041194136776,0.1099055189497003,0.004469175115773216,0.0036184219259966315,0.0040068596136184475,1.1073500259411642,0.07429639966764123,1.0,0.24813049958453426,1.0,0.7046170004612345,0.0
legacy,legacy_rank1,500,3,2026082706,3,0.5,0.2,389,211,inference,42,LOO,0.5238095238095238,0.35041194136776,0.17339758244176384,0.007995258405034456,0.005456976276591819,0.006083734306730822,1.1148544538900667,0.10823219637131025,0.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,3,2026082706,3,0.5,0.2,389,211,inference,42,ZLZ,0.4523809523809524,0.35041194136776,0.10196901101319239,0.007626306133880656,0.005454417401897056,0.006042254300094022,1.1077726281073603,0.10326188530684953,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_rank1,500,4,2026082706,0,0.25,0.75,253,106,balance,63,LOO,0.5873015873015873,0.5001769605426656,0.08712462675892174,0.011949292401716605,0.003951131818725574,0.003909329562171343,0.9894201817423255,0.1900996989289429,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,4,2026082706,0,0.25,0.75,253,106,balance,63,ZLZ,0.6031746031746031,0.5001769605426656,0.10299764263193756,0.012123806598911102,0.003950989481211021,0.0038605645364477924,0.9771133420645017,0.19287949623821762,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,4,2026082706,0,0.25,0.75,253,106,inference,42,LOO,0.5952380952380952,0.5001769605426656,0.09506113469542965,0.016021436018176405,0.005925224794998354,0.005876334273546817,0.991748748251238,0.2081368722617997,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,4,2026082706,0,0.25,0.75,253,106,inference,42,ZLZ,0.5952380952380952,0.5001769605426656,0.09506113469542965,0.01721849432588518,0.005923450102063969,0.005876334273546817,0.9920458807442752,0.22372154230128233,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,4,2026082706,1,0.5,0.8,288,74,balance,63,LOO,0.7142857142857143,0.6485645922065415,0.0657211220791728,0.021512417609990453,0.003498471743457756,0.003291639236339696,0.9408791831733835,0.363705639196097,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_rank1,500,4,2026082706,1,0.5,0.8,288,74,balance,63,ZLZ,0.7301587301587301,0.6485645922065415,0.08159413795218862,0.020876022807264416,0.003501508295548086,0.0031778541763180794,0.9075672276311585,0.3527931815088608,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_rank1,500,4,2026082706,1,0.5,0.8,288,74,inference,42,LOO,0.6666666666666666,0.6485645922065415,0.018102074460125128,0.021230686721413816,0.005252129539201852,0.005420054200542005,1.0319726808119953,0.2929519056462779,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,4,2026082706,1,0.5,0.8,288,74,inference,42,ZLZ,0.6904761904761905,0.6485645922065415,0.041911598269648964,0.021271987902520384,0.00525179623667492,0.0052126541673580004,0.9925469177490973,0.29353111448531183,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,4,2026082706,2,0.75,0.25,106,253,balance,63,LOO,0.5238095238095238,0.5001769605426656,0.023632563266858253,-0.0054440522191722684,0.003957072244540235,0.004023114622192963,1.0166897073319423,0.0865436669226773,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,4,2026082706,2,0.75,0.25,106,253,balance,63,ZLZ,0.5396825396825397,0.5001769605426656,0.03950557913987407,-0.005152275568547804,0.003957904535301956,0.004006859613618446,1.0123689386340275,0.08189670440679905,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,4,2026082706,2,0.75,0.25,106,253,inference,42,LOO,0.5476190476190477,0.5001769605426656,0.04744208707638209,-0.008644815555417962,0.005937516795508455,0.0060422543000940195,1.017639950873873,0.11218978250858566,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,4,2026082706,2,0.75,0.25,106,253,inference,42,ZLZ,0.5476190476190477,0.5001769605426656,0.04744208707638209,-0.0064700292773916535,0.005937768814725734,0.0060422543000940195,1.0175967587537527,0.08396428685036045,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,4,2026082706,3,0.5,0.2,288,61,balance,63,LOO,0.3492063492063492,0.34995605246572675,-0.0007497032593775654,0.021417927366246703,0.003694776413660657,0.003665504433553588,0.9920774691537919,0.3523573703278353,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,4,2026082706,3,0.5,0.2,288,61,balance,63,ZLZ,0.3492063492063492,0.34995605246572675,-0.0007497032593775654,0.02087602280726447,0.003692393521547684,0.003665504433553588,0.9927177079481969,0.3435530215383238,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,4,2026082706,3,0.5,0.2,288,61,inference,42,LOO,0.3333333333333333,0.34995605246572675,-0.016622719132393438,0.02014114034966702,0.005535678904028941,0.005420054200542005,0.979112823288435,0.27070645413260735,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,4,2026082706,3,0.5,0.2,288,61,inference,42,ZLZ,0.38095238095238093,0.34995605246572675,0.03099632848665418,0.021271987902520384,0.005543754483240158,0.005751894253636413,1.0375449113097455,0.2856972651789647,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,5,2026082706,0,0.25,0.75,131,474,balance,63,LOO,0.42857142857142855,0.49955833391393295,-0.0709869053425044,-0.0035835969411362467,0.003955877415666811,0.003949967083607637,0.9985059364995066,0.05697675937852942,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,5,2026082706,0,0.25,0.75,131,474,balance,63,ZLZ,0.42857142857142855,0.49955833391393295,-0.0709869053425044,-0.0035835969411362467,0.003955877415666811,0.003949967083607637,0.9985059364995066,0.05697675937852942,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,5,2026082706,0,0.25,0.75,131,474,inference,42,LOO,0.42857142857142855,0.49955833391393295,-0.0709869053425044,-0.003933224866508989,0.005940081527309152,0.005973120955699353,1.0055621169908704,0.05103317321135955,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,5,2026082706,0,0.25,0.75,131,474,inference,42,ZLZ,0.47619047619047616,0.49955833391393295,-0.023367857723456786,0.0009872353144496082,0.005935239650914202,0.006083734306730822,1.02501915079263,0.012814496665979917,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,5,2026082706,1,0.5,0.8,328,126,balance,63,LOO,0.5079365079365079,0.6503696300259136,-0.14243312208940573,-0.02391974749714665,0.003699321106054681,0.004031242126480222,1.0897248470489047,0.39327430810699165,0.0,0.24888431549714968,1.0,0.7057555966196909,0.0
legacy,legacy_rank1,500,5,2026082706,1,0.5,0.8,328,126,balance,63,ZLZ,0.5238095238095238,0.6503696300259136,-0.1265601062163898,-0.024371610921115727,0.003701429837466059,0.004023114622192963,1.0869082486640147,0.4005894205193464,0.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,5,2026082706,1,0.5,0.8,328,126,inference,42,LOO,0.5476190476190477,0.6503696300259136,-0.10275058240686596,-0.02735062796004728,0.005576773651790281,0.00604225430009402,1.0834677319482582,0.36624844806585016,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,5,2026082706,1,0.5,0.8,328,126,inference,42,ZLZ,0.5476190476190477,0.6503696300259136,-0.10275058240686596,-0.02735062796004739,0.00557677365179028,0.0060422543000940195,1.0834677319482582,0.36624844806585166,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,5,2026082706,2,0.75,0.25,474,131,balance,63,LOO,0.5714285714285714,0.49955833391393295,0.07187023751463845,0.006388116812699851,0.00395388107057991,0.003949967083607637,0.9990100898579382,0.10159235974201986,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,5,2026082706,2,0.75,0.25,474,131,balance,63,ZLZ,0.5714285714285714,0.49955833391393295,0.07187023751463845,0.006742846492320209,0.003953551053485146,0.003949967083607637,0.9990934808153421,0.10723822006256399,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,5,2026082706,2,0.75,0.25,474,131,inference,42,LOO,0.6428571428571429,0.49955833391393295,0.14329880894320995,0.0049215211845592965,0.005938949264763224,0.005599800895968143,0.9428942134920557,0.0638622993614362,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,5,2026082706,2,0.75,0.25,474,131,inference,42,ZLZ,0.6666666666666666,0.49955833391393295,0.16710833275273368,0.005057956727053392,0.005938824701700975,0.005420054200542005,0.9126476151063383,0.06563339301457463,0.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,5,2026082706,3,0.5,0.2,328,445,balance,63,LOO,0.3333333333333333,0.3506056606279434,-0.01727232729461009,-0.02782170950832752,0.0034542008252159318,0.0035842293906810044,1.037643603265871,0.47338012495545617,1.0,0.23467994893661173,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,5,2026082706,3,0.5,0.2,328,445,balance,63,ZLZ,0.31746031746031744,0.3506056606279434,-0.03314534316762596,-0.024371610921115783,0.0034741424618635794,0.0034948268435211604,1.005953809288087,0.41348563344486483,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,5,2026082706,3,0.5,0.2,328,445,inference,42,LOO,0.3333333333333333,0.3506056606279434,-0.01727232729461009,-0.02735062796004739,0.005193318684934448,0.005420054200542005,1.0436590799377101,0.3795288680805987,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,5,2026082706,3,0.5,0.2,328,445,inference,42,ZLZ,0.3333333333333333,0.3506056606279434,-0.01727232729461009,-0.02735062796004739,0.005193318684934449,0.005420054200542005,1.0436590799377101,0.37952886808059866,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,6,2026082706,0,0.25,0.75,137,450,balance,63,LOO,0.6031746031746031,0.49900748418830065,0.10416711898630249,0.04502148429058184,0.003924610323239349,0.0038605645364477924,0.983680981927731,0.7186567978932386,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,6,2026082706,0,0.25,0.75,137,450,balance,63,ZLZ,0.6031746031746031,0.49900748418830065,0.10416711898630249,0.04401474416239437,0.003925432976853726,0.003860564536447792,0.9834748317476237,0.7025130538409465,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,6,2026082706,0,0.25,0.75,137,450,inference,42,LOO,0.6428571428571429,0.49900748418830065,0.14384965866884225,0.0452607500489004,0.005887069852358575,0.005599800895968143,0.951203406177465,0.5898915189522452,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,6,2026082706,0,0.25,0.75,137,450,inference,42,ZLZ,0.6428571428571429,0.49900748418830065,0.14384965866884225,0.04240699599543685,0.005892592968649156,0.005599800895968143,0.9503118450164845,0.5524389455155106,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,6,2026082706,1,0.5,0.8,487,99,balance,63,LOO,0.7619047619047619,0.648861584626618,0.11304317727814384,-0.0017184548415953849,0.0036119066246112427,0.002925901543413063,0.8100712026928393,0.028593667772574938,0.0,0.21203518851762948,1.0,0.5631437788110235,0.0
legacy,legacy_rank1,500,6,2026082706,1,0.5,0.8,487,99,balance,63,ZLZ,0.7619047619047619,0.648861584626618,0.11304317727814384,-0.0009437912905424506,0.0036079470718869216,0.002925901543413063,0.8109602178512128,0.015712521550458013,0.0,0.21203518851762948,1.0,0.5631437788110235,0.0
legacy,legacy_rank1,500,6,2026082706,1,0.5,0.8,487,99,inference,42,LOO,0.7857142857142857,0.648861584626618,0.13685270108766767,-0.0029134012384265384,0.005427577782565738,0.004106520657043305,0.7566028201814291,0.039545518347394566,0.0,0.2511973726006038,1.0,0.6533790320830186,0.0
legacy,legacy_rank1,500,6,2026082706,1,0.5,0.8,487,99,inference,42,ZLZ,0.8095238095238095,0.648861584626618,0.1606622248971915,-0.0028192788040517502,0.005427026847335455,0.003760853935069963,0.692986056797647,0.03826987478153464,0.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_rank1,500,6,2026082706,2,0.75,0.25,450,137,balance,63,LOO,0.5714285714285714,0.49900748418830065,0.07242108724027074,-0.010271821603466291,0.003955102657788077,0.003949967083607638,0.9987015320145164,0.16333098754337755,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,6,2026082706,2,0.75,0.25,450,137,balance,63,ZLZ,0.5396825396825397,0.49900748418830065,0.040675055494239,-0.011839653817118434,0.003954929282758309,0.004006859613618446,1.0131305333540424,0.18826502353742977,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,6,2026082706,2,0.75,0.25,450,137,inference,42,LOO,0.5238095238095238,0.49900748418830065,0.024802039621223182,-0.013237788960289154,0.005938302409756295,0.006083734306730822,1.0244904834647004,0.1717846276946846,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,6,2026082706,2,0.75,0.25,450,137,inference,42,ZLZ,0.5476190476190477,0.49900748418830065,0.04861156343074702,-0.0141365033442718,0.005938713313362659,0.0060422543000940195,1.017434919193419,0.1834407511129172,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,6,2026082706,3,0.5,0.2,487,204,balance,63,LOO,0.30158730158730157,0.3496454880604246,-0.048058186473123043,-0.0009437912905426726,0.0035918914691107483,0.003397296792074058,0.9458238984362001,0.015747599547887254,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
legacy,legacy_rank1,500,6,2026082706,3,0.5,0.2,487,204,balance,63,ZLZ,0.30158730158730157,0.3496454880604246,-0.048058186473123043,-0.0009437912905427281,0.0035918914691107483,0.003397296792074058,0.9458238984362001,0.01574759954788818,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
legacy,legacy_rank1,500,6,2026082706,3,0.5,0.2,487,204,inference,42,LOO,0.30952380952380953,0.3496454880604246,-0.04012167853661508,-0.0028192788040518058,0.005376220773983062,0.0052126541673580004,0.9695759133596963,0.03845027753518339,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,6,2026082706,3,0.5,0.2,487,204,inference,42,ZLZ,0.30952380952380953,0.3496454880604246,-0.04012167853661508,-0.0028192788040518058,0.005376220773983062,0.0052126541673580004,0.9695759133596963,0.03845027753518339,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,7,2026082706,0,0.25,0.75,146,70,balance,63,LOO,0.5079365079365079,0.5003003933892183,0.00763611454728963,0.03171057930626886,0.003939222093578953,0.004031242126480222,1.023359950445867,0.5052414146902051,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
legacy,legacy_rank1,500,7,2026082706,0,0.25,0.75,146,70,balance,63,ZLZ,0.49206349206349204,0.5003003933892183,-0.008236901325726242,0.027992030536599266,0.003942677030868539,0.004031242126480222,1.0224631880618873,0.44579870427741536,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
legacy,legacy_rank1,500,7,2026082706,0,0.25,0.75,146,70,inference,42,LOO,0.5714285714285714,0.5003003933892183,0.07112817803935312,0.031922180085136365,0.005911493605088348,0.005973120955699353,1.0104250050372987,0.4151871763401645,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,7,2026082706,0,0.25,0.75,146,70,inference,42,ZLZ,0.5476190476190477,0.5003003933892183,0.04731865422982939,0.033393305484605174,0.0059062696125716085,0.0060422543000940195,1.02302378598379,0.43451300201402543,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,7,2026082706,1,0.5,0.8,131,195,balance,63,LOO,0.5714285714285714,0.6487761107087999,-0.07734753928022853,-0.027072219502776607,0.0037243042913042606,0.003949967083607638,1.0605919319831811,0.44360995540066617,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,7,2026082706,1,0.5,0.8,131,195,balance,63,ZLZ,0.5873015873015873,0.6487761107087999,-0.0614745234072126,-0.026020350813721338,0.003719900170155419,0.003909329562171343,1.0509232461493743,0.4266261824992094,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,7,2026082706,1,0.5,0.8,131,195,inference,42,LOO,0.5714285714285714,0.6487761107087999,-0.07734753928022853,-0.025200802270146427,0.005576329151207355,0.005973120955699354,1.071156453238792,0.3374738813640971,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,7,2026082706,1,0.5,0.8,131,195,inference,42,ZLZ,0.5952380952380952,0.6487761107087999,-0.05353801547070469,-0.023204308082569014,0.005563654005116495,0.0058763342735468176,1.056200523638381,0.31109180151877897,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,7,2026082706,2,0.75,0.25,70,146,balance,63,LOO,0.5555555555555556,0.5003003933892183,0.0552551621663373,0.022007101141739538,0.003942836587092965,0.003982477100756672,1.0100538058801298,0.3504761346873949,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,7,2026082706,2,0.75,0.25,70,146,balance,63,ZLZ,0.5555555555555556,0.5003003933892183,0.0552551621663373,0.019718056836068087,0.003944320986531624,0.003982477100756672,1.0096736838495997,0.3139626520608223,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,7,2026082706,2,0.75,0.25,70,146,inference,42,LOO,0.5476190476190477,0.5003003933892183,0.04731865422982939,0.027684705285603073,0.00591082117384409,0.006042254300094022,1.022236018039513,0.36009409067987724,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,7,2026082706,2,0.75,0.25,70,146,inference,42,ZLZ,0.5238095238095238,0.5003003933892183,0.023509130420305557,0.022589410666361776,0.005916880012577071,0.006083734306730822,1.0281997089342831,0.293669280774453,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,7,2026082706,3,0.5,0.2,131,3,balance,63,LOO,0.30158730158730157,0.3491530354022484,-0.04756573381494683,-0.024739378485283736,0.0034701734144622237,0.003397296792074058,0.9789991410560502,0.4199650948207753,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
legacy,legacy_rank1,500,7,2026082706,3,0.5,0.2,131,3,balance,63,ZLZ,0.2857142857142857,0.3491530354022484,-0.0634387496879627,-0.02602035081372145,0.0034625498420055257,0.003291639236339696,0.9506402467937219,0.44219632684516486,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_rank1,500,7,2026082706,3,0.5,0.2,131,3,inference,42,LOO,0.21428571428571427,0.3491530354022484,-0.13486732111653413,-0.02224529037643952,0.005225526124768864,0.004106520657043305,0.7858578368938773,0.30773228915879114,0.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_rank1,500,7,2026082706,3,0.5,0.2,131,3,inference,42,ZLZ,0.21428571428571427,0.3491530354022484,-0.13486732111653413,-0.02320430808256896,0.005217807150191777,0.004106520657043305,0.78702039742737,0.32123629711570073,0.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_rank1,500,8,2026082706,0,0.25,0.75,69,366,balance,63,LOO,0.5714285714285714,0.5001936728844653,0.07123489854410614,-0.004797378057762536,0.003952697047091562,0.003949967083607637,0.9993093415833794,0.07630573496802769,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,8,2026082706,0,0.25,0.75,69,366,balance,63,ZLZ,0.5873015873015873,0.5001936728844653,0.08710791441712207,-0.003726409824473864,0.003953079839782253,0.003909329562171343,0.9889326096653489,0.059268348144443955,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,8,2026082706,0,0.25,0.75,69,366,inference,42,LOO,0.5714285714285714,0.5001936728844653,0.07123489854410614,0.003490873665049521,0.005934334786630829,0.005973120955699354,1.006535891631174,0.04531563918934535,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,8,2026082706,0,0.25,0.75,69,366,inference,42,ZLZ,0.5476190476190477,0.5001936728844653,0.047425374734582415,0.003857185365127913,0.005934421974363659,0.00604225430009402,1.0181706535524757,0.05007042736497984,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,8,2026082706,1,0.5,0.8,392,313,balance,63,LOO,0.6349206349206349,0.6477831340554858,-0.012862499134850935,-0.00736328249779683,0.003634553055216386,0.0037386519721389158,1.028641463019263,0.12213663665389382,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_rank1,500,8,2026082706,1,0.5,0.8,392,313,balance,63,ZLZ,0.6507936507936508,0.6477831340554858,0.003010516738164992,-0.005873836262552556,0.0036273370663189347,0.003665504433553588,1.010522145181668,0.09752767683241256,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,8,2026082706,1,0.5,0.8,392,313,inference,42,LOO,0.6190476190476191,0.6477831340554858,-0.028735515007866752,-0.013456830611781712,0.0054981949209963075,0.005751894253636414,1.046142295114218,0.18148165018936618,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,8,2026082706,1,0.5,0.8,392,313,inference,42,ZLZ,0.6428571428571429,0.6477831340554858,-0.004925991198342916,-0.01068511108100434,0.005483382469695799,0.0055998008959681446,1.0212311336872337,0.14429615930942039,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,8,2026082706,2,0.75,0.25,366,69,balance,63,LOO,0.5873015873015873,0.5001936728844653,0.08710791441712207,-0.0007187032150727246,0.003958026915164262,0.003909329562171343,0.9876965584022821,0.011423790133414755,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,8,2026082706,2,0.75,0.25,366,69,balance,63,ZLZ,0.5714285714285714,0.5001936728844653,0.07123489854410614,-0.0006064697799386676,0.0039580471308073096,0.003949967083607637,0.997958577315368,0.009639814669227127,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,8,2026082706,2,0.75,0.25,366,69,inference,42,LOO,0.5952380952380952,0.5001936728844653,0.09504442235362998,-0.0018298658746894736,0.005940640991211075,0.005876334273546817,0.9891751213784175,0.023741196590063407,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,8,2026082706,2,0.75,0.25,366,69,inference,42,ZLZ,0.5952380952380952,0.5001936728844653,0.09504442235362998,-0.0018298658746894736,0.005940640991211077,0.005876334273546817,0.989175121378417,0.023741196590063404,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,8,2026082706,3,0.5,0.2,392,270,balance,63,LOO,0.3333333333333333,0.3473343832409718,-0.014001049907638508,-0.008726708646191017,0.0035357208496634594,0.003584229390681004,1.013719561888536,0.14676128035154906,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,8,2026082706,3,0.5,0.2,392,270,balance,63,ZLZ,0.3333333333333333,0.3473343832409718,-0.014001049907638508,-0.0058738362625527785,0.003548027393869748,0.0035842293906810036,1.0102034152480912,0.09861167913660994,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,8,2026082706,3,0.5,0.2,392,270,inference,42,LOO,0.2619047619047619,0.3473343832409718,-0.0854296213362099,-0.011732396612671447,0.005285285304720943,0.004714894087716387,0.8920793894522461,0.16138104297130604,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_rank1,500,8,2026082706,3,0.5,0.2,392,270,inference,42,ZLZ,0.2857142857142857,0.3473343832409718,-0.061620097526686124,-0.010685111081004284,0.005295582651068253,0.004977600796416126,0.9399533770683417,0.14683249080456443,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,9,2026082706,0,0.25,0.75,41,455,balance,63,LOO,0.47619047619047616,0.4995646513619192,-0.023374175171443023,0.008631977801563884,0.0039522087769321744,0.0040231146221929625,1.0179408146843465,0.13730627196529055,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,9,2026082706,0,0.25,0.75,41,455,balance,63,ZLZ,0.47619047619047616,0.4995646513619192,-0.023374175171443023,0.009459389460284129,0.003951731021864798,0.004023114622192963,1.0180638813555887,0.15047675542241346,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,9,2026082706,0,0.25,0.75,41,455,inference,42,LOO,0.5,0.4995646513619192,0.0004353486380808125,0.0069868893220951245,0.005934344612524412,0.006097560975609756,1.0275036880636956,0.09069795238513188,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_rank1,500,9,2026082706,0,0.25,0.75,41,455,inference,42,ZLZ,0.5238095238095238,0.4995646513619192,0.02424487244760465,0.008779608178300369,0.005935768984062654,0.006083734306730822,1.0249277428190768,0.11395585378111718,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,9,2026082706,1,0.5,0.8,334,61,balance,63,LOO,0.6507936507936508,0.6501861897338538,0.000607461059797032,-0.0032472710789036574,0.0036128273889000375,0.003665504433553589,1.014580559485182,0.05402502024224189,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,9,2026082706,1,0.5,0.8,334,61,balance,63,ZLZ,0.6666666666666666,0.6501861897338538,0.01648047693281285,-0.004021251906595302,0.0036172505846205796,0.0035842293906810036,0.9908711898257831,0.06686086364104549,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,9,2026082706,1,0.5,0.8,334,61,inference,42,LOO,0.7619047619047619,0.6501861897338538,0.11171857217090808,-0.004189117011136334,0.005425633115624042,0.00442453404125878,0.8154871416789269,0.05687184004270519,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_rank1,500,9,2026082706,1,0.5,0.8,334,61,inference,42,ZLZ,0.7142857142857143,0.6501861897338538,0.06409952455186052,-0.003921880489833329,0.0054224538793038275,0.004977600796416126,0.9179609282458637,0.05325941869947891,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,9,2026082706,2,0.75,0.25,455,41,balance,63,LOO,0.49206349206349204,0.4995646513619192,-0.007501159298427151,-0.010821092338913263,0.003951797604832123,0.004031242126480222,1.0201033882785286,0.1721368122581434,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
legacy,legacy_rank1,500,9,2026082706,2,0.75,0.25,455,41,balance,63,ZLZ,0.4603174603174603,0.4995646513619192,-0.039247191044458896,-0.00847526404125265,0.003952183606052831,0.004006859613618447,1.0138343794255607,0.1348139026665131,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,9,2026082706,2,0.75,0.25,455,41,inference,42,LOO,0.5,0.4995646513619192,0.0004353486380808125,-0.012808195247495269,0.005932881709646376,0.006097560975609756,1.0277570452307563,0.16628577337129183,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_rank1,500,9,2026082706,2,0.75,0.25,455,41,inference,42,ZLZ,0.5238095238095238,0.4995646513619192,0.02424487244760465,-0.012580224714325405,0.005933069235630594,0.006083734306730822,1.0253941198251018,0.16332350465307582,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,9,2026082706,3,0.5,0.2,334,493,balance,63,LOO,0.3492063492063492,0.34995565044233135,-0.0007493012359821583,-0.0018713699967033426,0.003589225981979279,0.0036655044335535884,1.0212520615746368,0.031236276664933157,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,9,2026082706,3,0.5,0.2,334,493,balance,63,ZLZ,0.3492063492063492,0.34995565044233135,-0.0007493012359821583,-0.004021251906595469,0.003579599465501546,0.0036655044335535884,1.0239984861099554,0.0672115734519625,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,9,2026082706,3,0.5,0.2,334,493,inference,42,LOO,0.35714285714285715,0.34995565044233135,0.007187206700525806,-0.0049291923542356675,0.005361259047857369,0.005599800895968143,1.0444936247216234,0.06731973071305858,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,9,2026082706,3,0.5,0.2,334,493,inference,42,ZLZ,0.3333333333333333,0.34995565044233135,-0.01662231710899803,-0.003921880489833496,0.00536739788319883,0.005420054200542005,1.0098103994689869,0.05353187561008089,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,10,2026082706,0,0.25,0.75,322,284,balance,63,LOO,0.6031746031746031,0.5003484049547549,0.10282619821984829,-0.0465993580307385,0.003922216098369817,0.0038605645364477924,0.9842814469229147,0.7440706512808472,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,10,2026082706,0,0.25,0.75,322,284,balance,63,ZLZ,0.6349206349206349,0.5003484049547549,0.13457222996588003,-0.04707031975184833,0.0039210939819569355,0.0037386519721389158,0.9534716559568494,0.7516982213764029,0.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_rank1,500,10,2026082706,0,0.25,0.75,322,284,inference,42,LOO,0.5238095238095238,0.5003484049547549,0.02346111885476898,-0.0405375412784873,0.005899139475662452,0.006083734306730822,1.0312918234650894,0.5277923263652444,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,10,2026082706,0,0.25,0.75,322,284,inference,42,ZLZ,0.5476190476190477,0.5003484049547549,0.04727064266429282,-0.04081265900587827,0.0058984817007357885,0.00604225430009402,1.024374509687857,0.5314039428621682,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,10,2026082706,1,0.5,0.8,305,73,balance,63,LOO,0.6984126984126984,0.6492851015424727,0.04912759687022572,-0.008965222343895629,0.003643513559588754,0.0033972967920740584,0.9324232602711965,0.14852544757681424,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_rank1,500,10,2026082706,1,0.5,0.8,305,73,balance,63,ZLZ,0.6984126984126984,0.6492851015424727,0.04912759687022572,-0.011267614219770739,0.003652395168965735,0.0033972967920740584,0.930155866194535,0.18644171508596186,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_rank1,500,10,2026082706,1,0.5,0.8,305,73,inference,42,LOO,0.7857142857142857,0.6492851015424727,0.13642918417181304,-0.00644874731217604,0.005454772592806117,0.004106520657043305,0.7528307710680885,0.0873146334168307,0.0,0.2511973726006038,1.0,0.6533790320830186,0.0
legacy,legacy_rank1,500,10,2026082706,1,0.5,0.8,305,73,inference,42,ZLZ,0.7857142857142857,0.6492851015424727,0.13642918417181304,-0.007653851329396111,0.00546248918128416,0.004106520657043305,0.751767284247127,0.1035582558131158,0.0,0.2511973726006038,1.0,0.6533790320830186,0.0
legacy,legacy_rank1,500,10,2026082706,2,0.75,0.25,284,322,balance,63,LOO,0.49206349206349204,0.5003484049547549,-0.008284912891262819,0.019941854481924648,0.003949175024796316,0.004031242126480222,1.0207808216066947,0.31733089158127004,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
legacy,legacy_rank1,500,10,2026082706,2,0.75,0.25,284,322,balance,63,ZLZ,0.47619047619047616,0.5003484049547549,-0.02415792876427869,0.02000591809118457,0.003949070845626408,0.004023114622192963,1.0187496703556378,0.31835452258437,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,10,2026082706,2,0.75,0.25,284,322,inference,42,LOO,0.5238095238095238,0.5003484049547549,0.02346111885476898,0.02114202229668738,0.00592244585248506,0.006083734306730822,1.0272334198172677,0.27472360521226424,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,10,2026082706,2,0.75,0.25,284,322,inference,42,ZLZ,0.5238095238095238,0.5003484049547549,0.02346111885476898,0.019921707416772794,0.00592386141106204,0.006083734306730822,1.0269879533930757,0.25883566204773834,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,10,2026082706,3,0.5,0.2,305,141,balance,63,LOO,0.3333333333333333,0.35098980464816787,-0.017656471314834554,-0.010024102116321654,0.003553885322938629,0.003584229390681004,1.008538279934504,0.16814880192607337,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,10,2026082706,3,0.5,0.2,305,141,balance,63,ZLZ,0.3333333333333333,0.35098980464816787,-0.017656471314834554,-0.01126761421977085,0.003546995971597499,0.003584229390681004,1.0104971698252976,0.18919150046972516,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,10,2026082706,3,0.5,0.2,305,141,inference,42,LOO,0.3333333333333333,0.35098980464816787,-0.017656471314834554,-0.0088670860598688,0.005345755530358678,0.005420054200542005,1.0138986285028158,0.12127642228946597,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,10,2026082706,3,0.5,0.2,305,141,inference,42,ZLZ,0.3333333333333333,0.35098980464816787,-0.017656471314834554,-0.007653851329396055,0.0053557222173408504,0.005420054200542005,1.0120118222324637,0.10458538520422318,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,11,2026082706,0,0.25,0.75,124,428,balance,63,LOO,0.42857142857142855,0.4996309260795062,-0.07105949750807766,-0.0266102987900817,0.0039462640769175605,0.003949967083607637,1.000938357549799,0.42360070959648716,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,11,2026082706,0,0.25,0.75,124,428,balance,63,ZLZ,0.4126984126984127,0.4996309260795062,-0.08693251338109353,-0.027399515531119745,0.003945844061991796,0.003909329562171344,0.9907460864527879,0.436187207838709,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,11,2026082706,0,0.25,0.75,124,428,inference,42,LOO,0.5,0.4996309260795062,0.00036907392049378984,-0.025914469395331874,0.00592076747530532,0.006097560975609756,1.0298598958736038,0.33678544817999245,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_rank1,500,11,2026082706,0,0.25,0.75,124,428,inference,42,ZLZ,0.47619047619047616,0.4996309260795062,-0.023440449889030046,-0.02565668068840571,0.005921265425324585,0.006083734306730822,1.0274382027718898,0.3334211957122268,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,11,2026082706,1,0.5,0.8,405,169,balance,63,LOO,0.6507936507936508,0.6502784655666527,0.0005151852269981161,-0.015774236405085462,0.0036626179238347174,0.003665504433553588,1.0007881001455508,0.2606468837967908,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,11,2026082706,1,0.5,0.8,405,169,balance,63,ZLZ,0.6349206349206349,0.6502784655666527,-0.015357830646017812,-0.014548335136565727,0.0036573221598995543,0.0037386519721389158,1.0222375302703974,0.2405645826189694,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_rank1,500,11,2026082706,1,0.5,0.8,405,169,inference,42,LOO,0.6190476190476191,0.6502784655666527,-0.031230846519033628,-0.011874008676307501,0.005475328271120196,0.005751894253636414,1.0505113061393916,0.16046941922412175,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,11,2026082706,1,0.5,0.8,405,169,inference,42,ZLZ,0.6190476190476191,0.6502784655666527,-0.031230846519033628,-0.01154606097603994,0.005473607995700812,0.005751894253636414,1.0508414665708943,0.1560619399251278,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,11,2026082706,2,0.75,0.25,428,124,balance,63,LOO,0.47619047619047616,0.4996309260795062,-0.023440449889030046,-0.013535186038683478,0.003950832738956221,0.0040231146221929625,1.0182953539196997,0.21533761937391163,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,11,2026082706,2,0.75,0.25,428,124,balance,63,ZLZ,0.4603174603174603,0.4996309260795062,-0.03931346576204592,-0.014903705958823954,0.003951117988847308,0.004006859613618447,1.0141078107331845,0.23710148508167697,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,11,2026082706,2,0.75,0.25,428,124,inference,42,LOO,0.5,0.4996309260795062,0.00036907392049378984,-0.01171855620882245,0.005929522957547856,0.006097560975609756,1.0283392136711438,0.15218233032680034,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_rank1,500,11,2026082706,2,0.75,0.25,428,124,inference,42,ZLZ,0.4523809523809524,0.4996309260795062,-0.04724997369855383,-0.0154571377095436,0.005927333253454064,0.006042254300094022,1.0193883221553284,0.20077027019271484,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_rank1,500,11,2026082706,3,0.5,0.2,405,129,balance,63,LOO,0.3333333333333333,0.3501941170488389,-0.01686078371550559,-0.014548335136565615,0.0035209786567779733,0.003584229390681004,1.0179639640192852,0.24517805795173764,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,11,2026082706,3,0.5,0.2,405,129,balance,63,ZLZ,0.3333333333333333,0.3501941170488389,-0.01686078371550559,-0.014548335136565504,0.003520978656777973,0.0035842293906810036,1.0179639640192852,0.2451780579517358,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,11,2026082706,3,0.5,0.2,405,129,inference,42,LOO,0.3333333333333333,0.3501941170488389,-0.01686078371550559,-0.011874008676307501,0.0053090284218449925,0.005420054200542005,1.0209126359618224,0.1629633098431865,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,11,2026082706,3,0.5,0.2,405,129,inference,42,ZLZ,0.3333333333333333,0.3501941170488389,-0.01686078371550559,-0.011546060976039885,0.005311994430805738,0.005420054200542005,1.0203425984616246,0.15841818789808698,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,12,2026082706,0,0.25,0.75,74,331,balance,63,LOO,0.49206349206349204,0.4977277859585923,-0.005664293895100259,0.01756863558616567,0.003953210873321246,0.004031242126480222,1.0197387024521207,0.2794235745192423,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
legacy,legacy_rank1,500,12,2026082706,0,0.25,0.75,74,331,balance,63,ZLZ,0.47619047619047616,0.4977277859585923,-0.02153730976811613,0.017588174366764908,0.003953191167588639,0.0040231146221929625,1.0176878505592166,0.2797350298292881,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,12,2026082706,0,0.25,0.75,74,331,inference,42,LOO,0.47619047619047616,0.4977277859585923,-0.02153730976811613,0.019922641290404275,0.005931965279418541,0.0060837343067308225,1.0255849486912638,0.25867092452637586,1.0,0.30574770524306843,1.0,0.956481384904725,0.0
legacy,legacy_rank1,500,12,2026082706,0,0.25,0.75,74,331,inference,42,ZLZ,0.47619047619047616,0.4977277859585923,-0.02153730976811613,0.021174966724754107,0.005932316466153207,0.006083734306730822,1.0255242351687621,0.27492268774589224,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,12,2026082706,1,0.5,0.8,483,82,balance,63,LOO,0.6825396825396826,0.6520282188337725,0.03051146370591007,4.2308417746106386e-05,0.0035881177121092496,0.0034948268435211604,0.9740000534895359,0.0007063068899960704,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,12,2026082706,1,0.5,0.8,483,82,balance,63,ZLZ,0.6984126984126984,0.6520282188337725,0.046384479578925886,0.002691307639144047,0.0035764380067516695,0.0033972967920740584,0.9499107172165644,0.04500264018094605,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_rank1,500,12,2026082706,1,0.5,0.8,483,82,inference,42,LOO,0.7619047619047619,0.6520282188337725,0.10987654307098937,-0.0006024650752869398,0.0053921681359034145,0.00442453404125878,0.82054823398371,0.008204463045641583,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_rank1,500,12,2026082706,1,0.5,0.8,483,82,inference,42,ZLZ,0.7619047619047619,0.6520282188337725,0.10987654307098937,0.0011616201543446225,0.0053824324801901675,0.00442453404125878,0.822032428189876,0.01583342405276007,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_rank1,500,12,2026082706,2,0.75,0.25,331,74,balance,63,LOO,0.5396825396825397,0.4977277859585923,0.04195475372394736,-0.013785847248697358,0.003948168278154905,0.004006859613618446,1.0148654594557882,0.21939950058512728,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,12,2026082706,2,0.75,0.25,331,74,balance,63,ZLZ,0.5396825396825397,0.4977277859585923,0.04195475372394736,-0.012992734498782632,0.003948333025538564,0.004006859613618446,1.0148231133750167,0.20677292707815945,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,12,2026082706,2,0.75,0.25,331,74,inference,42,LOO,0.5714285714285714,0.4977277859585923,0.0737007854699791,-0.013361969225584247,0.005927486818326769,0.005973120955699353,1.0076987328308333,0.17355421627236473,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,12,2026082706,2,0.75,0.25,331,74,inference,42,ZLZ,0.5476190476190477,0.4977277859585923,0.04989126166045538,-0.01624721347822794,0.005928334807533797,0.00604225430009402,1.0192161030472593,0.21101460996062837,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,12,2026082706,3,0.5,0.2,483,35,balance,63,LOO,0.36507936507936506,0.3524851076252332,0.01259425745413184,0.0013002495085010501,0.0036163398782808626,0.0037386519721389158,1.0338220681614134,0.021621811560505095,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
legacy,legacy_rank1,500,12,2026082706,3,0.5,0.2,483,35,balance,63,ZLZ,0.36507936507936506,0.3524851076252332,0.01259425745413184,0.0026913076391439916,0.0036234897714552783,0.0037386519721389158,1.0317821238494584,0.04470950115486011,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
legacy,legacy_rank1,500,12,2026082706,3,0.5,0.2,483,35,inference,42,LOO,0.40476190476190477,0.3524851076252332,0.05227679713667155,0.0011616201543446225,0.005431190729703983,0.005876334273546817,1.0819605802845917,0.01576219192603719,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,12,2026082706,3,0.5,0.2,483,35,inference,42,ZLZ,0.40476190476190477,0.3524851076252332,0.05227679713667155,0.0011616201543446225,0.005431190729703981,0.005876334273546817,1.0819605802845922,0.01576219192603719,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,13,2026082706,0,0.25,0.75,74,83,balance,63,LOO,0.42857142857142855,0.503299340580476,-0.07472791200904744,-0.0015683557138469473,0.0039499074808176625,0.003949967083607637,1.0000150896673565,0.024954628499166485,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,13,2026082706,0,0.25,0.75,74,83,balance,63,ZLZ,0.4126984126984127,0.503299340580476,-0.09060092788206331,-0.003860261012347488,0.00394991342053031,0.003909329562171344,0.9897253802708624,0.061421848495777864,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,13,2026082706,0,0.25,0.75,74,83,inference,42,LOO,0.42857142857142855,0.503299340580476,-0.07472791200904744,-0.0010900319581291784,0.005929508329826179,0.005973120955699353,1.0073551841817636,0.014155652383690761,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,13,2026082706,0,0.25,0.75,74,83,inference,42,ZLZ,0.42857142857142855,0.503299340580476,-0.07472791200904744,-0.0037237161483550385,0.005930257407951885,0.005973120955699353,1.0072279405089553,0.04835482276364905,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,13,2026082706,1,0.5,0.8,146,37,balance,63,LOO,0.5079365079365079,0.6502995339528215,-0.14236302601631357,-0.008942831067567991,0.0036375378595393643,0.004031242126480222,1.1082337235084376,0.14827613797992367,0.0,0.24888431549714968,1.0,0.7057555966196909,0.0
legacy,legacy_rank1,500,13,2026082706,1,0.5,0.8,146,37,balance,63,ZLZ,0.5238095238095238,0.6502995339528215,-0.12649001014329764,-0.007380519966498134,0.0036310387137978442,0.004023114622192963,1.1079789942490126,0.12248178861777705,0.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,13,2026082706,1,0.5,0.8,146,37,inference,42,LOO,0.5,0.6502995339528215,-0.15029953395282147,-0.008843618455480762,0.005460306802228622,0.006097560975609756,1.1167066607174965,0.11967997081897934,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_rank1,500,13,2026082706,1,0.5,0.8,146,37,inference,42,ZLZ,0.5476190476190477,0.6502995339528215,-0.1026804863337738,-0.00754836169960571,0.00545153702425857,0.0060422543000940195,1.1083579315717458,0.10223349767014948,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,13,2026082706,2,0.75,0.25,83,74,balance,63,LOO,0.49206349206349204,0.503299340580476,-0.011235848516983948,-0.013178096655532434,0.003952637879324029,0.004031242126480222,1.0198865288336598,0.20960863723554848,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
legacy,legacy_rank1,500,13,2026082706,2,0.75,0.25,83,74,balance,63,ZLZ,0.49206349206349204,0.503299340580476,-0.011235848516983948,-0.013178096655532545,0.003952637879324029,0.004031242126480222,1.0198865288336598,0.20960863723555026,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
legacy,legacy_rank1,500,13,2026082706,2,0.75,0.25,83,74,inference,42,LOO,0.47619047619047616,0.503299340580476,-0.02710886438999982,-0.014804640740283481,0.0059320884225897924,0.006083734306730822,1.0255636587552457,0.19221800479538223,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,13,2026082706,2,0.75,0.25,83,74,inference,42,ZLZ,0.5238095238095238,0.503299340580476,0.02051018322904785,-0.015453539747582679,0.005932524654833896,0.006083734306730822,1.025488246690002,0.2006356935932331,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,13,2026082706,3,0.5,0.2,146,45,balance,63,LOO,0.2698412698412698,0.3495115845193274,-0.07967031467805757,-0.009955966755984869,0.0035467333370307677,0.0031778541763180785,0.895994672939944,0.16717416753834927,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_rank1,500,13,2026082706,3,0.5,0.2,146,45,balance,63,ZLZ,0.2857142857142857,0.3495115845193274,-0.0637972988050417,-0.007380519966498245,0.0035596616309343516,0.0032916392363396964,0.9247056539684915,0.12370367468183387,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_rank1,500,13,2026082706,3,0.5,0.2,146,45,inference,42,LOO,0.23809523809523808,0.3495115845193274,-0.11141634642408932,-0.009921653501371308,0.005323773911093403,0.00442453404125878,0.8310897711187859,0.13597975490748884,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_rank1,500,13,2026082706,3,0.5,0.2,146,45,inference,42,ZLZ,0.23809523809523808,0.3495115845193274,-0.11141634642408932,-0.007548361699605766,0.005342067363261864,0.00442453404125878,0.8282437753755995,0.10327567027022533,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_rank1,500,14,2026082706,0,0.25,0.75,335,203,balance,63,LOO,0.4444444444444444,0.4995074874499032,-0.05506304300545878,-0.016332000919785372,0.0039471784780074565,0.003982477100756672,1.008942748078378,0.2599537062071331,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,14,2026082706,0,0.25,0.75,335,203,balance,63,ZLZ,0.4603174603174603,0.4995074874499032,-0.039190027132442906,-0.014784897234462469,0.003948885249151436,0.004006859613618447,1.0146811975555554,0.23527785567363677,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,14,2026082706,0,0.25,0.75,335,203,inference,42,LOO,0.5238095238095238,0.4995074874499032,0.024302036359620638,-0.011935542110517894,0.005925081604172195,0.006083734306730822,1.0267764586477441,0.15505828682597514,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,14,2026082706,0,0.25,0.75,335,203,inference,42,ZLZ,0.5238095238095238,0.4995074874499032,0.024302036359620638,-0.00802446268523721,0.005926332298949815,0.006083734306730822,1.026559767465098,0.10423725406012048,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,14,2026082706,1,0.5,0.8,310,406,balance,63,LOO,0.6984126984126984,0.6491663360119593,0.0492463624007391,0.012291388251438051,0.0035403711980125535,0.003397296792074058,0.9595877387041187,0.20657441786971403,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_rank1,500,14,2026082706,1,0.5,0.8,310,406,balance,63,ZLZ,0.6825396825396826,0.6491663360119593,0.03337334652772328,0.013517985966711499,0.0035327617681273284,0.00349482684352116,0.9892619635582511,0.22743369929276783,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,14,2026082706,1,0.5,0.8,310,406,inference,42,LOO,0.6428571428571429,0.6491663360119593,-0.006309193154816373,0.01353280634873455,0.005306970491396651,0.005599800895968143,1.0551784497475936,0.1857652732843994,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,14,2026082706,1,0.5,0.8,310,406,inference,42,ZLZ,0.6666666666666666,0.6491663360119593,0.017500330654707352,0.00963398100520807,0.005334644672501058,0.0054200542005420045,1.01601034994537,0.13190250303875337,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,14,2026082706,2,0.75,0.25,203,335,balance,63,LOO,0.5396825396825397,0.4995074874499032,0.040175052232636455,0.02079420104917068,0.003953275903285563,0.004006859613618446,1.0135542551655323,0.3307224495793454,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,14,2026082706,2,0.75,0.25,203,335,balance,63,ZLZ,0.5396825396825397,0.4995074874499032,0.040175052232636455,0.021613336261189164,0.003952876159815029,0.004006859613618446,1.0136567531136473,0.3437678088903385,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,14,2026082706,2,0.75,0.25,203,335,inference,42,LOO,0.5714285714285714,0.4995074874499032,0.0719210839786682,0.018195938764279107,0.005935164876264685,0.005973120955699354,1.0063951179497068,0.23618813268583905,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,14,2026082706,2,0.75,0.25,203,335,inference,42,ZLZ,0.5476190476190477,0.4995074874499032,0.048111560169144474,0.017829053614662638,0.005935801610164362,0.00604225430009402,1.0179340040184919,0.23141345283486034,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,14,2026082706,3,0.5,0.2,310,313,balance,63,LOO,0.31746031746031744,0.3505905293277651,-0.033130211867447634,0.013244330017722072,0.00365876668093538,0.0034948268435211604,0.9551925958360625,0.21895891687613508,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,14,2026082706,3,0.5,0.2,310,313,balance,63,ZLZ,0.30158730158730157,0.3505905293277651,-0.049003227740463506,0.013517985966711665,0.003659741022130319,0.003397296792074058,0.9282888520063932,0.22345332131980566,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
legacy,legacy_rank1,500,14,2026082706,3,0.5,0.2,310,313,inference,42,LOO,0.2619047619047619,0.3505905293277651,-0.08868576742300316,0.012100229091950077,0.005488681784938955,0.004714894087716389,0.8590212135551648,0.163327594777668,1.0,0.2691621926043605,1.0,0.7145655002760549,0.0
legacy,legacy_rank1,500,14,2026082706,3,0.5,0.2,310,313,inference,42,ZLZ,0.2857142857142857,0.3505905293277651,-0.06487624361347938,0.00963398100520807,0.005469891176622384,0.004977600796416126,0.9099999681327767,0.1302616102986529,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,15,2026082706,0,0.25,0.75,282,222,balance,63,LOO,0.47619047619047616,0.5018060987015218,-0.025615622511045655,0.028428887783997325,0.003943607252297959,0.004023114622192963,1.0201610771074314,0.45270265435808366,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,15,2026082706,0,0.25,0.75,282,222,balance,63,ZLZ,0.4603174603174603,0.5018060987015218,-0.04148863838406153,0.024904386016962432,0.003946007376591598,0.004006859613618447,1.0154212172505899,0.396457732634225,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,15,2026082706,0,0.25,0.75,282,222,inference,42,LOO,0.5238095238095238,0.5018060987015218,0.022003425108002017,0.027813356195422245,0.005920264961375385,0.006083734306730822,1.0276118292714824,0.3614787948359046,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,15,2026082706,0,0.25,0.75,282,222,inference,42,ZLZ,0.47619047619047616,0.5018060987015218,-0.025615622511045655,0.028143564221025152,0.005919914303850616,0.006083734306730822,1.0276726983655236,0.36578120603041914,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,15,2026082706,1,0.5,0.8,63,106,balance,63,LOO,0.6984126984126984,0.6498122990972122,0.04860039931548621,0.024520982906685806,0.003476371048746634,0.0033972967920740584,0.9772537926579831,0.4158864897582577,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_rank1,500,15,2026082706,1,0.5,0.8,63,106,balance,63,ZLZ,0.6984126984126984,0.6498122990972122,0.04860039931548621,0.02371002887502416,0.0034805767769964433,0.0033972967920740584,0.9760729355339056,0.4018893279562663,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_rank1,500,15,2026082706,1,0.5,0.8,63,106,inference,42,LOO,0.7142857142857143,0.6498122990972122,0.06447341518850214,0.024793290812387236,0.005214614006871672,0.004977600796416126,0.954548273344256,0.34333896296841143,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,15,2026082706,1,0.5,0.8,63,106,inference,42,ZLZ,0.7142857142857143,0.6498122990972122,0.06447341518850214,0.023757100446853197,0.005223401188452616,0.004977600796416126,0.9529424635082824,0.32871289568345713,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,15,2026082706,2,0.75,0.25,222,282,balance,63,LOO,0.5555555555555556,0.5018060987015218,0.05374945685403376,-0.021834392188409046,0.003944477134046655,0.003982477100756672,1.009633714537732,0.34765332341584215,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,15,2026082706,2,0.75,0.25,222,282,balance,63,ZLZ,0.5714285714285714,0.5018060987015218,0.06962247272704958,-0.022358021681536222,0.0039435329865642,0.003949967083607638,1.0016315565421563,0.3560333117391446,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,15,2026082706,2,0.75,0.25,222,282,inference,42,LOO,0.5952380952380952,0.5018060987015218,0.09343199653657341,-0.010689574291129378,0.005934318715788253,0.005876334273546817,0.9902289639268668,0.13876341399203976,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,15,2026082706,2,0.75,0.25,222,282,inference,42,ZLZ,0.5952380952380952,0.5018060987015218,0.09343199653657341,-0.011371469748306051,0.005935132679100868,0.0058763342735468176,0.9900931607205523,0.14760510713782515,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,15,2026082706,3,0.5,0.2,63,449,balance,63,LOO,0.31746031746031744,0.3497416616825661,-0.032281344222248654,0.023064128210201984,0.00370136109095517,0.0034948268435211604,0.9442004596798981,0.37910220976706227,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,15,2026082706,3,0.5,0.2,63,449,balance,63,ZLZ,0.31746031746031744,0.3497416616825661,-0.032281344222248654,0.023710028875024214,0.0037043152481420383,0.00349482684352116,0.9434474685366072,0.38956336917889894,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,15,2026082706,3,0.5,0.2,63,449,inference,42,LOO,0.35714285714285715,0.3497416616825661,0.007401195460291055,0.024025040271154874,0.005560825171277663,0.005599800895968143,1.0070089822085748,0.32217697806871654,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,15,2026082706,3,0.5,0.2,63,449,inference,42,ZLZ,0.3333333333333333,0.3497416616825661,-0.01640832834923278,0.023757100446853252,0.0055596815045311455,0.005420054200542005,0.9748857369122056,0.3186166575971151,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,16,2026082706,0,0.25,0.75,75,382,balance,63,LOO,0.6031746031746031,0.499498903457887,0.10367569971671614,-0.004033768666058646,0.003955348888072853,0.003860564536447792,0.9760364118799031,0.06413846907279817,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,16,2026082706,0,0.25,0.75,75,382,balance,63,ZLZ,0.5873015873015873,0.499498903457887,0.08780268384370032,-0.0031504632378790975,0.003954449864416445,0.003909329562171343,0.9885899925926206,0.05009926787781435,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,16,2026082706,0,0.25,0.75,75,382,inference,42,LOO,0.5952380952380952,0.499498903457887,0.09573919178020823,-0.006715241471811684,0.00594030889088399,0.005876334273546817,0.9892304224389158,0.08712787455147351,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,16,2026082706,0,0.25,0.75,75,382,inference,42,ZLZ,0.5952380952380952,0.499498903457887,0.09573919178020823,-0.008796886554320316,0.005941766489813701,0.0058763342735468176,0.9889877502963037,0.11412248012523153,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,16,2026082706,1,0.5,0.8,204,10,balance,63,LOO,0.49206349206349204,0.6507019580498569,-0.15863846598636483,-0.007644642017372805,0.0036323390743072813,0.004031242126480222,1.1098198830044563,0.1268422571966607,0.0,0.24888431549714973,1.0,0.705755596619691,0.0
legacy,legacy_rank1,500,16,2026082706,1,0.5,0.8,204,10,balance,63,ZLZ,0.5079365079365079,0.6507019580498569,-0.14276545011334896,-0.006755858619597821,0.003629738804632239,0.004031242126480222,1.110614934974271,0.1121354332316656,0.0,0.24888431549714968,1.0,0.7057555966196909,0.0
legacy,legacy_rank1,500,16,2026082706,1,0.5,0.8,204,10,inference,42,LOO,0.5476190476190477,0.6507019580498569,-0.1030829104308092,-0.006451681774323426,0.005443036069155734,0.00604225430009402,1.1100889693408242,0.08744849342305804,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,16,2026082706,1,0.5,0.8,204,10,inference,42,ZLZ,0.5238095238095238,0.6507019580498569,-0.12689243424033303,-0.004661566466476974,0.0054303361245033295,0.006083734306730822,1.1203237087441347,0.06325844686988275,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,16,2026082706,2,0.75,0.25,382,75,balance,63,LOO,0.5555555555555556,0.499498903457887,0.05605665209766858,0.008520216010067638,0.00395610646447867,0.003982477100756671,1.006665805512258,0.13546173074861229,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,16,2026082706,2,0.75,0.25,382,75,balance,63,ZLZ,0.5555555555555556,0.499498903457887,0.05605665209766858,0.009713176172976346,0.003955842035140618,0.003982477100756672,1.0067330963621521,0.15443359997655237,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,16,2026082706,2,0.75,0.25,382,75,inference,42,LOO,0.6190476190476191,0.499498903457887,0.11954871558973207,0.0054658990597474255,0.005938364216205011,0.005751894253636413,0.9685991030897454,0.070929711258319,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,16,2026082706,2,0.75,0.25,382,75,inference,42,ZLZ,0.6428571428571429,0.499498903457887,0.1433582393992559,0.006075137583610168,0.00593781734580756,0.0055998008959681446,0.9430739562782148,0.07883928932847148,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,16,2026082706,3,0.5,0.2,204,445,balance,63,LOO,0.25396825396825395,0.35090670939204294,-0.09693845542378898,-0.006914968155361412,0.003572073824967189,0.0030559416120091998,0.8555090856884151,0.11569909754368334,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_rank1,500,16,2026082706,3,0.5,0.2,204,445,balance,63,ZLZ,0.25396825396825395,0.35090670939204294,-0.09693845542378898,-0.0067558586195979875,0.0035730963002867356,0.0030559416120091998,0.8552642736676213,0.11302075180283673,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_rank1,500,16,2026082706,3,0.5,0.2,204,445,inference,42,LOO,0.2619047619047619,0.35090670939204294,-0.08900194748728102,-0.0058621896208518876,0.005364096501944348,0.004714894087716387,0.8789726445091655,0.08004082770153849,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_rank1,500,16,2026082706,3,0.5,0.2,204,445,inference,42,ZLZ,0.2857142857142857,0.35090670939204294,-0.06519242367775724,-0.004661566466476863,0.005375270407833028,0.004977600796416128,0.9260186778999243,0.0635816395378068,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,17,2026082706,0,0.25,0.75,152,208,balance,63,LOO,0.49206349206349204,0.503491638356798,-0.011428146293305963,-0.010138913464283528,0.003956857544562832,0.004031242126480222,1.0187989031901346,0.16118187697610614,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
legacy,legacy_rank1,500,17,2026082706,0,0.25,0.75,152,208,balance,63,ZLZ,0.49206349206349204,0.503491638356798,-0.011428146293305963,-0.010926856729977952,0.003956725560101182,0.004031242126480222,1.0188328872566876,0.1737109856496167,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
legacy,legacy_rank1,500,17,2026082706,0,0.25,0.75,152,208,inference,42,LOO,0.40476190476190477,0.503491638356798,-0.09872973359489323,-0.006938651607910573,0.005939514231581444,0.005876334273546816,0.9893627735246951,0.09003256398162408,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,17,2026082706,0,0.25,0.75,152,208,inference,42,ZLZ,0.38095238095238093,0.503491638356798,-0.12253925740441707,-0.010345718531080184,0.005938712518634413,0.005751894253636414,0.968542295251403,0.13425006586924487,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,17,2026082706,1,0.5,0.8,293,39,balance,63,LOO,0.6507936507936508,0.6502706553171849,0.0005229954764659484,-0.007760968786244771,0.0036311623771736077,0.0036655044335535884,1.0094575931376308,0.12879324980155127,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,17,2026082706,1,0.5,0.8,293,39,balance,63,ZLZ,0.6507936507936508,0.6502706553171849,0.0005229954764659484,-0.00783090360247296,0.0036315131507979677,0.003665504433553588,1.0093600880250568,0.1299475414572794,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,17,2026082706,1,0.5,0.8,293,39,inference,42,LOO,0.6904761904761905,0.6502706553171849,0.0402055351590056,-0.007401813137639879,0.005451540031383524,0.0052126541673580004,0.9561801137567915,0.10024864567577932,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,17,2026082706,1,0.5,0.8,293,39,inference,42,ZLZ,0.6904761904761905,0.6502706553171849,0.0402055351590056,-0.009371464976026478,0.005465178288077188,0.0052126541673580004,0.9537939830306921,0.12676673922684972,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,17,2026082706,2,0.75,0.25,208,152,balance,63,LOO,0.42857142857142855,0.503491638356798,-0.07492020978536945,-0.01060586295385263,0.003956547343515124,0.003949967083607637,0.9983368681488742,0.168611746768616,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,17,2026082706,2,0.75,0.25,208,152,balance,63,ZLZ,0.42857142857142855,0.503491638356798,-0.07492020978536945,-0.010503269391275272,0.003956517626452289,0.003949967083607637,0.9983443665710329,0.1669813439374334,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,17,2026082706,2,0.75,0.25,208,152,inference,42,LOO,0.47619047619047616,0.503491638356798,-0.027301162166321835,-0.014913909506571454,0.005936073381826148,0.006083734306730822,1.0248751852287998,0.19357170396074336,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,17,2026082706,2,0.75,0.25,208,152,inference,42,ZLZ,0.42857142857142855,0.503491638356798,-0.07492020978536945,-0.014409591772598263,0.005936614300098588,0.005973120955699353,1.0061494066744674,0.18701750568975134,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,17,2026082706,3,0.5,0.2,293,176,balance,63,LOO,0.25396825396825395,0.35059168504804233,-0.09662343107978838,-0.007830903602472905,0.0035611149129716312,0.0030559416120091998,0.8581418142047875,0.13122569569042158,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_rank1,500,17,2026082706,3,0.5,0.2,293,176,balance,63,ZLZ,0.25396825396825395,0.35059168504804233,-0.09662343107978838,-0.007830903602472905,0.0035611149129716312,0.0030559416120091993,0.8581418142047874,0.13122569569042158,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_rank1,500,17,2026082706,3,0.5,0.2,293,176,inference,42,LOO,0.30952380952380953,0.35059168504804233,-0.0410678755242328,-0.009371464976026478,0.005337596462477543,0.0052126541673580004,0.9765920305145083,0.12827281276234703,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,17,2026082706,3,0.5,0.2,293,176,inference,42,ZLZ,0.30952380952380953,0.35059168504804233,-0.0410678755242328,-0.009371464976026478,0.005337596462477543,0.0052126541673580004,0.9765920305145083,0.12827281276234703,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,18,2026082706,0,0.25,0.75,278,255,balance,63,LOO,0.4444444444444444,0.4990924774124142,-0.05464803296796977,-0.03204784800678617,0.003936591676683864,0.003982477100756672,1.0116561299320384,0.5107856495025828,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,18,2026082706,0,0.25,0.75,278,255,balance,63,ZLZ,0.4444444444444444,0.4990924774124142,-0.05464803296796977,-0.030358637726764004,0.003938749016936944,0.003982477100756672,1.011102023417002,0.48373011526363024,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,18,2026082706,0,0.25,0.75,278,255,inference,42,LOO,0.42857142857142855,0.4990924774124142,-0.07052104884098565,-0.034448286212396484,0.005906211042924513,0.005973120955699353,1.0113287372036928,0.44824261198744897,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,18,2026082706,0,0.25,0.75,278,255,inference,42,ZLZ,0.42857142857142855,0.4990924774124142,-0.07052104884098565,-0.031230765583521114,0.005908513357126849,0.005973120955699353,1.0109346623536992,0.40629691029329,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,18,2026082706,1,0.5,0.8,295,45,balance,63,LOO,0.6825396825396826,0.6479923888929366,0.034547293646745914,0.012492859078620966,0.0035464171862403804,0.0034948268435211604,0.9854528274565713,0.20978137596068816,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,18,2026082706,1,0.5,0.8,295,45,balance,63,ZLZ,0.6666666666666666,0.6479923888929366,0.018674277773729986,0.011887472244867747,0.0035500715469986704,0.0035842293906810036,1.0096217338806062,0.19951289161357447,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,18,2026082706,1,0.5,0.8,295,45,inference,42,LOO,0.6666666666666666,0.6479923888929366,0.018674277773729986,0.015394882460272652,0.0053012768277982,0.0054200542005420045,1.0224054273342176,0.2114395061590163,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,18,2026082706,1,0.5,0.8,295,45,inference,42,ZLZ,0.6666666666666666,0.6479923888929366,0.018674277773729986,0.016164536061758272,0.00529551973137731,0.005420054200542005,1.023516949323557,0.22213088615333643,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,18,2026082706,2,0.75,0.25,255,278,balance,63,LOO,0.5873015873015873,0.4990924774124142,0.08820910988917313,-0.0018954924374489646,0.003957475382928769,0.003909329562171343,0.98783420840339,0.03013095834142392,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,18,2026082706,2,0.75,0.25,255,278,balance,63,ZLZ,0.5714285714285714,0.4990924774124142,0.0723360940161572,-0.003505260836554225,0.003958174137200985,0.003949967083607637,0.9979265557024857,0.055715097160953284,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,18,2026082706,2,0.75,0.25,255,278,inference,42,LOO,0.5714285714285714,0.4990924774124142,0.0723360940161572,-0.007171307033582708,0.005941475752057021,0.005973120955699353,1.0053261521148809,0.09303602620304971,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,18,2026082706,2,0.75,0.25,255,278,inference,42,ZLZ,0.5476190476190477,0.4990924774124142,0.04852657020663348,-0.005991378862634289,0.005941453118011805,0.00604225430009402,1.0169657455979297,0.07772852842352153,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,18,2026082706,3,0.5,0.2,295,467,balance,63,LOO,0.25396825396825395,0.34915421307808286,-0.09518595910982891,0.014380259853804589,0.003659795845960966,0.0030559416120091998,0.8350033009031929,0.23770499287505745,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_rank1,500,18,2026082706,3,0.5,0.2,295,467,balance,63,ZLZ,0.25396825396825395,0.34915421307808286,-0.09518595910982891,0.011887472244867636,0.0036493121308011733,0.0030559416120091993,0.8374020918123809,0.1967813839282942,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_rank1,500,18,2026082706,3,0.5,0.2,295,467,inference,42,LOO,0.19047619047619047,0.34915421307808286,-0.1586780226018924,0.017305814106811757,0.0055124563824155,0.0037608539350699626,0.6822464749230354,0.2330877508943009,0.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_rank1,500,18,2026082706,3,0.5,0.2,295,467,inference,42,ZLZ,0.23809523809523808,0.34915421307808286,-0.11105897498284478,0.016164536061758106,0.00550524489036122,0.00442453404125878,0.8036943186678966,0.21785870772377144,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_rank1,500,19,2026082706,0,0.25,0.75,32,408,balance,63,LOO,0.4126984126984127,0.5003777944752078,-0.08767938177679513,-0.01439322332811599,0.003948106177919248,0.003909329562171343,0.9901784263136659,0.22906759288416015,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,19,2026082706,0,0.25,0.75,32,408,balance,63,ZLZ,0.4444444444444444,0.5003777944752078,-0.055933350030763385,-0.0179974763649024,0.003946286339542175,0.003982477100756672,1.0091708401521355,0.2864951767318196,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,19,2026082706,0,0.25,0.75,32,408,inference,42,LOO,0.42857142857142855,0.5003777944752078,-0.07180636590377926,-0.013392139769067668,0.005928574057350701,0.005973120955699353,1.007513931329477,0.17393014083589248,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,19,2026082706,0,0.25,0.75,32,408,inference,42,ZLZ,0.40476190476190477,0.5003777944752078,-0.09561588971330304,-0.01655577047050749,0.0059267327775870335,0.0058763342735468176,0.9914964102598304,0.21505112732449685,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,19,2026082706,1,0.5,0.8,124,490,balance,63,LOO,0.6349206349206349,0.6501081440847137,-0.01518750916407885,0.017225355043708368,0.003508897212968681,0.0037386519721389153,1.0654777684342176,0.29079227085668186,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
legacy,legacy_rank1,500,19,2026082706,1,0.5,0.8,124,490,balance,63,ZLZ,0.6507936507936508,0.6501081440847137,0.0006855067089370781,0.016761280716904747,0.0035111379595919047,0.0036655044335535884,1.0439647988026155,0.28286763057660774,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,19,2026082706,1,0.5,0.8,124,490,inference,42,LOO,0.7142857142857143,0.6501081440847137,0.06417757020100057,0.023142166732201375,0.005220117745172189,0.004977600796416126,0.9535418623496846,0.3203051110536419,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,19,2026082706,1,0.5,0.8,124,490,inference,42,ZLZ,0.6904761904761905,0.6501081440847137,0.04036804639147673,0.020940275958828525,0.005238318806067453,0.0052126541673580004,0.9951005962676946,0.2893253169568168,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,19,2026082706,2,0.75,0.25,408,32,balance,63,LOO,0.4603174603174603,0.5003777944752078,-0.04006033415774751,0.0012704252402507832,0.003949641750621369,0.004006859613618447,1.014486848835866,0.020214837801352227,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,19,2026082706,2,0.75,0.25,408,32,balance,63,ZLZ,0.47619047619047616,0.5003777944752078,-0.02418731828473164,0.0006516170190465909,0.003948965691086268,0.0040231146221929625,1.0187767980041118,0.010369331015310698,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,19,2026082706,2,0.75,0.25,408,32,inference,42,LOO,0.5,0.5003777944752078,-0.0003777944752078044,-0.0022603147308582483,0.005929688226354127,0.006097560975609756,1.0283105524013099,0.029353033193401688,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_rank1,500,19,2026082706,2,0.75,0.25,408,32,inference,42,ZLZ,0.5,0.5003777944752078,-0.0003777944752078044,-0.0022603147308582483,0.005929688226354127,0.006097560975609756,1.0283105524013099,0.029353033193401688,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_rank1,500,19,2026082706,3,0.5,0.2,124,428,balance,63,LOO,0.31746031746031744,0.34991251573325033,-0.032452198272932886,0.01764800976793779,0.0036747500041996598,0.0034948268435211604,0.9510379861288861,0.2911265648427439,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,19,2026082706,3,0.5,0.2,124,428,balance,63,ZLZ,0.3333333333333333,0.34991251573325033,-0.016579182399917014,0.016761280716904914,0.003670971743411086,0.003584229390681004,0.9763707381061232,0.276641084752006,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,19,2026082706,3,0.5,0.2,124,428,inference,42,LOO,0.3333333333333333,0.34991251573325033,-0.016579182399917014,0.021962804811365366,0.0055430447905928035,0.005420054200542005,0.9778117271829505,0.29499428879635015,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,19,2026082706,3,0.5,0.2,124,428,inference,42,ZLZ,0.30952380952380953,0.34991251573325033,-0.040388706209440794,0.020940275958828525,0.005537808343821322,0.0052126541673580004,0.9412846822649424,0.28139309744870644,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,20,2026082706,0,0.25,0.75,241,208,balance,63,LOO,0.42857142857142855,0.5000562935570738,-0.07148486498564527,-0.00787099475080133,0.003950410630979638,0.003949967083607637,0.9998877211982666,0.1252300350408139,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,20,2026082706,0,0.25,0.75,241,208,balance,63,ZLZ,0.42857142857142855,0.5000562935570738,-0.07148486498564527,-0.012506055617203915,0.003948910499467178,0.003949967083607637,1.0002675634559461,0.19901312093433826,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,20,2026082706,0,0.25,0.75,241,208,inference,42,LOO,0.47619047619047616,0.5000562935570738,-0.023865817366597653,-0.005195317007770317,0.005937175759407093,0.006083734306730822,1.0246848928282972,0.06742517769196804,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,20,2026082706,0,0.25,0.75,241,208,inference,42,ZLZ,0.47619047619047616,0.5000562935570738,-0.023865817366597653,-0.0064102044057969265,0.005936456689088445,0.006083734306730822,1.024809010720668,0.08319710730845865,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,20,2026082706,1,0.5,0.8,339,65,balance,63,LOO,0.6507936507936508,0.6503884073890684,0.0004052434045823672,-0.02928672216692174,0.003724818031532135,0.0036655044335535884,0.9840761085571342,0.4798640738963033,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,20,2026082706,1,0.5,0.8,339,65,balance,63,ZLZ,0.6507936507936508,0.6503884073890684,0.0004052434045823672,-0.030663312433320877,0.003729512120546544,0.0036655044335535884,0.9828375173684714,0.5021032779780996,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,20,2026082706,1,0.5,0.8,339,65,inference,42,LOO,0.6666666666666666,0.6503884073890684,0.016278259277598184,-0.029705829547475582,0.005592433817465468,0.005420054200542005,0.9691762794965741,0.3972292845904437,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,20,2026082706,1,0.5,0.8,339,65,inference,42,ZLZ,0.6428571428571429,0.6503884073890684,-0.007531264531925541,-0.029148161500568093,0.00558806661602667,0.005599800895968143,1.0020998818997289,0.38992437056802165,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,20,2026082706,2,0.75,0.25,208,241,balance,63,LOO,0.36507936507936506,0.5000562935570738,-0.13497692847770876,0.0022648916119886175,0.0039549328172748316,0.0037386519721389158,0.9453136487701591,0.03601453967241847,0.0,0.2396821027601229,1.0,0.6918561764876271,0.0
legacy,legacy_rank1,500,20,2026082706,2,0.75,0.25,208,241,balance,63,ZLZ,0.38095238095238093,0.5000562935570738,-0.11910391260469289,0.00026122249858673285,0.003956156944070337,0.0038036720064369835,0.9614562971618441,0.004153113720401869,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,20,2026082706,2,0.75,0.25,208,241,inference,42,LOO,0.38095238095238093,0.5000562935570738,-0.11910391260469289,0.002391352506899591,0.005940826263209254,0.005751894253636413,0.968197688132563,0.03102559891623537,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,20,2026082706,2,0.75,0.25,208,241,inference,42,ZLZ,0.3333333333333333,0.5000562935570738,-0.1667229602237405,0.0011288760870872272,0.00594117601388258,0.005420054200542005,0.9122864207148746,0.014645697643282989,0.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,20,2026082706,3,0.5,0.2,339,321,balance,63,LOO,0.30158730158730157,0.3509225119715236,-0.049335210384222006,-0.02901077119837764,0.003454171753710864,0.0033972967920740584,0.9835344141252663,0.49361381916758756,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
legacy,legacy_rank1,500,20,2026082706,3,0.5,0.2,339,321,balance,63,ZLZ,0.2857142857142857,0.3509225119715236,-0.06520822625723788,-0.03066331243332099,0.0034442318508880534,0.003291639236339696,0.9556961838939463,0.5224838594977639,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_rank1,500,20,2026082706,3,0.5,0.2,339,321,inference,42,LOO,0.30952380952380953,0.3509225119715236,-0.04139870244771404,-0.029521783232701826,0.005179897466755987,0.0052126541673580004,1.0063238125488472,0.41018710694634936,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,20,2026082706,3,0.5,0.2,339,321,inference,42,ZLZ,0.2857142857142857,0.3509225119715236,-0.06520822625723788,-0.029148161500568037,0.005181752689194628,0.004977600796416126,0.9606017683545156,0.40492335487615866,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,21,2026082706,0,0.25,0.75,414,157,balance,63,LOO,0.49206349206349204,0.4996674317686681,-0.007603939705176088,-0.010788340608825553,0.003950672799743035,0.004031242126480222,1.0203938242474617,0.17164024207320996,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
legacy,legacy_rank1,500,21,2026082706,0,0.25,0.75,414,157,balance,63,ZLZ,0.5079365079365079,0.4996674317686681,0.008269076167839784,-0.011819111731771248,0.003950394024901385,0.004031242126480222,1.0204658322864022,0.1880462297469331,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
legacy,legacy_rank1,500,21,2026082706,0,0.25,0.75,414,157,inference,42,LOO,0.5238095238095238,0.4996674317686681,0.02414209204085571,-0.010841742332636628,0.005932915816614742,0.006083734306730822,1.0254206354477038,0.14075537510247807,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,21,2026082706,0,0.25,0.75,414,157,inference,42,ZLZ,0.5238095238095238,0.4996674317686681,0.02414209204085571,-0.01211433130671713,0.005931248963774185,0.006083734306730822,1.025708808361942,0.15729914780651488,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,21,2026082706,1,0.5,0.8,36,478,balance,63,LOO,0.6507936507936508,0.6498475998104175,0.0009460509832333042,-0.028396879167869038,0.0037141297279025837,0.0036655044335535884,0.9869080247833846,0.46595296441029954,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,21,2026082706,1,0.5,0.8,36,478,balance,63,ZLZ,0.6666666666666666,0.6498475998104175,0.01681906685624912,-0.024947541967441644,0.0036989313691702416,0.003584229390681004,0.9689905091385981,0.4101943037819474,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,21,2026082706,1,0.5,0.8,36,478,inference,42,LOO,0.7380952380952381,0.6498475998104175,0.08824763828482063,-0.030301411131870126,0.005594895789430109,0.004714894087716387,0.8427134776350574,0.40510430006096426,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_rank1,500,21,2026082706,1,0.5,0.8,36,478,inference,42,ZLZ,0.7142857142857143,0.6498475998104175,0.06443811447529679,-0.030147758124343338,0.005593571686814197,0.004977600796416126,0.8898787885654336,0.40309779090408226,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,21,2026082706,2,0.75,0.25,157,414,balance,63,LOO,0.3968253968253968,0.4996674317686681,-0.10284203494327132,0.03663447282293386,0.003934636646433539,0.003860564536447793,0.9811743455261906,0.5840333268137049,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,21,2026082706,2,0.75,0.25,157,414,balance,63,ZLZ,0.38095238095238093,0.4996674317686681,-0.1187150508162872,0.03360983323676059,0.003937809033054816,0.0038036720064369843,0.9659361270463201,0.5355981055085602,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,21,2026082706,2,0.75,0.25,157,414,inference,42,LOO,0.42857142857142855,0.4996674317686681,-0.07109600319723958,0.03206841185485676,0.0059137614622051795,0.005973120955699353,1.010037519077078,0.41700911816646474,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,21,2026082706,2,0.75,0.25,157,414,inference,42,ZLZ,0.42857142857142855,0.4996674317686681,-0.07109600319723958,0.03271662947023224,0.005914973942149778,0.005973120955699353,1.0098304767050996,0.4253947615862421,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,21,2026082706,3,0.5,0.2,36,114,balance,63,LOO,0.30158730158730157,0.3501737070540425,-0.04858640546674092,-0.024947541967441533,0.0034616953545486967,0.003397296792074058,0.9813968140235049,0.42401706859068244,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
legacy,legacy_rank1,500,21,2026082706,3,0.5,0.2,36,114,balance,63,ZLZ,0.30158730158730157,0.3501737070540425,-0.04858640546674092,-0.024947541967441533,0.0034616953545486967,0.003397296792074058,0.9813968140235049,0.42401706859068244,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
legacy,legacy_rank1,500,21,2026082706,3,0.5,0.2,36,114,inference,42,LOO,0.30952380952380953,0.3501737070540425,-0.04064989753023296,-0.028677637341977202,0.005174630605032933,0.0052126541673580004,1.0073480727857338,0.39866094505683386,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,21,2026082706,3,0.5,0.2,36,114,inference,42,ZLZ,0.30952380952380953,0.3501737070540425,-0.04064989753023296,-0.030147758124343282,0.0051635096163621975,0.0052126541673580004,1.009517664272392,0.4195488424345206,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,22,2026082706,0,0.25,0.75,200,195,balance,63,LOO,0.5714285714285714,0.49966759608758765,0.07176097534098375,0.02707078749658015,0.003943700451704279,0.003949967083607638,1.0015890232993359,0.4310711217167758,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,22,2026082706,0,0.25,0.75,200,195,balance,63,ZLZ,0.5555555555555556,0.49966759608758765,0.05588795946796793,0.02515569071907725,0.0039443685362992005,0.003982477100756672,1.0096615121297026,0.4005414850366968,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,22,2026082706,0,0.25,0.75,200,195,inference,42,LOO,0.5238095238095238,0.49966759608758765,0.024141927721936185,0.02716312026279516,0.00591757985111859,0.006083734306730822,1.0280781095975957,0.35310802921494977,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,22,2026082706,0,0.25,0.75,200,195,inference,42,ZLZ,0.5238095238095238,0.49966759608758765,0.024141927721936185,0.02716312026279527,0.005917579851118588,0.006083734306730822,1.028078109597596,0.3531080292149513,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,22,2026082706,1,0.5,0.8,440,371,balance,63,LOO,0.5714285714285714,0.6525382604366391,-0.0811096890080677,-0.010087713224783967,0.0036320162932870835,0.003949967083607638,1.0875411244460027,0.16738588525137887,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,22,2026082706,1,0.5,0.8,440,371,balance,63,ZLZ,0.5873015873015873,0.6525382604366391,-0.06523667313505177,-0.012673752668537874,0.003643898080569221,0.003909329562171344,1.0728427293335985,0.20995301558655646,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,22,2026082706,1,0.5,0.8,440,371,inference,42,LOO,0.5476190476190477,0.6525382604366391,-0.10491921281759142,-0.010650489519874129,0.005457429486832213,0.0060422543000940195,1.1071612220868603,0.1441702006274454,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,22,2026082706,1,0.5,0.8,440,371,inference,42,ZLZ,0.5714285714285714,0.6525382604366391,-0.0811096890080677,-0.010327785077584695,0.005456030576951289,0.005973120955699353,1.094774098395358,0.1398198377597411,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,22,2026082706,2,0.75,0.25,195,200,balance,63,LOO,0.5873015873015873,0.49966759608758765,0.08763399121399967,-0.0007669531420605447,0.003957496910899867,0.003909329562171343,0.9878288347880044,0.012191539181273038,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,22,2026082706,2,0.75,0.25,195,200,balance,63,ZLZ,0.5873015873015873,0.49966759608758765,0.08763399121399967,-0.0016553331128726367,0.003957312946879011,0.003909329562171343,0.987874756090364,0.02631389907793029,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,22,2026082706,2,0.75,0.25,195,200,inference,42,LOO,0.5714285714285714,0.49966759608758765,0.07176097534098375,-0.0003787422258438311,0.005940280227033938,0.005973120955699353,1.0055284813864436,0.004914057803392401,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,22,2026082706,2,0.75,0.25,195,200,inference,42,ZLZ,0.5952380952380952,0.49966759608758765,0.09557049915050758,-0.0022880636712229174,0.005937728307690756,0.005876334273546817,0.9896603497225664,0.02969326435611197,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,22,2026082706,3,0.5,0.2,440,54,balance,63,LOO,0.2857142857142857,0.3506987246991739,-0.0649844389848882,-0.012916806936675795,0.00353679771362727,0.003291639236339696,0.930683489094392,0.21719511730733698,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_rank1,500,22,2026082706,3,0.5,0.2,440,54,balance,63,ZLZ,0.2698412698412698,0.3506987246991739,-0.08085745485790408,-0.012673752668537874,0.0035379642844983804,0.0031778541763180785,0.89821544842662,0.21307304152893147,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_rank1,500,22,2026082706,3,0.5,0.2,440,54,inference,42,LOO,0.2857142857142857,0.3506987246991739,-0.0649844389848882,-0.01032778507758464,0.005330849205154955,0.004977600796416128,0.9337350588725649,0.14145196756500822,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,22,2026082706,3,0.5,0.2,440,54,inference,42,ZLZ,0.2857142857142857,0.3506987246991739,-0.0649844389848882,-0.01032778507758464,0.005330849205154953,0.004977600796416128,0.9337350588725652,0.14145196756500825,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,23,2026082706,0,0.25,0.75,344,119,balance,63,LOO,0.6190476190476191,0.5009420594936669,0.11810555955395219,-0.019069059221201057,0.003948493114952394,0.0038036720064369843,0.963322436104297,0.30346846991370907,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,23,2026082706,0,0.25,0.75,344,119,balance,63,ZLZ,0.6190476190476191,0.5009420594936669,0.11810555955395219,-0.020386387161749064,0.003946745160801172,0.0038036720064369843,0.9637490771420508,0.3245045011090922,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,23,2026082706,0,0.25,0.75,344,119,inference,42,LOO,0.5952380952380952,0.5009420594936669,0.09429603574442835,-0.020307488922983563,0.005927110277673958,0.0058763342735468176,0.9914332614464081,0.2637756617153806,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,23,2026082706,0,0.25,0.75,344,119,inference,42,ZLZ,0.5952380952380952,0.5009420594936669,0.09429603574442835,-0.020934010035212003,0.005926579374508849,0.005876334273546817,0.9915220740688728,0.27192577526424405,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,23,2026082706,1,0.5,0.8,314,125,balance,63,LOO,0.6825396825396826,0.6518936618925477,0.030646020647134842,0.0092151821972134,0.003537395663911178,0.0034948268435211604,0.9879660562644128,0.15493948450077347,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,23,2026082706,1,0.5,0.8,314,125,balance,63,ZLZ,0.6825396825396826,0.6518936618925477,0.030646020647134842,0.009841575577789086,0.0035341652418703013,0.0034948268435211604,0.9888691117542872,0.1655469585704183,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,23,2026082706,1,0.5,0.8,314,125,inference,42,LOO,0.7142857142857143,0.6518936618925477,0.062392052393166586,0.004295109626761162,0.005350574529323819,0.004977600796416126,0.9302927693346555,0.05871837715840126,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,23,2026082706,1,0.5,0.8,314,125,inference,42,ZLZ,0.7380952380952381,0.6518936618925477,0.08620157620269042,0.006134038637030437,0.005337768055502477,0.004714894087716387,0.8833081615181844,0.08395888416301811,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_rank1,500,23,2026082706,2,0.75,0.25,119,344,balance,63,LOO,0.4603174603174603,0.5009420594936669,-0.04062459917620659,0.004553493669377517,0.003960685155385013,0.004006859613618447,1.0116581996351448,0.07235350540578733,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,23,2026082706,2,0.75,0.25,119,344,balance,63,ZLZ,0.42857142857142855,0.5009420594936669,-0.07237063092223833,0.002397324930064393,0.0039621267756625505,0.003949967083607637,0.9969310189341732,0.03808576803269342,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,23,2026082706,2,0.75,0.25,119,344,inference,42,LOO,0.47619047619047616,0.5009420594936669,-0.024751583303190716,0.0023946416273519233,0.005945156035195289,0.006083734306730822,1.023309442294727,0.031056956878957525,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,23,2026082706,2,0.75,0.25,119,344,inference,42,ZLZ,0.47619047619047616,0.5009420594936669,-0.024751583303190716,0.0025624820748020305,0.005945270463159771,0.006083734306730822,1.023289746770824,0.033233419366782764,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,23,2026082706,3,0.5,0.2,314,322,balance,63,LOO,0.3968253968253968,0.3522189612985174,0.04460643552687943,0.011680447341077538,0.0036562676300172002,0.0038605645364477932,1.055875807545749,0.19317035905576563,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,23,2026082706,3,0.5,0.2,314,322,balance,63,ZLZ,0.36507936507936506,0.3522189612985174,0.012860403780847685,0.009841575577789086,0.003647355583977181,0.0037386519721389166,1.0250308438702276,0.16295796004258428,1.0,0.23968210276012292,1.0,0.6918561764876272,0.0
legacy,legacy_rank1,500,23,2026082706,3,0.5,0.2,314,322,inference,42,LOO,0.40476190476190477,0.3522189612985174,0.05254294346338739,0.0068198499211126196,0.005458196787010164,0.005876334273546816,1.0766072574612495,0.09231031285668465,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,23,2026082706,3,0.5,0.2,314,322,inference,42,ZLZ,0.40476190476190477,0.3522189612985174,0.05254294346338739,0.006134038637030437,0.005454646186631218,0.005876334273546817,1.0773080549108967,0.08305450886819239,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,24,2026082706,0,0.25,0.75,360,128,balance,63,LOO,0.4444444444444444,0.4994717607971529,-0.055027316352708466,0.023428671200507012,0.003943862048701173,0.003982477100756672,1.009791177170666,0.3730669699015478,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,24,2026082706,0,0.25,0.75,360,128,balance,63,ZLZ,0.4603174603174603,0.4994717607971529,-0.039154300479692594,0.020259755590774697,0.003946432743565946,0.004006859613618447,1.015311769889153,0.32250158166687254,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,24,2026082706,0,0.25,0.75,360,128,inference,42,LOO,0.42857142857142855,0.4994717607971529,-0.07090033222572434,0.026266015906929174,0.005919833621586789,0.005973120955699353,1.0090014918524484,0.34138108351014057,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,24,2026082706,0,0.25,0.75,360,128,inference,42,ZLZ,0.42857142857142855,0.4994717607971529,-0.07090033222572434,0.02340784192810924,0.005921994074409785,0.005973120955699353,1.0086333894710395,0.30417771405487587,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,24,2026082706,1,0.5,0.8,105,308,balance,63,LOO,0.5238095238095238,0.6502504225292627,-0.12644089871973885,0.004139851169583597,0.003577763370302689,0.004023114622192963,1.1244775592446732,0.06921160515883029,0.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,24,2026082706,1,0.5,0.8,105,308,balance,63,ZLZ,0.5396825396825397,0.6502504225292627,-0.11056788284672303,0.003962008501656067,0.003578324728752439,0.004006859613618446,1.1197585231498577,0.0662331679927228,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,24,2026082706,1,0.5,0.8,105,308,inference,42,LOO,0.5238095238095238,0.6502504225292627,-0.12644089871973885,0.00842866575607637,0.005336220955066162,0.006083734306730822,1.1400829084775768,0.11538302747080435,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,24,2026082706,1,0.5,0.8,105,308,inference,42,ZLZ,0.5476190476190477,0.6502504225292627,-0.10263137491021501,0.009190048287928465,0.005330280917940129,0.00604225430009402,1.1335714558228258,0.12587594510875272,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,24,2026082706,2,0.75,0.25,128,360,balance,63,LOO,0.4603174603174603,0.4994717607971529,-0.039154300479692594,0.006487612705894652,0.003956621635693696,0.004006859613618447,1.012697190318008,0.10313893792766263,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,24,2026082706,2,0.75,0.25,128,360,balance,63,ZLZ,0.49206349206349204,0.4994717607971529,-0.00740826873366085,0.0059013111300255106,0.003957529200184986,0.004031242126480222,1.0186259968193767,0.09380725941939357,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
legacy,legacy_rank1,500,24,2026082706,2,0.75,0.25,128,360,inference,42,LOO,0.47619047619047616,0.4994717607971529,-0.023281284606676722,0.00487427234822263,0.005940761037219677,0.006083734306730822,1.024066490575096,0.06323954692496501,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,24,2026082706,2,0.75,0.25,128,360,inference,42,ZLZ,0.4523809523809524,0.4994717607971529,-0.0470908084162005,0.004177142435969949,0.005941460326235659,0.006042254300094022,1.0169645118075246,0.054191688600138885,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_rank1,500,24,2026082706,3,0.5,0.2,105,249,balance,63,LOO,0.31746031746031744,0.3511455371539422,-0.03368521969362476,0.00479542214180162,0.0036273097176227815,0.0034948268435211604,0.9634762718336481,0.07962226441312532,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,24,2026082706,3,0.5,0.2,105,249,balance,63,ZLZ,0.31746031746031744,0.3511455371539422,-0.03368521969362476,0.003962008501656067,0.0036225731503162694,0.0034948268435211604,0.9647360311319162,0.06582741806097865,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,24,2026082706,3,0.5,0.2,105,249,inference,42,LOO,0.3333333333333333,0.3511455371539422,-0.017812203820608885,0.008300361902805364,0.005465191296911071,0.005420054200542005,0.9917409850969761,0.11227791633656967,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,24,2026082706,3,0.5,0.2,105,249,inference,42,ZLZ,0.30952380952380953,0.3511455371539422,-0.041621727630132666,0.009190048287928632,0.005471116990334001,0.0052126541673580004,0.9527586736981433,0.12424524951390743,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,25,2026082706,0,0.25,0.75,88,421,balance,63,LOO,0.5555555555555556,0.4998330306231294,0.05572252493242619,0.0027991694438638803,0.00395264360000568,0.003982477100756672,1.007547733560129,0.04452309641274814,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,25,2026082706,0,0.25,0.75,88,421,balance,63,ZLZ,0.5238095238095238,0.4998330306231294,0.023976493186394443,0.005047192281286861,0.003951972654211709,0.004023114622192963,1.0180016346786804,0.08028656638095415,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,25,2026082706,0,0.25,0.75,88,421,inference,42,LOO,0.42857142857142855,0.4998330306231294,-0.07126160205170085,0.0010950024411630621,0.005933841180015732,0.005973120955699353,1.0066196203255169,0.014215008649466747,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,25,2026082706,0,0.25,0.75,88,421,inference,42,ZLZ,0.42857142857142855,0.4998330306231294,-0.07126160205170085,0.0022431191849095478,0.005934405901394387,0.005973120955699353,1.006523829840468,0.029118146442213815,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,25,2026082706,1,0.5,0.8,274,475,balance,63,LOO,0.6031746031746031,0.6484245391404584,-0.04524993596585525,-0.00022161451154689704,0.003607123453089182,0.003860564536447792,1.0702612723558325,0.00368992629981436,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,25,2026082706,1,0.5,0.8,274,475,balance,63,ZLZ,0.6190476190476191,0.6484245391404584,-0.02937692009283932,-0.0006579854315980072,0.003608132221503131,0.0038036720064369843,1.054194184949351,0.010954058501697311,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,25,2026082706,1,0.5,0.8,274,475,inference,42,LOO,0.5952380952380952,0.6484245391404584,-0.053186443902363156,0.001941211084212524,0.005397105703814746,0.005876334273546817,1.088793623106797,0.026423619110345294,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,25,2026082706,1,0.5,0.8,274,475,inference,42,ZLZ,0.5952380952380952,0.6484245391404584,-0.053186443902363156,0.002128068623906243,0.0053959961005628524,0.0058763342735468176,1.0890175166979572,0.028970088037052623,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,25,2026082706,2,0.75,0.25,421,88,balance,63,LOO,0.49206349206349204,0.4998330306231294,-0.007769538559637357,0.019148793975882483,0.003946605469940714,0.004031242126480222,1.0214454313166448,0.3048102518738744,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
legacy,legacy_rank1,500,25,2026082706,2,0.75,0.25,421,88,balance,63,ZLZ,0.49206349206349204,0.4998330306231294,-0.007769538559637357,0.02081716659223115,0.003946538905794508,0.004031242126480222,1.021462659486607,0.3313701798297891,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
legacy,legacy_rank1,500,25,2026082706,2,0.75,0.25,421,88,inference,42,LOO,0.47619047619047616,0.4998330306231294,-0.02364255443265323,0.019029489650548792,0.005928785685973754,0.006083734306730822,1.026134967422358,0.24714069593361038,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,25,2026082706,2,0.75,0.25,421,88,inference,42,ZLZ,0.47619047619047616,0.4998330306231294,-0.02364255443265323,0.01948943033625833,0.005928255457584133,0.006083734306730822,1.0262267458376446,0.2531253786710845,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,25,2026082706,3,0.5,0.2,274,381,balance,63,LOO,0.3492063492063492,0.34791275893415324,0.0012935902721959436,0.001263404498083931,0.003594692562559124,0.003665504433553588,1.0196990061770546,0.021072280671237877,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,25,2026082706,3,0.5,0.2,274,381,balance,63,ZLZ,0.3333333333333333,0.34791275893415324,-0.014579425600819929,-0.0006579854315980072,0.0035843838116180163,0.003584229390681004,0.9999569184146765,0.010990286764800043,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,25,2026082706,3,0.5,0.2,274,381,inference,42,LOO,0.38095238095238093,0.34791275893415324,0.03303962201822769,0.0022153948658852896,0.0054009101138578035,0.005751894253636414,1.064986110188734,0.030145165336593456,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,25,2026082706,3,0.5,0.2,274,381,inference,42,ZLZ,0.40476190476190477,0.34791275893415324,0.056849145827751524,0.0021280686239060764,0.005400242155448063,0.005876334273546817,1.0881612535872018,0.028958696624468254,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,26,2026082706,0,0.25,0.75,358,49,balance,63,LOO,0.6507936507936508,0.4964422695807029,0.1543513812129479,0.015015739737976985,0.003954037116432418,0.0036655044335535884,0.927028332212733,0.2387956225760835,0.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,26,2026082706,0,0.25,0.75,358,49,balance,63,ZLZ,0.6349206349206349,0.4964422695807029,0.13847836533993196,0.014013671446126308,0.003956053990248514,0.003738651972138915,0.9450457403651507,0.2228028932428372,0.0,0.2396821027601228,1.0,0.691856176487627,0.0
legacy,legacy_rank1,500,26,2026082706,0,0.25,0.75,358,49,inference,42,LOO,0.6904761904761905,0.4964422695807029,0.19403392089548754,0.01746223641471778,0.005933585312807039,0.005212654167357999,0.8784999106875595,0.22669464858209257,0.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,26,2026082706,0,0.25,0.75,358,49,inference,42,ZLZ,0.6904761904761905,0.4964422695807029,0.19403392089548754,0.01740128270468,0.005932894659285644,0.0052126541673580004,0.878602177640153,0.2259164963050863,0.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,26,2026082706,1,0.5,0.8,236,159,balance,63,LOO,0.6190476190476191,0.6512610782781589,-0.032213459230539865,-0.0005135529099453695,0.003595593035887851,0.0038036720064369843,1.0578705566709812,0.008564458890890138,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,26,2026082706,1,0.5,0.8,236,159,balance,63,ZLZ,0.6190476190476191,0.6512610782781589,-0.032213459230539865,0.0007918357232699069,0.0035881834846683306,0.0038036720064369843,1.0600550453145436,0.01321897463859133,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,26,2026082706,1,0.5,0.8,236,159,inference,42,LOO,0.6428571428571429,0.6512610782781589,-0.008403935421016029,-0.0006230653996872615,0.0053947645824992015,0.005599800895968143,1.038006535842933,0.008482959346354128,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,26,2026082706,1,0.5,0.8,236,159,inference,42,ZLZ,0.6428571428571429,0.6512610782781589,-0.008403935421016029,-0.0010902870542779386,0.005397591508145421,0.005599800895968143,1.037462892017221,0.014840237402391612,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,26,2026082706,2,0.75,0.25,49,358,balance,63,LOO,0.6190476190476191,0.4964422695807029,0.12260534946691615,0.03194190237413963,0.0039429992029234315,0.0038036720064369843,0.9646646653179268,0.5086832453111053,0.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,26,2026082706,2,0.75,0.25,49,358,balance,63,ZLZ,0.6190476190476191,0.4964422695807029,0.12260534946691615,0.03161162909011528,0.003943235733025305,0.0038036720064369843,0.9646068011051305,0.5034084570465215,0.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,26,2026082706,2,0.75,0.25,49,358,inference,42,LOO,0.6190476190476191,0.4964422695807029,0.12260534946691615,0.02799445575418469,0.005923294560973821,0.005751894253636414,0.9710633490242586,0.36373941463119663,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,26,2026082706,2,0.75,0.25,49,358,inference,42,ZLZ,0.6428571428571429,0.4964422695807029,0.14641487327643998,0.028238676312778543,0.005922943792557784,0.0055998008959681446,0.9454421807960307,0.36692350183512,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,26,2026082706,3,0.5,0.2,236,272,balance,63,LOO,0.3968253968253968,0.35078259410316753,0.04604280272222927,-0.00019241410250042668,0.0036020793815832613,0.003860564536447793,1.071759982910459,0.003205975946538703,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,26,2026082706,3,0.5,0.2,236,272,balance,63,ZLZ,0.42857142857142855,0.35078259410316753,0.07778883446826101,0.0007918357232699624,0.0036054841001441833,0.003949967083607637,1.0955441693529249,0.013187221426513388,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,26,2026082706,3,0.5,0.2,236,272,inference,42,LOO,0.42857142857142855,0.35078259410316753,0.07778883446826101,-0.001090287054277883,0.005396612079014974,0.005973120955699353,1.1068279261587406,0.014841584015893507,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,26,2026082706,3,0.5,0.2,236,272,inference,42,ZLZ,0.42857142857142855,0.35078259410316753,0.07778883446826101,-0.001090287054277883,0.0053966120790149745,0.005973120955699353,1.1068279261587404,0.014841584015893503,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,27,2026082706,0,0.25,0.75,418,392,balance,63,LOO,0.6507936507936508,0.500504142018753,0.15028950877489777,-0.01711413374416193,0.003948799360078135,0.0036655044335535884,0.9282579587637136,0.2723468696019039,0.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,27,2026082706,0,0.25,0.75,418,392,balance,63,ZLZ,0.6507936507936508,0.500504142018753,0.15028950877489777,-0.018252045429150987,0.0039471308513464335,0.0036655044335535884,0.9286503466950488,0.2905164837689259,0.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,27,2026082706,0,0.25,0.75,418,392,inference,42,LOO,0.6904761904761905,0.500504142018753,0.18997204845743743,-0.017904327116838037,0.005923724783863221,0.0052126541673580004,0.8799622463146426,0.23262723967309254,0.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,27,2026082706,0,0.25,0.75,418,392,inference,42,ZLZ,0.6904761904761905,0.500504142018753,0.18997204845743743,-0.01602001803496178,0.005929703799579323,0.0052126541673580004,0.8790749662281289,0.20803983499583711,0.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,27,2026082706,1,0.5,0.8,28,89,balance,63,LOO,0.6190476190476191,0.6496353212831725,-0.030587702235553405,-0.013644780918434463,0.00366339573538071,0.0038036720064369843,1.038291323457496,0.22543671595945755,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,27,2026082706,1,0.5,0.8,28,89,balance,63,ZLZ,0.6190476190476191,0.6496353212831725,-0.030587702235553405,-0.012652454873452013,0.003659511192818087,0.0038036720064369843,1.0393934615917606,0.20915259489450075,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,27,2026082706,1,0.5,0.8,28,89,inference,42,LOO,0.5952380952380952,0.6496353212831725,-0.05439722604507724,-0.01081511445295591,0.005475953465409418,0.005876334273546817,1.0731161816232606,0.14615081630024865,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,27,2026082706,1,0.5,0.8,28,89,inference,42,ZLZ,0.6428571428571429,0.6496353212831725,-0.0067781784260295685,-0.009982087121278904,0.0054682401361620244,0.0055998008959681446,1.024059067731151,0.13498874722454357,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,27,2026082706,2,0.75,0.25,392,418,balance,63,LOO,0.47619047619047616,0.500504142018753,-0.024313665828276876,-0.0035172132436501746,0.003945355734893144,0.004023114622192963,1.0197089673339494,0.05599582091771456,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,27,2026082706,2,0.75,0.25,392,418,balance,63,ZLZ,0.47619047619047616,0.500504142018753,-0.024313665828276876,-0.006869107559595022,0.003945521716508079,0.0040231146221929625,1.019666069853382,0.10935738024040859,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,27,2026082706,2,0.75,0.25,392,418,inference,42,LOO,0.47619047619047616,0.500504142018753,-0.024313665828276876,-0.002217743591642729,0.005928565739731133,0.006083734306730822,1.0261730364158406,0.02880291965809201,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,27,2026082706,2,0.75,0.25,392,418,inference,42,ZLZ,0.47619047619047616,0.500504142018753,-0.024313665828276876,-0.0036250057093739074,0.0059318741231553715,0.006083734306730822,1.0256007090546067,0.047066589682766787,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,27,2026082706,3,0.5,0.2,28,402,balance,63,LOO,0.38095238095238093,0.34881489359503215,0.03213748735734878,-0.012652454873452068,0.003531281973836553,0.0038036720064369835,1.0771363019488622,0.21291614692177407,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,27,2026082706,3,0.5,0.2,28,402,balance,63,ZLZ,0.38095238095238093,0.34881489359503215,0.03213748735734878,-0.012652454873452068,0.0035312819738365525,0.0038036720064369843,1.0771363019488627,0.2129161469217741,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,27,2026082706,3,0.5,0.2,28,402,inference,42,LOO,0.3333333333333333,0.34881489359503215,-0.015481560261698835,-0.01258712875922452,0.005295593747477378,0.005420054200542005,1.0235026437071226,0.1729694260939362,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,27,2026082706,3,0.5,0.2,28,402,inference,42,ZLZ,0.35714285714285715,0.34881489359503215,0.008327963547825001,-0.00998208712127896,0.005314148744322738,0.005599800895968143,1.0537531343943987,0.13693185856450624,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,28,2026082706,0,0.25,0.75,33,232,balance,63,LOO,0.49206349206349204,0.49906965314703233,-0.0070061610835402965,-0.008419581505940743,0.003947666118530056,0.004031242126480222,1.0211709920344747,0.13400478255427223,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
legacy,legacy_rank1,500,28,2026082706,0,0.25,0.75,33,232,balance,63,ZLZ,0.49206349206349204,0.49906965314703233,-0.0070061610835402965,-0.007016104265333445,0.003948344039466273,0.004031242126480222,1.0209956594930252,0.1116576647001318,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
legacy,legacy_rank1,500,28,2026082706,0,0.25,0.75,33,232,inference,42,LOO,0.5714285714285714,0.49906965314703233,0.07235891828153906,-0.008154655009517786,0.0059270711387665745,0.005973120955699353,1.0077694051336057,0.10592184150944946,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,28,2026082706,0,0.25,0.75,33,232,inference,42,ZLZ,0.5714285714285714,0.49906965314703233,0.07235891828153906,-0.0037075515226290268,0.00593011443718064,0.005973120955699354,1.0072522240463138,0.04814549518266372,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,28,2026082706,1,0.5,0.8,450,29,balance,63,LOO,0.5714285714285714,0.6488785772469023,-0.07745000581833095,-0.025354632997312998,0.003716895591920735,0.003949967083607638,1.062705956065465,0.41587915001074854,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,28,2026082706,1,0.5,0.8,450,29,balance,63,ZLZ,0.5873015873015873,0.6488785772469023,-0.06157698994531502,-0.024951979062118212,0.0037153451730922173,0.003909329562171343,1.0522116734897273,0.40936000883056006,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,28,2026082706,1,0.5,0.8,450,29,inference,42,LOO,0.6190476190476191,0.6488785772469023,-0.029830958199283275,-0.023154525561928985,0.005564132976092335,0.005751894253636414,1.0337449299559953,0.3104110239500929,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,28,2026082706,1,0.5,0.8,450,29,inference,42,ZLZ,0.5952380952380952,0.6488785772469023,-0.05364048200880711,-0.02246709956596238,0.0055592176523729915,0.005876334273546817,1.0570433900961698,0.301328473217709,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,28,2026082706,2,0.75,0.25,232,33,balance,63,LOO,0.49206349206349204,0.49906965314703233,-0.0070061610835402965,0.020893529429309554,0.003952562403991056,0.004031242126480222,1.0199060038646628,0.33233221447455225,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
legacy,legacy_rank1,500,28,2026082706,2,0.75,0.25,232,33,balance,63,ZLZ,0.49206349206349204,0.49906965314703233,-0.0070061610835402965,0.023166539263134722,0.003951256575475362,0.004031242126480222,1.020243066851521,0.36854756461555344,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
legacy,legacy_rank1,500,28,2026082706,2,0.75,0.25,232,33,inference,42,LOO,0.5,0.49906965314703233,0.0009303468529676673,0.020108600455216785,0.005935044240450992,0.006097560975609756,1.0273825650786412,0.26101764366484803,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_rank1,500,28,2026082706,2,0.75,0.25,232,33,inference,42,ZLZ,0.47619047619047616,0.49906965314703233,-0.02287917695655617,0.021055924030467743,0.005933312129338105,0.006083734306730822,1.0253521429706913,0.2733541724059818,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,28,2026082706,3,0.5,0.2,450,11,balance,63,LOO,0.3333333333333333,0.34939604837300925,-0.016062715039675934,-0.02334624224844295,0.003477852833634137,0.003584229390681004,1.0305868483042482,0.39587801795883615,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,28,2026082706,3,0.5,0.2,450,11,balance,63,ZLZ,0.3333333333333333,0.34939604837300925,-0.016062715039675934,-0.024951979062118157,0.0034699152832118017,0.003584229390681004,1.0329443511264609,0.42358986597505915,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,28,2026082706,3,0.5,0.2,450,11,inference,42,LOO,0.3333333333333333,0.34939604837300925,-0.016062715039675934,-0.02139865662596846,0.005235756479281446,0.005420054200542006,1.035199826804369,0.295730958211238,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,28,2026082706,3,0.5,0.2,450,11,inference,42,ZLZ,0.3333333333333333,0.34939604837300925,-0.016062715039675934,-0.022467099565962434,0.0052265098649550154,0.005420054200542005,1.037031277197954,0.3107714561453931,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,29,2026082706,0,0.25,0.75,26,451,balance,63,LOO,0.4126984126984127,0.49909387176434716,-0.08639545906593449,0.0010738304089413786,0.0039518386180293855,0.003909329562171343,0.9892432206962843,0.01708189695835973,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,29,2026082706,0,0.25,0.75,26,451,balance,63,ZLZ,0.42857142857142855,0.49909387176434716,-0.07052244319291862,0.0009982978912836948,0.003951774251954094,0.003949967083607637,0.9995426944376786,0.01588049700154013,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,29,2026082706,0,0.25,0.75,26,451,inference,42,LOO,0.42857142857142855,0.49909387176434716,-0.07052244319291862,-5.367481851098477e-05,0.005933220234829218,0.005973120955699353,1.0067249687843896,0.0006968276098552995,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,29,2026082706,0,0.25,0.75,26,451,inference,42,ZLZ,0.4523809523809524,0.49909387176434716,-0.04671291938339478,-0.0012461567644546645,0.005929945630520997,0.006042254300094022,1.0189392410269296,0.016182563637211465,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_rank1,500,29,2026082706,1,0.5,0.8,136,439,balance,63,LOO,0.6349206349206349,0.6500657666691585,-0.01514513174852361,0.046228802421770965,0.0033416941498542927,0.0037386519721389158,1.1187893937875588,0.7997040469636011,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_rank1,500,29,2026082706,1,0.5,0.8,136,439,balance,63,ZLZ,0.6190476190476191,0.6500657666691585,-0.031018147621539427,0.0466733700188936,0.0033379854634487424,0.0038036720064369843,1.1395112555424682,0.8078429503074771,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,29,2026082706,1,0.5,0.8,136,439,inference,42,LOO,0.6190476190476191,0.6500657666691585,-0.031018147621539427,0.04700383781343198,0.0050108219112188,0.005751894253636414,1.1478943685383065,0.66401644489906,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,29,2026082706,1,0.5,0.8,136,439,inference,42,ZLZ,0.6428571428571429,0.6500657666691585,-0.007208623812015591,0.05028829633307619,0.004980575391785066,0.005599800895968143,1.1243281057856134,0.712569392090148,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,29,2026082706,2,0.75,0.25,451,26,balance,63,LOO,0.4444444444444444,0.49909387176434716,-0.054649427319902744,-0.03539653458455905,0.003932540923440823,0.003982477100756672,1.012698196481108,0.5644482360158379,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,29,2026082706,2,0.75,0.25,451,26,balance,63,ZLZ,0.4444444444444444,0.49909387176434716,-0.054649427319902744,-0.03790204057921809,0.003930122426023255,0.003982477100756672,1.0133213852033593,0.604588041370364,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,29,2026082706,2,0.75,0.25,451,26,inference,42,LOO,0.42857142857142855,0.49909387176434716,-0.07052244319291862,-0.04058769108814908,0.005891389481003327,0.005973120955699353,1.013873038772868,0.5287927337866758,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,29,2026082706,2,0.75,0.25,451,26,inference,42,ZLZ,0.42857142857142855,0.49909387176434716,-0.07052244319291862,-0.040705167843960666,0.005891271752170222,0.005973120955699353,1.0138932996086931,0.530328566981709,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,29,2026082706,3,0.5,0.2,136,463,balance,63,LOO,0.36507936507936506,0.3499702244585342,0.015109140620830852,0.04790237897239846,0.003787652897631025,0.0037386519721389158,0.9870629841708155,0.7783447415406192,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
legacy,legacy_rank1,500,29,2026082706,3,0.5,0.2,136,463,balance,63,ZLZ,0.36507936507936506,0.3499702244585342,0.015109140620830852,0.04667337001889349,0.003782806754594989,0.0037386519721389158,0.9883275077685535,0.7588607348363878,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
legacy,legacy_rank1,500,29,2026082706,3,0.5,0.2,136,463,inference,42,LOO,0.40476190476190477,0.3499702244585342,0.05479168030337056,0.05058543651927516,0.005701278991037184,0.005876334273546817,1.0307045634470495,0.669945316239862,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,29,2026082706,3,0.5,0.2,136,463,inference,42,ZLZ,0.40476190476190477,0.3499702244585342,0.05479168030337056,0.05028829633307613,0.005699465579566634,0.005876334273546817,1.0310325049798144,0.6661159843218153,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,30,2026082706,0,0.25,0.75,98,408,balance,63,LOO,0.42857142857142855,0.4991766599356269,-0.07060523136419833,-0.041536821003921254,0.003924992960744333,0.003949967083607637,1.0063628452619104,0.6630004358405032,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,30,2026082706,0,0.25,0.75,98,408,balance,63,ZLZ,0.42857142857142855,0.4991766599356269,-0.07060523136419833,-0.04236540432451669,0.003923661697057138,0.003949967083607637,1.0067042952684297,0.6763407863497402,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,30,2026082706,0,0.25,0.75,98,408,inference,42,LOO,0.42857142857142855,0.4991766599356269,-0.07060523136419833,-0.037545215846210234,0.005903908199206835,0.005973120955699353,1.011723210144395,0.48863526552402725,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,30,2026082706,0,0.25,0.75,98,408,inference,42,ZLZ,0.4523809523809524,0.4991766599356269,-0.04679570755467449,-0.03864969780759592,0.005900283677221816,0.006042254300094022,1.024061660530033,0.5031641105883993,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_rank1,500,30,2026082706,1,0.5,0.8,171,255,balance,63,LOO,0.6349206349206349,0.6514635951260612,-0.016542960205426338,0.045133514420601095,0.003339323188387081,0.0037386519721389158,1.1195837483297666,0.7810339739289113,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_rank1,500,30,2026082706,1,0.5,0.8,171,255,balance,63,ZLZ,0.6190476190476191,0.6514635951260612,-0.032415976078442155,0.04570666534515144,0.0033356913835964836,0.0038036720064369843,1.1402949400960265,0.7913827976484247,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,30,2026082706,1,0.5,0.8,171,255,inference,42,LOO,0.6190476190476191,0.6514635951260612,-0.032415976078442155,0.04552993192914423,0.00501207955511853,0.005751894253636414,1.1476063359294362,0.6431140877103316,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,30,2026082706,1,0.5,0.8,171,255,inference,42,ZLZ,0.6190476190476191,0.6514635951260612,-0.032415976078442155,0.04643585830386099,0.005003037814215093,0.005751894253636414,1.149680347666692,0.656502802865751,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,30,2026082706,2,0.75,0.25,408,98,balance,63,LOO,0.42857142857142855,0.4991766599356269,-0.07060523136419833,-0.020325777130661415,0.003945887177159736,0.003949967083607637,1.0010339642936363,0.32357490141627265,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,30,2026082706,2,0.75,0.25,408,98,balance,63,ZLZ,0.42857142857142855,0.4991766599356269,-0.07060523136419833,-0.02032577713066147,0.003945887177159737,0.003949967083607637,1.0010339642936361,0.32357490141627354,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,30,2026082706,2,0.75,0.25,408,98,inference,42,LOO,0.38095238095238093,0.4991766599356269,-0.11822427898324595,-0.023693906421175914,0.005919594374158126,0.005751894253636414,0.9716703358504084,0.30795743556544153,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,30,2026082706,2,0.75,0.25,408,98,inference,42,ZLZ,0.3333333333333333,0.4991766599356269,-0.16584332660229356,-0.024528840825964238,0.005918912198598359,0.005420054200542005,0.9157179594293547,0.3188277219743782,0.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,30,2026082706,3,0.5,0.2,171,321,balance,63,LOO,0.4444444444444444,0.3519276518519514,0.09251679259249301,0.04686740051504701,0.0037919737797547015,0.003982477100756672,1.0502385649444796,0.7610938337037296,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,30,2026082706,3,0.5,0.2,171,321,balance,63,ZLZ,0.4603174603174603,0.3519276518519514,0.10838980846550889,0.0457066653451515,0.003786443424843825,0.004006859613618447,1.0582119324240828,0.7427861567071115,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,30,2026082706,3,0.5,0.2,171,321,inference,42,LOO,0.35714285714285715,0.3519276518519514,0.0052152052909057445,0.0451710750011739,0.005684197020839716,0.005599800895968143,0.9851524983102882,0.599136619786426,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,30,2026082706,3,0.5,0.2,171,321,inference,42,ZLZ,0.35714285714285715,0.3519276518519514,0.0052152052909057445,0.04643585830386121,0.005689566804691626,0.005599800895968143,0.9842227164554141,0.6156216389175653,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,31,2026082706,0,0.25,0.75,201,345,balance,63,LOO,0.4126984126984127,0.5011543799912426,-0.0884559672928299,-0.06303828514954196,0.003894909463394714,0.003909329562171343,1.0037022937021136,1.0100798485944007,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,31,2026082706,0,0.25,0.75,201,345,balance,63,ZLZ,0.4126984126984127,0.5011543799912426,-0.0884559672928299,-0.05981011686913423,0.00390142671746335,0.003909329562171343,1.0020256294120862,0.9575532268774751,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,31,2026082706,0,0.25,0.75,201,345,inference,42,LOO,0.40476190476190477,0.5011543799912426,-0.0963924752293378,-0.05986692935513077,0.0058544304401832135,0.0058763342735468176,1.0037414114980787,0.7824284943129162,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,31,2026082706,0,0.25,0.75,201,345,inference,42,ZLZ,0.40476190476190477,0.5011543799912426,-0.0963924752293378,-0.05986692935513077,0.0058544304401832135,0.005876334273546817,1.0037414114980787,0.7824284943129162,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,31,2026082706,1,0.5,0.8,251,5,balance,63,LOO,0.6507936507936508,0.6500202534591494,0.0007733973345014356,-0.016939371275482396,0.0036750496240456174,0.003665504433553588,0.997402704325521,0.2794252724697856,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,31,2026082706,1,0.5,0.8,251,5,balance,63,ZLZ,0.6507936507936508,0.6500202534591494,0.0007733973345014356,-0.01732668967330675,0.0036766868203122276,0.0036655044335535884,0.9969585696837542,0.28575068355385014,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,31,2026082706,1,0.5,0.8,251,5,inference,42,LOO,0.5714285714285714,0.6500202534591494,-0.07859168203057798,-0.01986172310475831,0.005530698549295599,0.005973120955699353,1.0799939469599373,0.2670711208539836,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,31,2026082706,1,0.5,0.8,251,5,inference,42,ZLZ,0.5952380952380952,0.6500202534591494,-0.054782158221054145,-0.021523881648786936,0.005540828907020019,0.005876334273546817,1.0605514756288044,0.289156677141301,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,31,2026082706,2,0.75,0.25,345,201,balance,63,LOO,0.3968253968253968,0.5011543799912426,-0.10432898316584577,-0.027966308907732496,0.003938637902742535,0.0038605645364477924,0.9801775719874175,0.4456173816265664,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,31,2026082706,2,0.75,0.25,345,201,balance,63,ZLZ,0.3968253968253968,0.5011543799912426,-0.10432898316584577,-0.025544058690642968,0.003939794526828803,0.003860564536447793,0.9798898166283856,0.4069613048445572,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,31,2026082706,2,0.75,0.25,345,201,inference,42,LOO,0.4523809523809524,0.5011543799912426,-0.04877342761029019,-0.025489527649113997,0.005918605946591262,0.006042254300094022,1.020891465763821,0.33132337337186524,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_rank1,500,31,2026082706,2,0.75,0.25,345,201,inference,42,ZLZ,0.4523809523809524,0.5011543799912426,-0.04877342761029019,-0.025489527649114108,0.0059186059465912615,0.006042254300094022,1.0208914657638213,0.33132337337186674,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_rank1,500,31,2026082706,3,0.5,0.2,251,371,balance,63,LOO,0.31746031746031744,0.3484504664846416,-0.030990149024324176,-0.01732668967330686,0.0035034868697046027,0.0034948268435211604,0.9975281693622639,0.29272873097642954,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,31,2026082706,3,0.5,0.2,251,371,balance,63,ZLZ,0.31746031746031744,0.3484504664846416,-0.030990149024324176,-0.01732668967330686,0.0035034868697046023,0.0034948268435211604,0.997528169362264,0.29272873097642954,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,31,2026082706,3,0.5,0.2,251,371,inference,42,LOO,0.2619047619047619,0.3484504664846416,-0.0865457045798797,-0.021948704751813042,0.005217428892745761,0.004714894087716387,0.9036815229570084,0.3038649631656668,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_rank1,500,31,2026082706,3,0.5,0.2,251,371,inference,42,ZLZ,0.2619047619047619,0.3484504664846416,-0.0865457045798797,-0.02152388164878699,0.005220755348254453,0.004714894087716387,0.9031057334055695,0.29788862810375805,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_rank1,500,32,2026082706,0,0.25,0.75,125,8,balance,63,LOO,0.49206349206349204,0.4994805362028373,-0.007417044139345241,-0.0011550573209403447,0.003955299488091796,0.004031242126480222,1.019200224563795,0.01836596915298743,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
legacy,legacy_rank1,500,32,2026082706,0,0.25,0.75,125,8,balance,63,ZLZ,0.5079365079365079,0.4994805362028373,0.00845597173367063,-9.625691721898422e-05,0.003955018639062589,0.004031242126480222,1.0192725987849451,0.0015305858051506331,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
legacy,legacy_rank1,500,32,2026082706,0,0.25,0.75,125,8,inference,42,LOO,0.5476190476190477,0.4994805362028373,0.048138511416210394,-0.003420604639169378,0.005938149682194717,0.0060422543000940195,1.0175314910318707,0.04438919918521313,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,32,2026082706,0,0.25,0.75,125,8,inference,42,ZLZ,0.5952380952380952,0.4994805362028373,0.09575755903525796,-0.004344019520163278,0.005939561258013896,0.005876334273546817,0.9893549402522331,0.056365658517739003,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,32,2026082706,1,0.5,0.8,280,327,balance,63,LOO,0.7936507936507936,0.6508367399899979,0.1428140536607957,0.010333320102415833,0.00354003253369773,0.002641438893359016,0.7461623214518622,0.17367457963930966,0.0,0.20146442600338665,1.0,0.5234144786109524,0.0
legacy,legacy_rank1,500,32,2026082706,1,0.5,0.8,280,327,balance,63,ZLZ,0.7777777777777778,0.6508367399899979,0.12694103778777988,0.008621092094379224,0.0035480086509735885,0.0027877339705296702,0.7857179180678447,0.14473379490214888,0.0,0.20696826085987063,1.0,0.5434441095935034,0.0
legacy,legacy_rank1,500,32,2026082706,1,0.5,0.8,280,327,inference,42,LOO,0.7619047619047619,0.6508367399899979,0.11106802191476395,0.01106382593996813,0.005307213682310659,0.00442453404125878,0.8336830408781323,0.15187001917268428,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_rank1,500,32,2026082706,1,0.5,0.8,280,327,inference,42,ZLZ,0.7619047619047619,0.6508367399899979,0.11106802191476395,0.008502667299912225,0.005323493243713228,0.00442453404125878,0.8311335881723768,0.11653512123930336,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_rank1,500,32,2026082706,2,0.75,0.25,8,125,balance,63,LOO,0.5714285714285714,0.4994805362028373,0.07194803522573412,0.018008897692147197,0.00395264588010142,0.003949967083607638,0.9993222776400821,0.2864462738147614,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,32,2026082706,2,0.75,0.25,8,125,balance,63,ZLZ,0.5714285714285714,0.4994805362028373,0.07194803522573412,0.016696038559910642,0.0039539519746327615,0.003949967083607638,0.9989921751577435,0.2655203085489281,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,32,2026082706,2,0.75,0.25,8,125,inference,42,LOO,0.5238095238095238,0.4994805362028373,0.02432898760668656,0.014916476160161452,0.005933255730267664,0.006083734306730822,1.0253618895432928,0.19365098247176052,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,32,2026082706,2,0.75,0.25,8,125,inference,42,ZLZ,0.5476190476190477,0.4994805362028373,0.048138511416210394,0.0173561777176362,0.005931693437658113,0.00604225430009402,1.018639004796505,0.22535372417168364,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,32,2026082706,3,0.5,0.2,280,50,balance,63,LOO,0.3968253968253968,0.3512668920568277,0.0455585047685691,0.008621092094379335,0.0036399994958598897,0.0038605645364477932,1.0605947997626848,0.14289321994383702,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,32,2026082706,3,0.5,0.2,280,50,balance,63,ZLZ,0.3968253968253968,0.3512668920568277,0.0455585047685691,0.008621092094379224,0.0036399994958598897,0.003860564536447793,1.0605947997626846,0.1428932199438352,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,32,2026082706,3,0.5,0.2,280,50,inference,42,LOO,0.38095238095238093,0.3512668920568277,0.029685488895553225,0.0076566125968255405,0.0054531795714384025,0.005751894253636414,1.0547780754850915,0.10368400731097673,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,32,2026082706,3,0.5,0.2,280,50,inference,42,ZLZ,0.40476190476190477,0.3512668920568277,0.05349501270507706,0.008502667299912336,0.005459790154010775,0.005876334273546817,1.0762930639797663,0.1150713505929509,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,33,2026082706,0,0.25,0.75,403,395,balance,63,LOO,0.42857142857142855,0.499975039294714,-0.07140361072328544,-0.026300595008022898,0.003943299332837209,0.003949967083607637,1.0016909065753399,0.4188279934419369,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,33,2026082706,0,0.25,0.75,403,395,balance,63,ZLZ,0.42857142857142855,0.499975039294714,-0.07140361072328544,-0.026300595008022953,0.003943299332837208,0.003949967083607637,1.00169090657534,0.4188279934419379,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,33,2026082706,0,0.25,0.75,403,395,inference,42,LOO,0.40476190476190477,0.499975039294714,-0.09521313453280922,-0.028631462035738853,0.005921569906905974,0.005876334273546817,0.9923608715137515,0.372070377609909,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,33,2026082706,0,0.25,0.75,403,395,inference,42,ZLZ,0.38095238095238093,0.499975039294714,-0.11902265834233305,-0.02826179205155227,0.00592176759386723,0.005751894253636414,0.9713137441586289,0.36726032739941317,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,33,2026082706,1,0.5,0.8,138,190,balance,63,LOO,0.6507936507936508,0.6501561482894731,0.0006375025041777116,-0.021674169732769033,0.003690940099389815,0.0036655044335535884,0.9931086213400127,0.35675820614012943,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,33,2026082706,1,0.5,0.8,138,190,balance,63,ZLZ,0.6190476190476191,0.6501561482894731,-0.031108529241854033,-0.022017721886112396,0.003692591873259346,0.0038036720064369843,1.0300818874628543,0.36233202977671025,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,33,2026082706,1,0.5,0.8,138,190,inference,42,LOO,0.7380952380952381,0.6501561482894731,0.08793908980576504,-0.022133795588161975,0.005544086459564066,0.004714894087716387,0.8504366088271865,0.2972630281766164,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_rank1,500,33,2026082706,1,0.5,0.8,138,190,inference,42,ZLZ,0.7142857142857143,0.6501561482894731,0.0641295659962412,-0.019653111729889705,0.005527417192673271,0.004977600796416126,0.9005292386856667,0.26434445241190063,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,33,2026082706,2,0.75,0.25,395,403,balance,63,LOO,0.3968253968253968,0.499975039294714,-0.10314964246931718,-0.023385523637208916,0.003947656502397355,0.0038605645364477932,0.9779383120348307,0.3722009014937973,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,33,2026082706,2,0.75,0.25,395,403,balance,63,ZLZ,0.4126984126984127,0.499975039294714,-0.08727662659630131,-0.023053972659529076,0.003948071651058067,0.003909329562171343,0.9901870856684323,0.3669046880301686,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,33,2026082706,2,0.75,0.25,395,403,inference,42,LOO,0.38095238095238093,0.499975039294714,-0.11902265834233305,-0.02501931220109549,0.005923508654272585,0.005751894253636414,0.9710282518938524,0.32507670779941794,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,33,2026082706,2,0.75,0.25,395,403,inference,42,ZLZ,0.38095238095238093,0.499975039294714,-0.11902265834233305,-0.02501931220109549,0.005923508654272584,0.005751894253636414,0.9710282518938526,0.32507670779941794,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,33,2026082706,3,0.5,0.2,138,248,balance,63,LOO,0.3968253968253968,0.3491494320708608,0.047675964754536004,-0.02201772188611245,0.003478877757346324,0.003860564536447793,1.1097154903748667,0.3732955367791394,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,33,2026082706,3,0.5,0.2,138,248,balance,63,ZLZ,0.3968253968253968,0.3491494320708608,0.047675964754536004,-0.02201772188611234,0.003478877757346324,0.0038605645364477924,1.1097154903748667,0.3732955367791375,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,33,2026082706,3,0.5,0.2,138,248,inference,42,LOO,0.4523809523809524,0.3491494320708608,0.10323152031009158,-0.0217235542666106,0.0052248847239132895,0.006042254300094022,1.1564378200421896,0.3005332491178894,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_rank1,500,33,2026082706,3,0.5,0.2,138,248,inference,42,ZLZ,0.47619047619047616,0.3491494320708608,0.12704104411961537,-0.01965311172988976,0.0052407395206257295,0.006083734306730822,1.160854166246454,0.2714782468030196,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,34,2026082706,0,0.25,0.75,82,76,balance,63,LOO,0.5238095238095238,0.4978009354273913,0.026008588382132547,0.06419681094286528,0.0038902970757232333,0.004023114622192963,1.0341407208458595,1.0292528331365804,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,34,2026082706,0,0.25,0.75,82,76,balance,63,ZLZ,0.5238095238095238,0.4978009354273913,0.026008588382132547,0.06582017087212705,0.0038871026209968255,0.004023114622192963,1.0349905866805384,1.0557133227629663,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,34,2026082706,0,0.25,0.75,82,76,inference,42,LOO,0.5476190476190477,0.4978009354273913,0.04981811219165638,0.06352871118736875,0.005836260514656304,0.0060422543000940195,1.035295508985662,0.831577461821248,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,34,2026082706,0,0.25,0.75,82,76,inference,42,ZLZ,0.5476190476190477,0.4978009354273913,0.04981811219165638,0.06302299914769288,0.005837586338816081,0.0060422543000940195,1.0350603741681785,0.8248641107028248,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,34,2026082706,1,0.5,0.8,68,408,balance,63,LOO,0.6984126984126984,0.6503142532629693,0.04809844514972905,0.0024934726938201646,0.0035823581640556297,0.0033972967920740584,0.9483409074395673,0.041660081418523995,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_rank1,500,34,2026082706,1,0.5,0.8,68,408,balance,63,ZLZ,0.6984126984126984,0.6503142532629693,0.04809844514972905,0.0024934726938201646,0.0035823581640556297,0.0033972967920740584,0.9483409074395673,0.041660081418523995,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_rank1,500,34,2026082706,1,0.5,0.8,68,408,inference,42,LOO,0.7142857142857143,0.6503142532629693,0.06397146102274498,0.0008235599522571357,0.005395445903679922,0.004977600796416126,0.9225559639141581,0.011211960227227397,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,34,2026082706,1,0.5,0.8,68,408,inference,42,ZLZ,0.7142857142857143,0.6503142532629693,0.06397146102274498,0.0012281765002870593,0.005392724515674267,0.004977600796416126,0.9230215231555849,0.016724635668916188,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,34,2026082706,2,0.75,0.25,76,82,balance,63,LOO,0.5714285714285714,0.4978009354273913,0.07362763600118011,-0.02066025646237879,0.003944137180583882,0.003949967083607638,1.0014781187258026,0.32897258119658196,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,34,2026082706,2,0.75,0.25,76,82,balance,63,ZLZ,0.5714285714285714,0.4978009354273913,0.07362763600118011,-0.021403367309418997,0.003943738693682472,0.003949967083607638,1.0015793110063664,0.34082232820547476,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,34,2026082706,2,0.75,0.25,76,82,inference,42,LOO,0.5476190476190477,0.4978009354273913,0.04981811219165638,-0.022492674973770888,0.00591890655521447,0.0060422543000940195,1.0208396168665448,0.29236162412288225,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,34,2026082706,2,0.75,0.25,76,82,inference,42,ZLZ,0.5476190476190477,0.4978009354273913,0.04981811219165638,-0.022492674973770888,0.00591890655521447,0.00604225430009402,1.0208396168665448,0.29236162412288225,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,34,2026082706,3,0.5,0.2,68,199,balance,63,LOO,0.2698412698412698,0.3501767616893564,-0.08033549184808658,-0.000636915280871897,0.003594138010198064,0.0031778541763180794,0.8841770035822736,0.010623907821747115,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
legacy,legacy_rank1,500,34,2026082706,3,0.5,0.2,68,199,balance,63,ZLZ,0.2698412698412698,0.3501767616893564,-0.08033549184808658,0.002493472693819998,0.003608455644617172,0.0031778541763180794,0.8806687650598027,0.04150915866960691,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
legacy,legacy_rank1,500,34,2026082706,3,0.5,0.2,68,199,inference,42,LOO,0.2619047619047619,0.3501767616893564,-0.08827199978459449,0.0012281765002868927,0.005413786792439212,0.004714894087716387,0.8709050187017182,0.016692070460706237,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_rank1,500,34,2026082706,3,0.5,0.2,68,199,inference,42,ZLZ,0.2619047619047619,0.3501767616893564,-0.08827199978459449,0.0012281765002869482,0.0054137867924392135,0.004714894087716387,0.870905018701718,0.01669207046070699,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_rank1,500,35,2026082706,0,0.25,0.75,423,354,balance,63,LOO,0.4444444444444444,0.500807544442812,-0.05636309999836753,0.031922827206963045,0.0039382184448192034,0.003982477100756672,1.0112382430171418,0.5086879455432791,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,35,2026082706,0,0.25,0.75,423,354,balance,63,ZLZ,0.4603174603174603,0.500807544442812,-0.040490084125351655,0.03193325268048375,0.003938212618557152,0.004006859613618447,1.0174310027695876,0.5088544511144916,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,35,2026082706,0,0.25,0.75,423,354,inference,42,LOO,0.47619047619047616,0.500807544442812,-0.024617068252335783,0.029018566477146845,0.005915193905043757,0.006083734306730822,1.0284927940474367,0.3773040452799382,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,35,2026082706,0,0.25,0.75,423,354,inference,42,ZLZ,0.47619047619047616,0.500807544442812,-0.024617068252335783,0.029583886731604725,0.0059144414091379304,0.006083734306730822,1.028623649450873,0.3846788987614744,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,35,2026082706,1,0.5,0.8,272,302,balance,63,LOO,0.7142857142857143,0.6490377384186787,0.06524797586703557,0.0027204141008299043,0.0035907059509293774,0.0032916392363396964,0.9167108867513158,0.04539887557738896,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_rank1,500,35,2026082706,1,0.5,0.8,272,302,balance,63,ZLZ,0.7142857142857143,0.6490377384186787,0.06524797586703557,-3.2283437487734545e-05,0.0036039066966626963,0.0032916392363396964,0.913353067488632,0.0005377655807203913,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_rank1,500,35,2026082706,1,0.5,0.8,272,302,inference,42,LOO,0.6190476190476191,0.6490377384186787,-0.029990119371059665,0.0012697183027592374,0.005400925389746625,0.005751894253636414,1.064983097999481,0.017277197229047227,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,35,2026082706,1,0.5,0.8,272,302,inference,42,ZLZ,0.6190476190476191,0.6490377384186787,-0.029990119371059665,0.00013057316379250228,0.00540931947704355,0.005751894253636414,1.0633304758660878,0.0017753443865483926,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,35,2026082706,2,0.75,0.25,354,423,balance,63,LOO,0.5238095238095238,0.500807544442812,0.02300197936671189,-0.03323023226287464,0.003937821479752212,0.0040231146221929625,1.0216599820178027,0.5295480400660951,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,35,2026082706,2,0.75,0.25,354,423,balance,63,ZLZ,0.5396825396825397,0.500807544442812,0.038874995239727705,-0.032571642716478166,0.003939563788743324,0.004006859613618446,1.0170820498115574,0.5189381435572039,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,35,2026082706,2,0.75,0.25,354,423,inference,42,LOO,0.5714285714285714,0.500807544442812,0.07062102698575945,-0.03315760892682207,0.005914631778573415,0.005973120955699354,1.009888895761495,0.43114102395257586,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,35,2026082706,2,0.75,0.25,354,423,inference,42,ZLZ,0.5714285714285714,0.500807544442812,0.07062102698575945,-0.03315760892682218,0.005914631778573415,0.005973120955699353,1.0098888957614949,0.4311410239525773,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,35,2026082706,3,0.5,0.2,272,367,balance,63,LOO,0.31746031746031744,0.350214929505312,-0.03275461204499458,-3.228343748756801e-05,0.003600055681978776,0.0034948268435211604,0.9707702191984496,0.0005380531303834754,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,35,2026082706,3,0.5,0.2,272,367,balance,63,ZLZ,0.31746031746031744,0.350214929505312,-0.03275461204499458,-3.22834374875125e-05,0.003600055681978775,0.0034948268435211604,0.9707702191984499,0.0005380531303825503,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,35,2026082706,3,0.5,0.2,272,367,inference,42,LOO,0.2857142857142857,0.350214929505312,-0.06450064379102632,0.0005817061993146355,0.005408809070785809,0.004977600796416126,0.9202766692766554,0.007909569865171879,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,35,2026082706,3,0.5,0.2,272,367,inference,42,ZLZ,0.2619047619047619,0.350214929505312,-0.0883101676005501,0.0001305731637925578,0.005405860348686461,0.004714894087716387,0.8721819994595369,0.0017759123037374316,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_rank1,500,36,2026082706,0,0.25,0.75,354,140,balance,63,LOO,0.6031746031746031,0.4998339287598394,0.10334067441476374,0.01831109828900407,0.003948231402406083,0.0038605645364477924,0.9777959149241187,0.2914157999682543,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,36,2026082706,0,0.25,0.75,354,140,balance,63,ZLZ,0.5873015873015873,0.4998339287598394,0.08746765854174793,0.01685129992566986,0.003950591344823973,0.003909329562171343,0.9895555426894025,0.2681034202718314,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,36,2026082706,0,0.25,0.75,354,140,inference,42,LOO,0.6428571428571429,0.4998339287598394,0.1430232140973035,0.016671925170837765,0.005931547577567829,0.005599800895968143,0.9440708049187198,0.21647200677245634,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,36,2026082706,0,0.25,0.75,354,140,inference,42,ZLZ,0.6428571428571429,0.4998339287598394,0.1430232140973035,0.012768325863092789,0.005936322618959259,0.005599800895968143,0.943311416074938,0.16572010896934627,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,36,2026082706,1,0.5,0.8,66,405,balance,63,LOO,0.6666666666666666,0.6511129955429984,0.015553671123668233,-0.02480379722908621,0.003702834739162414,0.0035842293906810036,0.9679690407927201,0.40761579792581604,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,36,2026082706,1,0.5,0.8,66,405,balance,63,ZLZ,0.6666666666666666,0.6511129955429984,0.015553671123668233,-0.026176816368553846,0.0037084861529695524,0.003584229390681003,0.9664939392616981,0.42985154845844137,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,36,2026082706,1,0.5,0.8,66,405,inference,42,LOO,0.6190476190476191,0.6511129955429984,-0.03206537649537933,-0.022031417212738047,0.005539737188835865,0.005751894253636414,1.0382973158416442,0.2960041868166959,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,36,2026082706,1,0.5,0.8,66,405,inference,42,ZLZ,0.6190476190476191,0.6511129955429984,-0.03206537649537933,-0.023343824230391164,0.005548216691748923,0.005751894253636414,1.0367104554857045,0.31339733364129596,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,36,2026082706,2,0.75,0.25,140,354,balance,63,LOO,0.6190476190476191,0.4998339287598394,0.11921369028777967,0.019763316773688422,0.0039508225835434225,0.0038036720064369843,0.9627544456895198,0.3144242748097662,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,36,2026082706,2,0.75,0.25,140,354,balance,63,ZLZ,0.6190476190476191,0.4998339287598394,0.11921369028777967,0.01976331677368831,0.003950822583543422,0.0038036720064369843,0.9627544456895201,0.3144242748097645,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,36,2026082706,2,0.75,0.25,140,354,inference,42,LOO,0.5952380952380952,0.4998339287598394,0.09540416647825584,0.02243907802260764,0.005926080622585354,0.0058763342735468176,0.9916055227380902,0.29148836944014633,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,36,2026082706,2,0.75,0.25,140,354,inference,42,ZLZ,0.5952380952380952,0.4998339287598394,0.09540416647825584,0.01924657697357718,0.005928873415194214,0.0058763342735468176,0.9911384274940409,0.2499582134433863,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,36,2026082706,3,0.5,0.2,66,323,balance,63,LOO,0.36507936507936506,0.3509613527541136,0.01411801232525145,-0.025669738501038264,0.00347162801874226,0.003738651972138915,1.076916061270123,0.4356671875579464,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
legacy,legacy_rank1,500,36,2026082706,3,0.5,0.2,66,323,balance,63,ZLZ,0.3492063492063492,0.3509613527541136,-0.0017550035477644221,-0.026176816368554068,0.0034689399653042453,0.003665504433553588,1.0566641308916693,0.4444454193079654,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,36,2026082706,3,0.5,0.2,66,323,inference,42,LOO,0.35714285714285715,0.3509613527541136,0.006181504388743542,-0.023439917248258224,0.005228641386807391,0.005599800895968143,1.0709858415796578,0.32416165877713404,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,36,2026082706,3,0.5,0.2,66,323,inference,42,ZLZ,0.38095238095238093,0.3509613527541136,0.029991028198267322,-0.023343824230391275,0.0052293891837879875,0.005751894253636414,1.09991703648072,0.32280965996986344,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,37,2026082706,0,0.25,0.75,288,92,balance,63,LOO,0.47619047619047616,0.49996127462769396,-0.0237707984372178,0.006744701546593845,0.003951374368053515,0.004023114622192963,1.0181557725128403,0.10729726394947058,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,37,2026082706,0,0.25,0.75,288,92,balance,63,ZLZ,0.47619047619047616,0.49996127462769396,-0.0237707984372178,0.006744701546593956,0.003951374368053515,0.004023114622192963,1.0181557725128403,0.10729726394947235,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,37,2026082706,0,0.25,0.75,288,92,inference,42,LOO,0.47619047619047616,0.49996127462769396,-0.0237707984372178,0.009459378252174189,0.005933717783879862,0.006083734306730822,1.0252820454755212,0.12280022104349954,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,37,2026082706,0,0.25,0.75,288,92,inference,42,ZLZ,0.5,0.49996127462769396,3.8725372306036565e-05,0.012602629373995422,0.005933703333223149,0.006097560975609756,1.0276147345400906,0.16360563200667264,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_rank1,500,37,2026082706,1,0.5,0.8,196,374,balance,63,LOO,0.6190476190476191,0.6502325637276445,-0.031184944680025417,-0.004830384604417981,0.0036120187205459543,0.0038036720064369843,1.0530598816669647,0.08037235895811676,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,37,2026082706,1,0.5,0.8,196,374,balance,63,ZLZ,0.6190476190476191,0.6502325637276445,-0.031184944680025417,-0.005219959662105866,0.0036133904965752936,0.0038036720064369843,1.052660101376266,0.08683797709686919,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,37,2026082706,1,0.5,0.8,196,374,inference,42,LOO,0.6190476190476191,0.6502325637276445,-0.031184944680025417,-0.00683845558606877,0.005432464410525162,0.005751894253636414,1.058800172255592,0.09278111465083774,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,37,2026082706,1,0.5,0.8,196,374,inference,42,ZLZ,0.6190476190476191,0.6502325637276445,-0.031184944680025417,-0.00497530878996022,0.005417353986755606,0.005751894253636414,1.061753444153492,0.06759684602658378,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,37,2026082706,2,0.75,0.25,92,288,balance,63,LOO,0.3968253968253968,0.49996127462769396,-0.10313587780229716,-0.03523337941838539,0.003938257435580738,0.003860564536447793,0.9802722649791713,0.5614385766038562,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,37,2026082706,2,0.75,0.25,92,288,balance,63,ZLZ,0.42857142857142855,0.49996127462769396,-0.07138984605626542,-0.033177319379363523,0.003940380743362625,0.003949967083607637,1.002432846181466,0.5285331107266071,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,37,2026082706,2,0.75,0.25,92,288,inference,42,LOO,0.40476190476190477,0.49996127462769396,-0.0951993698657892,-0.03506263515608665,0.005912017259553621,0.005876334273546817,0.9939643298657252,0.45601245646916805,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,37,2026082706,2,0.75,0.25,92,288,inference,42,ZLZ,0.42857142857142855,0.49996127462769396,-0.07138984605626542,-0.033702773397304764,0.005914147209266965,0.005973120955699353,1.0099716399246845,0.43824762904253767,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,37,2026082706,3,0.5,0.2,196,352,balance,63,LOO,0.3333333333333333,0.3496792247092323,-0.01634589137589898,-0.005219959662105811,0.0035631640697211444,0.003584229390681004,1.0059119705261028,0.08744787022015472,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,37,2026082706,3,0.5,0.2,196,352,balance,63,ZLZ,0.3333333333333333,0.3496792247092323,-0.01634589137589898,-0.005219959662105811,0.003563164069721145,0.003584229390681004,1.0059119705261026,0.08744787022015471,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,37,2026082706,3,0.5,0.2,196,352,inference,42,LOO,0.30952380952380953,0.3496792247092323,-0.04015541518542276,-0.003200548055768193,0.0053583421596408954,0.0052126541673580004,0.972810994904316,0.043722917288906864,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,37,2026082706,3,0.5,0.2,196,352,inference,42,ZLZ,0.3333333333333333,0.3496792247092323,-0.01634589137589898,-0.004975308789960109,0.005345515805356152,0.005420054200542005,1.0139440978008458,0.0680495458561332,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,38,2026082706,0,0.25,0.75,0,180,balance,63,LOO,0.4603174603174603,0.501131660450943,-0.04081420013348275,0.017794012644001045,0.003951376240527179,0.004006859613618447,1.0140415312827475,0.2830738181397216,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,38,2026082706,0,0.25,0.75,0,180,balance,63,ZLZ,0.47619047619047616,0.501131660450943,-0.024941184260466875,0.0158833138160811,0.003950767084413071,0.004023114622192963,1.0183122761312162,0.2526971845378704,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,38,2026082706,0,0.25,0.75,0,180,inference,42,LOO,0.5,0.501131660450943,-0.0011316604509430395,0.020665574513637486,0.005927288169017486,0.006097560975609756,1.0287269324076906,0.26842283713952625,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_rank1,500,38,2026082706,0,0.25,0.75,0,180,inference,42,ZLZ,0.5238095238095238,0.501131660450943,0.022677863358580796,0.01651844333086594,0.0059336881131796275,0.006083734306730822,1.0252871722761967,0.21444047481765052,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,38,2026082706,1,0.5,0.8,223,66,balance,63,LOO,0.7142857142857143,0.6505201509325805,0.06376556335313377,0.0031062883110664075,0.00358125312632371,0.003291639236339696,0.9191305725207664,0.05190679967875639,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_rank1,500,38,2026082706,1,0.5,0.8,223,66,balance,63,ZLZ,0.7142857142857143,0.6505201509325805,0.06376556335313377,0.0018914730579089323,0.0035875631400847582,0.003291639236339696,0.9175139524546261,0.031579146132738045,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_rank1,500,38,2026082706,1,0.5,0.8,223,66,inference,42,LOO,0.7380952380952381,0.6505201509325805,0.0875750871626576,0.002049508112083931,0.005383343386744421,0.004714894087716387,0.8758300834618914,0.027933387117686108,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_rank1,500,38,2026082706,1,0.5,0.8,223,66,inference,42,ZLZ,0.7142857142857143,0.6505201509325805,0.06376556335313377,0.00035861915073565065,0.005395957162448914,0.004977600796416128,0.9224685531337838,0.004882016367797758,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,38,2026082706,2,0.75,0.25,180,0,balance,63,LOO,0.5714285714285714,0.501131660450943,0.07029691097762836,0.0023666737915275515,0.003957486452022573,0.003949967083607638,0.9980999635738255,0.0376208568728858,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,38,2026082706,2,0.75,0.25,180,0,balance,63,ZLZ,0.5714285714285714,0.501131660450943,0.07029691097762836,0.0007086328097106742,0.0039591238689165725,0.003949967083607638,0.9976871687746813,0.011262160478039542,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,38,2026082706,2,0.75,0.25,180,0,inference,42,LOO,0.6428571428571429,0.501131660450943,0.14172548240619987,-0.001882132917535917,0.005940756665557158,0.005599800895968143,0.9426073497395069,0.02441908622419436,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,38,2026082706,2,0.75,0.25,180,0,inference,42,ZLZ,0.6190476190476191,0.501131660450943,0.11791595859667603,-0.0024324083747631065,0.005941210259253775,0.005751894253636414,0.9681351109696058,0.03155724117033279,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,38,2026082706,3,0.5,0.2,223,415,balance,63,LOO,0.30158730158730157,0.3495242446245875,-0.047936943037285906,0.0010675408182594381,0.003602286267480639,0.003397296792074058,0.943094618199251,0.017786699929416006,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
legacy,legacy_rank1,500,38,2026082706,3,0.5,0.2,223,415,balance,63,ZLZ,0.31746031746031744,0.3495242446245875,-0.032063927164270034,0.0018914730579088213,0.003605849079380166,0.0034948268435211604,0.9692105150784375,0.031498972463015716,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,38,2026082706,3,0.5,0.2,223,415,inference,42,LOO,0.35714285714285715,0.3495242446245875,0.007618612518269674,-0.0018527733233583699,0.005385506822317344,0.005599800895968142,1.0397908833320517,0.02524695458540872,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,38,2026082706,3,0.5,0.2,223,415,inference,42,ZLZ,0.35714285714285715,0.3495242446245875,0.007618612518269674,0.0003586191507355396,0.005401415464200245,0.005599800895968143,1.0367284155575083,0.004879549028067296,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,39,2026082706,0,0.25,0.75,419,362,balance,63,LOO,0.5396825396825397,0.49957310688005047,0.04010943280248919,0.007186904656484916,0.003953477651618686,0.004006859613618446,1.0135025328846627,0.11430158148051182,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,39,2026082706,0,0.25,0.75,419,362,balance,63,ZLZ,0.5396825396825397,0.49957310688005047,0.04010943280248919,0.00915379237206354,0.00395335063186108,0.004006859613618446,1.0135350963625949,0.1455855897716857,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,39,2026082706,0,0.25,0.75,419,362,inference,42,LOO,0.5238095238095238,0.49957310688005047,0.02423641692947337,0.010374666378487885,0.005936043508918932,0.006083734306730822,1.0248803428731583,0.13465596671457894,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,39,2026082706,0,0.25,0.75,419,362,inference,42,ZLZ,0.5238095238095238,0.49957310688005047,0.02423641692947337,0.011563978664502927,0.005935515235574838,0.006083734306730822,1.0249715593799886,0.15009909359822773,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,39,2026082706,1,0.5,0.8,222,359,balance,63,LOO,0.6666666666666666,0.6494323452221307,0.01723432144453596,-0.006149488205833498,0.0036221132142793574,0.0035842293906810036,0.9895409609371111,0.1021781329020689,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,39,2026082706,1,0.5,0.8,222,359,balance,63,ZLZ,0.6666666666666666,0.6494323452221307,0.01723432144453596,-0.006149488205833498,0.003622113214279357,0.0035842293906810036,0.9895409609371112,0.10217813290206891,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,39,2026082706,1,0.5,0.8,222,359,inference,42,LOO,0.6428571428571429,0.6494323452221307,-0.0065752023649877644,-0.012521630432056674,0.005481762557343929,0.0055998008959681446,1.0215329170845022,0.16912225926647326,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,39,2026082706,1,0.5,0.8,222,359,inference,42,ZLZ,0.6666666666666666,0.6494323452221307,0.01723432144453596,-0.010817983733839798,0.005472994889593795,0.005420054200542005,0.9903269251808641,0.14622909856635136,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,39,2026082706,2,0.75,0.25,362,419,balance,63,LOO,0.42857142857142855,0.49957310688005047,-0.07100167830862192,-0.0050208454522588375,0.003957346321005449,0.003949967083607637,0.9981353066425742,0.07981321848874211,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,39,2026082706,2,0.75,0.25,362,419,balance,63,ZLZ,0.4126984126984127,0.49957310688005047,-0.08687469418163779,-0.006657055036774606,0.0039577773791094895,0.003909329562171343,0.9877588322188431,0.10581724894920694,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,39,2026082706,2,0.75,0.25,362,419,inference,42,LOO,0.40476190476190477,0.49957310688005047,-0.0948112021181457,-0.009566592874538427,0.005937270760805034,0.005876334273546817,0.9897366164163355,0.1241549000721481,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,39,2026082706,2,0.75,0.25,362,419,inference,42,ZLZ,0.38095238095238093,0.49957310688005047,-0.11862072592766953,-0.008994491141617322,0.0059377896189815585,0.005751894253636414,0.9686928339881081,0.11672508405780405,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,39,2026082706,3,0.5,0.2,222,309,balance,63,LOO,0.23809523809523808,0.35038718013951403,-0.11229194204427595,-0.004790731841386342,0.0035709504525460248,0.002925901543413063,0.8193621228563804,0.08016964305707275,0.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_rank1,500,39,2026082706,3,0.5,0.2,222,309,balance,63,ZLZ,0.25396825396825395,0.35038718013951403,-0.09641892617126008,-0.006149488205833609,0.003562876396828652,0.0030559416120091993,0.8577175494298147,0.10302404438844318,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_rank1,500,39,2026082706,3,0.5,0.2,222,309,inference,42,LOO,0.21428571428571427,0.35038718013951403,-0.13610146585379976,-0.009719640437887755,0.00532540749820958,0.004106520657043305,0.7711185779536929,0.13319066168995455,0.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_rank1,500,39,2026082706,3,0.5,0.2,222,309,inference,42,ZLZ,0.21428571428571427,0.35038718013951403,-0.13610146585379976,-0.010817983733839798,0.005317659138852971,0.004106520657043305,0.7722421745762909,0.1483494963628837,0.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_rank1,500,40,2026082706,0,0.25,0.75,14,165,balance,63,LOO,0.5396825396825397,0.49996495279087777,0.03971758689166188,0.028403214335080584,0.003941300056516082,0.004006859613618446,1.0166339928861736,0.4524261940809511,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,40,2026082706,0,0.25,0.75,14,165,balance,63,ZLZ,0.5396825396825397,0.49996495279087777,0.03971758689166188,0.029023787228922016,0.003940716337763443,0.004006859613618446,1.016784581833805,0.4623453503113146,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,40,2026082706,0,0.25,0.75,14,165,inference,42,LOO,0.5238095238095238,0.49996495279087777,0.023844571018646066,0.03050477699890014,0.005912298595972095,0.006083734306730822,1.028996456788485,0.3967250966979103,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,40,2026082706,0,0.25,0.75,14,165,inference,42,ZLZ,0.5238095238095238,0.49996495279087777,0.023844571018646066,0.030673625892237155,0.005911517981026388,0.006083734306730822,1.029132335595896,0.39894737237701194,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,40,2026082706,1,0.5,0.8,38,160,balance,63,LOO,0.6984126984126984,0.6509127649087143,0.04749993350398407,-0.012057303339958692,0.0036511792449230103,0.003397296792074059,0.9304656288233516,0.19954167345759646,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_rank1,500,40,2026082706,1,0.5,0.8,38,160,balance,63,ZLZ,0.7301587301587301,0.6509127649087143,0.07924596525001582,-0.012565338723704245,0.003653238578174682,0.0031778541763180785,0.8698731572866161,0.2078907580178565,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_rank1,500,40,2026082706,1,0.5,0.8,38,160,inference,42,LOO,0.7857142857142857,0.6509127649087143,0.1348015208055714,-0.01441641284078321,0.005495979249920558,0.004106520657043305,0.7471863466556324,0.1944619643538307,0.0,0.2511973726006038,1.0,0.6533790320830186,0.0
legacy,legacy_rank1,500,40,2026082706,1,0.5,0.8,38,160,inference,42,ZLZ,0.7380952380952381,0.6509127649087143,0.08718247318652383,-0.012206737145085023,0.005479360081483838,0.004714894087716387,0.860482614320096,0.16490532205311542,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_rank1,500,40,2026082706,2,0.75,0.25,165,14,balance,63,LOO,0.5079365079365079,0.49996495279087777,0.007971555145630138,0.010060767600823473,0.003956848309582164,0.004031242126480222,1.018801280988685,0.1599397513148919,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
legacy,legacy_rank1,500,40,2026082706,2,0.75,0.25,165,14,balance,63,ZLZ,0.5396825396825397,0.49996495279087777,0.03971758689166188,0.011444096394560843,0.003956698938350193,0.004006859613618446,1.0126774050919243,0.18193447589458295,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,40,2026082706,2,0.75,0.25,165,14,inference,42,LOO,0.5714285714285714,0.49996495279087777,0.07146361863769363,0.011697328463264378,0.0059350208859360095,0.005973120955699353,1.0064195342351074,0.1518362815299459,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,40,2026082706,2,0.75,0.25,165,14,inference,42,ZLZ,0.5476190476190477,0.49996495279087777,0.0476540948281699,0.014564976477554226,0.005933053706358473,0.0060422543000940195,1.0184054618650284,0.1890909082054737,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,40,2026082706,3,0.5,0.2,38,78,balance,63,LOO,0.2698412698412698,0.3504132925273361,-0.08057202268606628,-0.012175635864040246,0.0035421366631984913,0.0031778541763180794,0.8971574161253646,0.2045780311259265,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
legacy,legacy_rank1,500,40,2026082706,3,0.5,0.2,38,78,balance,63,ZLZ,0.2857142857142857,0.3504132925273361,-0.06469900681305041,-0.012565338723704078,0.0035396945185928986,0.003291639236339696,0.9299218390315191,0.21119873309688258,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_rank1,500,40,2026082706,3,0.5,0.2,38,78,inference,42,LOO,0.35714285714285715,0.3504132925273361,0.006729564615521044,-0.01482565228222904,0.0052961117306795785,0.005599800895968143,1.0573419105811794,0.2037207379555211,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,40,2026082706,3,0.5,0.2,38,78,inference,42,ZLZ,0.38095238095238093,0.3504132925273361,0.030539088425044825,-0.012206737145084967,0.005314175400928793,0.005751894253636414,1.0823681605675113,0.16744864994276687,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,41,2026082706,0,0.25,0.75,406,270,balance,63,LOO,0.47619047619047616,0.498115644183227,-0.02192516799275085,-0.0008025792789815855,0.003953176097326264,0.004023114622192963,1.0176917301796906,0.012764824921609646,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,41,2026082706,0,0.25,0.75,406,270,balance,63,ZLZ,0.47619047619047616,0.498115644183227,-0.02192516799275085,0.0015834650295893926,0.003953687087689951,0.004023114622192963,1.017560199622064,0.025182992106954794,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,41,2026082706,0,0.25,0.75,406,270,inference,42,LOO,0.4523809523809524,0.498115644183227,-0.04573469180227463,-0.002487069259842656,0.005936162624757935,0.006042254300094022,1.0178720971850757,0.03228010840776624,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_rank1,500,41,2026082706,0,0.25,0.75,406,270,inference,42,ZLZ,0.42857142857142855,0.498115644183227,-0.06954421561179847,-0.0013823988128013331,0.005937544753630552,0.005973120955699353,1.0059917362386275,0.017940308386575586,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,41,2026082706,1,0.5,0.8,129,175,balance,63,LOO,0.6190476190476191,0.651187093133138,-0.03213947408551898,-0.00607510559216573,0.003618061754841046,0.0038036720064369843,1.0513010181066114,0.10099871380841813,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,41,2026082706,1,0.5,0.8,129,175,balance,63,ZLZ,0.6349206349206349,0.651187093133138,-0.016266458212503165,-0.0050751064999740025,0.0036132856500086605,0.0037386519721389158,1.0346959344689381,0.08442946010157472,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_rank1,500,41,2026082706,1,0.5,0.8,129,175,inference,42,LOO,0.6428571428571429,0.651187093133138,-0.008329950275995146,-0.006332000290133255,0.005433211707259448,0.0055998008959681446,1.030661273236622,0.0859038468149416,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,41,2026082706,1,0.5,0.8,129,175,inference,42,ZLZ,0.6428571428571429,0.651187093133138,-0.008329950275995146,-0.005802759920628842,0.00542897051663808,0.005599800895968143,1.0314664407932446,0.07875458751375371,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,41,2026082706,2,0.75,0.25,270,406,balance,63,LOO,0.4444444444444444,0.498115644183227,-0.05367119973878259,0.023854458754764607,0.003951459161005177,0.003982477100756672,1.0078497432183013,0.37948168316413144,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,41,2026082706,2,0.75,0.25,270,406,balance,63,ZLZ,0.4444444444444444,0.498115644183227,-0.05367119973878259,0.023854458754764496,0.003951459161005176,0.003982477100756672,1.0078497432183016,0.37948168316412967,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,41,2026082706,2,0.75,0.25,270,406,inference,42,LOO,0.47619047619047616,0.498115644183227,-0.02192516799275085,0.022971422992725643,0.005929206262443178,0.006083734306730822,1.0260621805765904,0.29832497960665805,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,41,2026082706,2,0.75,0.25,270,406,inference,42,ZLZ,0.47619047619047616,0.498115644183227,-0.02192516799275085,0.022971422992725643,0.005929206262443176,0.006083734306730822,1.0260621805765906,0.2983249796066581,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,41,2026082706,3,0.5,0.2,129,249,balance,63,LOO,0.2698412698412698,0.35104202184474065,-0.08120075200347082,-0.005909527119292102,0.003571481088906269,0.0031778541763180785,0.8897860851592148,0.09888457528770131,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_rank1,500,41,2026082706,3,0.5,0.2,129,249,balance,63,ZLZ,0.2698412698412698,0.35104202184474065,-0.08120075200347082,-0.005075106499974058,0.003575547895556019,0.0031778541763180785,0.888774047822929,0.0848738416836172,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_rank1,500,41,2026082706,3,0.5,0.2,129,249,inference,42,LOO,0.2619047619047619,0.35104202184474065,-0.08913725993997873,-0.007825998564843839,0.005348692684778184,0.004714894087716387,0.881504017072149,0.10700792459607555,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_rank1,500,41,2026082706,3,0.5,0.2,129,249,inference,42,ZLZ,0.2619047619047619,0.35104202184474065,-0.08913725993997873,-0.005802759920628897,0.0053619638093488475,0.004714894087716387,0.879322251205004,0.07924514484432246,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_rank1,500,42,2026082706,0,0.25,0.75,195,330,balance,63,LOO,0.3333333333333333,0.5000222155124734,-0.16668888217914007,-0.03229284622765105,0.003933811977104834,0.003584229390681004,0.9111338852852057,0.5148722975136982,0.0,0.2346799489366117,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,42,2026082706,0,0.25,0.75,195,330,balance,63,ZLZ,0.3333333333333333,0.5000222155124734,-0.16668888217914007,-0.03191368604513434,0.003933935169886204,0.0035842293906810036,0.9111053527566607,0.5088190572986607,0.0,0.2346799489366117,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,42,2026082706,0,0.25,0.75,195,330,inference,42,LOO,0.38095238095238093,0.5000222155124734,-0.11906983456009246,-0.03026385746445187,0.005911650755888115,0.005751894253636414,0.9729759911658211,0.39361342113332615,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,42,2026082706,0,0.25,0.75,195,330,inference,42,ZLZ,0.42857142857142855,0.5000222155124734,-0.07145078694104484,-0.025725757788991055,0.005916372313985889,0.005973120955699353,1.009591796915707,0.33445710659534356,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,42,2026082706,1,0.5,0.8,395,120,balance,63,LOO,0.6507936507936508,0.6497382232209057,0.0010554275727451268,0.015176100760762257,0.003521912998397015,0.003665504433553588,1.040770863795309,0.25572364709549344,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,42,2026082706,1,0.5,0.8,395,120,balance,63,ZLZ,0.6666666666666666,0.6497382232209057,0.016928443445760943,0.016473259487081893,0.003515158665018197,0.0035842293906810036,1.0196493906093564,0.2778478708564885,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,42,2026082706,1,0.5,0.8,395,120,inference,42,LOO,0.6666666666666666,0.6497382232209057,0.016928443445760943,0.016659672246477908,0.005274127462700491,0.005420054200542005,1.0276684131874956,0.22939880032773957,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,42,2026082706,1,0.5,0.8,395,120,inference,42,ZLZ,0.6904761904761905,0.6497382232209057,0.04073796725528478,0.016966053302875705,0.0052719794806514435,0.0052126541673580004,0.9887470515560292,0.23366516459775513,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,42,2026082706,2,0.75,0.25,330,195,balance,63,LOO,0.42857142857142855,0.5000222155124734,-0.07145078694104484,0.007580744680413365,0.003952830372937854,0.003949967083607637,0.9992756356686033,0.1205751416698233,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,42,2026082706,2,0.75,0.25,330,195,balance,63,ZLZ,0.4444444444444444,0.5000222155124734,-0.05557777106802897,0.0056362282520878715,0.003953864988725597,0.003982477100756672,1.007236491916811,0.08963500659846257,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,42,2026082706,2,0.75,0.25,330,195,inference,42,LOO,0.4523809523809524,0.5000222155124734,-0.047641263131521006,0.006533691575945855,0.005933699450491681,0.006042254300094022,1.0182946322961042,0.08481952913410351,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_rank1,500,42,2026082706,2,0.75,0.25,330,195,inference,42,ZLZ,0.42857142857142855,0.5000222155124734,-0.07145078694104484,0.005537706174107759,0.005931210382681655,0.005973120955699353,1.0070661079802652,0.07190485987233454,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,42,2026082706,3,0.5,0.2,395,363,balance,63,LOO,0.2857142857142857,0.34938699450892813,-0.06367270879464243,0.016383124714298702,0.0036675385925211633,0.0032916392363396964,0.8975063665456717,0.27052623666817244,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_rank1,500,42,2026082706,3,0.5,0.2,395,363,balance,63,ZLZ,0.2857142857142857,0.34938699450892813,-0.06367270879464243,0.016473259487082004,0.003668060022573322,0.003291639236339696,0.8973787822671592,0.2719952518056674,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_rank1,500,42,2026082706,3,0.5,0.2,395,363,inference,42,LOO,0.2619047619047619,0.34938699450892813,-0.08748223260416621,0.017997471658871778,0.005513085450859677,0.004714894087716387,0.8552187572171904,0.24238968615869808,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_rank1,500,42,2026082706,3,0.5,0.2,395,363,inference,42,ZLZ,0.2619047619047619,0.34938699450892813,-0.08748223260416621,0.01696605330287565,0.005508379670702002,0.004714894087716387,0.8559493661618842,0.2285961404931576,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_rank1,500,43,2026082706,0,0.25,0.75,135,317,balance,63,LOO,0.47619047619047616,0.5005964715073363,-0.024405995316860163,0.018406210886520613,0.003949492628134857,0.004023114622192963,1.0186408739020418,0.29288271368437707,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,43,2026082706,0,0.25,0.75,135,317,balance,63,ZLZ,0.4603174603174603,0.5005964715073363,-0.040279011189876035,0.014294193884614614,0.003949966027035518,0.004006859613618447,1.014403563522704,0.2274379793972674,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,43,2026082706,0,0.25,0.75,135,317,inference,42,LOO,0.40476190476190477,0.5005964715073363,-0.09583456674543156,0.02018869319906791,0.005924245447055404,0.005876334273546816,0.9919126960662303,0.26229601138869163,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,43,2026082706,0,0.25,0.75,135,317,inference,42,ZLZ,0.38095238095238093,0.5005964715073363,-0.1196440905549554,0.017323322782222927,0.0059269515426737165,0.005751894253636414,0.970464194320318,0.2250170927808004,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,43,2026082706,1,0.5,0.8,430,304,balance,63,LOO,0.6666666666666666,0.6482745024534731,0.018392164213193563,0.01474196279872797,0.003531133953236771,0.0035842293906810036,1.0150363702276328,0.24808369088423823,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,43,2026082706,1,0.5,0.8,430,304,balance,63,ZLZ,0.6666666666666666,0.6482745024534731,0.018392164213193563,0.013262438702683954,0.003539938989649597,0.003584229390681003,1.012511628353174,0.22290792088307645,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,43,2026082706,1,0.5,0.8,430,304,inference,42,LOO,0.6904761904761905,0.6482745024534731,0.0422016880227174,0.014086275196647957,0.005303368960763743,0.0052126541673580004,0.98289487416831,0.19342840359112512,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,43,2026082706,1,0.5,0.8,430,304,inference,42,ZLZ,0.6904761904761905,0.6482745024534731,0.0422016880227174,0.015405390587259093,0.005295996110317455,0.005212654167357999,0.9842632167351686,0.2116892894291881,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,43,2026082706,2,0.75,0.25,317,135,balance,63,LOO,0.5555555555555556,0.5005964715073363,0.05495908404821925,-0.03415235816696888,0.003940830700447429,0.003982477100756672,1.010567924246153,0.544034958613005,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,43,2026082706,2,0.75,0.25,317,135,balance,63,ZLZ,0.5555555555555556,0.5005964715073363,0.05495908404821925,-0.03452514772850401,0.003940367421133487,0.003982477100756672,1.0106867393627652,0.5500056941285255,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,43,2026082706,2,0.75,0.25,317,135,inference,42,LOO,0.6190476190476191,0.5005964715073363,0.11845114754028274,-0.03236354011974796,0.005916635317978878,0.005751894253636413,0.9721562923031833,0.42074466753522793,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,43,2026082706,2,0.75,0.25,317,135,inference,42,ZLZ,0.5952380952380952,0.5005964715073363,0.0946416237307589,-0.03365310949727607,0.005914266495447621,0.005876334273546817,0.9935863184504787,0.4375974208595934,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,43,2026082706,3,0.5,0.2,430,347,balance,63,LOO,0.3492063492063492,0.348424942857563,0.0007814063487862066,0.013262438702683954,0.003650475544227805,0.0036655044335535884,1.0041169675412693,0.2195071484530769,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,43,2026082706,3,0.5,0.2,430,347,balance,63,ZLZ,0.3492063492063492,0.348424942857563,0.0007814063487862066,0.013262438702683954,0.0036504755442278037,0.0036655044335535884,1.0041169675412698,0.21950714845307695,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,43,2026082706,3,0.5,0.2,430,347,inference,42,LOO,0.40476190476190477,0.348424942857563,0.05633696190434179,0.013812797720826941,0.005479403691445053,0.005876334273546817,1.0724404706157147,0.18660144517927368,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,43,2026082706,3,0.5,0.2,430,347,inference,42,ZLZ,0.38095238095238093,0.348424942857563,0.03252743809481795,0.015405390587259093,0.005492399188795483,0.005751894253636414,1.0472462135254668,0.2078699285141616,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,44,2026082706,0,0.25,0.75,119,87,balance,63,LOO,0.5555555555555556,0.4993541784820061,0.0562013770735495,0.04820378872760339,0.003916708435421907,0.003982477100756672,1.016791820585869,0.7702302172876088,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,44,2026082706,0,0.25,0.75,119,87,balance,63,ZLZ,0.5555555555555556,0.4993541784820061,0.0562013770735495,0.04778661705355308,0.003917712246106866,0.003982477100756672,1.0165312944344405,0.763466560039565,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,44,2026082706,0,0.25,0.75,119,87,inference,42,LOO,0.6428571428571429,0.4993541784820061,0.14350296437513682,0.04613417943003001,0.005884174276882358,0.005599800895968143,0.9516714890598234,0.601423005789154,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,44,2026082706,0,0.25,0.75,119,87,inference,42,ZLZ,0.6190476190476191,0.4993541784820061,0.11969344056561299,0.04604806496717567,0.005886300753806778,0.005751894253636413,0.9771662193639287,0.6001919427051036,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,44,2026082706,1,0.5,0.8,225,133,balance,63,LOO,0.6507936507936508,0.6507796412151869,1.400957846386941e-05,0.0140314886076508,0.0035213165240305716,0.003665504433553588,1.040947159546446,0.23645647752946694,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,44,2026082706,1,0.5,0.8,225,133,balance,63,ZLZ,0.5873015873015873,0.6507796412151869,-0.06347805391359962,0.01385427797000316,0.003522397715012253,0.003909329562171343,1.109848994481801,0.23343431696740502,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,44,2026082706,1,0.5,0.8,225,133,inference,42,LOO,0.6428571428571429,0.6507796412151869,-0.007922498358044039,0.015405142720066545,0.00527660928421055,0.005599800895968143,1.0612498660313348,0.2120744051572583,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,44,2026082706,1,0.5,0.8,225,133,inference,42,ZLZ,0.6190476190476191,0.6507796412151869,-0.031732022167567875,0.01382464828429153,0.0052900842331021795,0.005751894253636414,1.0872972905884002,0.19007403641555887,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,44,2026082706,2,0.75,0.25,87,119,balance,63,LOO,0.6349206349206349,0.4993541784820061,0.1355664564386288,0.013771826849851176,0.003950907096866058,0.0037386519721389158,0.9462768626233942,0.21910038715059563,0.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_rank1,500,44,2026082706,2,0.75,0.25,87,119,balance,63,ZLZ,0.6031746031746031,0.4993541784820061,0.10382042469259706,0.010952525566258642,0.0039507660662356,0.0038605645364477924,0.9771685976148534,0.1742503335801258,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,44,2026082706,2,0.75,0.25,87,119,inference,42,LOO,0.5952380952380952,0.4993541784820061,0.09588391675608915,0.015867424480037362,0.005928522944813309,0.005876334273546817,0.9911970196029771,0.20607873864349188,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,44,2026082706,2,0.75,0.25,87,119,inference,42,ZLZ,0.5714285714285714,0.4993541784820061,0.07207439294656531,0.01194267930091214,0.0059332138290103505,0.005973120955699353,1.0067260556991688,0.15504464469224769,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,44,2026082706,3,0.5,0.2,225,150,balance,63,LOO,0.31746031746031744,0.3506094167950755,-0.03314909933475807,0.014291004348570502,0.0036626596182297655,0.0034948268435211604,0.9541773486476142,0.23613723368750905,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,44,2026082706,3,0.5,0.2,225,150,balance,63,ZLZ,0.30158730158730157,0.3506094167950755,-0.04902211520777394,0.01385427797000316,0.003661036402465299,0.003397296792074058,0.927960396620574,0.22897173418547268,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
legacy,legacy_rank1,500,44,2026082706,3,0.5,0.2,225,150,inference,42,LOO,0.30952380952380953,0.3506094167950755,-0.04108560727126598,0.011523045356714778,0.0054854972471772255,0.0052126541673580004,0.9502610123522298,0.1555819715544309,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,44,2026082706,3,0.5,0.2,225,150,inference,42,ZLZ,0.30952380952380953,0.3506094167950755,-0.04108560727126598,0.01382464828429153,0.005497618742881293,0.0052126541673580004,0.9481658170835718,0.1864518865237582,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,45,2026082706,0,0.25,0.75,179,136,balance,63,LOO,0.47619047619047616,0.49920886812279636,-0.023018391932320192,-0.015064511977358919,0.003954372003698364,0.004023114622192963,1.0173839533635953,0.2395611039154691,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,45,2026082706,0,0.25,0.75,179,136,balance,63,ZLZ,0.4444444444444444,0.49920886812279636,-0.05476442367835194,-0.01576354341204017,0.003954128263081059,0.003982477100756672,1.007169427947065,0.25068507069663176,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,45,2026082706,0,0.25,0.75,179,136,inference,42,LOO,0.42857142857142855,0.49920886812279636,-0.07063743955136781,-0.01467840904068446,0.005932849206834459,0.005973120955699353,1.0067879272607339,0.19056683927321885,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,45,2026082706,0,0.25,0.75,179,136,inference,42,ZLZ,0.42857142857142855,0.49920886812279636,-0.07063743955136781,-0.014947401620797551,0.005934358443859436,0.005973120955699353,1.0065318790913325,0.19403443766005146,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,45,2026082706,1,0.5,0.8,392,4,balance,63,LOO,0.6825396825396826,0.6495863477300365,0.03295333480964602,-0.0016782216988165954,0.0036038041243053663,0.00349482684352116,0.9697604872447911,0.02795559519141016,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,45,2026082706,1,0.5,0.8,392,4,balance,63,ZLZ,0.6825396825396826,0.6495863477300365,0.03295333480964602,-0.0030953128967654564,0.0036103230310974036,0.00349482684352116,0.9680094588264205,0.051514741668458375,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,45,2026082706,1,0.5,0.8,392,4,inference,42,LOO,0.6904761904761905,0.6495863477300365,0.040889842746153926,0.0025074031195969626,0.005382452440034844,0.0052126541673580004,0.9684533631149476,0.034177009673676186,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,45,2026082706,1,0.5,0.8,392,4,inference,42,ZLZ,0.6904761904761905,0.6495863477300365,0.040889842746153926,1.602852000293087e-05,0.005397300067057687,0.0052126541673580004,0.9657892099002111,0.00021817507889648134,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,45,2026082706,2,0.75,0.25,136,179,balance,63,LOO,0.5079365079365079,0.49920886812279636,0.008727639813711552,0.007151074443760008,0.003956112882567673,0.004031242126480222,1.0189906724460773,0.11369384695761063,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
legacy,legacy_rank1,500,45,2026082706,2,0.75,0.25,136,179,balance,63,ZLZ,0.5079365079365079,0.49920886812279636,0.008727639813711552,0.0057093168554698814,0.0039567822026180845,0.004031242126480222,1.0188183023601527,0.09076388426088991,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
legacy,legacy_rank1,500,45,2026082706,2,0.75,0.25,136,179,inference,42,LOO,0.47619047619047616,0.49920886812279636,-0.023018391932320192,0.004127347959430205,0.005936060984496845,0.006083734306730822,1.024877325657478,0.053570032141812676,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,45,2026082706,2,0.75,0.25,136,179,inference,42,ZLZ,0.5,0.49920886812279636,0.0007911318772036435,0.0026968820751537836,0.005936885850937355,0.006097560975609756,1.0270638729978332,0.0350011736593461,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_rank1,500,45,2026082706,3,0.5,0.2,392,120,balance,63,LOO,0.36507936507936506,0.34919358593117755,0.015885779148187507,-0.0007010879048865992,0.003587401029743065,0.0037386519721389153,1.0421617045715916,0.011705298966114133,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
legacy,legacy_rank1,500,45,2026082706,3,0.5,0.2,392,120,balance,63,ZLZ,0.36507936507936506,0.34919358593117755,0.015885779148187507,-0.003095312896765512,0.00357498782035982,0.0037386519721389158,1.0457803382845157,0.05176870175311355,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
legacy,legacy_rank1,500,45,2026082706,3,0.5,0.2,392,120,inference,42,LOO,0.40476190476190477,0.34919358593117755,0.055568318830727215,-0.0012542000742976622,0.005380694830833726,0.0058763342735468176,1.092114393827515,0.017098091679369088,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,45,2026082706,3,0.5,0.2,392,120,inference,42,ZLZ,0.40476190476190477,0.34919358593117755,0.055568318830727215,1.602852000293087e-05,0.005388803176717132,0.005876334273546816,1.0904711270465604,0.00021834701684619135,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,46,2026082706,0,0.25,0.75,145,92,balance,63,LOO,0.5555555555555556,0.49943039007497286,0.05612516548058272,0.01890911014277702,0.003948115450615463,0.003982477100756672,1.008703304290621,0.3009374035766641,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,46,2026082706,0,0.25,0.75,145,92,balance,63,ZLZ,0.5714285714285714,0.49943039007497286,0.07199818135359853,0.021607378579518388,0.0039464279316892455,0.003949967083607638,1.00089679882153,0.3439537058893385,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,46,2026082706,0,0.25,0.75,145,92,inference,42,LOO,0.5,0.49943039007497286,0.0005696099250271369,0.023291627817408178,0.005922039097405292,0.006097560975609756,1.02963875707632,0.3026663968569002,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_rank1,500,46,2026082706,0,0.25,0.75,145,92,inference,42,ZLZ,0.5238095238095238,0.49943039007497286,0.024379133734550973,0.025859712987251038,0.005921574760170905,0.006083734306730822,1.0273845308262621,0.3360509226228515,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,46,2026082706,1,0.5,0.8,331,118,balance,63,LOO,0.5873015873015873,0.6526170863001789,-0.06531549899859157,-0.0025971298118498964,0.003598919890951654,0.003909329562171343,1.0862507865207325,0.04329199180582552,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,46,2026082706,1,0.5,0.8,331,118,balance,63,ZLZ,0.5714285714285714,0.6526170863001789,-0.0811885148716075,-0.004284607766152804,0.003606497636223527,0.003949967083607638,1.0952362879526987,0.07134577250724922,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,46,2026082706,1,0.5,0.8,331,118,inference,42,LOO,0.5476190476190477,0.6526170863001789,-0.10499803868113122,-0.007446542866148098,0.005438828648456488,0.00604225430009402,1.1109477225043267,0.10097224342665957,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,46,2026082706,1,0.5,0.8,331,118,inference,42,ZLZ,0.5238095238095238,0.6526170863001789,-0.12880756249065506,-0.004723995060494035,0.005417510619676367,0.006083734306730822,1.122975981742377,0.06418145364110933,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,46,2026082706,2,0.75,0.25,92,145,balance,63,LOO,0.6349206349206349,0.49943039007497286,0.13549024484566202,0.0067256014923020024,0.003949187694237244,0.003738651972138915,0.946688853911515,0.10702303020317203,0.0,0.2396821027601228,1.0,0.691856176487627,0.0
legacy,legacy_rank1,500,46,2026082706,2,0.75,0.25,92,145,balance,63,ZLZ,0.6349206349206349,0.49943039007497286,0.13549024484566202,0.009096846186213037,0.003948129136917869,0.003738651972138915,0.9469426765147596,0.14477553445871688,0.0,0.2396821027601228,1.0,0.691856176487627,0.0
legacy,legacy_rank1,500,46,2026082706,2,0.75,0.25,92,145,inference,42,LOO,0.6190476190476191,0.49943039007497286,0.1196172289726462,0.006629617974358293,0.005938432696333742,0.005751894253636414,0.9685879335110605,0.08603052713098001,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,46,2026082706,2,0.75,0.25,92,145,inference,42,ZLZ,0.6190476190476191,0.49943039007497286,0.1196172289726462,0.006235484766223431,0.005938759578287154,0.005751894253636414,0.9685346203719135,0.08091375397070702,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,46,2026082706,3,0.5,0.2,331,199,balance,63,LOO,0.38095238095238093,0.35113754879985426,0.02981483215252667,-0.002597129811849841,0.0035920307268950016,0.0038036720064369843,1.0589196740321116,0.04333348682521943,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,46,2026082706,3,0.5,0.2,331,199,balance,63,ZLZ,0.3968253968253968,0.35113754879985426,0.04568784802554254,-0.004284607766152693,0.0035834579936524225,0.003860564536447793,1.0773293682488325,0.07157476185365441,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,46,2026082706,3,0.5,0.2,331,199,inference,42,LOO,0.35714285714285715,0.35113754879985426,0.006005308343002891,-0.005349099991144468,0.005372836592376504,0.005599800895968143,1.0422429194875715,0.07297580596065,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,46,2026082706,3,0.5,0.2,331,199,inference,42,ZLZ,0.38095238095238093,0.35113754879985426,0.02981483215252667,-0.0047239950604939795,0.005376643237806305,0.005751894253636413,1.0697928055169252,0.06442491062270195,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,47,2026082706,0,0.25,0.75,405,312,balance,63,LOO,0.4126984126984127,0.5005189244966596,-0.0878205117982469,-0.05103541853267629,0.003917321041613295,0.003909329562171344,0.9979599631081909,0.815411999198461,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,47,2026082706,0,0.25,0.75,405,312,balance,63,ZLZ,0.42857142857142855,0.5005189244966596,-0.07194749592523103,-0.05188008195308419,0.003916321427014055,0.003949967083607637,1.0085911376838226,0.8290132828398823,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,47,2026082706,0,0.25,0.75,405,312,inference,42,LOO,0.5,0.5005189244966596,-0.0005189244966595785,-0.05178931035218487,0.005876382279031962,0.006097560975609756,1.0376385820519203,0.6755929479367743,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_rank1,500,47,2026082706,0,0.25,0.75,405,312,inference,42,ZLZ,0.47619047619047616,0.5005189244966596,-0.024328448306183414,-0.05162043489533363,0.005876691926295365,0.006083734306730822,1.0352311101266074,0.6733722221128842,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,47,2026082706,1,0.5,0.8,279,309,balance,63,LOO,0.7301587301587301,0.6503276487302274,0.0798310814285027,0.03096825607116549,0.003436158911712939,0.003177854176318079,0.9248274768333999,0.528299414332132,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_rank1,500,47,2026082706,1,0.5,0.8,279,309,balance,63,ZLZ,0.7301587301587301,0.6503276487302274,0.0798310814285027,0.031791245378757216,0.0034320894222299243,0.0031778541763180785,0.9259240612248786,0.5426605413881509,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_rank1,500,47,2026082706,1,0.5,0.8,279,309,inference,42,LOO,0.7380952380952381,0.6503276487302274,0.08776758936501072,0.030320772148357378,0.005162484716028299,0.004714894087716387,0.9132993794785971,0.4219984612582418,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_rank1,500,47,2026082706,1,0.5,0.8,279,309,inference,42,ZLZ,0.7142857142857143,0.6503276487302274,0.06395806555548689,0.03134727888970401,0.00515335277228505,0.004977600796416128,0.9658956055145063,0.43667156356190967,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,47,2026082706,2,0.75,0.25,312,405,balance,63,LOO,0.5079365079365079,0.5005189244966596,0.00741758343984833,-0.01160830836385962,0.0039484004180665565,0.004031242126480222,1.020981080853555,0.18473889500028381,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
legacy,legacy_rank1,500,47,2026082706,2,0.75,0.25,312,405,balance,63,ZLZ,0.5238095238095238,0.5005189244966596,0.023290599312864257,-0.013773430314952095,0.0039475131878125265,0.004023114622192963,1.0191516610036535,0.21922007465543836,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,47,2026082706,2,0.75,0.25,312,405,inference,42,LOO,0.5238095238095238,0.5005189244966596,0.023290599312864257,-0.01309959071338368,0.005925872302693266,0.006083734306730822,1.0266394542396415,0.17016944498116707,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,47,2026082706,2,0.75,0.25,312,405,inference,42,ZLZ,0.5238095238095238,0.5005189244966596,0.023290599312864257,-0.01558102524685584,0.005924006549891062,0.006083734306730822,1.0269627920723174,0.20243624188034198,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,47,2026082706,3,0.5,0.2,279,241,balance,63,LOO,0.4444444444444444,0.34995135449803894,0.09449308994640548,0.03167350072869468,0.0037362299454196685,0.003982477100756672,1.065907922942185,0.5181783552277972,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,47,2026082706,3,0.5,0.2,279,241,balance,63,ZLZ,0.4444444444444444,0.34995135449803894,0.09449308994640548,0.03179124537875744,0.0037365732144137354,0.003982477100756672,1.065810000830271,0.5200807664079493,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,47,2026082706,3,0.5,0.2,279,241,inference,42,LOO,0.4523809523809524,0.34995135449803894,0.10242959788291345,0.033210444356670255,0.005613402521601706,0.006042254300094022,1.076397831233729,0.4432631147014422,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_rank1,500,47,2026082706,3,0.5,0.2,279,241,inference,42,ZLZ,0.42857142857142855,0.34995135449803894,0.07862007407338961,0.03134727888970407,0.005603728126810999,0.005973120955699353,1.0659191203657787,0.4187562667677058,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,48,2026082706,0,0.25,0.75,268,255,balance,63,LOO,0.42857142857142855,0.5020237807606049,-0.0734523521891764,-0.003541290676193798,0.003956900907777314,0.003949967083607637,0.9982476629232617,0.05629683619337742,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,48,2026082706,0,0.25,0.75,268,255,balance,63,ZLZ,0.4126984126984127,0.5020237807606049,-0.08932536806219227,-0.004498593216954783,0.00395644408498261,0.003909329562171343,0.9880917000722697,0.0715194569014229,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,48,2026082706,0,0.25,0.75,268,255,inference,42,LOO,0.4523809523809524,0.5020237807606049,-0.04964282837965256,-0.005113962611128675,0.005935543672468625,0.006042254300094022,1.0179782398233144,0.06637847890624832,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_rank1,500,48,2026082706,0,0.25,0.75,268,255,inference,42,ZLZ,0.4523809523809524,0.5020237807606049,-0.04964282837965256,-0.006247174769965336,0.0059358989488292446,0.006042254300094022,1.017917311629059,0.08108497858752789,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_rank1,500,48,2026082706,1,0.5,0.8,293,391,balance,63,LOO,0.7142857142857143,0.6509863421487099,0.06329937213700443,0.0073333051348482,0.0035587132719413226,0.003291639236339696,0.9249520781268409,0.1229286910133341,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_rank1,500,48,2026082706,1,0.5,0.8,293,391,balance,63,ZLZ,0.7301587301587301,0.6509863421487099,0.07917238801002024,0.006203441997793546,0.003563885042156526,0.003177854176318079,0.891682570769775,0.10391323909835926,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_rank1,500,48,2026082706,1,0.5,0.8,293,391,inference,42,LOO,0.6666666666666666,0.6509863421487099,0.015680324517956756,0.00870134000858025,0.005328133497547821,0.0054200542005420045,1.0172519519333532,0.11920613040497645,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,48,2026082706,1,0.5,0.8,293,391,inference,42,ZLZ,0.6904761904761905,0.6509863421487099,0.03948984832748059,0.00860199791128724,0.00532920441954954,0.0052126541673580004,0.9781298965068803,0.11783332781414314,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,48,2026082706,2,0.75,0.25,255,268,balance,63,LOO,0.4603174603174603,0.5020237807606049,-0.04170632044314465,-0.006569891747078727,0.003954589044841176,0.004006859613618447,1.0132176992816633,0.1044738343403611,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,48,2026082706,2,0.75,0.25,255,268,balance,63,ZLZ,0.47619047619047616,0.5020237807606049,-0.02583330457012878,-0.009287509726289389,0.003954733617825626,0.004023114622192963,1.0172909255023186,0.1476864542271436,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,48,2026082706,2,0.75,0.25,255,268,inference,42,LOO,0.40476190476190477,0.5020237807606049,-0.09726187599870018,-0.006551449205889959,0.005939754697153188,0.005876334273546817,0.9893227200717957,0.08500669342784464,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,48,2026082706,2,0.75,0.25,255,268,inference,42,ZLZ,0.40476190476190477,0.5020237807606049,-0.09726187599870018,-0.007907454780112122,0.00593872803766581,0.005876334273546817,0.9894937495498587,0.10261007341801988,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,48,2026082706,3,0.5,0.2,293,448,balance,63,LOO,0.3333333333333333,0.3512394981204562,-0.01790616478712287,0.006203441997793657,0.00363350588212312,0.0035842293906810036,0.9864383069573226,0.10291289424220358,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,48,2026082706,3,0.5,0.2,293,448,balance,63,ZLZ,0.3333333333333333,0.3512394981204562,-0.01790616478712287,0.006203441997793713,0.0036335058821231206,0.0035842293906810036,0.9864383069573225,0.1029128942422045,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,48,2026082706,3,0.5,0.2,293,448,inference,42,LOO,0.35714285714285715,0.3512394981204562,0.005903359022400967,0.0068941836591971395,0.005456439412287943,0.005599800895968143,1.0262738157336355,0.09333148589293237,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,48,2026082706,3,0.5,0.2,293,448,inference,42,ZLZ,0.38095238095238093,0.3512394981204562,0.029712882831924747,0.008601997911287351,0.005467871849275385,0.005751894253636414,1.0519438663140337,0.11632958239443371,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,49,2026082706,0,0.25,0.75,472,282,balance,63,LOO,0.6031746031746031,0.4996074975259734,0.10356710564862975,-0.006278537762173686,0.003952327694308179,0.003860564536447792,0.9767825026268604,0.09986930737021922,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,49,2026082706,0,0.25,0.75,472,282,balance,63,ZLZ,0.6190476190476191,0.4996074975259734,0.11944012152164568,-0.007006731166674385,0.003951863194217019,0.0038036720064369843,0.9625009317132002,0.11145883618404671,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,49,2026082706,0,0.25,0.75,472,282,inference,42,LOO,0.6190476190476191,0.4996074975259734,0.11944012152164568,-0.0063727144320378515,0.005934168545209903,0.005751894253636414,0.9692839375584265,0.08272647496634893,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,49,2026082706,0,0.25,0.75,472,282,inference,42,ZLZ,0.6190476190476191,0.4996074975259734,0.11944012152164568,-0.006402703037575119,0.005931692089494437,0.005751894253636414,0.969688609397568,0.08313311615759071,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,49,2026082706,1,0.5,0.8,195,174,balance,63,LOO,0.6190476190476191,0.6504956300764899,-0.03144801102887085,-0.012238855151365136,0.0036454577730727186,0.0038036720064369843,1.0434003747164264,0.20270513889728106,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,49,2026082706,1,0.5,0.8,195,174,balance,63,ZLZ,0.6349206349206349,0.6504956300764899,-0.015574995155855031,-0.014718704025776241,0.0036562459514385935,0.0037386519721389158,1.0225384237807904,0.24341754107925453,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_rank1,500,49,2026082706,1,0.5,0.8,195,174,inference,42,LOO,0.5952380952380952,0.6504956300764899,-0.055257534838394684,-0.012113360120926342,0.005472214576177444,0.0058763342735468176,1.0738493879842825,0.16375066387167495,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,49,2026082706,1,0.5,0.8,195,174,inference,42,ZLZ,0.5952380952380952,0.6504956300764899,-0.055257534838394684,-0.014042410325618815,0.005484998601892256,0.005876334273546817,1.071346539909701,0.18960657728723565,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,49,2026082706,2,0.75,0.25,282,472,balance,63,LOO,0.4444444444444444,0.4996074975259734,-0.05516305308152897,0.016504265368480542,0.003954153359234956,0.003982477100756672,1.0071630356611145,0.26246381876350094,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,49,2026082706,2,0.75,0.25,282,472,balance,63,ZLZ,0.4444444444444444,0.4996074975259734,-0.05516305308152897,0.01505004140139271,0.00395511820179863,0.003982477100756672,1.0069173404085876,0.23930840985979066,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,49,2026082706,2,0.75,0.25,282,472,inference,42,LOO,0.47619047619047616,0.4996074975259734,-0.023417021335497223,0.01631692271428048,0.005930355538472796,0.006083734306730822,1.0258633343756527,0.21188386723562144,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,49,2026082706,2,0.75,0.25,282,472,inference,42,ZLZ,0.47619047619047616,0.4996074975259734,-0.023417021335497223,0.015391619823135694,0.005931533541019904,0.006083734306730822,1.0256595979198908,0.19984847213182821,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,49,2026082706,3,0.5,0.2,195,455,balance,63,LOO,0.31746031746031744,0.3506036381071894,-0.03314332064687198,-0.011503259322706294,0.0035390050046034465,0.0034948268435211604,0.9875167847954947,0.19336609285592865,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,49,2026082706,3,0.5,0.2,195,455,balance,63,ZLZ,0.30158730158730157,0.3506036381071894,-0.04901633651988785,-0.014718704025776408,0.003521351011538891,0.0033972967920740584,0.9647708453209216,0.24803611092998715,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
legacy,legacy_rank1,500,49,2026082706,3,0.5,0.2,195,455,inference,42,LOO,0.2619047619047619,0.3506036381071894,-0.0886988762024275,-0.012171893607720141,0.0053065204933677316,0.004714894087716387,0.8885095409711921,0.16709106407722132,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_rank1,500,49,2026082706,3,0.5,0.2,195,455,inference,42,ZLZ,0.23809523809523808,0.3506036381071894,-0.11250840001195134,-0.014042410325618815,0.005292314052275873,0.00442453404125878,0.8360301368275909,0.1930273530210474,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_rank1,500,50,2026082706,0,0.25,0.75,458,256,balance,63,LOO,0.5714285714285714,0.500312806178612,0.07111576524995944,-0.01875219096868802,0.003947284413222582,0.003949967083607638,1.0006796242946339,0.2984714581473929,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,50,2026082706,0,0.25,0.75,458,256,balance,63,ZLZ,0.5714285714285714,0.500312806178612,0.07111576524995944,-0.019360050809960783,0.003946230828462458,0.003949967083607638,1.0009467908258767,0.3081876634864299,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,50,2026082706,0,0.25,0.75,458,256,inference,42,LOO,0.5238095238095238,0.500312806178612,0.02349671763091188,-0.017131671252850145,0.005924025628942262,0.006083734306730822,1.0269594846126746,0.22258262893050296,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,50,2026082706,0,0.25,0.75,458,256,inference,42,ZLZ,0.5714285714285714,0.500312806178612,0.07111576524995944,-0.014642613826087392,0.005926278937056838,0.005973120955699354,1.007904119792542,0.19020746796313334,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,50,2026082706,1,0.5,0.8,224,127,balance,63,LOO,0.6666666666666666,0.6499758350845417,0.01669083158212492,0.008838309354078255,0.0035546305851930967,0.0035842293906810036,1.0083268302509976,0.14824223762289487,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,50,2026082706,1,0.5,0.8,224,127,balance,63,ZLZ,0.6349206349206349,0.6499758350845417,-0.015055200163906823,0.006598805904559191,0.003566134620672023,0.003738651972138915,1.0483765672969412,0.11050107104812021,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
legacy,legacy_rank1,500,50,2026082706,1,0.5,0.8,224,127,inference,42,LOO,0.7142857142857143,0.6499758350845417,0.06430987920117259,0.007353608268415357,0.005348000518348976,0.004977600796416128,0.9307405224322609,0.10055525476225394,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,50,2026082706,1,0.5,0.8,224,127,inference,42,ZLZ,0.6904761904761905,0.6499758350845417,0.04050035539164876,0.0035696295374362252,0.005373643778353177,0.0052126541673580004,0.9700408851729815,0.04869548658838693,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,50,2026082706,2,0.75,0.25,256,458,balance,63,LOO,0.5238095238095238,0.500312806178612,0.02349671763091188,0.017990899900349522,0.003950260382780549,0.004023114622192963,1.018442895493672,0.2862463948104788,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,50,2026082706,2,0.75,0.25,256,458,balance,63,ZLZ,0.5396825396825397,0.500312806178612,0.039369733503927695,0.020726437394541275,0.003948100236936423,0.004006859613618446,1.0148829495594616,0.32986069811727764,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,50,2026082706,2,0.75,0.25,256,458,inference,42,LOO,0.5238095238095238,0.500312806178612,0.02349671763091188,0.020281408963118808,0.005928859981632082,0.006083734306730822,1.026122108732294,0.26339803180136334,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,50,2026082706,2,0.75,0.25,256,458,inference,42,ZLZ,0.5476190476190477,0.500312806178612,0.047306241440435715,0.021104567330517132,0.005928777354616102,0.00604225430009402,1.0191400247792348,0.27409043636726077,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,50,2026082706,3,0.5,0.2,224,466,balance,63,LOO,0.38095238095238093,0.35086406222675254,0.030088318725628393,0.0053946064508703095,0.0036260338343220466,0.0038036720064369848,1.0489896620471415,0.08958676229905177,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,50,2026082706,3,0.5,0.2,224,466,balance,63,ZLZ,0.38095238095238093,0.35086406222675254,0.030088318725628393,0.006598805904559302,0.0036327819895531997,0.0038036720064369843,1.0470410878977086,0.10948274720535388,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,50,2026082706,3,0.5,0.2,224,466,inference,42,LOO,0.42857142857142855,0.35086406222675254,0.07770736634467601,0.003657217752145836,0.0054309131495728705,0.005973120955699353,1.0998373185491148,0.04962658495593223,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,50,2026082706,3,0.5,0.2,224,466,inference,42,ZLZ,0.40476190476190477,0.35086406222675254,0.05389784253515223,0.0035696295374363918,0.005430469007224032,0.0058763342735468176,1.082104375465482,0.0484400381906002,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,51,2026082706,0,0.25,0.75,245,75,balance,63,LOO,0.6190476190476191,0.49961919157200246,0.1194284274756166,0.0158706874846804,0.0039422791140472065,0.0038036720064369843,0.9648408690505108,0.2527679785574989,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,51,2026082706,0,0.25,0.75,245,75,balance,63,ZLZ,0.5873015873015873,0.49961919157200246,0.08768239572958486,0.015898764140251986,0.003942351605736693,0.003909329562171343,0.9916237700571157,0.25321281949682417,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,51,2026082706,0,0.25,0.75,245,75,inference,42,LOO,0.5714285714285714,0.49961919157200246,0.07180937985656893,0.008443775834428402,0.00592660603974651,0.005973120955699354,1.007848491301918,0.10968157179420115,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,51,2026082706,0,0.25,0.75,245,75,inference,42,ZLZ,0.5476190476190477,0.49961919157200246,0.04799985604704521,0.011360558773099438,0.005924496469380818,0.0060422543000940195,1.0198764285406872,0.14759579014070787,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,51,2026082706,1,0.5,0.8,257,496,balance,63,LOO,0.6031746031746031,0.6501630212887122,-0.04698841811410903,0.015105818709841179,0.0035202149791757503,0.0038605645364477924,1.0966843102723614,0.25460074783707476,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,51,2026082706,1,0.5,0.8,257,496,balance,63,ZLZ,0.6190476190476191,0.6501630212887122,-0.031115402241093104,0.015231615778936614,0.0035198159197210727,0.0038036720064369835,1.0806451511073354,0.2567355447302452,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,51,2026082706,1,0.5,0.8,257,496,inference,42,LOO,0.6666666666666666,0.6501630212887122,0.016503645377954457,0.013860112974001138,0.005299298767895601,0.005420054200542006,1.0227870588044534,0.1903958893111326,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,51,2026082706,1,0.5,0.8,257,496,inference,42,ZLZ,0.6666666666666666,0.6501630212887122,0.016503645377954457,0.014882867515193854,0.00529051819299152,0.0054200542005420045,1.0244845595129197,0.2046150196412402,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,51,2026082706,2,0.75,0.25,75,245,balance,63,LOO,0.5555555555555556,0.49961919157200246,0.05593636398355312,0.011857141470724752,0.003953726656400874,0.003982477100756672,1.0072717329381515,0.188571771593281,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,51,2026082706,2,0.75,0.25,75,245,balance,63,ZLZ,0.5396825396825397,0.49961919157200246,0.04006334811053719,0.011323065293254053,0.00395387150461403,0.004006859613618446,1.0134015758839356,0.1800747149652885,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,51,2026082706,2,0.75,0.25,75,245,inference,42,LOO,0.5476190476190477,0.49961919157200246,0.04799985604704521,0.008496820851548292,0.00593634863347671,0.0060422543000940195,1.0178402033229785,0.11028000124696889,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,51,2026082706,2,0.75,0.25,75,245,inference,42,ZLZ,0.5714285714285714,0.49961919157200246,0.07180937985656893,0.010200947024389173,0.005935934390303345,0.005973120955699354,1.0062646523615146,0.13240242704904084,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,51,2026082706,3,0.5,0.2,257,406,balance,63,LOO,0.23809523809523808,0.3493758338512164,-0.11128059575597832,0.013398797427635945,0.003654732936304559,0.002925901543413063,0.8005787548382549,0.22163482320842873,0.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_rank1,500,51,2026082706,3,0.5,0.2,257,406,balance,63,ZLZ,0.23809523809523808,0.3493758338512164,-0.11128059575597832,0.015231615778936503,0.003663057876468496,0.002925901543413063,0.7987592994937566,0.2516657330006962,0.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_rank1,500,51,2026082706,3,0.5,0.2,257,406,inference,42,LOO,0.23809523809523808,0.3493758338512164,-0.11128059575597832,0.011709908887268194,0.005477088223352532,0.00442453404125878,0.8078259580325908,0.15822629093539964,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_rank1,500,51,2026082706,3,0.5,0.2,257,406,inference,42,ZLZ,0.23809523809523808,0.3493758338512164,-0.11128059575597832,0.014882867515193854,0.00550038593719004,0.004424534041258779,0.804404289405031,0.20067350408971033,1.0,0.260742519127625,1.0,0.6843972569730632,0.0
legacy,legacy_rank1,500,52,2026082706,0,0.25,0.75,203,476,balance,63,LOO,0.42857142857142855,0.500190807714269,-0.0716193791428405,-0.014396859214112434,0.003946912578847797,0.003949967083607637,1.0007738972421658,0.2291601005494569,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,52,2026082706,0,0.25,0.75,203,476,balance,63,ZLZ,0.42857142857142855,0.500190807714269,-0.0716193791428405,-0.01590068465084299,0.003944373439588866,0.003949967083607637,1.0014181324624662,0.2531784937118188,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,52,2026082706,0,0.25,0.75,203,476,inference,42,LOO,0.4523809523809524,0.500190807714269,-0.047809855333316664,-0.01115982650625763,0.005930287901236943,0.006042254300094022,1.0188804322356297,0.14491707313377347,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_rank1,500,52,2026082706,0,0.25,0.75,203,476,inference,42,ZLZ,0.5,0.500190807714269,-0.00019080771426904786,-0.012101931043436098,0.005929432621103844,0.006097560975609756,1.0283548806858038,0.1571622019096077,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_rank1,500,52,2026082706,1,0.5,0.8,67,385,balance,63,LOO,0.6984126984126984,0.650097224875972,0.04831547353672638,-0.009239275704850836,0.003640813641295846,0.0033972967920740584,0.933114717419287,0.15312239101769684,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_rank1,500,52,2026082706,1,0.5,0.8,67,385,balance,63,ZLZ,0.6984126984126984,0.650097224875972,0.04831547353672638,-0.007992195159323146,0.003636426514129893,0.0033972967920740584,0.9342404635081557,0.13253441712693725,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_rank1,500,52,2026082706,1,0.5,0.8,67,385,inference,42,LOO,0.6904761904761905,0.650097224875972,0.040378965600218475,-0.0064211572109981185,0.005445676245729371,0.0052126541673580004,0.957209707691655,0.08701365146051454,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,52,2026082706,1,0.5,0.8,67,385,inference,42,ZLZ,0.6904761904761905,0.650097224875972,0.040378965600218475,-0.0064211572109982296,0.00544567624572937,0.005212654167357999,0.9572097076916548,0.08701365146051604,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,52,2026082706,2,0.75,0.25,476,203,balance,63,LOO,0.4126984126984127,0.500190807714269,-0.08749239501585637,-0.027763453275106043,0.00394193878439414,0.003909329562171343,0.9917276183100827,0.4421998039813455,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,52,2026082706,2,0.75,0.25,476,203,balance,63,ZLZ,0.42857142857142855,0.500190807714269,-0.0716193791428405,-0.02834307472955927,0.003940726534102877,0.003949967083607636,1.002344884737571,0.45150110005209343,1.0,0.2463626261816187,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,52,2026082706,2,0.75,0.25,476,203,inference,42,LOO,0.35714285714285715,0.500190807714269,-0.1430479505714119,-0.026037836175138218,0.005919976929544332,0.005599800895968142,0.9459159997772434,0.3384113208632,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,52,2026082706,2,0.75,0.25,476,203,inference,42,ZLZ,0.3333333333333333,0.500190807714269,-0.16685747438093573,-0.028930251620556513,0.005917436409783305,0.0054200542005420045,0.9159463364204509,0.3760844795835082,0.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,52,2026082706,3,0.5,0.2,67,366,balance,63,LOO,0.36507936507936506,0.34863698502124574,0.01644238005811932,-0.008145665218400877,0.003552934052736409,0.0037386519721389158,1.052271704637881,0.13665734648810843,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
legacy,legacy_rank1,500,52,2026082706,3,0.5,0.2,67,366,balance,63,ZLZ,0.38095238095238093,0.34863698502124574,0.032315395931135193,-0.007992195159322979,0.0035538829660762238,0.0038036720064369835,1.0702862313545871,0.13406472428363317,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,52,2026082706,3,0.5,0.2,67,366,inference,42,LOO,0.40476190476190477,0.34863698502124574,0.05612491974065903,-0.0064211572109982296,0.005344413565397576,0.0058763342735468176,1.0995283582829674,0.08783412397596743,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,52,2026082706,3,0.5,0.2,67,366,inference,42,ZLZ,0.40476190476190477,0.34863698502124574,0.05612491974065903,-0.006421157210998174,0.005344413565397576,0.0058763342735468176,1.0995283582829674,0.08783412397596667,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,53,2026082706,0,0.25,0.75,355,411,balance,63,LOO,0.5079365079365079,0.500093013623749,0.00784349431275888,-0.011114528044108785,0.003950113601345421,0.004031242126480222,1.0205382764453073,0.17684233195352644,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
legacy,legacy_rank1,500,53,2026082706,0,0.25,0.75,355,411,balance,63,ZLZ,0.5238095238095238,0.500093013623749,0.02371651018577481,-0.008059147763866847,0.0039508308430861215,0.004023114622192963,1.0182958425652004,0.1282167903036335,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,53,2026082706,0,0.25,0.75,355,411,inference,42,LOO,0.5238095238095238,0.500093013623749,0.02371651018577481,-0.007702319597151841,0.005928797318072511,0.006083734306730822,1.0261329541804411,0.10003183443916953,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,53,2026082706,0,0.25,0.75,355,411,inference,42,ZLZ,0.5238095238095238,0.500093013623749,0.02371651018577481,-0.008411038134068238,0.005930200746051117,0.006083734306730822,1.025890111862055,0.10922320205408986,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,53,2026082706,1,0.5,0.8,309,1,balance,63,LOO,0.6666666666666666,0.6521063701244322,0.014560296542234452,-0.028532172641625442,0.0037106489651625167,0.0035842293906810027,0.965930602525756,0.4683924731997777,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,53,2026082706,1,0.5,0.8,309,1,balance,63,ZLZ,0.6666666666666666,0.6521063701244322,0.014560296542234452,-0.028532172641625442,0.003710648965162517,0.0035842293906810036,0.9659306025257561,0.4683924731997777,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,53,2026082706,1,0.5,0.8,309,1,inference,42,LOO,0.6904761904761905,0.6521063701244322,0.03836982035175829,-0.028777421470456255,0.005569552920045644,0.0052126541673580004,0.9359196765321841,0.38560415956577804,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,53,2026082706,1,0.5,0.8,309,1,inference,42,ZLZ,0.6904761904761905,0.6521063701244322,0.03836982035175829,-0.029776559857855545,0.005578675793346957,0.0052126541673580004,0.934389156217777,0.39866578086460974,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,53,2026082706,2,0.75,0.25,411,355,balance,63,LOO,0.47619047619047616,0.500093013623749,-0.023902537433272864,0.02148437471202369,0.003941514866997881,0.0040231146221929625,1.0207026379320074,0.3422087688702404,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,53,2026082706,2,0.75,0.25,411,355,balance,63,ZLZ,0.47619047619047616,0.500093013623749,-0.023902537433272864,0.02284141649882865,0.003941233536030385,0.004023114622192963,1.0207754971670746,0.36383707214420014,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,53,2026082706,2,0.75,0.25,411,355,inference,42,LOO,0.47619047619047616,0.500093013623749,-0.023902537433272864,0.02201301967779501,0.005925101532111477,0.006083734306730822,1.026773005282631,0.2859774065982133,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,53,2026082706,2,0.75,0.25,411,355,inference,42,ZLZ,0.5,0.500093013623749,-9.301362374902755e-05,0.023291253646277932,0.005923075500053131,0.006097560975609756,1.0294585938597374,0.30263505405739044,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_rank1,500,53,2026082706,3,0.5,0.2,309,115,balance,63,LOO,0.30158730158730157,0.3527407915213855,-0.05115348993408392,-0.029577421661062198,0.003457318094921118,0.003397296792074058,0.9826393461060952,0.5030262433094029,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
legacy,legacy_rank1,500,53,2026082706,3,0.5,0.2,309,115,balance,63,ZLZ,0.31746031746031744,0.3527407915213855,-0.035280474061068046,-0.028532172641625497,0.003462521546231695,0.0034948268435211604,1.009329991700593,0.4848848342468044,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,53,2026082706,3,0.5,0.2,309,115,inference,42,LOO,0.2619047619047619,0.3527407915213855,-0.09083602961662357,-0.02708424210137239,0.005207914722370553,0.004714894087716387,0.9053324294008885,0.37530534980129576,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_rank1,500,53,2026082706,3,0.5,0.2,309,115,inference,42,ZLZ,0.2857142857142857,0.3527407915213855,-0.06702650580709979,-0.029776559857855434,0.005188745298332011,0.004977600796416128,0.9593072140226736,0.41337417866714676,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,54,2026082706,0,0.25,0.75,213,406,balance,63,LOO,0.47619047619047616,0.5013988858015318,-0.025208409611055638,0.005186297516539873,0.003956076332080747,0.004023114622192963,1.0169456513183497,0.08245653777821511,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,54,2026082706,0,0.25,0.75,213,406,balance,63,ZLZ,0.4603174603174603,0.5013988858015318,-0.04108142548407151,0.004138348348033394,0.003957016414268632,0.0040068596136184475,1.0125961568342465,0.06578746000246885,1.0,0.24813049958453426,1.0,0.7046170004612345,0.0
legacy,legacy_rank1,500,54,2026082706,0,0.25,0.75,213,406,inference,42,LOO,0.5476190476190477,0.5013988858015318,0.04622016181751587,0.001705494414853792,0.00593746638931214,0.0060422543000940195,1.0176485901411594,0.022133480862763934,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,54,2026082706,0,0.25,0.75,213,406,inference,42,ZLZ,0.47619047619047616,0.5013988858015318,-0.025208409611055638,0.00020940952174663963,0.005937848219233735,0.006083734306730822,1.024568847520308,0.0027175771289683686,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,54,2026082706,1,0.5,0.8,386,150,balance,63,LOO,0.6349206349206349,0.6495541613458903,-0.014633526425255394,-0.017307103450272088,0.00367621066204536,0.003738651972138915,1.0169852372004204,0.2854461530848269,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
legacy,legacy_rank1,500,54,2026082706,1,0.5,0.8,386,150,balance,63,ZLZ,0.6349206349206349,0.6495541613458903,-0.014633526425255394,-0.01655068585058206,0.0036725547330656127,0.0037386519721389158,1.017997618518303,0.2731063870306246,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_rank1,500,54,2026082706,1,0.5,0.8,386,150,inference,42,LOO,0.6428571428571429,0.6495541613458903,-0.006697018488747375,-0.018103225698826164,0.005522187653531155,0.005599800895968143,1.0140547998920968,0.2436129582914698,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,54,2026082706,1,0.5,0.8,386,150,inference,42,ZLZ,0.6666666666666666,0.6495541613458903,0.01711250532077635,-0.01492408237863252,0.005501860785983805,0.005420054200542005,0.9851311058887195,0.20120225277123666,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,54,2026082706,2,0.75,0.25,406,213,balance,63,LOO,0.5079365079365079,0.5013988858015318,0.0065376221349761066,0.012109643005314918,0.0039560638276744465,0.004031242126480222,1.0190033078535967,0.1925305694153942,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
legacy,legacy_rank1,500,54,2026082706,2,0.75,0.25,406,213,balance,63,ZLZ,0.5079365079365079,0.5013988858015318,0.0065376221349761066,0.011930817337231558,0.003955974487328855,0.004031242126480222,1.0190263206682582,0.18968957154456798,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
legacy,legacy_rank1,500,54,2026082706,2,0.75,0.25,406,213,inference,42,LOO,0.4523809523809524,0.5013988858015318,-0.04901793342057942,0.012208353299695052,0.005939229697295074,0.006042254300094022,1.017346458724415,0.15841344113667788,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_rank1,500,54,2026082706,2,0.75,0.25,406,213,inference,42,ZLZ,0.4523809523809524,0.5013988858015318,-0.04901793342057942,0.011533685319948694,0.005939933389106565,0.006042254300094022,1.0172259357613516,0.1496502031522055,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_rank1,500,54,2026082706,3,0.5,0.2,386,464,balance,63,LOO,0.31746031746031744,0.349525847064768,-0.03206552960445058,-0.0165916589595847,0.003510282058555762,0.0034948268435211604,0.9955971586394513,0.28003918501276825,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,54,2026082706,3,0.5,0.2,386,464,balance,63,ZLZ,0.3333333333333333,0.349525847064768,-0.01619251373143471,-0.016550685850581948,0.0035105329508815486,0.0035842293906810036,1.0209929491705665,0.279337645675374,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,54,2026082706,3,0.5,0.2,386,464,inference,42,LOO,0.38095238095238093,0.349525847064768,0.031426533887612906,-0.016613320835779766,0.005269079688903621,0.005751894253636414,1.0916316687617333,0.22887010497418409,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,54,2026082706,3,0.5,0.2,386,464,inference,42,ZLZ,0.35714285714285715,0.349525847064768,0.007617010078089126,-0.014924082378632464,0.005282067498312131,0.005599800895968142,1.0601532255613058,0.20534572423580227,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,55,2026082706,0,0.25,0.75,442,399,balance,63,LOO,0.47619047619047616,0.5010469285840757,-0.02485645239359957,-0.024321582351751858,0.003943372287661047,0.004023114622192963,1.020221863094548,0.38730930997383073,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,55,2026082706,0,0.25,0.75,442,399,balance,63,ZLZ,0.47619047619047616,0.5010469285840757,-0.02485645239359957,-0.02613308045676499,0.0039410317433071955,0.004023114622192963,1.0208277639542396,0.4162800893158049,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,55,2026082706,0,0.25,0.75,442,399,inference,42,LOO,0.40476190476190477,0.5010469285840757,-0.09628502382217097,-0.022236399319791822,0.005919398839271169,0.005876334273546817,0.9927248413405347,0.28901851347215984,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,55,2026082706,0,0.25,0.75,442,399,inference,42,ZLZ,0.42857142857142855,0.5010469285840757,-0.07247550001264719,-0.025710179533829813,0.005918423167211261,0.005973120955699353,1.009241952956511,0.33419665780111185,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,55,2026082706,1,0.5,0.8,191,37,balance,63,LOO,0.6825396825396826,0.6497507645109752,0.032788918028707315,0.009128308123834583,0.0035523197210624046,0.0034948268435211604,0.9838153989348544,0.15315608902510114,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,55,2026082706,1,0.5,0.8,191,37,balance,63,ZLZ,0.6825396825396826,0.6497507645109752,0.032788918028707315,0.010621027581993792,0.003546054998667946,0.003494826843521161,0.9855534798061427,0.1783584966460419,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,55,2026082706,1,0.5,0.8,191,37,inference,42,LOO,0.7380952380952381,0.6497507645109752,0.0883444735842629,0.011868960851117438,0.005315290849128829,0.004714894087716387,0.8870434791896954,0.162798043199524,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_rank1,500,55,2026082706,1,0.5,0.8,191,37,inference,42,ZLZ,0.7142857142857143,0.6497507645109752,0.06453494977473906,0.011923555620999005,0.0053142186973575214,0.004977600796416128,0.9366571230670699,0.16356337767782403,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,55,2026082706,2,0.75,0.25,399,442,balance,63,LOO,0.6507936507936508,0.5010469285840757,0.14974672220957508,0.04993604114477268,0.003914616200833905,0.0036655044335535884,0.9363636804989337,0.798122427136598,0.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,55,2026082706,2,0.75,0.25,399,442,balance,63,ZLZ,0.6349206349206349,0.5010469285840757,0.13387370633655915,0.049675938308303746,0.003915386369320927,0.003738651972138915,0.9548615690735358,0.7938871396674126,0.0,0.2396821027601228,1.0,0.691856176487627,0.0
legacy,legacy_rank1,500,55,2026082706,2,0.75,0.25,399,442,inference,42,LOO,0.6666666666666666,0.5010469285840757,0.1656197380825909,0.05411841865530953,0.005869292621473124,0.005420054200542005,0.9234595291283391,0.7064024824819142,0.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,55,2026082706,2,0.75,0.25,399,442,inference,42,ZLZ,0.6666666666666666,0.5010469285840757,0.1656197380825909,0.05262688980900987,0.005873071107396821,0.005420054200542005,0.9228654142660958,0.6867126931450077,0.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,55,2026082706,3,0.5,0.2,191,87,balance,63,LOO,0.36507936507936506,0.3474585427918594,0.017620822287505666,0.010603891855477166,0.0036344976969327676,0.0037386519721389158,1.028657130610936,0.17589078651492251,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
legacy,legacy_rank1,500,55,2026082706,3,0.5,0.2,191,87,balance,63,ZLZ,0.38095238095238093,0.3474585427918594,0.03349383816052154,0.010621027581993736,0.0036345899725384297,0.0038036720064369843,1.0465202499253214,0.17617278693145977,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,55,2026082706,3,0.5,0.2,191,87,inference,42,LOO,0.40476190476190477,0.3474585427918594,0.057303361970045374,0.012634823861736089,0.005469958720908859,0.005876334273546816,1.0742922521672038,0.17083512408760748,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,55,2026082706,3,0.5,0.2,191,87,inference,42,ZLZ,0.42857142857142855,0.3474585427918594,0.08111288577956915,0.011923555620998894,0.00546577087696145,0.005973120955699353,1.0928231516027163,0.16127983512928148,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,56,2026082706,0,0.25,0.75,313,274,balance,63,LOO,0.38095238095238093,0.499466121529274,-0.11851374057689307,-0.057352903896387974,0.0039038810722299465,0.0038036720064369843,0.9743309122540146,0.9179248402524134,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,56,2026082706,0,0.25,0.75,313,274,balance,63,ZLZ,0.38095238095238093,0.499466121529274,-0.11851374057689307,-0.05925221622296489,0.0039016801660842894,0.0038036720064369843,0.9748805244214404,0.9485904892708492,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,56,2026082706,0,0.25,0.75,313,274,inference,42,LOO,0.42857142857142855,0.499466121529274,-0.07089469295784545,-0.059655640080907124,0.005854237810146923,0.005973120955699353,1.0203071944474777,0.7796798845212473,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,56,2026082706,0,0.25,0.75,313,274,inference,42,ZLZ,0.42857142857142855,0.499466121529274,-0.07089469295784545,-0.0586225116115035,0.0058573425939424375,0.005973120955699353,1.019766363312375,0.7659741406753372,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,56,2026082706,1,0.5,0.8,383,473,balance,63,LOO,0.6507936507936508,0.6505053442499518,0.0002883065436990462,0.013039264468513556,0.0035314495061715876,0.0036655044335535884,1.0379603126556745,0.2194201933970296,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,56,2026082706,1,0.5,0.8,383,473,balance,63,ZLZ,0.6507936507936508,0.6505053442499518,0.0002883065436990462,0.013705919120961974,0.0035281851202275142,0.0036655044335535884,1.0389206656246028,0.23074509754113315,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,56,2026082706,1,0.5,0.8,383,473,inference,42,LOO,0.7142857142857143,0.6505053442499518,0.06378037003576253,0.011158746970566069,0.005311932941564084,0.004977600796416126,0.9370601721019629,0.1531049168522002,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,56,2026082706,1,0.5,0.8,383,473,inference,42,ZLZ,0.6904761904761905,0.6505053442499518,0.0399708462262387,0.012337447814359637,0.005303603458125852,0.0052126541673580004,0.9828514157429126,0.16941029789144632,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,56,2026082706,2,0.75,0.25,274,313,balance,63,LOO,0.42857142857142855,0.499466121529274,-0.07089469295784545,0.016717179019573425,0.003953604881773703,0.003949967083607637,0.9990798781681911,0.26586817905332844,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,56,2026082706,2,0.75,0.25,274,313,balance,63,ZLZ,0.42857142857142855,0.499466121529274,-0.07089469295784545,0.016064634727788796,0.003953895728134605,0.003949967083607637,0.9990063864104929,0.2554807892762475,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,56,2026082706,2,0.75,0.25,274,313,inference,42,LOO,0.47619047619047616,0.499466121529274,-0.023275645338797835,0.01922684620667431,0.005932445100342626,0.0060837343067308225,1.0255019985569624,0.2496267879393738,1.0,0.30574770524306843,1.0,0.956481384904725,0.0
legacy,legacy_rank1,500,56,2026082706,2,0.75,0.25,274,313,inference,42,ZLZ,0.4523809523809524,0.499466121529274,-0.047085169148321615,0.01903279937291641,0.005931743012994774,0.006042254300094022,1.0186304913845978,0.24712205454594688,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_rank1,500,56,2026082706,3,0.5,0.2,383,115,balance,63,LOO,0.2698412698412698,0.34973796481457825,-0.07989669497330842,0.013705919120961918,0.003660213154882456,0.0031778541763180794,0.868215604350543,0.22654525793921945,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
legacy,legacy_rank1,500,56,2026082706,3,0.5,0.2,383,115,balance,63,ZLZ,0.2698412698412698,0.34973796481457825,-0.07989669497330842,0.013705919120961918,0.0036602131548824565,0.0031778541763180794,0.8682156043505429,0.22654525793921945,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
legacy,legacy_rank1,500,56,2026082706,3,0.5,0.2,383,115,inference,42,LOO,0.35714285714285715,0.34973796481457825,0.0074048923282789,0.013137525347189372,0.005486628498056964,0.005599800895968143,1.020626947487197,0.17736208661519898,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,56,2026082706,3,0.5,0.2,383,115,inference,42,ZLZ,0.30952380952380953,0.34973796481457825,-0.040214155290768716,0.012337447814359692,0.0054820459135025874,0.005212654167357999,0.9508592685294623,0.16663030697764078,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,57,2026082706,0,0.25,0.75,35,90,balance,63,LOO,0.47619047619047616,0.49939214944906857,-0.023201673258592403,-0.033366318374601134,0.0039368027255452225,0.004023114622192963,1.0219243641769697,0.5317854653121802,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,57,2026082706,0,0.25,0.75,35,90,balance,63,ZLZ,0.47619047619047616,0.49939214944906857,-0.023201673258592403,-0.03227059285560324,0.0039388067753777685,0.004023114622192963,1.0214044129664392,0.5141911599516824,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,57,2026082706,0,0.25,0.75,35,90,inference,42,LOO,0.47619047619047616,0.49939214944906857,-0.023201673258592403,-0.032454340077442356,0.005906775467628162,0.006083734306730822,1.0299586195670505,0.4222771204831423,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,57,2026082706,0,0.25,0.75,35,90,inference,42,ZLZ,0.5,0.49939214944906857,0.0006078505509314325,-0.028930142428511385,0.005913828700169299,0.006097560975609756,1.031068244407417,0.37619775667930766,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_rank1,500,57,2026082706,1,0.5,0.8,296,26,balance,63,LOO,0.8571428571428571,0.6516808418792612,0.20546201526359587,0.030263344732902153,0.0034301355346163702,0.001974983541803818,0.5757741995535177,0.516727154415271,0.0,0.17420468360394903,1.0,0.4393352681397137,0.0
legacy,legacy_rank1,500,57,2026082706,1,0.5,0.8,296,26,balance,63,ZLZ,0.8571428571428571,0.6516808418792612,0.20546201526359587,0.026148893114376848,0.003452930918003586,0.001974983541803818,0.5719730827820074,0.44499933815156334,0.0,0.17420468360394903,1.0,0.4393352681397137,0.0
legacy,legacy_rank1,500,57,2026082706,1,0.5,0.8,296,26,inference,42,LOO,0.8809523809523809,0.6516808418792612,0.2292715390731197,0.030423291565039534,0.0051470302058279115,0.0025579337426027324,0.4969727474508347,0.42406051953847435,0.0,0.19825435317563556,1.0,0.5181572236295837,0.0
legacy,legacy_rank1,500,57,2026082706,1,0.5,0.8,296,26,inference,42,ZLZ,0.8809523809523809,0.6516808418792612,0.2292715390731197,0.026528574340386912,0.005180690026201,0.0025579337426027324,0.4937438313556979,0.3685701058262334,0.0,0.19825435317563556,1.0,0.5181572236295837,0.0
legacy,legacy_rank1,500,57,2026082706,2,0.75,0.25,90,35,balance,63,LOO,0.5714285714285714,0.49939214944906857,0.07203642197950283,0.02483598486320432,0.003943500272474731,0.003949967083607638,1.0016398657756016,0.39549450054769086,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,57,2026082706,2,0.75,0.25,90,35,balance,63,ZLZ,0.5555555555555556,0.49939214944906857,0.05616340610648701,0.025140575614884753,0.0039440851745697865,0.003982477100756672,1.00973405098714,0.40031519428390916,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,57,2026082706,2,0.75,0.25,90,35,inference,42,LOO,0.5476190476190477,0.49939214944906857,0.048226898169979104,0.026616208559344934,0.005918282605964514,0.00604225430009402,1.0209472413508212,0.34597788637618726,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,57,2026082706,2,0.75,0.25,90,35,inference,42,ZLZ,0.5238095238095238,0.49939214944906857,0.02441737436045527,0.025960174302969874,0.005916331791316814,0.006083734306730822,1.0282949843448095,0.33750587990245956,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,57,2026082706,3,0.5,0.2,296,436,balance,63,LOO,0.5079365079365079,0.35055868700784054,0.15737782092866737,0.029723150362958917,0.0037284760221850464,0.004031242126480222,1.0812037150014289,0.4867760040492034,0.0,0.24888431549714968,1.0,0.7057555966196909,0.0
legacy,legacy_rank1,500,57,2026082706,3,0.5,0.2,296,436,balance,63,ZLZ,0.5079365079365079,0.35055868700784054,0.15737782092866737,0.026148893114376792,0.003713603836235143,0.004031242126480222,1.0855337037154458,0.4290970452302188,0.0,0.24888431549714968,1.0,0.7057555966196909,0.0
legacy,legacy_rank1,500,57,2026082706,3,0.5,0.2,296,436,inference,42,LOO,0.47619047619047616,0.35055868700784054,0.12563178918263562,0.028865916053115392,0.005592327704715373,0.006083734306730822,1.0878715676123738,0.38600154052669766,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,57,2026082706,3,0.5,0.2,296,436,inference,42,ZLZ,0.47619047619047616,0.35055868700784054,0.12563178918263562,0.0265285743403868,0.005577143709688351,0.006083734306730822,1.0908333411173259,0.355228656831031,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,58,2026082706,0,0.25,0.75,248,179,balance,63,LOO,0.5714285714285714,0.4998900999798004,0.07153847144877101,0.00810839081691861,0.003956025467666032,0.003949967083607638,0.9984685679837222,0.12891549891828843,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,58,2026082706,0,0.25,0.75,248,179,balance,63,ZLZ,0.5873015873015873,0.4998900999798004,0.08741148732178694,0.008053104753228846,0.003955973787682853,0.003909329562171343,0.9882091671950054,0.12803734079138052,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,58,2026082706,0,0.25,0.75,248,179,inference,42,LOO,0.6428571428571429,0.4998900999798004,0.14296704287734252,0.00816961230065305,0.00593571135392169,0.0055998008959681446,0.9434085591558269,0.10603886247629594,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,58,2026082706,0,0.25,0.75,248,179,inference,42,ZLZ,0.6666666666666666,0.4998900999798004,0.16677656668686625,0.007763909480107745,0.005935745634168485,0.0054200542005420045,0.9131210356020045,0.10077268321156962,0.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,58,2026082706,1,0.5,0.8,487,128,balance,63,LOO,0.6031746031746031,0.6500374113740851,-0.046862808199481965,-0.04302194665929804,0.003774056126730688,0.0038605645364477924,1.0229218662394517,0.7003028280647283,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,58,2026082706,1,0.5,0.8,487,128,balance,63,ZLZ,0.5873015873015873,0.6500374113740851,-0.06273582407249778,-0.043888070828009385,0.003776925331844744,0.003909329562171343,1.0350560889330396,0.7141300226683024,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,58,2026082706,1,0.5,0.8,487,128,inference,42,LOO,0.6190476190476191,0.6500374113740851,-0.030989792326466037,-0.04771466833631888,0.0056933085125032284,0.005751894253636414,1.0102902804238563,0.6323675125768157,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,58,2026082706,1,0.5,0.8,487,128,inference,42,ZLZ,0.5714285714285714,0.6500374113740851,-0.07860883994551371,-0.04656605786275747,0.005685104204277027,0.005973120955699354,1.0506616485948748,0.6175900049135996,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,58,2026082706,2,0.75,0.25,179,248,balance,63,LOO,0.42857142857142855,0.4998900999798004,-0.07131867140837184,-0.011402960275567087,0.003946340581366932,0.003949967083607637,1.0009189531835716,0.18151826409643668,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,58,2026082706,2,0.75,0.25,179,248,balance,63,ZLZ,0.4444444444444444,0.4998900999798004,-0.055445655535355964,-0.01087996037726957,0.0039473619885548985,0.003982477100756672,1.0088958429208132,0.17317047028739047,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,58,2026082706,2,0.75,0.25,179,248,inference,42,LOO,0.47619047619047616,0.4998900999798004,-0.02369962378932422,-0.013491520708721838,0.0059311817900489045,0.006083734306730822,1.0257204250488265,0.17518232528628247,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,58,2026082706,2,0.75,0.25,179,248,inference,42,ZLZ,0.47619047619047616,0.4998900999798004,-0.02369962378932422,-0.013491520708721949,0.005931181790048905,0.006083734306730822,1.0257204250488263,0.17518232528628389,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,58,2026082706,3,0.5,0.2,487,84,balance,63,LOO,0.2857142857142857,0.350703798710062,-0.06498951299577632,-0.043754925615873075,0.0033643142395770424,0.0032916392363396955,0.9783982713676344,0.7543600367416746,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_rank1,500,58,2026082706,3,0.5,0.2,487,84,balance,63,ZLZ,0.2857142857142857,0.350703798710062,-0.06498951299577632,-0.04388807082800933,0.003363393895410231,0.003291639236339696,0.9786659959249931,0.756759053484976,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_rank1,500,58,2026082706,3,0.5,0.2,487,84,inference,42,LOO,0.2857142857142857,0.350703798710062,-0.06498951299577632,-0.04592299787863385,0.00503200320646315,0.004977600796416126,0.9891887171341329,0.6473807429762489,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,58,2026082706,3,0.5,0.2,487,84,inference,42,ZLZ,0.2857142857142857,0.350703798710062,-0.06498951299577632,-0.04656605786275736,0.0050266350718262765,0.004977600796416126,0.9902451093605379,0.6567964472639282,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,59,2026082706,0,0.25,0.75,444,483,balance,63,LOO,0.38095238095238093,0.49896367767887495,-0.11801129672649402,-0.04479636459978059,0.003919052507077596,0.0038036720064369843,0.9705590827292462,0.7155701730213276,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,59,2026082706,0,0.25,0.75,444,483,balance,63,ZLZ,0.36507936507936506,0.49896367767887495,-0.1338843125995099,-0.04151210641052311,0.003924078725508199,0.0037386519721389153,0.9527464237238846,0.6626831303863292,0.0,0.2396821027601229,1.0,0.691856176487627,0.0
legacy,legacy_rank1,500,59,2026082706,0,0.25,0.75,444,483,inference,42,LOO,0.38095238095238093,0.49896367767887495,-0.11801129672649402,-0.04451691767931992,0.005885218541488076,0.005751894253636414,0.9773459070531049,0.5802882665141383,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,59,2026082706,0,0.25,0.75,444,483,inference,42,ZLZ,0.38095238095238093,0.49896367767887495,-0.11801129672649402,-0.04120060783500856,0.005896408669789921,0.005751894253636414,0.9754911125997894,0.5365495503015353,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,59,2026082706,1,0.5,0.8,124,21,balance,63,LOO,0.7301587301587301,0.6503547838452046,0.0798039463135255,0.04309582735358375,0.0033589077384505754,0.0031778541763180785,0.9460974887580524,0.7435945280781684,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_rank1,500,59,2026082706,1,0.5,0.8,124,21,balance,63,ZLZ,0.7142857142857143,0.6503547838452046,0.06393093044050968,0.040416309104732595,0.003375966396124681,0.003291639236339696,0.975021327261496,0.6955968279065552,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_rank1,500,59,2026082706,1,0.5,0.8,124,21,inference,42,LOO,0.7380952380952381,0.6503547838452046,0.08774045425003352,0.04052619073191743,0.0050691542461352625,0.004714894087716387,0.9301145435278548,0.5692041147338571,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_rank1,500,59,2026082706,1,0.5,0.8,124,21,inference,42,ZLZ,0.7142857142857143,0.6503547838452046,0.06393093044050968,0.039479213320029016,0.005078285877331679,0.004977600796416128,0.9801734121812664,0.5540001947914579,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,59,2026082706,2,0.75,0.25,483,444,balance,63,LOO,0.36507936507936506,0.49896367767887495,-0.1338843125995099,-0.012810676472313764,0.003954476012620762,0.003738651972138915,0.9454228474788968,0.20371714948303632,0.0,0.2396821027601228,1.0,0.691856176487627,0.0
legacy,legacy_rank1,500,59,2026082706,2,0.75,0.25,483,444,balance,63,ZLZ,0.3492063492063492,0.49896367767887495,-0.14975732847252576,-0.013206113445876688,0.003955007170751064,0.0036655044335535884,0.9268009576977584,0.20999134058440475,0.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,59,2026082706,2,0.75,0.25,483,444,inference,42,LOO,0.30952380952380953,0.49896367767887495,-0.18943986815506542,-0.016769978753095438,0.0059328063720792,0.0052126541673580004,0.8786152522842549,0.21772205513510473,0.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,59,2026082706,2,0.75,0.25,483,444,inference,42,ZLZ,0.2857142857142857,0.49896367767887495,-0.21324939196458925,-0.014859490013469812,0.005934067851474787,0.004977600796416126,0.8388176409508107,0.19289796699582096,0.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,59,2026082706,3,0.5,0.2,124,8,balance,63,LOO,0.5079365079365079,0.35053348151516056,0.15740302642134735,0.041027198817366994,0.0037672637309695933,0.004031242126480222,1.0700716526269554,0.6684344948437148,0.0,0.24888431549714968,1.0,0.7057555966196909,0.0
legacy,legacy_rank1,500,59,2026082706,3,0.5,0.2,124,8,balance,63,ZLZ,0.5079365079365079,0.35053348151516056,0.15740302642134735,0.04041630910473265,0.0037648816618305295,0.004031242126480222,1.0707486950652747,0.6586898714080154,0.0,0.24888431549714968,1.0,0.7057555966196909,0.0
legacy,legacy_rank1,500,59,2026082706,3,0.5,0.2,124,8,inference,42,LOO,0.5238095238095238,0.35053348151516056,0.17327604229436327,0.03995503710452469,0.005651277083097197,0.006083734306730822,1.076523804668345,0.5314938427044679,0.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,59,2026082706,3,0.5,0.2,124,8,inference,42,ZLZ,0.5238095238095238,0.35053348151516056,0.17327604229436327,0.03947921332002907,0.0056482796673867465,0.006083734306730822,1.0770950917778377,0.5253036205310634,0.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,60,2026082706,0,0.25,0.75,191,99,balance,63,LOO,0.47619047619047616,0.49964055729532286,-0.0234500811048467,-0.04296809832042009,0.003925292684234355,0.0040231146221929625,1.0249209284065623,0.6858199443443656,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,60,2026082706,0,0.25,0.75,191,99,balance,63,ZLZ,0.47619047619047616,0.49964055729532286,-0.0234500811048467,-0.04571146287728395,0.003921861727546429,0.0040231146221929625,1.0258175585170053,0.7299262480616135,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,60,2026082706,0,0.25,0.75,191,99,inference,42,LOO,0.5238095238095238,0.49964055729532286,0.024168966514200974,-0.04381105891566156,0.005892490581209885,0.006083734306730822,1.0324554995693636,0.5707347312480724,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,60,2026082706,0,0.25,0.75,191,99,inference,42,ZLZ,0.5,0.49964055729532286,0.00035944270467713757,-0.045337955905498106,0.005889160431044378,0.006097560975609756,1.0353871399846413,0.5907928668210735,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_rank1,500,60,2026082706,1,0.5,0.8,175,159,balance,63,LOO,0.5873015873015873,0.6510048243841478,-0.06370323708256043,-0.047212225520357864,0.003785264527898592,0.003909329562171344,1.0327757897389611,0.7673727190534704,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,60,2026082706,1,0.5,0.8,175,159,balance,63,ZLZ,0.5873015873015873,0.6510048243841478,-0.06370323708256043,-0.04759353137230693,0.0037865001454233517,0.003909329562171343,1.032438772489274,0.7734441181537081,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,60,2026082706,1,0.5,0.8,175,159,inference,42,LOO,0.5714285714285714,0.6510048243841478,-0.07957625295557635,-0.0453317721280182,0.005667868806058207,0.005973120955699353,1.0538566011469552,0.6021335171760036,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,60,2026082706,1,0.5,0.8,175,159,inference,42,ZLZ,0.5476190476190477,0.6510048243841478,-0.10338577676510008,-0.045042211839262936,0.005666644030003934,0.0060422543000940195,1.0662844300967718,0.5983519943586252,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,60,2026082706,2,0.75,0.25,99,191,balance,63,LOO,0.47619047619047616,0.49964055729532286,-0.0234500811048467,-0.0249981327824238,0.003943040193023879,0.004023114622192963,1.0203077892309478,0.3980998083873792,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,60,2026082706,2,0.75,0.25,99,191,balance,63,ZLZ,0.4603174603174603,0.49964055729532286,-0.03932309697786257,-0.026949282181621237,0.003941023441664411,0.004006859613618447,1.0167053489857525,0.4292820139505843,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,60,2026082706,2,0.75,0.25,99,191,inference,42,LOO,0.5,0.49964055729532286,0.00035944270467713757,-0.026599078372152418,0.005919476865947489,0.006097560975609756,1.0300844337591246,0.3457203350907408,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_rank1,500,60,2026082706,2,0.75,0.25,99,191,inference,42,ZLZ,0.5,0.49964055729532286,0.00035944270467713757,-0.027676425659362403,0.005917551199230625,0.006097560975609756,1.0304196398676762,0.3597816335106807,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_rank1,500,60,2026082706,3,0.5,0.2,175,125,balance,63,LOO,0.23809523809523808,0.35029347997777716,-0.11219824188253907,-0.047593531372306985,0.0033383507048217118,0.002925901543413063,0.8764512186173453,0.8237244378679506,0.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_rank1,500,60,2026082706,3,0.5,0.2,175,125,balance,63,ZLZ,0.23809523809523808,0.35029347997777716,-0.11219824188253907,-0.047593531372306985,0.003338350704821712,0.002925901543413063,0.8764512186173452,0.8237244378679505,0.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_rank1,500,60,2026082706,3,0.5,0.2,175,125,inference,42,LOO,0.2619047619047619,0.35029347997777716,-0.08838871807301524,-0.04543101901855645,0.005026077060849662,0.004714894087716387,0.9380863107815802,0.6408227283326071,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_rank1,500,60,2026082706,3,0.5,0.2,175,125,inference,42,ZLZ,0.23809523809523808,0.35029347997777716,-0.11219824188253907,-0.04504221183926299,0.005030953713234422,0.00442453404125878,0.8794622835864311,0.6350304464258987,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_rank1,500,61,2026082706,0,0.25,0.75,205,368,balance,63,LOO,0.4444444444444444,0.49899243296594126,-0.05454798852149684,0.036329774421229366,0.003932543539215543,0.003982477100756672,1.01269752287373,0.5793298837754665,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,61,2026082706,0,0.25,0.75,205,368,balance,63,ZLZ,0.4444444444444444,0.49899243296594126,-0.05454798852149684,0.04006988906740633,0.003929204929898734,0.003982477100756672,1.0135580026515214,0.6392427335227719,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,61,2026082706,0,0.25,0.75,205,368,inference,42,LOO,0.42857142857142855,0.49899243296594126,-0.07042100439451271,0.03397617135724812,0.005905837312907598,0.005973120955699353,1.0113927355643038,0.4421134209009419,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,61,2026082706,0,0.25,0.75,205,368,inference,42,ZLZ,0.38095238095238093,0.49899243296594126,-0.11804005201356033,0.037318397958146454,0.005900261991982897,0.005751894253636414,0.9748540423208188,0.48583337227407986,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,61,2026082706,1,0.5,0.8,334,218,balance,63,LOO,0.6031746031746031,0.6476052266122737,-0.04443062343767057,0.00027977934035339214,0.003611804964307787,0.003860564536447792,1.068874032401603,0.00465536242140532,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,61,2026082706,1,0.5,0.8,334,218,balance,63,ZLZ,0.6031746031746031,0.6476052266122737,-0.04443062343767057,0.00027977934035305907,0.0036118049643077874,0.0038605645364477924,1.068874032401603,0.004655362421399778,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,61,2026082706,1,0.5,0.8,334,218,inference,42,LOO,0.5714285714285714,0.6476052266122737,-0.07617665518370231,-0.0007980834375599377,0.005428253081367225,0.005973120955699354,1.1003762842602933,0.010832239515997818,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,61,2026082706,1,0.5,0.8,334,218,inference,42,ZLZ,0.5714285714285714,0.6476052266122737,-0.07617665518370231,-0.00115322736304857,0.005430072521101078,0.005973120955699353,1.1000075841506733,0.015649920062964198,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,61,2026082706,2,0.75,0.25,368,205,balance,63,LOO,0.5079365079365079,0.49899243296594126,0.008944074970566651,-0.03301994739690289,0.003938696339625209,0.004031242126480222,1.0234965528883142,0.5261385545637619,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
legacy,legacy_rank1,500,61,2026082706,2,0.75,0.25,368,205,balance,63,ZLZ,0.5079365079365079,0.49899243296594126,0.008944074970566651,-0.03126651120386109,0.003939811591672838,0.004031242126480222,1.0232068292302685,0.4981288523758126,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
legacy,legacy_rank1,500,61,2026082706,2,0.75,0.25,368,205,inference,42,LOO,0.5714285714285714,0.49899243296594126,0.07243613846263014,-0.03283156533803727,0.005909919761370095,0.005973120955699354,1.0106940867018823,0.4270717033613596,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,61,2026082706,2,0.75,0.25,368,205,inference,42,ZLZ,0.5714285714285714,0.49899243296594126,0.07243613846263014,-0.032489766530146125,0.0059099744870711474,0.005973120955699353,1.0106847277879705,0.42262364124980273,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,61,2026082706,3,0.5,0.2,334,440,balance,63,LOO,0.19047619047619047,0.34974020282382007,-0.1592640123476296,0.0002797793403532256,0.003601899714078797,0.002487016311901105,0.6904735026852826,0.0046617591667893355,0.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_rank1,500,61,2026082706,3,0.5,0.2,334,440,balance,63,ZLZ,0.19047619047619047,0.34974020282382007,-0.1592640123476296,0.0002797793403531701,0.003601899714078797,0.002487016311901105,0.6904735026852826,0.004661759166788411,0.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_rank1,500,61,2026082706,3,0.5,0.2,334,440,inference,42,LOO,0.21428571428571427,0.34974020282382007,-0.1354544885381058,0.0004901526475958873,0.00540739340315328,0.004106520657043305,0.7594270198000794,0.0066655711632403756,0.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_rank1,500,61,2026082706,3,0.5,0.2,334,440,inference,42,ZLZ,0.16666666666666666,0.34974020282382007,-0.1830735361571534,-0.00115322736304857,0.005394888808814842,0.003387533875338754,0.6279154205743367,0.015700868977286953,0.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_rank1,500,62,2026082706,0,0.25,0.75,209,93,balance,63,LOO,0.5238095238095238,0.5003234718086664,0.023486052000857405,-0.006203409062475962,0.003956318989502768,0.004023114622192963,1.0168832778315962,0.09862448987528567,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,62,2026082706,0,0.25,0.75,209,93,balance,63,ZLZ,0.5238095238095238,0.5003234718086664,0.023486052000857405,-0.004738638688017716,0.003956680773919926,0.004023114622192963,1.016790297744243,0.07533349033052063,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,62,2026082706,0,0.25,0.75,209,93,inference,42,LOO,0.5238095238095238,0.5003234718086664,0.023486052000857405,-0.005899910288428067,0.005933153359058859,0.006083734306730822,1.0253795812376993,0.07659538808929751,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,62,2026082706,0,0.25,0.75,209,93,inference,42,ZLZ,0.5238095238095238,0.5003234718086664,0.023486052000857405,-0.005044433970573192,0.005935337120219596,0.006083734306730822,1.0250023180664312,0.0654771467138918,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,62,2026082706,1,0.5,0.8,428,339,balance,63,LOO,0.5555555555555556,0.6513123272841135,-0.0957567717285579,-0.032842633867435356,0.0037291682377889115,0.003982477100756672,1.0679263703902915,0.5378138603239898,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,62,2026082706,1,0.5,0.8,428,339,balance,63,ZLZ,0.5555555555555556,0.6513123272841135,-0.0957567717285579,-0.030067908803959265,0.003718489855810567,0.003982477100756672,1.0709931330143592,0.4930828798730724,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,62,2026082706,1,0.5,0.8,428,339,inference,42,LOO,0.6428571428571429,0.6513123272841135,-0.008455184426970574,-0.03119280281267378,0.005586234683484115,0.005599800895968143,1.0024285074388546,0.4173446122964928,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,62,2026082706,1,0.5,0.8,428,339,inference,42,ZLZ,0.6190476190476191,0.6513123272841135,-0.03226470823649441,-0.027812341857074818,0.005566508745166249,0.005751894253636414,1.0333037307506516,0.37277442677554185,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,62,2026082706,2,0.75,0.25,93,209,balance,63,LOO,0.42857142857142855,0.5003234718086664,-0.07175204323723788,-0.03231716121440964,0.003939259956810511,0.003949967083607637,1.0027180553998765,0.5149035475692487,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,62,2026082706,2,0.75,0.25,93,209,balance,63,ZLZ,0.42857142857142855,0.5003234718086664,-0.07175204323723788,-0.03231716121440964,0.003939259956810511,0.003949967083607637,1.0027180553998765,0.5149035475692487,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,62,2026082706,2,0.75,0.25,93,209,inference,42,LOO,0.4523809523809524,0.5003234718086664,-0.04794251942771405,-0.036751240082132486,0.005906474759017042,0.006042254300094022,1.0229882538429025,0.4781980730020949,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_rank1,500,62,2026082706,2,0.75,0.25,93,209,inference,42,ZLZ,0.42857142857142855,0.5003234718086664,-0.07175204323723788,-0.03392614953094375,0.005914288686752754,0.005973120955699353,1.0099474800880748,0.44114698177901707,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,62,2026082706,3,0.5,0.2,428,277,balance,63,LOO,0.2698412698412698,0.35084358486143435,-0.08100231502016453,-0.030384932646776497,0.0034403812373878686,0.0031778541763180785,0.9236924506456397,0.5180300972559262,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_rank1,500,62,2026082706,3,0.5,0.2,428,277,balance,63,ZLZ,0.2698412698412698,0.35084358486143435,-0.08100231502016453,-0.030067908803959098,0.0034419636767619275,0.0031778541763180785,0.923267783960953,0.5125073320833452,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_rank1,500,62,2026082706,3,0.5,0.2,428,277,inference,42,LOO,0.30952380952380953,0.35084358486143435,-0.04131977533762482,-0.028711793987197476,0.005176881339228538,0.0052126541673580004,1.006910111664795,0.3990489973456006,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,62,2026082706,3,0.5,0.2,428,277,inference,42,ZLZ,0.30952380952380953,0.35084358486143435,-0.04131977533762482,-0.027812341857074763,0.005183992208211412,0.0052126541673580004,1.0055289356147543,0.38628281609316506,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,63,2026082706,0,0.25,0.75,496,343,balance,63,LOO,0.4444444444444444,0.5006312209517048,-0.05618677650726034,-0.0280358162149677,0.003939565165770516,0.003982477100756672,1.010892556203665,0.4466723402212067,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,63,2026082706,0,0.25,0.75,496,343,balance,63,ZLZ,0.4126984126984127,0.5006312209517048,-0.08793280825329208,-0.031113696647115274,0.003939724145659093,0.003909329562171343,0.9922850985591873,0.4956997570205639,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,63,2026082706,0,0.25,0.75,496,343,inference,42,LOO,0.4523809523809524,0.5006312209517048,-0.048250268570752375,-0.029252727873242845,0.005917783995622805,0.006042254300094022,1.0210332625461294,0.3802654047822161,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_rank1,500,63,2026082706,0,0.25,0.75,496,343,inference,42,ZLZ,0.42857142857142855,0.5006312209517048,-0.07205979238027621,-0.030964525384822583,0.00591691199278004,0.005973120955699353,1.0094997125169178,0.4025472580659056,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,63,2026082706,1,0.5,0.8,152,118,balance,63,LOO,0.746031746031746,0.6499521012481847,0.09607964478356135,-0.0290514770071858,0.003723597849888245,0.0030559416120091998,0.8206959331284704,0.47608755800369157,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_rank1,500,63,2026082706,1,0.5,0.8,152,118,balance,63,ZLZ,0.746031746031746,0.6499521012481847,0.09607964478356135,-0.0290514770071858,0.003723597849888245,0.0030559416120091993,0.8206959331284703,0.47608755800369157,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_rank1,500,63,2026082706,1,0.5,0.8,152,118,inference,42,LOO,0.7380952380952381,0.6499521012481847,0.08814313684705344,-0.03279792487141564,0.005610306198500344,0.004714894087716387,0.8403987092498973,0.4378779582082233,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_rank1,500,63,2026082706,1,0.5,0.8,152,118,inference,42,ZLZ,0.7380952380952381,0.6499521012481847,0.08814313684705344,-0.03173892891461705,0.005604169455831285,0.004714894087716387,0.8413189723965995,0.42397147423641124,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_rank1,500,63,2026082706,2,0.75,0.25,343,496,balance,63,LOO,0.5079365079365079,0.5006312209517048,0.00730528698480315,-0.012189109228693595,0.003950596271972395,0.004031242126480222,1.0204135904951794,0.19392805604432822,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
legacy,legacy_rank1,500,63,2026082706,2,0.75,0.25,343,496,balance,63,ZLZ,0.47619047619047616,0.5006312209517048,-0.024440744761228594,-0.013098835894224226,0.003950051620366905,0.004023114622192963,1.0184967207641888,0.20841612436433044,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,63,2026082706,2,0.75,0.25,343,496,inference,42,LOO,0.5,0.5006312209517048,-0.0006312209517047584,-0.011397597538870707,0.00593393646126542,0.006097560975609756,1.0275743623836247,0.14795916497444614,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_rank1,500,63,2026082706,2,0.75,0.25,343,496,inference,42,ZLZ,0.47619047619047616,0.5006312209517048,-0.024440744761228594,-0.013371394246814938,0.005935605933164243,0.006083734306730822,1.024955897550229,0.17355781091969155,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,63,2026082706,3,0.5,0.2,152,87,balance,63,LOO,0.23809523809523808,0.3486505677807147,-0.1105553296854766,-0.029051477007185966,0.003439033927541033,0.002925901543413063,0.8507917063514205,0.49539313855875367,0.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_rank1,500,63,2026082706,3,0.5,0.2,152,87,balance,63,ZLZ,0.23809523809523808,0.3486505677807147,-0.1105553296854766,-0.029051477007185966,0.0034390339275410325,0.002925901543413063,0.8507917063514207,0.49539313855875367,0.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_rank1,500,63,2026082706,3,0.5,0.2,152,87,inference,42,LOO,0.2619047619047619,0.3486505677807147,-0.08674580587595276,-0.03117401106318296,0.005143573362563875,0.004714894087716387,0.9166573032733399,0.4346705492573586,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_rank1,500,63,2026082706,3,0.5,0.2,152,87,inference,42,ZLZ,0.2619047619047619,0.3486505677807147,-0.08674580587595276,-0.03173892891461699,0.0051387648398900365,0.004714894087716387,0.9175150516942667,0.4427544090250338,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_rank1,500,64,2026082706,0,0.25,0.75,484,4,balance,63,LOO,0.38095238095238093,0.4984368463620372,-0.11748446540965629,0.007523248132943916,0.003956121254454954,0.0038036720064369835,0.9614649708104123,0.11961085338167239,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,64,2026082706,0,0.25,0.75,484,4,balance,63,ZLZ,0.38095238095238093,0.4984368463620372,-0.11748446540965629,0.009741077869879544,0.0039562472621198,0.0038036720064369843,0.9614343478620029,0.1548692879895733,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,64,2026082706,0,0.25,0.75,484,4,inference,42,LOO,0.40476190476190477,0.4984368463620372,-0.09367494160013246,0.00715998471771806,0.005939556709554108,0.005876334273546817,0.9893556978914615,0.09290414240676938,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,64,2026082706,0,0.25,0.75,484,4,inference,42,ZLZ,0.40476190476190477,0.4984368463620372,-0.09367494160013246,0.00967269148178862,0.005937317632904236,0.005876334273546816,0.9897288029497606,0.12553134849529707,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,64,2026082706,1,0.5,0.8,360,383,balance,63,LOO,0.6825396825396826,0.6501633711552521,0.03237631138443042,0.030344493656936478,0.0034378614340727903,0.00349482684352116,1.0165700132308368,0.5175302158068178,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,64,2026082706,1,0.5,0.8,360,383,balance,63,ZLZ,0.6825396825396826,0.6501633711552521,0.03237631138443042,0.028354667216850205,0.003449444744731407,0.00349482684352116,1.0131563489628492,0.48278076470654135,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,64,2026082706,1,0.5,0.8,360,383,inference,42,LOO,0.7380952380952381,0.6501633711552521,0.087931866939986,0.026778839136826438,0.005193153687478837,0.004714894087716387,0.907905748887121,0.37160038793622885,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_rank1,500,64,2026082706,1,0.5,0.8,360,383,inference,42,ZLZ,0.7380952380952381,0.6501633711552521,0.087931866939986,0.026778839136826438,0.005193153687478837,0.004714894087716387,0.907905748887121,0.37160038793622885,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_rank1,500,64,2026082706,2,0.75,0.25,4,484,balance,63,LOO,0.4444444444444444,0.4984368463620372,-0.0539924019175928,-0.02010398677990094,0.003945962884683881,0.003982477100756672,1.0092535629806656,0.32004105398637356,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,64,2026082706,2,0.75,0.25,4,484,balance,63,ZLZ,0.4444444444444444,0.4984368463620372,-0.0539924019175928,-0.02004422970286568,0.003946075013760609,0.003982477100756672,1.0092248846940626,0.3190852306139192,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,64,2026082706,2,0.75,0.25,4,484,inference,42,LOO,0.4523809523809524,0.4984368463620372,-0.04605589398108484,-0.014496317925700719,0.005928184495978899,0.006042254300094022,1.0192419456905393,0.18827681787316664,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_rank1,500,64,2026082706,2,0.75,0.25,4,484,inference,42,ZLZ,0.4523809523809524,0.4984368463620372,-0.04605589398108484,-0.014123290047734216,0.005927841319251767,0.006042254300094022,1.0193009520127803,0.18343727635157003,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_rank1,500,64,2026082706,3,0.5,0.2,360,227,balance,63,LOO,0.38095238095238093,0.3498826682156896,0.031069712736691346,0.029654172478995322,0.0037235535656682285,0.0038036720064369835,1.0215166612634394,0.4859672542288285,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,64,2026082706,3,0.5,0.2,360,227,balance,63,ZLZ,0.38095238095238093,0.3498826682156896,0.031069712736691346,0.02835466721685015,0.003719961308884669,0.0038036720064369835,1.0225031097372925,0.46489550080422004,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,64,2026082706,3,0.5,0.2,360,227,inference,42,LOO,0.4523809523809524,0.3498826682156896,0.1024982841652628,0.026778839136826438,0.005576395640204853,0.006042254300094022,1.0835411778408275,0.35860385747043827,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_rank1,500,64,2026082706,3,0.5,0.2,360,227,inference,42,ZLZ,0.4523809523809524,0.3498826682156896,0.1024982841652628,0.026778839136826438,0.005576395640204853,0.006042254300094022,1.0835411778408275,0.35860385747043827,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_rank1,500,65,2026082706,0,0.25,0.75,458,309,balance,63,LOO,0.5714285714285714,0.4999945018456376,0.0714340695829338,-0.020254439443794403,0.003946587545103846,0.003949967083607638,1.0008563191529818,0.3224106341295817,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,65,2026082706,0,0.25,0.75,458,309,balance,63,ZLZ,0.5873015873015873,0.4999945018456376,0.08730708545594973,-0.018910388313577386,0.003947883689520091,0.003909329562171344,0.990234229176738,0.3009665793464739,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,65,2026082706,0,0.25,0.75,458,309,inference,42,LOO,0.5238095238095238,0.4999945018456376,0.02381502196388624,-0.021481178454443473,0.00592234566698003,0.006083734306730822,1.027250797036487,0.2791330281305739,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,65,2026082706,0,0.25,0.75,458,309,inference,42,ZLZ,0.5476190476190477,0.4999945018456376,0.047624545773410076,-0.01843629431483451,0.0059243473478573765,0.00604225430009402,1.0199020998117685,0.2395263936743775,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,65,2026082706,1,0.5,0.8,204,424,balance,63,LOO,0.6825396825396826,0.6499142772216076,0.03262540531807501,0.0015973146314695041,0.0035924428208715213,0.00349482684352116,0.9728274095879194,0.02664989717064167,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,65,2026082706,1,0.5,0.8,204,424,balance,63,ZLZ,0.6666666666666666,0.6499142772216076,0.01675238944505908,-0.0002632733643200824,0.0036002510471622186,0.003584229390681004,0.9955498501989624,0.004387736417894001,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,65,2026082706,1,0.5,0.8,204,424,inference,42,LOO,0.7142857142857143,0.6499142772216076,0.06437143706410675,-0.00018468803347304608,0.005403777686354745,0.004977600796416128,0.9211335264559883,0.002512407147182128,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,65,2026082706,1,0.5,0.8,204,424,inference,42,ZLZ,0.7142857142857143,0.6499142772216076,0.06437143706410675,-0.002122793478173679,0.005417093047744858,0.004977600796416128,0.9188693553064053,0.028841948496437408,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,65,2026082706,2,0.75,0.25,309,458,balance,63,LOO,0.3968253968253968,0.4999945018456376,-0.10316910502024079,-0.0044653400669480425,0.003945510088182503,0.003860564536447793,0.9784703245369624,0.07108909082576519,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,65,2026082706,2,0.75,0.25,309,458,balance,63,ZLZ,0.3968253968253968,0.4999945018456376,-0.10316910502024079,-0.0038049284545576545,0.003944491997116703,0.003860564536447793,0.978722872113758,0.06058302511855767,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,65,2026082706,2,0.75,0.25,309,458,inference,42,LOO,0.42857142857142855,0.4999945018456376,-0.07142307327420905,-0.0064480249070084095,0.005924073946611981,0.005973120955699353,1.0082792702335228,0.08377539243455052,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,65,2026082706,2,0.75,0.25,309,458,inference,42,ZLZ,0.42857142857142855,0.4999945018456376,-0.07142307327420905,-0.00562675132026047,0.005924054508451526,0.005973120955699353,1.0082825786254712,0.07310518804463394,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,65,2026082706,3,0.5,0.2,204,278,balance,63,LOO,0.30158730158730157,0.34996012341151556,-0.048372821824213985,-0.0006716865835664221,0.003595365764143728,0.003397296792074058,0.9449099243128488,0.011201988806048759,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
legacy,legacy_rank1,500,65,2026082706,3,0.5,0.2,204,278,balance,63,ZLZ,0.2698412698412698,0.34996012341151556,-0.08011885357024573,-0.0002632733643199714,0.0035971460641425154,0.0031778541763180794,0.883437625176228,0.00438962971165075,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
legacy,legacy_rank1,500,65,2026082706,3,0.5,0.2,204,278,inference,42,LOO,0.2857142857142857,0.34996012341151556,-0.06424583769722986,-0.0035545139088722366,0.00537850838217906,0.004977600796416128,0.9254611953211259,0.04846735202880541,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,65,2026082706,3,0.5,0.2,204,278,inference,42,ZLZ,0.2857142857142857,0.34996012341151556,-0.06424583769722986,-0.0021227934781738456,0.005385875059775119,0.004977600796416126,0.9241953705149559,0.02892541558733346,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,66,2026082706,0,0.25,0.75,232,125,balance,63,LOO,0.5396825396825397,0.4984107274510069,0.041271812231532756,-0.006350134652623851,0.003951741181832006,0.004006859613618446,1.0139478850588304,0.10101565589111001,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,66,2026082706,0,0.25,0.75,232,125,balance,63,ZLZ,0.5396825396825397,0.4984107274510069,0.041271812231532756,-0.005419383465068317,0.003951709548453288,0.004006859613618446,1.0139560016972258,0.08620994613928995,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,66,2026082706,0,0.25,0.75,232,125,inference,42,LOO,0.5952380952380952,0.4984107274510069,0.09682736778708834,-0.002783979630113842,0.005931512325018373,0.0058763342735468176,0.9906974733511348,0.03614792185254433,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,66,2026082706,0,0.25,0.75,232,125,inference,42,ZLZ,0.5952380952380952,0.4984107274510069,0.09682736778708834,-0.006427513287087572,0.005932048680905365,0.0058763342735468176,0.9906078978181878,0.08345274566676857,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,66,2026082706,1,0.5,0.8,141,411,balance,63,LOO,0.5714285714285714,0.6487093056884503,-0.07728073425987891,-0.01570996042405126,0.0036750505334488984,0.003949967083607638,1.074806195903037,0.25914535772667235,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,66,2026082706,1,0.5,0.8,141,411,balance,63,ZLZ,0.5714285714285714,0.6487093056884503,-0.07728073425987891,-0.015327751601981854,0.0036731057393276636,0.003949967083607638,1.0753752720254255,0.25290751732565936,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,66,2026082706,1,0.5,0.8,141,411,inference,42,LOO,0.5476190476190477,0.6487093056884503,-0.10109025806940264,-0.016477179073453474,0.005519685260742632,0.0060422543000940195,1.0946737023337232,0.22178169811547235,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,66,2026082706,1,0.5,0.8,141,411,inference,42,ZLZ,0.5952380952380952,0.6487093056884503,-0.05347121045035508,-0.013270944739893875,0.005500094011908404,0.005876334273546817,1.0684061510264742,0.17894385302412635,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,66,2026082706,2,0.75,0.25,125,232,balance,63,LOO,0.5079365079365079,0.4984107274510069,0.009525780485501012,-0.016923045350925092,0.00395003340425881,0.004031242126480222,1.0205589963198425,0.2692639014376688,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
legacy,legacy_rank1,500,66,2026082706,2,0.75,0.25,125,232,balance,63,ZLZ,0.5238095238095238,0.4984107274510069,0.02539879635851694,-0.017182758309894797,0.0039503086883231914,0.004023114622192963,1.0184304416728194,0.27338668848174424,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,66,2026082706,2,0.75,0.25,125,232,inference,42,LOO,0.5952380952380952,0.4984107274510069,0.09682736778708834,-0.015432402283145408,0.005931278043363858,0.0058763342735468176,0.9907366052619108,0.20038231707164258,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,66,2026082706,2,0.75,0.25,125,232,inference,42,ZLZ,0.5714285714285714,0.4984107274510069,0.0730178439775645,-0.01683786288667366,0.005928035410022293,0.005973120955699353,1.0076054784694497,0.21869133417080147,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,66,2026082706,3,0.5,0.2,141,285,balance,63,LOO,0.3968253968253968,0.3488994201721425,0.04792597665325432,-0.014239553493495538,0.003521294245432585,0.0038605645364477937,1.0963481797794292,0.23996351392996335,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,66,2026082706,3,0.5,0.2,141,285,balance,63,ZLZ,0.36507936507936506,0.3488994201721425,0.016179944907222577,-0.015327751601981687,0.0035158398578673624,0.003738651972138915,1.0633737949619542,0.25850200211101476,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
legacy,legacy_rank1,500,66,2026082706,3,0.5,0.2,141,285,inference,42,LOO,0.30952380952380953,0.3488994201721425,-0.03937561064833295,-0.012217538573136011,0.005300920373183188,0.0052126541673580004,0.9833488904546241,0.16780622925755959,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,66,2026082706,3,0.5,0.2,141,285,inference,42,ZLZ,0.2857142857142857,0.3488994201721425,-0.06318513445785678,-0.01327094473989393,0.005293559524472797,0.004977600796416126,0.9403126144901264,0.18240130462832552,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,67,2026082706,0,0.25,0.75,85,181,balance,63,LOO,0.5238095238095238,0.5011898093567874,0.022619714452736472,-0.028399541443623777,0.003944766789351947,0.004023114622192963,1.0198612077784925,0.4521688715364431,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,67,2026082706,0,0.25,0.75,85,181,balance,63,ZLZ,0.5238095238095238,0.5011898093567874,0.022619714452736472,-0.026927858020223183,0.0039449757283377875,0.004023114622192963,1.0198071925497243,0.4287258213220508,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,67,2026082706,0,0.25,0.75,85,181,inference,42,LOO,0.5238095238095238,0.5011898093567874,0.022619714452736472,-0.03048050127188273,0.005915641544795344,0.006083734306730822,1.028414967449028,0.3962973605723488,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,67,2026082706,0,0.25,0.75,85,181,inference,42,ZLZ,0.5476190476190477,0.5011898093567874,0.04642923826226031,-0.02917229634433882,0.005916993382842532,0.00604225430009402,1.0211696902711953,0.3792451843787464,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,67,2026082706,1,0.5,0.8,489,356,balance,63,LOO,0.6666666666666666,0.6494370794697899,0.017229587196876728,0.019419393250517336,0.003501952790214162,0.0035842293906810036,1.023494491615294,0.32815612364026325,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,67,2026082706,1,0.5,0.8,489,356,balance,63,ZLZ,0.6825396825396826,0.6494370794697899,0.033102603069892655,0.023774969047762662,0.0034791975977285466,0.0034948268435211604,1.0044921983743658,0.40306994195358314,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,67,2026082706,1,0.5,0.8,489,356,inference,42,LOO,0.6904761904761905,0.6494370794697899,0.041039111006400564,0.01739061214937021,0.005271208189057056,0.0052126541673580004,0.9888917266025249,0.23952992848069826,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,67,2026082706,1,0.5,0.8,489,356,inference,42,ZLZ,0.7142857142857143,0.6494370794697899,0.0648486348159244,0.019127813116867176,0.005258844825455729,0.004977600796416126,0.9465198083658553,0.2637668069031694,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,67,2026082706,2,0.75,0.25,181,85,balance,63,LOO,0.3492063492063492,0.5011898093567874,-0.15198346015043818,-0.005304219921704323,0.003950395166886337,0.003665504433553588,0.9278829784623048,0.08439199463471156,0.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,67,2026082706,2,0.75,0.25,181,85,balance,63,ZLZ,0.3333333333333333,0.5011898093567874,-0.16785647602345405,-0.007078245481276502,0.00395077858554414,0.003584229390681004,0.9072210231663358,0.11261189710271871,0.0,0.2346799489366117,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,67,2026082706,2,0.75,0.25,181,85,inference,42,LOO,0.40476190476190477,0.5011898093567874,-0.0964279045948826,0.0030160773253495865,0.005935847718693214,0.0058763342735468176,0.9899738928680775,0.03914723530157554,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,67,2026082706,2,0.75,0.25,181,85,inference,42,ZLZ,0.40476190476190477,0.5011898093567874,-0.0964279045948826,0.0021227723148117272,0.005934048355034925,0.005876334273546817,0.9902740796779759,0.027556742272142783,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,67,2026082706,3,0.5,0.2,489,404,balance,63,LOO,0.3333333333333333,0.34982008634427414,-0.016486753010940824,0.022260393657625444,0.0036959228147975575,0.0035842293906810036,0.9697792866048606,0.36616041680257383,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,67,2026082706,3,0.5,0.2,489,404,balance,63,ZLZ,0.3333333333333333,0.34982008634427414,-0.016486753010940824,0.023774969047762717,0.0037018040061460823,0.0035842293906810036,0.9682385628007668,0.39076283310914545,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,67,2026082706,3,0.5,0.2,489,404,inference,42,LOO,0.3333333333333333,0.34982008634427414,-0.016486753010940824,0.01908477592209712,0.005526610873561621,0.005420054200542006,0.9807193458237916,0.25671876900557594,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,67,2026082706,3,0.5,0.2,489,404,inference,42,ZLZ,0.3333333333333333,0.34982008634427414,-0.016486753010940824,0.01912781311686701,0.005526451253005825,0.005420054200542005,0.9807476719520595,0.2573013993575114,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,68,2026082706,0,0.25,0.75,404,263,balance,63,LOO,0.3333333333333333,0.49970477807713726,-0.16637144474380394,-0.040267716389563724,0.003930137018803121,0.003584229390681004,0.9119858604249226,0.6423225296732927,0.0,0.2346799489366117,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,68,2026082706,0,0.25,0.75,404,263,balance,63,ZLZ,0.30158730158730157,0.49970477807713726,-0.1981174764898357,-0.03955542697952075,0.003931437521378875,0.003397296792074058,0.8641360249526545,0.6308562175934433,0.0,0.22847823291008484,1.0,0.6390539850255055,0.0
legacy,legacy_rank1,500,68,2026082706,0,0.25,0.75,404,263,inference,42,LOO,0.3333333333333333,0.49970477807713726,-0.16637144474380394,-0.04420796304529684,0.005891408647093307,0.005420054200542006,0.9199929125975913,0.5759581533712264,0.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,68,2026082706,0,0.25,0.75,404,263,inference,42,ZLZ,0.3333333333333333,0.49970477807713726,-0.16637144474380394,-0.04331302521870084,0.005893063035152285,0.005420054200542005,0.9197346385421692,0.5642193483602463,0.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,68,2026082706,1,0.5,0.8,243,314,balance,63,LOO,0.7142857142857143,0.6502596080291139,0.06402610625660043,-0.006671400828923257,0.0036222125797614906,0.003291639236339696,0.9087371775834422,0.1108485629645693,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_rank1,500,68,2026082706,1,0.5,0.8,243,314,balance,63,ZLZ,0.7142857142857143,0.6502596080291139,0.06402610625660043,-0.0055356356348645885,0.003617575375369993,0.0032916392363396964,0.909902046202158,0.0920362048328512,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_rank1,500,68,2026082706,1,0.5,0.8,243,314,inference,42,LOO,0.6904761904761905,0.6502596080291139,0.0402165824470766,0.001998125678391194,0.005379140731641291,0.0052126541673580004,0.969049598701893,0.027243716211710248,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,68,2026082706,1,0.5,0.8,243,314,inference,42,ZLZ,0.6904761904761905,0.6502596080291139,0.0402165824470766,-0.0010592778484792564,0.005400225821886193,0.0052126541673580004,0.9652659609588924,0.014414644293362045,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,68,2026082706,2,0.75,0.25,263,404,balance,63,LOO,0.47619047619047616,0.49970477807713726,-0.023514301886661093,-0.026752663369822294,0.003944570495604987,0.004023114622192963,1.019911959153852,0.4259583772331678,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,68,2026082706,2,0.75,0.25,263,404,balance,63,ZLZ,0.49206349206349204,0.49970477807713726,-0.007641286013645221,-0.025845146385779894,0.003946084800765077,0.004031242126480222,1.0215802067149278,0.41142984241434255,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
legacy,legacy_rank1,500,68,2026082706,2,0.75,0.25,263,404,inference,42,LOO,0.42857142857142855,0.49970477807713726,-0.07113334950570871,-0.025417982331580047,0.005926025388628193,0.005973120955699353,1.007947243554092,0.33018650521321335,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,68,2026082706,2,0.75,0.25,263,404,inference,42,ZLZ,0.42857142857142855,0.49970477807713726,-0.07113334950570871,-0.023082811930411617,0.005929338694989302,0.005973120955699353,1.0073840040116193,0.29976821628778194,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,68,2026082706,3,0.5,0.2,243,34,balance,63,LOO,0.36507936507936506,0.3500257819978963,0.015053583081468758,-0.005144103285135482,0.003568490003746041,0.0037386519721389153,1.047684585977331,0.0861127458494609,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
legacy,legacy_rank1,500,68,2026082706,3,0.5,0.2,243,34,balance,63,ZLZ,0.38095238095238093,0.3500257819978963,0.03092659895448463,-0.0055356356348644775,0.0035661740040585674,0.0038036720064369843,1.0665974240483294,0.09269711789881807,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,68,2026082706,3,0.5,0.2,243,34,inference,42,LOO,0.40476190476190477,0.3500257819978963,0.054736122764008466,0.002077880026850165,0.005410306058822577,0.0058763342735468176,1.086137126006816,0.02824942104955328,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,68,2026082706,3,0.5,0.2,243,34,inference,42,ZLZ,0.42857142857142855,0.3500257819978963,0.07854564657353225,-0.001059277848479201,0.005387121575628153,0.005973120955699353,1.1087778272393771,0.014432165553478371,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,69,2026082706,0,0.25,0.75,429,499,balance,63,LOO,0.47619047619047616,0.49920457689539505,-0.023014100704918883,-0.017907568003181495,0.003940739614619857,0.004023114622192963,1.0209034383463198,0.28526450679976095,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,69,2026082706,0,0.25,0.75,429,499,balance,63,ZLZ,0.49206349206349204,0.49920457689539505,-0.007141084831903011,-0.013334588251499191,0.0039424734473559216,0.004031242126480222,1.0225159865525117,0.21237100461615274,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
legacy,legacy_rank1,500,69,2026082706,0,0.25,0.75,429,499,inference,42,LOO,0.5,0.49920457689539505,0.0007954231046049531,-0.01769897887579691,0.005919647470943179,0.006097560975609756,1.0300547465942649,0.23003837380246284,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_rank1,500,69,2026082706,0,0.25,0.75,429,499,inference,42,ZLZ,0.5,0.49920457689539505,0.0007954231046049531,-0.012704672191852617,0.00592250002563225,0.006097560975609756,1.0295586237602115,0.1650862597623565,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_rank1,500,69,2026082706,1,0.5,0.8,393,108,balance,63,LOO,0.6349206349206349,0.6499978169215388,-0.01507718200090391,-0.022711877455963925,0.003693553684220909,0.003738651972138915,1.0122099993051863,0.3737066520164922,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
legacy,legacy_rank1,500,69,2026082706,1,0.5,0.8,393,108,balance,63,ZLZ,0.6507936507936508,0.6499978169215388,0.0007958338721120173,-0.01835011901249428,0.0036772803855866184,0.0036655044335535884,0.996797646413043,0.3026045909777488,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,69,2026082706,1,0.5,0.8,393,108,inference,42,LOO,0.6666666666666666,0.6499978169215388,0.016668849745127834,-0.022519707725694782,0.0055504077845816195,0.0054200542005420045,0.9765145933238055,0.3022736595058407,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,69,2026082706,1,0.5,0.8,393,108,inference,42,ZLZ,0.6666666666666666,0.6499978169215388,0.016668849745127834,-0.022519707725694782,0.00555040778458162,0.005420054200542005,0.9765145933238055,0.3022736595058407,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,69,2026082706,2,0.75,0.25,499,429,balance,63,LOO,0.5555555555555556,0.49920457689539505,0.05635097866016053,-0.009071738045444255,0.003957011181471934,0.003982477100756672,1.0064356450151009,0.14421381387889895,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,69,2026082706,2,0.75,0.25,499,429,balance,63,ZLZ,0.5555555555555556,0.49920457689539505,0.05635097866016053,-0.007933373918471376,0.003955845200140649,0.003982477100756672,1.0067322908932523,0.1261357749771102,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,69,2026082706,2,0.75,0.25,499,429,inference,42,LOO,0.5238095238095238,0.49920457689539505,0.02460494691412879,-0.011184022664120719,0.005938202287292939,0.006083734306730822,1.0245077571286691,0.14513446104688157,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,69,2026082706,2,0.75,0.25,499,429,inference,42,ZLZ,0.5476190476190477,0.49920457689539505,0.048414470723652625,-0.010712373327581293,0.0059384871218469085,0.00604225430009402,1.0174736723542543,0.1390105590721975,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,69,2026082706,3,0.5,0.2,393,363,balance,63,LOO,0.30158730158730157,0.3499689198164782,-0.04838161822917664,-0.02021665509267545,0.003490460107744281,0.003397296792074058,0.9733091590236137,0.3421905110898015,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
legacy,legacy_rank1,500,69,2026082706,3,0.5,0.2,393,363,balance,63,ZLZ,0.30158730158730157,0.3499689198164782,-0.04838161822917664,-0.01835011901249428,0.0035023421018098334,0.0033972967920740584,0.9700071247518931,0.3100698954760721,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
legacy,legacy_rank1,500,69,2026082706,3,0.5,0.2,393,363,inference,42,LOO,0.23809523809523808,0.3499689198164782,-0.11187368172124013,-0.02452334004719775,0.005207264069763415,0.004424534041258779,0.8496849750621158,0.33984025361995973,1.0,0.260742519127625,1.0,0.6843972569730632,0.0
legacy,legacy_rank1,500,69,2026082706,3,0.5,0.2,393,363,inference,42,ZLZ,0.23809523809523808,0.3499689198164782,-0.11187368172124013,-0.02251970772569495,0.005228429068297241,0.004424534041258779,0.8462453986584791,0.31144197115365024,1.0,0.260742519127625,1.0,0.6843972569730632,0.0
legacy,legacy_rank1,500,70,2026082706,0,0.25,0.75,193,3,balance,63,LOO,0.4603174603174603,0.5000388780305174,-0.039721417713057094,-0.01598223884401273,0.0039512994953524085,0.004006859613618447,1.0140612267765046,0.25425391102546124,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,70,2026082706,0,0.25,0.75,193,3,balance,63,ZLZ,0.4603174603174603,0.5000388780305174,-0.039721417713057094,-0.015974259792751355,0.003951248375529718,0.004006859613618447,1.0140743463339668,0.25412861995277686,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,70,2026082706,0,0.25,0.75,193,3,inference,42,LOO,0.47619047619047616,0.5000388780305174,-0.023848401840041222,-0.01562860527165999,0.005930478091533907,0.006083734306730822,1.0258421349563194,0.20294360442783116,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,70,2026082706,0,0.25,0.75,193,3,inference,42,ZLZ,0.47619047619047616,0.5000388780305174,-0.023848401840041222,-0.010975606386407988,0.005931745245182463,0.006083734306730822,1.0256229920986235,0.14250735462582115,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,70,2026082706,1,0.5,0.8,425,366,balance,63,LOO,0.5555555555555556,0.6510979202417722,-0.09554236468621657,-0.00510548746899242,0.0036142058264290794,0.003982477100756672,1.1018954901889064,0.08492406493880073,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,70,2026082706,1,0.5,0.8,425,366,balance,63,ZLZ,0.5714285714285714,0.6510979202417722,-0.07966934881320076,-0.005892971023471083,0.0036179084416494644,0.003949967083607638,1.0917819362523122,0.09797279989657283,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,70,2026082706,1,0.5,0.8,425,366,inference,42,LOO,0.5714285714285714,0.6510979202417722,-0.07966934881320076,-0.009445285641843992,0.005449786908339129,0.005973120955699353,1.0960283504955821,0.12794559421629145,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,70,2026082706,1,0.5,0.8,425,366,inference,42,ZLZ,0.6190476190476191,0.6510979202417722,-0.032050301194153086,-0.007943264032516328,0.005439706097477805,0.005751894253636414,1.0573906293031823,0.10769890326724631,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,70,2026082706,2,0.75,0.25,3,193,balance,63,LOO,0.4126984126984127,0.5000388780305174,-0.08734046533210471,-0.05540484803971929,0.003907836377064649,0.003909329562171344,1.0003821002116307,0.8862976186201702,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,70,2026082706,2,0.75,0.25,3,193,balance,63,ZLZ,0.42857142857142855,0.5000388780305174,-0.07146744945908884,-0.054334151927186214,0.003910508184128697,0.003949967083607637,1.0100904786848648,0.8688729827191649,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,70,2026082706,2,0.75,0.25,3,193,inference,42,LOO,0.40476190476190477,0.5000388780305174,-0.09527697326861262,-0.05771636174902661,0.0058553650049979,0.005876334273546817,1.0035812060445453,0.7542615345992199,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,70,2026082706,2,0.75,0.25,3,193,inference,42,ZLZ,0.42857142857142855,0.5000388780305174,-0.07146744945908884,-0.05753143328708754,0.005855938125975428,0.005973120955699353,1.0200109405535098,0.7518080197320647,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,70,2026082706,3,0.5,0.2,425,122,balance,63,LOO,0.3968253968253968,0.34980065673007665,0.04702474009532015,-0.005892971023470972,0.0035658396590466327,0.0038605645364477932,1.0826523078942811,0.09868551234519822,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,70,2026082706,3,0.5,0.2,425,122,balance,63,ZLZ,0.3968253968253968,0.34980065673007665,0.04702474009532015,-0.005892971023470972,0.0035658396590466336,0.0038605645364477932,1.082652307894281,0.0986855123451982,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,70,2026082706,3,0.5,0.2,425,122,inference,42,LOO,0.38095238095238093,0.34980065673007665,0.031151724222304278,-0.00855891828656169,0.0053278121769230625,0.005751894253636414,1.079597790355716,0.11725852504994676,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,70,2026082706,3,0.5,0.2,425,122,inference,42,ZLZ,0.38095238095238093,0.34980065673007665,0.031151724222304278,-0.007943264032516495,0.005332186367715342,0.005751894253636414,1.0787121561358521,0.10877931972524862,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,71,2026082706,0,0.25,0.75,417,216,balance,63,LOO,0.5714285714285714,0.49869536277040466,0.07273320865816674,0.01170620954097329,0.003953313359406265,0.003949967083607638,0.9991535515921941,0.18618113506580758,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,71,2026082706,0,0.25,0.75,417,216,balance,63,ZLZ,0.5396825396825397,0.49869536277040466,0.04098717691213499,0.00911602662248484,0.003953134270611942,0.004006859613618446,1.0135905687307167,0.14498891569750874,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,71,2026082706,0,0.25,0.75,417,216,inference,42,LOO,0.5952380952380952,0.49869536277040466,0.09654273246769057,0.020389747778790046,0.0059304387718988535,0.005876334273546817,0.9908768135996262,0.26476979572437953,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,71,2026082706,0,0.25,0.75,417,216,inference,42,ZLZ,0.5952380952380952,0.49869536277040466,0.09654273246769057,0.020379355704860436,0.005930576928637697,0.0058763342735468176,0.9908537304644087,0.2646317676572359,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,71,2026082706,1,0.5,0.8,470,298,balance,63,LOO,0.6666666666666666,0.648965933426711,0.01770073323995558,0.0019521905138496498,0.0035925480296644797,0.0035842293906810036,0.9976844738289405,0.03257023608728509,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,71,2026082706,1,0.5,0.8,470,298,balance,63,ZLZ,0.6349206349206349,0.648965933426711,-0.014045298506076165,0.0003739601179623131,0.0035981027048576733,0.0037386519721389153,1.0390620498663063,0.006234311672722405,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
legacy,legacy_rank1,500,71,2026082706,1,0.5,0.8,470,298,inference,42,LOO,0.6428571428571429,0.648965933426711,-0.0061087905695681455,-0.001176688196568243,0.005413958540361027,0.005599800895968143,1.0343265199062133,0.01599204246068206,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,71,2026082706,1,0.5,0.8,470,298,inference,42,ZLZ,0.6190476190476191,0.648965933426711,-0.02991831437909198,-0.001249201305605352,0.00541454345605583,0.005751894253636414,1.0623045692251816,0.016976630945788156,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,71,2026082706,2,0.75,0.25,216,417,balance,63,LOO,0.5714285714285714,0.49869536277040466,0.07273320865816674,0.0016449121797716404,0.003956729405405226,0.003949967083607638,0.9982909314474854,0.02615017147840145,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,71,2026082706,2,0.75,0.25,216,417,balance,63,ZLZ,0.5555555555555556,0.49869536277040466,0.05686019278515092,0.0021040875479769183,0.003956167312627543,0.003982477100756672,1.0066503224080416,0.03345233837242594,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,71,2026082706,2,0.75,0.25,216,417,inference,42,LOO,0.5714285714285714,0.49869536277040466,0.07273320865816674,0.0012359081320660326,0.0059382854560123075,0.005973120955699353,1.0058662554949722,0.01603820109535902,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,71,2026082706,2,0.75,0.25,216,417,inference,42,ZLZ,0.5952380952380952,0.49869536277040466,0.09654273246769057,0.0008602999344302087,0.005938514815304978,0.005876334273546817,0.9895292773206683,0.011163772242609013,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,71,2026082706,3,0.5,0.2,470,93,balance,63,LOO,0.31746031746031744,0.3491264296150755,-0.031666112154758064,0.0003739601179624241,0.003592583198721592,0.0034948268435211604,0.9727893969901051,0.0062390989125875864,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,71,2026082706,3,0.5,0.2,470,93,balance,63,ZLZ,0.31746031746031744,0.3491264296150755,-0.031666112154758064,0.00037396011796247963,0.003592583198721592,0.003494826843521161,0.9727893969901052,0.006239098912588513,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,71,2026082706,3,0.5,0.2,470,93,inference,42,LOO,0.23809523809523808,0.3491264296150755,-0.11103119151983742,-0.002398676202839234,0.005375039091291987,0.00442453404125878,0.8231631372554844,0.03271755287730916,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_rank1,500,71,2026082706,3,0.5,0.2,470,93,inference,42,ZLZ,0.23809523809523808,0.3491264296150755,-0.11103119151983742,-0.001249201305605352,0.005383088581811294,0.00442453404125878,0.8219322372306234,0.017026158273829417,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_rank1,500,72,2026082706,0,0.25,0.75,329,351,balance,63,LOO,0.47619047619047616,0.5001316718317156,-0.02394119564123942,-0.01024716362454775,0.003952823241903497,0.004023114622192963,1.0177825761456558,0.16298587702427328,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,72,2026082706,0,0.25,0.75,329,351,balance,63,ZLZ,0.49206349206349204,0.5001316718317156,-0.008068179768223549,-0.013279019322584407,0.003952096409051441,0.004031242126480222,1.0200262618208187,0.21122836511295862,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
legacy,legacy_rank1,500,72,2026082706,0,0.25,0.75,329,351,inference,42,LOO,0.47619047619047616,0.5001316718317156,-0.02394119564123942,-0.009928569482178018,0.00593326506565389,0.006083734306730822,1.0253602762411473,0.12889610800500464,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,72,2026082706,0,0.25,0.75,329,351,inference,42,ZLZ,0.47619047619047616,0.5001316718317156,-0.02394119564123942,-0.01293443844823322,0.005932212829358463,0.006083734306730822,1.025542151256354,0.16793422584664994,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,72,2026082706,1,0.5,0.8,288,124,balance,63,LOO,0.6825396825396826,0.6497700521946059,0.03276963034507663,-0.008558832203341193,0.0036350925614254226,0.0034948268435211604,0.9614134398136867,0.14195698769971088,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,72,2026082706,1,0.5,0.8,288,124,balance,63,ZLZ,0.6825396825396826,0.6497700521946059,0.03276963034507663,-0.010130342487062571,0.0036421331564741055,0.0034948268435211604,0.9595549348076142,0.16785961337079375,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,72,2026082706,1,0.5,0.8,288,124,inference,42,LOO,0.6904761904761905,0.6497700521946059,0.040706138281584536,-0.00722092175468636,0.005446611603279574,0.0052126541673580004,0.9570453241459882,0.09784292684366566,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,72,2026082706,1,0.5,0.8,288,124,inference,42,ZLZ,0.6904761904761905,0.6497700521946059,0.040706138281584536,-0.012590523712266655,0.0054806188640366075,0.0052126541673580004,0.9511068542939611,0.17007050241621857,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,72,2026082706,2,0.75,0.25,351,329,balance,63,LOO,0.5079365079365079,0.5001316718317156,0.007804836104792323,-0.004637888766578724,0.003955448275566682,0.004031242126480222,1.019161886500129,0.07374328391950269,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
legacy,legacy_rank1,500,72,2026082706,2,0.75,0.25,351,329,balance,63,ZLZ,0.49206349206349204,0.5001316718317156,-0.008068179768223549,-0.0052508983598174575,0.003955929763317507,0.004031242126480222,1.0190378413340577,0.08348516805916054,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
legacy,legacy_rank1,500,72,2026082706,2,0.75,0.25,351,329,inference,42,LOO,0.5714285714285714,0.5001316718317156,0.07129689959685581,-0.0024980095774813638,0.005936450338825448,0.005973120955699354,1.0061771959303818,0.03242131902134033,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,72,2026082706,2,0.75,0.25,351,329,inference,42,ZLZ,0.5714285714285714,0.5001316718317156,0.07129689959685581,-0.0028961758484967737,0.005937078214235205,0.005973120955699354,1.006070787711324,0.03758707603061253,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,72,2026082706,3,0.5,0.2,288,323,balance,63,LOO,0.4444444444444444,0.3500514631059126,0.0943929813385318,-0.010130342487062627,0.0035448950755738234,0.003982477100756672,1.1234400499461936,0.17014627113194095,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,72,2026082706,3,0.5,0.2,288,323,balance,63,ZLZ,0.4444444444444444,0.3500514631059126,0.0943929813385318,-0.010130342487062627,0.0035448950755738234,0.003982477100756672,1.1234400499461936,0.17014627113194095,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,72,2026082706,3,0.5,0.2,288,323,inference,42,LOO,0.2857142857142857,0.3500514631059126,-0.06433717739162692,-0.011761918936853522,0.005306432269869484,0.004977600796416126,0.9380315329151566,0.16146443202879066,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,72,2026082706,3,0.5,0.2,288,323,inference,42,ZLZ,0.30952380952380953,0.3500514631059126,-0.040527653582103085,-0.012590523712266544,0.005299649264318534,0.0052126541673580004,0.9835847444572882,0.1729498664595017,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,73,2026082706,0,0.25,0.75,116,362,balance,63,LOO,0.6190476190476191,0.5001759941038866,0.11887162494373249,0.015854085967763387,0.003950027506906634,0.003803672006436983,0.9629482325847737,0.25225579318743124,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,73,2026082706,0,0.25,0.75,116,362,balance,63,ZLZ,0.6349206349206349,0.5001759941038866,0.1347446408167483,0.01632131369988732,0.003950492952874194,0.0037386519721389158,0.9463760641362104,0.25967459707012847,0.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_rank1,500,73,2026082706,0,0.25,0.75,116,362,inference,42,LOO,0.6666666666666666,0.5001759941038866,0.16649067256278005,0.017733578285838547,0.005921986085402645,0.005420054200542005,0.9152426436634371,0.2304425568165735,0.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,73,2026082706,0,0.25,0.75,116,362,inference,42,ZLZ,0.6666666666666666,0.5001759941038866,0.16649067256278005,0.021862744158853253,0.005921768952718441,0.005420054200542005,0.9152762027390281,0.2841050433656675,0.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,73,2026082706,1,0.5,0.8,474,435,balance,63,LOO,0.6507936507936508,0.648931723729884,0.0018619270637668661,0.04774324962701115,0.0033413916604939317,0.003665504433553588,1.0969993362022532,0.825939589661344,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,73,2026082706,1,0.5,0.8,474,435,balance,63,ZLZ,0.6507936507936508,0.648931723729884,0.0018619270637668661,0.04774324962701104,0.003341391660493932,0.003665504433553588,1.0969993362022532,0.825939589661342,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,73,2026082706,1,0.5,0.8,474,435,inference,42,LOO,0.5952380952380952,0.648931723729884,-0.053693628491788714,0.04046809483084646,0.005089486043583883,0.005876334273546816,1.1546026893923567,0.5672516856832357,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,73,2026082706,1,0.5,0.8,474,435,inference,42,ZLZ,0.5952380952380952,0.648931723729884,-0.053693628491788714,0.04098496986914013,0.005084184138660883,0.005876334273546817,1.1558067358068933,0.5747963271908408,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,73,2026082706,2,0.75,0.25,362,116,balance,63,LOO,0.49206349206349204,0.5001759941038866,-0.008112502040394542,-0.04306415589124418,0.003921383418061325,0.004031242126480222,1.028015293764161,0.6876956621741679,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
legacy,legacy_rank1,500,73,2026082706,2,0.75,0.25,362,116,balance,63,ZLZ,0.5079365079365079,0.5001759941038866,0.00776051383262133,-0.0405876529872356,0.003925176359242892,0.004031242126480222,1.0270219112544,0.6478349162186563,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
legacy,legacy_rank1,500,73,2026082706,2,0.75,0.25,362,116,inference,42,LOO,0.6190476190476191,0.5001759941038866,0.11887162494373249,-0.04277263617963506,0.005885648718242486,0.005751894253636413,0.9772744737225817,0.5575307799309362,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,73,2026082706,2,0.75,0.25,362,116,inference,42,ZLZ,0.6190476190476191,0.5001759941038866,0.11887162494373249,-0.039506573694628955,0.005894202068313597,0.005751894253636413,0.9758563053950574,0.5145846839940973,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,73,2026082706,3,0.5,0.2,474,53,balance,63,LOO,0.4126984126984127,0.3497976515553855,0.06290076114302717,0.04774324962701104,0.0037887436956434554,0.003909329562171343,1.0318274014329725,0.7756474381374197,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,73,2026082706,3,0.5,0.2,474,53,balance,63,ZLZ,0.4126984126984127,0.3497976515553855,0.06290076114302717,0.04774324962701104,0.003788743695643456,0.003909329562171343,1.0318274014329722,0.7756474381374197,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,73,2026082706,3,0.5,0.2,474,53,inference,42,LOO,0.35714285714285715,0.3497976515553855,0.007345205587471648,0.042416955508607856,0.005664170012032458,0.005599800895968142,0.988635737287621,0.5636004789160725,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,73,2026082706,3,0.5,0.2,474,53,inference,42,ZLZ,0.35714285714285715,0.3497976515553855,0.007345205587471648,0.04098496986914002,0.005658944013058195,0.005599800895968142,0.9895487361328229,0.5448248670121022,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,74,2026082706,0,0.25,0.75,419,119,balance,63,LOO,0.5873015873015873,0.4990664968954096,0.08823509040617772,0.02643530772585112,0.003941639439710431,0.003909329562171343,0.9918029342781639,0.42106187772593867,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,74,2026082706,0,0.25,0.75,419,119,balance,63,ZLZ,0.6190476190476191,0.4990664968954096,0.11998112215220946,0.02557577142066403,0.003941007933862547,0.0038036720064369843,0.9651520804498962,0.4074038110295885,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,74,2026082706,0,0.25,0.75,419,119,inference,42,LOO,0.5952380952380952,0.4990664968954096,0.09617159834268563,0.027984503904266433,0.005910494703489584,0.005876334273546816,0.994220377200812,0.36400361446314755,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,74,2026082706,0,0.25,0.75,419,119,inference,42,ZLZ,0.6190476190476191,0.4990664968954096,0.11998112215220946,0.02245234131883922,0.005916704391799678,0.005751894253636414,0.9721449429868959,0.29189166902928815,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,74,2026082706,1,0.5,0.8,327,17,balance,63,LOO,0.5555555555555556,0.649003801753114,-0.09344824619755843,-0.009411474962660371,0.0036409449390411228,0.003982477100756672,1.0938031657807752,0.1559734345932189,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,74,2026082706,1,0.5,0.8,327,17,balance,63,ZLZ,0.5714285714285714,0.649003801753114,-0.07757523032454261,-0.0076302181934562174,0.0036322556083162715,0.003949967083607638,1.0874694706407628,0.12660438726619394,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,74,2026082706,1,0.5,0.8,327,17,inference,42,LOO,0.6190476190476191,0.649003801753114,-0.029956182705494938,-0.007875437737977609,0.005455807146095377,0.005751894253636414,1.054270083163211,0.10662160044662725,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,74,2026082706,1,0.5,0.8,327,17,inference,42,ZLZ,0.6190476190476191,0.649003801753114,-0.029956182705494938,-0.007355893252905088,0.005452014162355005,0.005751894253636414,1.0550035422416943,0.09962238405239594,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,74,2026082706,2,0.75,0.25,119,419,balance,63,LOO,0.5238095238095238,0.4990664968954096,0.02474302691411423,0.04111272619419437,0.003926584538857594,0.0040231146221929625,1.024583727252044,0.6560981297946634,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,74,2026082706,2,0.75,0.25,119,419,balance,63,ZLZ,0.5079365079365079,0.4990664968954096,0.008870011041098302,0.03876695601273905,0.003930120732630531,0.004031242126480222,1.0257298441266989,0.6183847280223157,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
legacy,legacy_rank1,500,74,2026082706,2,0.75,0.25,119,419,inference,42,LOO,0.42857142857142855,0.4990664968954096,-0.07049506832398106,0.0360579849346474,0.005908150624225829,0.005973120955699353,1.0109967290283899,0.4691110614218375,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,74,2026082706,2,0.75,0.25,119,419,inference,42,ZLZ,0.42857142857142855,0.4990664968954096,-0.07049506832398106,0.0360579849346474,0.005908150624225828,0.005973120955699353,1.01099672902839,0.46911106142183756,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,74,2026082706,3,0.5,0.2,327,211,balance,63,LOO,0.2857142857142857,0.35054435537805656,-0.06483006966377086,-0.008411643041185302,0.0035540933699454913,0.0032916392363396955,0.9261544066835191,0.14109655755571138,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_rank1,500,74,2026082706,3,0.5,0.2,327,211,balance,63,ZLZ,0.2857142857142857,0.35054435537805656,-0.06483006966377086,-0.007630218193456162,0.0035578194469200975,0.003291639236339696,0.925184452288374,0.1279219305181112,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_rank1,500,74,2026082706,3,0.5,0.2,327,211,inference,42,LOO,0.23809523809523808,0.35054435537805656,-0.11244911728281848,-0.006845541688378309,0.0053484382318595,0.00442453404125878,0.8272572009718238,0.09360398262148699,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_rank1,500,74,2026082706,3,0.5,0.2,327,211,inference,42,ZLZ,0.23809523809523808,0.35054435537805656,-0.11244911728281848,-0.007355893252904977,0.0053442587235885426,0.00442453404125878,0.8279041622236079,0.10062170703708338,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_rank1,500,75,2026082706,0,0.25,0.75,179,324,balance,63,LOO,0.5238095238095238,0.5006543047720452,0.023155219037478636,0.03927806251920429,0.00392733017839767,0.004023114622192963,1.024389200664145,0.6267601122561272,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,75,2026082706,0,0.25,0.75,179,324,balance,63,ZLZ,0.5238095238095238,0.5006543047720452,0.023155219037478636,0.04395866382218938,0.00392086657053045,0.004023114622192963,1.0260779217612295,0.7020264115536297,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,75,2026082706,0,0.25,0.75,179,324,inference,42,LOO,0.5476190476190477,0.5006543047720452,0.04696474284700247,0.042058175756135685,0.00589141223315692,0.0060422543000940195,1.025603719612109,0.5479497403087086,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,75,2026082706,0,0.25,0.75,179,324,inference,42,ZLZ,0.5476190476190477,0.5006543047720452,0.04696474284700247,0.042671327971469886,0.005890518022120119,0.00604225430009402,1.0257594115499011,0.5559803136366784,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,75,2026082706,1,0.5,0.8,243,499,balance,63,LOO,0.6666666666666666,0.6503408911469981,0.016325775519668517,-0.003112822314010555,0.003612169784323111,0.003584229390681003,0.992264927921337,0.05179290291854878,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,75,2026082706,1,0.5,0.8,243,499,balance,63,ZLZ,0.6666666666666666,0.6503408911469981,0.016325775519668517,-0.006577351294722367,0.0036295554914912227,0.003584229390681003,0.9875119416367989,0.10917528083101628,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,75,2026082706,1,0.5,0.8,243,499,inference,42,LOO,0.6428571428571429,0.6503408911469981,-0.007483748289855208,-0.003950342416112251,0.0054269413224112065,0.005599800895968143,1.031852117663976,0.05362374967211103,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,75,2026082706,1,0.5,0.8,243,499,inference,42,ZLZ,0.6428571428571429,0.6503408911469981,-0.007483748289855208,-0.0036172891636375715,0.005426834800343405,0.005599800895968143,1.0318723716472433,0.04910321483106412,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,75,2026082706,2,0.75,0.25,324,179,balance,63,LOO,0.4603174603174603,0.5006543047720452,-0.04033684445458491,-0.0332560715941041,0.003936723106988637,0.004006859613618447,1.0178159613271505,0.530033734751659,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,75,2026082706,2,0.75,0.25,324,179,balance,63,ZLZ,0.4444444444444444,0.5006543047720452,-0.05620986032760078,-0.032670806169989186,0.003938538842721218,0.003982477100756672,1.0111559793593647,0.5205857603173351,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,75,2026082706,2,0.75,0.25,324,179,inference,42,LOO,0.42857142857142855,0.5006543047720452,-0.07208287620061665,-0.037039153478471976,0.005901420883256829,0.005973120955699353,1.0121496286845,0.4821506513872972,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,75,2026082706,2,0.75,0.25,324,179,inference,42,ZLZ,0.4523809523809524,0.5006543047720452,-0.048273352391092816,-0.03450634625743332,0.005905006485999771,0.006042254300094022,1.023242618686305,0.4490438848633236,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_rank1,500,75,2026082706,3,0.5,0.2,243,182,balance,63,LOO,0.3333333333333333,0.34986058621833077,-0.016527252884997456,-0.004267942567687422,0.0035790434755186918,0.003584229390681004,1.0014489667973538,0.0713403243740686,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,75,2026082706,3,0.5,0.2,243,182,balance,63,ZLZ,0.3333333333333333,0.34986058621833077,-0.016527252884997456,-0.006577351294722256,0.0035677747126792877,0.0035842293906810036,1.004612028316485,0.11011648159973965,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,75,2026082706,3,0.5,0.2,243,182,inference,42,LOO,0.3333333333333333,0.34986058621833077,-0.016527252884997456,-0.00539447480363997,0.005361701385169395,0.005420054200542005,1.010883264691692,0.07367121927690337,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,75,2026082706,3,0.5,0.2,243,182,inference,42,ZLZ,0.35714285714285715,0.34986058621833077,0.0072822709245263795,-0.0036172891636375715,0.0053765179355424585,0.005599800895968142,1.041529287747676,0.049332449263366475,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,76,2026082706,0,0.25,0.75,362,249,balance,63,LOO,0.49206349206349204,0.49985993091853576,-0.007796438855043719,-0.025586595754244823,0.003946476722352708,0.004031242126480222,1.0214787543652306,0.40729373981478845,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
legacy,legacy_rank1,500,76,2026082706,0,0.25,0.75,362,249,balance,63,ZLZ,0.49206349206349204,0.49985993091853576,-0.007796438855043719,-0.025586595754244823,0.003946476722352708,0.004031242126480222,1.0214787543652306,0.40729373981478845,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
legacy,legacy_rank1,500,76,2026082706,0,0.25,0.75,362,249,inference,42,LOO,0.5238095238095238,0.49985993091853576,0.02394959289098808,-0.025371508163796852,0.005922685945529797,0.006083734306730822,1.0271917779673219,0.3296756959028373,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,76,2026082706,0,0.25,0.75,362,249,inference,42,ZLZ,0.5238095238095238,0.49985993091853576,0.02394959289098808,-0.02592366227318993,0.0059225525101719995,0.006083734306730822,1.0272149206413943,0.336854144418143,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,76,2026082706,1,0.5,0.8,499,154,balance,63,LOO,0.6031746031746031,0.6498505008893745,-0.04667589771477132,-0.030371340763386434,0.0037283475643738223,0.003860564536447792,1.035462619777557,0.4973999861713583,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,76,2026082706,1,0.5,0.8,499,154,balance,63,ZLZ,0.6190476190476191,0.6498505008893745,-0.030802881841755392,-0.0290889396901719,0.0037230433951041465,0.0038036720064369843,1.021656640220435,0.4767369811733076,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,76,2026082706,1,0.5,0.8,499,154,inference,42,LOO,0.6428571428571429,0.6498505008893745,-0.006993358032231556,-0.029444782775739475,0.00559430397444664,0.005599800895968143,1.000982592570338,0.3936727231587612,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,76,2026082706,1,0.5,0.8,499,154,inference,42,ZLZ,0.6428571428571429,0.6498505008893745,-0.006993358032231556,-0.029893029826067785,0.005593408272018666,0.0055998008959681446,1.0011428852747006,0.3996977240107753,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,76,2026082706,2,0.75,0.25,249,362,balance,63,LOO,0.49206349206349204,0.49985993091853576,-0.007796438855043719,0.0004427278413081659,0.003955099139752199,0.004031242126480222,1.0192518528708219,0.007039764755023588,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
legacy,legacy_rank1,500,76,2026082706,2,0.75,0.25,249,362,balance,63,ZLZ,0.5079365079365079,0.49985993091853576,0.008076577017972153,-0.0011519139666511524,0.003955745744609228,0.004031242126480222,1.0190852463088353,0.018314955139012462,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
legacy,legacy_rank1,500,76,2026082706,2,0.75,0.25,249,362,inference,42,LOO,0.5238095238095238,0.49985993091853576,0.02394959289098808,-0.0027783134957989897,0.0059397464327486885,0.006083734306730822,1.0242414176450796,0.03604933816405138,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,76,2026082706,2,0.75,0.25,249,362,inference,42,ZLZ,0.5238095238095238,0.49985993091853576,0.02394959289098808,-0.005044925571419279,0.005940080774901994,0.006083734306730822,1.0241837674052838,0.06545737545354513,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,76,2026082706,3,0.5,0.2,499,313,balance,63,LOO,0.2857142857142857,0.3487120567462518,-0.06299777103196608,-0.030013095974055937,0.00343267022026298,0.003291639236339696,0.9589150792608095,0.5122650845287732,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_rank1,500,76,2026082706,3,0.5,0.2,499,313,balance,63,ZLZ,0.30158730158730157,0.3487120567462518,-0.047124755158950205,-0.02908893969017201,0.003438083629432782,0.0033972967920740584,0.9881367524019615,0.4961005094419101,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
legacy,legacy_rank1,500,76,2026082706,3,0.5,0.2,499,313,inference,42,LOO,0.2619047619047619,0.3487120567462518,-0.08680729484148986,-0.030946832849940042,0.005146360930781309,0.004714894087716387,0.9161607883962741,0.4313860416263902,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_rank1,500,76,2026082706,3,0.5,0.2,499,313,inference,42,ZLZ,0.2619047619047619,0.3487120567462518,-0.08680729484148986,-0.02989302982606773,0.005154438030536645,0.004714894087716387,0.9147251474911037,0.4163698500861148,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_rank1,500,77,2026082706,0,0.25,0.75,127,386,balance,63,LOO,0.49206349206349204,0.49939287192531195,-0.007329379861819918,0.011365031447058749,0.003953442315054756,0.004031242126480222,1.0196790050860747,0.1807519280666116,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
legacy,legacy_rank1,500,77,2026082706,0,0.25,0.75,127,386,balance,63,ZLZ,0.5238095238095238,0.49939287192531195,0.024416651884211882,0.011058677339694511,0.003953220993816105,0.004023114622192963,1.0176801723167488,0.17588452906241303,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,77,2026082706,0,0.25,0.75,127,386,inference,42,LOO,0.5,0.49939287192531195,0.0006071280746880459,0.008825669380136791,0.005934581770417421,0.006097560975609756,1.0274626269377145,0.11456516769377674,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_rank1,500,77,2026082706,0,0.25,0.75,127,386,inference,42,ZLZ,0.47619047619047616,0.49939287192531195,-0.02320239573483579,0.008366392244933463,0.005931677167533918,0.0060837343067308225,1.0256347631373408,0.10862992224999117,1.0,0.30574770524306843,1.0,0.956481384904725,0.0
legacy,legacy_rank1,500,77,2026082706,1,0.5,0.8,240,393,balance,63,LOO,0.6507936507936508,0.6517079849239761,-0.0009143341303252672,-0.00632153786282974,0.0036172421784870933,0.003665504433553588,1.0133422791964348,0.1051075590340711,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,77,2026082706,1,0.5,0.8,240,393,balance,63,ZLZ,0.6666666666666666,0.6517079849239761,0.01495868174269055,-0.00670542837298338,0.003619070733550456,0.0035842293906810036,0.9903728483263792,0.11146229787283105,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,77,2026082706,1,0.5,0.8,240,393,inference,42,LOO,0.6666666666666666,0.6517079849239761,0.01495868174269055,-0.00509412145999899,0.0054238472337707535,0.0054200542005420045,0.9993006747673253,0.06916964890787587,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,77,2026082706,1,0.5,0.8,240,393,inference,42,ZLZ,0.6666666666666666,0.6517079849239761,0.01495868174269055,-0.0034590899248537754,0.00541666097228238,0.005420054200542005,1.0006264427987996,0.04699980167620409,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,77,2026082706,2,0.75,0.25,386,127,balance,63,LOO,0.6349206349206349,0.49939287192531195,0.13552776299532293,0.018284615341008836,0.003949787501095753,0.0037386519721389158,0.9465450916287866,0.2909370043598607,0.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_rank1,500,77,2026082706,2,0.75,0.25,386,127,balance,63,ZLZ,0.6349206349206349,0.49939287192531195,0.13552776299532293,0.018284615341008725,0.003949787501095753,0.0037386519721389158,0.9465450916287866,0.2909370043598589,0.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_rank1,500,77,2026082706,2,0.75,0.25,386,127,inference,42,LOO,0.6428571428571429,0.49939287192531195,0.14346427093183095,0.02400079278253181,0.005923330809226019,0.005599800895968143,0.9453804078013076,0.3118477344935719,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,77,2026082706,2,0.75,0.25,386,127,inference,42,ZLZ,0.6428571428571429,0.49939287192531195,0.14346427093183095,0.023459500351708795,0.005922567145420925,0.0055998008959681446,0.9455023064276561,0.3048342503588238,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,77,2026082706,3,0.5,0.2,240,12,balance,63,LOO,0.38095238095238093,0.3502856990460598,0.030666681906321158,-0.004898010994623225,0.0035728438292188525,0.0038036720064369843,1.064606287946428,0.08194316588411045,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,77,2026082706,3,0.5,0.2,240,12,balance,63,ZLZ,0.36507936507936506,0.3502856990460598,0.014793666033305286,-0.006705428372983602,0.0035644454904332433,0.0037386519721389158,1.0488733751640282,0.11231313217199358,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
legacy,legacy_rank1,500,77,2026082706,3,0.5,0.2,240,12,inference,42,LOO,0.4523809523809524,0.3502856990460598,0.10209525333489261,-0.0029416786814152607,0.005385741448087316,0.006042254300094022,1.1218983232549826,0.040084131931612844,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_rank1,500,77,2026082706,3,0.5,0.2,240,12,inference,42,ZLZ,0.40476190476190477,0.3502856990460598,0.054476205715844994,-0.0034590899248536644,0.005381319238833641,0.0058763342735468176,1.0919876730488243,0.047153884352844254,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,78,2026082706,0,0.25,0.75,139,340,balance,63,LOO,0.5238095238095238,0.5009371218461813,0.022872401963342504,0.014576422702285874,0.003948516003677135,0.004023114622192963,1.0188928241512398,0.23197116448890587,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,78,2026082706,0,0.25,0.75,139,340,balance,63,ZLZ,0.5238095238095238,0.5009371218461813,0.022872401963342504,0.010625130511647596,0.003950097242549042,0.004023114622192963,1.0184849574986166,0.16905591854967794,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,78,2026082706,0,0.25,0.75,139,340,inference,42,LOO,0.5238095238095238,0.5009371218461813,0.022872401963342504,0.01355518169115899,0.005925322029782059,0.006083734306730822,1.0267347962106608,0.17609594843713794,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,78,2026082706,0,0.25,0.75,139,340,inference,42,ZLZ,0.5,0.5009371218461813,-0.0009371218461813324,0.008632991451828276,0.005928659545245961,0.006097560975609756,1.0284889744595358,0.1121199912222617,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_rank1,500,78,2026082706,1,0.5,0.8,414,303,balance,63,LOO,0.6190476190476191,0.6507370519263537,-0.0316894328787346,-0.009583740279957675,0.0036389395519431265,0.0038036720064369843,1.0452693572241105,0.15887209229492164,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,78,2026082706,1,0.5,0.8,414,303,balance,63,ZLZ,0.6031746031746031,0.6507370519263537,-0.04756244875175053,-0.00906862948446907,0.003636751454032062,0.003860564536447792,1.0615420342150654,0.15037818812121642,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,78,2026082706,1,0.5,0.8,414,303,inference,42,LOO,0.5476190476190477,0.6507370519263537,-0.103118004307306,-0.009433043025307897,0.0054566534325924945,0.00604225430009402,1.1073186843796496,0.12769933322304133,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,78,2026082706,1,0.5,0.8,414,303,inference,42,ZLZ,0.5238095238095238,0.6507370519263537,-0.12692752811682984,-0.007335156225790174,0.005443094110899169,0.006083734306730822,1.117697798858345,0.09942290450688877,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,78,2026082706,2,0.75,0.25,340,139,balance,63,LOO,0.5714285714285714,0.5009371218461813,0.07049144958239006,0.008343041040456578,0.003949941881047291,0.003949967083607638,1.0000063804889048,0.13274831804857481,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,78,2026082706,2,0.75,0.25,340,139,balance,63,ZLZ,0.5714285714285714,0.5009371218461813,0.07049144958239006,0.005942382679599345,0.003950923464285275,0.003949967083607638,0.9997579349014776,0.09453906609836647,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,78,2026082706,2,0.75,0.25,340,139,inference,42,LOO,0.5952380952380952,0.5009371218461813,0.0943009733919139,0.009474206610448954,0.005932627499440293,0.0058763342735468176,0.9905112488692764,0.12300402169141893,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,78,2026082706,2,0.75,0.25,340,139,inference,42,ZLZ,0.5952380952380952,0.5009371218461813,0.0943009733919139,0.007386448243105526,0.005935125044065863,0.0058763342735468176,0.9900944343914326,0.09587838772807157,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,78,2026082706,3,0.5,0.2,414,116,balance,63,LOO,0.31746031746031744,0.3505413821712607,-0.03308106471094324,-0.009628591023618904,0.0035534862594054383,0.00349482684352116,0.9834924320506326,0.16152338972521924,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,78,2026082706,3,0.5,0.2,414,116,balance,63,ZLZ,0.31746031746031744,0.3505413821712607,-0.03308106471094324,-0.00906862948446896,0.003556418974293478,0.00349482684352116,0.9826814188042752,0.152067077326081,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,78,2026082706,3,0.5,0.2,414,116,inference,42,LOO,0.38095238095238093,0.3505413821712607,0.030410998781120246,-0.007318277804225892,0.005347526369957345,0.005751894253636414,1.0756177446736546,0.10007657275529876,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,78,2026082706,3,0.5,0.2,414,116,inference,42,ZLZ,0.38095238095238093,0.3505413821712607,0.030410998781120246,-0.007335156225790063,0.005347375446809943,0.005751894253636414,1.0756481026720863,0.10030879866609725,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,79,2026082706,0,0.25,0.75,130,289,balance,63,LOO,0.5555555555555556,0.4998059462068928,0.0557496093486628,0.045121079716023305,0.003921021281674123,0.003982477100756672,1.0156734214552159,0.7205761503378286,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,79,2026082706,0,0.25,0.75,130,289,balance,63,ZLZ,0.5555555555555556,0.4998059462068928,0.0557496093486628,0.04093241796515246,0.003927302078650496,0.003982477100756672,1.0140490904445871,0.6531610016607516,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,79,2026082706,0,0.25,0.75,130,289,inference,42,LOO,0.4523809523809524,0.4998059462068928,-0.0474249938259404,0.044836749312478164,0.0058868150966322015,0.006042254300094022,1.0264046349189302,0.5843780851377239,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_rank1,500,79,2026082706,0,0.25,0.75,130,289,inference,42,ZLZ,0.47619047619047616,0.4998059462068928,-0.023615470016416618,0.04237465416456354,0.005893893583316893,0.006083734306730822,1.0322097304151006,0.5519567155353985,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,79,2026082706,1,0.5,0.8,379,436,balance,63,LOO,0.6666666666666666,0.6495515624418315,0.017115104224835087,-0.027591629366229276,0.0037191386809891014,0.003584229390681003,0.9637256628805734,0.45243496557659324,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,79,2026082706,1,0.5,0.8,379,436,balance,63,ZLZ,0.6507936507936508,0.6495515624418315,0.0012420883518192705,-0.027907918319939218,0.003720772187602545,0.0036655044335535884,0.9851461601887086,0.4575208634174587,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,79,2026082706,1,0.5,0.8,379,436,inference,42,LOO,0.6190476190476191,0.6495515624418315,-0.030503943394212474,-0.03021396017233191,0.005599086417669027,0.005751894253636414,1.0272915659035324,0.4037839638786856,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,79,2026082706,1,0.5,0.8,379,436,inference,42,ZLZ,0.6428571428571429,0.6495515624418315,-0.006694419584688638,-0.027733024162417075,0.005584174194077621,0.005599800895968143,1.0027983908358544,0.37112289848105784,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,79,2026082706,2,0.75,0.25,289,130,balance,63,LOO,0.5555555555555556,0.4998059462068928,0.0557496093486628,0.014517624961912334,0.003950673739456309,0.003982477100756672,1.0080501107906572,0.23097234846288872,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,79,2026082706,2,0.75,0.25,289,130,balance,63,ZLZ,0.5396825396825397,0.4998059462068928,0.03987659347564687,0.011328165312853744,0.003952129421310329,0.004006859613618446,1.0138482793637793,0.18019552400095099,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,79,2026082706,2,0.75,0.25,289,130,inference,42,LOO,0.5952380952380952,0.4998059462068928,0.09543214903120245,0.011834720374679364,0.0059294120473557775,0.005876334273546817,0.9910483917486168,0.15369232672322808,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,79,2026082706,2,0.75,0.25,289,130,inference,42,ZLZ,0.6190476190476191,0.4998059462068928,0.11924167284072629,0.013550247079735067,0.005931573671857645,0.005751894253636414,0.9697079682119233,0.17593905296157575,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,79,2026082706,3,0.5,0.2,379,458,balance,63,LOO,0.25396825396825395,0.3493927039123142,-0.09542444994406024,-0.026879365927319043,0.0034552657200925038,0.0030559416120091993,0.8844302752864363,0.4572758797220134,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_rank1,500,79,2026082706,3,0.5,0.2,379,458,balance,63,ZLZ,0.25396825396825395,0.3493927039123142,-0.09542444994406024,-0.02790791831993905,0.003449811780939899,0.0030559416120091993,0.885828504874724,0.4751489159427374,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_rank1,500,79,2026082706,3,0.5,0.2,379,458,inference,42,LOO,0.2619047619047619,0.3493927039123142,-0.08748794200755228,-0.02773302416241713,0.0051802333950686655,0.004714894087716387,0.9101702043395845,0.38532090033941035,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_rank1,500,79,2026082706,3,0.5,0.2,379,458,inference,42,ZLZ,0.2619047619047619,0.3493927039123142,-0.08748794200755228,-0.02773302416241713,0.0051802333950686655,0.004714894087716387,0.9101702043395845,0.38532090033941035,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_rank1,500,80,2026082706,0,0.25,0.75,453,409,balance,63,LOO,0.5238095238095238,0.5009773066909586,0.0228322171185652,0.00796678749210733,0.003950242668203966,0.004023114622192963,1.0184474626269302,0.12675682282435496,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,80,2026082706,0,0.25,0.75,453,409,balance,63,ZLZ,0.5555555555555556,0.5009773066909586,0.054578248864596945,0.008682560758320412,0.00395117848167422,0.003982477100756672,1.007921337704084,0.13812888530624814,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,80,2026082706,0,0.25,0.75,453,409,inference,42,LOO,0.5238095238095238,0.5009773066909586,0.0228322171185652,0.014471230640266342,0.0059295709985962225,0.006083734306730822,1.0259990660658411,0.18792901113028593,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,80,2026082706,0,0.25,0.75,453,409,inference,42,ZLZ,0.5714285714285714,0.5009773066909586,0.07045126473761276,0.011999746559268276,0.005927513198648944,0.005973120955699354,1.007694248080427,0.15586040800490367,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,80,2026082706,1,0.5,0.8,434,241,balance,63,LOO,0.7142857142857143,0.6503770739760901,0.06390864030962418,-0.0018114856911011223,0.0036032507192952567,0.003291639236339696,0.9135193448274653,0.03017780631809513,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_rank1,500,80,2026082706,1,0.5,0.8,434,241,balance,63,ZLZ,0.7142857142857143,0.6503770739760901,0.06390864030962418,0.0006817456301864144,0.0035916963784867408,0.003291639236339696,0.9164580993136549,0.011375553951147078,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_rank1,500,80,2026082706,1,0.5,0.8,434,241,inference,42,LOO,0.7142857142857143,0.6503770739760901,0.06390864030962418,0.0010154498771424159,0.005387766490571744,0.004977600796416126,0.9238709222321749,0.013834201879851182,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,80,2026082706,1,0.5,0.8,434,241,inference,42,ZLZ,0.6904761904761905,0.6503770739760901,0.04009911650010034,0.0005471192413502024,0.005391565184480685,0.0052126541673580004,0.9668164974360933,0.007451171481918278,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,80,2026082706,2,0.75,0.25,409,453,balance,63,LOO,0.5238095238095238,0.5009773066909586,0.0228322171185652,-0.015204397691510219,0.0039495453810645086,0.0040231146221929625,1.0186272682119746,0.24193330956408482,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,80,2026082706,2,0.75,0.25,409,453,balance,63,ZLZ,0.5396825396825397,0.5009773066909586,0.03870523299158102,-0.013133570686081342,0.003950791525809984,0.004006859613618446,1.014191608806027,0.20894922230086937,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,80,2026082706,2,0.75,0.25,409,453,inference,42,LOO,0.5238095238095238,0.5009773066909586,0.0228322171185652,-0.01824587363209418,0.005925177813063881,0.006083734306730822,1.0267597865700087,0.23703581384679503,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,80,2026082706,2,0.75,0.25,409,453,inference,42,ZLZ,0.5238095238095238,0.5009773066909586,0.0228322171185652,-0.01824587363209418,0.005925177813063882,0.006083734306730822,1.0267597865700087,0.237035813846795,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,80,2026082706,3,0.5,0.2,434,210,balance,63,LOO,0.31746031746031744,0.3502418511520498,-0.03278153369173237,-5.8727455776452775e-05,0.0035974677775985502,0.00349482684352116,0.9714685605479121,0.0009791353496932938,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,80,2026082706,3,0.5,0.2,434,210,balance,63,ZLZ,0.3333333333333333,0.3502418511520498,-0.016908517818716495,0.0006817456301863589,0.0036011407115739834,0.003584229390681004,0.9953038988899748,0.011360627423553845,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,80,2026082706,3,0.5,0.2,434,210,inference,42,LOO,0.38095238095238093,0.3502418511520498,0.03071052980033112,0.0009531256076146799,0.0054063518250336735,0.005751894253636414,1.063914158712856,0.012962775081968471,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,80,2026082706,3,0.5,0.2,434,210,inference,42,ZLZ,0.35714285714285715,0.3502418511520498,0.006901005990807341,0.0005471192413501469,0.005403807583101485,0.005599800895968143,1.0362694840355824,0.007442726331546194,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,81,2026082706,0,0.25,0.75,163,48,balance,63,LOO,0.47619047619047616,0.49931442787178315,-0.023123951681306987,0.024553898596560986,0.003946118868825348,0.004023114622192963,1.0195117673661298,0.3908727337668881,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,81,2026082706,0,0.25,0.75,163,48,balance,63,ZLZ,0.47619047619047616,0.49931442787178315,-0.023123951681306987,0.020437940312483804,0.003947985509390764,0.0040231146221929625,1.019029733676452,0.32527400084453645,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,81,2026082706,0,0.25,0.75,163,48,inference,42,LOO,0.5,0.49931442787178315,0.0006855721282168492,0.024480748806688157,0.0059271228847574825,0.006097560975609756,1.0287556195756598,0.31798214307713735,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_rank1,500,81,2026082706,0,0.25,0.75,163,48,inference,42,ZLZ,0.47619047619047616,0.49931442787178315,-0.023123951681306987,0.024445254514884773,0.005927222943137743,0.006083734306730822,1.0264055131879728,0.3175184251875944,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,81,2026082706,1,0.5,0.8,145,85,balance,63,LOO,0.6031746031746031,0.649841039612477,-0.046666436437873826,-0.0105606187222822,0.003647424149920092,0.0038605645364477924,1.0584358653578498,0.17486231697495647,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,81,2026082706,1,0.5,0.8,145,85,balance,63,ZLZ,0.5873015873015873,0.649841039612477,-0.06253945231088964,-0.009905484340497761,0.0036436728014359755,0.003909329562171343,1.0729090605036413,0.1640990362066434,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,81,2026082706,1,0.5,0.8,145,85,inference,42,LOO,0.5238095238095238,0.649841039612477,-0.12603151580295313,-0.009752272310407206,0.005468247664533509,0.006083734306730822,1.1125564678039905,0.13188084812075984,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,81,2026082706,1,0.5,0.8,145,85,inference,42,ZLZ,0.5476190476190477,0.649841039612477,-0.1022219919934293,-0.005908745443097829,0.005441153161830251,0.0060422543000940195,1.110473114868462,0.08010318876345626,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,81,2026082706,2,0.75,0.25,48,163,balance,63,LOO,0.47619047619047616,0.49931442787178315,-0.023123951681306987,0.004457860708932504,0.003953967674319813,0.004023114622192963,1.0174879901831888,0.07089407446798952,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,81,2026082706,2,0.75,0.25,48,163,balance,63,ZLZ,0.47619047619047616,0.49931442787178315,-0.023123951681306987,0.0031503080513416437,0.003954520681165727,0.004023114622192963,1.0173457029454747,0.05009635150822448,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,81,2026082706,2,0.75,0.25,48,163,inference,42,LOO,0.5238095238095238,0.49931442787178315,0.024495095937740685,0.005148120385849553,0.0059343666168631196,0.006083734306730822,1.0251699464342594,0.06682846835512114,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,81,2026082706,2,0.75,0.25,48,163,inference,42,ZLZ,0.5238095238095238,0.49931442787178315,0.024495095937740685,0.005148120385849553,0.0059343666168631196,0.006083734306730822,1.0251699464342594,0.06682846835512114,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,81,2026082706,3,0.5,0.2,145,207,balance,63,LOO,0.3333333333333333,0.3498803606206283,-0.016547027287294958,-0.011207283541707747,0.0035410121785872605,0.003584229390681004,1.0122047623431178,0.18833743414009407,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,81,2026082706,3,0.5,0.2,145,207,balance,63,ZLZ,0.3333333333333333,0.3498803606206283,-0.016547027287294958,-0.009905484340497706,0.003548020728542604,0.003584229390681004,1.0102053130206128,0.16629632106223288,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,81,2026082706,3,0.5,0.2,145,207,inference,42,LOO,0.2857142857142857,0.3498803606206283,-0.06416607490634257,-0.008288621425725118,0.005337464189292376,0.004977600796416128,0.9325778346957008,0.11345269507205558,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,81,2026082706,3,0.5,0.2,145,207,inference,42,ZLZ,0.2619047619047619,0.3498803606206283,-0.08797559871586635,-0.005908745443097885,0.005354763838843394,0.004714894087716387,0.8805045805222259,0.08074676266539473,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_rank1,500,82,2026082706,0,0.25,0.75,384,334,balance,63,LOO,0.5079365079365079,0.500349562527838,0.007586945408669887,-0.0025043271271529277,0.003956476922949803,0.004031242126480222,1.0188969138418926,0.0398140850077587,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
legacy,legacy_rank1,500,82,2026082706,0,0.25,0.75,384,334,balance,63,ZLZ,0.5396825396825397,0.500349562527838,0.03933297715470163,-0.0029136665022645447,0.003956100565354164,0.004006859613618446,1.0128305758222649,0.046324013502123944,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,82,2026082706,0,0.25,0.75,384,334,inference,42,LOO,0.5,0.500349562527838,-0.000349562527838021,-0.002016007351279825,0.005936971862789526,0.006097560975609756,1.0270489934147635,0.026164329879700018,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_rank1,500,82,2026082706,0,0.25,0.75,384,334,inference,42,ZLZ,0.5,0.500349562527838,-0.000349562527838021,-0.0023032438961326784,0.005936867430637648,0.006097560975609756,1.0270670596656475,0.02989243222566563,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_rank1,500,82,2026082706,1,0.5,0.8,135,255,balance,63,LOO,0.7777777777777778,0.6507797442917594,0.12699803348601835,0.02215353205254278,0.0034797547130982647,0.00278773397052967,0.801129447439575,0.3755507745610104,0.0,0.20696826085987063,1.0,0.5434441095935034,0.0
legacy,legacy_rank1,500,82,2026082706,1,0.5,0.8,135,255,balance,63,ZLZ,0.746031746031746,0.6507797442917594,0.0952520017399866,0.023617302460931744,0.0034719574458498582,0.0030559416120091993,0.8801783027790459,0.4008141958168959,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_rank1,500,82,2026082706,1,0.5,0.8,135,255,inference,42,LOO,0.8333333333333334,0.6507797442917594,0.18255358904157393,0.023056301399583146,0.005216922035694806,0.003387533875338754,0.6493357294130219,0.31921439489228254,0.0,0.2281497042366718,1.0,0.5883538868867121,0.0
legacy,legacy_rank1,500,82,2026082706,1,0.5,0.8,135,255,inference,42,ZLZ,0.8333333333333334,0.6507797442917594,0.18255358904157393,0.02300628008766259,0.0052162761727853335,0.003387533875338753,0.6494161281207457,0.3185415686177977,0.0,0.2281497042366718,1.0,0.588353886886712,0.0
legacy,legacy_rank1,500,82,2026082706,2,0.75,0.25,334,384,balance,63,LOO,0.5873015873015873,0.500349562527838,0.0869520247737493,0.0036920407678160405,0.003955292658568589,0.003909329562171343,0.9883793437389079,0.05870528169053829,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,82,2026082706,2,0.75,0.25,334,384,balance,63,ZLZ,0.5555555555555556,0.500349562527838,0.05520599302771756,0.002579551535130453,0.00395611579459835,0.003982477100756671,1.0066634313875025,0.041011883154335085,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,82,2026082706,2,0.75,0.25,334,384,inference,42,LOO,0.5714285714285714,0.500349562527838,0.07107900890073338,0.007428187533916941,0.005940160070598093,0.005973120955699354,1.0055488210266263,0.09637930393471023,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,82,2026082706,2,0.75,0.25,334,384,inference,42,ZLZ,0.5714285714285714,0.500349562527838,0.07107900890073338,0.006087098016377079,0.005941838288896357,0.005973120955699354,1.0052648128882025,0.07896777126653488,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,82,2026082706,3,0.5,0.2,135,278,balance,63,LOO,0.42857142857142855,0.35229281456795297,0.07627861400347558,0.0236173024609318,0.0037103071420447045,0.003949967083607637,1.0645930194961861,0.38772638889994515,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,82,2026082706,3,0.5,0.2,135,278,balance,63,ZLZ,0.42857142857142855,0.35229281456795297,0.07627861400347558,0.0236173024609318,0.0037103071420447045,0.003949967083607637,1.0645930194961861,0.38772638889994515,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,82,2026082706,3,0.5,0.2,135,278,inference,42,LOO,0.38095238095238093,0.35229281456795297,0.02865956638442796,0.023056301399583146,0.005566472699778803,0.005751894253636414,1.0333104218520608,0.3090292579277325,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,82,2026082706,3,0.5,0.2,135,278,inference,42,ZLZ,0.40476190476190477,0.35229281456795297,0.052469090193951795,0.02300628008766248,0.005565115850782853,0.005876334273546817,1.0559230806884612,0.3083963987168222,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,83,2026082706,0,0.25,0.75,141,98,balance,63,LOO,0.36507936507936506,0.49964550612361214,-0.13456614104424708,-0.0013103632268791077,0.003948775737720721,0.003738651972138915,0.9467876173431181,0.02085261197900333,0.0,0.2396821027601228,1.0,0.691856176487627,0.0
legacy,legacy_rank1,500,83,2026082706,0,0.25,0.75,141,98,balance,63,ZLZ,0.38095238095238093,0.49964550612361214,-0.1186931251712312,-0.0020948624800946614,0.0039496494056757946,0.0038036720064369835,0.9630404159343774,0.03333314143297077,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,83,2026082706,0,0.25,0.75,141,98,inference,42,LOO,0.3333333333333333,0.49964550612361214,-0.16631217279027882,-0.0003100010906305628,0.005930902475265019,0.005420054200542005,0.9138666877674149,0.004025342423422254,0.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,83,2026082706,0,0.25,0.75,141,98,inference,42,ZLZ,0.35714285714285715,0.49964550612361214,-0.142502648980755,-0.0010714115727148421,0.005931586408894796,0.005599800895968143,0.944064624527914,0.013911402053227677,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,83,2026082706,1,0.5,0.8,92,386,balance,63,LOO,0.746031746031746,0.6503039091627715,0.09572783686897457,0.02186358034326874,0.0034821478723744905,0.0030559416120091998,0.8776024810012854,0.37050807520491263,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_rank1,500,83,2026082706,1,0.5,0.8,92,386,balance,63,ZLZ,0.7619047619047619,0.6503039091627715,0.11160085274199039,0.018471959611625288,0.0034985101408993237,0.002925901543413063,0.8363278726014879,0.31229958116424456,0.0,0.21203518851762948,1.0,0.5631437788110235,0.0
legacy,legacy_rank1,500,83,2026082706,1,0.5,0.8,92,386,inference,42,LOO,0.7619047619047619,0.6503039091627715,0.11160085274199039,0.01667796551343126,0.005266077776897764,0.00442453404125878,0.8401953462725468,0.2298261473618582,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_rank1,500,83,2026082706,1,0.5,0.8,92,386,inference,42,ZLZ,0.7857142857142857,0.6503039091627715,0.13541037655151422,0.01715119539361243,0.005260129443237671,0.004106520657043305,0.7806881373085932,0.23648095950816264,0.0,0.2511973726006038,1.0,0.6533790320830186,0.0
legacy,legacy_rank1,500,83,2026082706,2,0.75,0.25,98,141,balance,63,LOO,0.49206349206349204,0.49964550612361214,-0.007582014060120101,0.011157502634090877,0.003953827608158464,0.004031242126480222,1.0195796392746155,0.17744269839856044,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
legacy,legacy_rank1,500,83,2026082706,2,0.75,0.25,98,141,balance,63,ZLZ,0.5079365079365079,0.49964550612361214,0.00829100181289577,0.011499662092758989,0.003953604453159912,0.004031242126480222,1.019637187847221,0.18288937281093087,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
legacy,legacy_rank1,500,83,2026082706,2,0.75,0.25,98,141,inference,42,LOO,0.5714285714285714,0.49964550612361214,0.07178306530495926,0.01431912002169089,0.005935059407819112,0.005973120955699354,1.0064130020046804,0.18586764404559733,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,83,2026082706,2,0.75,0.25,98,141,inference,42,ZLZ,0.5952380952380952,0.49964550612361214,0.0955925891144831,0.012099148814293414,0.0059347135637759256,0.005876334273546817,0.9901630820760344,0.1570561463294546,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,83,2026082706,3,0.5,0.2,92,253,balance,63,LOO,0.4126984126984127,0.350900111644315,0.06179830105409767,0.019892502950049795,0.003686425883254198,0.003909329562171344,1.0604660682124922,0.3276322752390438,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,83,2026082706,3,0.5,0.2,92,253,balance,63,ZLZ,0.4126984126984127,0.350900111644315,0.06179830105409767,0.018471959611625233,0.003679805983956295,0.003909329562171343,1.0623738260157616,0.3045092640681362,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,83,2026082706,3,0.5,0.2,92,253,inference,42,LOO,0.5,0.350900111644315,0.149099888355685,0.01806653951685916,0.005520617863628459,0.006097560975609756,1.1045069820503928,0.24315383977265323,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_rank1,500,83,2026082706,3,0.5,0.2,92,253,inference,42,ZLZ,0.5238095238095238,0.350900111644315,0.17290941216520883,0.01715119539361243,0.00551324264484696,0.006083734306730822,1.1034766105237688,0.2309887566898743,0.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,84,2026082706,0,0.25,0.75,267,119,balance,63,LOO,0.4126984126984127,0.4996492440011612,-0.0869508313027485,0.01804506360423852,0.003949954684372736,0.003909329562171343,0.9897150409441103,0.28711928284086013,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,84,2026082706,0,0.25,0.75,267,119,balance,63,ZLZ,0.42857142857142855,0.4996492440011612,-0.07107781542973263,0.016582352221865437,0.003949990323197583,0.003949967083607637,0.999994116545094,0.26384454516392086,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,84,2026082706,0,0.25,0.75,267,119,inference,42,LOO,0.38095238095238093,0.4996492440011612,-0.11869686304878024,0.01704040411203389,0.005924613588285014,0.005751894253636414,0.9708471561773877,0.2213858578553513,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,84,2026082706,0,0.25,0.75,267,119,inference,42,ZLZ,0.3333333333333333,0.4996492440011612,-0.16631591066782786,0.01495122232809154,0.005926067140342192,0.005420054200542005,0.9146123511906469,0.19421976119820852,0.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,84,2026082706,1,0.5,0.8,44,361,balance,63,LOO,0.6666666666666666,0.6495929096742813,0.017073756992385336,0.02957711951879094,0.0034469040140792675,0.0035842293906810036,1.039840209080617,0.5037804168175869,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,84,2026082706,1,0.5,0.8,44,361,balance,63,ZLZ,0.6825396825396826,0.6495929096742813,0.032946772865401264,0.029951264669682676,0.003445315104882012,0.0034948268435211604,1.0143707432069102,0.5102707694895253,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,84,2026082706,1,0.5,0.8,44,361,inference,42,LOO,0.6190476190476191,0.6495929096742813,-0.030545290626662225,0.03130748441939135,0.005158269936331697,0.005751894253636414,1.1150820574789215,0.4359093057930175,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,84,2026082706,1,0.5,0.8,44,361,inference,42,ZLZ,0.6428571428571429,0.6495929096742813,-0.006735766817138389,0.03203474759840308,0.005152676334086774,0.005599800895968143,1.0867752082395477,0.4462773802492903,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,84,2026082706,2,0.75,0.25,119,267,balance,63,LOO,0.5238095238095238,0.4996492440011612,0.02416027980836266,-0.035181536621549436,0.003934396559572745,0.004023114622192963,1.0225493442963596,0.5608874702819489,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,84,2026082706,2,0.75,0.25,119,267,balance,63,ZLZ,0.5396825396825397,0.4996492440011612,0.04003329568137848,-0.0371176975901063,0.003931989030752352,0.004006859613618446,1.0190414017639737,0.5919361729360111,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,84,2026082706,2,0.75,0.25,119,267,inference,42,LOO,0.5476190476190477,0.4996492440011612,0.0479698036178865,-0.03566202092978743,0.005904829913097755,0.0060422543000940195,1.0232732168443053,0.46409004681896787,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,84,2026082706,2,0.75,0.25,119,267,inference,42,ZLZ,0.5476190476190477,0.4996492440011612,0.0479698036178865,-0.037842025178351835,0.005901075294245557,0.00604225430009402,1.0239242847801204,0.4926163163077557,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,84,2026082706,3,0.5,0.2,44,205,balance,63,LOO,0.31746031746031744,0.3501855333702451,-0.03272521590992766,0.029951264669682787,0.0037289488089571675,0.00349482684352116,0.9372150229379304,0.4904807352783647,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,84,2026082706,3,0.5,0.2,44,205,balance,63,ZLZ,0.31746031746031744,0.3501855333702451,-0.03272521590992766,0.029951264669682787,0.003728948808957167,0.00349482684352116,0.9372150229379305,0.4904807352783647,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,84,2026082706,3,0.5,0.2,44,205,inference,42,LOO,0.30952380952380953,0.3501855333702451,-0.04066172384643557,0.03203474759840308,0.005607832135783429,0.005212654167357999,0.9295310631886055,0.4277832779773408,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,84,2026082706,3,0.5,0.2,44,205,inference,42,ZLZ,0.30952380952380953,0.3501855333702451,-0.04066172384643557,0.03203474759840308,0.005607832135783429,0.005212654167357999,0.9295310631886055,0.4277832779773408,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,85,2026082706,0,0.25,0.75,422,189,balance,63,LOO,0.5555555555555556,0.49994416590390667,0.05561138965164891,-0.028409657040736336,0.003945104885805864,0.003982477100756672,1.0094730599141406,0.4523105461926342,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,85,2026082706,0,0.25,0.75,422,189,balance,63,ZLZ,0.5396825396825397,0.49994416590390667,0.039738373778632985,-0.027042637814429782,0.003945476753970876,0.004006859613618446,1.0155577800796296,0.430525923664979,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,85,2026082706,0,0.25,0.75,422,189,inference,42,LOO,0.5952380952380952,0.49994416590390667,0.09529392933418857,-0.03397518501106317,0.005912985325753256,0.0058763342735468176,0.9938015993297312,0.4418332849025453,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,85,2026082706,0,0.25,0.75,422,189,inference,42,ZLZ,0.5952380952380952,0.49994416590390667,0.09529392933418857,-0.03397518501106317,0.005912985325753258,0.0058763342735468176,0.9938015993297309,0.4418332849025452,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,85,2026082706,1,0.5,0.8,62,31,balance,63,LOO,0.6507936507936508,0.6513012817239441,-0.000507630930293268,-0.013010832159282892,0.0036483267999897636,0.0036655044335535884,1.0047083593399235,0.21540620415489015,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,85,2026082706,1,0.5,0.8,62,31,balance,63,ZLZ,0.6507936507936508,0.6513012817239441,-0.000507630930293268,-0.013010832159282892,0.0036483267999897636,0.003665504433553588,1.0047083593399233,0.21540620415489015,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,85,2026082706,1,0.5,0.8,62,31,inference,42,LOO,0.6190476190476191,0.6513012817239441,-0.03225366267632501,-0.008479763663683637,0.005441678762730054,0.005751894253636413,1.0570073141823473,0.11495220282780987,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,85,2026082706,1,0.5,0.8,62,31,inference,42,ZLZ,0.6190476190476191,0.6513012817239441,-0.03225366267632501,-0.006983753858020969,0.005432130319288915,0.005751894253636413,1.0588652914330958,0.0947553705108771,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,85,2026082706,2,0.75,0.25,189,422,balance,63,LOO,0.5396825396825397,0.49994416590390667,0.039738373778632985,0.008418492342554984,0.00395212821654936,0.004006859613618446,1.0138485884238018,0.13391178785672955,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,85,2026082706,2,0.75,0.25,189,422,balance,63,ZLZ,0.5238095238095238,0.49994416590390667,0.02386535790561717,0.009664198575802252,0.003952494993467765,0.004023114622192963,1.0178671013731606,0.15371993098828654,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,85,2026082706,2,0.75,0.25,189,422,inference,42,LOO,0.5238095238095238,0.49994416590390667,0.02386535790561717,0.006582396840075111,0.005941116646974174,0.006083734306730822,1.024005194348319,0.0853984566147346,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,85,2026082706,2,0.75,0.25,189,422,inference,42,ZLZ,0.5,0.49994416590390667,5.583409609333234e-05,0.005671706988674585,0.005941330766742997,0.006097560975609756,1.0262954908589281,0.07358205636204432,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_rank1,500,85,2026082706,3,0.5,0.2,62,480,balance,63,LOO,0.36507936507936506,0.34878473476922145,0.01629463031014361,-0.010712907198911048,0.0035358908238621407,0.003738651972138915,1.057343724220338,0.18015981172589196,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
legacy,legacy_rank1,500,85,2026082706,3,0.5,0.2,62,480,balance,63,ZLZ,0.36507936507936506,0.34878473476922145,0.01629463031014361,-0.013010832159283059,0.0035237877107330345,0.003738651972138915,1.060975370551248,0.21917963843062094,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
legacy,legacy_rank1,500,85,2026082706,3,0.5,0.2,62,480,inference,42,LOO,0.38095238095238093,0.34878473476922145,0.03216764618315948,-0.0073249120307778415,0.005329299537775382,0.005751894253636414,1.0792964840624133,0.10033844077336845,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,85,2026082706,3,0.5,0.2,62,480,inference,42,ZLZ,0.38095238095238093,0.34878473476922145,0.03216764618315948,-0.006983753858021136,0.005332145062352561,0.005751894253636414,1.0787205123595527,0.09563964299097058,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,86,2026082706,0,0.25,0.75,47,455,balance,63,LOO,0.47619047619047616,0.5009684514310746,-0.024777975240598438,0.003668922255518514,0.003950924107692859,0.004023114622192963,1.0182718049075006,0.05836992904752582,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,86,2026082706,0,0.25,0.75,47,455,balance,63,ZLZ,0.47619047619047616,0.5009684514310746,-0.024777975240598438,0.00736411080292787,0.003950105642305198,0.004023114622192963,1.018482791727352,0.1171698729778759,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,86,2026082706,0,0.25,0.75,47,455,inference,42,LOO,0.42857142857142855,0.5009684514310746,-0.07239702285964605,0.005811639698292681,0.0059329340277622196,0.005973120955699353,1.0067735335921628,0.07545081271432744,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,86,2026082706,0,0.25,0.75,47,455,inference,42,ZLZ,0.42857142857142855,0.5009684514310746,-0.07239702285964605,0.00686776395490396,0.00593284260136871,0.005973120955699353,1.0067890481910562,0.08916285100832437,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,86,2026082706,1,0.5,0.8,146,499,balance,63,LOO,0.8253968253968254,0.6506124720053083,0.1747843533915171,-0.007080142076847151,0.003627263759175543,0.002324466226155935,0.6408318723103481,0.11755805833072293,0.0,0.18899038375401322,1.0,0.4822477803945878,0.0
legacy,legacy_rank1,500,86,2026082706,1,0.5,0.8,146,499,balance,63,ZLZ,0.8253968253968254,0.6506124720053083,0.1747843533915171,-0.00600321418345473,0.0036220620480356953,0.0023244662261559345,0.6417521829634397,0.09974839021371693,0.0,0.18899038375401322,1.0,0.4822477803945878,0.0
legacy,legacy_rank1,500,86,2026082706,1,0.5,0.8,146,499,inference,42,LOO,0.8333333333333334,0.6506124720053083,0.18272086132802512,-0.0027883100145672524,0.005413641225111993,0.003387533875338754,0.6257403722332331,0.0378962575468203,0.0,0.2281497042366718,1.0,0.5883538868867121,0.0
legacy,legacy_rank1,500,86,2026082706,1,0.5,0.8,146,499,inference,42,ZLZ,0.8333333333333334,0.6506124720053083,0.18272086132802512,-0.0027883100145672524,0.005413641225111992,0.003387533875338753,0.625740372233233,0.0378962575468203,0.0,0.2281497042366718,1.0,0.588353886886712,0.0
legacy,legacy_rank1,500,86,2026082706,2,0.75,0.25,455,47,balance,63,LOO,0.5714285714285714,0.5009684514310746,0.0704601199974968,-0.002261503644276186,0.003957029718482717,0.003949967083607638,0.9982151675934879,0.03595113748801935,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,86,2026082706,2,0.75,0.25,455,47,balance,63,ZLZ,0.5396825396825397,0.5009684514310746,0.03871408825146505,0.0019106662445003142,0.003956412224734701,0.004006859613618446,1.0127507918837066,0.03037624335939227,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,86,2026082706,2,0.75,0.25,455,47,inference,42,LOO,0.5238095238095238,0.5009684514310746,0.022841072378449234,-0.0022074011668932747,0.0059446411067983086,0.006083734306730822,1.023398081975621,0.028629808799847528,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,86,2026082706,2,0.75,0.25,455,47,inference,42,ZLZ,0.5238095238095238,0.5009684514310746,0.022841072378449234,-0.0014748368193037154,0.005944083890294935,0.006083734306730822,1.0234940184245882,0.019129406947657628,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,86,2026082706,3,0.5,0.2,146,245,balance,63,LOO,0.36507936507936506,0.3503594114965311,0.014719953582833956,-0.0043495667036894115,0.003578011140570443,0.003738651972138915,1.0448966828937432,0.0727151913350366,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
legacy,legacy_rank1,500,86,2026082706,3,0.5,0.2,146,245,balance,63,ZLZ,0.38095238095238093,0.3503594114965311,0.030592969455849828,-0.006003214183454786,0.003569472272368097,0.0038036720064369835,1.0656118653398339,0.10048051031990951,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,86,2026082706,3,0.5,0.2,146,245,inference,42,LOO,0.40476190476190477,0.3503594114965311,0.054402493265373664,-0.0016963042142997264,0.005389747600796266,0.0058763342735468176,1.0902800481192596,0.023105721114499725,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,86,2026082706,3,0.5,0.2,146,245,inference,42,ZLZ,0.38095238095238093,0.3503594114965311,0.030592969455849828,-0.0027883100145672524,0.005380722505227305,0.005751894253636414,1.068981767420364,0.03801200353499393,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,87,2026082706,0,0.25,0.75,418,64,balance,63,LOO,0.5079365079365079,0.49973879527568627,0.008197712660821643,0.010223936667281774,0.0039550257439510935,0.004031242126480222,1.0192707677429649,0.16257115573680123,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
legacy,legacy_rank1,500,87,2026082706,0,0.25,0.75,418,64,balance,63,ZLZ,0.49206349206349204,0.49973879527568627,-0.007675303212194229,0.010053444121470523,0.003955077590726486,0.004031242126480222,1.0192574062092534,0.15985910031627967,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
legacy,legacy_rank1,500,87,2026082706,0,0.25,0.75,418,64,inference,42,LOO,0.47619047619047616,0.49973879527568627,-0.0235483190852101,0.01008968470782906,0.00593695998620617,0.006083734306730822,1.0247221340325123,0.1309469942950041,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,87,2026082706,0,0.25,0.75,418,64,inference,42,ZLZ,0.5,0.49973879527568627,0.000261204724313735,0.008544360084831115,0.005937726722499956,0.006097560975609756,1.026918425279516,0.11088414182262737,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_rank1,500,87,2026082706,1,0.5,0.8,147,351,balance,63,LOO,0.6031746031746031,0.6510876325623787,-0.04791302938777553,-0.03732884920067714,0.0037467688116225094,0.003860564536447792,1.0303716963993848,0.6098403460055251,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,87,2026082706,1,0.5,0.8,147,351,balance,63,ZLZ,0.6190476190476191,0.6510876325623787,-0.0320400135147596,-0.03626699456716509,0.0037423926286585065,0.0038036720064369843,1.0163743850148732,0.5928391729341231,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,87,2026082706,1,0.5,0.8,147,351,inference,42,LOO,0.5714285714285714,0.6510876325623787,-0.07965906113380727,-0.030905171475051785,0.0055900107413525135,0.005973120955699354,1.068534790373971,0.41335656198221205,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,87,2026082706,1,0.5,0.8,147,351,inference,42,ZLZ,0.5714285714285714,0.6510876325623787,-0.07965906113380727,-0.03396949769509816,0.00560567084396301,0.005973120955699354,1.065549712418821,0.4537068419073221,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,87,2026082706,2,0.75,0.25,64,418,balance,63,LOO,0.42857142857142855,0.49973879527568627,-0.07116736670425772,-0.014141539018251714,0.003956176677332009,0.003949967083607637,0.998430405355769,0.22483236921321817,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,87,2026082706,2,0.75,0.25,64,418,balance,63,ZLZ,0.4126984126984127,0.49973879527568627,-0.08704038257727359,-0.014491578825241325,0.00395622819246382,0.003909329562171343,0.9881456205226448,0.23039605405348737,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,87,2026082706,2,0.75,0.25,64,418,inference,42,LOO,0.47619047619047616,0.49973879527568627,-0.0235483190852101,-0.01233372853142517,0.005938788921869277,0.006083734306730822,1.024406556078764,0.1600462270156087,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,87,2026082706,2,0.75,0.25,64,418,inference,42,ZLZ,0.42857142857142855,0.49973879527568627,-0.07116736670425772,-0.016504782781063043,0.005932707872452734,0.005973120955699353,1.0068119118816332,0.21428083542402143,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,87,2026082706,3,0.5,0.2,147,100,balance,63,LOO,0.2222222222222222,0.3516497636616409,-0.1294275414394187,-0.036925577196383674,0.003406665475867371,0.00278773397052967,0.8183174985268798,0.6326485951770134,0.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_rank1,500,87,2026082706,3,0.5,0.2,147,100,balance,63,ZLZ,0.2222222222222222,0.3516497636616409,-0.1294275414394187,-0.0362669945671652,0.003410650675680795,0.0027877339705296702,0.8173613294399359,0.6210019257903054,0.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_rank1,500,87,2026082706,3,0.5,0.2,147,100,inference,42,LOO,0.19047619047619047,0.3516497636616409,-0.16117357318545045,-0.03163575429641585,0.005160792207080996,0.0037608539350699618,0.7287357801210803,0.4403723140589789,0.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_rank1,500,87,2026082706,3,0.5,0.2,147,100,inference,42,ZLZ,0.19047619047619047,0.3516497636616409,-0.16117357318545045,-0.03396949769509816,0.005140817798647769,0.0037608539350699618,0.73156724909784,0.4737759587213554,0.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_rank1,500,88,2026082706,0,0.25,0.75,466,402,balance,63,LOO,0.49206349206349204,0.5019559296611664,-0.009892437597674386,-0.012340372008040446,0.003953272909118811,0.004031242126480222,1.0197227004443743,0.19626816125859733,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
legacy,legacy_rank1,500,88,2026082706,0,0.25,0.75,466,402,balance,63,ZLZ,0.49206349206349204,0.5019559296611664,-0.009892437597674386,-0.011635490930783143,0.003953202896138195,0.004031242126480222,1.0197407601866988,0.1850589780608394,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
legacy,legacy_rank1,500,88,2026082706,0,0.25,0.75,466,402,inference,42,LOO,0.47619047619047616,0.5019559296611664,-0.025765453470690258,-0.010609095946378932,0.005930986082387395,0.006083734306730822,1.0257542712496033,0.13775739594475997,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,88,2026082706,0,0.25,0.75,466,402,inference,42,ZLZ,0.47619047619047616,0.5019559296611664,-0.025765453470690258,-0.011189073763803958,0.005929686446757825,0.006083734306730822,1.0259790903543011,0.1453042350220643,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,88,2026082706,1,0.5,0.8,348,228,balance,63,LOO,0.5079365079365079,0.6511345678310023,-0.1431980598944944,-0.00635708373995969,0.0036230682573574536,0.004031242126480222,1.1126597237835307,0.10561355812433434,0.0,0.24888431549714968,1.0,0.7057555966196909,0.0
legacy,legacy_rank1,500,88,2026082706,1,0.5,0.8,348,228,balance,63,ZLZ,0.5238095238095238,0.6511345678310023,-0.12732504402147848,-0.0052077256521742,0.0036182335505814314,0.004023114622192963,1.1119002037738746,0.08657645498498856,0.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,88,2026082706,1,0.5,0.8,348,228,inference,42,LOO,0.5476190476190477,0.6511345678310023,-0.10351552021195465,-0.008561917836046429,0.005453137458136495,0.00604225430009402,1.1080326411135148,0.11594388094686078,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,88,2026082706,1,0.5,0.8,348,228,inference,42,ZLZ,0.5238095238095238,0.6511345678310023,-0.12732504402147848,-0.008100332236972818,0.005449406023353312,0.006083734306730822,1.1164031970932446,0.10973072489395026,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,88,2026082706,2,0.75,0.25,402,466,balance,63,LOO,0.47619047619047616,0.5019559296611664,-0.025765453470690258,0.0336140794797084,0.003934667193135753,0.004023114622192963,1.022479011493402,0.5358795950402074,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,88,2026082706,2,0.75,0.25,402,466,balance,63,ZLZ,0.5079365079365079,0.5019559296611664,0.005980578275341486,0.03257961799863962,0.003935908679939962,0.004031242126480222,1.0242214579383264,0.5193061682179008,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
legacy,legacy_rank1,500,88,2026082706,2,0.75,0.25,402,466,inference,42,LOO,0.42857142857142855,0.5019559296611664,-0.07338450108973787,0.03296689294445654,0.00591141189671,0.005973120955699353,1.0104389712758297,0.4287779140490718,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,88,2026082706,2,0.75,0.25,402,466,inference,42,ZLZ,0.42857142857142855,0.5019559296611664,-0.07338450108973787,0.03194944941724598,0.005913137061677251,0.005973120955699353,1.0101441744705792,0.41548409707888306,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,88,2026082706,3,0.5,0.2,348,240,balance,63,LOO,0.4126984126984127,0.3496013578786373,0.0630970548197754,-0.0035358025661246795,0.0035795089649901567,0.003909329562171343,1.0921412965876154,0.059098475696477214,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,88,2026082706,3,0.5,0.2,348,240,balance,63,ZLZ,0.4126984126984127,0.3496013578786373,0.0630970548197754,-0.005207725652174144,0.0035719050041784386,0.003909329562171344,1.0944662743264963,0.08713610581119345,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,88,2026082706,3,0.5,0.2,348,240,inference,42,LOO,0.4523809523809524,0.3496013578786373,0.10277959450231511,-0.009194323134770088,0.005331113372289028,0.006042254300094022,1.1333944484282559,0.12592466488636958,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_rank1,500,88,2026082706,3,0.5,0.2,348,240,inference,42,ZLZ,0.4523809523809524,0.3496013578786373,0.10277959450231511,-0.008100332236972763,0.005338379063337217,0.006042254300094022,1.1318518652208236,0.11086593592439566,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_rank1,500,89,2026082706,0,0.25,0.75,104,460,balance,63,LOO,0.6031746031746031,0.4997722683448034,0.10340233482979971,0.009798932918156644,0.003953208709554417,0.003860564536447792,0.9765648160992069,0.1558489615409051,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,89,2026082706,0,0.25,0.75,104,460,balance,63,ZLZ,0.6031746031746031,0.4997722683448034,0.10340233482979971,0.009250619134994975,0.003953577325523502,0.0038605645364477924,0.9764737650443213,0.14712134342474756,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,89,2026082706,0,0.25,0.75,104,460,inference,42,LOO,0.5,0.4997722683448034,0.00022773165519657246,0.011567588486883162,0.005932094992500051,0.006097560975609756,1.0278933468393383,0.1501892269434285,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_rank1,500,89,2026082706,0,0.25,0.75,104,460,inference,42,ZLZ,0.47619047619047616,0.4997722683448034,-0.023581792154327263,0.00700297399043931,0.005932893827098923,0.006083734306730822,1.0254244360387714,0.09091786424268529,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,89,2026082706,1,0.5,0.8,341,433,balance,63,LOO,0.7142857142857143,0.6503693924159611,0.06391632186975316,-0.0075642458762676945,0.0036236887595762217,0.003291639236339696,0.9083669858899919,0.12565801436329527,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_rank1,500,89,2026082706,1,0.5,0.8,341,433,balance,63,ZLZ,0.7142857142857143,0.6503693924159611,0.06391632186975316,-0.00998858853860185,0.0036347999989696355,0.003291639236339696,0.90559019403345,0.1656776263821308,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_rank1,500,89,2026082706,1,0.5,0.8,341,433,inference,42,LOO,0.7380952380952381,0.6503693924159611,0.08772584567927699,-0.014183679530172633,0.005486957857336849,0.004714894087716387,0.859291106348101,0.19147985848338755,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_rank1,500,89,2026082706,1,0.5,0.8,341,433,inference,42,ZLZ,0.7857142857142857,0.6503693924159611,0.13534489329832455,-0.016877640426408824,0.0055063853747587595,0.004106520657043305,0.7457742924909639,0.22744606553102345,0.0,0.2511973726006038,1.0,0.6533790320830186,0.0
legacy,legacy_rank1,500,89,2026082706,2,0.75,0.25,460,104,balance,63,LOO,0.4444444444444444,0.4997722683448034,-0.05532782390035901,-0.012770557106317693,0.003953723118146153,0.003982477100756672,1.0072726343629246,0.2030985007028738,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,89,2026082706,2,0.75,0.25,460,104,balance,63,ZLZ,0.4126984126984127,0.4997722683448034,-0.08707385564639075,-0.01322062869215207,0.0039537100063343185,0.003909329562171344,0.9887749875201085,0.21025663138196965,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,89,2026082706,2,0.75,0.25,460,104,inference,42,LOO,0.38095238095238093,0.4997722683448034,-0.1188198873924225,-0.014102707093988753,0.005931818515637083,0.005751894253636414,0.9696679422126009,0.1831085224794023,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,89,2026082706,2,0.75,0.25,460,104,inference,42,ZLZ,0.38095238095238093,0.4997722683448034,-0.1188198873924225,-0.014768306449575497,0.005932104682662505,0.005751894253636414,0.9696211650558386,0.19174599095067804,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,89,2026082706,3,0.5,0.2,341,450,balance,63,LOO,0.2698412698412698,0.3513905953267384,-0.08154932548546856,-0.00998858853860185,0.0035483467711350854,0.0031778541763180794,0.8955872639532103,0.16768379551956375,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
legacy,legacy_rank1,500,89,2026082706,3,0.5,0.2,341,450,balance,63,ZLZ,0.2698412698412698,0.3513905953267384,-0.08154932548546856,-0.009988588538601906,0.0035483467711350854,0.0031778541763180794,0.8955872639532103,0.1676837955195647,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
legacy,legacy_rank1,500,89,2026082706,3,0.5,0.2,341,450,inference,42,LOO,0.2857142857142857,0.3513905953267384,-0.06567630961245269,-0.017446886514665416,0.005270925961207435,0.004977600796416126,0.9443503538182663,0.24031145791723044,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,89,2026082706,3,0.5,0.2,341,450,inference,42,ZLZ,0.2857142857142857,0.3513905953267384,-0.06567630961245269,-0.01687764042640888,0.005278625511744945,0.004977600796416126,0.9429728980282767,0.23230112013109142,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,90,2026082706,0,0.25,0.75,182,253,balance,63,LOO,0.4444444444444444,0.4989436119262828,-0.05449916748183836,-0.03411593147171982,0.003935811542083236,0.003982477100756672,1.0118566547647085,0.5438011051796451,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,90,2026082706,0,0.25,0.75,182,253,balance,63,ZLZ,0.4603174603174603,0.4989436119262828,-0.03862615160882249,-0.03062320141536279,0.00394033499412516,0.004006859613618447,1.0168829857340738,0.4878474261055633,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,90,2026082706,0,0.25,0.75,182,253,inference,42,LOO,0.40476190476190477,0.4989436119262828,-0.09418170716437801,-0.031232380419356665,0.0059110715036503085,0.0058763342735468176,0.9941233615458653,0.4062299874802958,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,90,2026082706,0,0.25,0.75,182,253,inference,42,ZLZ,0.4523809523809524,0.4989436119262828,-0.0465626595453304,-0.027272662166209938,0.005919461761559938,0.006042254300094022,1.0207438688651524,0.35447566266677805,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_rank1,500,90,2026082706,1,0.5,0.8,341,370,balance,63,LOO,0.6190476190476191,0.6503719996858592,-0.03132438063824017,-0.022900603005003517,0.003695960459158956,0.003803672006436983,1.0291430464336022,0.3766892790375568,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,90,2026082706,1,0.5,0.8,341,370,balance,63,ZLZ,0.6031746031746031,0.6503719996858592,-0.047197396511256096,-0.022914375192615966,0.0036960257013073407,0.0038605645364477915,1.0445177735323243,0.3769124894351987,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,90,2026082706,1,0.5,0.8,341,370,inference,42,LOO,0.5714285714285714,0.6503719996858592,-0.07894342825728784,-0.02074073414780009,0.005540994320404297,0.005973120955699353,1.0779872005469815,0.2786315380680479,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,90,2026082706,1,0.5,0.8,341,370,inference,42,ZLZ,0.5952380952380952,0.6503719996858592,-0.055133904447764004,-0.020646627820090857,0.005540356198319449,0.005876334273546817,1.0606419629353938,0.27738328404200724,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,90,2026082706,2,0.75,0.25,253,182,balance,63,LOO,0.4444444444444444,0.4989436119262828,-0.05449916748183836,0.01025144176604309,0.003951633829642979,0.003982477100756672,1.0078051946216078,0.16307846000357953,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,90,2026082706,2,0.75,0.25,253,182,balance,63,ZLZ,0.42857142857142855,0.4989436119262828,-0.07037218335485423,0.0101408971319763,0.003951823877286426,0.003949967083607637,0.9995301426034037,0.1613160528019501,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,90,2026082706,2,0.75,0.25,253,182,inference,42,LOO,0.40476190476190477,0.4989436119262828,-0.09418170716437801,0.009740946550954366,0.005933756591041142,0.005876334273546816,0.9903227716517689,0.12645508469508274,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,90,2026082706,2,0.75,0.25,253,182,inference,42,ZLZ,0.40476190476190477,0.4989436119262828,-0.09418170716437801,0.009740946550954366,0.0059337565910411415,0.005876334273546816,0.9903227716517691,0.12645508469508274,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,90,2026082706,3,0.5,0.2,341,49,balance,63,LOO,0.2222222222222222,0.34901771454730446,-0.12679549232508225,-0.02349830684821741,0.003470492328534342,0.00278773397052967,0.8032675789567255,0.39887886582621185,0.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_rank1,500,90,2026082706,3,0.5,0.2,341,49,balance,63,ZLZ,0.2222222222222222,0.34901771454730446,-0.12679549232508225,-0.022914375192616188,0.003473889153019562,0.00278773397052967,0.8024821310451214,0.38877653209132046,0.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_rank1,500,90,2026082706,3,0.5,0.2,341,49,inference,42,LOO,0.21428571428571427,0.34901771454730446,-0.13473200026159018,-0.021684372257203988,0.00523042298637496,0.004106520657043305,0.7851220958114907,0.29983232215190386,0.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_rank1,500,90,2026082706,3,0.5,0.2,341,49,inference,42,ZLZ,0.21428571428571427,0.34901771454730446,-0.13473200026159018,-0.020646627820090746,0.005239694013426934,0.004106520657043305,0.7837329138915698,0.28523063332584964,0.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_rank1,500,91,2026082706,0,0.25,0.75,378,10,balance,63,LOO,0.5238095238095238,0.5005027895838503,0.02330673422567353,0.017645420417636726,0.003947686771355213,0.004023114622192963,1.019106847935622,0.28084110109171895,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,91,2026082706,0,0.25,0.75,378,10,balance,63,ZLZ,0.49206349206349204,0.5005027895838503,-0.008439297520358269,0.020032007382999595,0.003945939082437505,0.004031242126480222,1.0216179323250028,0.31889615540074645,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
legacy,legacy_rank1,500,91,2026082706,0,0.25,0.75,378,10,inference,42,LOO,0.4523809523809524,0.5005027895838503,-0.04812183720289792,0.017633699173999373,0.005924475524674811,0.006042254300094022,1.0198800340939338,0.2290965097086594,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_rank1,500,91,2026082706,0,0.25,0.75,378,10,inference,42,ZLZ,0.42857142857142855,0.5005027895838503,-0.07193136101242176,0.02050727497183058,0.005924958731106903,0.005973120955699353,1.0081287021189855,0.26641905888406514,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,91,2026082706,1,0.5,0.8,380,64,balance,63,LOO,0.6666666666666666,0.649236417557624,0.017430249109042673,0.012448096161549072,0.0035386934222396828,0.0035842293906810036,1.0128680173747577,0.20925770848544895,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,91,2026082706,1,0.5,0.8,380,64,balance,63,ZLZ,0.6825396825396826,0.649236417557624,0.0333032649820586,0.013711261105532668,0.003532284883487789,0.0034948268435211604,0.9893955212554536,0.2307010333879132,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,91,2026082706,1,0.5,0.8,380,64,inference,42,LOO,0.6904761904761905,0.649236417557624,0.04123977291856651,0.012975459380511145,0.005311515407431374,0.0052126541673580004,0.9813873758259165,0.178038333164668,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,91,2026082706,1,0.5,0.8,380,64,inference,42,ZLZ,0.6904761904761905,0.649236417557624,0.04123977291856651,0.015229301048078625,0.005291700198470783,0.0052126541673580004,0.985062262005012,0.2093545269024132,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,91,2026082706,2,0.75,0.25,10,378,balance,63,LOO,0.5238095238095238,0.5005027895838503,0.02330673422567353,-0.018958736780852914,0.003953123714891049,0.004023114622192963,1.0177052155079955,0.30153601702204186,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,91,2026082706,2,0.75,0.25,10,378,balance,63,ZLZ,0.5238095238095238,0.5005027895838503,0.02330673422567353,-0.018072944906323996,0.00395298266897033,0.004023114622192963,1.0177415281309343,0.28745275115619123,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,91,2026082706,2,0.75,0.25,10,378,inference,42,LOO,0.5714285714285714,0.5005027895838503,0.07092578184472109,-0.02328386508848279,0.005931264375889564,0.005973120955699354,1.0070569405032654,0.30233013154976074,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,91,2026082706,2,0.75,0.25,10,378,inference,42,ZLZ,0.5476190476190477,0.5005027895838503,0.04711625803519737,-0.02198458360274741,0.005930809614205985,0.0060422543000940195,1.0187908048204908,0.28547051127865025,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,91,2026082706,3,0.5,0.2,380,96,balance,63,LOO,0.36507936507936506,0.349702051371711,0.01537731370765405,0.013711261105532835,0.0036576185783016362,0.0037386519721389153,1.0221546867456326,0.22671392404483093,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
legacy,legacy_rank1,500,91,2026082706,3,0.5,0.2,380,96,balance,63,ZLZ,0.36507936507936506,0.349702051371711,0.01537731370765405,0.013711261105532835,0.0036576185783016362,0.0037386519721389158,1.0221546867456328,0.22671392404483093,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
legacy,legacy_rank1,500,91,2026082706,3,0.5,0.2,380,96,inference,42,LOO,0.35714285714285715,0.349702051371711,0.007440805771146142,0.014795812625547244,0.005499078207954614,0.005599800895968143,1.0183162857854668,0.19952341736222456,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,91,2026082706,3,0.5,0.2,380,96,inference,42,ZLZ,0.35714285714285715,0.349702051371711,0.007440805771146142,0.015229301048078459,0.005501353366026569,0.005599800895968143,1.0178951475012554,0.20532659299114886,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,92,2026082706,0,0.25,0.75,192,83,balance,63,LOO,0.5714285714285714,0.4999539982175951,0.07147457321097628,0.0009457179609942967,0.003954485872600037,0.003949967083607638,0.9988573005093508,0.01503891909691595,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,92,2026082706,0,0.25,0.75,192,83,balance,63,ZLZ,0.5555555555555556,0.4999539982175951,0.05560155733796046,0.0024696521773339697,0.00395429021242382,0.003982477100756672,1.007128178969842,0.0392736732173162,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,92,2026082706,0,0.25,0.75,192,83,inference,42,LOO,0.5476190476190477,0.4999539982175951,0.04766504940145255,-0.002739390970462441,0.005937885852003494,0.00604225430009402,1.0175767016564172,0.03554987660462053,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,92,2026082706,0,0.25,0.75,192,83,inference,42,ZLZ,0.5714285714285714,0.4999539982175951,0.07147457321097628,-0.0009911691567689451,0.005936116072250158,0.005973120955699354,1.0062338544258231,0.0128646088807756,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,92,2026082706,1,0.5,0.8,311,67,balance,63,LOO,0.6349206349206349,0.6508566873503437,-0.015936052429708858,-0.02122605657826737,0.0036878473963993493,0.0037386519721389158,1.0137762142189424,0.349528704026801,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_rank1,500,92,2026082706,1,0.5,0.8,311,67,balance,63,ZLZ,0.6349206349206349,0.6508566873503437,-0.015936052429708858,-0.02060827342075533,0.0036857961528662234,0.0037386519721389158,1.0143404076298657,0.3394501082693819,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_rank1,500,92,2026082706,1,0.5,0.8,311,67,inference,42,LOO,0.6428571428571429,0.6508566873503437,-0.007999544493200839,-0.0176031366369076,0.005516395110266542,0.005599800895968143,1.0151196178001054,0.23700765733728232,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,92,2026082706,1,0.5,0.8,311,67,inference,42,ZLZ,0.6190476190476191,0.6508566873503437,-0.031809068302724675,-0.022509284997055845,0.005544950568145634,0.005751894253636414,1.0373211055621705,0.3022823991804459,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,92,2026082706,2,0.75,0.25,83,192,balance,63,LOO,0.5079365079365079,0.4999539982175951,0.00798250971891279,0.005796693064532565,0.003958566090594276,0.004031242126480222,1.018359182143915,0.09213218160455372,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
legacy,legacy_rank1,500,92,2026082706,2,0.75,0.25,83,192,balance,63,ZLZ,0.5079365079365079,0.4999539982175951,0.00798250971891279,0.007590902120241938,0.003958053179238138,0.004031242126480222,1.0184911480285295,0.12065701560311945,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
legacy,legacy_rank1,500,92,2026082706,2,0.75,0.25,83,192,inference,42,LOO,0.5238095238095238,0.4999539982175951,0.023855525591928717,0.007228792020990249,0.005939639462988288,0.006083734306730822,1.0242598636904534,0.09379629586013469,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,92,2026082706,2,0.75,0.25,83,192,inference,42,ZLZ,0.5238095238095238,0.4999539982175951,0.023855525591928717,0.008373042621273252,0.005939885705842479,0.006083734306730822,1.0242174021541952,0.10864112587892724,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,92,2026082706,3,0.5,0.2,311,343,balance,63,LOO,0.3492063492063492,0.3507260804677312,-0.0015197312613819958,-0.02127249978659468,0.003493303408071491,0.0036655044335535884,1.049294608960738,0.35991535409968983,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,92,2026082706,3,0.5,0.2,311,343,balance,63,ZLZ,0.3333333333333333,0.3507260804677312,-0.017392747134397868,-0.02060827342075522,0.0034969817060193182,0.003584229390681004,1.024949425532169,0.34849369689716375,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,92,2026082706,3,0.5,0.2,311,343,inference,42,LOO,0.35714285714285715,0.3507260804677312,0.006416776675125968,-0.020618221394289205,0.005248583798378225,0.005599800895968143,1.06691654569723,0.28459687755750673,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,92,2026082706,3,0.5,0.2,311,343,inference,42,ZLZ,0.3333333333333333,0.3507260804677312,-0.017392747134397868,-0.0225092849970559,0.005234559766537843,0.005420054200542005,1.035436491754272,0.31111547852720767,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,93,2026082706,0,0.25,0.75,324,440,balance,63,LOO,0.3492063492063492,0.5025786306253988,-0.15337228141904957,-0.04750235397353131,0.0039245709149960785,0.003665504433553588,0.9339885844710875,0.7582615618488182,0.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,93,2026082706,0,0.25,0.75,324,440,balance,63,ZLZ,0.3333333333333333,0.5025786306253988,-0.16924529729206544,-0.04709333267542515,0.003925137825391763,0.0035842293906810036,0.9131473976517668,0.7516782257021034,0.0,0.2346799489366117,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,93,2026082706,0,0.25,0.75,324,440,inference,42,LOO,0.3333333333333333,0.5025786306253988,-0.16924529729206544,-0.0477257057388113,0.005887485071073957,0.005420054200542006,0.9206060202464879,0.6219957965672188,0.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,93,2026082706,0,0.25,0.75,324,440,inference,42,ZLZ,0.30952380952380953,0.5025786306253988,-0.19305482110158922,-0.047612892386014405,0.005888803151145316,0.0052126541673580004,0.885180576352631,0.6204560822052746,0.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,93,2026082706,1,0.5,0.8,218,139,balance,63,LOO,0.6507936507936508,0.6509100593235373,-0.00011640852988648032,-0.02429996875020235,0.003702041594688053,0.003665504433553588,0.9901305373805387,0.3993788555025262,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,93,2026082706,1,0.5,0.8,218,139,balance,63,ZLZ,0.6666666666666666,0.6509100593235373,0.015756607343129336,-0.02501520208348762,0.0037050570985516086,0.003584229390681003,0.9673884356821816,0.4109666336917153,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,93,2026082706,1,0.5,0.8,218,139,inference,42,LOO,0.6190476190476191,0.6509100593235373,-0.031862440275918225,-0.020378469027413915,0.005533210351089163,0.005751894253636414,1.039522065613176,0.2739573542275675,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,93,2026082706,1,0.5,0.8,218,139,inference,42,ZLZ,0.6190476190476191,0.6509100593235373,-0.031862440275918225,-0.02152966602706896,0.005540522579413531,0.005751894253636414,1.0381501331676293,0.2892423813510482,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,93,2026082706,2,0.75,0.25,440,324,balance,63,LOO,0.4603174603174603,0.5025786306253988,-0.04226117030793847,-0.03172501720431947,0.0039399996619196185,0.004006859613618447,1.0169695323441355,0.5054215717820834,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,93,2026082706,2,0.75,0.25,440,324,balance,63,ZLZ,0.4603174603174603,0.5025786306253988,-0.04226117030793847,-0.032107330618010355,0.003939951719407991,0.0040068596136184475,1.016981907133753,0.5115154432809952,1.0,0.24813049958453426,1.0,0.7046170004612345,0.0
legacy,legacy_rank1,500,93,2026082706,2,0.75,0.25,440,324,inference,42,LOO,0.4523809523809524,0.5025786306253988,-0.050197678244446375,-0.03135614183802349,0.005909540910872478,0.006042254300094022,1.0224574787150345,0.40789252684455973,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_rank1,500,93,2026082706,2,0.75,0.25,440,324,inference,42,ZLZ,0.5,0.5025786306253988,-0.002578630625398759,-0.03254637136897659,0.005906813095205127,0.006097560975609756,1.0322928586583295,0.4234732296606337,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_rank1,500,93,2026082706,3,0.5,0.2,218,155,balance,63,LOO,0.23809523809523808,0.3488767619140867,-0.11078152381884859,-0.025315147419798067,0.0034621312064129187,0.002925901543413063,0.8451157304475938,0.4302379341058682,0.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_rank1,500,93,2026082706,3,0.5,0.2,218,155,balance,63,ZLZ,0.23809523809523808,0.3488767619140867,-0.11078152381884859,-0.02501520208348762,0.0034641803521100667,0.002925901543413063,0.8446158242398862,0.42501452119999916,0.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_rank1,500,93,2026082706,3,0.5,0.2,218,155,inference,42,LOO,0.2619047619047619,0.3488767619140867,-0.08697200000932476,-0.024635179599889756,0.005201632264753163,0.004714894087716387,0.9064258770588286,0.3415748684840395,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_rank1,500,93,2026082706,3,0.5,0.2,218,155,inference,42,ZLZ,0.2619047619047619,0.3488767619140867,-0.08697200000932476,-0.021529666027069017,0.005229338314435012,0.004714894087716387,0.9016234567768242,0.29772405345474184,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_rank1,500,94,2026082706,0,0.25,0.75,104,314,balance,63,LOO,0.6031746031746031,0.49924489360128504,0.1039297095733181,0.004634772387881403,0.003957388200587789,0.003860564536447793,0.9755334429597746,0.07367566825324481,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,94,2026082706,0,0.25,0.75,104,314,balance,63,ZLZ,0.6190476190476191,0.49924489360128504,0.11980272544633402,0.0030405989418045842,0.00395730697867231,0.0038036720064369843,0.9611768879535167,0.04833472695156134,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,94,2026082706,0,0.25,0.75,104,314,inference,42,LOO,0.6666666666666666,0.49924489360128504,0.16742177306538158,0.0085896721418946,0.005937275580494973,0.005420054200542006,0.9128857380896833,0.11147641250761328,0.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,94,2026082706,0,0.25,0.75,104,314,inference,42,ZLZ,0.6666666666666666,0.49924489360128504,0.16742177306538158,0.006691417051204851,0.005939183166594394,0.005420054200542005,0.9125925314153824,0.08682698865876334,0.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,94,2026082706,1,0.5,0.8,391,106,balance,63,LOO,0.6031746031746031,0.6503302920379874,-0.04715568886338428,-0.003963295123451616,0.0036113578384003313,0.0038605645364477924,1.0690063707887358,0.06595096448611612,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,94,2026082706,1,0.5,0.8,391,106,balance,63,ZLZ,0.6190476190476191,0.6503302920379874,-0.031282672990368354,-0.0026640669509725434,0.003605266094744589,0.0038036720064369843,1.0550322518444928,0.044368676367602874,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,94,2026082706,1,0.5,0.8,391,106,inference,42,LOO,0.6428571428571429,0.6503302920379874,-0.007473149180844518,-0.000750629363840627,0.005395976425761607,0.005599800895968143,1.0377734174733293,0.010218579492261376,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,94,2026082706,1,0.5,0.8,391,106,inference,42,ZLZ,0.6428571428571429,0.6503302920379874,-0.007473149180844518,-0.00012433207847617478,0.005391983200734109,0.005599800895968143,1.038541977505742,0.0016932026076603914,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,94,2026082706,2,0.75,0.25,314,104,balance,63,LOO,0.6190476190476191,0.49924489360128504,0.11980272544633402,0.02504693980389544,0.003945497143733292,0.0038036720064369835,0.9640539247325088,0.3987528548285208,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,94,2026082706,2,0.75,0.25,314,104,balance,63,ZLZ,0.6349206349206349,0.49924489360128504,0.13567574131934984,0.024696893739346748,0.0039456890910585605,0.0037386519721389158,0.9475282734798296,0.3931704798925093,0.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_rank1,500,94,2026082706,2,0.75,0.25,314,104,inference,42,LOO,0.6666666666666666,0.49924489360128504,0.16742177306538158,0.024524409465456143,0.005922843165125281,0.005420054200542005,0.9151102012047553,0.3186643220522271,0.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,94,2026082706,2,0.75,0.25,314,104,inference,42,ZLZ,0.6666666666666666,0.49924489360128504,0.16742177306538158,0.023409449875821664,0.005923991482878193,0.005420054200542005,0.9149328145064537,0.30414732077782336,0.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,94,2026082706,3,0.5,0.2,391,390,balance,63,LOO,0.38095238095238093,0.3510097135714553,0.02994266738092566,-0.0004623827600760966,0.0035973619350090093,0.0038036720064369843,1.0573503792932801,0.007709204488715928,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,94,2026082706,3,0.5,0.2,391,390,balance,63,ZLZ,0.38095238095238093,0.3510097135714553,0.02994266738092566,-0.0026640669509725434,0.0035863180174825165,0.0038036720064369843,1.0606064459133058,0.04448573146146378,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,94,2026082706,3,0.5,0.2,391,390,inference,42,LOO,0.38095238095238093,0.3510097135714553,0.02994266738092566,8.223599944884308e-05,0.005401560112534772,0.005751894253636414,1.0648579547025059,0.0011189285833153185,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,94,2026082706,3,0.5,0.2,391,390,inference,42,ZLZ,0.40476190476190477,0.3510097135714553,0.053752191190449494,-0.0001243320784762303,0.0053997608425165825,0.005876334273546817,1.0882582478982763,0.0016919827509632864,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,95,2026082706,0,0.25,0.75,402,174,balance,63,LOO,0.5714285714285714,0.5011233468815939,0.07030522454697752,0.00703692010807333,0.003949515461263682,0.003949967083607638,1.000114348797564,0.11197232892618769,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,95,2026082706,0,0.25,0.75,402,174,balance,63,ZLZ,0.5714285714285714,0.5011233468815939,0.07030522454697752,0.007878347977739342,0.003949248245432536,0.003949967083607638,1.0001820189895465,0.12536547261558068,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,95,2026082706,0,0.25,0.75,402,174,inference,42,LOO,0.5714285714285714,0.5011233468815939,0.07030522454697752,0.009685633033912344,0.005930169507074748,0.005973120955699354,1.007242870304696,0.12577503792197628,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,95,2026082706,0,0.25,0.75,402,174,inference,42,ZLZ,0.5952380952380952,0.5011233468815939,0.09411474835650135,0.01060459335838515,0.005931718567449969,0.005876334273546817,0.9906630273716843,0.13769042834990855,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,95,2026082706,1,0.5,0.8,273,104,balance,63,LOO,0.7301587301587301,0.6502154270451871,0.07994330311354303,0.01444965879942195,0.003520245064615883,0.003177854176318079,0.9027366328158848,0.2435404718073478,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_rank1,500,95,2026082706,1,0.5,0.8,273,104,balance,63,ZLZ,0.7142857142857143,0.6502154270451871,0.06407028724052721,0.013220968678918643,0.003526824654904335,0.0032916392363396955,0.9333152505221388,0.22262367224581764,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_rank1,500,95,2026082706,1,0.5,0.8,273,104,inference,42,LOO,0.7380952380952381,0.6502154270451871,0.08787981105005105,0.015131107617046946,0.005282401148301638,0.004714894087716387,0.892566458954426,0.20818768251726136,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_rank1,500,95,2026082706,1,0.5,0.8,273,104,inference,42,ZLZ,0.7380952380952381,0.6502154270451871,0.08787981105005105,0.013311460931707875,0.005295201486452475,0.004714894087716387,0.8904088163177969,0.182929807294917,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_rank1,500,95,2026082706,2,0.75,0.25,174,402,balance,63,LOO,0.5238095238095238,0.5011233468815939,0.022686176927929957,0.017031735310741203,0.003950894279267827,0.0040231146221929625,1.0182794926465406,0.27096375043672455,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,95,2026082706,2,0.75,0.25,174,402,balance,63,ZLZ,0.5238095238095238,0.5011233468815939,0.022686176927929957,0.018068130684785633,0.003950307938728695,0.004023114622192963,1.018430634926071,0.28747345417658676,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,95,2026082706,2,0.75,0.25,174,402,inference,42,LOO,0.5714285714285714,0.5011233468815939,0.07030522454697752,0.014737741829327189,0.005934767847337192,0.005973120955699353,1.0064624445890278,0.19130621394060054,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,95,2026082706,2,0.75,0.25,174,402,inference,42,ZLZ,0.5714285714285714,0.5011233468815939,0.07030522454697752,0.016950150755891347,0.005932915758222172,0.005973120955699354,1.0067766338029431,0.22005917187755486,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,95,2026082706,3,0.5,0.2,273,116,balance,63,LOO,0.3968253968253968,0.35104253770253463,0.045782859122862174,0.01404926592881367,0.0036620818316236083,0.0038605645364477932,1.0541994182407952,0.23216118439770328,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,95,2026082706,3,0.5,0.2,273,116,balance,63,ZLZ,0.4126984126984127,0.35104253770253463,0.061655874995878046,0.013220968678918643,0.003658365285815902,0.003909329562171343,1.0686001141899284,0.21858469132753622,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,95,2026082706,3,0.5,0.2,273,116,inference,42,LOO,0.38095238095238093,0.35104253770253463,0.029909843249846302,0.013311460931707875,0.0054938016151403046,0.005751894253636414,1.046978878484588,0.17959292985125536,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,95,2026082706,3,0.5,0.2,273,116,inference,42,ZLZ,0.38095238095238093,0.35104253770253463,0.029909843249846302,0.01331146093170793,0.0054938016151403046,0.005751894253636414,1.046978878484588,0.1795929298512561,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,96,2026082706,0,0.25,0.75,171,494,balance,63,LOO,0.4603174603174603,0.49907708634402886,-0.03875962602656857,0.0040020808286476695,0.003954004667179612,0.004006859613618447,1.013367446649105,0.06364543613720718,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,96,2026082706,0,0.25,0.75,171,494,balance,63,ZLZ,0.4603174603174603,0.49907708634402886,-0.03875962602656857,0.003515225135153288,0.003953834894603746,0.004006859613618447,1.013410959341542,0.055904128295219555,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,96,2026082706,0,0.25,0.75,171,494,inference,42,LOO,0.40476190476190477,0.49907708634402886,-0.0943151815821241,-0.001089436792267806,0.0059292474348848125,0.005876334273546816,0.9910759060202681,0.014148234548741768,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,96,2026082706,0,0.25,0.75,171,494,inference,42,ZLZ,0.40476190476190477,0.49907708634402886,-0.0943151815821241,-0.0016233599848876623,0.0059301830478985665,0.005876334273546816,0.990919542631853,0.02108049415435432,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,96,2026082706,1,0.5,0.8,210,362,balance,63,LOO,0.7936507936507936,0.6502950317427331,0.14335576190806054,0.023214685418418646,0.003470126214787969,0.002641438893359016,0.7611938960901492,0.3940852383399706,0.0,0.20146442600338665,1.0,0.5234144786109524,0.0
legacy,legacy_rank1,500,96,2026082706,1,0.5,0.8,210,362,balance,63,ZLZ,0.7936507936507936,0.6502950317427331,0.14335576190806054,0.023498185160112373,0.00346903855978976,0.002641438893359016,0.7614325548226537,0.39896037002026213,0.0,0.20146442600338665,1.0,0.5234144786109524,0.0
legacy,legacy_rank1,500,96,2026082706,1,0.5,0.8,210,362,inference,42,LOO,0.7619047619047619,0.6502950317427331,0.1116097301620288,0.02698219541023672,0.005180979447552342,0.00442453404125878,0.8539956751515526,0.3748619400279741,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_rank1,500,96,2026082706,1,0.5,0.8,210,362,inference,42,ZLZ,0.7380952380952381,0.6502950317427331,0.08780020635250507,0.024423961551626294,0.005200839370061951,0.004714894087716387,0.9065640663422805,0.33867207396585836,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_rank1,500,96,2026082706,2,0.75,0.25,494,171,balance,63,LOO,0.49206349206349204,0.49907708634402886,-0.007013594280536828,-0.028082702308130925,0.003944158066903879,0.004031242126480222,1.0220792519212354,0.4471587572476665,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
legacy,legacy_rank1,500,96,2026082706,2,0.75,0.25,494,171,balance,63,ZLZ,0.49206349206349204,0.49907708634402886,-0.007013594280536828,-0.02808270230813098,0.003944158066903879,0.004031242126480222,1.0220792519212354,0.4471587572476674,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
legacy,legacy_rank1,500,96,2026082706,2,0.75,0.25,494,171,inference,42,LOO,0.5238095238095238,0.49907708634402886,0.024732437465494972,-0.025008488557899222,0.005923371293018255,0.006083734306730822,1.0270729295496945,0.3249398434286586,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,96,2026082706,2,0.75,0.25,494,171,inference,42,ZLZ,0.5238095238095238,0.49907708634402886,0.024732437465494972,-0.02454561215873008,0.005925511010316898,0.006083734306730822,1.0267020508675861,0.31886801850137947,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,96,2026082706,3,0.5,0.2,210,53,balance,63,LOO,0.3333333333333333,0.3492368381802386,-0.01590350484690528,0.023519125988181733,0.003691381733167508,0.0035842293906810036,0.9709722943244455,0.38710314449707295,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,96,2026082706,3,0.5,0.2,210,53,balance,63,ZLZ,0.3492063492063492,0.3492368381802386,-3.0488973889408744e-05,0.023498185160112373,0.0036913831305398948,0.003665504433553588,0.9929894307712996,0.38675840455713223,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,96,2026082706,3,0.5,0.2,210,53,inference,42,LOO,0.35714285714285715,0.3492368381802386,0.007906018962618555,0.02523074415087556,0.0055530175918316145,0.005599800895968143,1.0084248434950658,0.33858330119248947,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,96,2026082706,3,0.5,0.2,210,53,inference,42,ZLZ,0.3333333333333333,0.3492368381802386,-0.01590350484690528,0.024423961551626183,0.005547628253238198,0.005420054200542005,0.9770038569866814,0.32791586731265965,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,97,2026082706,0,0.25,0.75,121,145,balance,63,LOO,0.3492063492063492,0.5006940241864959,-0.1514876749801467,0.03405970221372567,0.003936816030440125,0.003665504433553588,0.9310834962089388,0.542835555911492,0.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,97,2026082706,0,0.25,0.75,121,145,balance,63,ZLZ,0.3333333333333333,0.5006940241864959,-0.16736069085316257,0.03497299363259887,0.00393562569077938,0.0035842293906810036,0.9107139937312513,0.5574756664444809,0.0,0.2346799489366117,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,97,2026082706,0,0.25,0.75,121,145,inference,42,LOO,0.40476190476190477,0.5006940241864959,-0.09593211942459112,0.03424211391063969,0.005913616090943884,0.005876334273546817,0.993695597275217,0.4452808358410936,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,97,2026082706,0,0.25,0.75,121,145,inference,42,ZLZ,0.40476190476190477,0.5006940241864959,-0.09593211942459112,0.034242113910639804,0.005913616090943884,0.005876334273546816,0.9936955972752167,0.44528083584109507,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,97,2026082706,1,0.5,0.8,103,397,balance,63,LOO,0.6507936507936508,0.6502118713566796,0.0005817794369712415,0.002223899112753225,0.003591006764021802,0.0036655044335535884,1.02074562216874,0.03711136854496287,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,97,2026082706,1,0.5,0.8,103,397,balance,63,ZLZ,0.6507936507936508,0.6502118713566796,0.0005817794369712415,0.003602959387742244,0.003584277428996571,0.0036655044335535884,1.0226620305392367,0.06018088334787369,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,97,2026082706,1,0.5,0.8,103,397,inference,42,LOO,0.6190476190476191,0.6502118713566796,-0.031164252309060503,0.006203174689335289,0.0053588588592003794,0.005751894253636414,1.0733431136670544,0.08473793028914392,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,97,2026082706,1,0.5,0.8,103,397,inference,42,ZLZ,0.6190476190476191,0.6502118713566796,-0.031164252309060503,0.004874262357507875,0.0053699779708475505,0.005751894253636414,1.0711206423680328,0.06651546773187865,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,97,2026082706,2,0.75,0.25,145,121,balance,63,LOO,0.49206349206349204,0.5006940241864959,-0.008630532123003853,0.01570123369243359,0.003950688128215935,0.004031242126480222,1.020389865170315,0.24980285860139936,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
legacy,legacy_rank1,500,97,2026082706,2,0.75,0.25,145,121,balance,63,ZLZ,0.5079365079365079,0.5006940241864959,0.007242483750012019,0.01697219603650224,0.003949430555499157,0.004031242126480222,1.0207147764295161,0.27006655123196865,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
legacy,legacy_rank1,500,97,2026082706,2,0.75,0.25,145,121,inference,42,LOO,0.42857142857142855,0.5006940241864959,-0.07212259561506734,0.011435074903634823,0.005934686768011772,0.005973120955699353,1.006476194817011,0.1484362974096642,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,97,2026082706,2,0.75,0.25,145,121,inference,42,ZLZ,0.4523809523809524,0.5006940241864959,-0.048313071805543506,0.009095798952809875,0.005935010331738067,0.006042254300094022,1.0180697188987957,0.11806743076867425,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_rank1,500,97,2026082706,3,0.5,0.2,103,16,balance,63,LOO,0.3333333333333333,0.3497286761052403,-0.016395342771906962,0.003750936538178762,0.003619095315153014,0.0035842293906810036,0.9903661215204728,0.062350466308004976,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,97,2026082706,3,0.5,0.2,103,16,balance,63,ZLZ,0.31746031746031744,0.3497286761052403,-0.032268358644922834,0.003602959387742133,0.003618363032326281,0.00349482684352116,0.9658585421911913,0.059896755485049635,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,97,2026082706,3,0.5,0.2,103,16,inference,42,LOO,0.40476190476190477,0.3497286761052403,0.05503322865666449,0.00580642873579712,0.005444100897830988,0.0058763342735468176,1.0793948135472724,0.07869479663241026,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,97,2026082706,3,0.5,0.2,103,16,inference,42,ZLZ,0.38095238095238093,0.3497286761052403,0.031223704847140654,0.004874262357507875,0.0054392970986272505,0.005751894253636414,1.0574701380235427,0.06609026768983818,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,98,2026082706,0,0.25,0.75,251,411,balance,63,LOO,0.5079365079365079,0.49897872762920914,0.008957780307298768,-0.05436508557973657,0.0039055579962339053,0.004031242126480222,1.0321808382739452,0.8699184270026307,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
legacy,legacy_rank1,500,98,2026082706,0,0.25,0.75,251,411,balance,63,ZLZ,0.47619047619047616,0.49897872762920914,-0.022788251438732976,-0.05596409022053539,0.003903225323276783,0.004023114622192963,1.0307154440204165,0.8957723166634977,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,98,2026082706,0,0.25,0.75,251,411,inference,42,LOO,0.5476190476190477,0.49897872762920914,0.04864031998983853,-0.051785584758269554,0.005865239156539487,0.00604225430009402,1.0301803794918012,0.6761857621808238,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,98,2026082706,0,0.25,0.75,251,411,inference,42,ZLZ,0.5476190476190477,0.49897872762920914,0.04864031998983853,-0.052098315615208224,0.005864380887760049,0.00604225430009402,1.0303311493128324,0.6803189959485156,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,98,2026082706,1,0.5,0.8,484,22,balance,63,LOO,0.7619047619047619,0.6518655078942306,0.11003925401053127,0.010114685989702332,0.0035385147344255768,0.002925901543413063,0.8268727878811668,0.17003639958336214,0.0,0.21203518851762948,1.0,0.5631437788110235,0.0
legacy,legacy_rank1,500,98,2026082706,1,0.5,0.8,484,22,balance,63,ZLZ,0.7777777777777778,0.6518655078942306,0.1259122698835472,0.011146353744564186,0.0035336823437016928,0.00278773397052967,0.7889033872833606,0.18750768353884317,0.0,0.20696826085987063,1.0,0.5434441095935034,0.0
legacy,legacy_rank1,500,98,2026082706,1,0.5,0.8,484,22,inference,42,LOO,0.7857142857142857,0.6518655078942306,0.1338487778200551,0.008936901626116933,0.005320541750543603,0.004106520657043306,0.7718237821597285,0.12252058159063492,0.0,0.2511973726006038,1.0,0.6533790320830186,0.0
legacy,legacy_rank1,500,98,2026082706,1,0.5,0.8,484,22,inference,42,ZLZ,0.7857142857142857,0.6518655078942306,0.1338487778200551,0.008936901626117044,0.005320541750543603,0.004106520657043305,0.7718237821597282,0.12252058159063643,0.0,0.2511973726006038,1.0,0.6533790320830186,0.0
legacy,legacy_rank1,500,98,2026082706,2,0.75,0.25,411,251,balance,63,LOO,0.4126984126984127,0.49897872762920914,-0.08628031493079646,-0.01924597101870168,0.003947986749128365,0.003909329562171344,0.9902083797607588,0.30630351761318514,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,98,2026082706,2,0.75,0.25,411,251,balance,63,ZLZ,0.4126984126984127,0.49897872762920914,-0.08628031493079646,-0.01924597101870168,0.003947986749128365,0.003909329562171343,0.9902083797607586,0.30630351761318514,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,98,2026082706,2,0.75,0.25,411,251,inference,42,LOO,0.38095238095238093,0.49897872762920914,-0.11802634667682821,-0.01966502081674193,0.005924001150762097,0.005751894253636414,0.9709475246973,0.2554976108226861,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,98,2026082706,2,0.75,0.25,411,251,inference,42,ZLZ,0.40476190476190477,0.49897872762920914,-0.09421682286730437,-0.021350663326787034,0.005922039044507361,0.005876334273546816,0.9922822577465213,0.27744425675798834,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,98,2026082706,3,0.5,0.2,484,53,balance,63,LOO,0.42857142857142855,0.3509201902932089,0.07765123827821963,0.010114685989702166,0.003648455648726699,0.003949967083607637,1.0826408387302624,0.1674549033937722,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,98,2026082706,3,0.5,0.2,484,53,balance,63,ZLZ,0.42857142857142855,0.3509201902932089,0.07765123827821963,0.011146353744564186,0.0036534796256264867,0.003949967083607637,1.081152076475672,0.18440788079509812,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,98,2026082706,3,0.5,0.2,484,53,inference,42,LOO,0.42857142857142855,0.3509201902932089,0.07765123827821963,0.00984276951225066,0.00547500207516434,0.005973120955699353,1.0909805829653612,0.13302252011851506,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,98,2026082706,3,0.5,0.2,484,53,inference,42,ZLZ,0.4523809523809524,0.3509201902932089,0.10146076208774346,0.008936901626116933,0.005468574612977919,0.006042254300094022,1.1049047928786886,0.1208509048407562,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_rank1,500,99,2026082706,0,0.25,0.75,413,374,balance,63,LOO,0.6031746031746031,0.5009461033841685,0.10222849979043469,-0.017837149056029844,0.003951632460548812,0.0038605645364477924,0.9769543536727675,0.2837508488271463,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,99,2026082706,0,0.25,0.75,413,374,balance,63,ZLZ,0.6190476190476191,0.5009461033841685,0.11810151566345062,-0.019672976828500333,0.003950380674456859,0.0038036720064369843,0.9628621441552475,0.3130045180739843,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,99,2026082706,0,0.25,0.75,413,374,inference,42,LOO,0.5476190476190477,0.5009461033841685,0.04667294423487922,-0.016201881797731188,0.005928026413290088,0.00604225430009402,1.0192691258169573,0.21043132723943947,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,99,2026082706,0,0.25,0.75,413,374,inference,42,ZLZ,0.5476190476190477,0.5009461033841685,0.04667294423487922,-0.021249398468484726,0.0059271754446583585,0.00604225430009402,1.0194154629823506,0.2760086857832507,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,99,2026082706,1,0.5,0.8,493,158,balance,63,LOO,0.6507936507936508,0.6497234558942726,0.0010701948993782073,0.022748183884859885,0.0034800081169900016,0.0036655044335535884,1.0533034149138796,0.3856173819295488,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,99,2026082706,1,0.5,0.8,493,158,balance,63,ZLZ,0.6507936507936508,0.6497234558942726,0.0010701948993782073,0.024178536568937425,0.0034723494636172887,0.0036655044335535884,1.0556265928761337,0.4103158539590956,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,99,2026082706,1,0.5,0.8,493,158,inference,42,LOO,0.6904761904761905,0.6497234558942726,0.04075273458191786,0.023672035747728692,0.005217515556918384,0.0052126541673580004,0.9990682558571509,0.32772059272103976,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,99,2026082706,1,0.5,0.8,493,158,inference,42,ZLZ,0.7142857142857143,0.6497234558942726,0.0645622583914417,0.02495149218529047,0.005206616054512275,0.004977600796416126,0.9560145676772778,0.34579502955864805,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,99,2026082706,2,0.75,0.25,374,413,balance,63,LOO,0.47619047619047616,0.5009461033841685,-0.024755627193692287,0.07189897481404028,0.003869618190305822,0.004023114622192963,1.0396670742017085,1.1558158346446854,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,99,2026082706,2,0.75,0.25,374,413,balance,63,ZLZ,0.47619047619047616,0.5009461033841685,-0.024755627193692287,0.07201399548104159,0.0038701736153189704,0.004023114622192963,1.039517867174904,1.1575817818853007,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,99,2026082706,2,0.75,0.25,374,413,inference,42,LOO,0.4523809523809524,0.5009461033841685,-0.04856515100321607,0.07257484990103091,0.005805882787610341,0.006042254300094022,1.0407124155155345,0.9524715545671285,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_rank1,500,99,2026082706,2,0.75,0.25,374,413,inference,42,ZLZ,0.42857142857142855,0.5009461033841685,-0.0723746748127399,0.07166189311144133,0.005807480136353252,0.005973120955699353,1.028521977769538,0.9403605695373856,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,99,2026082706,3,0.5,0.2,493,428,balance,63,LOO,0.25396825396825395,0.3495225852921911,-0.09555433132393715,0.024178536568937425,0.0036991827392289845,0.0030559416120091993,0.8261126382326668,0.3975365992688856,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_rank1,500,99,2026082706,3,0.5,0.2,493,428,balance,63,ZLZ,0.25396825396825395,0.3495225852921911,-0.09555433132393715,0.02417853656893748,0.0036991827392289845,0.0030559416120091993,0.8261126382326668,0.3975365992688865,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_rank1,500,99,2026082706,3,0.5,0.2,493,428,inference,42,LOO,0.21428571428571427,0.3495225852921911,-0.13523687100647683,0.024607825997548793,0.005556252021816882,0.004106520657043305,0.7390810641631914,0.33012793783517835,0.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_rank1,500,99,2026082706,3,0.5,0.2,493,428,inference,42,ZLZ,0.19047619047619047,0.3495225852921911,-0.15904639481600064,0.02495149218529047,0.005557915584547244,0.0037608539350699618,0.6766662569554529,0.3346883148749265,0.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_rank1,500,100,2026082706,0,0.25,0.75,101,163,balance,63,LOO,0.4444444444444444,0.5003274557585111,-0.0558830113140667,-0.004222001417498955,0.003954046224799908,0.003982477100756672,1.0071903246296021,0.06714249936290584,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,100,2026082706,0,0.25,0.75,101,163,balance,63,ZLZ,0.4444444444444444,0.5003274557585111,-0.0558830113140667,-0.0027825517044509085,0.003954159226456082,0.003982477100756672,1.007161541222499,0.04425029458288889,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,100,2026082706,0,0.25,0.75,101,163,inference,42,LOO,0.47619047619047616,0.5003274557585111,-0.024136979568034955,-0.0063867710593045746,0.005933577103385845,0.006083734306730822,1.0253063541146694,0.08291308100888119,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,100,2026082706,0,0.25,0.75,101,163,inference,42,ZLZ,0.4523809523809524,0.5003274557585111,-0.047946503377558736,-0.0034223204383699857,0.005935659081859366,0.006042254300094022,1.0179584468657294,0.04442078165774341,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_rank1,500,100,2026082706,1,0.5,0.8,440,259,balance,63,LOO,0.6666666666666666,0.6507406899541572,0.015925976712509393,-0.00432928336054339,0.0036082516030837807,0.003584229390681004,0.9933424231330636,0.07207217120986348,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,100,2026082706,1,0.5,0.8,440,259,balance,63,ZLZ,0.6825396825396826,0.6507406899541572,0.03179899258552532,-0.004234691287378967,0.0036078317647989092,0.0034948268435211604,0.9686778850443301,0.0705015420783051,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,100,2026082706,1,0.5,0.8,440,259,inference,42,LOO,0.5952380952380952,0.6507406899541572,-0.055502594716062004,-0.0053121145251252555,0.005427656963222065,0.005876334273546817,1.0826650087441045,0.07210431139690812,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,100,2026082706,1,0.5,0.8,440,259,inference,42,ZLZ,0.6190476190476191,0.6507406899541572,-0.03169307090653817,-0.0039033399346416475,0.005417135954213435,0.005751894253636414,1.0617961783223486,0.053033648666511224,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,100,2026082706,2,0.75,0.25,163,101,balance,63,LOO,0.5396825396825397,0.5003274557585111,0.03935508392402853,-0.01563311277935575,0.003950956402318716,0.004006859613618446,1.0141492857949335,0.24871062694148524,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,100,2026082706,2,0.75,0.25,163,101,balance,63,ZLZ,0.5396825396825397,0.5003274557585111,0.03935508392402853,-0.015549808182143798,0.0039505613365757855,0.004006859613618446,1.0142507031903112,0.24739768505377277,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,100,2026082706,2,0.75,0.25,163,101,inference,42,LOO,0.47619047619047616,0.5003274557585111,-0.024136979568034955,-0.01441528965494454,0.005934864938478296,0.006083734306730822,1.0250838679221395,0.1871190282117325,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,100,2026082706,2,0.75,0.25,163,101,inference,42,ZLZ,0.5238095238095238,0.5003274557585111,0.023482068051012717,-0.014351505746390658,0.005933076888522316,0.006083734306730822,1.0253927972010537,0.18631914429899799,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,100,2026082706,3,0.5,0.2,440,453,balance,63,LOO,0.3333333333333333,0.35001639849299904,-0.016683065159665722,-0.00309701676951718,0.00357580539730956,0.0035842293906810036,1.0023558310465615,0.05179127697207787,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,100,2026082706,3,0.5,0.2,440,453,balance,63,ZLZ,0.30158730158730157,0.35001639849299904,-0.048429096905697466,-0.004234691287378856,0.0035710178888137822,0.0033972967920740584,0.9513524988816479,0.07086401298091634,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
legacy,legacy_rank1,500,100,2026082706,3,0.5,0.2,440,453,inference,42,LOO,0.3333333333333333,0.35001639849299904,-0.016683065159665722,-0.004437382417609381,0.005363528047687911,0.005420054200542005,1.0105389870904957,0.06059008757334813,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,100,2026082706,3,0.5,0.2,440,453,inference,42,ZLZ,0.30952380952380953,0.35001639849299904,-0.0404925889691895,-0.0039033399346417585,0.005366660159320342,0.005212654167357999,0.9713031965150841,0.053282467347925584,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,101,2026082706,0,0.25,0.75,342,419,balance,63,LOO,0.4126984126984127,0.4988821598305837,-0.08618374713217103,0.007054990993007326,0.003955669511024389,0.003909329562171343,0.9882851818828906,0.1121725166652566,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,101,2026082706,0,0.25,0.75,342,419,balance,63,ZLZ,0.4126984126984127,0.4988821598305837,-0.08618374713217103,0.0052598070251629325,0.003956197857554129,0.003909329562171343,0.9881531973196704,0.0836239752955284,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,101,2026082706,0,0.25,0.75,342,419,inference,42,LOO,0.35714285714285715,0.4988821598305837,-0.14173930268772655,0.0036562844722164423,0.005936786579485125,0.005599800895968142,0.9432376961837479,0.04745306399920593,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,101,2026082706,0,0.25,0.75,342,419,inference,42,ZLZ,0.35714285714285715,0.4988821598305837,-0.14173930268772655,0.004379612107602404,0.005934396841170142,0.005599800895968143,0.9436175311228389,0.05685221049162383,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,101,2026082706,1,0.5,0.8,468,210,balance,63,LOO,0.6031746031746031,0.6499951629812161,-0.04682055980661293,-0.006187982966867067,0.0036242215851985536,0.0038605645364477924,1.065212058836157,0.10278783963398899,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,101,2026082706,1,0.5,0.8,468,210,balance,63,ZLZ,0.6031746031746031,0.6499951629812161,-0.04682055980661293,-0.0036337663955917643,0.003611149110487728,0.003860564536447792,1.0690681603912993,0.06046920982512498,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,101,2026082706,1,0.5,0.8,468,210,inference,42,LOO,0.6190476190476191,0.6499951629812161,-0.030947543933597,-0.007888850274559545,0.0054493064092063625,0.005751894253636414,1.0555277721067113,0.10686687236354939,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,101,2026082706,1,0.5,0.8,468,210,inference,42,ZLZ,0.5714285714285714,0.6499951629812161,-0.07856659155264467,-0.0037616715994474026,0.005421310532604291,0.005973120955699354,1.101785429883867,0.051089156926102636,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,101,2026082706,2,0.75,0.25,419,342,balance,63,LOO,0.42857142857142855,0.4988821598305837,-0.07031073125915516,0.0060150930597902,0.003951711776175482,0.003949967083607637,0.9995584970092294,0.09568629086391153,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,101,2026082706,2,0.75,0.25,419,342,balance,63,ZLZ,0.42857142857142855,0.4988821598305837,-0.07031073125915516,0.0060150930597902,0.0039517117761754825,0.003949967083607637,0.9995584970092292,0.09568629086391153,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,101,2026082706,2,0.75,0.25,419,342,inference,42,LOO,0.40476190476190477,0.4988821598305837,-0.09412025506867894,0.005427607215201302,0.005931941344174904,0.0058763342735468176,0.9906258225761635,0.07047092744056516,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,101,2026082706,2,0.75,0.25,419,342,inference,42,ZLZ,0.40476190476190477,0.4988821598305837,-0.09412025506867894,0.0021920383272577837,0.00593576911737726,0.0058763342735468176,0.9899870020792345,0.028451793203692136,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,101,2026082706,3,0.5,0.2,468,22,balance,63,LOO,0.36507936507936506,0.34892653428427467,0.01615283079509039,-0.004942798992134345,0.003565449602211152,0.003738651972138915,1.048577988543254,0.0827781656769253,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
legacy,legacy_rank1,500,101,2026082706,3,0.5,0.2,468,22,balance,63,ZLZ,0.36507936507936506,0.34892653428427467,0.01615283079509039,-0.0036337663955916533,0.003571265471486927,0.0037386519721389153,1.0468703606574215,0.06080593023705336,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
legacy,legacy_rank1,500,101,2026082706,3,0.5,0.2,468,22,inference,42,LOO,0.3333333333333333,0.34892653428427467,-0.015593200950941355,-0.004455774334514273,0.005354039684901634,0.005420054200542005,1.0123298517615646,0.06089510654189421,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,101,2026082706,3,0.5,0.2,468,22,inference,42,ZLZ,0.3333333333333333,0.34892653428427467,-0.015593200950941355,-0.003761671599447347,0.0053596513481827075,0.005420054200542005,1.0112699219474004,0.05138218974641115,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,102,2026082706,0,0.25,0.75,54,190,balance,63,LOO,0.42857142857142855,0.50098866612827,-0.07241723755684143,0.00029213451524978673,0.003957860750225173,0.003949967083607637,0.9980055724251826,0.004643576621992717,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,102,2026082706,0,0.25,0.75,54,190,balance,63,ZLZ,0.3968253968253968,0.50098866612827,-0.10416326930287317,0.0008688219320786006,0.0039579678637865845,0.0038605645364477924,0.975390571452087,0.013810030687695046,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,102,2026082706,0,0.25,0.75,54,190,inference,42,LOO,0.40476190476190477,0.50098866612827,-0.09622676136636521,-0.0005128348900342861,0.005941711724542587,0.005876334273546817,0.9889968658819772,0.006653065138785185,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,102,2026082706,0,0.25,0.75,54,190,inference,42,ZLZ,0.42857142857142855,0.50098866612827,-0.07241723755684143,-0.002140959037048973,0.005941145254592624,0.005973120955699353,1.0053820769795203,0.027776228278420186,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,102,2026082706,1,0.5,0.8,183,263,balance,63,LOO,0.5873015873015873,0.6505832801781877,-0.06328169287660035,0.013118665840548549,0.003528740889599141,0.003909329562171343,1.1078539582472535,0.22084104060692716,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,102,2026082706,1,0.5,0.8,183,263,balance,63,ZLZ,0.6031746031746031,0.6505832801781877,-0.04740867700358453,0.01422917277804081,0.0035223765578997115,0.0038605645364477924,1.096011307419594,0.23975173669366628,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,102,2026082706,1,0.5,0.8,183,263,inference,42,LOO,0.5714285714285714,0.6505832801781877,-0.07915470874961628,0.01100683592811813,0.005316034437931927,0.005973120955699353,1.1236046390292103,0.15096233336491985,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,102,2026082706,1,0.5,0.8,183,263,inference,42,ZLZ,0.5952380952380952,0.6505832801781877,-0.05534518494009244,0.011820292037319935,0.005310311287537593,0.005876334273546817,1.106589417335587,0.1622064862351159,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,102,2026082706,2,0.75,0.25,190,54,balance,63,LOO,0.4603174603174603,0.50098866612827,-0.040671205810809685,-0.0008196291238085074,0.0039552231132416755,0.004006859613618447,1.0130552686658554,0.013032624675529224,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,102,2026082706,2,0.75,0.25,190,54,balance,63,ZLZ,0.4603174603174603,0.50098866612827,-0.040671205810809685,-0.0008196291238083964,0.0039552231132416755,0.004006859613618447,1.0130552686658554,0.01303262467552746,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,102,2026082706,2,0.75,0.25,190,54,inference,42,LOO,0.38095238095238093,0.50098866612827,-0.12003628517588905,-0.003429379752792394,0.00593456926988582,0.005751894253636414,0.9692184878224667,0.0445164965204693,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,102,2026082706,2,0.75,0.25,190,54,inference,42,ZLZ,0.38095238095238093,0.50098866612827,-0.12003628517588905,-0.0034293797527923386,0.005934569269885819,0.005751894253636413,0.9692184878224664,0.04451649652046858,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,102,2026082706,3,0.5,0.2,183,164,balance,63,LOO,0.47619047619047616,0.3501788651834437,0.12601161100703245,0.015497095514769965,0.0036666349383914364,0.0040231146221929625,1.0972225732289331,0.2559272166896964,0.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,102,2026082706,3,0.5,0.2,183,164,balance,63,ZLZ,0.4603174603174603,0.3501788651834437,0.11013859513401658,0.014229172778040755,0.003661709327423438,0.004006859613618447,1.094259335007859,0.23514606724067041,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,102,2026082706,3,0.5,0.2,183,164,inference,42,LOO,0.42857142857142855,0.3501788651834437,0.07839256338798484,0.01362358949798459,0.00549666211329367,0.005973120955699353,1.0866814864339884,0.1837562115435608,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,102,2026082706,3,0.5,0.2,183,164,inference,42,ZLZ,0.40476190476190477,0.3501788651834437,0.05458303957846106,0.01182029203731999,0.0054848514699323125,0.0058763342735468176,1.0713752789406594,0.15960473479202722,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,103,2026082706,0,0.25,0.75,43,267,balance,63,LOO,0.5396825396825397,0.49871477058333713,0.04096776909920252,0.015140758086432893,0.003952406175578209,0.004006859613618446,1.0137772879661768,0.24083346597826405,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,103,2026082706,0,0.25,0.75,43,267,balance,63,ZLZ,0.5396825396825397,0.49871477058333713,0.04096776909920252,0.013188721543124782,0.003952405592912714,0.004006859613618446,1.0137774374177024,0.20978379926853502,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,103,2026082706,0,0.25,0.75,43,267,inference,42,LOO,0.5238095238095238,0.49871477058333713,0.025094753226186706,0.013938515739775226,0.005933237634173028,0.006083734306730822,1.0253650168486417,0.18095502948871905,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,103,2026082706,0,0.25,0.75,43,267,inference,42,ZLZ,0.5238095238095238,0.49871477058333713,0.025094753226186706,0.012772076536048615,0.005933531632907712,0.006083734306730822,1.0253142113526583,0.16580777113490064,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,103,2026082706,1,0.5,0.8,120,429,balance,63,LOO,0.6666666666666666,0.650184249812621,0.016482416854045612,-0.009968176204938617,0.0036412632611914956,0.0035842293906810036,0.9843367901688522,0.16519224928596193,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,103,2026082706,1,0.5,0.8,120,429,balance,63,ZLZ,0.6666666666666666,0.650184249812621,0.016482416854045612,-0.009154031436526266,0.003637246902828363,0.0035842293906810036,0.9854237247116404,0.1517840050529289,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,103,2026082706,1,0.5,0.8,120,429,inference,42,LOO,0.6904761904761905,0.650184249812621,0.04029194066356945,-0.005969113624625377,0.005435825357999938,0.0052126541673580004,0.9589443780945804,0.08096123014195981,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,103,2026082706,1,0.5,0.8,120,429,inference,42,ZLZ,0.6904761904761905,0.650184249812621,0.04029194066356945,-0.005659986555592633,0.0054341555812020895,0.0052126541673580004,0.9592390371357217,0.07678022235247785,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,103,2026082706,2,0.75,0.25,267,43,balance,63,LOO,0.5714285714285714,0.49871477058333713,0.07271380084523427,-0.027171108769384722,0.003945290961241565,0.003949967083607638,1.0011852414465778,0.43258140040013277,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,103,2026082706,2,0.75,0.25,267,43,balance,63,ZLZ,0.5714285714285714,0.49871477058333713,0.07271380084523427,-0.026845610568533407,0.003945413369412015,0.003949967083607638,1.0011541792378276,0.4273926310358523,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,103,2026082706,2,0.75,0.25,267,43,inference,42,LOO,0.5238095238095238,0.49871477058333713,0.025094753226186706,-0.029498945773826613,0.005916385478016185,0.006083734306730822,1.0282856533497458,0.3835113879215053,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,103,2026082706,2,0.75,0.25,267,43,inference,42,ZLZ,0.5476190476190477,0.49871477058333713,0.04890427703571054,-0.030558683316892876,0.005914627926528873,0.0060422543000940195,1.0215780899746378,0.3973479009076339,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,103,2026082706,3,0.5,0.2,120,331,balance,63,LOO,0.25396825396825395,0.3495716887427254,-0.09560343477447142,-0.009154031436526211,0.0035487230678373683,0.0030559416120091993,0.8611383738859975,0.15366548985850467,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_rank1,500,103,2026082706,3,0.5,0.2,120,331,balance,63,ZLZ,0.25396825396825395,0.3495716887427254,-0.09560343477447142,-0.009154031436526211,0.0035487230678373683,0.0030559416120091998,0.8611383738859976,0.15366548985850467,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_rank1,500,103,2026082706,3,0.5,0.2,120,331,inference,42,LOO,0.19047619047619047,0.3495716887427254,-0.1590954982665349,-0.0039949321715572195,0.005364285222753718,0.0037608539350699618,0.7010913437483762,0.0545448157701915,0.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_rank1,500,103,2026082706,3,0.5,0.2,120,331,inference,42,ZLZ,0.16666666666666666,0.3495716887427254,-0.18290502207605872,-0.005659986555592578,0.005351386675389433,0.003387533875338754,0.6330198284713252,0.07737171672877656,0.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_rank1,500,104,2026082706,0,0.25,0.75,51,270,balance,63,LOO,0.5238095238095238,0.5001486156127817,0.02366090819674216,0.011614632703945027,0.003949456598304978,0.004023114622192963,1.0186501666886523,0.1848148259425919,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,104,2026082706,0,0.25,0.75,51,270,balance,63,ZLZ,0.5555555555555556,0.5001486156127817,0.0554069399427739,0.011472038588095423,0.003949997220125258,0.003982477100756672,1.0082227603771288,0.18253334149245642,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,104,2026082706,0,0.25,0.75,51,270,inference,42,LOO,0.5952380952380952,0.5001486156127817,0.09508947962531356,0.005923092138298558,0.005931088353283746,0.0058763342735468176,0.9907682913361737,0.0769097308778597,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,104,2026082706,0,0.25,0.75,51,270,inference,42,ZLZ,0.5714285714285714,0.5001486156127817,0.07127995581578972,0.005601081284915765,0.005931026265412787,0.005973120955699354,1.0070973704048565,0.0727288887193536,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,104,2026082706,1,0.5,0.8,446,367,balance,63,LOO,0.6825396825396826,0.6484772550818865,0.034062427457796085,0.020605633168478077,0.0035040626496285186,0.0034948268435211604,0.997364257711449,0.3480968015606778,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,104,2026082706,1,0.5,0.8,446,367,balance,63,ZLZ,0.6825396825396826,0.6484772550818865,0.034062427457796085,0.019661553174428303,0.00350790859093433,0.0034948268435211604,0.9962707844078442,0.33196606319970456,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,104,2026082706,1,0.5,0.8,446,367,inference,42,LOO,0.6904761904761905,0.6484772550818865,0.04199893539430399,0.022977708274445674,0.005240969009064204,0.0052126541673580004,0.9945974033318584,0.31739560993466004,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,104,2026082706,1,0.5,0.8,446,367,inference,42,ZLZ,0.7142857142857143,0.6484772550818865,0.06580845920382783,0.019746388401467696,0.005267828549776197,0.004977600796416126,0.9449056189627885,0.2720644888330639,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,104,2026082706,2,0.75,0.25,270,51,balance,63,LOO,0.5079365079365079,0.5001486156127817,0.007787892323726231,0.023547018548701004,0.003947570602836714,0.004031242126480222,1.0211957003589454,0.374775310656515,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
legacy,legacy_rank1,500,104,2026082706,2,0.75,0.25,270,51,balance,63,ZLZ,0.47619047619047616,0.5001486156127817,-0.023958139422305513,0.02274274483443084,0.003946437768608365,0.004023114622192963,1.0194293836822965,0.3620264063942343,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,104,2026082706,2,0.75,0.25,270,51,inference,42,LOO,0.4523809523809524,0.5001486156127817,-0.047767663231829294,0.023064345794578833,0.005923235399332886,0.006042254300094022,1.0200935625105396,0.299682680339076,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_rank1,500,104,2026082706,2,0.75,0.25,270,51,inference,42,ZLZ,0.47619047619047616,0.5001486156127817,-0.023958139422305513,0.020901863926575004,0.005927492353086224,0.006083734306730822,1.0263588621186914,0.2714872978329036,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,104,2026082706,3,0.5,0.2,446,404,balance,63,LOO,0.30158730158730157,0.3498241142740032,-0.0482368126867016,0.019661553174428192,0.0036862683979259543,0.0033972967920740584,0.9216086365240027,0.3238354177399267,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
legacy,legacy_rank1,500,104,2026082706,3,0.5,0.2,446,404,balance,63,ZLZ,0.30158730158730157,0.3498241142740032,-0.0482368126867016,0.019661553174428192,0.0036862683979259543,0.0033972967920740584,0.9216086365240027,0.3238354177399267,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
legacy,legacy_rank1,500,104,2026082706,3,0.5,0.2,446,404,inference,42,LOO,0.30952380952380953,0.3498241142740032,-0.04030030475019364,0.021046090476805612,0.005542546143377127,0.0052126541673580004,0.9404800668347489,0.28269411938672484,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,104,2026082706,3,0.5,0.2,446,404,inference,42,ZLZ,0.3333333333333333,0.3498241142740032,-0.016490780940669858,0.01974638840146753,0.005536574751073463,0.005420054200542005,0.9789543976609607,0.2653793287155892,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,105,2026082706,0,0.25,0.75,230,173,balance,63,LOO,0.5555555555555556,0.49938519408837834,0.05617036146717724,-0.013595453789161493,0.003952241157023812,0.003982477100756672,1.0076503286443252,0.21625790420289615,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,105,2026082706,0,0.25,0.75,230,173,balance,63,ZLZ,0.5396825396825397,0.49938519408837834,0.040297345594161316,-0.015073214933083168,0.003951317390343694,0.004006859613618446,1.0140566342279886,0.23979213473089458,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,105,2026082706,0,0.25,0.75,230,173,inference,42,LOO,0.5952380952380952,0.49938519408837834,0.0958529011497169,-0.01459739807247118,0.005930171578730192,0.005876334273546817,0.9909214591064323,0.18955787081808184,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,105,2026082706,0,0.25,0.75,230,173,inference,42,ZLZ,0.5476190476190477,0.49938519408837834,0.048233853530669335,-0.015243219504833205,0.005931213058913694,0.0060422543000940195,1.0187215060523662,0.19792695400582572,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,105,2026082706,1,0.5,0.8,411,238,balance,63,LOO,0.5396825396825397,0.6501858479737757,-0.110503308291236,0.012440226225100215,0.0035343724553056105,0.004006859613618446,1.1336834655339063,0.20925320623586377,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,105,2026082706,1,0.5,0.8,411,238,balance,63,ZLZ,0.5396825396825397,0.6501858479737757,-0.110503308291236,0.009637919232073133,0.003548621697707116,0.004006859613618446,1.129131238815175,0.16179065404346468,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,105,2026082706,1,0.5,0.8,411,238,inference,42,LOO,0.5714285714285714,0.6501858479737757,-0.07875727654520426,0.01310048539116615,0.005299113683446879,0.005973120955699354,1.127192453779187,0.1799640544152375,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,105,2026082706,1,0.5,0.8,411,238,inference,42,ZLZ,0.5476190476190477,0.6501858479737757,-0.10256680035472798,0.01249003512488811,0.005303219132678644,0.0060422543000940195,1.1393559551143968,0.1715117480511144,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,105,2026082706,2,0.75,0.25,173,230,balance,63,LOO,0.4603174603174603,0.49938519408837834,-0.039067733770918045,0.011756795394182284,0.0039527558611719485,0.004006859613618447,1.0136876028641084,0.18699886238324032,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,105,2026082706,2,0.75,0.25,173,230,balance,63,ZLZ,0.4444444444444444,0.49938519408837834,-0.05494074964393392,0.010368531485766996,0.0039526372230194486,0.003982477100756672,1.0075493590870017,0.16492016958956196,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,105,2026082706,2,0.75,0.25,173,230,inference,42,LOO,0.40476190476190477,0.49938519408837834,-0.09462328932647357,0.008643119281647738,0.005934921354410163,0.0058763342735468176,0.990128414958724,0.11219229253105288,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,105,2026082706,2,0.75,0.25,173,230,inference,42,ZLZ,0.35714285714285715,0.49938519408837834,-0.14224233694552119,0.008338282705865008,0.005935324031366532,0.005599800895968143,0.9434701233453737,0.10823167975917586,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,105,2026082706,3,0.5,0.2,411,89,balance,63,LOO,0.36507936507936506,0.35057805940595527,0.014501305673409792,0.011035119352599376,0.003649947621323898,0.0037386519721389153,1.0243029106217263,0.1826559057430771,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
legacy,legacy_rank1,500,105,2026082706,3,0.5,0.2,411,89,balance,63,ZLZ,0.36507936507936506,0.35057805940595527,0.014501305673409792,0.009637919232073078,0.0036439242998618027,0.0037386519721389158,1.0259960593255752,0.15966091336440058,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
legacy,legacy_rank1,500,105,2026082706,3,0.5,0.2,411,89,inference,42,LOO,0.30952380952380953,0.35057805940595527,-0.04105424988214573,0.012462757371488442,0.00548693844146741,0.0052126541673580004,0.9500114176538755,0.16824768459259723,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,105,2026082706,3,0.5,0.2,411,89,inference,42,ZLZ,0.35714285714285715,0.35057805940595527,0.006564797736901884,0.012490035124888055,0.005486864280452834,0.005599800895968143,1.0205830889452925,0.16861707478168078,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,106,2026082706,0,0.25,0.75,448,332,balance,63,LOO,0.4126984126984127,0.5005689502805282,-0.0878705375821155,0.02751468087328013,0.003936497018327847,0.003909329562171343,0.9930985706250975,0.43854030734371163,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,106,2026082706,0,0.25,0.75,448,332,balance,63,ZLZ,0.4126984126984127,0.5005689502805282,-0.0878705375821155,0.025702783945183993,0.003940481076686225,0.003909329562171343,0.992094489503023,0.40945440007804085,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,106,2026082706,0,0.25,0.75,448,332,inference,42,LOO,0.42857142857142855,0.5005689502805282,-0.07199752170909962,0.02485670032413445,0.005913683333824758,0.005973120955699353,1.0100508631455842,0.3232320702651484,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,106,2026082706,0,0.25,0.75,448,332,inference,42,ZLZ,0.42857142857142855,0.5005689502805282,-0.07199752170909962,0.02485670032413434,0.005913683333824758,0.005973120955699353,1.0100508631455842,0.3232320702651469,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,106,2026082706,1,0.5,0.8,248,234,balance,63,LOO,0.746031746031746,0.649939092940634,0.09609265309111203,-0.014733204826622881,0.003663674417172924,0.0030559416120091998,0.8341193195784353,0.2434102097924854,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_rank1,500,106,2026082706,1,0.5,0.8,248,234,balance,63,ZLZ,0.746031746031746,0.649939092940634,0.09609265309111203,-0.016299319223183284,0.003671755357434655,0.0030559416120091998,0.8322835577325322,0.2689878086603223,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_rank1,500,106,2026082706,1,0.5,0.8,248,234,inference,42,LOO,0.7142857142857143,0.649939092940634,0.06434662134508029,-0.013968712893367319,0.00549594367357487,0.004977600796416126,0.905686282839652,0.18842358155055447,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,106,2026082706,1,0.5,0.8,248,234,inference,42,ZLZ,0.7142857142857143,0.649939092940634,0.06434662134508029,-0.01622886002659485,0.005512179076154598,0.004977600796416126,0.9030187023402361,0.21858801959479865,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,106,2026082706,2,0.75,0.25,332,448,balance,63,LOO,0.4126984126984127,0.5005689502805282,-0.0878705375821155,-0.04883766926484556,0.003917704907845006,0.003909329562171343,0.9978621805698301,0.7802595072247341,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,106,2026082706,2,0.75,0.25,332,448,balance,63,ZLZ,0.4126984126984127,0.5005689502805282,-0.0878705375821155,-0.05022227571679161,0.003915562477261399,0.003909329562171343,0.9984081686536093,0.8026002837778898,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,106,2026082706,2,0.75,0.25,332,448,inference,42,LOO,0.42857142857142855,0.5005689502805282,-0.07199752170909962,-0.04957028878783132,0.00588095086036676,0.005973120955699353,1.0156726518416863,0.6463945316517065,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,106,2026082706,2,0.75,0.25,332,448,inference,42,ZLZ,0.42857142857142855,0.5005689502805282,-0.07199752170909962,-0.05170962543341101,0.005876616977148477,0.005973120955699353,1.0164216893709657,0.6745399858604214,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,106,2026082706,3,0.5,0.2,248,368,balance,63,LOO,0.30158730158730157,0.34943708309340976,-0.04784978150610819,-0.016128415920340866,0.003514104139005441,0.0033972967920740584,0.9667604196372959,0.2720723455905455,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
legacy,legacy_rank1,500,106,2026082706,3,0.5,0.2,248,368,balance,63,ZLZ,0.2857142857142857,0.34943708309340976,-0.06372279737912406,-0.01629931922318334,0.0035132884252604187,0.003291639236339696,0.9369111891505767,0.27498725328268575,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_rank1,500,106,2026082706,3,0.5,0.2,248,368,inference,42,LOO,0.2619047619047619,0.34943708309340976,-0.08753232118864784,-0.01622886002659485,0.005275486922187867,0.004714894087716387,0.8937362858177669,0.22343784760028124,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_rank1,500,106,2026082706,3,0.5,0.2,248,368,inference,42,ZLZ,0.2619047619047619,0.34943708309340976,-0.08753232118864784,-0.016228860026594905,0.005275486922187866,0.004714894087716387,0.893736285817767,0.22343784760028204,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_rank1,500,107,2026082706,0,0.25,0.75,359,239,balance,63,LOO,0.3968253968253968,0.5001410164894905,-0.1033156196640937,-0.015209743178515533,0.003949831055863355,0.0038605645364477932,0.9773999145398765,0.24200961503393253,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,107,2026082706,0,0.25,0.75,359,239,balance,63,ZLZ,0.38095238095238093,0.5001410164894905,-0.11918863553710957,-0.01663244251482454,0.003949514931412975,0.0038036720064369843,0.9630732058218061,0.26465746668110524,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,107,2026082706,0,0.25,0.75,359,239,inference,42,LOO,0.38095238095238093,0.5001410164894905,-0.11918863553710957,-0.020075281304525683,0.005933012813420116,0.005751894253636413,0.9694727509480472,0.2606297553735236,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,107,2026082706,0,0.25,0.75,359,239,inference,42,ZLZ,0.38095238095238093,0.5001410164894905,-0.11918863553710957,-0.021387828933266073,0.005931804177153155,0.005751894253636414,0.9696702861146903,0.2776983498404734,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,107,2026082706,1,0.5,0.8,393,293,balance,63,LOO,0.7142857142857143,0.6499311047367978,0.06435460954891647,-0.004571259515393167,0.003620880594727292,0.003291639236339696,0.9090714676239157,0.07596766462656868,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_rank1,500,107,2026082706,1,0.5,0.8,393,293,balance,63,ZLZ,0.7301587301587301,0.6499311047367978,0.08022762542193229,-0.0034282743543547767,0.0036154513442519316,0.0031778541763180794,0.8789647194036863,0.05701568012312591,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_rank1,500,107,2026082706,1,0.5,0.8,393,293,inference,42,LOO,0.6666666666666666,0.6499311047367978,0.016735561929868803,-0.005564762855733596,0.005442981386394041,0.005420054200542005,0.9957877522952131,0.0754272435412298,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,107,2026082706,1,0.5,0.8,393,293,inference,42,ZLZ,0.6428571428571429,0.6499311047367978,-0.007073961879654922,-0.004596331519934549,0.005435016313042961,0.005599800895968143,1.0303190594901677,0.06234633367843403,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,107,2026082706,2,0.75,0.25,239,359,balance,63,LOO,0.42857142857142855,0.5001410164894905,-0.07156958791806195,-0.006800817682705573,0.003959507589955577,0.003949967083607637,0.9975904816113644,0.10807880706999042,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,107,2026082706,2,0.75,0.25,239,359,balance,63,ZLZ,0.42857142857142855,0.5001410164894905,-0.07156958791806195,-0.0077955670318282655,0.003959223899326191,0.003949967083607637,0.9976619620526817,0.12389183317992265,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,107,2026082706,2,0.75,0.25,239,359,inference,42,LOO,0.40476190476190477,0.5001410164894905,-0.09537911172758573,-0.005837671254197929,0.005941505695294977,0.0058763342735468176,0.9890311606029819,0.07573408371274772,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,107,2026082706,2,0.75,0.25,239,359,inference,42,ZLZ,0.42857142857142855,0.5001410164894905,-0.07156958791806195,-0.007531543387075734,0.0059391629001166535,0.005973120955699353,1.0057176501392195,0.09772852939583648,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,107,2026082706,3,0.5,0.2,393,446,balance,63,LOO,0.38095238095238093,0.34910240612504617,0.03184997482733476,-0.003823879620403259,0.0035764926195124866,0.0038036720064369843,1.0635201609770033,0.06394042891440872,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,107,2026082706,3,0.5,0.2,393,446,balance,63,ZLZ,0.36507936507936506,0.34910240612504617,0.015976958954318887,-0.003428274354354721,0.00357809587925728,0.0037386519721389158,1.0448719370021362,0.05731253035040448,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
legacy,legacy_rank1,500,107,2026082706,3,0.5,0.2,393,446,inference,42,LOO,0.35714285714285715,0.34910240612504617,0.008040451017810979,-0.00459633151993466,0.005362250490930723,0.005599800895968143,1.044300505065773,0.06276792859182218,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,107,2026082706,3,0.5,0.2,393,446,inference,42,ZLZ,0.35714285714285715,0.34910240612504617,0.008040451017810979,-0.00459633151993466,0.005362250490930721,0.005599800895968143,1.0443005050657732,0.06276792859182218,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,108,2026082706,0,0.25,0.75,242,194,balance,63,LOO,0.5079365079365079,0.4993635684731975,0.008572939463310392,-0.0014878005109667525,0.003954538003747856,0.004031242126480222,1.0193964813739738,0.02365902410572685,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
legacy,legacy_rank1,500,108,2026082706,0,0.25,0.75,242,194,balance,63,ZLZ,0.5079365079365079,0.4993635684731975,0.008572939463310392,-0.003646722739269137,0.003954027151625585,0.004031242126480222,1.0195281852889888,0.05799398094191172,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
legacy,legacy_rank1,500,108,2026082706,0,0.25,0.75,242,194,inference,42,LOO,0.5,0.4993635684731975,0.0006364315268024834,-0.0033012325544932164,0.005936268239029011,0.006097560975609756,1.027170729166229,0.04284689553857056,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_rank1,500,108,2026082706,0,0.25,0.75,242,194,inference,42,ZLZ,0.47619047619047616,0.4993635684731975,-0.023173092282721353,-0.0032189853775351773,0.005936105173742163,0.006083734306730822,1.0248696963190078,0.04177997832837834,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,108,2026082706,1,0.5,0.8,404,227,balance,63,LOO,0.7301587301587301,0.6504506583568049,0.07970807180192518,0.02456949198590419,0.003467457932547336,0.0031778541763180785,0.9164795184648419,0.41724445748406375,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_rank1,500,108,2026082706,1,0.5,0.8,404,227,balance,63,ZLZ,0.7142857142857143,0.6504506583568049,0.06383505592890937,0.024158144869100506,0.0034691148147127323,0.003291639236339696,0.9488412497561766,0.4101608878000712,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_rank1,500,108,2026082706,1,0.5,0.8,404,227,inference,42,LOO,0.6904761904761905,0.6504506583568049,0.04002553211938553,0.019835583777717214,0.005248155227305974,0.005212654167357999,0.9932355164033135,0.27380517406889004,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,108,2026082706,1,0.5,0.8,404,227,inference,42,ZLZ,0.6666666666666666,0.6504506583568049,0.016216008309861696,0.020840917902708145,0.005240065847778249,0.0054200542005420045,1.0343484906473206,0.2879045116332522,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,108,2026082706,2,0.75,0.25,194,242,balance,63,LOO,0.47619047619047616,0.4993635684731975,-0.023173092282721353,0.02111065854301042,0.0039513069633925705,0.004023114622192963,1.0181731410557735,0.335839207445426,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,108,2026082706,2,0.75,0.25,194,242,balance,63,ZLZ,0.47619047619047616,0.4993635684731975,-0.023173092282721353,0.019424626675672463,0.0039513856596473836,0.004023114622192963,1.018152863001477,0.30901386861834024,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,108,2026082706,2,0.75,0.25,194,242,inference,42,LOO,0.47619047619047616,0.4993635684731975,-0.023173092282721353,0.02021459065211706,0.005932013515735284,0.006083734306730822,1.0255766091215204,0.26246045978881744,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,108,2026082706,2,0.75,0.25,194,242,inference,42,ZLZ,0.47619047619047616,0.4993635684731975,-0.023173092282721353,0.02021459065211706,0.005932013515735285,0.006083734306730822,1.0255766091215202,0.26246045978881744,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,108,2026082706,3,0.5,0.2,404,19,balance,63,LOO,0.4126984126984127,0.35035165407181906,0.06234675862659361,0.02587166575409322,0.0037105257446504464,0.003909329562171343,1.0535783420469502,0.42472386768313664,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,108,2026082706,3,0.5,0.2,404,19,balance,63,ZLZ,0.3968253968253968,0.35035165407181906,0.04647374275357774,0.024158144869100506,0.003703090109984709,0.003860564536447793,1.042525140297959,0.39699171299956004,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,108,2026082706,3,0.5,0.2,404,19,inference,42,LOO,0.4523809523809524,0.35035165407181906,0.10202929830913332,0.02151475861800406,0.005546328207712638,0.006042254300094022,1.089415208370063,0.2888907890599639,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_rank1,500,108,2026082706,3,0.5,0.2,404,19,inference,42,ZLZ,0.42857142857142855,0.35035165407181906,0.07821977449960948,0.02084091790270809,0.005543624194990895,0.005973120955699353,1.0774758074503936,0.27991099112565015,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,109,2026082706,0,0.25,0.75,236,287,balance,63,LOO,0.5555555555555556,0.4996518131792362,0.0559037423763194,0.015807457521326562,0.003946947386965225,0.003982477100756672,1.0090018209791152,0.25161200286621505,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,109,2026082706,0,0.25,0.75,236,287,balance,63,ZLZ,0.5555555555555556,0.4996518131792362,0.0559037423763194,0.016929529025449475,0.003946194893660462,0.003982477100756672,1.0091942258489304,0.2694980401181143,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,109,2026082706,0,0.25,0.75,236,287,inference,42,LOO,0.5952380952380952,0.4996518131792362,0.09558628205885905,0.021957754909429805,0.00591937256978539,0.0058763342735468176,0.9927292469377151,0.2853974545819662,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,109,2026082706,0,0.25,0.75,236,287,inference,42,ZLZ,0.5714285714285714,0.4996518131792362,0.07177675824933522,0.024695930464798954,0.005919455535655163,0.005973120955699353,1.0090659385345395,0.3209848333463995,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,109,2026082706,1,0.5,0.8,347,164,balance,63,LOO,0.6507936507936508,0.6504376044801207,0.00035604631353014504,0.006494741974703566,0.0035640997116582517,0.003665504433553588,1.028451707331206,0.10878949959932045,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,109,2026082706,1,0.5,0.8,347,164,balance,63,ZLZ,0.6507936507936508,0.6504376044801207,0.00035604631353014504,0.004812647273383042,0.0035710823177654495,0.003665504433553588,1.026440755879081,0.08053489597396772,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,109,2026082706,1,0.5,0.8,347,164,inference,42,LOO,0.6428571428571429,0.6504376044801207,-0.007580461622977763,0.002046426721334149,0.00538213464537824,0.005599800895968143,1.0404423644021648,0.027894521683565394,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,109,2026082706,1,0.5,0.8,347,164,inference,42,ZLZ,0.6190476190476191,0.6504376044801207,-0.0313899854325016,1.8569424402925527e-05,0.005396904464928028,0.005751894253636414,1.0657765559896974,0.0002527703192423532,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,109,2026082706,2,0.75,0.25,287,236,balance,63,LOO,0.5714285714285714,0.4996518131792362,0.07177675824933522,-0.0017471306461842584,0.0039536388796434846,0.003949967083607637,0.9990712869466271,0.0277860544380472,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,109,2026082706,2,0.75,0.25,287,236,balance,63,ZLZ,0.5873015873015873,0.4996518131792362,0.08764977412235114,0.00022750968204970912,0.00395393674764804,0.003909329562171343,0.9887182855155103,0.0036181371454158313,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,109,2026082706,2,0.75,0.25,287,236,inference,42,LOO,0.6190476190476191,0.4996518131792362,0.11939580586838289,-0.002788319508578496,0.005933453339911188,0.005751894253636414,0.9694007728933298,0.0361983497237849,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,109,2026082706,2,0.75,0.25,287,236,inference,42,ZLZ,0.6190476190476191,0.4996518131792362,0.11939580586838289,-0.0015783975115746807,0.005933191568169412,0.005751894253636414,0.9694435427459266,0.02049142694759818,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,109,2026082706,3,0.5,0.2,347,205,balance,63,LOO,0.3492063492063492,0.34847819402121877,0.0007281551851304191,0.0035327197297645996,0.0036079773612386562,0.003665504433553588,1.0159444105533917,0.05881353477607161,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_rank1,500,109,2026082706,3,0.5,0.2,347,205,balance,63,ZLZ,0.3333333333333333,0.34847819402121877,-0.015144860687885453,0.004812647273383208,0.0036120198323921267,0.0035842293906810036,0.9923061215052303,0.08007721668968282,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,109,2026082706,3,0.5,0.2,347,205,inference,42,LOO,0.35714285714285715,0.34847819402121877,0.008664663121638383,0.0020768385818941693,0.005403644306994617,0.005599800895968143,1.0363007958757788,0.02825266150181565,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,109,2026082706,3,0.5,0.2,347,205,inference,42,ZLZ,0.30952380952380953,0.34847819402121877,-0.038954384497409233,1.8569424402814505e-05,0.005389376597774129,0.0052126541673580004,0.9672091145960895,0.00025294679209895976,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,110,2026082706,0,0.25,0.75,262,466,balance,63,LOO,0.5714285714285714,0.49915146689243484,0.07227710453613656,-0.02636909896870393,0.003939301784762741,0.003949967083607638,1.0027074084260694,0.42013190549059976,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,110,2026082706,0,0.25,0.75,262,466,balance,63,ZLZ,0.5714285714285714,0.49915146689243484,0.07227710453613656,-0.026369098968703986,0.003939301784762741,0.003949967083607638,1.0027074084260694,0.42013190549060064,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,110,2026082706,0,0.25,0.75,262,466,inference,42,LOO,0.5714285714285714,0.49915146689243484,0.07227710453613656,-0.022656267255711293,0.005917101291876682,0.005973120955699353,1.0094674167399462,0.2945329295668673,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,110,2026082706,0,0.25,0.75,262,466,inference,42,ZLZ,0.5476190476190477,0.49915146689243484,0.048467580726612836,-0.02644615257371513,0.005911140134935116,0.0060422543000940195,1.0221808588810157,0.3439749938179814,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,110,2026082706,1,0.5,0.8,136,227,balance,63,LOO,0.5555555555555556,0.6504238254049023,-0.09486826984934671,-0.01861710169628228,0.0036776412504432596,0.003982477100756672,1.0828889577733203,0.30699223458455166,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,110,2026082706,1,0.5,0.8,136,227,balance,63,ZLZ,0.5396825396825397,0.6504238254049023,-0.11074128572236264,-0.013414173597270485,0.0036573937802120643,0.004006859613618446,1.09555050793194,0.22180843693145655,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,110,2026082706,1,0.5,0.8,136,227,inference,42,LOO,0.5952380952380952,0.6504238254049023,-0.05518573016680706,-0.01911329374227566,0.005526371523111923,0.005876334273546817,1.063325954285069,0.2571079438911985,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,110,2026082706,1,0.5,0.8,136,227,inference,42,ZLZ,0.6428571428571429,0.6504238254049023,-0.007566682547759385,-0.01967273611323017,0.005529264689035985,0.0055998008959681446,1.0127568873799848,0.2645641998798595,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,110,2026082706,2,0.75,0.25,466,262,balance,63,LOO,0.47619047619047616,0.49915146689243484,-0.022960990701958672,0.001428867150569002,0.003954256991229937,0.004023114622192963,1.0174135447230022,0.02272267236104234,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,110,2026082706,2,0.75,0.25,466,262,balance,63,ZLZ,0.47619047619047616,0.49915146689243484,-0.022960990701958672,0.001428867150569002,0.003954256991229937,0.004023114622192963,1.0174135447230022,0.02272267236104234,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,110,2026082706,2,0.75,0.25,466,262,inference,42,LOO,0.5238095238095238,0.49915146689243484,0.024658056917089,-0.005887094770788914,0.005934129552034654,0.006083734306730822,1.0252109013435462,0.07642272433064903,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,110,2026082706,2,0.75,0.25,466,262,inference,42,ZLZ,0.5,0.49915146689243484,0.0008485331075651636,-0.005011770084162315,0.005935173866079871,0.006097560975609756,1.0273601267956014,0.06505406159537647,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_rank1,500,110,2026082706,3,0.5,0.2,136,131,balance,63,LOO,0.3333333333333333,0.35100391737245973,-0.017670584039126414,-0.014604999437940136,0.0035306802519406047,0.003584229390681004,1.0151668049552112,0.2457946073445027,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,110,2026082706,3,0.5,0.2,136,131,balance,63,ZLZ,0.31746031746031744,0.35100391737245973,-0.033543599912142286,-0.013414173597270318,0.0035366724049968237,0.00349482684352116,0.9881680979509039,0.2255622954014452,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,110,2026082706,3,0.5,0.2,136,131,inference,42,LOO,0.35714285714285715,0.35100391737245973,0.0061389397703974224,-0.016752536968890286,0.005282069173938101,0.005599800895968143,1.0601528892498682,0.23050404063336274,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,110,2026082706,3,0.5,0.2,136,131,inference,42,ZLZ,0.3333333333333333,0.35100391737245973,-0.017670584039126414,-0.01967273611323017,0.005258947473215792,0.005420054200542005,1.0306347854103397,0.2712784840745705,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,111,2026082706,0,0.25,0.75,396,124,balance,63,LOO,0.4444444444444444,0.5003652994902039,-0.0559208550457595,-0.030944174564863425,0.003937588983688112,0.003982477100756672,1.0113998990891415,0.4931325976339939,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,111,2026082706,0,0.25,0.75,396,124,balance,63,ZLZ,0.4444444444444444,0.5003652994902039,-0.0559208550457595,-0.032289251831229215,0.003936309897692474,0.003982477100756672,1.011728548885661,0.5146516163106345,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,111,2026082706,0,0.25,0.75,396,124,inference,42,LOO,0.4523809523809524,0.5003652994902039,-0.047984347109251535,-0.03177670202205268,0.00590886842222876,0.006042254300094022,1.0225738446575445,0.413386854220618,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_rank1,500,111,2026082706,0,0.25,0.75,396,124,inference,42,ZLZ,0.42857142857142855,0.5003652994902039,-0.07179387091877537,-0.032664851765843717,0.00590910069084796,0.005973120955699353,1.0108341807325347,0.42493254705930683,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,111,2026082706,1,0.5,0.8,404,56,balance,63,LOO,0.6984126984126984,0.6510472774521787,0.047365420960519655,0.0022170397504810424,0.0035829522920466203,0.0033972967920740584,0.9481836527980914,0.03703846392616199,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_rank1,500,111,2026082706,1,0.5,0.8,404,56,balance,63,ZLZ,0.6984126984126984,0.6510472774521787,0.047365420960519655,0.003012610745950939,0.0035795651343201907,0.0033972967920740584,0.9490808700479905,0.05035329398067069,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_rank1,500,111,2026082706,1,0.5,0.8,404,56,inference,42,LOO,0.6904761904761905,0.6510472774521787,0.03942891302401175,0.0016322503073951111,0.005380195181557777,0.0052126541673580004,0.9688596772893904,0.022252957755164886,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,111,2026082706,1,0.5,0.8,404,56,inference,42,ZLZ,0.7142857142857143,0.6510472774521787,0.06323843683353558,0.002520893246929501,0.0053730616482819795,0.004977600796416126,0.9263993458939187,0.034390900140156076,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,111,2026082706,2,0.75,0.25,124,396,balance,63,LOO,0.42857142857142855,0.5003652994902039,-0.07179387091877537,0.011347924469264803,0.003955170608237013,0.003949967083607637,0.9986843741661765,0.18044041847518355,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,111,2026082706,2,0.75,0.25,124,396,balance,63,ZLZ,0.4126984126984127,0.5003652994902039,-0.08766688679179124,0.009434883785228942,0.003955868174546147,0.003909329562171343,0.9882355502455176,0.15000842447413282,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,111,2026082706,2,0.75,0.25,124,396,inference,42,LOO,0.42857142857142855,0.5003652994902039,-0.07179387091877537,0.008622541936067929,0.005938985902490887,0.005973120955699353,1.0057476232085598,0.11188688115384494,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,111,2026082706,2,0.75,0.25,124,396,inference,42,ZLZ,0.40476190476190477,0.5003652994902039,-0.09560339472829915,0.007698251534570821,0.005938987080287001,0.0058763342735468176,0.9894505904974699,0.09989319570948049,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,111,2026082706,3,0.5,0.2,404,494,balance,63,LOO,0.38095238095238093,0.3498400184411964,0.031112362511184544,0.002155551640343034,0.003608628557758877,0.003803672006436983,1.054049189479129,0.035882883973158974,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,111,2026082706,3,0.5,0.2,404,494,balance,63,ZLZ,0.38095238095238093,0.3498400184411964,0.031112362511184544,0.0030126107459509943,0.0036126143472485256,0.0038036720064369835,1.052886259319092,0.05012244173888042,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,111,2026082706,3,0.5,0.2,404,494,inference,42,LOO,0.40476190476190477,0.3498400184411964,0.05492188632070838,0.003182106585758182,0.00542078351210422,0.005876334273546817,1.084037807528263,0.043219893333934604,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,111,2026082706,3,0.5,0.2,404,494,inference,42,ZLZ,0.42857142857142855,0.3498400184411964,0.07873141013023216,0.0025208932469294454,0.005415582663860765,0.005973120955699353,1.1029507490595885,0.03425562219897859,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,112,2026082706,0,0.25,0.75,417,422,balance,63,LOO,0.5555555555555556,0.500258662341559,0.055296893213996556,-0.012348151131650165,0.003952060286455969,0.003982477100756672,1.0076964449163248,0.19642201222899933,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,112,2026082706,0,0.25,0.75,417,422,balance,63,ZLZ,0.5238095238095238,0.500258662341559,0.023550861467964812,-0.013444165737353797,0.003950277729344827,0.0040231146221929625,1.0184384232802324,0.21390455982654946,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,112,2026082706,0,0.25,0.75,417,422,inference,42,LOO,0.5238095238095238,0.500258662341559,0.023550861467964812,-0.013833471066417635,0.005931622770259652,0.006083734306730822,1.0256441689504996,0.17961574510715575,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,112,2026082706,0,0.25,0.75,417,422,inference,42,ZLZ,0.5476190476190477,0.500258662341559,0.04736038527748865,-0.012974862838163348,0.005932471136923005,0.00604225430009402,1.0185054694135363,0.1684554082347454,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,112,2026082706,1,0.5,0.8,51,481,balance,63,LOO,0.5555555555555556,0.6506910940965382,-0.09513553854098267,0.006100936599553131,0.0035627475026839776,0.003982477100756672,1.117810649718088,0.1022124950423687,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,112,2026082706,1,0.5,0.8,51,481,balance,63,ZLZ,0.5714285714285714,0.6506910940965382,-0.07926252266796685,0.007454648825586219,0.0035570748860646252,0.003949967083607638,1.110453732386188,0.12499155909209227,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,112,2026082706,1,0.5,0.8,51,481,inference,42,LOO,0.5476190476190477,0.6506910940965382,-0.10307204647749058,0.007534678712490583,0.005339530571865402,0.00604225430009402,1.1316077731498253,0.10311294704664004,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,112,2026082706,1,0.5,0.8,51,481,inference,42,ZLZ,0.5476190476190477,0.6506910940965382,-0.10307204647749058,0.005644844257287174,0.0053534724970761,0.00604225430009402,1.1286607530708548,0.0771496883756011,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,112,2026082706,2,0.75,0.25,422,417,balance,63,LOO,0.6031746031746031,0.500258662341559,0.10291594083304412,0.009393723771826679,0.003952217328541422,0.0038605645364477924,0.9768097793024315,0.1494229741098272,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,112,2026082706,2,0.75,0.25,422,417,balance,63,ZLZ,0.6031746031746031,0.500258662341559,0.10291594083304412,0.008871511541802879,0.003952764009051536,0.0038605645364477924,0.9766746832361828,0.14110655161501762,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,112,2026082706,2,0.75,0.25,422,417,inference,42,LOO,0.6666666666666666,0.500258662341559,0.1664080043251076,0.013880980625001205,0.005929141016724385,0.005420054200542005,0.9141381838032874,0.18027033186621993,0.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,112,2026082706,2,0.75,0.25,422,417,inference,42,ZLZ,0.6666666666666666,0.500258662341559,0.1664080043251076,0.014095545032174694,0.005929162460482615,0.0054200542005420045,0.9141348776772815,0.18305651844394422,0.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,112,2026082706,3,0.5,0.2,51,147,balance,63,LOO,0.36507936507936506,0.349378715816667,0.01570064926269804,0.006100936599553131,0.003621439725288225,0.0037386519721389153,1.0323662012188706,0.10138083905284904,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
legacy,legacy_rank1,500,112,2026082706,3,0.5,0.2,51,147,balance,63,ZLZ,0.36507936507936506,0.349378715816667,0.01570064926269804,0.007454648825586219,0.003628716005504827,0.0037386519721389153,1.0302961065201337,0.12375156484755843,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
legacy,legacy_rank1,500,112,2026082706,3,0.5,0.2,51,147,inference,42,LOO,0.35714285714285715,0.349378715816667,0.007764141326190133,0.007157425593180944,0.005446169913214398,0.005599800895968142,1.0282089955329854,0.09698649141897979,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,112,2026082706,3,0.5,0.2,51,147,inference,42,ZLZ,0.35714285714285715,0.349378715816667,0.007764141326190133,0.005644844257287118,0.0054349667229651654,0.005599800895968143,1.0303284603945189,0.07656909595691438,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,113,2026082706,0,0.25,0.75,178,105,balance,63,LOO,0.42857142857142855,0.5006309456337104,-0.07205951706228181,-0.03799351291653874,0.003933428291243387,0.003949967083607637,1.0042046762110977,0.6057924161292056,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,113,2026082706,0,0.25,0.75,178,105,balance,63,ZLZ,0.42857142857142855,0.5006309456337104,-0.07205951706228181,-0.039899822650334926,0.003930463974728538,0.003949967083607637,1.0049620373076809,0.6364276730171257,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,113,2026082706,0,0.25,0.75,178,105,inference,42,LOO,0.40476190476190477,0.5006309456337104,-0.09586904087180559,-0.03611410814368404,0.005909232452725715,0.005876334273546816,0.9944327491866183,0.4697982093089326,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,113,2026082706,0,0.25,0.75,178,105,inference,42,ZLZ,0.35714285714285715,0.5006309456337104,-0.1434880884908532,-0.03609171611883072,0.005908752592133655,0.005599800895968143,0.94771287317448,0.46952598216675473,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,113,2026082706,1,0.5,0.8,168,244,balance,63,LOO,0.746031746031746,0.6520705026716223,0.09396124336012379,0.03127212068672214,0.0034245767600442783,0.0030559416120091993,0.8923559978751031,0.5343845345946492,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_rank1,500,113,2026082706,1,0.5,0.8,168,244,balance,63,ZLZ,0.746031746031746,0.6520705026716223,0.09396124336012379,0.03197632269605011,0.003419888327465814,0.0030559416120091998,0.8935793568071553,0.5467925083133504,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_rank1,500,113,2026082706,1,0.5,0.8,168,244,inference,42,LOO,0.7619047619047619,0.6520705026716223,0.10983425923313961,0.027676739251982663,0.005169806037872946,0.00442453404125878,0.8558414007886457,0.3849264881664669,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_rank1,500,113,2026082706,1,0.5,0.8,168,244,inference,42,ZLZ,0.7619047619047619,0.6520705026716223,0.10983425923313961,0.02900139147323244,0.005158275898138087,0.00442453404125878,0.8577544374576483,0.4038002207119432,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_rank1,500,113,2026082706,2,0.75,0.25,105,178,balance,63,LOO,0.4444444444444444,0.5006309456337104,-0.056186501189265936,-0.016473790690808177,0.003954289096778003,0.003982477100756672,1.0071284631165782,0.2619746899778533,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,113,2026082706,2,0.75,0.25,105,178,balance,63,ZLZ,0.4444444444444444,0.5006309456337104,-0.056186501189265936,-0.01612609555586142,0.0039544352156154,0.003982477100756672,1.007091249094318,0.25644072521241495,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,113,2026082706,2,0.75,0.25,105,178,inference,42,LOO,0.40476190476190477,0.5006309456337104,-0.09586904087180559,-0.018013176490568272,0.00593351561545303,0.005876334273546816,0.9903629912496913,0.2338483227720941,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,113,2026082706,2,0.75,0.25,105,178,inference,42,ZLZ,0.42857142857142855,0.5006309456337104,-0.07205951706228181,-0.017325082006065362,0.0059338175936324376,0.005973120955699353,1.006623621546623,0.22490970866654708,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,113,2026082706,3,0.5,0.2,168,472,balance,63,LOO,0.42857142857142855,0.35030622574421394,0.07826520282721461,0.03227319503551557,0.00373876466168242,0.003949967083607637,1.056489894667555,0.5278103448766661,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,113,2026082706,3,0.5,0.2,168,472,balance,63,ZLZ,0.4126984126984127,0.35030622574421394,0.062392186954198736,0.03197632269605,0.003737600002484856,0.003909329562171343,1.0459464789095454,0.5230366328129159,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,113,2026082706,3,0.5,0.2,168,472,inference,42,LOO,0.3333333333333333,0.35030622574421394,-0.016972892410880625,0.02904660680821175,0.005591171309115032,0.005420054200542005,0.9693951232912391,0.3884579432930449,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,113,2026082706,3,0.5,0.2,168,472,inference,42,ZLZ,0.35714285714285715,0.35030622574421394,0.0068366313986432115,0.02900139147323255,0.005592094459744635,0.005599800895968143,1.0013780947870219,0.3878212361168354,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,114,2026082706,0,0.25,0.75,390,421,balance,63,LOO,0.5238095238095238,0.5017563756242467,0.02205314818527715,-0.002521895897770021,0.003950709170878053,0.004023114622192963,1.0183272035938848,0.04012265144086917,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,114,2026082706,0,0.25,0.75,390,421,balance,63,ZLZ,0.5238095238095238,0.5017563756242467,0.02205314818527715,-0.00252189589776991,0.003950709170878052,0.004023114622192963,1.018327203593885,0.040122651440867414,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,114,2026082706,0,0.25,0.75,390,421,inference,42,LOO,0.5238095238095238,0.5017563756242467,0.02205314818527715,0.0008194674683941194,0.005933360737425835,0.006083734306730822,1.0253437429409062,0.01063852309444732,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,114,2026082706,0,0.25,0.75,390,421,inference,42,ZLZ,0.5,0.5017563756242467,-0.0017563756242466866,-3.75010828959077e-05,0.005932189106272722,0.006097560975609756,1.0278770393819996,0.00048689612171014295,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_rank1,500,114,2026082706,1,0.5,0.8,95,442,balance,63,LOO,0.6666666666666666,0.6496573246603605,0.017009342006306105,-0.0013174096825125936,0.0036032630616011007,0.0035842293906810036,0.9947176571361294,0.02194688390109541,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,114,2026082706,1,0.5,0.8,95,442,balance,63,ZLZ,0.6984126984126984,0.6496573246603605,0.04875537375233785,0.0024988471531166567,0.0035844231063455845,0.0033972967920740584,0.9477945798473812,0.04173784850121492,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_rank1,500,114,2026082706,1,0.5,0.8,95,442,inference,42,LOO,0.6904761904761905,0.6496573246603605,0.04081886581582994,0.0018521009804450816,0.005391748736061127,0.0052126541673580004,0.9667835840521823,0.025223179993693046,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,114,2026082706,1,0.5,0.8,95,442,inference,42,ZLZ,0.7142857142857143,0.6496573246603605,0.06462838962535378,0.000537393814424636,0.005400771679124865,0.004977600796416126,0.921646218753445,0.00731248106376771,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,114,2026082706,2,0.75,0.25,421,390,balance,63,LOO,0.38095238095238093,0.5017563756242467,-0.12080399467186576,0.0063916961584770116,0.003955219998951565,0.0038036720064369843,0.9616840548554183,0.101632076568106,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,114,2026082706,2,0.75,0.25,421,390,balance,63,ZLZ,0.4126984126984127,0.5017563756242467,-0.08905796292583401,0.0057476466791495096,0.003955345998713698,0.003909329562171343,0.9883660148676449,0.09138982027416923,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,114,2026082706,2,0.75,0.25,421,390,inference,42,LOO,0.47619047619047616,0.5017563756242467,-0.025565899433770523,0.011878126645627818,0.005932261115069022,0.006083734306730822,1.025533803843703,0.15421897847266386,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,114,2026082706,2,0.75,0.25,421,390,inference,42,ZLZ,0.4523809523809524,0.5017563756242467,-0.0493754232432943,0.007862019558202094,0.005934062111391019,0.006042254300094022,1.0182323991006628,0.10206059032846584,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_rank1,500,114,2026082706,3,0.5,0.2,95,191,balance,63,LOO,0.38095238095238093,0.3497040528252668,0.031248328127114144,0.0022846302927903017,0.00360352406744098,0.0038036720064369843,1.0555422789608668,0.03805854820155599,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,114,2026082706,3,0.5,0.2,95,191,balance,63,ZLZ,0.4126984126984127,0.3497040528252668,0.06299435987314589,0.002498847153116601,0.0036051773578714996,0.003909329562171343,1.0843653929079968,0.04161753707008395,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,114,2026082706,3,0.5,0.2,95,191,inference,42,LOO,0.40476190476190477,0.3497040528252668,0.05505785193663798,0.00433622705335257,0.005428002025814071,0.005876334273546817,1.082596182831289,0.05885617225625511,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,114,2026082706,3,0.5,0.2,95,191,inference,42,ZLZ,0.35714285714285715,0.3497040528252668,0.007438804317590364,0.0005373938144246915,0.005403886658961713,0.005599800895968142,1.0362543201533525,0.007310373181424936,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,115,2026082706,0,0.25,0.75,314,158,balance,63,LOO,0.42857142857142855,0.49919616256082927,-0.07062473398940072,-0.05128441399754147,0.003911214289216735,0.003949967083607637,1.0099081235456067,0.8200297187269363,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,115,2026082706,0,0.25,0.75,314,158,balance,63,ZLZ,0.42857142857142855,0.49919616256082927,-0.07062473398940072,-0.05092316273134112,0.003912011580489996,0.003949967083607637,1.0097022982516035,0.8141703886908231,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,115,2026082706,0,0.25,0.75,314,158,inference,42,LOO,0.42857142857142855,0.49919616256082927,-0.07062473398940072,-0.05056877407292143,0.005877797725734224,0.005973120955699353,1.0162175077151403,0.6595915860415308,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,115,2026082706,0,0.25,0.75,314,158,inference,42,ZLZ,0.40476190476190477,0.49919616256082927,-0.0944342577989245,-0.050280690007954376,0.005878184650414891,0.0058763342735468176,0.9996852128712999,0.6558123890688937,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,115,2026082706,1,0.5,0.8,227,185,balance,63,LOO,0.5873015873015873,0.6498803189532736,-0.06257873165168626,-0.013984534416294214,0.0036567003871377855,0.003909329562171344,1.0690866486962305,0.2312614920092536,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,115,2026082706,1,0.5,0.8,227,185,balance,63,ZLZ,0.5873015873015873,0.6498803189532736,-0.06257873165168626,-0.01295543523444087,0.0036539758154993016,0.003909329562171343,1.069883808641779,0.2143231942323472,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,115,2026082706,1,0.5,0.8,227,185,inference,42,LOO,0.5476190476190477,0.6498803189532736,-0.10226127133422591,-0.019606567203926617,0.005529744849499448,0.00604225430009402,1.0926822962981673,0.26366289477399635,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,115,2026082706,1,0.5,0.8,227,185,inference,42,ZLZ,0.5714285714285714,0.6498803189532736,-0.07845174752470219,-0.015952423722627285,0.005506640838495324,0.005973120955699354,1.0847122830207128,0.2149726950242142,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,115,2026082706,2,0.75,0.25,158,314,balance,63,LOO,0.3333333333333333,0.49919616256082927,-0.16586282922749596,0.006043989679913986,0.003955032703879549,0.003584229390681004,0.9062451966996837,0.09610559561811169,0.0,0.2346799489366117,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,115,2026082706,2,0.75,0.25,158,314,balance,63,ZLZ,0.3333333333333333,0.49919616256082927,-0.16586282922749596,0.0076916790790274026,0.003953880228544947,0.0035842293906810036,0.9065093486658353,0.12232335978422118,0.0,0.2346799489366117,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,115,2026082706,2,0.75,0.25,158,314,inference,42,LOO,0.30952380952380953,0.49919616256082927,-0.18967235303701974,0.008870453804970035,0.005934338863305155,0.0052126541673580004,0.8783883575625122,0.11514886660803599,0.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,115,2026082706,2,0.75,0.25,158,314,inference,42,ZLZ,0.30952380952380953,0.49919616256082927,-0.18967235303701974,0.00965854838471375,0.005933952202831428,0.005212654167357999,0.8784455939619371,0.12538334096074058,0.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,115,2026082706,3,0.5,0.2,227,7,balance,63,LOO,0.3968253968253968,0.34848270299573475,0.04834269382966205,-0.013183782395790544,0.0035207869917164908,0.003860564536447792,1.0965061350007004,0.22218777027892472,1.0,0.2435586146404704,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,115,2026082706,3,0.5,0.2,227,7,balance,63,ZLZ,0.3968253968253968,0.34848270299573475,0.04834269382966205,-0.01295543523444087,0.0035221844525048685,0.0038605645364477924,1.0960710855736924,0.21829609140355405,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,115,2026082706,3,0.5,0.2,227,7,inference,42,LOO,0.42857142857142855,0.34848270299573475,0.0800887255756938,-0.015739051145868765,0.005264778420193678,0.005973120955699353,1.1345436557764224,0.21691445691345834,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,115,2026082706,3,0.5,0.2,227,7,inference,42,ZLZ,0.42857142857142855,0.34848270299573475,0.0800887255756938,-0.015952423722627285,0.005265940213746933,0.005973120955699353,1.1342933480532686,0.21983088821630062,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,116,2026082706,0,0.25,0.75,203,8,balance,63,LOO,0.42857142857142855,0.5010910085668732,-0.07251957999544462,-0.019191299669070905,0.003946070465588104,0.003949967083607637,1.0009874679262607,0.3055075650436311,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,116,2026082706,0,0.25,0.75,203,8,balance,63,ZLZ,0.42857142857142855,0.5010910085668732,-0.07251957999544462,-0.0186067827216983,0.0039464406525299344,0.003949967083607637,1.0008935725602364,0.29618870857775426,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,116,2026082706,0,0.25,0.75,203,8,inference,42,LOO,0.42857142857142855,0.5010910085668732,-0.07251957999544462,-0.011938256422949434,0.005935939155771868,0.005973120955699353,1.0062638445158811,0.1549516419275203,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_rank1,500,116,2026082706,0,0.25,0.75,203,8,inference,42,ZLZ,0.5,0.5010910085668732,-0.001091008566873164,-0.012575167686917799,0.0059335937500497,0.006097560975609756,1.0276337127998834,0.16325063555191635,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_rank1,500,116,2026082706,1,0.5,0.8,414,76,balance,63,LOO,0.6031746031746031,0.6489272891409474,-0.0457526859663443,-0.05227755484574259,0.003805711208371974,0.003860564536447793,1.0144134236867868,0.847417350354676,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,116,2026082706,1,0.5,0.8,414,76,balance,63,ZLZ,0.5873015873015873,0.6489272891409474,-0.061625701839360114,-0.05311771820932909,0.0038069988649150773,0.003909329562171344,1.0268796237895776,0.8608907411172645,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,116,2026082706,1,0.5,0.8,414,76,inference,42,LOO,0.5238095238095238,0.6489272891409474,-0.1251177653314236,-0.05386298584693128,0.005717292781441395,0.006083734306730822,1.0640935385500834,0.7123529186207523,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,116,2026082706,1,0.5,0.8,414,76,inference,42,ZLZ,0.5714285714285714,0.6489272891409474,-0.07749871771237604,-0.049810827199310626,0.005699153986204832,0.005973120955699353,1.048071515554357,0.6598094910017037,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,116,2026082706,2,0.75,0.25,8,203,balance,63,LOO,0.4603174603174603,0.5010910085668732,-0.04077354824941287,-0.017062862167343207,0.003954617976878102,0.004006859613618447,1.0132102865677017,0.27133112434902107,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,116,2026082706,2,0.75,0.25,8,203,balance,63,ZLZ,0.4603174603174603,0.5010910085668732,-0.04077354824941287,-0.017231397111239555,0.0039547100178606385,0.004006859613618447,1.0131867053519183,0.2740079535827614,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,116,2026082706,2,0.75,0.25,8,203,inference,42,LOO,0.5,0.5010910085668732,-0.001091008566873164,-0.02153495220778684,0.005930772607587528,0.006097560975609756,1.0281225363132027,0.27963290585525513,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_rank1,500,116,2026082706,2,0.75,0.25,8,203,inference,42,ZLZ,0.5,0.5010910085668732,-0.001091008566873164,-0.020085195672195244,0.005931526972942078,0.006097560975609756,1.0279917807716423,0.26079112764367357,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_rank1,500,116,2026082706,3,0.5,0.2,414,16,balance,63,LOO,0.31746031746031744,0.3514228961237628,-0.033962578663445375,-0.05311771820932931,0.003306977795486068,0.0034948268435211604,1.0568038431620257,0.9236847451759596,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,116,2026082706,3,0.5,0.2,414,16,balance,63,ZLZ,0.31746031746031744,0.3514228961237628,-0.033962578663445375,-0.05311771820932931,0.003306977795486068,0.0034948268435211604,1.0568038431620257,0.9236847451759596,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
legacy,legacy_rank1,500,116,2026082706,3,0.5,0.2,414,16,inference,42,LOO,0.30952380952380953,0.3514228961237628,-0.041899086599953284,-0.0516050902754579,0.004980007427248895,0.0052126541673580004,1.046716143200137,0.7312696460927962,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,116,2026082706,3,0.5,0.2,414,16,inference,42,ZLZ,0.30952380952380953,0.3514228961237628,-0.041899086599953284,-0.049810827199310626,0.004995970696476062,0.0052126541673580004,1.0433716456813442,0.7047154822698376,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,117,2026082706,0,0.25,0.75,343,478,balance,63,LOO,0.5714285714285714,0.49980793610650043,0.07162063532207097,0.035159725994885815,0.0039307748381063315,0.003949967083607637,1.0048825603835785,0.5607979252287356,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,117,2026082706,0,0.25,0.75,343,478,balance,63,ZLZ,0.5555555555555556,0.49980793610650043,0.05574761944905515,0.03473887629316885,0.003933016603798742,0.003982477100756672,1.0125757152690782,0.5539274358974156,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,117,2026082706,0,0.25,0.75,343,478,inference,42,LOO,0.5476190476190477,0.49980793610650043,0.047811111512547244,0.034072581044352845,0.005907737458920135,0.0060422543000940195,1.022769603779663,0.44329664020559006,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,117,2026082706,0,0.25,0.75,343,478,inference,42,ZLZ,0.5476190476190477,0.49980793610650043,0.047811111512547244,0.034072581044352845,0.005907737458920133,0.00604225430009402,1.0227696037796634,0.4432966402055901,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,117,2026082706,1,0.5,0.8,486,109,balance,63,LOO,0.6031746031746031,0.6497042107584965,-0.04652960758389335,-0.01808918407442739,0.0036790436101034963,0.003860564536447792,1.0493391613640561,0.2982301247753627,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,117,2026082706,1,0.5,0.8,486,109,balance,63,ZLZ,0.5873015873015873,0.6497042107584965,-0.06240262345690917,-0.016080487205072158,0.0036702479080951344,0.003909329562171344,1.0651404646397014,0.26543091423090603,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,117,2026082706,1,0.5,0.8,486,109,inference,42,LOO,0.5952380952380952,0.6497042107584965,-0.05446611552040126,-0.0190078496477617,0.0055240930364952,0.005876334273546817,1.0637645374045146,0.2557422583201695,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,117,2026082706,1,0.5,0.8,486,109,inference,42,ZLZ,0.6190476190476191,0.6497042107584965,-0.030656591710877423,-0.01569783653795298,0.005503309321072332,0.005751894253636414,1.0451700818655136,0.21160593318190374,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_rank1,500,117,2026082706,2,0.75,0.25,478,343,balance,63,LOO,0.6031746031746031,0.49980793610650043,0.10336666706810271,0.015278013052521522,0.003953053379209515,0.0038605645364477932,0.9766031890062116,0.24299679041839203,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,117,2026082706,2,0.75,0.25,478,343,balance,63,ZLZ,0.5873015873015873,0.49980793610650043,0.0874936511950869,0.015051732327866274,0.003953415901289316,0.003909329562171343,0.9888485451015677,0.23938681914501492,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_rank1,500,117,2026082706,2,0.75,0.25,478,343,inference,42,LOO,0.5714285714285714,0.49980793610650043,0.07162063532207097,0.014743044406112404,0.00593166003512208,0.005973120955699353,1.006989766832856,0.1914251727069073,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,117,2026082706,2,0.75,0.25,478,343,inference,42,ZLZ,0.5714285714285714,0.49980793610650043,0.07162063532207097,0.013555317456998783,0.005934360997637444,0.005973120955699354,1.0065314459429315,0.1759635487733252,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,117,2026082706,3,0.5,0.2,486,257,balance,63,LOO,0.2698412698412698,0.35134668676648895,-0.08150541692521912,-0.017112233560481527,0.0035179962860875085,0.0031778541763180785,0.9033136813945547,0.28850876443027296,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_rank1,500,117,2026082706,3,0.5,0.2,486,257,balance,63,ZLZ,0.25396825396825395,0.35134668676648895,-0.09737843279823499,-0.016080487205072103,0.0035229157571323244,0.0030559416120091993,0.8674466898114972,0.2709243710176396,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_rank1,500,117,2026082706,3,0.5,0.2,486,257,inference,42,LOO,0.2857142857142857,0.35134668676648895,-0.06563240105220325,-0.01582021350372248,0.005286915373111502,0.004977600796416126,0.9414943204371105,0.21757608648769403,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,117,2026082706,3,0.5,0.2,486,257,inference,42,ZLZ,0.2857142857142857,0.35134668676648895,-0.06563240105220325,-0.015697836537953036,0.005287747604418382,0.004977600796416126,0.9413461399437634,0.21587604051685721,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,118,2026082706,0,0.25,0.75,470,107,balance,63,LOO,0.5396825396825397,0.5002605377949454,0.03942200188759426,0.019640713150432254,0.003949607277909628,0.004006859613618446,1.0144957034156366,0.3125217846265925,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,118,2026082706,0,0.25,0.75,470,107,balance,63,ZLZ,0.5714285714285714,0.5002605377949454,0.071168033633626,0.020035380271619663,0.003949287269796009,0.003949967083607638,1.0001721358222855,0.3188146187642499,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_rank1,500,118,2026082706,0,0.25,0.75,470,107,inference,42,LOO,0.5952380952380952,0.5002605377949454,0.09497755744314984,0.016707214620656274,0.005930957924907373,0.0058763342735468176,0.9907900794353708,0.21694099615971937,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_rank1,500,118,2026082706,0,0.25,0.75,470,107,inference,42,ZLZ,0.5714285714285714,0.5002605377949454,0.071168033633626,0.017406376793598244,0.005929906213982912,0.005973120955699353,1.0072875927809009,0.22603956770313322,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,118,2026082706,1,0.5,0.8,36,378,balance,63,LOO,0.7301587301587301,0.6515955810451775,0.07856314911355267,0.020620333227244103,0.0034798905332508695,0.0031778541763180785,0.9132052131965679,0.34955288265174445,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_rank1,500,118,2026082706,1,0.5,0.8,36,378,balance,63,ZLZ,0.746031746031746,0.6515955810451775,0.0944361649865686,0.021901559294719264,0.0034734379064411186,0.0030559416120091993,0.8798031501706949,0.37161673731488104,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_rank1,500,118,2026082706,1,0.5,0.8,36,378,inference,42,LOO,0.7857142857142857,0.6515955810451775,0.13411870466910825,0.018712082199572988,0.005242499360299398,0.004106520657043305,0.7833135256327017,0.2584359482268925,0.0,0.2511973726006038,1.0,0.6533790320830186,0.0
legacy,legacy_rank1,500,118,2026082706,1,0.5,0.8,36,378,inference,42,ZLZ,0.7857142857142857,0.6515955810451775,0.13411870466910825,0.01979591240888101,0.005233822858682202,0.004106520657043305,0.7846120833514922,0.27363145118123544,0.0,0.2511973726006038,1.0,0.6533790320830186,0.0
legacy,legacy_rank1,500,118,2026082706,2,0.75,0.25,107,470,balance,63,LOO,0.3968253968253968,0.5002605377949454,-0.10343514096954859,-0.018238789892612184,0.003953843069601485,0.0038605645364477932,0.9764081346903095,0.2900589739809387,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,118,2026082706,2,0.75,0.25,107,470,balance,63,ZLZ,0.3968253968253968,0.5002605377949454,-0.10343514096954859,-0.01823878989261224,0.003953843069601485,0.0038605645364477932,0.9764081346903095,0.2900589739809396,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
legacy,legacy_rank1,500,118,2026082706,2,0.75,0.25,107,470,inference,42,LOO,0.3333333333333333,0.5002605377949454,-0.16692720446161208,-0.020550213251369076,0.005929946877950062,0.005420054200542005,0.9140139552844827,0.26686457772090477,0.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,118,2026082706,2,0.75,0.25,107,470,inference,42,ZLZ,0.35714285714285715,0.5002605377949454,-0.14311768065208824,-0.018137926918903702,0.005932825581110412,0.005599800895968143,0.9438674404650308,0.2354815345816069,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,118,2026082706,3,0.5,0.2,36,414,balance,63,LOO,0.3333333333333333,0.34862919176145524,-0.015295858428121922,0.02190155929471932,0.0036851676093624447,0.0035842293906810036,0.9726095989704783,0.3607832887975851,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,118,2026082706,3,0.5,0.2,36,414,balance,63,ZLZ,0.3333333333333333,0.34862919176145524,-0.015295858428121922,0.021901559294719264,0.003685167609362445,0.003584229390681004,0.9726095989704783,0.36078328879758415,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
legacy,legacy_rank1,500,118,2026082706,3,0.5,0.2,36,414,inference,42,LOO,0.30952380952380953,0.34862919176145524,-0.0391053822376457,0.022886407625337335,0.005543455259164787,0.005212654167357999,0.9403258299487693,0.30738831581853987,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,118,2026082706,3,0.5,0.2,36,414,inference,42,ZLZ,0.2857142857142857,0.34862919176145524,-0.06291490604716954,0.019795912408881067,0.005521039306678052,0.004977600796416126,0.9015695270264419,0.2664189448667092,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_rank1,500,119,2026082706,0,0.25,0.75,345,271,balance,63,LOO,0.4444444444444444,0.500423096572254,-0.055978652127809614,0.019282914802389417,0.003947805716721263,0.003982477100756672,1.0087824443560016,0.3068985217938248,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_rank1,500,119,2026082706,0,0.25,0.75,345,271,balance,63,ZLZ,0.4603174603174603,0.500423096572254,-0.04010563625479374,0.02390567367307317,0.0039446986598809936,0.004006859613618447,1.0157580994385331,0.3806221609073764,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
legacy,legacy_rank1,500,119,2026082706,0,0.25,0.75,345,271,inference,42,LOO,0.5476190476190477,0.500423096572254,0.04719595104679364,0.025530463900440448,0.005921202567221544,0.0060422543000940195,1.0204437749761495,0.33178270746896305,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,119,2026082706,0,0.25,0.75,345,271,inference,42,ZLZ,0.5714285714285714,0.500423096572254,0.07100547485631736,0.02660494758371046,0.005919170276904988,0.005973120955699354,1.0091145677975961,0.3458055752223633,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_rank1,500,119,2026082706,1,0.5,0.8,490,216,balance,63,LOO,0.6190476190476191,0.6511223066139359,-0.03207468756631682,0.007991139279692305,0.0035502842989180777,0.0038036720064369843,1.0713711033215354,0.13411493216524006,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_rank1,500,119,2026082706,1,0.5,0.8,490,216,balance,63,ZLZ,0.6349206349206349,0.6511223066139359,-0.016201671693301,0.008960822525746481,0.003545945262840948,0.0037386519721389158,1.0543456525732082,0.15048106711906747,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_rank1,500,119,2026082706,1,0.5,0.8,490,216,inference,42,LOO,0.6666666666666666,0.6511223066139359,0.015544360052730744,0.008387313382974937,0.005326466941947482,0.005420054200542005,1.017570231752965,0.11492202032881765,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_rank1,500,119,2026082706,1,0.5,0.8,490,216,inference,42,ZLZ,0.6904761904761905,0.6511223066139359,0.03935388386225458,0.008559404490081857,0.005323216219511685,0.0052126541673580004,0.9792302157953999,0.11731579738980825,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_rank1,500,119,2026082706,2,0.75,0.25,271,345,balance,63,LOO,0.5079365079365079,0.500423096572254,0.007513411364253875,0.011966313033169196,0.003955944632598647,0.004031242126480222,1.0190340110579637,0.19025463999987358,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
legacy,legacy_rank1,500,119,2026082706,2,0.75,0.25,271,345,balance,63,ZLZ,0.5238095238095238,0.500423096572254,0.023386427237269802,0.010457011307595243,0.003954793111146402,0.004023114622192963,1.0172756220430343,0.16628217370841714,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_rank1,500,119,2026082706,2,0.75,0.25,271,345,inference,42,LOO,0.5238095238095238,0.500423096572254,0.023386427237269802,0.014072474900206688,0.005936139694221067,0.006083734306730822,1.0248637363863657,0.18264947424415212,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_rank1,500,119,2026082706,2,0.75,0.25,271,345,inference,42,ZLZ,0.5476190476190477,0.500423096572254,0.04719595104679364,0.012916436189509661,0.005935574489088405,0.0060422543000940195,1.0179729546317258,0.16765299761931823,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_rank1,500,119,2026082706,3,0.5,0.2,490,263,balance,63,LOO,0.36507936507936506,0.3513430978448251,0.013736267234539967,0.00615737340336997,0.003629381606605601,0.0037386519721389158,1.0301071580167924,0.1022066548724576,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
legacy,legacy_rank1,500,119,2026082706,3,0.5,0.2,490,263,balance,63,ZLZ,0.36507936507936506,0.3513430978448251,0.013736267234539967,0.008960822525746426,0.003642955002068258,0.0037386519721389158,1.026269050816254,0.14846393680952982,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
legacy,legacy_rank1,500,119,2026082706,3,0.5,0.2,490,263,inference,42,LOO,0.35714285714285715,0.3513430978448251,0.005799759298032059,0.0071564645095533175,0.005452921501262105,0.005599800895968143,1.0269359085165708,0.09691341536441914,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
legacy,legacy_rank1,500,119,2026082706,3,0.5,0.2,490,263,inference,42,ZLZ,0.3333333333333333,0.3513430978448251,-0.018009764511491777,0.008559404490081968,0.00546300050544231,0.005420054200542005,0.992138696517139,0.11580516505027444,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0


==> generated_results/regenerated_20260831/jobs/legacy_legacy_smooth_raw.csv <==
stream,model,n,replication,base_seed,target_id,target_u,target_v,i,j,regime,h,method,estimate,target,err,bias,oracle_V,empirical_V,Vratio,std_bias,normal_cover_P,normal_width,EB_cover_mean,EB_width,EB_full
legacy,legacy_smooth,500,0,2026082705,0,0.25,0.75,425,101,balance,63,LOO,0.5873015873015873,0.6502224905359363,-0.06292090323434896,-0.0009770037555689726,0.0036033434159472495,0.003909329562171343,1.0849172867814643,0.01627583977704923,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,0,2026082705,0,0.25,0.75,425,101,balance,63,ZLZ,0.5873015873015873,0.6502224905359363,-0.06292090323434896,-0.014521223425978058,0.003561868674387484,0.003909329562171344,1.0975501680571114,0.24331240756883044,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,0,2026082705,0,0.25,0.75,425,101,inference,42,LOO,0.5238095238095238,0.6502224905359363,-0.12641296672641245,-0.0037847894392902814,0.005423736527861866,0.006083734306730822,1.1216869174006758,0.05139163455775056,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_smooth,500,0,2026082705,0,0.25,0.75,425,101,inference,42,ZLZ,0.5238095238095238,0.6502224905359363,-0.12641296672641245,-0.02261015138560818,0.0053202282212486485,0.006083734306730822,1.143510025083657,0.3099833296442024,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_smooth,500,0,2026082705,1,0.5,0.8,60,104,balance,63,LOO,0.746031746031746,0.6762751720212938,0.06975657401045221,-0.02271461221760529,0.003589677941082974,0.0030559416120091998,0.8513135891759831,0.379120775307901,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_smooth,500,0,2026082705,1,0.5,0.8,60,104,balance,63,ZLZ,0.7619047619047619,0.6762751720212938,0.08562958988346803,-0.023729768347884206,0.0035944479486779775,0.002925901543413063,0.8140058181922476,0.3958014666286357,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
legacy,legacy_smooth,500,0,2026082705,1,0.5,0.8,60,104,inference,42,LOO,0.7380952380952381,0.6762751720212938,0.0618200660739443,-0.02320317934141447,0.005387059279816175,0.004714894087716387,0.8752259521965526,0.31613430066885034,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,0,2026082705,1,0.5,0.8,60,104,inference,42,ZLZ,0.7380952380952381,0.6762751720212938,0.0618200660739443,-0.02400732270885031,0.005393116501882923,0.004714894087716387,0.8742429513751937,0.326906705822846,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,0,2026082705,2,0.75,0.25,101,425,balance,63,LOO,0.6349206349206349,0.6502224905359363,-0.015301855615301396,0.00012309385703968,0.0035953843909952974,0.0037386519721389158,1.0398476395187215,0.0020528807192422946,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,0,2026082705,2,0.75,0.25,101,425,balance,63,ZLZ,0.6031746031746031,0.6502224905359363,-0.04704788736133314,-0.012700804554262923,0.0035506132323343165,0.003860564536447792,1.0872951470159709,0.21314715946080032,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,0,2026082705,2,0.75,0.25,101,425,inference,42,LOO,0.5952380952380952,0.6502224905359363,-0.05498439529784105,0.0010136930702403513,0.005386349676542459,0.005876334273546817,1.090967840268195,0.013812083831950657,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,0,2026082705,2,0.75,0.25,101,425,inference,42,ZLZ,0.5952380952380952,0.6502224905359363,-0.05498439529784105,-0.005137635282025155,0.00543022192744329,0.005876334273546817,1.0821536121477764,0.0697195348798679,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,0,2026082705,3,0.5,0.2,60,359,balance,63,LOO,0.6666666666666666,0.6753120206656346,-0.00864535399896793,-0.022798570437077004,0.003594888010392971,0.0035842293906810036,0.9970350620989714,0.380246244144536,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,0,2026082705,3,0.5,0.2,60,359,balance,63,ZLZ,0.6825396825396826,0.6753120206656346,0.007227661874047997,-0.02360011107232063,0.0035985216725054545,0.0034948268435211604,0.9711840476669695,0.39341597028391184,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,0,2026082705,3,0.5,0.2,60,359,inference,42,LOO,0.6190476190476191,0.6753120206656346,-0.05626440161801549,-0.02401627847440857,0.00540021417444452,0.005751894253636414,1.0651233576727666,0.3268136733824405,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,0,2026082705,3,0.5,0.2,60,359,inference,42,ZLZ,0.5952380952380952,0.6753120206656346,-0.08007392542753933,-0.023876148901741612,0.005399211344658434,0.005876334273546817,1.0883690039954468,0.32493696134688477,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,1,2026082705,0,0.25,0.75,447,161,balance,63,LOO,0.6666666666666666,0.6500468322569942,0.016619834409672407,-0.00520105752089417,0.0036198160770884134,0.0035842293906810036,0.9901689241526233,0.08644669707821116,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,1,2026082705,0,0.25,0.75,447,161,balance,63,ZLZ,0.6349206349206349,0.6500468322569942,-0.015126197336359337,-0.005010102206026712,0.0036190457837125376,0.0037386519721389158,1.0330490951412288,0.08328169332965246,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,1,2026082705,0,0.25,0.75,447,161,inference,42,LOO,0.6904761904761905,0.6500468322569942,0.04042935821919624,-0.013646250093278911,0.00548972320550227,0.0052126541673580004,0.9495295067214742,0.18417814835404425,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,1,2026082705,0,0.25,0.75,447,161,inference,42,ZLZ,0.6666666666666666,0.6500468322569942,0.016619834409672407,-0.011231775671916355,0.005470123082934689,0.005420054200542005,0.9908468453755849,0.1518622645144279,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,1,2026082705,1,0.5,0.8,250,178,balance,63,LOO,0.6349206349206349,0.6772027779011001,-0.042282142980465176,-0.028242385398133174,0.0036105868758418117,0.0037386519721389166,1.0354693296965043,0.47001581967127515,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,1,2026082705,1,0.5,0.8,250,178,balance,63,ZLZ,0.6507936507936508,0.6772027779011001,-0.02640912710744925,-0.02817091253743431,0.003610685086860759,0.0036655044335535884,1.0151825333348279,0.46881997692665384,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,1,2026082705,1,0.5,0.8,250,178,inference,42,LOO,0.5952380952380952,0.6772027779011001,-0.08196468266300483,-0.029908664904865878,0.005427895713740605,0.005876334273546817,1.0826173868210103,0.4059581638081766,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,1,2026082705,1,0.5,0.8,250,178,inference,42,ZLZ,0.5714285714285714,0.6772027779011001,-0.10577420647252866,-0.028969884572692894,0.005422472888619066,0.005973120955699354,1.1015492522306591,0.393412423366619,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,1,2026082705,2,0.75,0.25,161,447,balance,63,LOO,0.6190476190476191,0.6500468322569942,-0.030999213209375154,0.027896920776471212,0.003456871399439899,0.0038036720064369835,1.1003221025385195,0.474476445285904,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,1,2026082705,2,0.75,0.25,161,447,balance,63,ZLZ,0.5873015873015873,0.6500468322569942,-0.0627452449554069,0.028717542974219024,0.0034525471024009218,0.003909329562171343,1.132303034896402,0.4887395374793208,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,1,2026082705,2,0.75,0.25,161,447,inference,42,LOO,0.6666666666666666,0.6500468322569942,0.016619834409672407,0.029882014800870493,0.005170429549251518,0.0054200542005420045,1.0482792868392574,0.4155722733355938,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,1,2026082705,2,0.75,0.25,161,447,inference,42,ZLZ,0.6428571428571429,0.6500468322569942,-0.007189689399851318,0.028030607204203584,0.005186675413148411,0.005599800895968143,1.0796513083838721,0.3892135671901652,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,1,2026082705,3,0.5,0.2,250,492,balance,63,LOO,0.6031746031746031,0.6818519219763447,-0.07867731880174156,-0.029714353423385353,0.0035950739439869228,0.0038605645364477924,1.0738484372219732,0.49557840186999685,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,1,2026082705,3,0.5,0.2,250,492,balance,63,ZLZ,0.6031746031746031,0.6818519219763447,-0.07867731880174156,-0.02891001286457906,0.0035916763926135175,0.003860564536447792,1.074864245672928,0.48239154238373533,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,1,2026082705,3,0.5,0.2,250,492,inference,42,LOO,0.6428571428571429,0.6818519219763447,-0.038994779119201795,-0.030259714428952256,0.005396533668778137,0.005599800895968143,1.0376662575767879,0.4119147841743449,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,1,2026082705,3,0.5,0.2,250,492,inference,42,ZLZ,0.6428571428571429,0.6818519219763447,-0.038994779119201795,-0.029729946964586196,0.005394302483174526,0.0055998008959681446,1.0380954559805633,0.4047869349652752,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,2,2026082705,0,0.25,0.75,8,323,balance,63,LOO,0.6984126984126984,0.6502652680664545,0.048147430346243913,0.010725768794315305,0.003548322387584962,0.0033972967920740584,0.9574374650851007,0.1800598547009891,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,2,2026082705,0,0.25,0.75,8,323,balance,63,ZLZ,0.6984126984126984,0.6502652680664545,0.048147430346243913,0.0008930476802864185,0.0034884727547640527,0.0033972967920740584,0.9738636448957558,0.015120180615685376,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,2,2026082705,0,0.25,0.75,8,323,inference,42,LOO,0.7142857142857143,0.6502652680664545,0.06402044621925984,0.009562720769182076,0.005333064564551639,0.004977600796416128,0.9333471845628414,0.13094624641384098,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,2,2026082705,0,0.25,0.75,8,323,inference,42,ZLZ,0.6904761904761905,0.6502652680664545,0.040210922409736005,-0.0052890200658688435,0.0051990834952663,0.0052126541673580004,1.0026102046839709,0.07335197617055705,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,2,2026082705,1,0.5,0.8,128,391,balance,63,LOO,0.5555555555555556,0.6768408531200468,-0.12128529756449125,-0.009836749937539357,0.0035239367769177407,0.003982477100756672,1.130121609116949,0.16570574940350627,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_smooth,500,2,2026082705,1,0.5,0.8,128,391,balance,63,ZLZ,0.5714285714285714,0.6768408531200468,-0.10541228169147543,-0.010048606852762876,0.0035250611033245437,0.003949967083607638,1.1205386141767466,0.16924760441590259,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_smooth,500,2,2026082705,1,0.5,0.8,128,391,inference,42,LOO,0.6190476190476191,0.6768408531200468,-0.05779323407242776,-0.010483974111485383,0.005291141303805142,0.005751894253636413,1.087080069001355,0.1441289623416624,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,2,2026082705,1,0.5,0.8,128,391,inference,42,ZLZ,0.6190476190476191,0.6768408531200468,-0.05779323407242776,-0.01039544331954323,0.005290403647867874,0.005751894253636414,1.0872316436486902,0.14292184377524544,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,2,2026082705,2,0.75,0.25,323,8,balance,63,LOO,0.6666666666666666,0.6502652680664545,0.01640139860021217,0.01451598870448978,0.0035292623747957006,0.003584229390681003,1.0155746470644549,0.2443456706252464,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,2,2026082705,2,0.75,0.25,323,8,balance,63,ZLZ,0.6349206349206349,0.6502652680664545,-0.015344633145819575,0.007064928210244403,0.0034559030179214306,0.0037386519721389158,1.0818162294344549,0.1201785555705381,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,2,2026082705,2,0.75,0.25,323,8,inference,42,LOO,0.7142857142857143,0.6502652680664545,0.06402044621925984,0.01589505524968371,0.005284085196704129,0.004977600796416128,0.9419985884256434,0.218663923392545,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,2,2026082705,2,0.75,0.25,323,8,inference,42,ZLZ,0.6904761904761905,0.6502652680664545,0.040210922409736005,-6.665253709881025e-05,0.005158945970348095,0.005212654167357999,1.010410691896872,0.0009279748273634113,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,2,2026082705,3,0.5,0.2,128,403,balance,63,LOO,0.6349206349206349,0.6761297189717507,-0.041209084051115785,-0.010043159242319577,0.0035288448102217826,0.0037386519721389153,1.0594549132082538,0.1690651402202165,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
legacy,legacy_smooth,500,2,2026082705,3,0.5,0.2,128,403,balance,63,ZLZ,0.6507936507936508,0.6761297189717507,-0.025336068178099858,-0.010008198161277182,0.003528618379549791,0.003665504433553588,1.0387931023646886,0.1684820157310037,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,2,2026082705,3,0.5,0.2,128,403,inference,42,LOO,0.6666666666666666,0.6761297189717507,-0.009463052305084041,-0.010419631909663662,0.005296298407721538,0.0054200542005420045,1.0233664690494104,0.14317465782449168,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,2,2026082705,3,0.5,0.2,128,403,inference,42,ZLZ,0.6904761904761905,0.6761297189717507,0.014346471504439795,-0.010353639886678145,0.005295716991816612,0.005212654167357999,0.984315093765968,0.142275680532517,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,3,2026082705,0,0.25,0.75,208,209,balance,63,LOO,0.6507936507936508,0.6505230097105258,0.0002706410831250228,-0.017693666263267516,0.003677471061981294,0.003665504433553589,0.9967459625851527,0.2917717225790494,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,3,2026082705,0,0.25,0.75,208,209,balance,63,ZLZ,0.6666666666666666,0.6505230097105258,0.01614365695614084,-0.017833044445611956,0.0036777051382221194,0.0035842293906810036,0.9745831315921363,0.29406073520242026,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,3,2026082705,0,0.25,0.75,208,209,inference,42,LOO,0.6428571428571429,0.6505230097105258,-0.0076658668533828855,-0.02044561573982928,0.005537749022276552,0.005599800895968143,1.0112052520693835,0.27474738005133686,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,3,2026082705,0,0.25,0.75,208,209,inference,42,ZLZ,0.6666666666666666,0.6505230097105258,0.01614365695614084,-0.020350216761262918,0.005537027770038455,0.0054200542005420045,0.97887430326259,0.27348322252769164,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,3,2026082705,1,0.5,0.8,432,321,balance,63,LOO,0.6031746031746031,0.6766366041342196,-0.07346200095961641,-0.008712337108909396,0.0035191975483410214,0.003860564536447792,1.097001371311961,0.14686315310749662,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,3,2026082705,1,0.5,0.8,432,321,balance,63,ZLZ,0.6190476190476191,0.6766366041342196,-0.057588985086600486,-0.008092231195689248,0.0035163226898719297,0.0038036720064369843,1.0817186993084302,0.1364658298752173,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,3,2026082705,1,0.5,0.8,432,321,inference,42,LOO,0.5238095238095238,0.6766366041342196,-0.15282708032469572,-0.007558956890420188,0.005270174262687279,0.006083734306730822,1.1543706153710191,0.10412364927354356,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_smooth,500,3,2026082705,1,0.5,0.8,432,321,inference,42,ZLZ,0.5952380952380952,0.6766366041342196,-0.08139850889612432,-0.00827177377776056,0.005275854060719224,0.005876334273546817,1.1138166836907792,0.11388125949388475,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,3,2026082705,2,0.75,0.25,209,208,balance,63,LOO,0.6349206349206349,0.6505230097105259,-0.015602374789891016,0.01580078681987196,0.0035176223972181214,0.0037386519721389158,1.0628349350673891,0.26641219748798767,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,3,2026082705,2,0.75,0.25,209,208,balance,63,ZLZ,0.5873015873015873,0.6505230097105259,-0.06322142240893858,0.015617426225276843,0.003518582417529349,0.003909329562171344,1.1110524348371997,0.26328468597267024,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,3,2026082705,2,0.75,0.25,209,208,inference,42,LOO,0.5714285714285714,0.6505230097105259,-0.0790944382819545,0.010684698125046799,0.005318245455872877,0.005973120955699354,1.123137509402336,0.14651364322402025,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,3,2026082705,2,0.75,0.25,209,208,inference,42,ZLZ,0.5476190476190477,0.6505230097105259,-0.10290396209147823,0.010432528298345733,0.005319407285023435,0.00604225430009402,1.135888638778559,0.1430401475866532,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_smooth,500,3,2026082705,3,0.5,0.2,432,261,balance,63,LOO,0.7142857142857143,0.6775876395332361,0.036698074752478216,-0.008002551053456708,0.003510729670362671,0.0032916392363396964,0.9375940460832058,0.13506093708879513,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,3,2026082705,3,0.5,0.2,432,261,balance,63,ZLZ,0.7301587301587301,0.6775876395332361,0.05257109062549403,-0.008135800864399023,0.0035114430704567138,0.0031778541763180785,0.9049994866938716,0.13729587656094977,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,3,2026082705,3,0.5,0.2,432,261,inference,42,LOO,0.6904761904761905,0.6775876395332361,0.01288855094295438,-0.008179245024231396,0.005267435773678642,0.005212654167357999,0.9895999479301889,0.1126973214497153,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,3,2026082705,3,0.5,0.2,432,261,inference,42,ZLZ,0.6666666666666666,0.6775876395332361,-0.010920972866569456,-0.00831631012804801,0.005268549424122071,0.005420054200542005,1.0287564496835258,0.11457375512577624,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,4,2026082705,0,0.25,0.75,188,295,balance,63,LOO,0.5714285714285714,0.6504970055087812,-0.0790684340802098,0.005281120477792389,0.0035740208968401076,0.003949967083607637,1.1051885810460464,0.08833799368158034,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_smooth,500,4,2026082705,0,0.25,0.75,188,295,balance,63,ZLZ,0.5396825396825397,0.6504970055087812,-0.11081446582624155,-0.004641889700146784,0.0035147151727267204,0.004006859613618446,1.1400239896281323,0.07829783407711387,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_smooth,500,4,2026082705,0,0.25,0.75,188,295,inference,42,LOO,0.5476190476190477,0.6504970055087812,-0.10287795788973353,0.004139805459230872,0.00536789639260214,0.00604225430009402,1.1256279663708224,0.056503827907023914,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_smooth,500,4,2026082705,0,0.25,0.75,188,295,inference,42,ZLZ,0.5,0.6504970055087812,-0.1504970055087812,-0.013893448424870503,0.005259969929849975,0.006097560975609756,1.1592387517286948,0.1915659962497596,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_smooth,500,4,2026082705,1,0.5,0.8,494,47,balance,63,LOO,0.6349206349206349,0.6749378308522763,-0.040017195931641436,-0.013290014915901316,0.003551548105024106,0.003738651972138915,1.052682340653116,0.2230060357817948,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
legacy,legacy_smooth,500,4,2026082705,1,0.5,0.8,494,47,balance,63,ZLZ,0.6666666666666666,0.6749378308522763,-0.008271164185609692,-0.012923343525140463,0.003549554060954683,0.0035842293906810036,1.0097689256540001,0.21691420390703586,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,4,2026082705,1,0.5,0.8,494,47,inference,42,LOO,0.6904761904761905,0.6749378308522763,0.015538359623914144,-0.01254126665666877,0.005321525052572205,0.0052126541673580004,0.9795414126329104,0.17191879027523665,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,4,2026082705,1,0.5,0.8,494,47,inference,42,ZLZ,0.6666666666666666,0.6749378308522763,-0.008271164185609692,-0.012623944202187598,0.0053220119330361915,0.005420054200542006,1.018422030754426,0.17304423859407428,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,4,2026082705,2,0.75,0.25,295,188,balance,63,LOO,0.6349206349206349,0.6504970055087812,-0.015576370588146315,0.0027289910817175356,0.003585547810401952,0.0037386519721389158,1.042700354264639,0.04557475655571085,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,4,2026082705,2,0.75,0.25,295,188,balance,63,ZLZ,0.5873015873015873,0.6504970055087812,-0.06319541820719388,-0.005523979965338821,0.0035176722034013746,0.003909329562171343,1.1113399248489553,0.09313746459031688,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,4,2026082705,2,0.75,0.25,295,188,inference,42,LOO,0.5714285714285714,0.6504970055087812,-0.0790684340802098,0.002780729137282112,0.005377785066762903,0.005973120955699354,1.1107028045088472,0.03791900799270107,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,4,2026082705,2,0.75,0.25,295,188,inference,42,ZLZ,0.5476190476190477,0.6504970055087812,-0.10287795788973353,-0.011964061444152962,0.005244060190303509,0.006042254300094022,1.152209181592997,0.16521322198491553,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_smooth,500,4,2026082705,3,0.5,0.2,494,112,balance,63,LOO,0.6666666666666666,0.6721742072612028,-0.0055075405945361755,-0.013179749393914753,0.0035648574942826355,0.0035842293906810036,1.005434129254658,0.2207425553372634,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,4,2026082705,3,0.5,0.2,494,112,balance,63,ZLZ,0.7142857142857143,0.6721742072612028,0.042111507024511496,-0.01271918381384396,0.003562678596918954,0.0032916392363396955,0.9239225899261144,0.21309385263487904,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,4,2026082705,3,0.5,0.2,494,112,inference,42,LOO,0.6428571428571429,0.6721742072612028,-0.0293170644040599,-0.012802794685852104,0.00534474429848338,0.0055998008959681446,1.0477210102562136,0.1751222443924342,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,4,2026082705,3,0.5,0.2,494,112,inference,42,ZLZ,0.6904761904761905,0.6721742072612028,0.01830198321498766,-0.012424514325644731,0.005341771433148138,0.0052126541673580004,0.9758287550476409,0.1699952437508026,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,5,2026082705,0,0.25,0.75,296,267,balance,63,LOO,0.6825396825396826,0.6494181758858861,0.03312150665379643,-0.01826590369936154,0.0036840339988097703,0.00349482684352116,0.9486413113044725,0.3009396065897162,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,5,2026082705,0,0.25,0.75,296,267,balance,63,ZLZ,0.6825396825396826,0.6494181758858861,0.03312150665379643,-0.020783191268843315,0.003694891494339167,0.0034948268435211604,0.9458537142093294,0.3419096747320736,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,5,2026082705,0,0.25,0.75,296,267,inference,42,LOO,0.6428571428571429,0.6494181758858861,-0.006561033028743224,-0.01897768356506757,0.005533729619883127,0.0055998008959681446,1.0119397369628647,0.25511396529315467,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,5,2026082705,0,0.25,0.75,296,267,inference,42,ZLZ,0.6666666666666666,0.6494181758858861,0.0172484907807805,-0.021160935283163984,0.005547516364436706,0.0054200542005420045,0.9770235623437148,0.2841093738420083,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,5,2026082705,1,0.5,0.8,243,432,balance,63,LOO,0.5873015873015873,0.6761500375802636,-0.08884845027867627,-0.015631212772771907,0.0035551748873604255,0.003909329562171343,1.0996166675428625,0.26215744152763876,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,5,2026082705,1,0.5,0.8,243,432,balance,63,ZLZ,0.5873015873015873,0.6761500375802636,-0.08884845027867627,-0.01610405395028136,0.003557404998778644,0.003909329562171343,1.098927325821357,0.2700029824023147,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,5,2026082705,1,0.5,0.8,243,432,inference,42,LOO,0.6666666666666666,0.6761500375802636,-0.009483370913596967,-0.01183448755949279,0.005304355619082748,0.005420054200542005,1.0218119956065963,0.16249243288097834,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,5,2026082705,1,0.5,0.8,243,432,inference,42,ZLZ,0.6190476190476191,0.6761500375802636,-0.05710241853264453,-0.013869121833096298,0.005319559239863157,0.005751894253636414,1.0812727134484132,0.1901564838792931,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,5,2026082705,2,0.75,0.25,267,296,balance,63,LOO,0.5873015873015873,0.6494181758858861,-0.062116588584298804,0.02450668148674351,0.0034792158635370903,0.003909329562171343,1.1236237461268024,0.4154739690747665,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,5,2026082705,2,0.75,0.25,267,296,balance,63,ZLZ,0.6031746031746031,0.6494181758858861,-0.04624357271128299,0.021848248081653643,0.0034934187975044235,0.0038605645364477924,1.1050963998950383,0.36965049498226094,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,5,2026082705,2,0.75,0.25,267,296,inference,42,LOO,0.5476190476190477,0.6494181758858861,-0.10179912826683846,0.024551751117241727,0.005217962365242378,0.00604225430009402,1.1579719969508353,0.3398850025797391,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_smooth,500,5,2026082705,2,0.75,0.25,267,296,inference,42,ZLZ,0.5476190476190477,0.6494181758858861,-0.10179912826683846,0.02103407668722712,0.00524638058959975,0.00604225430009402,1.1516995759080049,0.2903979569934802,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_smooth,500,5,2026082705,3,0.5,0.2,243,264,balance,63,LOO,0.8253968253968254,0.6747851835829153,0.15061164181391007,-0.0166533284406708,0.00356684253245548,0.0023244662261559345,0.6516873691521585,0.27884257141653057,0.0,0.18899038375401322,1.0,0.4822477803945878,0.0
legacy,legacy_smooth,500,5,2026082705,3,0.5,0.2,243,264,balance,63,ZLZ,0.7936507936507936,0.6747851835829153,0.11886561006787832,-0.015979275762836975,0.003563747051901573,0.002641438893359016,0.7411970756873937,0.2676724389739115,0.0,0.20146442600338665,1.0,0.5234144786109524,0.0
legacy,legacy_smooth,500,5,2026082705,3,0.5,0.2,243,264,inference,42,LOO,0.8571428571428571,0.6747851835829153,0.1823576735599418,-0.013679082678862975,0.005328493453030125,0.0029865604778496766,0.5604887205315652,0.1873936007722353,0.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_smooth,500,5,2026082705,3,0.5,0.2,243,264,inference,42,ZLZ,0.8571428571428571,0.6747851835829153,0.1823576735599418,-0.013761660451687363,0.005329327766052367,0.0029865604778496766,0.5604009753113635,0.18851009942627867,0.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_smooth,500,6,2026082705,0,0.25,0.75,149,201,balance,63,LOO,0.6666666666666666,0.650885670434163,0.01578099623250362,0.0015334781592608593,0.0035887101266607498,0.003584229390681003,0.998751435523739,0.02559813969492484,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,6,2026082705,0,0.25,0.75,149,201,balance,63,ZLZ,0.6825396825396826,0.650885670434163,0.03165401210551955,0.003603239721899354,0.003578814840574705,0.0034948268435211604,0.9765318965090529,0.060231480966535515,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,6,2026082705,0,0.25,0.75,149,201,inference,42,LOO,0.7142857142857143,0.650885670434163,0.06340004385155129,0.003434298851204609,0.0053688338204292045,0.004977600796416126,0.9271288631575112,0.0468703399843161,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,6,2026082705,0,0.25,0.75,149,201,inference,42,ZLZ,0.6666666666666666,0.650885670434163,0.01578099623250362,0.0054396757184852484,0.005354287066465591,0.005420054200542006,1.0122830795697004,0.07433993626925453,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,6,2026082705,1,0.5,0.8,250,323,balance,63,LOO,0.7142857142857143,0.6779009203445292,0.0363847939411851,-0.016516714401338728,0.0035522005145396736,0.003291639236339696,0.926647925100663,0.2771245001773616,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,6,2026082705,1,0.5,0.8,250,323,balance,63,ZLZ,0.7301587301587301,0.6779009203445292,0.05225780981420092,-0.016904293053022212,0.003554230942458303,0.0031778541763180777,0.8941045834573984,0.28354643500449656,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,6,2026082705,1,0.5,0.8,250,323,inference,42,LOO,0.7619047619047619,0.6779009203445292,0.08400384156023266,-0.017608104148270742,0.005337885132981845,0.004424534041258779,0.8288927039513025,0.2410060730420267,1.0,0.2607425191276249,1.0,0.6843972569730633,0.0
legacy,legacy_smooth,500,6,2026082705,1,0.5,0.8,250,323,inference,42,ZLZ,0.7142857142857143,0.6779009203445292,0.0363847939411851,-0.018081168372037437,0.005340408997644261,0.004977600796416126,0.9320635926221802,0.24742252285576757,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,6,2026082705,2,0.75,0.25,201,149,balance,63,LOO,0.5238095238095238,0.650885670434163,-0.12707614662463917,-0.020660519381283327,0.003685118903397976,0.004023114622192963,1.091719080891346,0.3403419496066103,0.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_smooth,500,6,2026082705,2,0.75,0.25,201,149,balance,63,ZLZ,0.5238095238095238,0.650885670434163,-0.12707614662463917,-0.018816327684746836,0.0036769393596104995,0.004023114622192963,1.0941476670475019,0.310307043776239,0.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_smooth,500,6,2026082705,2,0.75,0.25,201,149,inference,42,LOO,0.4523809523809524,0.650885670434163,-0.19850471805321063,-0.022064468000297932,0.005532208259226186,0.006042254300094022,1.09219574118838,0.29664989586428947,0.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_smooth,500,6,2026082705,2,0.75,0.25,201,149,inference,42,ZLZ,0.4523809523809524,0.650885670434163,-0.19850471805321063,-0.019560202423694717,0.005518699246463948,0.006042254300094022,1.0948692853602298,0.2633024992605998,0.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_smooth,500,6,2026082705,3,0.5,0.2,250,114,balance,63,LOO,0.7619047619047619,0.67731367907283,0.08459108283193184,-0.01694764093987755,0.0035575325617171532,0.002925901543413063,0.8224524983689218,0.28414159392770927,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
legacy,legacy_smooth,500,6,2026082705,3,0.5,0.2,250,114,balance,63,ZLZ,0.746031746031746,0.67731367907283,0.06871806695891602,-0.01684849290015955,0.0035569597661870064,0.0030559416120091993,0.8591442728870422,0.282502036467047,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_smooth,500,6,2026082705,3,0.5,0.2,250,114,inference,42,LOO,0.7142857142857143,0.67731367907283,0.03697203521288428,-0.018010071893305724,0.0053444301094497755,0.004977600796416126,0.9313623144991571,0.24635690843119892,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,6,2026082705,3,0.5,0.2,250,114,inference,42,ZLZ,0.6904761904761905,0.67731367907283,0.013162511403360444,-0.01802148341769305,0.005344442501790985,0.0052126541673580004,0.9753410511220167,0.24651271905875233,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,7,2026082705,0,0.25,0.75,301,127,balance,63,LOO,0.7777777777777778,0.6503639167563717,0.12741386102140606,0.03438658209126755,0.0034202070438668158,0.00278773397052967,0.8150775478720479,0.5879803494869822,0.0,0.20696826085987063,1.0,0.5434441095935034,0.0
legacy,legacy_smooth,500,7,2026082705,0,0.25,0.75,301,127,balance,63,ZLZ,0.7936507936507936,0.6503639167563717,0.14328687689442188,0.03605484031777595,0.003411209620433966,0.002641438893359016,0.7743408313391712,0.617318614160785,0.0,0.20146442600338665,1.0,0.5234144786109524,0.0
legacy,legacy_smooth,500,7,2026082705,0,0.25,0.75,301,127,inference,42,LOO,0.8095238095238095,0.6503639167563717,0.1591598927674378,0.03633673260511994,0.005115464690453025,0.0037608539350699626,0.7351930201158132,0.5080463404059603,0.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_smooth,500,7,2026082705,0,0.25,0.75,301,127,inference,42,ZLZ,0.7857142857142857,0.6503639167563717,0.13535036895791397,0.036451605016440736,0.005115013309199498,0.004106520657043305,0.8028367491551995,0.5096749296489691,0.0,0.2511973726006038,1.0,0.6533790320830186,0.0
legacy,legacy_smooth,500,7,2026082705,1,0.5,0.8,57,410,balance,63,LOO,0.6031746031746031,0.6789340796885843,-0.07575947651398118,-0.01777318733186839,0.003551960449481524,0.0038605645364477924,1.0868827486554122,0.2982162177372878,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,7,2026082705,1,0.5,0.8,57,410,balance,63,ZLZ,0.6031746031746031,0.6789340796885843,-0.07575947651398118,-0.01688551771378477,0.0035476827927613014,0.0038605645364477924,1.088193269230523,0.2834927716619064,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,7,2026082705,1,0.5,0.8,57,410,inference,42,LOO,0.6190476190476191,0.6789340796885843,-0.059886460640965256,-0.015866062250391555,0.005313948645432314,0.005751894253636414,1.0824143471127714,0.2176509050417333,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,7,2026082705,1,0.5,0.8,57,410,inference,42,ZLZ,0.5714285714285714,0.6789340796885843,-0.10750550826001293,-0.017272404707394773,0.005324784798942575,0.005973120955699353,1.121758189530125,0.2367019169479124,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,7,2026082705,2,0.75,0.25,127,301,balance,63,LOO,0.6984126984126984,0.6503639167563717,0.048048781656326645,-0.0007132346307889836,0.003601069256471895,0.0033972967920740584,0.9434133447915188,0.011885478890691354,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,7,2026082705,2,0.75,0.25,127,301,balance,63,ZLZ,0.6984126984126984,0.6503639167563717,0.048048781656326645,-0.000933794097264129,0.003602452257328788,0.0033972967920740584,0.943051163318719,0.015557936958567596,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,7,2026082705,2,0.75,0.25,127,301,inference,42,LOO,0.7142857142857143,0.6503639167563717,0.06392179752934257,-0.0021564644419228562,0.005412432989109667,0.004977600796416128,0.9196604939833043,0.0293120393641361,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,7,2026082705,2,0.75,0.25,127,301,inference,42,ZLZ,0.7142857142857143,0.6503639167563717,0.06392179752934257,0.0001606627023476026,0.005397551214569216,0.004977600796416126,0.9221961216376144,0.0021868383511142557,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,7,2026082705,3,0.5,0.2,57,394,balance,63,LOO,0.6825396825396826,0.6765399679843822,0.005999714555300351,-0.016460663204127424,0.003557829420713523,0.00349482684352116,0.9822918499617872,0.2759654848428291,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,7,2026082705,3,0.5,0.2,57,394,balance,63,ZLZ,0.7142857142857143,0.6765399679843822,0.037745746301332095,-0.016659591966937448,0.0035588618630202984,0.0032916392363396964,0.9249134591434188,0.27926003922498605,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,7,2026082705,3,0.5,0.2,57,394,inference,42,LOO,0.7380952380952381,0.6765399679843822,0.06155527011085593,-0.01585503337914973,0.005332511857128991,0.004714894087716387,0.8841788286720983,0.2171207076405067,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,7,2026082705,3,0.5,0.2,57,394,inference,42,ZLZ,0.7142857142857143,0.6765399679843822,0.037745746301332095,-0.017041302469399278,0.0053414667350865485,0.004977600796416128,0.9318790218648577,0.23316991846822074,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,8,2026082705,0,0.25,0.75,409,99,balance,63,LOO,0.6507936507936508,0.65066349212814,0.00013015866551080446,-0.0045752056102582594,0.0036214211890676423,0.003665504433553588,1.0121729128384802,0.0760275677534641,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,8,2026082705,0,0.25,0.75,409,99,balance,63,ZLZ,0.6507936507936508,0.65066349212814,0.00013015866551080446,-0.01584019248219859,0.003568748339397492,0.0036655044335535884,1.0271120530097204,0.2651566313046867,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,8,2026082705,0,0.25,0.75,409,99,inference,42,LOO,0.6666666666666666,0.65066349212814,0.01600317453852662,-0.004224009359650394,0.005430958846636234,0.005420054200542005,0.9979921324388267,0.05731741767714934,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,8,2026082705,0,0.25,0.75,409,99,inference,42,ZLZ,0.6904761904761905,0.65066349212814,0.03981269834805046,-0.006129586335763437,0.005442270710673649,0.0052126541673580004,0.9578086876741884,0.08308853394314121,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,8,2026082705,1,0.5,0.8,231,276,balance,63,LOO,0.7619047619047619,0.6754524090493865,0.08645235285537534,-0.01350185525481895,0.0035492471877797134,0.002925901543413063,0.8243724341001468,0.226634135911911,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
legacy,legacy_smooth,500,8,2026082705,1,0.5,0.8,231,276,balance,63,ZLZ,0.7777777777777778,0.6754524090493865,0.10232536872839126,-0.013857701901888286,0.0035509538208652134,0.0027877339705296702,0.7850662416810649,0.23255126303460932,1.0,0.20696826085987063,1.0,0.5434441095935034,0.0
legacy,legacy_smooth,500,8,2026082705,1,0.5,0.8,231,276,inference,42,LOO,0.7619047619047619,0.6754524090493865,0.08645235285537534,-0.013889282954962279,0.005327150992299413,0.004424534041258779,0.8305629120808855,0.19029716671775396,1.0,0.2607425191276249,1.0,0.6843972569730633,0.0
legacy,legacy_smooth,500,8,2026082705,1,0.5,0.8,231,276,inference,42,ZLZ,0.7380952380952381,0.6754524090493865,0.06264282904585161,-0.013405516766274439,0.005323459936061042,0.004714894087716387,0.8856822713697461,0.18373274570502607,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,8,2026082705,2,0.75,0.25,99,409,balance,63,LOO,0.7301587301587301,0.65066349212814,0.07949523803059011,-0.005610094083888684,0.003625068423148321,0.0031778541763180785,0.8766328811962553,0.0931777116673636,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,8,2026082705,2,0.75,0.25,99,409,balance,63,ZLZ,0.6984126984126984,0.65066349212814,0.047749206284558365,-0.008235397851176995,0.0036363759501608466,0.003397296792074058,0.9342534541632821,0.1365683921280825,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,8,2026082705,2,0.75,0.25,99,409,inference,42,LOO,0.7142857142857143,0.65066349212814,0.06362222215757429,-0.010329581635959206,0.005470324223432962,0.004977600796416126,0.9099279298828066,0.13966133803685227,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,8,2026082705,2,0.75,0.25,99,409,inference,42,ZLZ,0.7142857142857143,0.65066349212814,0.06362222215757429,-0.011254654387003571,0.005476701609811608,0.004977600796416126,0.9088683574614812,0.15208018186142402,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,8,2026082705,3,0.5,0.2,231,46,balance,63,LOO,0.6349206349206349,0.6760172246988678,-0.04109658977823294,-0.013948610276120488,0.003548422504643604,0.0037386519721389158,1.053609587710136,0.23416030644757582,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,8,2026082705,3,0.5,0.2,231,46,balance,63,ZLZ,0.6349206349206349,0.6760172246988678,-0.04109658977823294,-0.013902312556950958,0.0035482627545698263,0.0037386519721389158,1.0536570233768303,0.23338834372117592,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,8,2026082705,3,0.5,0.2,231,46,inference,42,LOO,0.6428571428571429,0.6760172246988678,-0.03316008184172492,-0.015446349723796327,0.005333805223557906,0.0055998008959681446,1.0498697761281965,0.211498497945973,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,8,2026082705,3,0.5,0.2,231,46,inference,42,ZLZ,0.6666666666666666,0.6760172246988678,-0.009350558032201195,-0.013448671748870544,0.005319404178688152,0.005420054200542005,1.018921296158901,0.18439447260283703,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,9,2026082705,0,0.25,0.75,426,405,balance,63,LOO,0.7936507936507936,0.650656130049083,0.14299466360171065,-0.014759833809384726,0.0036625764829409588,0.002641438893359016,0.7211969239855998,0.24388669938145482,0.0,0.20146442600338665,1.0,0.5234144786109524,0.0
legacy,legacy_smooth,500,9,2026082705,0,0.25,0.75,426,405,balance,63,ZLZ,0.746031746031746,0.650656130049083,0.09537561598266309,-0.016379877839733492,0.0036698021497986615,0.0030559416120091998,0.8327265305506619,0.2703891951912275,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_smooth,500,9,2026082705,0,0.25,0.75,426,405,inference,42,LOO,0.7857142857142857,0.650656130049083,0.13505815566520274,-0.017256825261156683,0.00550956262317462,0.004106520657043305,0.7453442202054725,0.2324889626404147,0.0,0.2511973726006038,1.0,0.6533790320830186,0.0
legacy,legacy_smooth,500,9,2026082705,0,0.25,0.75,426,405,inference,42,ZLZ,0.7619047619047619,0.650656130049083,0.1112486318556789,-0.017900109518047547,0.005514697046447789,0.00442453404125878,0.8023167916556321,0.24104318573808353,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_smooth,500,9,2026082705,1,0.5,0.8,263,305,balance,63,LOO,0.6507936507936508,0.6764730130568544,-0.025679362263203553,-0.009488428195671306,0.0035237395770789043,0.003665504433553588,1.0402313659604219,0.15984254040447612,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,9,2026082705,1,0.5,0.8,263,305,balance,63,ZLZ,0.6666666666666666,0.6764730130568544,-0.009806346390187737,-0.009643352357232016,0.003524570515934402,0.0035842293906810036,1.0169265657977014,0.1624332499537345,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,9,2026082705,1,0.5,0.8,263,305,inference,42,LOO,0.6190476190476191,0.6764730130568544,-0.0574253940092353,-0.008739259732643445,0.005279905736186603,0.005751894253636414,1.0893933606077415,0.12027117735100741,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,9,2026082705,1,0.5,0.8,263,305,inference,42,ZLZ,0.6904761904761905,0.6764730130568544,0.0140031774193361,-0.00983190292361702,0.0052883063524568055,0.0052126541673580004,0.9856944397588353,0.13520080544124777,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,9,2026082705,2,0.75,0.25,405,426,balance,63,LOO,0.5873015873015873,0.650656130049083,-0.06335454274749563,0.035563594191887926,0.0034105852414422107,0.003909329562171344,1.1462342341334453,0.6089634005158195,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,9,2026082705,2,0.75,0.25,405,426,balance,63,ZLZ,0.5714285714285714,0.650656130049083,-0.07922755862051156,0.03164367126570855,0.0034304522366419483,0.003949967083607638,1.1514420872608446,0.5402704017045612,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_smooth,500,9,2026082705,2,0.75,0.25,405,426,inference,42,LOO,0.5476190476190477,0.650656130049083,-0.10303708243003529,0.03567784993209344,0.005115241852572549,0.0060422543000940195,1.1812255361992823,0.49884495946115975,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_smooth,500,9,2026082705,2,0.75,0.25,405,426,inference,42,ZLZ,0.5,0.650656130049083,-0.15065613004908296,0.03360527519865053,0.005132409984638249,0.006097560975609756,1.18805025199863,0.4690798587032861,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_smooth,500,9,2026082705,3,0.5,0.2,263,188,balance,63,LOO,0.6190476190476191,0.6768239440924494,-0.05777632504483032,-0.008988613755951724,0.0035193754329361717,0.0038036720064369843,1.080780405193551,0.15151649662203853,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,9,2026082705,3,0.5,0.2,263,188,balance,63,ZLZ,0.6349206349206349,0.6768239440924494,-0.04190330917181451,-0.009662528952965932,0.0035228041596618064,0.0037386519721389158,1.0612715901010605,0.16279706016656026,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,9,2026082705,3,0.5,0.2,263,188,inference,42,LOO,0.5952380952380952,0.6768239440924494,-0.08158584885435416,-0.007302016464309502,0.005266510817877099,0.005876334273546817,1.1157926902190498,0.10061930599944749,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,9,2026082705,3,0.5,0.2,263,188,inference,42,ZLZ,0.6428571428571429,0.6768239440924494,-0.03396680123530649,-0.00985145446759006,0.00528566259297262,0.005599800895968143,1.059432152066077,0.13550353838778878,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,10,2026082705,0,0.25,0.75,75,338,balance,63,LOO,0.6190476190476191,0.649245313788891,-0.030197694741271985,-0.003997334294937094,0.0036230226532499776,0.003803672006436983,1.0498615025288227,0.06641022395974541,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,10,2026082705,0,0.25,0.75,75,338,balance,63,ZLZ,0.6507936507936508,0.649245313788891,0.0015483370047597589,-0.013064834928744218,0.003560692900271228,0.003665504433553588,1.0294357127160212,0.21894582468613855,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,10,2026082705,0,0.25,0.75,75,338,inference,42,LOO,0.6904761904761905,0.649245313788891,0.04123087668729941,-0.005313731509934194,0.005445092784860882,0.005212654167358001,0.9573122760829466,0.07201068870273925,1.0,0.2830137546510798,1.0,0.7726455471066307,0.0
legacy,legacy_smooth,500,10,2026082705,0,0.25,0.75,75,338,inference,42,ZLZ,0.7380952380952381,0.649245313788891,0.08884992430634708,-0.022309433800369094,0.005325142717453299,0.004714894087716387,0.8854023897356205,0.30571934642740567,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,10,2026082705,1,0.5,0.8,347,490,balance,63,LOO,0.7301587301587301,0.6764758498611017,0.053682880297628466,-0.011301974166035511,0.0035332163450188746,0.0031778541763180794,0.8994224711991429,0.19013811971056194,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,10,2026082705,1,0.5,0.8,347,490,balance,63,ZLZ,0.6507936507936508,0.6764758498611017,-0.02568219906745084,-0.011520320442233722,0.003534613292463795,0.0036655044335535884,1.0370312479073365,0.19377315307190296,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,10,2026082705,1,0.5,0.8,347,490,inference,42,LOO,0.6904761904761905,0.6764758498611017,0.014000340615088813,-0.011174050219736609,0.005298962186743788,0.005212654167357999,0.9837122786794549,0.15350241366033718,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,10,2026082705,1,0.5,0.8,347,490,inference,42,ZLZ,0.6666666666666666,0.6764758498611017,-0.009809183194435023,-0.010962283152298968,0.005297299942080836,0.005420054200542005,1.0231729862011456,0.15061690999162503,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,10,2026082705,2,0.75,0.25,338,75,balance,63,LOO,0.6349206349206349,0.649245313788891,-0.014324678868256169,-0.011704820241432823,0.003658886682213042,0.003738651972138915,1.021800426428519,0.1935041433540414,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
legacy,legacy_smooth,500,10,2026082705,2,0.75,0.25,338,75,balance,63,ZLZ,0.6031746031746031,0.649245313788891,-0.04607071061428791,-0.02161231759376092,0.00359976322066353,0.0038605645364477915,1.0724495750962724,0.360217139531819,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,10,2026082705,2,0.75,0.25,338,75,inference,42,LOO,0.6666666666666666,0.649245313788891,0.017421352877775576,-0.013898540739537446,0.005505175023479085,0.005420054200542005,0.9845380351080489,0.1873197799788954,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,10,2026082705,2,0.75,0.25,338,75,inference,42,ZLZ,0.6428571428571429,0.649245313788891,-0.006388170931748149,-0.029516933057401773,0.005376762898881626,0.005599800895968143,1.0414818360565814,0.4025416176465668,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,10,2026082705,3,0.5,0.2,347,241,balance,63,LOO,0.6031746031746031,0.677148105519913,-0.07397350234530986,-0.011744600213869583,0.0035322200720627364,0.0038605645364477924,1.0929569669177805,0.19761247655023076,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,10,2026082705,3,0.5,0.2,347,241,balance,63,ZLZ,0.5873015873015873,0.677148105519913,-0.08984651821832568,-0.011564205203886346,0.0035313032345475753,0.003909329562171343,1.1070500895888653,0.1946024409341632,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,10,2026082705,3,0.5,0.2,347,241,inference,42,LOO,0.5714285714285714,0.677148105519913,-0.1057195340913416,-0.01090844666302171,0.005291864744695258,0.005973120955699353,1.1287365123394375,0.14995416910385234,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,10,2026082705,3,0.5,0.2,347,241,inference,42,ZLZ,0.5476190476190477,0.677148105519913,-0.12952905790086533,-0.01100404216288553,0.005292299589934538,0.00604225430009402,1.1417067755547752,0.15126206856452634,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_smooth,500,11,2026082705,0,0.25,0.75,206,289,balance,63,LOO,0.7301587301587301,0.6481294544049692,0.08202927575376096,-0.004426405806341127,0.0036273584290158816,0.0031778541763180785,0.8760794496893003,0.07349469486540283,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,11,2026082705,0,0.25,0.75,206,289,balance,63,ZLZ,0.7142857142857143,0.6481294544049692,0.06615625988074514,-0.0053371588967568995,0.0036314735368365063,0.003291639236339696,0.906419722724222,0.08856633857335955,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,11,2026082705,0,0.25,0.75,206,289,inference,42,LOO,0.7619047619047619,0.6481294544049692,0.1137753074997927,-0.009758210189989569,0.00548140042252362,0.00442453404125878,0.8071904440839478,0.1318027294644584,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_smooth,500,11,2026082705,0,0.25,0.75,206,289,inference,42,ZLZ,0.7619047619047619,0.6481294544049692,0.1137753074997927,-0.009690840322083338,0.005480960482281802,0.00442453404125878,0.8072552348373772,0.13089802751123267,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_smooth,500,11,2026082705,1,0.5,0.8,70,94,balance,63,LOO,0.6825396825396826,0.6762289952207228,0.0063106873189597845,-0.014112197542440863,0.003548078300111464,0.00349482684352116,0.9849914652141044,0.23691799541282207,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,11,2026082705,1,0.5,0.8,70,94,balance,63,ZLZ,0.6666666666666666,0.6762289952207228,-0.009562328554056143,-0.014890741813752828,0.0035519088859588973,0.003584229390681003,1.009099474609237,0.24985349294915343,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,11,2026082705,1,0.5,0.8,70,94,inference,42,LOO,0.6428571428571429,0.6762289952207228,-0.03337185236357987,-0.015489263759120186,0.00533254818860327,0.005599800895968143,1.0501172606252385,0.21211109250382135,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,11,2026082705,1,0.5,0.8,70,94,inference,42,ZLZ,0.5952380952380952,0.6762289952207228,-0.08099089998262754,-0.016131685570651255,0.005336864150679912,0.0058763342735468176,1.1010837277539054,0.22081911978627522,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,11,2026082705,2,0.75,0.25,289,206,balance,63,LOO,0.7301587301587301,0.6481294544049692,0.08202927575376096,0.022320041291741255,0.003497544045143112,0.0031778541763180785,0.9085958990941164,0.37740999506428013,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,11,2026082705,2,0.75,0.25,289,206,balance,63,ZLZ,0.7142857142857143,0.6481294544049692,0.06615625988074514,0.0232961777894356,0.0034923466882401588,0.003291639236339696,0.9425293449312153,0.3942085115147441,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,11,2026082705,2,0.75,0.25,289,206,inference,42,LOO,0.7857142857142857,0.6481294544049692,0.13758483130931654,0.027950408018457162,0.0052007676057401935,0.004106520657043305,0.7895989531450808,0.3875738152231232,0.0,0.2511973726006038,1.0,0.6533790320830186,0.0
legacy,legacy_smooth,500,11,2026082705,2,0.75,0.25,289,206,inference,42,ZLZ,0.7619047619047619,0.6481294544049692,0.1137753074997927,0.028500503607586714,0.0051970354467197905,0.00442453404125878,0.8513572952540492,0.395343583611237,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_smooth,500,11,2026082705,3,0.5,0.2,70,309,balance,63,LOO,0.6507936507936508,0.6765809840895262,-0.025787333295875348,-0.016385162772277084,0.00355751879995499,0.003665504433553588,1.0303541989995848,0.2747117010774849,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,11,2026082705,3,0.5,0.2,70,309,balance,63,ZLZ,0.6190476190476191,0.6765809840895262,-0.05753336504190709,-0.014920483658221406,0.003550244061301148,0.0038036720064369835,1.0713832459853352,0.25041122715928626,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,11,2026082705,3,0.5,0.2,70,309,inference,42,LOO,0.5952380952380952,0.6765809840895262,-0.08134288885143093,-0.015709782536973638,0.0053310841556592934,0.005876334273546817,1.1022775296669636,0.21516043032517831,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,11,2026082705,3,0.5,0.2,70,309,inference,42,ZLZ,0.5952380952380952,0.6765809840895262,-0.08134288885143093,-0.01616390599924078,0.005334402904967384,0.0058763342735468176,1.10159175792192,0.22131120804905885,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,12,2026082705,0,0.25,0.75,94,40,balance,63,LOO,0.6984126984126984,0.6497342896717373,0.04867840874096108,0.021890309418786114,0.003491505578705969,0.003397296792074058,0.9730177184288427,0.37046358934800205,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,12,2026082705,0,0.25,0.75,94,40,balance,63,ZLZ,0.6666666666666666,0.6497342896717373,0.016932376994929332,0.024623737257523537,0.003477616778108028,0.0035842293906810036,1.0306568030278993,0.4175544411276371,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,12,2026082705,0,0.25,0.75,94,40,inference,42,LOO,0.5952380952380952,0.6497342896717373,-0.054496194433642065,0.024630577514325847,0.005217810408987233,0.005876334273546817,1.1262069360407063,0.3409812099359313,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,12,2026082705,0,0.25,0.75,94,40,inference,42,ZLZ,0.5952380952380952,0.6497342896717373,-0.054496194433642065,0.023653873717069285,0.0052266592033988115,0.005876334273546817,1.1243002546876468,0.3271825870937745,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,12,2026082705,1,0.5,0.8,301,84,balance,63,LOO,0.6190476190476191,0.6755848051289883,-0.05653718608136926,-0.02037925383414274,0.003581202926066231,0.0038036720064369843,1.0621213276554324,0.3405444551607632,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,12,2026082705,1,0.5,0.8,301,84,balance,63,ZLZ,0.6190476190476191,0.6755848051289883,-0.05653718608136926,-0.020523833588775076,0.003581912645245132,0.0038036720064369843,1.0619108792299081,0.3429264546728604,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,12,2026082705,1,0.5,0.8,301,84,inference,42,LOO,0.6190476190476191,0.6755848051289883,-0.05653718608136926,-0.0230665755990187,0.005392719419699593,0.005751894253636414,1.0666036568905768,0.31410815563461847,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,12,2026082705,1,0.5,0.8,301,84,inference,42,ZLZ,0.5952380952380952,0.6755848051289883,-0.0803467098908931,-0.0234704969834284,0.005395407709938849,0.005876334273546817,1.0891362783802336,0.3195289054311892,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,12,2026082705,2,0.75,0.25,40,94,balance,63,LOO,0.6825396825396826,0.6497342896717373,0.03280539286794526,0.011987592457631924,0.0035437875775756445,0.00349482684352116,0.9861840663463302,0.20137155749179123,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,12,2026082705,2,0.75,0.25,40,94,balance,63,ZLZ,0.6666666666666666,0.6497342896717373,0.016932376994929332,0.0013777889355625073,0.0034879784714727975,0.0035842293906810036,1.0275950439474943,0.023328982371391693,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,12,2026082705,2,0.75,0.25,40,94,inference,42,LOO,0.6190476190476191,0.6497342896717373,-0.03068667062411823,0.010472631154124223,0.005328435487862021,0.005751894253636414,1.0794715009197384,0.14346829989151844,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,12,2026082705,2,0.75,0.25,40,94,inference,42,ZLZ,0.6666666666666666,0.6497342896717373,0.016932376994929332,0.010419734469711006,0.00532976944956113,0.005420054200542005,1.0169397104012274,0.1427257849736465,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,12,2026082705,3,0.5,0.2,301,400,balance,63,LOO,0.6507936507936508,0.6769123784200923,-0.026118727626441518,-0.021507839620411584,0.0035803005887443447,0.003665504433553588,1.0237979584946317,0.35944880523602696,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,12,2026082705,3,0.5,0.2,301,400,balance,63,ZLZ,0.6190476190476191,0.6769123784200923,-0.05786475937247326,-0.02067901155695706,0.0035760484089632535,0.0038036720064369835,1.0636522696122341,0.3458024622730137,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,12,2026082705,3,0.5,0.2,301,400,inference,42,LOO,0.6428571428571429,0.6769123784200923,-0.034055235562949426,-0.022777319874799695,0.005380673240640975,0.005599800895968143,1.0407249512332521,0.31051623480977764,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,12,2026082705,3,0.5,0.2,301,400,inference,42,ZLZ,0.6666666666666666,0.6769123784200923,-0.010245711753425701,-0.02364795428049493,0.005386953468826541,0.005420054200542005,1.0061446106611118,0.3221973506201595,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,13,2026082705,0,0.25,0.75,373,473,balance,63,LOO,0.6984126984126984,0.6478633191322838,0.050549379280414586,0.0038020005428753834,0.0035914195603827027,0.0033972967920740584,0.9459481786951234,0.06344232679899038,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,13,2026082705,0,0.25,0.75,373,473,balance,63,ZLZ,0.6666666666666666,0.6478633191322838,0.01880334753438284,0.004726072668788106,0.003587291781015181,0.0035842293906810036,0.9991463224847267,0.07890727468149294,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,13,2026082705,0,0.25,0.75,373,473,inference,42,LOO,0.7142857142857143,0.6478633191322838,0.06642239515343051,0.0009510777934529369,0.005408874734727958,0.004977600796416126,0.9202654970833738,0.012931907208195922,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,13,2026082705,0,0.25,0.75,373,473,inference,42,ZLZ,0.6904761904761905,0.6478633191322838,0.04261287134390668,0.003566502862296428,0.005391218251554989,0.0052126541673580004,0.9668787135179538,0.04857346891459701,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,13,2026082705,1,0.5,0.8,482,429,balance,63,LOO,0.7777777777777778,0.674691945291337,0.10308583248644076,-0.007652310767728987,0.0035238605674758304,0.00278773397052967,0.7911022349350633,0.12890900044011347,1.0,0.20696826085987063,1.0,0.5434441095935034,0.0
legacy,legacy_smooth,500,13,2026082705,1,0.5,0.8,482,429,balance,63,ZLZ,0.7777777777777778,0.674691945291337,0.10308583248644076,-0.007985058672966505,0.0035255381746599895,0.00278773397052967,0.7907257934594695,0.1344823844580754,1.0,0.20696826085987063,1.0,0.5434441095935034,0.0
legacy,legacy_smooth,500,13,2026082705,1,0.5,0.8,482,429,inference,42,LOO,0.7380952380952381,0.674691945291337,0.06340329280390111,-0.007000838394396802,0.0052807932691887535,0.004714894087716387,0.8928382247466201,0.09633863076741808,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,13,2026082705,1,0.5,0.8,482,429,inference,42,ZLZ,0.7619047619047619,0.674691945291337,0.08721281661342484,-0.0071662670299803555,0.005282108990415398,0.004424534041258779,0.8376453513714459,0.09860281364532728,1.0,0.2607425191276249,1.0,0.6843972569730633,0.0
legacy,legacy_smooth,500,13,2026082705,2,0.75,0.25,473,373,balance,63,LOO,0.6190476190476191,0.6478633191322838,-0.02881570008466472,0.016822164231538816,0.003528700210970449,0.003803672006436983,1.0779243854753284,0.28318776562546666,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,13,2026082705,2,0.75,0.25,473,373,balance,63,ZLZ,0.6190476190476191,0.6478633191322838,-0.02881570008466472,0.017725806723974613,0.0035246611984686284,0.003803672006436983,1.079159610600184,0.29857079244884627,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,13,2026082705,2,0.75,0.25,473,373,inference,42,LOO,0.6666666666666666,0.6478633191322838,0.01880334753438284,0.013760110876090303,0.005319415044019575,0.0054200542005420045,1.0189192149305164,0.18866441564071837,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,13,2026082705,2,0.75,0.25,473,373,inference,42,ZLZ,0.6190476190476191,0.6478633191322838,-0.02881570008466472,0.015615842962802495,0.005305123344647148,0.005751894253636414,1.0842149899191424,0.21439649941763517,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,13,2026082705,3,0.5,0.2,482,127,balance,63,LOO,0.6666666666666666,0.6760606233871573,-0.009393956720490704,-0.00793518062671239,0.0035179681108084156,0.0035842293906810036,1.0188350996329416,0.13378606116911596,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,13,2026082705,3,0.5,0.2,482,127,balance,63,ZLZ,0.6666666666666666,0.6760606233871573,-0.009393956720490704,-0.008047620085751106,0.003518573811162026,0.0035842293906810036,1.0186597135778983,0.13567009620093495,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,13,2026082705,3,0.5,0.2,482,127,inference,42,LOO,0.6190476190476191,0.6760606233871573,-0.057013004339538265,-0.007034139140736029,0.005270052122507555,0.005751894253636414,1.0914302401433542,0.09689547576292591,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,13,2026082705,3,0.5,0.2,482,127,inference,42,ZLZ,0.6666666666666666,0.6760606233871573,-0.009393956720490704,-0.007222413366300473,0.0052715649401394275,0.005420054200542005,1.0281679656968525,0.09947468227343441,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,14,2026082705,0,0.25,0.75,156,100,balance,63,LOO,0.6190476190476191,0.6494887720676992,-0.030441153020080103,0.008775303366450937,0.0035631813538472656,0.0038036720064369835,1.0674932395259795,0.14700874688930687,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,14,2026082705,0,0.25,0.75,156,100,balance,63,ZLZ,0.5873015873015873,0.6494887720676992,-0.06218718476611185,0.006833447466140341,0.003571128574010024,0.003909329562171343,1.0947042317721853,0.11435024953681719,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,14,2026082705,0,0.25,0.75,156,100,inference,42,LOO,0.6428571428571429,0.6494887720676992,-0.006631629210556267,0.00880363057014455,0.005344939140209828,0.005599800895968143,1.0476828171608161,0.12041772764692038,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,14,2026082705,0,0.25,0.75,156,100,inference,42,ZLZ,0.5714285714285714,0.6494887720676992,-0.07806020063912777,0.005523510989861258,0.005367428050275658,0.005973120955699354,1.112846022294158,0.07539318780238591,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,14,2026082705,1,0.5,0.8,31,12,balance,63,LOO,0.6190476190476191,0.6760272700723351,-0.05697965102471603,-0.009530205405450798,0.0035267023405071204,0.0038036720064369835,1.0785350276797208,0.16047887017510915,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,14,2026082705,1,0.5,0.8,31,12,balance,63,ZLZ,0.6507936507936508,0.6760272700723351,-0.025233619278684283,-0.00989349530655148,0.0035286609074859083,0.003665504433553588,1.0387805826786507,0.16655005828876038,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,14,2026082705,1,0.5,0.8,31,12,inference,42,LOO,0.6428571428571429,0.6760272700723351,-0.03317012721519219,-0.010460060707484065,0.005297447652551463,0.005599800895968143,1.0570752677982678,0.14371459261571534,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,14,2026082705,1,0.5,0.8,31,12,inference,42,ZLZ,0.6904761904761905,0.6760272700723351,0.01444892040385537,-0.010198227224149092,0.005295362007714209,0.0052126541673580004,0.9843810790960617,0.14014475753964536,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,14,2026082705,2,0.75,0.25,100,156,balance,63,LOO,0.6825396825396826,0.6494887720676992,0.033050910471983386,-0.0041610274756542776,0.003622718728034574,0.00349482684352116,0.9646972635430632,0.06913266126244455,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,14,2026082705,2,0.75,0.25,100,156,balance,63,ZLZ,0.6666666666666666,0.6494887720676992,0.017177894598967458,-0.005996590685550696,0.0036317551339062307,0.003584229390681003,0.9869138360178733,0.09950528003677081,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,14,2026082705,2,0.75,0.25,100,156,inference,42,LOO,0.6428571428571429,0.6494887720676992,-0.006631629210556267,-0.00778502410641424,0.005459603857640783,0.005599800895968143,1.0256789763475516,0.10536088155802197,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,14,2026082705,2,0.75,0.25,100,156,inference,42,ZLZ,0.6428571428571429,0.6494887720676992,-0.006631629210556267,-0.008568864826223543,0.005464319229614092,0.005599800895968143,1.0247938783700268,0.1159191693128938,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,14,2026082705,3,0.5,0.2,31,91,balance,63,LOO,0.6507936507936508,0.6772249875123435,-0.02643133671869269,-0.009737982713230675,0.003521358994689708,0.0036655044335535884,1.0409346048162813,0.1641019901181082,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,14,2026082705,3,0.5,0.2,31,91,balance,63,ZLZ,0.6825396825396826,0.6772249875123435,0.005314695027339056,-0.009960812216405324,0.003522658434141395,0.00349482684352116,0.9920992650463943,0.1678260933838975,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,14,2026082705,3,0.5,0.2,31,91,inference,42,LOO,0.6904761904761905,0.6772249875123435,0.013251202963846964,-0.010267617578260224,0.005286390667958953,0.0052126541673580004,0.9860516361289995,0.14121800032186957,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,14,2026082705,3,0.5,0.2,31,91,inference,42,ZLZ,0.6904761904761905,0.6772249875123435,0.013251202963846964,-0.010267617578260335,0.005286390667958953,0.0052126541673580004,0.9860516361289995,0.1412180003218711,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,15,2026082705,0,0.25,0.75,330,198,balance,63,LOO,0.7142857142857143,0.6487191228338001,0.06556659145191424,0.04102778667247997,0.00339199799055989,0.0032916392363396955,0.9704130855915899,0.7044501980224792,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,15,2026082705,0,0.25,0.75,330,198,balance,63,ZLZ,0.6825396825396826,0.6487191228338001,0.03382055970588249,0.04212981867692456,0.003386539169375149,0.00349482684352116,1.0319759107248097,0.7239549441487328,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,15,2026082705,0,0.25,0.75,330,198,inference,42,LOO,0.7619047619047619,0.6487191228338001,0.1131856390709618,0.04096179590326354,0.005090658584774692,0.00442453404125878,0.8691476687302938,0.5741058916167078,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_smooth,500,15,2026082705,0,0.25,0.75,330,198,inference,42,ZLZ,0.6904761904761905,0.6487191228338001,0.0417570676423904,0.04331970069399427,0.005069872008441811,0.0052126541673580004,1.0281628724903595,0.6083968398731691,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,15,2026082705,1,0.5,0.8,139,203,balance,63,LOO,0.6825396825396826,0.6763247607497873,0.006214921789895245,-0.008417355449069852,0.0035195065905929087,0.00349482684352116,0.992987725285779,0.1418844416931129,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,15,2026082705,1,0.5,0.8,139,203,balance,63,ZLZ,0.7142857142857143,0.6763247607497873,0.03796095353592699,-0.008419500159595694,0.003519323931104132,0.003291639236339696,0.9353044223203961,0.1419242762397002,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,15,2026082705,1,0.5,0.8,139,203,inference,42,LOO,0.6904761904761905,0.6763247607497873,0.014151429726403153,-0.007377037492427685,0.00527081724127025,0.0052126541673580004,0.9889650748167029,0.10161153491554925,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,15,2026082705,1,0.5,0.8,139,203,inference,42,ZLZ,0.6904761904761905,0.6763247607497873,0.014151429726403153,-0.007377037492427685,0.005270817241270251,0.0052126541673580004,0.9889650748167027,0.10161153491554925,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,15,2026082705,2,0.75,0.25,198,330,balance,63,LOO,0.6984126984126984,0.6487191228338001,0.04969357557889831,0.005754675796610487,0.0035798583001681286,0.003397296792074058,0.9490031468325166,0.09618070218209468,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,15,2026082705,2,0.75,0.25,198,330,balance,63,ZLZ,0.6825396825396826,0.6487191228338001,0.03382055970588249,0.008257395979208715,0.003566531081797969,0.0034948268435211604,0.9798952436885364,0.13826749821380965,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,15,2026082705,2,0.75,0.25,198,330,inference,42,LOO,0.7619047619047619,0.6487191228338001,0.1131856390709618,0.008822100164430302,0.0053505951263542835,0.00442453404125878,0.8269237228333346,0.12060656251984099,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_smooth,500,15,2026082705,2,0.75,0.25,198,330,inference,42,ZLZ,0.7857142857142857,0.6487191228338001,0.13699516288048563,0.008322670057860693,0.0053533672531409235,0.004106520657043305,0.7670911527009342,0.11374941161921992,0.0,0.2511973726006038,1.0,0.6533790320830186,0.0
legacy,legacy_smooth,500,15,2026082705,3,0.5,0.2,139,466,balance,63,LOO,0.6507936507936508,0.6795253422027465,-0.028731691409095705,-0.008825054497984208,0.003504164237514048,0.0036655044335535884,1.046042418421004,0.14908198596501943,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,15,2026082705,3,0.5,0.2,139,466,balance,63,ZLZ,0.6666666666666666,0.6795253422027465,-0.012858675536079889,-0.008572327793896273,0.0035028783949117856,0.0035842293906810036,1.0232240422297807,0.14483924060835027,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,15,2026082705,3,0.5,0.2,139,466,inference,42,LOO,0.6666666666666666,0.6795253422027465,-0.012858675536079889,-0.007516383552394035,0.005245896120081637,0.005420054200542005,1.0331989190166537,0.10377651694194152,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,15,2026082705,3,0.5,0.2,139,466,inference,42,ZLZ,0.6666666666666666,0.6795253422027465,-0.012858675536079889,-0.007510942732256942,0.0052458496967735125,0.005420054200542005,1.0332080623422433,0.1037018559774551,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,16,2026082705,0,0.25,0.75,447,102,balance,63,LOO,0.6507936507936508,0.651240030394753,-0.0004463796011021648,-0.015302657458351465,0.0036628115342647737,0.003665504433553588,1.0007352000679322,0.25284802770980064,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,16,2026082705,0,0.25,0.75,447,102,balance,63,ZLZ,0.6507936507936508,0.651240030394753,-0.0004463796011021648,-0.02451594221454234,0.003600841851688696,0.003665504433553588,1.017957628945733,0.40855127031573124,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,16,2026082705,0,0.25,0.75,447,102,inference,42,LOO,0.5476190476190477,0.651240030394753,-0.1036209827757053,-0.012788775457362123,0.0054823908465595275,0.00604225430009402,1.1021203101354649,0.17272053133206408,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_smooth,500,16,2026082705,0,0.25,0.75,447,102,inference,42,ZLZ,0.5476190476190477,0.651240030394753,-0.1036209827757053,-0.011126854080489412,0.0054719989666081525,0.0060422543000940195,1.1042133481686935,0.15041785434090515,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_smooth,500,16,2026082705,1,0.5,0.8,86,73,balance,63,LOO,0.7142857142857143,0.67742674893376,0.03685896535195432,-0.011352181829110686,0.003528811453297107,0.0032916392363396955,0.9327897735267742,0.1911019468611272,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,16,2026082705,1,0.5,0.8,86,73,balance,63,ZLZ,0.7301587301587301,0.67742674893376,0.05273198122497014,-0.011783533918532596,0.003531077211362343,0.0031778541763180785,0.8999673431360665,0.19829965070956798,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,16,2026082705,1,0.5,0.8,86,73,inference,42,LOO,0.7380952380952381,0.67742674893376,0.060668489161478156,-0.011924231292888443,0.005297281381001496,0.004714894087716387,0.8900592112448813,0.16383393795626405,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,16,2026082705,1,0.5,0.8,86,73,inference,42,ZLZ,0.7380952380952381,0.67742674893376,0.060668489161478156,-0.011993775862079725,0.00529786528742624,0.004714894087716387,0.8899611129989554,0.16478036975671365,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,16,2026082705,2,0.75,0.25,102,447,balance,63,LOO,0.6666666666666666,0.651240030394753,0.015426636271913652,0.01342840264185119,0.0035267396870754366,0.003584229390681003,1.0163010907258767,0.2261193103829986,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,16,2026082705,2,0.75,0.25,102,447,balance,63,ZLZ,0.6507936507936508,0.651240030394753,-0.0004463796011021648,0.014353394594382896,0.0035221269193047872,0.0036655044335535884,1.0407076512385027,0.24185335902166852,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,16,2026082705,2,0.75,0.25,102,447,inference,42,LOO,0.7857142857142857,0.651240030394753,0.13447425531953272,0.00882756794182149,0.005328876903597174,0.004106520657043305,0.7706165354037852,0.12092698491919207,0.0,0.2511973726006038,1.0,0.6533790320830186,0.0
legacy,legacy_smooth,500,16,2026082705,2,0.75,0.25,102,447,inference,42,ZLZ,0.6666666666666666,0.651240030394753,0.015426636271913652,0.010083401710077045,0.00532102312809756,0.005420054200542005,1.0186112839693393,0.1382322878467928,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,16,2026082705,3,0.5,0.2,86,262,balance,63,LOO,0.6984126984126984,0.6765839538826586,0.0218287445300398,-0.011143352217321656,0.0035322012587817616,0.0033972967920740584,0.961807253657389,0.18749648800055285,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,16,2026082705,3,0.5,0.2,86,262,balance,63,ZLZ,0.6825396825396826,0.6765839538826586,0.005955728657023984,-0.011727560937397241,0.0035352206150032666,0.003494826843521161,0.9885739036170255,0.1972420182425518,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,16,2026082705,3,0.5,0.2,86,262,inference,42,LOO,0.6904761904761905,0.6765839538826586,0.013892236593531893,-0.010812323666477885,0.005295793565434433,0.0052126541673580004,0.9843008612308678,0.14857765993104816,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,16,2026082705,3,0.5,0.2,86,262,inference,42,ZLZ,0.7142857142857143,0.6765839538826586,0.03770176040305573,-0.011936804210390894,0.0053040685508579394,0.004977600796416128,0.9384495597461678,0.16390171820940538,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,17,2026082705,0,0.25,0.75,311,314,balance,63,LOO,0.5714285714285714,0.6506365089228225,-0.07920793749425115,-0.012174094286848014,0.0036560781315499395,0.003949967083607638,1.080383662898667,0.2013394727110615,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_smooth,500,17,2026082705,0,0.25,0.75,311,314,balance,63,ZLZ,0.5555555555555556,0.6506365089228225,-0.09508095336726696,-0.011277073141364946,0.0036519278957022542,0.003982477100756672,1.090513617600014,0.18661016639764247,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_smooth,500,17,2026082705,0,0.25,0.75,311,314,inference,42,LOO,0.5,0.6506365089228225,-0.15063650892282254,-0.015021327198890155,0.005501628813416514,0.006097560975609756,1.108319223706982,0.20251754927715315,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_smooth,500,17,2026082705,0,0.25,0.75,311,314,inference,42,ZLZ,0.5238095238095238,0.6506365089228225,-0.1268269851132987,-0.013902934312465143,0.00549526603176196,0.006083734306730822,1.107086403382036,0.18754785863827336,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_smooth,500,17,2026082705,1,0.5,0.8,122,98,balance,63,LOO,0.7301587301587301,0.676582756911259,0.0535759732474711,-0.013121572763417522,0.0035418823518747664,0.0031778541763180785,0.8972218330843195,0.22047981070416767,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,17,2026082705,1,0.5,0.8,122,98,balance,63,ZLZ,0.6984126984126984,0.676582756911259,0.021829941501439354,-0.013071146791973742,0.0035415552835654338,0.0033972967920740584,0.9592669096086666,0.21964265217455237,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,17,2026082705,1,0.5,0.8,122,98,inference,42,LOO,0.7142857142857143,0.676582756911259,0.03770295737445528,-0.013211930640783853,0.00531319229344946,0.004977600796416126,0.9368380667405773,0.18125438333896815,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,17,2026082705,1,0.5,0.8,122,98,inference,42,ZLZ,0.7142857142857143,0.676582756911259,0.03770295737445528,-0.011402535096624256,0.005299647876475677,0.004977600796416128,0.9392323626841197,0.15663106837697846,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,17,2026082705,2,0.75,0.25,314,311,balance,63,LOO,0.6984126984126984,0.6506365089228225,0.04777618948987583,0.01588980689588282,0.003518287899171137,0.0033972967920740584,0.9656107997513272,0.267887797796747,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,17,2026082705,2,0.75,0.25,314,311,balance,63,ZLZ,0.7142857142857143,0.6506365089228225,0.06364920536289176,0.016374529735783683,0.0035155264074581004,0.003291639236339696,0.9363147519974723,0.27616819022733513,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,17,2026082705,2,0.75,0.25,314,311,inference,42,LOO,0.6428571428571429,0.6506365089228225,-0.007779366065679638,0.014948495475376578,0.005286622174061339,0.005599800895968143,1.0592398532740634,0.20559301132947594,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,17,2026082705,2,0.75,0.25,314,311,inference,42,ZLZ,0.6428571428571429,0.6506365089228225,-0.007779366065679638,0.014261762632896913,0.005292550659058834,0.005599800895968143,1.0580533388723288,0.1960381936315836,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,17,2026082705,3,0.5,0.2,122,267,balance,63,LOO,0.6825396825396826,0.675335506311717,0.007204176227965542,-0.012780501140373879,0.003546730759920288,0.0034948268435211604,0.9853657015678591,0.21460200374946117,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,17,2026082705,3,0.5,0.2,122,267,balance,63,ZLZ,0.6349206349206349,0.675335506311717,-0.04041487139108213,-0.012978821833647403,0.003547561766467853,0.0037386519721389158,1.0538652230039458,0.2179065515429784,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,17,2026082705,3,0.5,0.2,122,267,inference,42,LOO,0.6428571428571429,0.675335506311717,-0.03247836345457411,-0.012513292740610304,0.005317485850974632,0.0055998008959681446,1.0530918281506603,0.17160045428432286,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,17,2026082705,3,0.5,0.2,122,267,inference,42,ZLZ,0.6428571428571429,0.675335506311717,-0.03247836345457411,-0.011321995982928601,0.005308836163669792,0.005599800895968143,1.0548076307740524,0.15539009603065532,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,18,2026082705,0,0.25,0.75,373,493,balance,63,LOO,0.6031746031746031,0.6471452369749432,-0.04397063380034005,0.020956325991993707,0.003510974964276605,0.0038605645364477924,1.099570511247783,0.35367248939000195,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,18,2026082705,0,0.25,0.75,373,493,balance,63,ZLZ,0.5873015873015873,0.6471452369749432,-0.05984364967335587,0.019894853246795297,0.003517167179970239,0.003909329562171343,1.1114995000619852,0.33546269680653834,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,18,2026082705,0,0.25,0.75,373,493,inference,42,LOO,0.5714285714285714,0.6471452369749432,-0.0757166655463718,0.020509574406045505,0.005270548699627601,0.005973120955699353,1.1333015395762103,0.2825066876621584,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,18,2026082705,0,0.25,0.75,373,493,inference,42,ZLZ,0.5714285714285714,0.6471452369749432,-0.0757166655463718,0.021490883994250587,0.005263341017620235,0.005973120955699354,1.1348534962304302,0.2962262393957963,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,18,2026082705,1,0.5,0.8,180,198,balance,63,LOO,0.746031746031746,0.6766746299228286,0.06935711610891748,-0.02365506354297031,0.003592195436668582,0.0030559416120091993,0.8507169684629668,0.3946791103544229,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_smooth,500,18,2026082705,1,0.5,0.8,180,198,balance,63,ZLZ,0.6984126984126984,0.6766746299228286,0.02173806848986981,-0.023365069046201836,0.003590589912763646,0.003397296792074059,0.946166751039299,0.3899277695539623,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,18,2026082705,1,0.5,0.8,180,198,inference,42,LOO,0.7142857142857143,0.6766746299228286,0.03761108436288574,-0.02164181847158797,0.005372746428624314,0.004977600796416126,0.9264536978512562,0.29525385576665725,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,18,2026082705,1,0.5,0.8,180,198,inference,42,ZLZ,0.7142857142857143,0.6766746299228286,0.03761108436288574,-0.020423955915737646,0.005364317502228828,0.004977600796416126,0.9279094301088583,0.2788576909691146,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,18,2026082705,2,0.75,0.25,493,373,balance,63,LOO,0.5714285714285714,0.6471452369749432,-0.0757166655463718,-0.04869420228840682,0.003805705291455912,0.003949967083607638,1.037906716653968,0.7893319433253067,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_smooth,500,18,2026082705,2,0.75,0.25,493,373,balance,63,ZLZ,0.5714285714285714,0.6471452369749432,-0.0757166655463718,-0.04929632482992208,0.0038075512927709886,0.003949967083607638,1.0374035120963543,0.7988986024133602,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_smooth,500,18,2026082705,2,0.75,0.25,493,373,inference,42,LOO,0.5714285714285714,0.6471452369749432,-0.0757166655463718,-0.05024692009414011,0.005717396913162421,0.005973120955699353,1.044727355196945,0.6645233950585434,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,18,2026082705,2,0.75,0.25,493,373,inference,42,ZLZ,0.5476190476190477,0.6471452369749432,-0.09952618935589552,-0.04927762472859554,0.0057119111924307,0.00604225430009402,1.0578340762897511,0.6520171852778529,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_smooth,500,18,2026082705,3,0.5,0.2,180,364,balance,63,LOO,0.6349206349206349,0.6760314889814661,-0.04111085406083126,-0.02237555617389897,0.0035892294012113335,0.0037386519721389158,1.0416308221695592,0.3734850572030422,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,18,2026082705,3,0.5,0.2,180,364,balance,63,ZLZ,0.6507936507936508,0.6760314889814661,-0.02523783818781533,-0.02328001420551551,0.0035933344961045365,0.003665504433553589,1.0200843916777829,0.3883599331449056,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,18,2026082705,3,0.5,0.2,180,364,inference,42,LOO,0.6190476190476191,0.6760314889814661,-0.056983869933847076,-0.017868411298898712,0.0053512898790593864,0.005751894253636413,1.0748612733809595,0.24426244611666503,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,18,2026082705,3,0.5,0.2,180,364,inference,42,ZLZ,0.6190476190476191,0.6760314889814661,-0.056983869933847076,-0.020349607480765863,0.0053685911129291615,0.005751894253636414,1.0713973429237598,0.27773196863928235,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,19,2026082705,0,0.25,0.75,371,232,balance,63,LOO,0.8571428571428571,0.6500740233328042,0.20706883381005292,0.04042515783321132,0.0033866528299077666,0.001974983541803818,0.5831668142546531,0.6946505514064318,0.0,0.17420468360394903,1.0,0.4393352681397137,0.0
legacy,legacy_smooth,500,19,2026082705,0,0.25,0.75,371,232,balance,63,ZLZ,0.8412698412698413,0.6500740233328042,0.1911958179370371,0.04251270553541164,0.003374230363176483,0.0021537886361235052,0.6383051553409471,0.731865676906177,0.0,0.18191965648766395,1.0,0.4610347983784949,0.0
legacy,legacy_smooth,500,19,2026082705,0,0.25,0.75,371,232,inference,42,LOO,0.8571428571428571,0.6500740233328042,0.20706883381005292,0.04113481531870289,0.005073425500757192,0.0029865604778496766,0.5886674550368272,0.5775092012360459,0.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_smooth,500,19,2026082705,0,0.25,0.75,371,232,inference,42,ZLZ,0.8809523809523809,0.6500740233328042,0.23087835761957676,0.04244019190868653,0.005061295123487906,0.0025579337426027324,0.5053911459800383,0.5965495304458098,0.0,0.19825435317563556,1.0,0.5181572236295837,0.0
legacy,legacy_smooth,500,19,2026082705,1,0.5,0.8,19,313,balance,63,LOO,0.8095238095238095,0.6765725634466111,0.13295124607719844,-0.006709921114227746,0.003509514663853907,0.002487016311901105,0.7086496425035692,0.11326451865622057,0.0,0.19548678470487646,1.0,0.5030270187568459,0.0
legacy,legacy_smooth,500,19,2026082705,1,0.5,0.8,19,313,balance,63,ZLZ,0.8095238095238095,0.6765725634466111,0.13295124607719844,-0.00743313494098774,0.0035131438084986515,0.002487016311901105,0.707917593889769,0.1254076567703668,0.0,0.19548678470487646,1.0,0.5030270187568459,0.0
legacy,legacy_smooth,500,19,2026082705,1,0.5,0.8,19,313,inference,42,LOO,0.8095238095238095,0.6765725634466111,0.13295124607719844,-0.006473210473773694,0.005262438649526093,0.0037608539350699626,0.7146599106497222,0.08923314611008884,0.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_smooth,500,19,2026082705,1,0.5,0.8,19,313,inference,42,ZLZ,0.8095238095238095,0.6765725634466111,0.13295124607719844,-0.0069778925055582475,0.005266514807413957,0.0037608539350699618,0.7141067807833,0.09615295155046008,0.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_smooth,500,19,2026082705,2,0.75,0.25,232,371,balance,63,LOO,0.7936507936507936,0.6500740233328042,0.14357677031798943,0.052968927296431656,0.0033126259168654152,0.002641438893359016,0.7973852042606995,0.9203117782869019,0.0,0.20146442600338665,1.0,0.5234144786109524,0.0
legacy,legacy_smooth,500,19,2026082705,2,0.75,0.25,232,371,balance,63,ZLZ,0.8095238095238095,0.6500740233328042,0.15944978619100536,0.05269004597902971,0.0033140937812463564,0.002487016311901105,0.7504363111190516,0.9152635785574043,0.0,0.19548678470487646,1.0,0.5030270187568459,0.0
legacy,legacy_smooth,500,19,2026082705,2,0.75,0.25,232,371,inference,42,LOO,0.7857142857142857,0.6500740233328042,0.13564026238148152,0.05350747051513449,0.004963490650026998,0.004106520657043305,0.8273452992242403,0.7594878258867366,0.0,0.2511973726006038,1.0,0.6533790320830186,0.0
legacy,legacy_smooth,500,19,2026082705,2,0.75,0.25,232,371,inference,42,ZLZ,0.8333333333333334,0.6500740233328042,0.1832593100005292,0.05317362373858936,0.0049667671134928735,0.003387533875338754,0.6820400066949132,0.754500200818254,0.0,0.2281497042366718,1.0,0.5883538868867121,0.0
legacy,legacy_smooth,500,19,2026082705,3,0.5,0.2,19,465,balance,63,LOO,0.7301587301587301,0.677063938313268,0.053094791845462064,-0.007275751480660508,0.0035098738667809584,0.0031778541763180785,0.9054040962539238,0.1228095391172048,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,19,2026082705,3,0.5,0.2,19,465,balance,63,ZLZ,0.746031746031746,0.677063938313268,0.06896780771847799,-0.007453820236705044,0.003510607277866917,0.0030559416120091993,0.8704880295998311,0.1258020708816782,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_smooth,500,19,2026082705,3,0.5,0.2,19,465,inference,42,LOO,0.7380952380952381,0.677063938313268,0.06103129978197008,-0.006763704578849006,0.00526078321494828,0.004714894087716387,0.896234247843406,0.09325227324047367,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,19,2026082705,3,0.5,0.2,19,465,inference,42,ZLZ,0.7619047619047619,0.677063938313268,0.08484082359149381,-0.00699731093009992,0.005262692171402241,0.00442453404125878,0.8407358623979456,0.09645554264015255,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_smooth,500,20,2026082705,0,0.25,0.75,405,396,balance,63,LOO,0.6825396825396826,0.6507512172982519,0.03178846524143064,-0.0018510036696560705,0.0036066498525764265,0.0034948268435211604,0.9689953242964839,0.03082160774623694,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,20,2026082705,0,0.25,0.75,405,396,balance,63,ZLZ,0.6507936507936508,0.6507512172982519,4.243349539889696e-05,-0.012430974882316703,0.0035514775905894696,0.003665504433553588,1.0321068738449206,0.20859344158721596,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,20,2026082705,0,0.25,0.75,405,396,inference,42,LOO,0.7142857142857143,0.6507512172982519,0.06353449698746239,-0.0050674303791795605,0.005433489057871712,0.004977600796416126,0.91609658976029,0.06874615173408052,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,20,2026082705,0,0.25,0.75,405,396,inference,42,ZLZ,0.6666666666666666,0.6507512172982519,0.015915449368414714,-0.019942713882420415,0.005300236122149698,0.0054200542005420045,1.0226061774666202,0.27392814068952426,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,20,2026082705,1,0.5,0.8,251,31,balance,63,LOO,0.6190476190476191,0.6765013858344285,-0.05745376678680947,-0.014603394798879177,0.0035489883657935945,0.003803672006436983,1.0717623205243836,0.24513286358517378,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,20,2026082705,1,0.5,0.8,251,31,balance,63,ZLZ,0.6507936507936508,0.6765013858344285,-0.025707735040777724,-0.014388546530295865,0.0035478529466855158,0.003665504433553589,1.0331613199972072,0.24156506120021354,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,20,2026082705,1,0.5,0.8,251,31,inference,42,LOO,0.6190476190476191,0.6765013858344285,-0.05745376678680947,-0.011808078666064592,0.005303248467016081,0.005751894253636414,1.0845982965743952,0.1621467507281621,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,20,2026082705,1,0.5,0.8,251,31,inference,42,ZLZ,0.7142857142857143,0.6765013858344285,0.037784328451285765,-0.01299652383488803,0.00531249547803554,0.004977600796416126,0.936960947448514,0.178310911844879,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,20,2026082705,2,0.75,0.25,396,405,balance,63,LOO,0.5873015873015873,0.6507512172982519,-0.06344962999666459,0.007051136684448678,0.003560464667351015,0.003909329562171343,1.0979829677905169,0.11816960756552403,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,20,2026082705,2,0.75,0.25,396,405,balance,63,ZLZ,0.6190476190476191,0.6507512172982519,-0.03170359825063285,-0.0010608058611446536,0.0034928372007282083,0.0038036720064369835,1.0889920680082,0.01794926786099043,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,20,2026082705,2,0.75,0.25,396,405,inference,42,LOO,0.5238095238095238,0.6507512172982519,-0.12694169348872808,0.007163122080903639,0.005342468753114359,0.006083734306730822,1.1387496282845542,0.0980011918679908,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_smooth,500,20,2026082705,2,0.75,0.25,396,405,inference,42,ZLZ,0.5476190476190477,0.6507512172982519,-0.10313216967920424,0.007538573195819964,0.0053396888193653885,0.0060422543000940195,1.131574236719684,0.10316471476671711,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_smooth,500,20,2026082705,3,0.5,0.2,251,256,balance,63,LOO,0.7142857142857143,0.6750467394996191,0.03923897478609517,-0.014225904419111535,0.0035544991635129185,0.0032916392363396964,0.9260486737846247,0.23861111945851968,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,20,2026082705,3,0.5,0.2,251,256,balance,63,ZLZ,0.7142857142857143,0.6750467394996191,0.03923897478609517,-0.014269962495532584,0.0035547539101271355,0.0032916392363396955,0.9259823097633136,0.2393415291467425,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,20,2026082705,3,0.5,0.2,251,256,inference,42,LOO,0.6666666666666666,0.6750467394996191,-0.008380072832952501,-0.013209768210256434,0.005323937303263201,0.005420054200542005,1.0180537244906869,0.18104174666449147,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,20,2026082705,3,0.5,0.2,251,256,inference,42,ZLZ,0.7380952380952381,0.6750467394996191,0.063048498595619,-0.012889412235325581,0.005322999320887316,0.004714894087716387,0.8857589121259627,0.17666678604370115,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,21,2026082705,0,0.25,0.75,458,189,balance,63,LOO,0.7301587301587301,0.6508017951530347,0.0793569350056954,0.017981792561188703,0.0035045041152286286,0.003177854176318078,0.9067913952530084,0.3037523846911791,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,21,2026082705,0,0.25,0.75,458,189,balance,63,ZLZ,0.746031746031746,0.6508017951530347,0.09522995087871133,0.01915562170404117,0.003498306800172073,0.0030559416120091993,0.8735487727545466,0.32386745208164774,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_smooth,500,21,2026082705,0,0.25,0.75,458,189,inference,42,LOO,0.7619047619047619,0.6508017951530347,0.11110296675172715,0.018006708974462993,0.005259195704754562,0.004424534041258779,0.8412948081127293,0.24829883364455807,1.0,0.2607425191276249,1.0,0.6843972569730633,0.0
legacy,legacy_smooth,500,21,2026082705,0,0.25,0.75,458,189,inference,42,ZLZ,0.8333333333333334,0.6508017951530347,0.18253153818029866,0.022850763195882196,0.005218548228252629,0.003387533875338753,0.6491333848366158,0.3163194224314353,0.0,0.2281497042366718,1.0,0.588353886886712,0.0
legacy,legacy_smooth,500,21,2026082705,1,0.5,0.8,175,153,balance,63,LOO,0.5555555555555556,0.6769104333464624,-0.12135487779090681,-0.018030564438805796,0.0035645831299845,0.003982477100756672,1.117235018944274,0.3019986131905958,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_smooth,500,21,2026082705,1,0.5,0.8,175,153,balance,63,ZLZ,0.5555555555555556,0.6769104333464624,-0.12135487779090681,-0.017406334380858923,0.0035614145321930155,0.003982477100756672,1.1182290252250917,0.2916728860656635,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_smooth,500,21,2026082705,1,0.5,0.8,175,153,inference,42,LOO,0.5714285714285714,0.6769104333464624,-0.105481861917891,-0.018947937083773514,0.00535394996132461,0.005973120955699353,1.115647512368897,0.2589552856636215,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,21,2026082705,1,0.5,0.8,175,153,inference,42,ZLZ,0.6190476190476191,0.6769104333464624,-0.057862814298843324,-0.01827111549450311,0.00534883936255159,0.005751894253636414,1.0753537101724724,0.2498246486084477,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,21,2026082705,2,0.75,0.25,189,458,balance,63,LOO,0.6031746031746031,0.6508017951530347,-0.04762719197843157,-0.04381365181104613,0.0037771760329129173,0.0038605645364477924,1.0220769439412563,0.7128954451369158,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,21,2026082705,2,0.75,0.25,189,458,balance,63,ZLZ,0.6031746031746031,0.6508017951530347,-0.04762719197843157,-0.04254185016083245,0.0037746563631303573,0.0038605645364477924,1.0227592037666153,0.6924328501849825,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,21,2026082705,2,0.75,0.25,189,458,inference,42,LOO,0.6190476190476191,0.6508017951530347,-0.031754176105415644,-0.042965018489343754,0.005664191589815486,0.005751894253636414,1.0154837036195283,0.5708815869271019,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,21,2026082705,2,0.75,0.25,189,458,inference,42,ZLZ,0.6190476190476191,0.6508017951530347,-0.031754176105415644,-0.041698368283121234,0.005657062715190828,0.005751894253636414,1.016763388213982,0.5544004371192446,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,21,2026082705,3,0.5,0.2,175,411,balance,63,LOO,0.6031746031746031,0.6751517557766988,-0.0719771526020957,-0.01682145691397563,0.0035675702897200352,0.0038605645364477924,1.0821271125538916,0.2816289774182403,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,21,2026082705,3,0.5,0.2,175,411,balance,63,ZLZ,0.5714285714285714,0.6751517557766988,-0.10372318434812744,-0.017233296933217512,0.0035694631584425817,0.003949967083607637,1.1065997625623556,0.2884475929210464,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_smooth,500,21,2026082705,3,0.5,0.2,175,411,inference,42,LOO,0.5238095238095238,0.6751517557766988,-0.151342231967175,-0.017076751214924912,0.00535327408524285,0.006083734306730822,1.1364511156829427,0.2333971301009243,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_smooth,500,21,2026082705,3,0.5,0.2,175,411,inference,42,ZLZ,0.5714285714285714,0.6751517557766988,-0.10372318434812744,-0.018089481204275337,0.005360779406342915,0.005973120955699354,1.1142262165520023,0.24706552178237154,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,22,2026082705,0,0.25,0.75,279,298,balance,63,LOO,0.6507936507936508,0.6498657114972619,0.0009279392963889022,0.0333281483661193,0.003428508890678671,0.0036655044335535884,1.0691249608595894,0.5691916834944413,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,22,2026082705,0,0.25,0.75,279,298,balance,63,ZLZ,0.6507936507936508,0.6498657114972619,0.0009279392963889022,0.032938465550924945,0.003430970532685621,0.0036655044335535884,1.06835788842651,0.5623346820798666,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,22,2026082705,0,0.25,0.75,279,298,inference,42,LOO,0.6666666666666666,0.6498657114972619,0.01680095516940472,0.03833984378206279,0.00510176063242756,0.005420054200542005,1.0623889655056185,0.5367725518638238,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,22,2026082705,0,0.25,0.75,279,298,inference,42,ZLZ,0.7380952380952381,0.6498657114972619,0.08822952659797623,0.03658129256284526,0.0051163958381430785,0.004714894087716387,0.9215264488659246,0.5114191408082669,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,22,2026082705,1,0.5,0.8,111,247,balance,63,LOO,0.6825396825396826,0.6783736750436156,0.004166007496066992,-0.006445612669619294,0.0034982203488364513,0.00349482684352116,0.9990299338015056,0.10897844919605804,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,22,2026082705,1,0.5,0.8,111,247,balance,63,ZLZ,0.7142857142857143,0.6783736750436156,0.03591203924209874,-0.006729701986210368,0.0034996143403988873,0.0032916392363396964,0.9405719934169987,0.11375899297065176,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,22,2026082705,1,0.5,0.8,111,247,inference,42,LOO,0.6428571428571429,0.6783736750436156,-0.03551653218647266,-0.006912228323283309,0.005251010937577409,0.005599800895968143,1.0664233920928854,0.09538863053090593,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,22,2026082705,1,0.5,0.8,111,247,inference,42,ZLZ,0.6904761904761905,0.6783736750436156,0.0121025154325749,-0.005906606413596083,0.005243097139228105,0.0052126541673580004,0.9941937043961412,0.08157255786003026,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,22,2026082705,2,0.75,0.25,298,279,balance,63,LOO,0.7142857142857143,0.6498657114972619,0.06442000278845239,-0.03280890263126146,0.003740045821621114,0.003291639236339696,0.8801066600068933,0.5364796381223542,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,22,2026082705,2,0.75,0.25,298,279,balance,63,ZLZ,0.7142857142857143,0.6498657114972619,0.06442000278845239,-0.03280890263126146,0.003740045821621114,0.003291639236339696,0.8801066600068933,0.5364796381223542,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,22,2026082705,2,0.75,0.25,298,279,inference,42,LOO,0.7142857142857143,0.6498657114972619,0.06442000278845239,-0.03520846673134148,0.005626455671734478,0.004977600796416128,0.8846778659293469,0.46938549179624806,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,22,2026082705,2,0.75,0.25,298,279,inference,42,ZLZ,0.6666666666666666,0.6498657114972619,0.01680095516940472,-0.03437261319527207,0.005621330953994982,0.005420054200542005,0.9641941107719458,0.4584510517043866,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,22,2026082705,3,0.5,0.2,111,341,balance,63,LOO,0.7142857142857143,0.6768762002983129,0.037409513987401444,-0.006327777159774617,0.0035057262255038103,0.003291639236339696,0.9389321996661768,0.10687156713514323,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,22,2026082705,3,0.5,0.2,111,341,balance,63,ZLZ,0.7301587301587301,0.6768762002983129,0.05328252986041726,-0.006673205091333179,0.003507449916448145,0.0031778541763180785,0.9060298085556601,0.11267789712711794,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,22,2026082705,3,0.5,0.2,111,341,inference,42,LOO,0.7142857142857143,0.6768762002983129,0.037409513987401444,-0.006539892395702185,0.005260166809448705,0.004977600796416128,0.9462819292108738,0.09017182186011706,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,22,2026082705,3,0.5,0.2,111,341,inference,42,ZLZ,0.7857142857142857,0.6768762002983129,0.10883808541597284,-0.0058570195340712505,0.005254956245731546,0.004106520657043305,0.7814566791833741,0.08079642041256695,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
legacy,legacy_smooth,500,23,2026082705,0,0.25,0.75,196,297,balance,63,LOO,0.6507936507936508,0.6490635091784984,0.0017301416151523918,0.03735782330971926,0.003410045894866853,0.0036655044335535884,1.07491351922016,0.639736973844837,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,23,2026082705,0,0.25,0.75,196,297,balance,63,ZLZ,0.6825396825396826,0.6490635091784984,0.033476173361184136,0.03719340377990765,0.0034110859484046932,0.0034948268435211604,1.02454962917473,0.6368242513994649,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,23,2026082705,0,0.25,0.75,196,297,inference,42,LOO,0.7142857142857143,0.6490635091784984,0.06522220510721588,0.036166267056913504,0.005126748096368421,0.004977600796416126,0.9709080108581999,0.5051061954585966,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,23,2026082705,0,0.25,0.75,196,297,inference,42,ZLZ,0.6666666666666666,0.6490635091784984,0.01760315748816821,0.03669146613286012,0.005122693171347355,0.005420054200542005,1.058047792293685,0.5126440176983407,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,23,2026082705,1,0.5,0.8,206,239,balance,63,LOO,0.5714285714285714,0.6760906683711986,-0.10466209694262718,-0.022251392760477162,0.003587450289376893,0.003949967083607637,1.101051377716431,0.37150464964059865,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_smooth,500,23,2026082705,1,0.5,0.8,206,239,balance,63,ZLZ,0.5714285714285714,0.6760906683711986,-0.10466209694262718,-0.022200463265697024,0.0035872425888331234,0.003949967083607637,1.1011151283450007,0.37066507157965806,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_smooth,500,23,2026082705,1,0.5,0.8,206,239,inference,42,LOO,0.5952380952380952,0.6760906683711986,-0.08085257313310334,-0.02170931273638499,0.005377739900255198,0.0058763342735468176,1.092714482764025,0.2960371253159295,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,23,2026082705,1,0.5,0.8,206,239,inference,42,ZLZ,0.5952380952380952,0.6760906683711986,-0.08085257313310334,-0.020821613985095633,0.0053710753543740695,0.005876334273546817,1.0940703464086157,0.2841081996332711,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,23,2026082705,2,0.75,0.25,297,196,balance,63,LOO,0.746031746031746,0.6490635091784984,0.09696823685324762,0.011519659613128064,0.003546840841921998,0.0030559416120091998,0.8615953599861039,0.1934277572182145,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_smooth,500,23,2026082705,2,0.75,0.25,297,196,balance,63,ZLZ,0.7301587301587301,0.6490635091784984,0.0810952209802317,0.012315160828979654,0.0035436739951804036,0.0031778541763180785,0.8967682074141525,0.20687747508789725,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,23,2026082705,2,0.75,0.25,297,196,inference,42,LOO,0.6904761904761905,0.6490635091784984,0.041412681297692044,0.00926982093582518,0.0053376075991744005,0.0052126541673580004,0.9765899928957447,0.12688141798686606,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,23,2026082705,2,0.75,0.25,297,196,inference,42,ZLZ,0.6904761904761905,0.6490635091784984,0.041412681297692044,0.010635860186400836,0.005327286232631923,0.0052126541673580004,0.9784820900796072,0.14572014803248173,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,23,2026082705,3,0.5,0.2,206,71,balance,63,LOO,0.5873015873015873,0.6797615328366425,-0.09245994553505521,-0.022528369633214362,0.0035704835008871453,0.003909329562171344,1.0949020101059161,0.37702161368526094,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,23,2026082705,3,0.5,0.2,206,71,balance,63,ZLZ,0.5873015873015873,0.6797615328366425,-0.09245994553505521,-0.02266326400620322,0.003571191545418053,0.003909329562171344,1.0946849286723732,0.3792415261192178,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,23,2026082705,3,0.5,0.2,206,71,inference,42,LOO,0.6904761904761905,0.6797615328366425,0.010714657639547931,-0.021961581240102057,0.0053510050360043495,0.0052126541673580004,0.9741448816221527,0.3002243590898089,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,23,2026082705,3,0.5,0.2,206,71,inference,42,ZLZ,0.6666666666666666,0.6797615328366425,-0.013094866169975905,-0.02125567061965805,0.0053465864233473515,0.005420054200542005,1.0137410623110545,0.2906942998968682,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,24,2026082705,0,0.25,0.75,108,192,balance,63,LOO,0.6190476190476191,0.6473392206341192,-0.028291601586500126,-0.0319471363630035,0.0037459434508782027,0.0038036720064369835,1.015410952224932,0.5219769519611879,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,24,2026082705,0,0.25,0.75,108,192,balance,63,ZLZ,0.6507936507936508,0.6473392206341192,0.0034544301595316185,-0.030147264805282625,0.0037400704076292713,0.003665504433553588,0.980062949102889,0.4929558521198509,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,24,2026082705,0,0.25,0.75,108,192,inference,42,LOO,0.6666666666666666,0.6473392206341192,0.019327446032547435,-0.02905483694940858,0.0056060866559959465,0.005420054200542006,0.9668159864680346,0.38805076086511636,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,24,2026082705,0,0.25,0.75,108,192,inference,42,ZLZ,0.6666666666666666,0.6473392206341192,0.019327446032547435,-0.030920757536787247,0.005613945459203385,0.005420054200542005,0.9654625681581003,0.4126824790578758,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,24,2026082705,1,0.5,0.8,233,330,balance,63,LOO,0.6190476190476191,0.6756199890402692,-0.05657236999265014,-0.03278041663029396,0.003639293567898883,0.0038036720064369835,1.0451676775921661,0.5433828460002753,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,24,2026082705,1,0.5,0.8,233,330,balance,63,ZLZ,0.6031746031746031,0.6756199890402692,-0.07244538586566607,-0.03160040245723528,0.0036339860447531847,0.0038605645364477924,1.062349851899334,0.5242047913216461,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,24,2026082705,1,0.5,0.8,233,330,inference,42,LOO,0.6190476190476191,0.6756199890402692,-0.05657236999265014,-0.03412303454826715,0.005468323222615042,0.005751894253636414,1.0518570354160164,0.4614456511209984,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,24,2026082705,1,0.5,0.8,233,330,inference,42,ZLZ,0.5952380952380952,0.6756199890402692,-0.08038189380217398,-0.03345872059540189,0.005463792951642344,0.0058763342735468176,1.0755045671671122,0.4526496756202876,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,24,2026082705,2,0.75,0.25,192,108,balance,63,LOO,0.6031746031746031,0.6473392206341192,-0.04416461745951605,0.033182085483599244,0.0034435340219393104,0.0038605645364477924,1.1211053852964754,0.5654594790545181,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,24,2026082705,2,0.75,0.25,192,108,balance,63,ZLZ,0.6031746031746031,0.6473392206341192,-0.04416461745951605,0.03380406287153048,0.0034400912533062195,0.0038605645364477924,1.1222273632240023,0.5763468438758214,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,24,2026082705,2,0.75,0.25,192,108,inference,42,LOO,0.6190476190476191,0.6473392206341192,-0.028291601586500126,0.03335060039807003,0.005165473106339986,0.005751894253636414,1.1135270933027739,0.46403271963018633,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,24,2026082705,2,0.75,0.25,192,108,inference,42,ZLZ,0.6190476190476191,0.6473392206341192,-0.028291601586500126,0.03262101261641437,0.0051717123168998555,0.005751894253636414,1.1121837219832724,0.4536075336813784,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,24,2026082705,3,0.5,0.2,233,309,balance,63,LOO,0.6666666666666666,0.675814162188415,-0.009147495521748317,-0.03178666144622311,0.003634110560650222,0.003584229390681004,0.9862741737939055,0.5272855240404122,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,24,2026082705,3,0.5,0.2,233,309,balance,63,ZLZ,0.6825396825396826,0.675814162188415,0.006725520351267611,-0.0316353412455892,0.0036332464736284786,0.00349482684352116,0.9619019433137768,0.5248377840186519,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,24,2026082705,3,0.5,0.2,233,309,inference,42,LOO,0.6428571428571429,0.675814162188415,-0.03295701933127204,-0.033247575186958644,0.005461004287620285,0.005599800895968143,1.0254159493451598,0.4499080025443003,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,24,2026082705,3,0.5,0.2,233,309,inference,42,ZLZ,0.6428571428571429,0.675814162188415,-0.03295701933127204,-0.03349571402164264,0.00546271194580296,0.005599800895968143,1.0250954016110092,0.45319497921662705,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,25,2026082705,0,0.25,0.75,59,429,balance,63,LOO,0.6190476190476191,0.6492133557045577,-0.03016573665693867,-0.008487424845187719,0.0036425651532171963,0.0038036720064369843,1.0442289558163413,0.1406281544896467,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,25,2026082705,0,0.25,0.75,59,429,balance,63,ZLZ,0.6031746031746031,0.6492133557045577,-0.046038752529954596,-0.01967354570554658,0.0035906499451630347,0.0038605645364477924,1.075171513627598,0.32831906691509233,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,25,2026082705,0,0.25,0.75,59,429,inference,42,LOO,0.5714285714285714,0.6492133557045577,-0.07778478427598634,-0.00912905450678303,0.005468980426859768,0.005973120955699353,1.0921818126032419,0.12344474747190405,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,25,2026082705,0,0.25,0.75,59,429,inference,42,ZLZ,0.5714285714285714,0.6492133557045577,-0.07778478427598634,-0.008307500686880243,0.005463686949482703,0.005973120955699354,1.0932399698091932,0.11238995102259522,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,25,2026082705,1,0.5,0.8,384,435,balance,63,LOO,0.6825396825396826,0.6769249599284533,0.005614722611229306,-0.0076899433179673515,0.003512591718064019,0.00349482684352116,0.9949425165323085,0.12975057829033068,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,25,2026082705,1,0.5,0.8,384,435,balance,63,ZLZ,0.6666666666666666,0.6769249599284533,-0.010258293261786622,-0.008406764238239384,0.003516302622134407,0.0035842293906810036,1.0193176685416696,0.14177045913042746,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,25,2026082705,1,0.5,0.8,384,435,inference,42,LOO,0.6666666666666666,0.6769249599284533,-0.010258293261786622,-0.007057811767630762,0.005263751651024075,0.0054200542005420045,1.029694134503386,0.09727973439972638,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,25,2026082705,1,0.5,0.8,384,435,inference,42,ZLZ,0.6666666666666666,0.6769249599284533,-0.010258293261786622,-0.006906633233934478,0.005262561569040485,0.005420054200542005,1.0299269907696749,0.09520676291486632,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,25,2026082705,2,0.75,0.25,429,59,balance,63,LOO,0.5555555555555556,0.6492133557045577,-0.09365780014900216,-0.005277904936721645,0.0036289563477806025,0.003982477100756672,1.0974166451994596,0.0876134317316757,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_smooth,500,25,2026082705,2,0.75,0.25,429,59,balance,63,ZLZ,0.5396825396825397,0.6492133557045577,-0.10953081602201808,-0.015830017743473923,0.0035728217967729487,0.004006859613618446,1.1214831977451352,0.26483520982495745,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_smooth,500,25,2026082705,2,0.75,0.25,429,59,inference,42,LOO,0.5238095238095238,0.6492133557045577,-0.1254038318950339,-0.004616609676624139,0.005440185308091925,0.006083734306730822,1.1182954186655478,0.06259163711871368,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_smooth,500,25,2026082705,2,0.75,0.25,429,59,inference,42,ZLZ,0.5476190476190477,0.6492133557045577,-0.10159430808551007,-0.004507943048315255,0.005440527065707382,0.0060422543000940195,1.110600908169253,0.0611164237065533,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_smooth,500,25,2026082705,3,0.5,0.2,384,481,balance,63,LOO,0.5714285714285714,0.6761419159888695,-0.10471334456029813,-0.008014516368010982,0.003518439432976443,0.003949967083607638,1.122647457445684,0.1351146001955827,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_smooth,500,25,2026082705,3,0.5,0.2,384,481,balance,63,ZLZ,0.6031746031746031,0.6761419159888695,-0.07296731281426638,-0.008369557131955974,0.0035202943100556185,0.0038605645364477924,1.0966595961650711,0.14106295961009072,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,25,2026082705,3,0.5,0.2,384,481,inference,42,LOO,0.5476190476190477,0.6761419159888695,-0.12852286836982185,-0.007234633408001789,0.005271553638416632,0.00604225430009402,1.1461999088960948,0.09964309636838635,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_smooth,500,25,2026082705,3,0.5,0.2,384,481,inference,42,ZLZ,0.5714285714285714,0.6761419159888695,-0.10471334456029813,-0.006876065487591898,0.005268654135693818,0.005973120955699353,1.1337090653252313,0.09473057191546519,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,26,2026082705,0,0.25,0.75,330,355,balance,63,LOO,0.6666666666666666,0.6493063359642437,0.017360330702422933,0.027687752566375012,0.0034639013248902503,0.0035842293906810036,1.0347377290819813,0.47044076686673364,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,26,2026082705,0,0.25,0.75,330,355,balance,63,ZLZ,0.6349206349206349,0.6493063359642437,-0.014385701043608812,0.029107110984755602,0.0034556803861422888,0.0037386519721389166,1.081885925310506,0.4951449087377851,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,26,2026082705,0,0.25,0.75,330,355,inference,42,LOO,0.6428571428571429,0.6493063359642437,-0.006449193107100792,0.026332064869355465,0.005207877402578448,0.005599800895968143,1.0752558985347183,0.3648837648510291,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,26,2026082705,0,0.25,0.75,330,355,inference,42,ZLZ,0.6190476190476191,0.6493063359642437,-0.03025871691662463,0.02605057874670602,0.00521053644325989,0.005751894253636414,1.1038967515670677,0.3608910877740319,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,26,2026082705,1,0.5,0.8,13,116,balance,63,LOO,0.6825396825396826,0.6757748741852001,0.006764808354482454,-0.008341803762121458,0.0035217391100344727,0.0034948268435211604,0.9923582452667685,0.140566353533545,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,26,2026082705,1,0.5,0.8,13,116,balance,63,ZLZ,0.7142857142857143,0.6757748741852001,0.0385108401005142,-0.008958359874194133,0.0035246619191055787,0.003291639236339696,0.9338879336191725,0.15089323577207175,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,26,2026082705,1,0.5,0.8,13,116,inference,42,LOO,0.6428571428571429,0.6757748741852001,-0.0329177313280572,-0.007782586630289967,0.005278715043386033,0.005599800895968143,1.0608265174276483,0.10711735848002532,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,26,2026082705,1,0.5,0.8,13,116,inference,42,ZLZ,0.6666666666666666,0.6757748741852001,-0.009108207518533473,-0.00857256194655287,0.005284401921966035,0.005420054200542005,1.0256703181512548,0.1179268535573963,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,26,2026082705,2,0.75,0.25,355,330,balance,63,LOO,0.6984126984126984,0.6493063359642437,0.04910636244845468,0.04042063105864391,0.0033914814440728102,0.0033972967920740584,1.0017146925605067,0.6940781406996553,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,26,2026082705,2,0.75,0.25,355,330,balance,63,ZLZ,0.7142857142857143,0.6493063359642437,0.0649793783214706,0.03932931127333206,0.003397640960949506,0.003291639236339696,0.968801375475475,0.6747262387618588,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,26,2026082705,2,0.75,0.25,355,330,inference,42,LOO,0.7142857142857143,0.6493063359642437,0.0649793783214706,0.04210192394871082,0.005073178591762635,0.004977600796416128,0.9811601752988358,0.5911012351829966,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,26,2026082705,2,0.75,0.25,355,330,inference,42,ZLZ,0.6904761904761905,0.6493063359642437,0.04116985451194677,0.04218417200091096,0.005072304514958822,0.0052126541673580004,1.0276698001835796,0.5923070063222668,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,26,2026082705,3,0.5,0.2,13,71,balance,63,LOO,0.6507936507936508,0.6749168047716385,-0.0241231539779877,-0.009117721802845757,0.003530065523859365,0.003665504433553588,1.0383672509132775,0.1534599151237639,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,26,2026082705,3,0.5,0.2,13,71,balance,63,ZLZ,0.6507936507936508,0.6749168047716385,-0.0241231539779877,-0.008914628398695945,0.0035289822602854026,0.0036655044335535884,1.0386859902370675,0.1500646870765442,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,26,2026082705,3,0.5,0.2,13,71,inference,42,LOO,0.5952380952380952,0.6749168047716385,-0.07967870953354328,-0.0069983353166143125,0.005279359601582301,0.005876334273546816,1.1130770996894381,0.096317261218298,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,26,2026082705,3,0.5,0.2,13,71,inference,42,ZLZ,0.6428571428571429,0.6749168047716385,-0.03205966191449561,-0.008530713797115563,0.005290907668220731,0.005599800895968143,1.0583818972314987,0.11727900706710558,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,27,2026082705,0,0.25,0.75,465,105,balance,63,LOO,0.6825396825396826,0.650660084274078,0.0318795982656046,0.03475267531455417,0.00341488995439492,0.0034948268435211604,1.0234083353179106,0.5947026673174313,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,27,2026082705,0,0.25,0.75,465,105,balance,63,ZLZ,0.6825396825396826,0.650660084274078,0.0318795982656046,0.03313037509886063,0.0034243594020096748,0.00349482684352116,1.0205782843559381,0.5661567416713021,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,27,2026082705,0,0.25,0.75,465,105,inference,42,LOO,0.6904761904761905,0.650660084274078,0.03981610620211251,0.03092263960304542,0.005153483337206595,0.0052126541673580004,1.011481715624112,0.4307508278393787,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,27,2026082705,0,0.25,0.75,465,105,inference,42,ZLZ,0.6904761904761905,0.650660084274078,0.03981610620211251,0.030558266680713264,0.005157233916369184,0.0052126541673580004,1.0107461193127019,0.4255203177201812,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,27,2026082705,1,0.5,0.8,410,35,balance,63,LOO,0.6031746031746031,0.6766922677290799,-0.07351766455447672,-0.006829471661735975,0.003509270590458917,0.003860564536447792,1.1001045479205795,0.11528655955095213,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,27,2026082705,1,0.5,0.8,410,35,balance,63,ZLZ,0.6349206349206349,0.6766922677290799,-0.04177163280844498,-0.006629897110302818,0.003508210598795719,0.003738651972138915,1.06568629985392,0.11193449918092241,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
legacy,legacy_smooth,500,27,2026082705,1,0.5,0.8,410,35,inference,42,LOO,0.5952380952380952,0.6766922677290799,-0.08145417249098463,-0.005744890653481605,0.005255300380825633,0.0058763342735468176,1.118172863151091,0.07924702997890877,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,27,2026082705,1,0.5,0.8,410,35,inference,42,ZLZ,0.6190476190476191,0.6766922677290799,-0.0576446486814608,-0.0058353769463671545,0.005256045079129522,0.005751894253636414,1.0943388359578172,0.08048952688398697,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,27,2026082705,2,0.75,0.25,105,465,balance,63,LOO,0.6031746031746031,0.650660084274078,-0.04748548109947481,0.002706236803235673,0.0035824376311776665,0.0038605645364477915,1.0776362169852194,0.04521436925602038,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,27,2026082705,2,0.75,0.25,105,465,balance,63,ZLZ,0.6031746031746031,0.650660084274078,-0.04748548109947481,0.000488621463985317,0.003592557341476563,0.003860564536447792,1.0746006728624897,0.008152122296158996,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,27,2026082705,2,0.75,0.25,105,465,inference,42,LOO,0.5952380952380952,0.650660084274078,-0.05542198903598272,0.004132926990949137,0.005362609412069045,0.0058763342735468176,1.0957975533928666,0.0564377446665902,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,27,2026082705,2,0.75,0.25,105,465,inference,42,ZLZ,0.5952380952380952,0.650660084274078,-0.05542198903598272,0.0017271365751815315,0.005382440763413734,0.005876334273546817,1.0917601385397948,0.023541658301440907,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,27,2026082705,3,0.5,0.2,410,203,balance,63,LOO,0.6349206349206349,0.6752735675403528,-0.04035293261971795,-0.006674490065098571,0.003516089528367764,0.0037386519721389158,1.0632982869109335,0.1125610481632037,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,27,2026082705,3,0.5,0.2,410,203,balance,63,ZLZ,0.6349206349206349,0.6752735675403528,-0.04035293261971795,-0.006576664241640828,0.00351556851473869,0.0037386519721389153,1.063455869645256,0.11091949592294623,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
legacy,legacy_smooth,500,27,2026082705,3,0.5,0.2,410,203,inference,42,LOO,0.6666666666666666,0.6752735675403528,-0.008606900873686207,-0.005591162790354209,0.005265572069499496,0.005420054200542005,1.0293381476890873,0.07705119108020256,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,27,2026082705,3,0.5,0.2,410,203,inference,42,ZLZ,0.7142857142857143,0.6752735675403528,0.039012146745361465,-0.0057885234508434635,0.00526718224828271,0.004977600796416128,0.9450215621528957,0.07975880240190668,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,28,2026082705,0,0.25,0.75,233,259,balance,63,LOO,0.6666666666666666,0.6484096875108485,0.018256979155818143,-0.02240620186937292,0.00370586288039351,0.003584229390681003,0.9671780922181364,0.3680641947779566,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,28,2026082705,0,0.25,0.75,233,259,balance,63,ZLZ,0.6507936507936508,0.6484096875108485,0.002383963282802326,-0.022253762862352144,0.003704974288639757,0.0036655044335535884,0.9893467937936327,0.3656039309855595,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,28,2026082705,0,0.25,0.75,233,259,inference,42,LOO,0.6428571428571429,0.6484096875108485,-0.005552544653705582,-0.026108141859924494,0.005579611228003084,0.005599800895968143,1.0036184721730665,0.349521579276214,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,28,2026082705,0,0.25,0.75,233,259,inference,42,ZLZ,0.6190476190476191,0.6484096875108485,-0.029362068463229418,-0.02776593311297293,0.005591259053716001,0.005751894253636414,1.0287297008378917,0.371327801181078,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,28,2026082705,1,0.5,0.8,487,230,balance,63,LOO,0.6984126984126984,0.6767598920405629,0.021652806372135514,-0.01811354913519081,0.0035656482658068256,0.0033972967920740584,0.9527851708349385,0.30334322772677674,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,28,2026082705,1,0.5,0.8,487,230,balance,63,ZLZ,0.7301587301587301,0.6767598920405629,0.05339883811816726,-0.01807610614366406,0.003565623315447709,0.0031778541763180785,0.8912478675328211,0.30271723812350393,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,28,2026082705,1,0.5,0.8,487,230,inference,42,LOO,0.7142857142857143,0.6767598920405629,0.03752582224515144,-0.016553857953425455,0.005336777388831563,0.004977600796416128,0.9326978499858182,0.22659988256250416,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,28,2026082705,1,0.5,0.8,487,230,inference,42,ZLZ,0.7619047619047619,0.6767598920405629,0.085144869864199,-0.015815342090798934,0.005331498211696555,0.00442453404125878,0.82988568420636,0.21659775770380846,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_smooth,500,28,2026082705,2,0.75,0.25,259,233,balance,63,LOO,0.6507936507936508,0.6484096875108485,0.002383963282802326,0.033434306540726544,0.003436990835692344,0.003665504433553589,1.06648653103412,0.570299686535753,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,28,2026082705,2,0.75,0.25,259,233,balance,63,ZLZ,0.6507936507936508,0.6484096875108485,0.002383963282802326,0.0342371018203651,0.003431861865329212,0.0036655044335535884,1.0680804115645732,0.5844294535180369,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,28,2026082705,2,0.75,0.25,259,233,inference,42,LOO,0.7380952380952381,0.6484096875108485,0.08968555058438965,0.03436753129425418,0.0051468258824147375,0.004714894087716387,0.916078024676502,0.4790475227229257,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,28,2026082705,2,0.75,0.25,259,233,inference,42,ZLZ,0.6904761904761905,0.6484096875108485,0.04206650296534198,0.03293839242453467,0.0051597230935304895,0.0052126541673580004,1.0102585105572581,0.45855264396068246,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,28,2026082705,3,0.5,0.2,487,60,balance,63,LOO,0.6507936507936508,0.676368567400061,-0.025574916606410203,-0.017966071759685343,0.0035667541147620776,0.003665504433553589,1.027686326450933,0.3008268142302861,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,28,2026082705,3,0.5,0.2,487,60,balance,63,ZLZ,0.6507936507936508,0.676368567400061,-0.025574916606410203,-0.018036087869967243,0.0035674040914507473,0.0036655044335535884,1.0274990832515827,0.30197166212179294,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,28,2026082705,3,0.5,0.2,487,60,inference,42,LOO,0.6190476190476191,0.676368567400061,-0.05732094835244195,-0.01698352307331219,0.0053428441814795955,0.005751894253636413,1.0765603596628825,0.23234938713321512,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,28,2026082705,3,0.5,0.2,487,60,inference,42,ZLZ,0.7142857142857143,0.676368567400061,0.037917146885653286,-0.01578032887039793,0.005334244284499522,0.004977600796416126,0.9331407657651252,0.2160626008596938,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,29,2026082705,0,0.25,0.75,367,204,balance,63,LOO,0.7142857142857143,0.6484846827694021,0.06580103151631223,0.04453336512982675,0.003373712815440665,0.0032916392363396955,0.9756726243190177,0.7667105832728562,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,29,2026082705,0,0.25,0.75,367,204,balance,63,ZLZ,0.7142857142857143,0.6484846827694021,0.06580103151631223,0.04433083662156723,0.0033747986220462748,0.003291639236339696,0.9753587117277664,0.763100953002063,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,29,2026082705,0,0.25,0.75,367,204,inference,42,LOO,0.7380952380952381,0.6484846827694021,0.08961055532583606,0.04359810918094087,0.005068368964699867,0.004714894087716387,0.9302586533369297,0.6123976890500511,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,29,2026082705,0,0.25,0.75,367,204,inference,42,ZLZ,0.7380952380952381,0.6484846827694021,0.08961055532583606,0.04329948093548308,0.005071118693561105,0.004714894087716387,0.9297542362206938,0.6080381126942548,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,29,2026082705,1,0.5,0.8,272,148,balance,63,LOO,0.6190476190476191,0.6750251328404955,-0.05597751379287641,-0.015573663643117519,0.0035614175376218727,0.0038036720064369843,1.0680219228034904,0.2609632450678006,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,29,2026082705,1,0.5,0.8,272,148,balance,63,ZLZ,0.6031746031746031,0.6750251328404955,-0.07185052966589234,-0.015378391819206194,0.0035606949734008075,0.003860564536447792,1.0842165827983237,0.2577172782801023,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,29,2026082705,1,0.5,0.8,272,148,inference,42,LOO,0.5952380952380952,0.6750251328404955,-0.07978703760240025,-0.015537223822016055,0.005342159993779852,0.005876334273546817,1.099992190497651,0.21257636511118308,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,29,2026082705,1,0.5,0.8,272,148,inference,42,ZLZ,0.5952380952380952,0.6750251328404955,-0.07978703760240025,-0.015073003082311853,0.005338633784591071,0.0058763342735468176,1.1007187439055504,0.20629310977894205,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,29,2026082705,2,0.75,0.25,204,367,balance,63,LOO,0.6984126984126984,0.6484846827694021,0.0499280156432963,0.0028572942714583105,0.0035948568693347535,0.0033972967920740584,0.9450436875676625,0.04765562490047676,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,29,2026082705,2,0.75,0.25,204,367,balance,63,ZLZ,0.7301587301587301,0.6484846827694021,0.08167404738932804,0.0026567521065123945,0.0035956061987147433,0.003177854176318079,0.8838159689050512,0.04430624792589108,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,29,2026082705,2,0.75,0.25,204,367,inference,42,LOO,0.7380952380952381,0.6484846827694021,0.08961055532583606,0.0020588132935438486,0.00540173780332349,0.004714894087716387,0.8728476389238082,0.02801239320151298,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,29,2026082705,2,0.75,0.25,204,367,inference,42,ZLZ,0.7380952380952381,0.6484846827694021,0.08961055532583606,0.0029995344955973113,0.005394471500222262,0.004714894087716387,0.8740233566016847,0.040839405302451684,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,29,2026082705,3,0.5,0.2,272,404,balance,63,LOO,0.6984126984126984,0.6758274129008762,0.02258528551182215,-0.01688053007198731,0.0035640311592628274,0.0033972967920740584,0.9532174776992534,0.2827582816889712,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,29,2026082705,3,0.5,0.2,272,404,balance,63,ZLZ,0.746031746031746,0.6758274129008762,0.07020433313086982,-0.015448883279015613,0.0035569500729184136,0.0030559416120091993,0.8591466141951929,0.25903485611988747,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_smooth,500,29,2026082705,3,0.5,0.2,272,404,inference,42,LOO,0.6904761904761905,0.6758274129008762,0.014648777575314242,-0.016896414941444338,0.0053457667510195366,0.0052126541673580004,0.9750994403868913,0.23109447559558938,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,29,2026082705,3,0.5,0.2,272,404,inference,42,ZLZ,0.7142857142857143,0.6758274129008762,0.03845830138483808,-0.015142094701479425,0.005332994301488626,0.004977600796416126,0.9333594815630504,0.20734826140769114,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,30,2026082705,0,0.25,0.75,117,210,balance,63,LOO,0.6190476190476191,0.6502036200366744,-0.031156000989055355,-0.0369981951655628,0.003749602344817516,0.0038036720064369835,1.0144201055597801,0.6042100335463821,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,30,2026082705,0,0.25,0.75,117,210,balance,63,ZLZ,0.6190476190476191,0.6502036200366744,-0.031156000989055355,-0.037637957819048995,0.0037529520731643946,0.0038036720064369843,1.0135146765223206,0.6143834976830311,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,30,2026082705,0,0.25,0.75,117,210,inference,42,LOO,0.6666666666666666,0.6502036200366744,0.016463046629992206,-0.033315763350472594,0.0056064176005666535,0.005420054200542005,0.9667589157101297,0.44494573349006783,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,30,2026082705,0,0.25,0.75,117,210,inference,42,ZLZ,0.6904761904761905,0.6502036200366744,0.04027257043951604,-0.03508029869758256,0.0056167645835232625,0.0052126541673580004,0.9280528122273957,0.46808009343341067,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,30,2026082705,1,0.5,0.8,364,472,balance,63,LOO,0.6984126984126984,0.6765289738041529,0.021883724608545485,-0.008803144346886671,0.0035205065199015516,0.0033972967920740584,0.9650022725051114,0.14836629329773818,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,30,2026082705,1,0.5,0.8,364,472,balance,63,ZLZ,0.6984126984126984,0.6765289738041529,0.021883724608545485,-0.008646264936139958,0.0035197515541627424,0.0033972967920740584,0.9652092597433876,0.1457379090384411,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,30,2026082705,1,0.5,0.8,364,472,inference,42,LOO,0.6904761904761905,0.6765289738041529,0.013947216672037577,-0.008122881622909084,0.005275454512344908,0.0052126541673580004,0.9880957470413305,0.11183562852029755,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,30,2026082705,1,0.5,0.8,364,472,inference,42,ZLZ,0.7380952380952381,0.6765289738041529,0.06156626429108525,-0.008020060474231983,0.0052743555537162565,0.004714894087716387,0.8939279955054075,0.11043149244021334,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,30,2026082705,2,0.75,0.25,210,117,balance,63,LOO,0.5714285714285714,0.6502036200366744,-0.07877504860810303,-0.008088049128183505,0.003634755788657816,0.003949967083607637,1.08672145070473,0.1341547833132543,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_smooth,500,30,2026082705,2,0.75,0.25,210,117,balance,63,ZLZ,0.5555555555555556,0.6502036200366744,-0.09464806448111884,-0.007813763306904642,0.0036336384525743897,0.003982477100756672,1.0960025750319584,0.12962518676489931,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_smooth,500,30,2026082705,2,0.75,0.25,210,117,inference,42,LOO,0.5952380952380952,0.6502036200366744,-0.05496552479857919,-0.011598437154251573,0.0054782028832342485,0.005876334273546817,1.0726755468533355,0.15670412095126832,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,30,2026082705,2,0.75,0.25,210,117,inference,42,ZLZ,0.5476190476190477,0.6502036200366744,-0.10258457241762675,-0.012757325642162698,0.005487426839314841,0.006042254300094022,1.1011088579448756,0.17221670270159972,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_smooth,500,30,2026082705,3,0.5,0.2,364,32,balance,63,LOO,0.5873015873015873,0.6763161753022512,-0.08901458800066386,-0.00826302666261891,0.0035188604045841942,0.003909329562171343,1.110964662615904,0.1392958362347815,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,30,2026082705,3,0.5,0.2,364,32,balance,63,ZLZ,0.6031746031746031,0.6763161753022512,-0.07314157212764805,-0.008635842215235612,0.0035208322052859603,0.0038605645364477924,1.0964920539671783,0.1455398874484571,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,30,2026082705,3,0.5,0.2,364,32,inference,42,LOO,0.6666666666666666,0.6763161753022512,-0.009649508635584558,-0.00786176741676714,0.00527516007521566,0.005420054200542005,1.0274672471091642,0.10824363546586545,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,30,2026082705,3,0.5,0.2,364,32,inference,42,ZLZ,0.6904761904761905,0.6763161753022512,0.014160015173939278,-0.008010392617351147,0.005275989232567511,0.0052126541673580004,0.9879956037782341,0.11028129382394133,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,31,2026082705,0,0.25,0.75,28,498,balance,63,LOO,0.6666666666666666,0.6513545841768356,0.01531208248983107,0.010173365150703995,0.00354216692717,0.003584229390681003,1.0118747829720744,0.17093465546104336,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,31,2026082705,0,0.25,0.75,28,498,balance,63,ZLZ,0.6507936507936508,0.6513545841768356,-0.0005609333831847474,0.00033632278587913955,0.0034831263908921316,0.003665504433553588,1.0523604435194625,0.005698645940084654,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,31,2026082705,0,0.25,0.75,28,498,inference,42,LOO,0.6666666666666666,0.6513545841768356,0.01531208248983107,0.009947318943099082,0.005313303508049041,0.005420054200542005,1.0200912092319305,0.1364657702398481,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,31,2026082705,0,0.25,0.75,28,498,inference,42,ZLZ,0.6904761904761905,0.6513545841768356,0.039121606299354905,0.007764218601739148,0.005331605867199003,0.0052126541673580004,0.9776893298559792,0.10633316378457959,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,31,2026082705,1,0.5,0.8,83,466,balance,63,LOO,0.7301587301587301,0.676197617300066,0.05396111285866412,-0.008911659559100005,0.0035228157818483134,0.0031778541763180785,0.9020778755143296,0.15014594950446444,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,31,2026082705,1,0.5,0.8,83,466,balance,63,ZLZ,0.746031746031746,0.676197617300066,0.06983412873168005,-0.009386295435824255,0.0035251954457861763,0.0030559416120091998,0.8668857256303628,0.15808935203977012,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_smooth,500,31,2026082705,1,0.5,0.8,83,466,inference,42,LOO,0.7142857142857143,0.676197617300066,0.0380880969856483,-0.009505377955176475,0.005288633933275282,0.004977600796416126,0.9411883785523172,0.1307066357309683,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,31,2026082705,1,0.5,0.8,83,466,inference,42,ZLZ,0.7619047619047619,0.676197617300066,0.08570714460469586,-0.008636887223241185,0.005282126317064518,0.00442453404125878,0.8376426036925344,0.11883732227995367,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_smooth,500,31,2026082705,2,0.75,0.25,498,28,balance,63,LOO,0.6190476190476191,0.6513545841768356,-0.03230696512921649,0.029759033050048567,0.0034388949884056885,0.0038036720064369835,1.1060739043387917,0.5074688144101583,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,31,2026082705,2,0.75,0.25,498,28,balance,63,ZLZ,0.6190476190476191,0.6513545841768356,-0.03230696512921649,0.020968016648584498,0.003372765480594602,0.0038036720064369835,1.1277605953694754,0.36104744882963824,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,31,2026082705,2,0.75,0.25,498,28,inference,42,LOO,0.6428571428571429,0.6513545841768356,-0.008497441319692656,0.03287589310573735,0.005133388139918592,0.0055998008959681446,1.0908586577396324,0.4588550420634905,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,31,2026082705,2,0.75,0.25,498,28,inference,42,ZLZ,0.6666666666666666,0.6513545841768356,0.01531208248983107,0.032449234841917196,0.005137294373717884,0.005420054200542005,1.0550406120915916,0.45272787409457,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,31,2026082705,3,0.5,0.2,83,148,balance,63,LOO,0.6666666666666666,0.676675561670643,-0.010008895003976392,-0.00918510086921731,0.0035215871402826684,0.0035842293906810036,1.0177880733609526,0.15477995296995403,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,31,2026082705,3,0.5,0.2,83,148,balance,63,ZLZ,0.6349206349206349,0.676675561670643,-0.04175492675000814,-0.0094117562061391,0.0035227885514049597,0.0037386519721389158,1.061276292228174,0.1585723202648238,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,31,2026082705,3,0.5,0.2,83,148,inference,42,LOO,0.6190476190476191,0.676675561670643,-0.05762794262302395,-0.009963581277927513,0.005288553539279394,0.005751894253636414,1.0876119927529662,0.13700834341184273,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,31,2026082705,3,0.5,0.2,83,148,inference,42,ZLZ,0.5952380952380952,0.676675561670643,-0.08143746643254779,-0.008660315188334433,0.005278485190590429,0.005876334273546817,1.1132614872202595,0.11920076553302734,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,32,2026082705,0,0.25,0.75,195,477,balance,63,LOO,0.5714285714285714,0.6507408376255795,-0.07931226619700815,-0.04267253785503078,0.003774261755024447,0.003949967083607638,1.046553561991106,0.6945962977546027,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_smooth,500,32,2026082705,0,0.25,0.75,195,477,balance,63,ZLZ,0.5714285714285714,0.6507408376255795,-0.07931226619700815,-0.04280965875256726,0.003774762683101768,0.003949967083607638,1.0464146796009708,0.6967820264212691,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_smooth,500,32,2026082705,0,0.25,0.75,195,477,inference,42,LOO,0.5952380952380952,0.6507408376255795,-0.055502742387484316,-0.045049885611934126,0.0056731831393808775,0.005876334273546817,1.035809020998414,0.5981089357569506,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,32,2026082705,0,0.25,0.75,195,477,inference,42,ZLZ,0.5714285714285714,0.6507408376255795,-0.07931226619700815,-0.04752594922880948,0.005687758545884839,0.005973120955699353,1.050171329797566,0.6301736271006857,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,32,2026082705,1,0.5,0.8,99,197,balance,63,LOO,0.7301587301587301,0.6760156092996791,0.05414312085905104,-0.005933019646123694,0.003508350034779654,0.0031778541763180785,0.9057973534039534,0.10016692180023391,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,32,2026082705,1,0.5,0.8,99,197,balance,63,ZLZ,0.7619047619047619,0.6760156092996791,0.08588915260508279,-0.0066662900505612965,0.003512166091615406,0.002925901543413063,0.8330760753023805,0.1124855362528209,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
legacy,legacy_smooth,500,32,2026082705,1,0.5,0.8,99,197,inference,42,LOO,0.7619047619047619,0.6760156092996791,0.08588915260508279,-0.00659304425272067,0.00526765133330576,0.00442453404125878,0.839944362544232,0.09084007416944209,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_smooth,500,32,2026082705,1,0.5,0.8,99,197,inference,42,ZLZ,0.7619047619047619,0.6760156092996791,0.08588915260508279,-0.006690213982306958,0.0052684604801880325,0.00442453404125878,0.8398153612231077,0.09217181623437257,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_smooth,500,32,2026082705,2,0.75,0.25,477,195,balance,63,LOO,0.5873015873015873,0.6507408376255795,-0.06343925032399222,-0.018308047407500028,0.003678619499274179,0.003909329562171344,1.0627164790875179,0.30185584798143034,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,32,2026082705,2,0.75,0.25,477,195,balance,63,ZLZ,0.5714285714285714,0.6507408376255795,-0.07931226619700815,-0.0197480453973522,0.0036848662815240434,0.003949967083607638,1.071943126786666,0.32532186296575205,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_smooth,500,32,2026082705,2,0.75,0.25,477,195,inference,42,LOO,0.5952380952380952,0.6507408376255795,-0.055502742387484316,-0.016150824244894113,0.005505153592561024,0.005876334273546817,1.0674242189150471,0.21767571066813948,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,32,2026082705,2,0.75,0.25,477,195,inference,42,ZLZ,0.5476190476190477,0.6507408376255795,-0.10312179000653188,-0.019987300355615245,0.005528295455098331,0.00604225430009402,1.0929687729554511,0.26881810548971946,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_smooth,500,32,2026082705,3,0.5,0.2,99,267,balance,63,LOO,0.6984126984126984,0.6758782840259481,0.0225344143867503,-0.0060904413315738815,0.003509910985836253,0.0033972967920740584,0.9679153704419761,0.10280179853329784,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,32,2026082705,3,0.5,0.2,99,267,balance,63,ZLZ,0.6984126984126984,0.6758782840259481,0.0225344143867503,-0.006661089090773453,0.00351287748261342,0.0033972967920740584,0.9670980012507083,0.11238639499848489,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,32,2026082705,3,0.5,0.2,99,267,inference,42,LOO,0.7142857142857143,0.6758782840259481,0.03840743025976623,-0.006664998173049552,0.00526935909609405,0.004977600796416128,0.9446311601928611,0.09181658522562451,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,32,2026082705,3,0.5,0.2,99,267,inference,42,ZLZ,0.7380952380952381,0.6758782840259481,0.062216954069290065,-0.006684994357353924,0.0052695272370395,0.004714894087716387,0.894747076089749,0.09209058211579249,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,33,2026082705,0,0.25,0.75,163,307,balance,63,LOO,0.6984126984126984,0.6501732119627248,0.048239486449973557,0.007474866233248889,0.003564701644056132,0.0033972967920740584,0.9530381870075414,0.12519639738371777,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,33,2026082705,0,0.25,0.75,163,307,balance,63,ZLZ,0.6507936507936508,0.6501732119627248,0.0006204388309259956,-0.0031427735391087452,0.0035089621055946524,0.0036655044335535884,1.0446121454857966,0.05305468603483178,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,33,2026082705,0,0.25,0.75,163,307,inference,42,LOO,0.6904761904761905,0.6501732119627248,0.04030297851346565,0.007467061893682958,0.005348287424910518,0.0052126541673580004,0.9746398712752826,0.10210391195655306,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,33,2026082705,0,0.25,0.75,163,307,inference,42,ZLZ,0.6904761904761905,0.6501732119627248,0.04030297851346565,0.007212084793210116,0.005350344054420521,0.0052126541673580004,0.9742652274952749,0.09859842303920884,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,33,2026082705,1,0.5,0.8,300,183,balance,63,LOO,0.7777777777777778,0.67725139554144,0.10052638223633781,-0.007520871655601891,0.003509789901146725,0.0027877339705296702,0.7942737454509333,0.1269485127897824,1.0,0.20696826085987063,1.0,0.5434441095935034,0.0
legacy,legacy_smooth,500,33,2026082705,1,0.5,0.8,300,183,balance,63,ZLZ,0.7936507936507936,0.67725139554144,0.11639939810935362,-0.007879119474151985,0.0035116526158539144,0.002641438893359016,0.7521925379047517,0.13296027728192825,0.0,0.20146442600338665,1.0,0.5234144786109524,0.0
legacy,legacy_smooth,500,33,2026082705,1,0.5,0.8,300,183,inference,42,LOO,0.7857142857142857,0.67725139554144,0.10846289017284572,-0.0066681518000236695,0.005257781117872185,0.004106520657043305,0.7810368223744558,0.09196111466820826,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
legacy,legacy_smooth,500,33,2026082705,1,0.5,0.8,300,183,inference,42,ZLZ,0.8095238095238095,0.67725139554144,0.13227241398236955,-0.00721015892355803,0.005262044936822614,0.0037608539350699626,0.7147133823872062,0.09939569187435704,0.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_smooth,500,33,2026082705,2,0.75,0.25,307,163,balance,63,LOO,0.5873015873015873,0.6501732119627248,-0.06287162466113749,-0.010984085644157981,0.0036499449481750676,0.003909329562171343,1.0710653496639626,0.18181125030705125,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,33,2026082705,2,0.75,0.25,307,163,balance,63,ZLZ,0.5714285714285714,0.6501732119627248,-0.07874464053415342,-0.022605778813523214,0.0035993632891944483,0.003949967083607638,1.097407170725369,0.3767963025706864,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_smooth,500,33,2026082705,2,0.75,0.25,307,163,inference,42,LOO,0.5,0.6501732119627248,-0.15017321196272482,-0.01271753119652308,0.005486167034756052,0.006097560975609756,1.1114428228270103,0.17169921062536705,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_smooth,500,33,2026082705,2,0.75,0.25,307,163,inference,42,ZLZ,0.5238095238095238,0.6501732119627248,-0.12636368815320098,-0.01225818189368899,0.005482944152851055,0.006083734306730822,1.1095743704716314,0.16554617481192252,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_smooth,500,33,2026082705,3,0.5,0.2,300,393,balance,63,LOO,0.6031746031746031,0.674427790493679,-0.07125318731907582,-0.007665591134118022,0.003525656956521624,0.003860564536447792,1.0949915388979263,0.12909981634664222,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,33,2026082705,3,0.5,0.2,300,393,balance,63,ZLZ,0.6190476190476191,0.674427790493679,-0.05538017144605989,-0.0077536055313637275,0.0035260840164514536,0.0038036720064369835,1.078724156511984,0.13057420016636406,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,33,2026082705,3,0.5,0.2,300,393,inference,42,LOO,0.5952380952380952,0.674427790493679,-0.07918969525558373,-0.006594229598649637,0.005279994249871998,0.005876334273546817,1.1129433093017622,0.0907501475032187,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,33,2026082705,3,0.5,0.2,300,393,inference,42,ZLZ,0.6428571428571429,0.674427790493679,-0.03157064763653605,-0.007095301485795513,0.005283863785003999,0.005599800895968143,1.0597928190088466,0.0976101650532538,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,34,2026082705,0,0.25,0.75,396,449,balance,63,LOO,0.8253968253968254,0.6484913785919861,0.17690544680483922,0.04793919781993783,0.003352354208939215,0.0023244662261559345,0.6933832409348728,0.8279723096510342,0.0,0.18899038375401322,1.0,0.4822477803945878,0.0
legacy,legacy_smooth,500,34,2026082705,0,0.25,0.75,396,449,balance,63,ZLZ,0.7936507936507936,0.6484913785919861,0.14515941505880747,0.04870439959974282,0.003347939579394236,0.002641438893359016,0.7889744813844425,0.841742757168746,0.0,0.20146442600338665,1.0,0.5234144786109524,0.0
legacy,legacy_smooth,500,34,2026082705,0,0.25,0.75,396,449,inference,42,LOO,0.8095238095238095,0.6484913785919861,0.1610324309318234,0.04948401870638108,0.005014217989557529,0.0037608539350699626,0.7500379805788684,0.6988168320417387,0.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_smooth,500,34,2026082705,0,0.25,0.75,396,449,inference,42,ZLZ,0.8095238095238095,0.6484913785919861,0.1610324309318234,0.0479537141913976,0.005028109243366065,0.0037608539350699618,0.7479658362697506,0.6762696511553822,0.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_smooth,500,34,2026082705,1,0.5,0.8,373,257,balance,63,LOO,0.6190476190476191,0.676579014437104,-0.05753139538948493,-0.008308228441977539,0.0035175553805167382,0.0038036720064369835,1.081339622257266,0.1400838139671387,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,34,2026082705,1,0.5,0.8,373,257,balance,63,ZLZ,0.6349206349206349,0.676579014437104,-0.04165837951646911,-0.00830638069899614,0.003517607539564334,0.0037386519721389153,1.0628394242644699,0.14005162109181496,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
legacy,legacy_smooth,500,34,2026082705,1,0.5,0.8,373,257,inference,42,LOO,0.6666666666666666,0.676579014437104,-0.009912347770437369,-0.009106802757075538,0.005282689916789711,0.005420054200542005,1.0260027156460039,0.12529633585428152,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,34,2026082705,1,0.5,0.8,373,257,inference,42,ZLZ,0.6904761904761905,0.676579014437104,0.013897176039086467,-0.009501092069571282,0.0052857133699717685,0.0052126541673580004,0.9861779863000483,0.13068379033420857,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,34,2026082705,2,0.75,0.25,449,396,balance,63,LOO,0.6984126984126984,0.6484913785919861,0.04992131982071224,0.04385484820323016,0.0033762068233508516,0.0033972967920740584,1.0062466459629613,0.754749945747942,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,34,2026082705,2,0.75,0.25,449,396,balance,63,ZLZ,0.6666666666666666,0.6484913785919861,0.018175288074680496,0.04406885163297436,0.003374879309724774,0.0035842293906810036,1.0620318718814576,0.7585821345385126,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,34,2026082705,2,0.75,0.25,449,396,inference,42,LOO,0.7380952380952381,0.6484913785919861,0.089603859503252,0.043833789004677604,0.005064281333658591,0.004714894087716387,0.9310095109408553,0.6159565827319289,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,34,2026082705,2,0.75,0.25,449,396,inference,42,ZLZ,0.7142857142857143,0.6484913785919861,0.06579433569372817,0.04515210918321322,0.005052611120069791,0.004977600796416126,0.9851541466637495,0.6352140646151166,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,34,2026082705,3,0.5,0.2,373,296,balance,63,LOO,0.5396825396825397,0.6763736454837632,-0.13669110580122357,-0.008270707029687463,0.0035184466854259544,0.004006859613618446,1.138814929387899,0.13943350672862997,0.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_smooth,500,34,2026082705,3,0.5,0.2,373,296,balance,63,ZLZ,0.5555555555555556,0.6763736454837632,-0.12081808992820764,-0.008296720022637483,0.003518655172167583,0.003982477100756672,1.131817954841924,0.13986790850872108,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_smooth,500,34,2026082705,3,0.5,0.2,373,296,inference,42,LOO,0.5952380952380952,0.6763736454837632,-0.08113555024566799,-0.010116162811482643,0.005292182025843034,0.0058763342735468176,1.1103802259353936,0.13905878280084433,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,34,2026082705,3,0.5,0.2,373,296,inference,42,ZLZ,0.5952380952380952,0.6763736454837632,-0.08113555024566799,-0.009490041892741607,0.00528726319406977,0.005876334273546817,1.1114132317335277,0.13051266708312084,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,35,2026082705,0,0.25,0.75,126,114,balance,63,LOO,0.6825396825396826,0.6478449858246056,0.03469469671507697,0.054823784486427884,0.0033146306318548794,0.0034948268435211604,1.0543638889759015,0.9522510096914085,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,35,2026082705,0,0.25,0.75,126,114,balance,63,ZLZ,0.6984126984126984,0.6478449858246056,0.050567712588092784,0.055164122011477246,0.003312527218593988,0.0033972967920740584,1.0255906043591851,0.9584665981069228,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,35,2026082705,0,0.25,0.75,126,114,inference,42,LOO,0.7380952380952381,0.6478449858246056,0.09025025227063255,0.05646088796811577,0.004957142362600192,0.004714894087716387,0.951131467050154,0.8019217788549459,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,35,2026082705,0,0.25,0.75,126,114,inference,42,ZLZ,0.7857142857142857,0.6478449858246056,0.1378692998896801,0.05610407502202408,0.004960402174103637,0.004106520657043305,0.8278604260118019,0.7965920393799327,0.0,0.2511973726006038,1.0,0.6533790320830186,0.0
legacy,legacy_smooth,500,35,2026082705,1,0.5,0.8,275,414,balance,63,LOO,0.6984126984126984,0.6763346211096903,0.022078077303008037,-0.009103449274540654,0.003522118784998765,0.0033972967920740584,0.9645605385439179,0.15339244759532167,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,35,2026082705,1,0.5,0.8,275,414,balance,63,ZLZ,0.6984126984126984,0.6763346211096903,0.022078077303008037,-0.009193430996866536,0.0035225262558712758,0.0033972967920740584,0.9644489622785671,0.1548996731221003,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,35,2026082705,1,0.5,0.8,275,414,inference,42,LOO,0.7142857142857143,0.6763346211096903,0.037951093176023964,-0.007183768601790375,0.0052687936285192175,0.004977600796416128,0.9447325417099457,0.0989684436266446,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,35,2026082705,1,0.5,0.8,275,414,inference,42,ZLZ,0.7142857142857143,0.6763346211096903,0.037951093176023964,-0.007096808702846125,0.005268072352155242,0.004977600796416126,0.9448618894498896,0.09777711825460153,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,35,2026082705,2,0.75,0.25,114,126,balance,63,LOO,0.6984126984126984,0.6478449858246056,0.050567712588092784,0.014464031180326908,0.0035375578391783806,0.003397296792074058,0.9603508823089946,0.24318544301855452,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,35,2026082705,2,0.75,0.25,114,126,balance,63,ZLZ,0.6825396825396826,0.6478449858246056,0.03469469671507697,0.015238983388423555,0.003533258132376184,0.0034948268435211604,0.9891229886367862,0.25637065444695334,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,35,2026082705,2,0.75,0.25,114,126,inference,42,LOO,0.6904761904761905,0.6478449858246056,0.042631204651584875,0.01196341784746846,0.0053257691263328055,0.0052126541673580004,0.9787608219035411,0.16393213830567946,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,35,2026082705,2,0.75,0.25,114,126,inference,42,ZLZ,0.6904761904761905,0.6478449858246056,0.042631204651584875,0.016289424775400074,0.0052910531755720296,0.0052126541673580004,0.9851827215466318,0.22394155282794243,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,35,2026082705,3,0.5,0.2,275,146,balance,63,LOO,0.7301587301587301,0.6765113861428671,0.05364734401586302,-0.008608327366864454,0.003518588986880249,0.0031778541763180785,0.903161519622591,0.14512241768085876,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,35,2026082705,3,0.5,0.2,275,146,balance,63,ZLZ,0.7142857142857143,0.6765113861428671,0.0377743281428472,-0.00920264686794714,0.003521632176602378,0.003291639236339696,0.9346913792443321,0.15507463247397826,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,35,2026082705,3,0.5,0.2,275,146,inference,42,LOO,0.7857142857142857,0.6765113861428671,0.1092028995714186,-0.007072080565328265,0.005266501733625702,0.004106520657043305,0.7797435308572827,0.09745095147983794,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
legacy,legacy_smooth,500,35,2026082705,3,0.5,0.2,275,146,inference,42,ZLZ,0.7857142857142857,0.6765113861428671,0.1092028995714186,-0.007103922834024279,0.005266699706667892,0.004106520657043306,0.7797142206236394,0.09788788766812638,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
legacy,legacy_smooth,500,36,2026082705,0,0.25,0.75,69,182,balance,63,LOO,0.6984126984126984,0.6512491080275488,0.04716359038514961,-0.005014521369255176,0.0036197413956477087,0.0033972967920740584,0.9385468244109614,0.083347142353752,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,36,2026082705,0,0.25,0.75,69,182,balance,63,ZLZ,0.6984126984126984,0.6512491080275488,0.04716359038514961,-0.014960529921978605,0.0035606175581553916,0.003397296792074059,0.9541313372150132,0.2507173059751059,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,36,2026082705,0,0.25,0.75,69,182,inference,42,LOO,0.6666666666666666,0.6512491080275488,0.015417558639117868,-0.005939090589531126,0.005440411416999292,0.005420054200542005,0.9962581476111021,0.0805200578054139,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,36,2026082705,0,0.25,0.75,69,182,inference,42,ZLZ,0.6428571428571429,0.6512491080275488,-0.008391965170405857,-0.023137261259705943,0.005322307652965062,0.005599800895968143,1.052137768257062,0.3171479897833915,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,36,2026082705,1,0.5,0.8,279,181,balance,63,LOO,0.6349206349206349,0.6772254787768285,-0.0423048438561936,-0.014086046890411597,0.0035430662201880905,0.0037386519721389158,1.0552023980913465,0.23664617819353592,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,36,2026082705,1,0.5,0.8,279,181,balance,63,ZLZ,0.6507936507936508,0.6772254787768285,-0.02643182798317767,-0.013868934660912657,0.0035421110978526168,0.003665504433553588,1.034836099798162,0.2330300953070052,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,36,2026082705,1,0.5,0.8,279,181,inference,42,LOO,0.5952380952380952,0.6772254787768285,-0.08198738353873325,-0.01450096022662195,0.005318569007114616,0.0058763342735468176,1.1048713038575004,0.19883798899236083,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,36,2026082705,1,0.5,0.8,279,181,inference,42,ZLZ,0.5952380952380952,0.6772254787768285,-0.08198738353873325,-0.015311304003632897,0.005323812799387684,0.005876334273546817,1.1037830395206008,0.20984604645218327,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,36,2026082705,2,0.75,0.25,182,69,balance,63,LOO,0.6825396825396826,0.6512491080275488,0.031290574512133795,-0.0021780297691664785,0.0036063705396527533,0.0034948268435211604,0.9690703728568243,0.03626842014123839,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,36,2026082705,2,0.75,0.25,182,69,balance,63,ZLZ,0.6666666666666666,0.6512491080275488,0.015417558639117868,-0.011708445181942029,0.0035450170878000647,0.003584229390681003,1.0110612450969234,0.19664823848529275,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,36,2026082705,2,0.75,0.25,182,69,inference,42,LOO,0.7142857142857143,0.6512491080275488,0.06303660625816554,-0.00165376005229656,0.005406597138241165,0.004977600796416126,0.9206531704034829,0.022491089404772804,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,36,2026082705,2,0.75,0.25,182,69,inference,42,ZLZ,0.6666666666666666,0.6512491080275488,0.015417558639117868,-0.019459008208915773,0.005293414635521788,0.005420054200542005,1.023923983617379,0.2674562458735787,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,36,2026082705,3,0.5,0.2,279,281,balance,63,LOO,0.7301587301587301,0.6775035468131725,0.05265518334555763,-0.013424414708813726,0.003538414589916485,0.0031778541763180785,0.8981011398082336,0.22567892344054138,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,36,2026082705,3,0.5,0.2,279,281,balance,63,ZLZ,0.7619047619047619,0.6775035468131725,0.08440121509158938,-0.013890695118009,0.003540772806393802,0.002925901543413063,0.8263454628124046,0.23343982483093767,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
legacy,legacy_smooth,500,36,2026082705,3,0.5,0.2,279,281,inference,42,LOO,0.7380952380952381,0.6775035468131725,0.06059169128206565,-0.013461561349334183,0.005308343915333,0.004714894087716387,0.8882043369679855,0.18476338437169085,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,36,2026082705,3,0.5,0.2,279,281,inference,42,ZLZ,0.7380952380952381,0.6775035468131725,0.06059169128206565,-0.01533532754848399,0.005321838796186267,0.004714894087716387,0.8859520681263724,0.21021427241598278,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,37,2026082705,0,0.25,0.75,446,198,balance,63,LOO,0.5873015873015873,0.6506440471634956,-0.06334245986190823,-0.0017898731788321687,0.00360497854176635,0.003909329562171344,1.084425196122213,0.029810613798583456,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,37,2026082705,0,0.25,0.75,446,198,balance,63,ZLZ,0.6031746031746031,0.6506440471634956,-0.04746944398889241,-0.00048062021220240947,0.0036002075552213366,0.0038605645364477924,1.0723172142808441,0.008010105965129865,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,37,2026082705,0,0.25,0.75,446,198,inference,42,LOO,0.5238095238095238,0.6506440471634956,-0.12683452335397172,-0.0030351778751908087,0.005418303940677454,0.006083734306730822,1.1228115612078728,0.04123371512783522,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_smooth,500,37,2026082705,0,0.25,0.75,446,198,inference,42,ZLZ,0.5238095238095238,0.6506440471634956,-0.12683452335397172,-0.0022752972008861505,0.005412946313377575,0.006083734306730822,1.1239228979041338,0.030925823481786612,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_smooth,500,37,2026082705,1,0.5,0.8,30,152,balance,63,LOO,0.6507936507936508,0.6770046226171684,-0.026210971823517615,-0.014777481782892954,0.00354796494931023,0.003665504433553588,1.0331287050246112,0.24809086439421163,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,37,2026082705,1,0.5,0.8,30,152,balance,63,ZLZ,0.6507936507936508,0.6770046226171684,-0.026210971823517615,-0.014600151052975185,0.003547040994147216,0.0036655044335535884,1.033397820775639,0.24514568039196438,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,37,2026082705,1,0.5,0.8,30,152,inference,42,LOO,0.6666666666666666,0.6770046226171684,-0.010337955950501798,-0.014118024296713272,0.005317444501305115,0.005420054200542005,1.0192968068047925,0.19360761812997263,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,37,2026082705,1,0.5,0.8,30,152,inference,42,ZLZ,0.6666666666666666,0.6770046226171684,-0.010337955950501798,-0.013149417347009362,0.005310197930970082,0.005420054200542005,1.0206877918676478,0.18044761861432315,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,37,2026082705,2,0.75,0.25,198,446,balance,63,LOO,0.6825396825396826,0.6506440471634956,0.031895635376187004,0.028339876216034177,0.003451266201715319,0.00349482684352116,1.012621640655882,0.4824015780116667,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,37,2026082705,2,0.75,0.25,198,446,balance,63,ZLZ,0.6507936507936508,0.6506440471634956,0.00014960363015525946,0.028510424239114318,0.0034497383061924377,0.003665504433553588,1.062545650774101,0.48541210696373954,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,37,2026082705,2,0.75,0.25,198,446,inference,42,LOO,0.6904761904761905,0.6506440471634956,0.03983214331269491,0.02875867394552567,0.005172816401607467,0.0052126541673580004,1.0077013685887157,0.3998575722487532,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,37,2026082705,2,0.75,0.25,198,446,inference,42,ZLZ,0.6428571428571429,0.6506440471634956,-0.007786904306352649,0.03002340201577247,0.005161249938140385,0.0055998008959681446,1.084969912924963,0.41790970445321035,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,37,2026082705,3,0.5,0.2,30,156,balance,63,LOO,0.5396825396825397,0.676722112136093,-0.13703957245355336,-0.015830691327005986,0.0035544759323627648,0.004006859613618446,1.1272715556003128,0.26552908075483844,0.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_smooth,500,37,2026082705,3,0.5,0.2,30,156,balance,63,ZLZ,0.5555555555555556,0.676722112136093,-0.12116655658053743,-0.014576848296037115,0.003548384485800595,0.003982477100756672,1.1223352815043481,0.24470807358378113,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_smooth,500,37,2026082705,3,0.5,0.2,30,156,inference,42,LOO,0.5952380952380952,0.676722112136093,-0.08148401689799778,-0.014326946100204352,0.005320630208435065,0.005876334273546817,1.1044432789617227,0.1964138412035769,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,37,2026082705,3,0.5,0.2,30,156,inference,42,ZLZ,0.5714285714285714,0.676722112136093,-0.10529354070752162,-0.01312843005206965,0.005312246223834369,0.005973120955699353,1.1244058923511204,0.1801248766266287,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,38,2026082705,0,0.25,0.75,412,182,balance,63,LOO,0.7301587301587301,0.6498875766867176,0.08027115347201252,0.004006363322891171,0.0035794953481496725,0.0031778541763180785,0.8877939114967108,0.06696369816803757,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,38,2026082705,0,0.25,0.75,412,182,balance,63,ZLZ,0.6984126984126984,0.6498875766867176,0.04852512172598078,0.006366974293188443,0.0035691422081230322,0.0033972967920740584,0.9518524603312611,0.1065739764391193,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,38,2026082705,0,0.25,0.75,412,182,inference,42,LOO,0.6904761904761905,0.6498875766867176,0.04058861378947287,0.002708773897353356,0.005379506322607667,0.0052126541673580004,0.9689837421421996,0.03693189095872512,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,38,2026082705,0,0.25,0.75,412,182,inference,42,ZLZ,0.7380952380952381,0.6498875766867176,0.08820766140852054,0.006549520971442679,0.0053518400319770305,0.004714894087716387,0.8809856160769162,0.08952781291561868,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,38,2026082705,1,0.5,0.8,298,207,balance,63,LOO,0.5873015873015873,0.6752523012537599,-0.08795071395217258,-0.010659847834785574,0.0035362668801392047,0.003909329562171343,1.1054961898173965,0.1792579760311189,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,38,2026082705,1,0.5,0.8,298,207,balance,63,ZLZ,0.6349206349206349,0.6752523012537599,-0.040331666333125016,-0.011331573801651396,0.0035397196754041035,0.0037386519721389153,1.0562000144014514,0.1904608844390957,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
legacy,legacy_smooth,500,38,2026082705,1,0.5,0.8,298,207,inference,42,LOO,0.5952380952380952,0.6752523012537599,-0.08001420601566467,-0.012005629051058175,0.005314265031047535,0.005876334273546817,1.1057661293171313,0.16468851580219815,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,38,2026082705,1,0.5,0.8,298,207,inference,42,ZLZ,0.6190476190476191,0.6752523012537599,-0.05620468220614083,-0.011359046386272609,0.005309225883541299,0.005751894253636414,1.0833771965640784,0.15589287683219377,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,38,2026082705,2,0.75,0.25,182,412,balance,63,LOO,0.6349206349206349,0.6498875766867176,-0.014966941766082709,0.017382378203770088,0.003511303930584435,0.0037386519721389158,1.064747468760598,0.29334249647037725,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,38,2026082705,2,0.75,0.25,182,412,balance,63,ZLZ,0.5873015873015873,0.6498875766867176,-0.06258598938513027,0.01841682764942476,0.0035050868133793146,0.003909329562171343,1.1153303100080112,0.3110752324840598,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,38,2026082705,2,0.75,0.25,182,412,inference,42,LOO,0.5714285714285714,0.6498875766867176,-0.0784590052581462,0.014817471471868293,0.005286006348778807,0.005973120955699353,1.1299874728828665,0.2038028531103536,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,38,2026082705,2,0.75,0.25,182,412,inference,42,ZLZ,0.5714285714285714,0.6498875766867176,-0.0784590052581462,0.016864731635976904,0.005271707474814163,0.005973120955699354,1.1330524283140193,0.23227570293987002,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,38,2026082705,3,0.5,0.2,298,335,balance,63,LOO,0.6507936507936508,0.6771730374678915,-0.026379386674240668,-0.011017042943165856,0.0035279954705249787,0.003665504433553588,1.0389765134840572,0.18548168510807445,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,38,2026082705,3,0.5,0.2,298,335,balance,63,ZLZ,0.6825396825396826,0.6771730374678915,0.005366645071791076,-0.011455765974924925,0.003530274870895961,0.00349482684352116,0.9899588477749879,0.19280570149769932,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,38,2026082705,3,0.5,0.2,298,335,inference,42,LOO,0.6428571428571429,0.6771730374678915,-0.034315894610748576,-0.011938013381115331,0.0052985226891207726,0.005599800895968143,1.056860793946579,0.16400408371579117,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,38,2026082705,3,0.5,0.2,298,335,inference,42,ZLZ,0.6666666666666666,0.6771730374678915,-0.010506370801224851,-0.011483539654526531,0.005295050882858823,0.005420054200542005,1.023607576291258,0.15781224771449223,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,39,2026082705,0,0.25,0.75,228,318,balance,63,LOO,0.6190476190476191,0.6502111598152243,-0.03116354076760519,-0.02140011666101327,0.0036942307327514396,0.0038036720064369843,1.0296249156056458,0.3520903582724517,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,39,2026082705,0,0.25,0.75,228,318,balance,63,ZLZ,0.6190476190476191,0.6502111598152243,-0.03116354076760519,-0.021893901506595648,0.0036970518482183556,0.003803672006436983,1.0288392380188038,0.36007700645163215,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,39,2026082705,0,0.25,0.75,228,318,inference,42,LOO,0.5952380952380952,0.6502111598152243,-0.05497306457712903,-0.021576348310318405,0.0055418978359788144,0.005876334273546817,1.060346914985836,0.28983357030213863,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,39,2026082705,0,0.25,0.75,228,318,inference,42,ZLZ,0.6428571428571429,0.6502111598152243,-0.007354016958081355,-0.021060116979811805,0.005541271145373093,0.005599800895968143,1.0105625133763616,0.2829150679209928,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,39,2026082705,1,0.5,0.8,382,364,balance,63,LOO,0.5555555555555556,0.6789147785299353,-0.12335922297437973,-0.008272431560102933,0.0035043816949166954,0.003982477100756672,1.1364278915545876,0.13974216945164664,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_smooth,500,39,2026082705,1,0.5,0.8,382,364,balance,63,ZLZ,0.5555555555555556,0.6789147785299353,-0.12335922297437973,-0.008300717923822809,0.0035045374734313734,0.003982477100756672,1.1363773767433387,0.14021688079822953,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_smooth,500,39,2026082705,1,0.5,0.8,382,364,inference,42,LOO,0.5238095238095238,0.6789147785299353,-0.15510525472041148,-0.008994875786362377,0.005261719350660528,0.006083734306730822,1.1562255417456087,0.12400275394191404,0.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_smooth,500,39,2026082705,1,0.5,0.8,382,364,inference,42,ZLZ,0.5238095238095238,0.6789147785299353,-0.15510525472041148,-0.008641326314421494,0.005258832291416314,0.006083734306730822,1.1568603008430116,0.11916144055264147,0.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_smooth,500,39,2026082705,2,0.75,0.25,318,228,balance,63,LOO,0.6825396825396826,0.6502111598152243,0.0323285227244583,-0.008060508514779019,0.003634041280530762,0.0034948268435211604,0.9616915642220584,0.13371111579280553,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,39,2026082705,2,0.75,0.25,318,228,balance,63,ZLZ,0.6825396825396826,0.6502111598152243,0.0323285227244583,-0.008395876375670075,0.003635374218622432,0.0034948268435211604,0.9613389525674388,0.13924880400543718,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,39,2026082705,2,0.75,0.25,318,228,inference,42,LOO,0.6190476190476191,0.6502111598152243,-0.03116354076760519,-0.008401221103939038,0.0054557512550444266,0.005751894253636414,1.0542808835571769,0.11374050025285708,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,39,2026082705,2,0.75,0.25,318,228,inference,42,ZLZ,0.6190476190476191,0.6502111598152243,-0.03116354076760519,-0.007188378612573598,0.005448209644815221,0.005751894253636414,1.0557402575560202,0.09738768402871342,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,39,2026082705,3,0.5,0.2,382,368,balance,63,LOO,0.6507936507936508,0.6750156086759158,-0.024221957882265,-0.008119816662556345,0.0035245291915400275,0.003665504433553588,1.0399983187405413,0.13677151811210375,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,39,2026082705,3,0.5,0.2,382,368,balance,63,ZLZ,0.6507936507936508,0.6750156086759158,-0.024221957882265,-0.008119816662556345,0.0035245291915400275,0.0036655044335535884,1.0399983187405415,0.13677151811210375,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,39,2026082705,3,0.5,0.2,382,368,inference,42,LOO,0.6904761904761905,0.6750156086759158,0.015460581800274653,-0.008514484198206773,0.0052892355960826535,0.0052126541673580004,0.9855212672354071,0.11707438573469964,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,39,2026082705,3,0.5,0.2,382,368,inference,42,ZLZ,0.6904761904761905,0.6750156086759158,0.015460581800274653,-0.008453002022036138,0.005288732520283404,0.005212654167357999,0.9856150121728356,0.11623453201295492,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,40,2026082705,0,0.25,0.75,172,79,balance,63,LOO,0.5714285714285714,0.6507638213657706,-0.0793352499371992,0.0163631445056448,0.003516500822108735,0.003949967083607638,1.123266361484587,0.275937931309555,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_smooth,500,40,2026082705,0,0.25,0.75,172,79,balance,63,ZLZ,0.5714285714285714,0.6507638213657706,-0.0793352499371992,0.016072489167223702,0.003517749434563659,0.003949967083607638,1.12286766214706,0.2709883937728142,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_smooth,500,40,2026082705,0,0.25,0.75,172,79,inference,42,LOO,0.5238095238095238,0.6507638213657706,-0.12695429755624676,0.01543229533111401,0.0052812384766642365,0.006083734306730822,1.151952204698293,0.2123550711138131,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_smooth,500,40,2026082705,0,0.25,0.75,172,79,inference,42,ZLZ,0.5714285714285714,0.6507638213657706,-0.0793352499371992,0.01524181805659619,0.005284700384189846,0.005973120955699353,1.1302667174035153,0.2096653136214647,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,40,2026082705,1,0.5,0.8,398,235,balance,63,LOO,0.5714285714285714,0.6759592994753401,-0.10453072804676866,-0.008862116301744605,0.003523683908394548,0.003949967083607638,1.120976564951682,0.14929283790271555,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_smooth,500,40,2026082705,1,0.5,0.8,398,235,balance,63,ZLZ,0.5555555555555556,0.6759592994753401,-0.12040374391978448,-0.009621244042704702,0.0035274656942245386,0.003982477100756672,1.1289910224434263,0.1619943364516497,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_smooth,500,40,2026082705,1,0.5,0.8,398,235,inference,42,LOO,0.5238095238095238,0.6759592994753401,-0.15214977566581622,-0.008878713351731737,0.005285467519898051,0.006083734306730822,1.151030497080449,0.12212605568652615,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_smooth,500,40,2026082705,1,0.5,0.8,398,235,inference,42,ZLZ,0.5476190476190477,0.6759592994753401,-0.1283402518562924,-0.009703735471857433,0.005291905118586933,0.0060422543000940195,1.1417918811264416,0.13339296455487498,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_smooth,500,40,2026082705,2,0.75,0.25,79,172,balance,63,LOO,0.7301587301587301,0.6507638213657706,0.07939490879295952,0.051020380451491376,0.003319566285765825,0.0031778541763180794,0.9573100528055722,0.8855294726528117,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,40,2026082705,2,0.75,0.25,79,172,balance,63,ZLZ,0.7619047619047619,0.6507638213657706,0.11114094053899126,0.050587201816331806,0.003322254736376878,0.002925901543413063,0.8806975309196,0.8776557305627795,0.0,0.21203518851762948,1.0,0.5631437788110235,0.0
legacy,legacy_smooth,500,40,2026082705,2,0.75,0.25,79,172,inference,42,LOO,0.7142857142857143,0.6507638213657706,0.0635218929199437,0.05365396932332578,0.0049554135530551135,0.004977600796416128,1.0044773747182685,0.7621876447477949,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,40,2026082705,2,0.75,0.25,79,172,inference,42,ZLZ,0.7380952380952381,0.6507638213657706,0.08733141672946754,0.05347868896071284,0.00495708311524862,0.004714894087716387,0.9511428350298932,0.7595697342207074,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,40,2026082705,3,0.5,0.2,398,33,balance,63,LOO,0.7619047619047619,0.6758895054357067,0.08601525646905517,-0.009827008308216367,0.0035287666500052077,0.002925901543413063,0.8291569926871603,0.16542831762179305,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
legacy,legacy_smooth,500,40,2026082705,3,0.5,0.2,398,33,balance,63,ZLZ,0.7936507936507936,0.6758895054357067,0.11776128821508691,-0.00961742778809338,0.0035278153011282895,0.002641438893359016,0.7487463679048655,0.16192205775372873,0.0,0.20146442600338665,1.0,0.5234144786109524,0.0
legacy,legacy_smooth,500,40,2026082705,3,0.5,0.2,398,33,inference,42,LOO,0.7380952380952381,0.6758895054357067,0.06220573265953144,-0.009476936203067887,0.005290636418306564,0.004714894087716387,0.8911771127197469,0.13029087434017808,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,40,2026082705,3,0.5,0.2,398,33,inference,42,ZLZ,0.7380952380952381,0.6758895054357067,0.06220573265953144,-0.009699886497122057,0.005292428968527731,0.004714894087716387,0.8908752702689545,0.13333345516997977,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,41,2026082705,0,0.25,0.75,15,495,balance,63,LOO,0.6507936507936508,0.6493297477335436,0.0014639030601072411,-0.008665725867603724,0.0036385578497372326,0.003665504433553588,1.0074058418002896,0.1436614694423909,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,41,2026082705,0,0.25,0.75,15,495,balance,63,ZLZ,0.6349206349206349,0.6493297477335436,-0.014409112812908687,-0.017862831396148082,0.003576625138344188,0.0037386519721389158,1.0453015978827846,0.2986851195752569,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,41,2026082705,0,0.25,0.75,15,495,inference,42,LOO,0.7142857142857143,0.6493297477335436,0.06495596655217073,-0.009260545488187222,0.005463613354453016,0.004977600796416126,0.9110455798193013,0.12528428257981744,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,41,2026082705,0,0.25,0.75,15,495,inference,42,ZLZ,0.6904761904761905,0.6493297477335436,0.041146442742646894,-0.0225638583187745,0.005323776415217273,0.0052126541673580004,0.9791271760508866,0.30924555084844735,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,41,2026082705,1,0.5,0.8,259,19,balance,63,LOO,0.6825396825396826,0.6771494211785918,0.005390261361090776,-0.025068691384008024,0.003594361602986208,0.0034948268435211604,0.9723080840329604,0.418139100584025,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,41,2026082705,1,0.5,0.8,259,19,balance,63,ZLZ,0.6507936507936508,0.6771494211785918,-0.02635577038494097,-0.025510807685691472,0.0035968346945919115,0.0036655044335535884,1.0190917139074884,0.4253671715807753,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,41,2026082705,1,0.5,0.8,259,19,inference,42,LOO,0.6190476190476191,0.6771494211785918,-0.05810180213097271,-0.02478779950902721,0.005392482219894081,0.005751894253636414,1.0666505737221315,0.33755427604338367,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,41,2026082705,1,0.5,0.8,259,19,inference,42,ZLZ,0.5952380952380952,0.6771494211785918,-0.08191132594049655,-0.025804553848361,0.0053997094122145714,0.0058763342735468176,1.088268613169087,0.35116494849416136,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,41,2026082705,2,0.75,0.25,495,15,balance,63,LOO,0.5079365079365079,0.6493297477335436,-0.14139323979703566,-0.0070680403096102795,0.003630538209386796,0.004031242126480222,1.1103703897282782,0.11730418642014082,0.0,0.24888431549714968,1.0,0.7057555966196909,0.0
legacy,legacy_smooth,500,41,2026082705,2,0.75,0.25,495,15,balance,63,ZLZ,0.5238095238095238,0.6493297477335436,-0.12552022392401974,-0.016121400087760862,0.0035675725220998883,0.0040231146221929625,1.1276896537550805,0.26990836905336674,0.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_smooth,500,41,2026082705,2,0.75,0.25,495,15,inference,42,LOO,0.5,0.6493297477335436,-0.14932974773354357,-0.005293627244441046,0.005438817408113827,0.006097560975609756,1.1211188973752257,0.0717796137987181,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_smooth,500,41,2026082705,2,0.75,0.25,495,15,inference,42,ZLZ,0.47619047619047616,0.6493297477335436,-0.1731392715430674,-0.020732681615367343,0.0053095852753411435,0.0060837343067308225,1.1458021655636634,0.28452810951901436,0.0,0.30574770524306843,1.0,0.956481384904725,0.0
legacy,legacy_smooth,500,41,2026082705,3,0.5,0.2,259,206,balance,63,LOO,0.6984126984126984,0.6765892803133609,0.02182341809933752,-0.02574918802572501,0.0036006686720832536,0.003397296792074059,0.9435183021459375,0.4291132833800906,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,41,2026082705,3,0.5,0.2,259,206,balance,63,ZLZ,0.6984126984126984,0.6765892803133609,0.02182341809933752,-0.02543014331888316,0.0035991798131109042,0.0033972967920740584,0.9439086037598241,0.42388401141374243,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,41,2026082705,3,0.5,0.2,259,206,inference,42,LOO,0.7619047619047619,0.6765892803133609,0.08531548159140101,-0.027109543693799365,0.005412239397132754,0.004424534041258779,0.8175052351902187,0.3684967895157792,1.0,0.2607425191276249,1.0,0.6843972569730633,0.0
legacy,legacy_smooth,500,41,2026082705,3,0.5,0.2,259,206,inference,42,ZLZ,0.7619047619047619,0.6765892803133609,0.08531548159140101,-0.025722960665479855,0.005403198946430136,0.00442453404125878,0.8188730574472083,0.3499415203526931,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_smooth,500,42,2026082705,0,0.25,0.75,182,283,balance,63,LOO,0.6349206349206349,0.649152238646096,-0.014231603725461062,0.012337019487412837,0.00354068131501856,0.0037386519721389158,1.0559131532907582,0.2073322358899101,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,42,2026082705,0,0.25,0.75,182,283,balance,63,ZLZ,0.6190476190476191,0.649152238646096,-0.03010461959847688,0.00032651628712332403,0.003493479591738135,0.0038036720064369843,1.0887918210349463,0.005524280780012508,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,42,2026082705,0,0.25,0.75,182,283,inference,42,LOO,0.6190476190476191,0.649152238646096,-0.03010461959847688,0.009795685084636574,0.005330449329472331,0.005751894253636414,1.0790636770213522,0.1341692231344807,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,42,2026082705,0,0.25,0.75,182,283,inference,42,ZLZ,0.5952380952380952,0.649152238646096,-0.053914143408000714,-0.004990987823454973,0.005199393790700989,0.005876334273546817,1.1301960401723221,0.06921658283331407,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,42,2026082705,1,0.5,0.8,205,91,balance,63,LOO,0.6666666666666666,0.6763804665215015,-0.009713799854834892,-0.01222112456543245,0.0035389615104461,0.0035842293906810036,1.012791289224617,0.20543443930578295,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,42,2026082705,1,0.5,0.8,205,91,balance,63,ZLZ,0.6984126984126984,0.6763804665215015,0.022032231891196852,-0.01266795548964883,0.0035412031801764117,0.003397296792074058,0.9593622899392108,0.21287815912479433,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,42,2026082705,1,0.5,0.8,205,91,inference,42,LOO,0.6428571428571429,0.6763804665215015,-0.03352332366435862,-0.011509568877627996,0.005302832433372147,0.005599800895968143,1.05600185680526,0.15805385914323875,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,42,2026082705,1,0.5,0.8,205,91,inference,42,ZLZ,0.6428571428571429,0.6763804665215015,-0.03352332366435862,-0.012248715177269331,0.005308624082950336,0.005599800895968143,1.054849770574823,0.16811232306992577,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,42,2026082705,2,0.75,0.25,283,182,balance,63,LOO,0.6666666666666666,0.649152238646096,0.017514428020570683,-0.012135715641974909,0.003658723817740263,0.0035842293906810036,0.9796392319370886,0.20063217346738757,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,42,2026082705,2,0.75,0.25,283,182,balance,63,ZLZ,0.6349206349206349,0.649152238646096,-0.014231603725461062,-0.022207305331713112,0.003600805506264485,0.0037386519721389153,1.038282119274316,0.3700803547826084,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
legacy,legacy_smooth,500,42,2026082705,2,0.75,0.25,283,182,inference,42,LOO,0.6190476190476191,0.649152238646096,-0.03010461959847688,-0.012997424317861217,0.005498965123979523,0.005751894253636413,1.0459957690136883,0.175273724213878,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,42,2026082705,2,0.75,0.25,283,182,inference,42,ZLZ,0.6428571428571429,0.649152238646096,-0.006295095788953042,-0.027835521054192847,0.005366584669151514,0.005599800895968143,1.0434571037623266,0.3799709218167304,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,42,2026082705,3,0.5,0.2,205,58,balance,63,LOO,0.746031746031746,0.6769293422886407,0.06910240374310539,-0.012382976934097623,0.003536934957206791,0.0030559416120091998,0.864008427913686,0.20821476699091115,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_smooth,500,42,2026082705,3,0.5,0.2,205,58,balance,63,ZLZ,0.746031746031746,0.6769293422886407,0.06910240374310539,-0.012707376713124274,0.0035385411786167916,0.0030559416120091998,0.8636162355481648,0.21362091842602277,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_smooth,500,42,2026082705,3,0.5,0.2,205,58,inference,42,LOO,0.7619047619047619,0.6769293422886407,0.0849754196161212,-0.01255559654648919,0.0053065340386249165,0.004424534041258779,0.8337898163007562,0.17235817015350735,1.0,0.2607425191276249,1.0,0.6843972569730633,0.0
legacy,legacy_smooth,500,42,2026082705,3,0.5,0.2,205,58,inference,42,ZLZ,0.8095238095238095,0.6769293422886407,0.13259446723516888,-0.012286831773012374,0.005304611253941977,0.0037608539350699626,0.7089782370527504,0.16869924189252414,0.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_smooth,500,43,2026082705,0,0.25,0.75,187,138,balance,63,LOO,0.6349206349206349,0.6512849024085448,-0.016364267487909867,-0.01074709006499186,0.003642797995209327,0.0037386519721389153,1.0263132836505473,0.17806285974899466,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
legacy,legacy_smooth,500,43,2026082705,0,0.25,0.75,187,138,balance,63,ZLZ,0.6190476190476191,0.6512849024085448,-0.032237283360925684,-0.014196955509371056,0.003657500002573142,0.003803672006436983,1.0399650044459345,0.234748623187408,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,43,2026082705,0,0.25,0.75,187,138,inference,42,LOO,0.5714285714285714,0.6512849024085448,-0.07985633097997336,-0.011318324608700747,0.005469939097032089,0.005973120955699354,1.0919903950923848,0.1530350465164332,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,43,2026082705,0,0.25,0.75,187,138,inference,42,ZLZ,0.5952380952380952,0.6512849024085448,-0.05604680717044952,-0.013369085817957593,0.005481803107830997,0.0058763342735468176,1.07197105732459,0.18056767027584658,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,43,2026082705,1,0.5,0.8,236,78,balance,63,LOO,0.6507936507936508,0.6782767266874458,-0.02748307589379495,-0.012109721423987474,0.0035281317222346136,0.003665504433553588,1.0389363896062154,0.20387395926355822,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,43,2026082705,1,0.5,0.8,236,78,balance,63,ZLZ,0.6349206349206349,0.6782767266874458,-0.04335609176681088,-0.012437473430215396,0.0035298412217881566,0.0037386519721389153,1.05915584787833,0.20934113800622803,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
legacy,legacy_smooth,500,43,2026082705,1,0.5,0.8,236,78,inference,42,LOO,0.6428571428571429,0.6782767266874458,-0.03541958383030286,-0.012359986699286951,0.00529431447971516,0.005599800895968143,1.0577008444480274,0.1698686111888189,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,43,2026082705,1,0.5,0.8,236,78,inference,42,ZLZ,0.6904761904761905,0.6782767266874458,0.012199463788744702,-0.011848868702896587,0.005290339241844826,0.0052126541673580004,0.985315672410502,0.1629052670401525,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,43,2026082705,2,0.75,0.25,138,187,balance,63,LOO,0.6825396825396826,0.6512849024085448,0.031254780131137805,-0.018456790540649415,0.003671840748829654,0.0034948268435211604,0.9517915080154513,0.30458903502525453,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,43,2026082705,2,0.75,0.25,138,187,balance,63,ZLZ,0.6984126984126984,0.6512849024085448,0.04712779600415362,-0.020429676332706648,0.0036789137020100753,0.0033972967920740584,0.9234510693245814,0.3368229582879779,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,43,2026082705,2,0.75,0.25,138,187,inference,42,LOO,0.6666666666666666,0.6512849024085448,0.015381764258121877,-0.016027722408390455,0.005501294799074073,0.005420054200542005,0.9852324586303317,0.2160923303499968,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,43,2026082705,2,0.75,0.25,138,187,inference,42,ZLZ,0.6666666666666666,0.6512849024085448,0.015381764258121877,-0.019573721175010106,0.005522435396821326,0.0054200542005420045,0.9814608612102097,0.2633953329593649,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,43,2026082705,3,0.5,0.2,236,234,balance,63,LOO,0.7301587301587301,0.6764497999706922,0.05370893018803791,-0.012747205252873206,0.0035410441225899756,0.003177854176318078,0.8974342217441067,0.21421471956536073,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,43,2026082705,3,0.5,0.2,236,234,balance,63,ZLZ,0.7142857142857143,0.6764497999706922,0.03783591431502209,-0.012310017912488869,0.0035387806278048945,0.003291639236339696,0.930161991527997,0.20693400553871136,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,43,2026082705,3,0.5,0.2,236,234,inference,42,LOO,0.7380952380952381,0.6764497999706922,0.061645438124545926,-0.01275140447188583,0.005311522828899129,0.004714894087716387,0.8876727521650509,0.1749639180450945,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,43,2026082705,3,0.5,0.2,236,234,inference,42,ZLZ,0.7857142857142857,0.6764497999706922,0.10926448574359349,-0.011727445030839778,0.005303838529213196,0.004106520657043305,0.7742544638990908,0.16103054361626082,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
legacy,legacy_smooth,500,44,2026082705,0,0.25,0.75,492,335,balance,63,LOO,0.6666666666666666,0.6498725092245303,0.016794157442136304,-0.0005970362664574624,0.0036010770236656695,0.0035842293906810036,0.9953215016302217,0.009949116297571305,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,44,2026082705,0,0.25,0.75,492,335,balance,63,ZLZ,0.6666666666666666,0.6498725092245303,0.016794157442136304,0.0007432193577739943,0.0035940744021217674,0.0035842293906810036,0.9972607658219452,0.012397196387152759,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,44,2026082705,0,0.25,0.75,492,335,inference,42,LOO,0.7142857142857143,0.6498725092245303,0.06441320506118398,-0.0050571575643934,0.005432491274067899,0.004977600796416126,0.9162648489058416,0.06861308811169059,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,44,2026082705,0,0.25,0.75,492,335,inference,42,ZLZ,0.7142857142857143,0.6498725092245303,0.06441320506118398,-0.002792514044067107,0.005416868710853463,0.004977600796416126,0.9189074098182957,0.03794208661333811,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,44,2026082705,1,0.5,0.8,479,172,balance,63,LOO,0.5396825396825397,0.6773444128564043,-0.1376618731738647,-0.008544694441149914,0.0035148595986956217,0.004006859613618446,1.139977145916556,0.14412607049888035,0.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_smooth,500,44,2026082705,1,0.5,0.8,479,172,balance,63,ZLZ,0.5873015873015873,0.6773444128564043,-0.09004282555481702,-0.009088941951823859,0.0035174666387379067,0.003909329562171343,1.1114048727905035,0.15324924238802629,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,44,2026082705,1,0.5,0.8,479,172,inference,42,LOO,0.5714285714285714,0.6773444128564043,-0.10591584142783295,-0.009176312554815325,0.005277501441730641,0.005973120955699354,1.1318084934033859,0.12631473560189285,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,44,2026082705,1,0.5,0.8,479,172,inference,42,ZLZ,0.5238095238095238,0.6773444128564043,-0.1535348890468805,-0.008441618685487429,0.005271661983582317,0.006083734306730822,1.1540448393082796,0.11626579163002501,0.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_smooth,500,44,2026082705,2,0.75,0.25,335,492,balance,63,LOO,0.7301587301587301,0.6498725092245303,0.08028622093419979,0.03053490208281351,0.0034424613096858234,0.0031778541763180785,0.9231343188598119,0.5204296097978184,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,44,2026082705,2,0.75,0.25,335,492,balance,63,ZLZ,0.7301587301587301,0.6498725092245303,0.08028622093419979,0.0300134643643839,0.003445837054168519,0.0031778541763180785,0.9222299622304385,0.5112917194527347,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,44,2026082705,2,0.75,0.25,335,492,inference,42,LOO,0.7142857142857143,0.6498725092245303,0.06441320506118398,0.02688506152176151,0.005193840425726758,0.004977600796416126,0.9583661391983613,0.3730497329647267,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,44,2026082705,2,0.75,0.25,335,492,inference,42,ZLZ,0.7142857142857143,0.6498725092245303,0.06441320506118398,0.028962877498766804,0.0051766841762118775,0.004977600796416126,0.9615422975365993,0.4025463307854094,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,44,2026082705,3,0.5,0.2,479,361,balance,63,LOO,0.6666666666666666,0.67629814118891,-0.009631474522243333,-0.008359066236624302,0.0035195135020180957,0.003584229390681003,1.01838773700564,0.1409017700052274,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,44,2026082705,3,0.5,0.2,479,361,balance,63,ZLZ,0.6825396825396826,0.67629814118891,0.006241541350772595,-0.009035320288200088,0.0035227699322322573,0.0034948268435211604,0.9920678644224176,0.1522304081584407,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,44,2026082705,3,0.5,0.2,479,361,inference,42,LOO,0.6666666666666666,0.67629814118891,-0.009631474522243333,-0.007929943698701925,0.0052760389651906325,0.005420054200542005,1.0272960901732402,0.1091732167346935,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,44,2026082705,3,0.5,0.2,479,361,inference,42,ZLZ,0.7380952380952381,0.67629814118891,0.061797096906328175,-0.008391816008785136,0.005279670310885098,0.004714894087716387,0.893028126774448,0.11549217265260518,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,45,2026082705,0,0.25,0.75,393,407,balance,63,LOO,0.6190476190476191,0.650302842679523,-0.03125522363190392,-0.023155363828988973,0.003704713450855994,0.0038036720064369843,1.026711527596858,0.3804295978354729,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,45,2026082705,0,0.25,0.75,393,407,balance,63,ZLZ,0.6031746031746031,0.650302842679523,-0.047128239504919844,-0.023636620952747878,0.003706769714974018,0.0038605645364477924,1.041490255208598,0.3882286552996178,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,45,2026082705,0,0.25,0.75,393,407,inference,42,LOO,0.5952380952380952,0.650302842679523,-0.05506474744142775,-0.022557431080878043,0.005552024747289417,0.005876334273546817,1.0584128387424303,0.3027359122791192,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,45,2026082705,0,0.25,0.75,393,407,inference,42,ZLZ,0.5952380952380952,0.650302842679523,-0.05506474744142775,-0.020794390670303198,0.005541965398152034,0.005876334273546817,1.0603339882826186,0.2793278856252273,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,45,2026082705,1,0.5,0.8,230,142,balance,63,LOO,0.6825396825396826,0.67562082607548,0.0069188564642025385,-0.007181992151374494,0.0035163474614775393,0.0034948268435211604,0.9938798374756356,0.12111530715641024,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,45,2026082705,1,0.5,0.8,230,142,balance,63,ZLZ,0.7142857142857143,0.67562082607548,0.03866488821023428,-0.006304476603057441,0.0035119425339150277,0.003291639236339696,0.9372702441888355,0.10638376025077413,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,45,2026082705,1,0.5,0.8,230,142,inference,42,LOO,0.6428571428571429,0.67562082607548,-0.032763683218337114,-0.004731004698030339,0.0052555322005104245,0.0055998008959681446,1.0655059625406318,0.06525969333539315,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,45,2026082705,1,0.5,0.8,230,142,inference,42,ZLZ,0.6428571428571429,0.67562082607548,-0.032763683218337114,-0.004731004698030228,0.0052555322005104245,0.005599800895968143,1.0655059625406316,0.06525969333539162,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,45,2026082705,2,0.75,0.25,407,393,balance,63,LOO,0.6190476190476191,0.650302842679523,-0.03125522363190392,0.0010223997432319276,0.0035934055333934583,0.0038036720064369843,1.0585145403404996,0.017055624095194188,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,45,2026082705,2,0.75,0.25,407,393,balance,63,ZLZ,0.6190476190476191,0.650302842679523,-0.03125522363190392,0.004535544990151186,0.0035751411921382675,0.0038036720064369843,1.0639221787383546,0.07585476727998688,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,45,2026082705,2,0.75,0.25,407,393,inference,42,LOO,0.5238095238095238,0.650302842679523,-0.12649331886999915,0.0012155097159632922,0.00539008703061322,0.006083734306730822,1.128689438997553,0.016556195494382402,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_smooth,500,45,2026082705,2,0.75,0.25,407,393,inference,42,ZLZ,0.5952380952380952,0.650302842679523,-0.05506474744142775,0.00280151064584766,0.005377578369483915,0.0058763342735468176,1.092747305533135,0.038203126191491965,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,45,2026082705,3,0.5,0.2,230,421,balance,63,LOO,0.6825396825396826,0.6773646000708562,0.005175082468826364,-0.006191375762020779,0.0035019915671954563,0.0034948268435211604,0.9979541002492951,0.10462358917566959,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,45,2026082705,3,0.5,0.2,230,421,balance,63,ZLZ,0.7301587301587301,0.6773646000708562,0.052794130087873925,-0.0063670750009841015,0.0035028359332651944,0.0031778541763180794,0.907223243355226,0.10757963527506485,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,45,2026082705,3,0.5,0.2,230,421,inference,42,LOO,0.6666666666666666,0.6773646000708562,-0.010697933404189564,-0.005168864941641482,0.005244818342691479,0.005420054200542005,1.0334112349371858,0.07137234385908597,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,45,2026082705,3,0.5,0.2,230,421,inference,42,ZLZ,0.7142857142857143,0.6773646000708562,0.03692111421485811,-0.004777979781502961,0.00524162520011756,0.004977600796416126,0.9496292860284035,0.06599504446436495,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,46,2026082705,0,0.25,0.75,347,48,balance,63,LOO,0.5555555555555556,0.6497793111392609,-0.09422375558370533,0.013608593844110173,0.003534498045210752,0.003982477100756672,1.1267447455949033,0.2289018905449352,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_smooth,500,46,2026082705,0,0.25,0.75,347,48,balance,63,ZLZ,0.5873015873015873,0.6497793111392609,-0.06247772383767358,0.013788526554074476,0.0035340815350657943,0.003909329562171343,1.1061797876993698,0.23194209595111157,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,46,2026082705,0,0.25,0.75,347,48,inference,42,LOO,0.5714285714285714,0.6497793111392609,-0.07835073971068951,0.014626613402248578,0.0052951569138863655,0.005973120955699353,1.128034740582484,0.20100384518393474,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,46,2026082705,0,0.25,0.75,347,48,inference,42,ZLZ,0.6190476190476191,0.6497793111392609,-0.030731692091641838,0.015370733418122673,0.005289073642149518,0.005751894253636414,1.0875050420547374,0.21135123187499238,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,46,2026082705,1,0.5,0.8,34,350,balance,63,LOO,0.7142857142857143,0.6749912683829942,0.03929444590272013,-0.013352166949488709,0.003551004631916464,0.0032916392363396955,0.926959995138956,0.22406608939931857,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,46,2026082705,1,0.5,0.8,34,350,balance,63,ZLZ,0.6666666666666666,0.6749912683829942,-0.00832460171632754,-0.013640432254309443,0.003552545996988873,0.003584229390681004,1.0089185034392196,0.22885387907711527,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,46,2026082705,1,0.5,0.8,34,350,inference,42,LOO,0.6904761904761905,0.6749912683829942,0.015484922093196296,-0.013130027969221802,0.005324734977382627,0.0052126541673580004,0.9789509129560998,0.17993541618867653,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,46,2026082705,1,0.5,0.8,34,350,inference,42,ZLZ,0.7142857142857143,0.6749912683829942,0.03929444590272013,-0.014700430611671922,0.005336843519898072,0.004977600796416126,0.9326862925355536,0.20122772715003423,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,46,2026082705,2,0.75,0.25,48,347,balance,63,LOO,0.5873015873015873,0.6497793111392609,-0.06247772383767358,0.015558423916391506,0.003523499975193353,0.003909329562171343,1.1095017992604974,0.2621069060823861,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,46,2026082705,2,0.75,0.25,48,347,balance,63,ZLZ,0.6507936507936508,0.6497793111392609,0.0010143396543899064,0.015925734237514755,0.0035216446614355548,0.0036655044335535884,1.0408501668817975,0.26836550847607843,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,46,2026082705,2,0.75,0.25,48,347,inference,42,LOO,0.5476190476190477,0.6497793111392609,-0.10216026352021323,0.010300376617753293,0.005329062090464661,0.0060422543000940195,1.1338307187123002,0.14110022755102342,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_smooth,500,46,2026082705,2,0.75,0.25,48,347,inference,42,ZLZ,0.6190476190476191,0.6497793111392609,-0.030731692091641838,0.009619635645521707,0.0053331461489919876,0.005751894253636414,1.0785180253729918,0.13172459754442328,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,46,2026082705,3,0.5,0.2,34,65,balance,63,LOO,0.6507936507936508,0.6766600911010032,-0.025866440307352412,-0.013437847838164041,0.0035428035269024754,0.0036655044335535884,1.0346338445582366,0.22576477653103688,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,46,2026082705,3,0.5,0.2,34,65,balance,63,ZLZ,0.6031746031746031,0.6766600911010032,-0.07348548792640008,-0.013770515677555384,0.0035445793036880564,0.0038605645364477924,1.0891460468752836,0.2312958578581336,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,46,2026082705,3,0.5,0.2,34,65,inference,42,LOO,0.6666666666666666,0.6766600911010032,-0.009993424434336595,-0.014537500870258624,0.005322593013727243,0.0054200542005420045,1.0183108470934006,0.19926366960200434,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,46,2026082705,3,0.5,0.2,34,65,inference,42,ZLZ,0.5952380952380952,0.6766600911010032,-0.08142199586290799,-0.014840622821237326,0.005325047263201719,0.005876334273546816,1.103527158182185,0.20337164154568105,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,47,2026082705,0,0.25,0.75,21,262,balance,63,LOO,0.6666666666666666,0.6492922934137415,0.017374373252925124,0.032335050902267404,0.0034364711926294887,0.0035842293906810036,1.0429970716380295,0.5515910301165238,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,47,2026082705,0,0.25,0.75,21,262,balance,63,ZLZ,0.6666666666666666,0.6492922934137415,0.017374373252925124,0.03400517003490311,0.003427431291375654,0.0035842293906810036,1.0457479920020267,0.5808454237629318,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,47,2026082705,0,0.25,0.75,21,262,inference,42,LOO,0.6666666666666666,0.6492922934137415,0.017374373252925124,0.03085343242884675,0.005167581023506335,0.0054200542005420045,1.0488571298422256,0.4292001239643218,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,47,2026082705,0,0.25,0.75,21,262,inference,42,ZLZ,0.6428571428571429,0.6492922934137415,-0.006435150556598601,0.03231069289555011,0.005154927437341382,0.005599800895968143,1.0863006247971942,0.45002329303873695,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,47,2026082705,1,0.5,0.8,308,273,balance,63,LOO,0.746031746031746,0.676518100571557,0.06951364546018901,-0.0100903932116011,0.003525976104602461,0.0030559416120091993,0.8666937952359561,0.16992935468491105,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_smooth,500,47,2026082705,1,0.5,0.8,308,273,balance,63,ZLZ,0.7619047619047619,0.676518100571557,0.08538666133320483,-0.01029142586809495,0.0035270321473554224,0.002925901543413063,0.8295647505245767,0.17328893833931328,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
legacy,legacy_smooth,500,47,2026082705,1,0.5,0.8,308,273,inference,42,LOO,0.7619047619047619,0.676518100571557,0.08538666133320483,-0.009231890183532432,0.0052825666277403465,0.0044245340412587784,0.8375727847944632,0.1270188387808357,1.0,0.2607425191276249,1.0,0.6843972569730633,0.0
legacy,legacy_smooth,500,47,2026082705,1,0.5,0.8,308,273,inference,42,ZLZ,0.7619047619047619,0.676518100571557,0.08538666133320483,-0.009248341422201656,0.005282703904087224,0.00442453404125878,0.8375510196275664,0.12724353318662543,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_smooth,500,47,2026082705,2,0.75,0.25,262,21,balance,63,LOO,0.6984126984126984,0.6492922934137415,0.04912040499895687,0.014312764540804657,0.00353233743275135,0.0033972967920740584,0.9617701753447411,0.24081993506011637,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,47,2026082705,2,0.75,0.25,262,21,balance,63,ZLZ,0.6825396825396826,0.6492922934137415,0.03324738912594105,0.013854048754804893,0.0035349646771138193,0.0034948268435211604,0.98864547817054,0.23301515742758042,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,47,2026082705,2,0.75,0.25,262,21,inference,42,LOO,0.7142857142857143,0.6492922934137415,0.0649934208719728,0.011635913985134194,0.0053225826284124126,0.004977600796416126,0.9351852557150089,0.15949214397714262,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,47,2026082705,2,0.75,0.25,262,21,inference,42,ZLZ,0.6666666666666666,0.6492922934137415,0.017374373252925124,0.013382641523958738,0.00530942282816445,0.0054200542005420045,1.0208367982656605,0.18366152599927663,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,47,2026082705,3,0.5,0.2,308,241,balance,63,LOO,0.5714285714285714,0.6763642021648675,-0.10493563073629608,-0.010108345406902086,0.0035268955659430385,0.003949967083607637,1.1199557825726194,0.17020949120622184,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_smooth,500,47,2026082705,3,0.5,0.2,308,241,balance,63,ZLZ,0.5714285714285714,0.6763642021648675,-0.10493563073629608,-0.01028245322427801,0.0035278011759597426,0.003949967083607637,1.1196682824771278,0.17311898302959874,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_smooth,500,47,2026082705,3,0.5,0.2,308,241,inference,42,LOO,0.6190476190476191,0.6763642021648675,-0.05731658311724841,-0.009431631780541183,0.00528541627746198,0.005751894253636414,1.0882575660433003,0.12973203729181673,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,47,2026082705,3,0.5,0.2,308,241,inference,42,ZLZ,0.6190476190476191,0.6763642021648675,-0.05731658311724841,-0.009240278198063279,0.005283871119264264,0.005751894253636414,1.088575804331374,0.12711855245128006,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,48,2026082705,0,0.25,0.75,32,211,balance,63,LOO,0.6349206349206349,0.6506971192268654,-0.015776484306230465,-0.012614456569073784,0.003655660287117056,0.0037386519721389158,1.0227022421405871,0.20863426222120143,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,48,2026082705,0,0.25,0.75,32,211,balance,63,ZLZ,0.6031746031746031,0.6506971192268654,-0.04752251605226221,-0.02315302103043726,0.003598169793495948,0.0038605645364477924,1.072924502736405,0.3859818110946622,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,48,2026082705,0,0.25,0.75,32,211,inference,42,LOO,0.6666666666666666,0.6506971192268654,0.01596954743980128,-0.010551725008996149,0.0054749146393075114,0.0054200542005420045,0.989979672309111,0.14260501158470448,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,48,2026082705,0,0.25,0.75,32,211,inference,42,ZLZ,0.6428571428571429,0.6506971192268654,-0.007839976369722446,-0.012210860844933391,0.005487189739858091,0.005599800895968143,1.0205225555245632,0.1648432973676769,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,48,2026082705,1,0.5,0.8,172,58,balance,63,LOO,0.7142857142857143,0.6765996438405495,0.03768607044516481,-0.023162483449684523,0.0035898258404453037,0.0032916392363396964,0.9169356349419395,0.38658805630937587,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,48,2026082705,1,0.5,0.8,172,58,balance,63,ZLZ,0.7301587301587301,0.6765996438405495,0.053559086318180626,-0.022893500305137815,0.0035886306733661573,0.0031778541763180785,0.8855339168511404,0.382162277817673,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,48,2026082705,1,0.5,0.8,172,58,inference,42,LOO,0.6190476190476191,0.6765996438405495,-0.05755202479293042,-0.023551107365770152,0.005388297725034614,0.005751894253636414,1.0674789232436974,0.3208378077751543,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,48,2026082705,1,0.5,0.8,172,58,inference,42,ZLZ,0.6904761904761905,0.6765996438405495,0.013876546635640974,-0.0215635584501781,0.005373229027777258,0.0052126541673580004,0.9701157610090403,0.29417296255494835,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,48,2026082705,2,0.75,0.25,211,32,balance,63,LOO,0.6190476190476191,0.6506971192268654,-0.03164950017924628,0.008045058124561244,0.003558789504965055,0.0038036720064369843,1.0688106169612674,0.13485841019331726,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,48,2026082705,2,0.75,0.25,211,32,balance,63,ZLZ,0.6031746031746031,0.6506971192268654,-0.04752251605226221,-0.0035530445279805534,0.0035080270380559836,0.003860564536447792,1.1004945214410808,0.05998866321439765,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,48,2026082705,2,0.75,0.25,211,32,inference,42,LOO,0.6190476190476191,0.6506971192268654,-0.03164950017924628,0.004823858203619635,0.005364837529113368,0.005751894253636414,1.0721469611004257,0.0658591689523046,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,48,2026082705,2,0.75,0.25,211,32,inference,42,ZLZ,0.6428571428571429,0.6506971192268654,-0.007839976369722446,0.005195789696752606,0.005358979118215439,0.005599800895968143,1.044937995174144,0.07097583851026,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,48,2026082705,3,0.5,0.2,172,243,balance,63,LOO,0.6349206349206349,0.6763652287905073,-0.041444593869872426,-0.02431769921955529,0.0035962776110560445,0.003738651972138915,1.0395893689200102,0.4055046865140235,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
legacy,legacy_smooth,500,48,2026082705,3,0.5,0.2,172,243,balance,63,ZLZ,0.6349206349206349,0.6763652287905073,-0.041444593869872426,-0.022863111902856947,0.0035896378141541713,0.0037386519721389153,1.0415123100712755,0.38160145876746604,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
legacy,legacy_smooth,500,48,2026082705,3,0.5,0.2,172,243,inference,42,LOO,0.6666666666666666,0.6763652287905073,-0.009698562123840682,-0.02432616527980258,0.005394886271663974,0.005420054200542005,1.0046651454007887,0.3311940349556947,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,48,2026082705,3,0.5,0.2,172,243,inference,42,ZLZ,0.6666666666666666,0.6763652287905073,-0.009698562123840682,-0.021534935387734322,0.005374765518118025,0.0054200542005420045,1.0084261689689185,0.29374048792209423,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,49,2026082705,0,0.25,0.75,82,68,balance,63,LOO,0.5714285714285714,0.6514320594505555,-0.08000348802198409,-0.042869433277415436,0.003767449872698543,0.003949967083607638,1.048445823322491,0.6984317938519576,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_smooth,500,49,2026082705,0,0.25,0.75,82,68,balance,63,ZLZ,0.5555555555555556,0.6514320594505555,-0.09587650389499991,-0.041307608653536665,0.003762271359305865,0.003982477100756672,1.0585299996785544,0.6734494392692649,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_smooth,500,49,2026082705,0,0.25,0.75,82,68,inference,42,LOO,0.4523809523809524,0.6514320594505555,-0.1990511070696031,-0.04222922129322915,0.005646590560922071,0.006042254300094022,1.0700712642262733,0.5619787891039645,0.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_smooth,500,49,2026082705,0,0.25,0.75,82,68,inference,42,ZLZ,0.4523809523809524,0.6514320594505555,-0.1990511070696031,-0.04081375865216774,0.0056394388109172085,0.006042254300094022,1.0714282932544663,0.5434863582591364,0.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_smooth,500,49,2026082705,1,0.5,0.8,331,292,balance,63,LOO,0.6825396825396826,0.6762000356472141,0.006339646892468465,-0.025174896129584345,0.003600172983841214,0.00349482684352116,0.9707385892864363,0.41957152185117536,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,49,2026082705,1,0.5,0.8,331,292,balance,63,ZLZ,0.6507936507936508,0.6762000356472141,-0.02540638485356328,-0.027405432885753922,0.0036109834325041275,0.0036655044335535884,1.0150986572130718,0.4560620325796837,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,49,2026082705,1,0.5,0.8,331,292,inference,42,LOO,0.6428571428571429,0.6762000356472141,-0.03334289279007119,-0.028205354268948324,0.0054219997677113175,0.005599800895968143,1.0327925370479825,0.3830467762745809,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,49,2026082705,1,0.5,0.8,331,292,inference,42,ZLZ,0.6666666666666666,0.6762000356472141,-0.009533368980547463,-0.029380651494984256,0.0054306295056175255,0.005420054200542005,0.9980526557621763,0.3986909102388847,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,49,2026082705,2,0.75,0.25,68,82,balance,63,LOO,0.6984126984126984,0.6514320594505555,0.046980638962142884,-0.00619219798543591,0.0036193808973102814,0.0033972967920740584,0.9386403057491784,0.10292661468142458,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,49,2026082705,2,0.75,0.25,68,82,balance,63,ZLZ,0.6825396825396826,0.6514320594505555,0.031107623089127068,-0.004699228521289678,0.0036126205596756582,0.0034948268435211604,0.9673938310960968,0.07818355078650151,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,49,2026082705,2,0.75,0.25,68,82,inference,42,LOO,0.6428571428571429,0.6514320594505555,-0.008574916593412585,-0.0032962844318746853,0.005410242822339653,0.0055998008959681446,1.0350368883344347,0.04481426733307715,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,49,2026082705,2,0.75,0.25,68,82,inference,42,ZLZ,0.6190476190476191,0.6514320594505555,-0.03238444040293642,-0.0033994602927962525,0.005411468347141388,0.005751894253636414,1.0629082320466416,0.046211749610355596,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,49,2026082705,3,0.5,0.2,331,3,balance,63,LOO,0.6666666666666666,0.6774218501600171,-0.010755183493350473,-0.026525299307076478,0.003600623901956349,0.0035842293906810036,0.9954467581947569,0.4420500184619578,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,49,2026082705,3,0.5,0.2,331,3,balance,63,ZLZ,0.6349206349206349,0.6774218501600171,-0.04250121523938222,-0.027595468917849142,0.0036060114495321286,0.0037386519721389158,1.0367831673479564,0.4595409604346702,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,49,2026082705,3,0.5,0.2,331,3,inference,42,LOO,0.6666666666666666,0.6774218501600171,-0.010755183493350473,-0.027359115940800316,0.005407227324868551,0.005420054200542005,1.0023721724467662,0.37206151128146564,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,49,2026082705,3,0.5,0.2,331,3,inference,42,ZLZ,0.6190476190476191,0.6774218501600171,-0.058374231112398034,-0.02958438418016973,0.005423368511358711,0.005751894253636414,1.0605759578368386,0.4017241827802583,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,50,2026082705,0,0.25,0.75,175,397,balance,63,LOO,0.5873015873015873,0.6495761771405784,-0.062274589838991035,-0.0014558703438171117,0.0036079754245872337,0.003909329562171343,1.0835244429688944,0.02423767256556661,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,50,2026082705,0,0.25,0.75,175,397,balance,63,ZLZ,0.5873015873015873,0.6495761771405784,-0.062274589838991035,-0.011634239935066293,0.0035501329550740686,0.003909329562171343,1.101178353499096,0.19526108899121525,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,50,2026082705,0,0.25,0.75,175,397,inference,42,LOO,0.5714285714285714,0.6495761771405784,-0.07814760571200696,0.0011386087615690155,0.0053919803579367655,0.005973120955699354,1.1077786933899294,0.015506021101241194,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,50,2026082705,0,0.25,0.75,175,397,inference,42,ZLZ,0.5714285714285714,0.6495761771405784,-0.07814760571200696,-0.015501612571091616,0.005272173227481096,0.005973120955699354,1.1329523325532216,0.21349221483041045,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,50,2026082705,1,0.5,0.8,33,436,balance,63,LOO,0.5396825396825397,0.6768768192024515,-0.1371942795199118,-0.006982021061268551,0.0035089319380082412,0.004006859613618446,1.1419029164449512,0.11786739421038063,0.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_smooth,500,50,2026082705,1,0.5,0.8,33,436,balance,63,ZLZ,0.5396825396825397,0.6768768192024515,-0.1371942795199118,-0.007024712496426555,0.003509219527699567,0.004006859613618446,1.1418093345231957,0.11858323275216891,0.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_smooth,500,50,2026082705,1,0.5,0.8,33,436,inference,42,LOO,0.5714285714285714,0.6768768192024515,-0.10544824777388007,-0.005643336771464114,0.005252856195409097,0.005973120955699354,1.1371186900033081,0.07786426926479459,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,50,2026082705,1,0.5,0.8,33,436,inference,42,ZLZ,0.5952380952380952,0.6768768192024515,-0.08163872396435623,-0.005133491982415084,0.005248831461658202,0.005876334273546817,1.1195509546215026,0.07085680637238603,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,50,2026082705,2,0.75,0.25,397,175,balance,63,LOO,0.6825396825396826,0.6495761771405784,0.0329635053991042,0.002829729317618379,0.003590984639122616,0.0034948268435211604,0.9732224430720623,0.04722131975201748,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,50,2026082705,2,0.75,0.25,397,175,balance,63,ZLZ,0.6825396825396826,0.6495761771405784,0.0329635053991042,-0.007168626829493818,0.0035323379628999815,0.0034948268435211604,0.9893806538975605,0.12061597974858644,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,50,2026082705,2,0.75,0.25,397,175,inference,42,LOO,0.6904761904761905,0.6495761771405784,0.040900013335612107,0.0006834145070833131,0.005401625306605049,0.0052126541673580004,0.9650158742006825,0.009298694205380695,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,50,2026082705,2,0.75,0.25,397,175,inference,42,ZLZ,0.7380952380952381,0.6495761771405784,0.08851906095465978,-0.012445168060386536,0.005254358226910623,0.004714894087716387,0.8973301560538209,0.17168838938980638,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,50,2026082705,3,0.5,0.2,33,202,balance,63,LOO,0.5873015873015873,0.6751521853247493,-0.08785059802316197,-0.007205289767608369,0.003519217771399297,0.003909329562171343,1.1108518472322135,0.12145863052151133,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,50,2026082705,3,0.5,0.2,33,202,balance,63,ZLZ,0.6190476190476191,0.6751521853247493,-0.05610456627713023,-0.006956218178136964,0.0035181274986518392,0.0038036720064369843,1.0811637747337375,0.11727823132341807,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,50,2026082705,3,0.5,0.2,33,202,inference,42,LOO,0.6428571428571429,0.6751521853247493,-0.032295042467606394,-0.005078858560663813,0.005262446333737588,0.005599800895968143,1.0641060337409565,0.07001196685471646,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,50,2026082705,3,0.5,0.2,33,202,inference,42,ZLZ,0.6428571428571429,0.6751521853247493,-0.032295042467606394,-0.005083437971812099,0.0052624844642940715,0.005599800895968143,1.0640983235129264,0.07007484007550398,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,51,2026082705,0,0.25,0.75,127,480,balance,63,LOO,0.5396825396825397,0.6500285119810131,-0.11034597229847343,0.0024584115970487375,0.003584806021162579,0.004006859613618446,1.1177340112587157,0.041060266684590715,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_smooth,500,51,2026082705,0,0.25,0.75,127,480,balance,63,ZLZ,0.5079365079365079,0.6500285119810131,-0.14209200404450517,0.004662353380576967,0.0035750166975854806,0.004031242126480222,1.1276149085409504,0.07797693314534405,0.0,0.24888431549714968,1.0,0.7057555966196909,0.0
legacy,legacy_smooth,500,51,2026082705,0,0.25,0.75,127,480,inference,42,LOO,0.5,0.6500285119810131,-0.15002851198101308,0.001551077622274355,0.005393950504260907,0.006097560975609756,1.1304443692601625,0.021119325984806588,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_smooth,500,51,2026082705,0,0.25,0.75,127,480,inference,42,ZLZ,0.47619047619047616,0.6500285119810131,-0.17383803579053692,0.0014554980143874907,0.005392944054000266,0.006083734306730822,1.128091492478613,0.01981977225636369,0.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_smooth,500,51,2026082705,1,0.5,0.8,136,259,balance,63,LOO,0.6031746031746031,0.6763708328275339,-0.07319622965293071,-0.007639096071382023,0.0035153923093680295,0.0038605645364477924,1.0981888212476107,0.1288412924513119,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,51,2026082705,1,0.5,0.8,136,259,balance,63,ZLZ,0.6190476190476191,0.6763708328275339,-0.05732321377991478,-0.0076886265534434894,0.0035156562796875815,0.0038036720064369843,1.0819237444836323,0.12967180706707193,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,51,2026082705,1,0.5,0.8,136,259,inference,42,LOO,0.5952380952380952,0.6763708328275339,-0.08113273758943862,-0.00788575326371388,0.0052748623834050394,0.005876334273546817,1.1140260819000767,0.10857694490663587,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,51,2026082705,1,0.5,0.8,136,259,inference,42,ZLZ,0.6428571428571429,0.6763708328275339,-0.03351368997039095,-0.007774302375371134,0.005273973452496966,0.005599800895968143,1.0617802585481189,0.10705142642115821,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,51,2026082705,2,0.75,0.25,480,127,balance,63,LOO,0.746031746031746,0.6500285119810131,0.09600323405073297,0.018888261511143978,0.0035031685946460356,0.0030559416120091998,0.8723364375553201,0.3191254701111966,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_smooth,500,51,2026082705,2,0.75,0.25,480,127,balance,63,ZLZ,0.7301587301587301,0.6500285119810131,0.08013021817771704,0.009923857676682468,0.0034390688880402936,0.0031778541763180785,0.924044931862047,0.1692232725878432,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,51,2026082705,2,0.75,0.25,480,127,inference,42,LOO,0.7142857142857143,0.6500285119810131,0.06425720230470122,0.018974741440774046,0.005253440338383394,0.004977600796416126,0.9474935424788415,0.2617905493546159,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,51,2026082705,2,0.75,0.25,480,127,inference,42,ZLZ,0.7142857142857143,0.6500285119810131,0.06425720230470122,0.021388286710647852,0.0052348639342258176,0.004977600796416126,0.9508558119098968,0.29561284303719915,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,51,2026082705,3,0.5,0.2,136,373,balance,63,LOO,0.6507936507936508,0.675590589206188,-0.02479693841253716,-0.007373813566026399,0.003518213805869834,0.003665504433553588,1.0418651724457486,0.12431714814449106,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,51,2026082705,3,0.5,0.2,136,373,balance,63,ZLZ,0.6666666666666666,0.675590589206188,-0.008923922539521345,-0.007654612982554099,0.0035196518988838974,0.003584229390681003,1.0183476927981383,0.12902485544530884,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,51,2026082705,3,0.5,0.2,136,373,inference,42,LOO,0.6666666666666666,0.675590589206188,-0.008923922539521345,-0.00793067196231223,0.005281500901128568,0.0054200542005420045,1.026233697959576,0.1091267716230858,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,51,2026082705,3,0.5,0.2,136,373,inference,42,ZLZ,0.6666666666666666,0.675590589206188,-0.008923922539521345,-0.007739909784818977,0.005279962564014629,0.005420054200542005,1.026532695038818,0.10651738034311284,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,52,2026082705,0,0.25,0.75,351,151,balance,63,LOO,0.5238095238095238,0.6501932344012725,-0.1263837105917487,-0.04838816222749487,0.00379596950975916,0.004023114622192963,1.059838497609064,0.7853762615036972,0.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_smooth,500,52,2026082705,0,0.25,0.75,351,151,balance,63,ZLZ,0.5238095238095238,0.6501932344012725,-0.1263837105917487,-0.048228330985975454,0.0037955131013897017,0.004023114622192963,1.059965942607319,0.782829143401784,0.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_smooth,500,52,2026082705,0,0.25,0.75,351,151,inference,42,LOO,0.5238095238095238,0.6501932344012725,-0.1263837105917487,-0.05127066740793185,0.005708115498283354,0.006083734306730822,1.065804346208557,0.6786136558983052,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_smooth,500,52,2026082705,0,0.25,0.75,351,151,inference,42,ZLZ,0.5238095238095238,0.6501932344012725,-0.1263837105917487,-0.051720561269107956,0.005710258537913103,0.006083734306730822,1.065404353644942,0.6844399379725332,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_smooth,500,52,2026082705,1,0.5,0.8,171,473,balance,63,LOO,0.6031746031746031,0.6769670780823023,-0.07379247490769913,-0.015335930282768473,0.003550245964410278,0.0038605645364477924,1.0874076261612091,0.2573836197546952,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,52,2026082705,1,0.5,0.8,171,473,balance,63,ZLZ,0.6031746031746031,0.6769670780823023,-0.07379247490769913,-0.016028337912883384,0.0035537338257761175,0.003860564536447792,1.0863403748604228,0.2688722872759677,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,52,2026082705,1,0.5,0.8,171,473,inference,42,LOO,0.6190476190476191,0.6769670780823023,-0.05791945903468321,-0.016637304765974914,0.005334664234449205,0.005751894253636413,1.0782111114871855,0.22778725821605866,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,52,2026082705,1,0.5,0.8,171,473,inference,42,ZLZ,0.6666666666666666,0.6769670780823023,-0.010300411415635646,-0.01739766128219511,0.0053407493414550835,0.005420054200542005,1.0148490135029096,0.2380618331280046,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,52,2026082705,2,0.75,0.25,151,351,balance,63,LOO,0.5555555555555556,0.6501932344012725,-0.09463767884571694,0.027018392523335044,0.003462562377825989,0.003982477100756672,1.1501531716107647,0.4591564652381435,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_smooth,500,52,2026082705,2,0.75,0.25,151,351,balance,63,ZLZ,0.5396825396825397,0.6501932344012725,-0.11051069471873287,0.02590709394772095,0.003469243936417449,0.004006859613618446,1.1549662367519107,0.43984664235643894,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_smooth,500,52,2026082705,2,0.75,0.25,151,351,inference,42,LOO,0.5952380952380952,0.6501932344012725,-0.05495513916317729,0.026509432511157782,0.005197720532746065,0.005876334273546817,1.1305598745691365,0.3677002866090223,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,52,2026082705,2,0.75,0.25,151,351,inference,42,ZLZ,0.5714285714285714,0.6501932344012725,-0.07876466297270113,0.027094906846889533,0.005193965944389165,0.005973120955699353,1.1500115749029658,0.37595694627122,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,52,2026082705,3,0.5,0.2,171,366,balance,63,LOO,0.6507936507936508,0.6754113141389405,-0.024617663345289698,-0.015894577864272397,0.0035611481519417653,0.0036655044335535884,1.0293041112470767,0.2663507827081796,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,52,2026082705,3,0.5,0.2,171,366,balance,63,ZLZ,0.6349206349206349,0.6754113141389405,-0.040490679218305625,-0.015887428595358744,0.003560990099381555,0.0037386519721389153,1.0498911448218335,0.2662368881977041,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
legacy,legacy_smooth,500,52,2026082705,3,0.5,0.2,171,366,inference,42,LOO,0.6904761904761905,0.6754113141389405,0.015064876337249955,-0.01566835093516683,0.005340358624681891,0.0052126541673580004,0.9760869135766144,0.21440656494475424,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,52,2026082705,3,0.5,0.2,171,366,inference,42,ZLZ,0.6666666666666666,0.6754113141389405,-0.008744647472273881,-0.01724471388421034,0.005351456098159554,0.0054200542005420045,1.012818586404183,0.2357327972708379,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,53,2026082705,0,0.25,0.75,99,311,balance,63,LOO,0.6190476190476191,0.6485528702871837,-0.0295052512395646,-0.029195796439012378,0.0037289792649244655,0.0038036720064369843,1.0200303450907044,0.47810726471670556,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,53,2026082705,0,0.25,0.75,99,311,balance,63,ZLZ,0.6031746031746031,0.6485528702871837,-0.04537826711258053,-0.03869119202870963,0.0036683307003887882,0.003860564536447792,1.0524036276333073,0.6388190664487228,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,53,2026082705,0,0.25,0.75,99,311,inference,42,LOO,0.5952380952380952,0.6485528702871837,-0.053314775049088436,-0.030451640600674068,0.005600992723594949,0.005876334273546817,1.0491594193279263,0.40689110064459993,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,53,2026082705,0,0.25,0.75,99,311,inference,42,ZLZ,0.6190476190476191,0.6485528702871837,-0.0295052512395646,-0.029908518015060448,0.00559955419623479,0.005751894253636414,1.0272057474689789,0.3996852927763581,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,53,2026082705,1,0.5,0.8,470,60,balance,63,LOO,0.6507936507936508,0.6770039164993725,-0.026210265705721714,-0.010517838122400924,0.0035256566672273006,0.0036655044335535884,1.0396657359255201,0.17713585318041747,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,53,2026082705,1,0.5,0.8,470,60,balance,63,ZLZ,0.6666666666666666,0.6770039164993725,-0.010337249832705897,-0.009936389130308587,0.0035226027106186227,0.0035842293906810036,1.0174946439110524,0.16741592185870055,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,53,2026082705,1,0.5,0.8,470,60,inference,42,LOO,0.6428571428571429,0.6770039164993725,-0.03414677364222962,-0.009963063796445404,0.005284059922759191,0.005599800895968143,1.0597534808129279,0.13705946878477346,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,53,2026082705,1,0.5,0.8,470,60,inference,42,ZLZ,0.6666666666666666,0.6770039164993725,-0.010337249832705897,-0.010392209922624684,0.005287470867227271,0.0054200542005420045,1.0250750002494595,0.14291700851564607,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,53,2026082705,2,0.75,0.25,311,99,balance,63,LOO,0.5873015873015873,0.6485528702871837,-0.061251282985596345,-0.028232094363411564,0.003726282386291863,0.003909329562171343,1.0491232700325848,0.4624930545288143,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,53,2026082705,2,0.75,0.25,311,99,balance,63,ZLZ,0.5873015873015873,0.6485528702871837,-0.061251282985596345,-0.03718169204643251,0.0036643205789000997,0.003909329562171343,1.0668634138295798,0.6142319722244339,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,53,2026082705,2,0.75,0.25,311,99,inference,42,LOO,0.5952380952380952,0.6485528702871837,-0.053314775049088436,-0.02970098501733065,0.00559915814829311,0.005876334273546817,1.0495031784980395,0.39692594327896874,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,53,2026082705,2,0.75,0.25,311,99,inference,42,ZLZ,0.6190476190476191,0.6485528702871837,-0.0295052512395646,-0.028048751732129285,0.005591177005241275,0.005751894253636413,1.028744797069468,0.37511282924030687,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,53,2026082705,3,0.5,0.2,470,431,balance,63,LOO,0.6984126984126984,0.6770257475245929,0.021386950888105494,-0.011387351688280867,0.003529537708897493,0.003397296792074058,0.9625330772100626,0.1916742711779446,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,53,2026082705,3,0.5,0.2,470,431,balance,63,ZLZ,0.6984126984126984,0.6770257475245929,0.021386950888105494,-0.009937614648737658,0.0035224927737990456,0.003397296792074059,0.9644581295790817,0.16743918315822945,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,53,2026082705,3,0.5,0.2,470,431,inference,42,LOO,0.6904761904761905,0.6770257475245929,0.013450442951597585,-0.01060491718394041,0.00528905378409467,0.0052126541673580004,0.985555144671355,0.14582040150230904,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,53,2026082705,3,0.5,0.2,470,431,inference,42,ZLZ,0.7142857142857143,0.6770257475245929,0.03725996676112142,-0.010393491660347642,0.005287306841885,0.004977600796416126,0.9414246128075178,0.14293685246032115,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,54,2026082705,0,0.25,0.75,193,143,balance,63,LOO,0.7142857142857143,0.6519440299578974,0.06234168432781695,-0.004938980169663765,0.003615029019910391,0.0032916392363396955,0.9105429633373422,0.08214504813897285,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,54,2026082705,0,0.25,0.75,193,143,balance,63,ZLZ,0.6984126984126984,0.6519440299578974,0.04646866845480102,-0.004299667760190973,0.0036117215411271258,0.0033972967920740584,0.9406308746088573,0.07154474972451272,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,54,2026082705,0,0.25,0.75,193,143,inference,42,LOO,0.7380952380952381,0.6519440299578974,0.08615120813734078,-0.010350137996009257,0.005462853221447953,0.004714894087716387,0.8630826962739965,0.14003492858897132,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,54,2026082705,0,0.25,0.75,193,143,inference,42,ZLZ,0.7142857142857143,0.6519440299578974,0.06234168432781695,-0.010333155653406534,0.005462732411486446,0.004977600796416126,0.9111924988216085,0.13980670740254203,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,54,2026082705,1,0.5,0.8,403,486,balance,63,LOO,0.6984126984126984,0.6759606600705619,0.022452038342136493,-0.006460375825994125,0.003511147731598736,0.0033972967920740584,0.9675744376973743,0.10902679159190874,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,54,2026082705,1,0.5,0.8,403,486,balance,63,ZLZ,0.7301587301587301,0.6759606600705619,0.05419807008816824,-0.006383998370809163,0.003510752716298625,0.0031778541763180777,0.905177445726932,0.10774388898855039,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,54,2026082705,1,0.5,0.8,403,486,inference,42,LOO,0.8095238095238095,0.6759606600705619,0.13356314945324765,-0.00410569722813614,0.005248540519577551,0.0037608539350699626,0.7165523293650155,0.05667188291808179,0.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_smooth,500,54,2026082705,1,0.5,0.8,403,486,inference,42,ZLZ,0.8095238095238095,0.6759606600705619,0.13356314945324765,-0.004165248030495228,0.0052490330526399395,0.0037608539350699626,0.7164850930360375,0.057491178858652396,0.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_smooth,500,54,2026082705,2,0.75,0.25,143,193,balance,63,LOO,0.6031746031746031,0.6519440299578974,-0.04876942678329421,0.01778256028027514,0.0035021190354709584,0.0038605645364477924,1.102351033002118,0.3004891794909185,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,54,2026082705,2,0.75,0.25,143,193,balance,63,ZLZ,0.6031746031746031,0.6519440299578974,-0.04876942678329421,0.018606834599350863,0.0034982963481350283,0.003860564536447792,1.103555603145483,0.3145894823153782,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,54,2026082705,2,0.75,0.25,143,193,inference,42,LOO,0.5714285714285714,0.6519440299578974,-0.08051545852932596,0.019417525592001716,0.005239799811434024,0.005973120955699354,1.1399521299773923,0.2682480284873241,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,54,2026082705,2,0.75,0.25,143,193,inference,42,ZLZ,0.6190476190476191,0.6519440299578974,-0.032896410910278284,0.0204196150301732,0.005231792356608552,0.005751894253636413,1.099411800311779,0.2823074249026956,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,54,2026082705,3,0.5,0.2,403,174,balance,63,LOO,0.6507936507936508,0.6768267700690359,-0.026033119275385097,-0.006538065569597684,0.003506864365281448,0.0036655044335535884,1.0452370128262456,0.11040526569850852,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,54,2026082705,3,0.5,0.2,403,174,balance,63,ZLZ,0.6825396825396826,0.6768267700690359,0.005712912470646647,-0.00641542155833863,0.003506237825225829,0.0034948268435211604,0.9967455197640698,0.10834391229885819,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,54,2026082705,3,0.5,0.2,403,174,inference,42,LOO,0.7380952380952381,0.6768267700690359,0.06126846802620223,-0.004187011299210619,0.005242109831379771,0.004714894087716387,0.899426803210528,0.057829718053971635,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,54,2026082705,3,0.5,0.2,403,174,inference,42,ZLZ,0.7619047619047619,0.6768267700690359,0.08507799183572595,-0.004185750130020871,0.005242092002446005,0.00442453404125878,0.8440397534408506,0.057812397484200286,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_smooth,500,55,2026082705,0,0.25,0.75,203,493,balance,63,LOO,0.6666666666666666,0.6492989454655966,0.017367721201069997,0.01731766656491429,0.0035171176053342607,0.003584229390681003,1.0190814732054898,0.2920087923610586,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,55,2026082705,0,0.25,0.75,203,493,balance,63,ZLZ,0.6507936507936508,0.6492989454655966,0.00149470532805418,0.014618081189153309,0.003531078621082048,0.003665504433553588,1.0380693343016947,0.24600088863452996,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,55,2026082705,0,0.25,0.75,203,493,inference,42,LOO,0.6666666666666666,0.6492989454655966,0.017367721201069997,0.016757784452194335,0.005278144381809296,0.005420054200542005,1.0268863086090994,0.23066195412863733,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,55,2026082705,0,0.25,0.75,203,493,inference,42,ZLZ,0.6904761904761905,0.6492989454655966,0.04117724501059383,0.014811932866896305,0.005294464502960474,0.005212654167358001,0.9845479489839384,0.20356387740485843,1.0,0.2830137546510798,1.0,0.7726455471066307,0.0
legacy,legacy_smooth,500,55,2026082705,1,0.5,0.8,16,326,balance,63,LOO,0.6666666666666666,0.6756576535480651,-0.008990986881398433,-0.010702898247882842,0.0035345685814847034,0.0035842293906810036,1.0140500341276275,0.18002515364978486,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,55,2026082705,1,0.5,0.8,16,326,balance,63,ZLZ,0.7142857142857143,0.6756576535480651,0.03862806073764924,-0.010544291927647387,0.003533732030581619,0.0032916392363396964,0.9314909019283851,0.17737835162749926,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,55,2026082705,1,0.5,0.8,16,326,inference,42,LOO,0.7380952380952381,0.6756576535480651,0.062437584547173075,-0.011487891015733886,0.005308299223166833,0.004714894087716387,0.8882118150271808,0.15767491626104407,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,55,2026082705,1,0.5,0.8,16,326,inference,42,ZLZ,0.7142857142857143,0.6756576535480651,0.03862806073764924,-0.011033066066494457,0.005304626328297679,0.004977600796416126,0.9383508824859113,0.15148471721032658,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,55,2026082705,2,0.75,0.25,493,203,balance,63,LOO,0.6349206349206349,0.6492989454655966,-0.014378310544961748,-0.022190907935915716,0.0037017795757851683,0.0037386519721389158,1.0099607217552726,0.364728578648176,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,55,2026082705,2,0.75,0.25,493,203,balance,63,ZLZ,0.6190476190476191,0.6492989454655966,-0.030251326417977564,-0.023818163186131835,0.0037089131642938,0.0038036720064369843,1.0255489513897065,0.3910974044321351,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,55,2026082705,2,0.75,0.25,493,203,inference,42,LOO,0.6428571428571429,0.6492989454655966,-0.006441802608453728,-0.022618139525024228,0.005554625762969999,0.005599800895968143,1.0081328850809903,0.3034795816536706,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,55,2026082705,2,0.75,0.25,493,203,inference,42,ZLZ,0.6428571428571429,0.6492989454655966,-0.006441802608453728,-0.02640518291769589,0.0055769670223135915,0.005599800895968143,1.0040943174960857,0.3535819951943151,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,55,2026082705,3,0.5,0.2,16,32,balance,63,LOO,0.6666666666666666,0.6723372247493273,-0.005670558082660704,-0.010432817797782268,0.0035504764762053194,0.003584229390681003,1.0095065872712832,0.17508877451292088,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,55,2026082705,3,0.5,0.2,16,32,balance,63,ZLZ,0.6666666666666666,0.6723372247493273,-0.005670558082660704,-0.010344974847681487,0.0035500041670325304,0.003584229390681003,1.0096408967533923,0.17362609898228104,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,55,2026082705,3,0.5,0.2,16,32,inference,42,LOO,0.5714285714285714,0.6723372247493273,-0.10090865332075594,-0.010513682815326497,0.005326691477292892,0.005973120955699354,1.121356658474049,0.14405425779565448,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,55,2026082705,3,0.5,0.2,16,32,inference,42,ZLZ,0.5952380952380952,0.6723372247493273,-0.0770991295112321,-0.010824509766409474,0.005328883680380414,0.0058763342735468176,1.1027326971279139,0.1482825740441462,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,56,2026082705,0,0.25,0.75,117,357,balance,63,LOO,0.5873015873015873,0.6507309777905483,-0.06342939048896101,0.021772720750231067,0.003486096147408632,0.003909329562171343,1.1214061221682938,0.3687593340851362,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,56,2026082705,0,0.25,0.75,117,357,balance,63,ZLZ,0.5873015873015873,0.6507309777905483,-0.06342939048896101,0.020688057698866724,0.003492341118802862,0.003909329562171344,1.1194008343352841,0.35007523587181066,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,56,2026082705,0,0.25,0.75,117,357,inference,42,LOO,0.5714285714285714,0.6507309777905483,-0.07930240636197694,0.021179472286069645,0.005232910597131926,0.005973120955699353,1.1414528960179684,0.2927813961353295,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,56,2026082705,0,0.25,0.75,117,357,inference,42,ZLZ,0.5238095238095238,0.6507309777905483,-0.1269214539810245,0.018247585592872317,0.005259687580496226,0.006083734306730822,1.1566721813079346,0.25160857337556697,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_smooth,500,56,2026082705,1,0.5,0.8,399,249,balance,63,LOO,0.6666666666666666,0.6746415108270605,-0.007974844160393846,-0.004851765178189749,0.0035101544171204607,0.0035842293906810036,1.0211030526746199,0.0818910919459951,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,56,2026082705,1,0.5,0.8,399,249,balance,63,ZLZ,0.6666666666666666,0.6746415108270605,-0.007974844160393846,-0.00516023236337515,0.003511677386105022,0.0035842293906810036,1.0206602135102316,0.08707870318936149,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,56,2026082705,1,0.5,0.8,399,249,inference,42,LOO,0.6666666666666666,0.6746415108270605,-0.007974844160393846,-0.004864670632516943,0.005265216913188043,0.0054200542005420045,1.0294075799548035,0.06704174462582738,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,56,2026082705,1,0.5,0.8,399,249,inference,42,ZLZ,0.6666666666666666,0.6746415108270605,-0.007974844160393846,-0.004864670632516943,0.005265216913188043,0.005420054200542005,1.0294075799548037,0.06704174462582738,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,56,2026082705,2,0.75,0.25,357,117,balance,63,LOO,0.6984126984126984,0.6507309777905483,0.04768172062215004,-0.009613852528481015,0.00363670830188482,0.003397296792074058,0.9341680745506368,0.15942015315127336,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,56,2026082705,2,0.75,0.25,357,117,balance,63,ZLZ,0.6984126984126984,0.6507309777905483,0.04768172062215004,-0.010895419394968964,0.0036409985681609687,0.003397296792074058,0.9330673243823873,0.18056505230715525,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,56,2026082705,2,0.75,0.25,357,117,inference,42,LOO,0.6904761904761905,0.6507309777905483,0.03974521268564213,-0.01149344514248396,0.005463748325611836,0.0052126541673580004,0.9540436082905195,0.1554908666267242,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,56,2026082705,2,0.75,0.25,357,117,inference,42,ZLZ,0.6666666666666666,0.6507309777905483,0.015935688876118292,-0.012772313811392322,0.005472378472126965,0.005420054200542005,0.9904384771902257,0.17265593734395934,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,56,2026082705,3,0.5,0.2,399,24,balance,63,LOO,0.6349206349206349,0.6783452926614668,-0.04342465774083193,-0.005509827205439355,0.0034934316913674233,0.0037386519721389158,1.0701946688631276,0.09322059084590346,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,56,2026082705,3,0.5,0.2,399,24,balance,63,ZLZ,0.6507936507936508,0.6783452926614668,-0.027551641867816,-0.005269670118455583,0.0034921059569590096,0.003665504433553588,1.0496544144799023,0.08917430288405424,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,56,2026082705,3,0.5,0.2,399,24,inference,42,LOO,0.6666666666666666,0.6783452926614668,-0.011678625994800185,-0.005142667528530764,0.005237204460229537,0.005420054200542005,1.034913615021334,0.07106220574796221,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,56,2026082705,3,0.5,0.2,399,24,inference,42,ZLZ,0.6904761904761905,0.6783452926614668,0.012130897814723651,-0.004967840140349011,0.005235761214340211,0.0052126541673580004,0.9955866881555021,0.06865587341770871,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,57,2026082705,0,0.25,0.75,426,38,balance,63,LOO,0.7142857142857143,0.6475238019431309,0.06676191234258344,-0.007721148961007285,0.0036460583532006065,0.003291639236339696,0.902793898910095,0.12787042943340973,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,57,2026082705,0,0.25,0.75,426,38,balance,63,ZLZ,0.6984126984126984,0.6475238019431309,0.05088889646956751,-0.017540569655461247,0.0035861533223505234,0.0033972967920740584,0.9473372961776548,0.29290667366741224,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,57,2026082705,0,0.25,0.75,426,38,inference,42,LOO,0.7142857142857143,0.6475238019431309,0.06676191234258344,-0.009260118729432998,0.0054808694979889,0.004977600796416126,0.9081772149916288,0.12508113814380192,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,57,2026082705,0,0.25,0.75,426,38,inference,42,ZLZ,0.7380952380952381,0.6475238019431309,0.09057143615210728,-0.00882439533197521,0.005478017513150379,0.004714894087716387,0.8606935038812747,0.11922662436096408,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,57,2026082705,1,0.5,0.8,391,61,balance,63,LOO,0.7619047619047619,0.6766705764768464,0.0852341854279155,-0.01945561438830512,0.0035732345670445266,0.002925901543413063,0.818838362977418,0.32547241516216735,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
legacy,legacy_smooth,500,57,2026082705,1,0.5,0.8,391,61,balance,63,ZLZ,0.7936507936507936,0.6766705764768464,0.11698021717394724,-0.018727662028371728,0.0035697650877188633,0.002641438893359016,0.7399475395303777,0.3134467305879377,0.0,0.20146442600338665,1.0,0.5234144786109524,0.0
legacy,legacy_smooth,500,57,2026082705,1,0.5,0.8,391,61,inference,42,LOO,0.8333333333333334,0.6766705764768464,0.156662756856487,-0.02097920395680075,0.00537123861824445,0.003387533875338754,0.630680205461798,0.2862541436047946,0.0,0.2281497042366718,1.0,0.5883538868867121,0.0
legacy,legacy_smooth,500,57,2026082705,1,0.5,0.8,391,61,inference,42,ZLZ,0.8333333333333334,0.6766705764768464,0.156662756856487,-0.02044604680635287,0.005367960158278962,0.003387533875338754,0.6310653908476179,0.2790645743457206,0.0,0.2281497042366718,1.0,0.5883538868867121,0.0
legacy,legacy_smooth,500,57,2026082705,2,0.75,0.25,38,426,balance,63,LOO,0.6666666666666666,0.6475238019431309,0.01914286472353577,0.030363320585026332,0.0034575072664663553,0.003584229390681004,1.0366512965695547,0.5163779799571397,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,57,2026082705,2,0.75,0.25,38,426,balance,63,ZLZ,0.6507936507936508,0.6475238019431309,0.003269848850519952,0.03327728590399104,0.0034433991689529412,0.003665504433553589,1.0645017477506638,0.5670929037662228,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,57,2026082705,2,0.75,0.25,38,426,inference,42,LOO,0.7619047619047619,0.6475238019431309,0.114380959961631,0.03295654588735619,0.005168151302541221,0.00442453404125878,0.8561154235332084,0.45843110583485525,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_smooth,500,57,2026082705,2,0.75,0.25,38,426,inference,42,ZLZ,0.7142857142857143,0.6475238019431309,0.06676191234258344,0.03338945363393675,0.005166032895382267,0.004977600796416126,0.9635247969221076,0.4645481436151378,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,57,2026082705,3,0.5,0.2,391,362,balance,63,LOO,0.6825396825396826,0.6760584187238856,0.006481263815796945,-0.01919059998970063,0.003575055586907949,0.0034948268435211604,0.9775587423925405,0.3209572229347882,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,57,2026082705,3,0.5,0.2,391,362,balance,63,ZLZ,0.6984126984126984,0.6760584187238856,0.02235427968881276,-0.018662771293682878,0.0035725218052647025,0.0033972967920740584,0.9509520101648026,0.3122401089687195,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,57,2026082705,3,0.5,0.2,391,362,inference,42,LOO,0.6904761904761905,0.6760584187238856,0.014417771752304853,-0.021620893015152243,0.005381427998821008,0.0052126541673580004,0.9686377237603135,0.29473035066230385,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,57,2026082705,3,0.5,0.2,391,362,inference,42,ZLZ,0.7380952380952381,0.6760584187238856,0.062036819371352525,-0.020375201924768716,0.005372003139491113,0.004714894087716387,0.8776789523922405,0.27799295661371676,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,58,2026082705,0,0.25,0.75,182,471,balance,63,LOO,0.7777777777777778,0.6494884447616651,0.12828933301611267,0.03417210068069243,0.0034239242542416083,0.0027877339705296702,0.8141926525028069,0.5839956376688467,0.0,0.20696826085987063,1.0,0.5434441095935034,0.0
legacy,legacy_smooth,500,58,2026082705,0,0.25,0.75,182,471,balance,63,ZLZ,0.746031746031746,0.6494884447616651,0.09654330127008093,0.020546127912441814,0.0033851349021754543,0.0030559416120091998,0.9027532728593184,0.3531360031139936,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_smooth,500,58,2026082705,0,0.25,0.75,182,471,inference,42,LOO,0.8095238095238095,0.6494884447616651,0.16003536476214442,0.035976310026384684,0.005121715560585479,0.0037608539350699626,0.7342957434051742,0.5027000045924349,0.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_smooth,500,58,2026082705,0,0.25,0.75,182,471,inference,42,ZLZ,0.7142857142857143,0.6494884447616651,0.06479726952404918,0.01745696233536631,0.005020026478348672,0.004977600796416126,0.9915487135146543,0.24638579803039065,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,58,2026082705,1,0.5,0.8,108,205,balance,63,LOO,0.6984126984126984,0.6767081274296182,0.021704570983080207,-0.007905831499302907,0.0035142783691383683,0.0033972967920740584,0.9667124897982992,0.13336119368159152,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,58,2026082705,1,0.5,0.8,108,205,balance,63,ZLZ,0.7142857142857143,0.6767081274296182,0.037577586856096135,-0.00774784360143943,0.003513453787252123,0.003291639236339696,0.9368670930816744,0.13071147716715223,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,58,2026082705,1,0.5,0.8,108,205,inference,42,LOO,0.7380952380952381,0.6767081274296182,0.06138711066561997,-0.00567760415059515,0.005254751818011243,0.004714894087716387,0.8972629442851261,0.07832294432565463,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,58,2026082705,1,0.5,0.8,108,205,inference,42,ZLZ,0.7380952380952381,0.6767081274296182,0.06138711066561997,-0.005892292358132267,0.005256495760256439,0.004714894087716387,0.8969652602718678,0.08127109811716764,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,58,2026082705,2,0.75,0.25,471,182,balance,63,LOO,0.8095238095238095,0.6494884447616651,0.16003536476214442,0.03948675726866224,0.003393966361850665,0.002487016311901105,0.7327757693346679,0.6777939738034929,0.0,0.19548678470487646,1.0,0.5030270187568459,0.0
legacy,legacy_smooth,500,58,2026082705,2,0.75,0.25,471,182,balance,63,ZLZ,0.7936507936507936,0.6494884447616651,0.1441623488891285,0.02907501858975592,0.0033372913532431275,0.002641438893359016,0.7914918458623958,0.5032953749664428,0.0,0.20146442600338665,1.0,0.5234144786109524,0.0
legacy,legacy_smooth,500,58,2026082705,2,0.75,0.25,471,182,inference,42,LOO,0.8571428571428571,0.6494884447616651,0.20765441238119198,0.04121650660370224,0.005078230451342933,0.0029865604778496766,0.5881104661289808,0.5783822770585588,0.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_smooth,500,58,2026082705,2,0.75,0.25,471,182,inference,42,ZLZ,0.8333333333333334,0.6494884447616651,0.18384488857166825,0.020135399328793713,0.004996567268834921,0.003387533875338753,0.6779722343513339,0.2848553481178169,0.0,0.2281497042366718,1.0,0.588353886886712,0.0
legacy,legacy_smooth,500,58,2026082705,3,0.5,0.2,108,2,balance,63,LOO,0.6507936507936508,0.6757021283667763,-0.02490847757312553,-0.007859919686795225,0.0035194295185817528,0.003665504433553588,1.0415052820920534,0.1324896559357868,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,58,2026082705,3,0.5,0.2,108,2,balance,63,ZLZ,0.6825396825396826,0.6757021283667763,0.006837554172906213,-0.007703735141259882,0.0035186174003565924,0.00349482684352116,0.9932386633360532,0.129871937631227,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,58,2026082705,3,0.5,0.2,108,2,inference,42,LOO,0.6190476190476191,0.6757021283667763,-0.056654509319157276,-0.005589024614121141,0.005262167327768686,0.005751894253636414,1.093065631585567,0.07704663848508846,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,58,2026082705,3,0.5,0.2,108,2,inference,42,ZLZ,0.6904761904761905,0.6757021283667763,0.014774062109414121,-0.005858747547961229,0.005264396552840437,0.0052126541673580004,0.9901712599035651,0.08074776059381016,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,59,2026082705,0,0.25,0.75,269,445,balance,63,LOO,0.6825396825396826,0.6505445801944756,0.03199510234520697,-0.003280220930165334,0.003611217382298047,0.0034948268435211604,0.9677697223802075,0.05458537261971458,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,59,2026082705,0,0.25,0.75,269,445,balance,63,ZLZ,0.6666666666666666,0.6505445801944756,0.016122086472191044,-0.006112277599378602,0.003625010350143649,0.0035842293906810036,0.9887501122690506,0.10151926031852856,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,59,2026082705,0,0.25,0.75,269,445,inference,42,LOO,0.6666666666666666,0.6505445801944756,0.016122086472191044,-0.0020333078371593816,0.005411296979658316,0.005420054200542005,1.0016183219876138,0.027640917196909955,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,59,2026082705,0,0.25,0.75,269,445,inference,42,ZLZ,0.6428571428571429,0.6505445801944756,-0.007687437337332681,-0.00489041898893583,0.005428292839528027,0.005599800895968143,1.0315952107799378,0.06637651319428838,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,59,2026082705,1,0.5,0.8,490,101,balance,63,LOO,0.7142857142857143,0.6762496077468657,0.03803610653884859,-0.009530793815818117,0.003525207478766261,0.003291639236339696,0.9337434055063595,0.16052280237128627,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,59,2026082705,1,0.5,0.8,490,101,balance,63,ZLZ,0.746031746031746,0.6762496077468657,0.06978213828488034,-0.010038785714749587,0.003527820599640366,0.0030559416120091998,0.866240650763457,0.16901604622444288,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_smooth,500,59,2026082705,1,0.5,0.8,490,101,inference,42,LOO,0.7857142857142857,0.6762496077468657,0.10946467796741999,-0.009231230816958091,0.005286002435744562,0.004106520657043305,0.7768669626927404,0.12696848299223792,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
legacy,legacy_smooth,500,59,2026082705,1,0.5,0.8,490,101,inference,42,ZLZ,0.8095238095238095,0.6762496077468657,0.13327420177694382,-0.009677701984399545,0.005289198888453226,0.0037608539350699626,0.7110441513704899,0.13306912319952224,0.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_smooth,500,59,2026082705,2,0.75,0.25,445,269,balance,63,LOO,0.6507936507936508,0.6505445801944756,0.00024907059917522734,0.04301709199873527,0.0033699966803299422,0.003665504433553588,1.0876878469787437,0.7410138268958756,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,59,2026082705,2,0.75,0.25,445,269,balance,63,ZLZ,0.6031746031746031,0.6505445801944756,-0.047369977019872445,0.04178279142152408,0.003377465373142344,0.003860564536447792,1.1430360077551232,0.718955480007805,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,59,2026082705,2,0.75,0.25,445,269,inference,42,LOO,0.6190476190476191,0.6505445801944756,-0.03149696114685652,0.04402184376448559,0.005046099267636329,0.005751894253636414,1.1398694216197398,0.6197126098838885,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,59,2026082705,2,0.75,0.25,445,269,inference,42,ZLZ,0.6428571428571429,0.6505445801944756,-0.007687437337332681,0.04230364699249545,0.005061439254909385,0.005599800895968143,1.1063653269248601,0.594621755793809,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,59,2026082705,3,0.5,0.2,490,240,balance,63,LOO,0.6507936507936508,0.6763910117432967,-0.02559736094964593,-0.010078059511299031,0.00352728377658938,0.003665504433553588,1.039186145974866,0.1696901830337688,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,59,2026082705,3,0.5,0.2,490,240,balance,63,ZLZ,0.6666666666666666,0.6763910117432967,-0.009724345076630114,-0.010046839771933103,0.003527113602077893,0.0035842293906810036,1.0161933510078787,0.1691685988561154,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,59,2026082705,3,0.5,0.2,490,240,inference,42,LOO,0.6666666666666666,0.6763910117432967,-0.009724345076630114,-0.00946443829782373,0.0052865852835188056,0.005420054200542005,1.0252467159546816,0.1301688964282267,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,59,2026082705,3,0.5,0.2,490,240,inference,42,ZLZ,0.6666666666666666,0.6763910117432967,-0.009724345076630114,-0.009685466346285865,0.005288134327645427,0.005420054200542005,1.0249463921910842,0.1331892879795272,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,60,2026082705,0,0.25,0.75,251,186,balance,63,LOO,0.6031746031746031,0.6495283124310965,-0.0463537092564934,0.029592341865252614,0.0034515143700929512,0.0038605645364477924,1.1185132444758807,0.5037029479297798,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,60,2026082705,0,0.25,0.75,251,186,balance,63,ZLZ,0.6031746031746031,0.6495283124310965,-0.0463537092564934,0.028173966431128128,0.003459746254199654,0.0038605645364477924,1.1158519304014276,0.4789893628269604,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,60,2026082705,0,0.25,0.75,251,186,inference,42,LOO,0.6190476190476191,0.6495283124310965,-0.030480693383477475,0.028659076234279213,0.005184221192233919,0.005751894253636414,1.1095001621946383,0.39803423385358555,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,60,2026082705,0,0.25,0.75,251,186,inference,42,ZLZ,0.5952380952380952,0.6495283124310965,-0.05429021719300131,0.028599485062608454,0.005184413617123029,0.005876334273546817,1.1334617003046439,0.39719922491240733,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,60,2026082705,1,0.5,0.8,330,158,balance,63,LOO,0.7777777777777778,0.6756989533943483,0.10207882438342952,-0.005637399587331671,0.003508421491592765,0.0027877339705296702,0.794583540549481,0.09517501150837959,1.0,0.20696826085987063,1.0,0.5434441095935034,0.0
legacy,legacy_smooth,500,60,2026082705,1,0.5,0.8,330,158,balance,63,ZLZ,0.7936507936507936,0.6756989533943483,0.11795184025644534,-0.00552025992767502,0.003507802083597949,0.002641438893359016,0.7530182234938679,0.0932055957245813,0.0,0.20146442600338665,1.0,0.5234144786109524,0.0
legacy,legacy_smooth,500,60,2026082705,1,0.5,0.8,330,158,inference,42,LOO,0.7857142857142857,0.6756989533943483,0.11001533231993743,-0.005148927610817644,0.005258642989631471,0.004106520657043305,0.7809088133840195,0.0710035302916524,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
legacy,legacy_smooth,500,60,2026082705,1,0.5,0.8,330,158,inference,42,ZLZ,0.7857142857142857,0.6756989533943483,0.11001533231993743,-0.004841119461440613,0.005256409133090075,0.004106520657043305,0.7812406821972804,0.06677305076693552,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
legacy,legacy_smooth,500,60,2026082705,2,0.75,0.25,186,251,balance,63,LOO,0.6666666666666666,0.6495283124310965,0.017138354235570086,0.025308638180151277,0.003473578398094831,0.0035842293906810036,1.0318550439647085,0.4294179797540266,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,60,2026082705,2,0.75,0.25,186,251,balance,63,ZLZ,0.6507936507936508,0.6495283124310965,0.0012653383625542691,0.02352364777105831,0.003482876513937716,0.0036655044335535884,1.0524359445088092,0.39859847201563275,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,60,2026082705,2,0.75,0.25,186,251,inference,42,LOO,0.7142857142857143,0.6495283124310965,0.06475740185461776,0.02342518000526983,0.005226697834927761,0.004977600796416126,0.9523414120389689,0.3240180768987584,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,60,2026082705,2,0.75,0.25,186,251,inference,42,ZLZ,0.6428571428571429,0.6495283124310965,-0.006671169573953639,0.026033855931656857,0.0052053084100211235,0.005599800895968143,1.0757865730275564,0.36084049016516806,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,60,2026082705,3,0.5,0.2,330,197,balance,63,LOO,0.746031746031746,0.676219439638728,0.06981230639301805,-0.005453778481048777,0.0035046140789293787,0.0030559416120091993,0.8719766408467879,0.0921249771928972,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_smooth,500,60,2026082705,3,0.5,0.2,330,197,balance,63,ZLZ,0.746031746031746,0.676219439638728,0.06981230639301805,-0.005536613009479385,0.003505069980221234,0.0030559416120091993,0.871863223631362,0.09351813176369857,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_smooth,500,60,2026082705,3,0.5,0.2,330,197,inference,42,LOO,0.7380952380952381,0.676219439638728,0.061875798456510145,-0.0047370447938634985,0.005251300070133589,0.004714894087716387,0.8978527268955788,0.0653693360241606,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,60,2026082705,3,0.5,0.2,330,197,inference,42,ZLZ,0.7142857142857143,0.676219439638728,0.03806627464698631,-0.004855460674284551,0.005252279565982311,0.004977600796416128,0.947702941910174,0.06699718011006822,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,61,2026082705,0,0.25,0.75,122,481,balance,63,LOO,0.6666666666666666,0.6501882698111794,0.016478396855487243,-0.014302259424787356,0.003662268672484669,0.003584229390681004,0.9786910003654322,0.2363358201684744,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,61,2026082705,0,0.25,0.75,122,481,balance,63,ZLZ,0.6825396825396826,0.6501882698111794,0.03235141272850317,-0.015195094558425937,0.003666568298198413,0.0034948268435211604,0.9531601648436118,0.25094209387765676,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,61,2026082705,0,0.25,0.75,122,481,inference,42,LOO,0.6904761904761905,0.6501882698111794,0.04028792066501108,-0.015012229620730233,0.0054953993246416675,0.0052126541673580004,0.9485487513135173,0.20250957888812593,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,61,2026082705,0,0.25,0.75,122,481,inference,42,ZLZ,0.6904761904761905,0.6501882698111794,0.04028792066501108,-0.018400753057822627,0.0055146445601003714,0.005212654167358001,0.9452384665138104,0.247786039501605,1.0,0.2830137546510798,1.0,0.7726455471066307,0.0
legacy,legacy_smooth,500,61,2026082705,1,0.5,0.8,299,44,balance,63,LOO,0.7777777777777778,0.6731531758380183,0.10462460193975953,-0.016243724246422397,0.0035737298556984772,0.00278773397052967,0.7800628707523876,0.2717219659502395,0.0,0.20696826085987063,1.0,0.5434441095935034,0.0
legacy,legacy_smooth,500,61,2026082705,1,0.5,0.8,299,44,balance,63,ZLZ,0.7619047619047619,0.6731531758380183,0.0887515860667436,-0.016135088687342924,0.003573262892936535,0.002925901543413063,0.8188318718997288,0.2699223660676667,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
legacy,legacy_smooth,500,61,2026082705,1,0.5,0.8,299,44,inference,42,LOO,0.7857142857142857,0.6731531758380183,0.11256110987626744,-0.017109827132567035,0.005367117849055087,0.004106520657043305,0.7651258594529059,0.23354741031322712,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
legacy,legacy_smooth,500,61,2026082705,1,0.5,0.8,299,44,inference,42,ZLZ,0.7142857142857143,0.6731531758380183,0.04113253844769604,-0.016023818505584764,0.0053590507997149425,0.004977600796416126,0.9288213496093177,0.21888806413588005,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,61,2026082705,2,0.75,0.25,481,122,balance,63,LOO,0.6825396825396826,0.6501882698111794,0.03235141272850317,0.01691316433468648,0.0035131117733957786,0.0034948268435211604,0.9947952325305768,0.2853506622972371,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,61,2026082705,2,0.75,0.25,481,122,balance,63,ZLZ,0.6507936507936508,0.6501882698111794,0.0006053809824714262,0.015728888985931833,0.0035189134961567123,0.0036655044335535884,1.041658011075572,0.265151294510413,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,61,2026082705,2,0.75,0.25,481,122,inference,42,LOO,0.6428571428571429,0.6501882698111794,-0.007331126954036482,0.017986354559386464,0.005264081067251206,0.005599800895968143,1.0637755810421519,0.247903047630676,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,61,2026082705,2,0.75,0.25,481,122,inference,42,ZLZ,0.6666666666666666,0.6501882698111794,0.016478396855487243,0.01666262580168021,0.005275410494015357,0.005420054200542005,1.0274184742003942,0.22941156726081352,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,61,2026082705,3,0.5,0.2,299,54,balance,63,LOO,0.6507936507936508,0.6761311630107373,-0.025337512217086466,-0.016112941422311455,0.0035579740745835696,0.0036655044335535884,1.0302223559576118,0.2701303856619433,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,61,2026082705,3,0.5,0.2,299,54,balance,63,ZLZ,0.6507936507936508,0.6761311630107373,-0.025337512217086466,-0.01641258915425059,0.0035595594941597477,0.003665504433553588,1.0297634973000638,0.2750926393751605,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,61,2026082705,3,0.5,0.2,299,54,inference,42,LOO,0.6190476190476191,0.6761311630107373,-0.05708354396311821,-0.017960350956264692,0.0053497409083921995,0.005751894253636414,1.0751724900571078,0.24555480914015507,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,61,2026082705,3,0.5,0.2,299,54,inference,42,ZLZ,0.6428571428571429,0.6761311630107373,-0.033274020153594375,-0.01629940528438134,0.005338466436684107,0.005599800895968143,1.0489530958719222,0.22308147137436576,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,62,2026082705,0,0.25,0.75,219,235,balance,63,LOO,0.6349206349206349,0.6480128301792465,-0.013092195258611605,-0.032498502518400585,0.003746264554136726,0.0037386519721389153,0.9979679539744718,0.5309628407795175,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
legacy,legacy_smooth,500,62,2026082705,0,0.25,0.75,219,235,balance,63,ZLZ,0.6349206349206349,0.6480128301792465,-0.013092195258611605,-0.03425583882325056,0.0037540447086751856,0.0037386519721389158,0.995899692803152,0.5590940704275565,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,62,2026082705,0,0.25,0.75,219,235,inference,42,LOO,0.6666666666666666,0.6480128301792465,0.01865383648742014,-0.03378504686539474,0.005631462545858371,0.005420054200542005,0.9624594244221966,0.45020874403136085,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,62,2026082705,0,0.25,0.75,219,235,inference,42,ZLZ,0.6666666666666666,0.6480128301792465,0.01865383648742014,-0.03605394604428669,0.005642889537316239,0.005420054200542005,0.9605104201844408,0.4799566684344147,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,62,2026082705,1,0.5,0.8,28,355,balance,63,LOO,0.6666666666666666,0.6761441793087379,-0.009477512642071306,-0.006526920477905596,0.003510794280455517,0.0035842293906810036,1.0209169505129645,0.11015535903347853,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,62,2026082705,1,0.5,0.8,28,355,balance,63,ZLZ,0.6984126984126984,0.6761441793087379,0.022268519103960438,-0.007052137218373389,0.0035135926762940475,0.003397296792074058,0.9669011479319646,0.11897207808815005,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,62,2026082705,1,0.5,0.8,28,355,inference,42,LOO,0.6666666666666666,0.6761441793087379,-0.009477512642071306,-0.006065205476015412,0.005262503270302611,0.005420054200542006,1.029938400443091,0.08360828767719077,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,62,2026082705,1,0.5,0.8,28,355,inference,42,ZLZ,0.6904761904761905,0.6761441793087379,0.01433201116745253,-0.0060760304446746405,0.005262593025307511,0.0052126541673580004,0.9905105985377632,0.08375679459619507,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,62,2026082705,2,0.75,0.25,235,219,balance,63,LOO,0.6349206349206349,0.6480128301792465,-0.013092195258611605,0.021243516397889906,0.003503982405103859,0.0037386519721389158,1.0669722446931353,0.35887685299608013,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,62,2026082705,2,0.75,0.25,235,219,balance,63,ZLZ,0.6349206349206349,0.6480128301792465,-0.013092195258611605,0.019188191501234853,0.0035152777652045293,0.0037386519721389158,1.0635438283555922,0.32363405929363975,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,62,2026082705,2,0.75,0.25,235,219,inference,42,LOO,0.5952380952380952,0.6480128301792465,-0.05277473494115126,0.02660570092179604,0.005215028932579922,0.005876334273546817,1.1268076073050166,0.3684226683887536,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,62,2026082705,2,0.75,0.25,235,219,inference,42,ZLZ,0.5952380952380952,0.6480128301792465,-0.05277473494115126,0.021990126830715995,0.0052513131031084815,0.005876334273546817,1.119021882368499,0.30345463654189964,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,62,2026082705,3,0.5,0.2,28,428,balance,63,LOO,0.5555555555555556,0.676331687578344,-0.12077613202278847,-0.007167236677378397,0.0035131496903995684,0.003982477100756672,1.1335916347770894,0.12092147013782055,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_smooth,500,62,2026082705,3,0.5,0.2,28,428,balance,63,ZLZ,0.5714285714285714,0.676331687578344,-0.10490311614977266,-0.0070596443301725875,0.0035126241727772164,0.003949967083607637,1.1245060357495178,0.11911514361605495,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_smooth,500,62,2026082705,3,0.5,0.2,28,428,inference,42,LOO,0.5476190476190477,0.676331687578344,-0.12871263995929638,-0.006190304034733418,0.005262006406334899,0.0060422543000940195,1.1482795408268192,0.08533678822625315,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_smooth,500,62,2026082705,3,0.5,0.2,28,428,inference,42,ZLZ,0.5476190476190477,0.676331687578344,-0.12871263995929638,-0.0060824984753481415,0.00526112366329,0.0060422543000940195,1.1484722060905799,0.08385766274489227,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_smooth,500,63,2026082705,0,0.25,0.75,72,448,balance,63,LOO,0.6666666666666666,0.6501903360257983,0.016476330640868286,0.027417241435648387,0.0034617369823647477,0.003584229390681004,1.035384666408879,0.46599013478125645,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,63,2026082705,0,0.25,0.75,72,448,balance,63,ZLZ,0.6666666666666666,0.6501903360257983,0.016476330640868286,0.02489125712135354,0.003475961441140681,0.003584229390681003,1.0311476267426007,0.422191374135383,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,63,2026082705,0,0.25,0.75,72,448,inference,42,LOO,0.6428571428571429,0.6501903360257983,-0.007333193168655439,0.02639361653216299,0.005201689434265264,0.005599800895968143,1.0765350309229125,0.3659541639202071,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,63,2026082705,0,0.25,0.75,72,448,inference,42,ZLZ,0.6428571428571429,0.6501903360257983,-0.007333193168655439,0.02519948044648257,0.005211091442432447,0.005599800895968143,1.074592713988963,0.3490818265414193,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,63,2026082705,1,0.5,0.8,480,320,balance,63,LOO,0.6507936507936508,0.6760596023258894,-0.02526595153223854,-0.0080617077769094,0.003518861342231122,0.0036655044335535884,1.0416734497499374,0.13590203959175695,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,63,2026082705,1,0.5,0.8,480,320,balance,63,ZLZ,0.6666666666666666,0.6760596023258894,-0.009392935659222723,-0.008132359759404073,0.0035192431115234958,0.0035842293906810036,1.0184659817745227,0.13708563500327609,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,63,2026082705,1,0.5,0.8,480,320,inference,42,LOO,0.7380952380952381,0.6760596023258894,0.062035635769348785,-0.009440234339106124,0.005288990179056229,0.004714894087716387,0.8914544985140652,0.12980648646513424,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,63,2026082705,1,0.5,0.8,480,320,inference,42,ZLZ,0.7619047619047619,0.6760596023258894,0.08584515957887251,-0.00947603044806511,0.00528927193501179,0.00442453404125878,0.8365109783770113,0.13029522483300518,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_smooth,500,63,2026082705,2,0.75,0.25,448,72,balance,63,LOO,0.6984126984126984,0.6501903360257983,0.04822236238690003,-0.036184652914103665,0.003752998111533191,0.0033972967920740584,0.905222089410053,0.5906568408910847,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,63,2026082705,2,0.75,0.25,448,72,balance,63,ZLZ,0.7142857142857143,0.6501903360257983,0.06409537825991596,-0.036428091106326055,0.003753746335836848,0.003291639236339696,0.8768944254209624,0.5945713157229742,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,63,2026082705,2,0.75,0.25,448,72,inference,42,LOO,0.6666666666666666,0.6501903360257983,0.016476330640868286,-0.03639523048078086,0.005630536826047013,0.005420054200542005,0.9626176629320122,0.48503108443637033,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,63,2026082705,2,0.75,0.25,448,72,inference,42,ZLZ,0.6904761904761905,0.6501903360257983,0.04028585445039212,-0.037313868483471735,0.005635063510642539,0.005212654167357999,0.9250391157993577,0.49707379559619735,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,63,2026082705,3,0.5,0.2,480,206,balance,63,LOO,0.6507936507936508,0.6764193221098096,-0.025625671316158782,-0.008717124781337349,0.003520376323514624,0.003665504433553588,1.041225169329077,0.14691925485087537,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,63,2026082705,3,0.5,0.2,480,206,balance,63,ZLZ,0.6507936507936508,0.6764193221098096,-0.025625671316158782,-0.008148975556876992,0.003517406425643023,0.0036655044335535884,1.0421043206241063,0.13740158381135437,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,63,2026082705,3,0.5,0.2,480,206,inference,42,LOO,0.6190476190476191,0.6764193221098096,-0.05737170306219053,-0.009370711091475359,0.005285545353231132,0.005751894253636414,1.0882309902269964,0.12889249974757952,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,63,2026082705,3,0.5,0.2,480,206,inference,42,ZLZ,0.6428571428571429,0.6764193221098096,-0.03356217925266669,-0.009495391593837166,0.005286559477281293,0.005599800895968143,1.0592524154949903,0.13059493049582444,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,64,2026082705,0,0.25,0.75,379,148,balance,63,LOO,0.5555555555555556,0.6477523054146259,-0.09219674985907034,-0.013686109804762925,0.003669087507269964,0.003982477100756672,1.0854134966434448,0.22594408956689693,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_smooth,500,64,2026082705,0,0.25,0.75,379,148,balance,63,ZLZ,0.5555555555555556,0.6477523054146259,-0.09219674985907034,-0.020175805061122265,0.003593546818890263,0.003982477100756672,1.108230197481194,0.33656520802332,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_smooth,500,64,2026082705,0,0.25,0.75,379,148,inference,42,LOO,0.6190476190476191,0.6477523054146259,-0.02870468636700685,-0.0152002521565765,0.005512227266612462,0.005751894253636414,1.0434791555993372,0.20473270993423373,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,64,2026082705,0,0.25,0.75,379,148,inference,42,ZLZ,0.5952380952380952,0.6477523054146259,-0.052514210176530685,-0.028137479434282242,0.005366522187051773,0.005876334273546817,1.0949985984824786,0.38409506389534104,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,64,2026082705,1,0.5,0.8,256,114,balance,63,LOO,0.746031746031746,0.6760415672064862,0.06999017882525982,-0.009374735769509424,0.0035258521443980386,0.0030559416120091993,0.8667242660372345,0.15787995271489683,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_smooth,500,64,2026082705,1,0.5,0.8,256,114,balance,63,ZLZ,0.8095238095238095,0.6760415672064862,0.1334822423173233,-0.009238402055124384,0.0035251302679872158,0.002487016311901106,0.7055104699211999,0.15559988566024965,0.0,0.19548678470487646,1.0,0.503027018756846,0.0
legacy,legacy_smooth,500,64,2026082705,1,0.5,0.8,256,114,inference,42,LOO,0.7142857142857143,0.6760415672064862,0.038244147079228075,-0.0082509897988432,0.005280263752545608,0.004977600796416128,0.9426803337269721,0.11354767394127097,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,64,2026082705,1,0.5,0.8,256,114,inference,42,ZLZ,0.7142857142857143,0.6760415672064862,0.038244147079228075,-0.0082509897988432,0.005280263752545607,0.004977600796416126,0.942680333726972,0.113547673941271,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,64,2026082705,2,0.75,0.25,148,379,balance,63,LOO,0.6349206349206349,0.6477523054146259,-0.012831670493991032,-0.023536982425176323,0.0037121040802894634,0.0037386519721389153,1.0071517099939131,0.38631423444694024,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
legacy,legacy_smooth,500,64,2026082705,2,0.75,0.25,148,379,balance,63,ZLZ,0.6349206349206349,0.6477523054146259,-0.012831670493991032,-0.03398125448374523,0.003655404802955105,0.0037386519721389158,1.0227737210162093,0.5620457505286749,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,64,2026082705,2,0.75,0.25,148,379,inference,42,LOO,0.6666666666666666,0.6477523054146259,0.018914361252040712,-0.021124236152389453,0.0055520326283909965,0.005420054200542005,0.9762288090357929,0.2835012702009484,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,64,2026082705,2,0.75,0.25,148,379,inference,42,ZLZ,0.6190476190476191,0.6477523054146259,-0.02870468636700685,-0.03613643210910844,0.005423225919424156,0.005751894253636414,1.0606038433757812,0.49070041184035335,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,64,2026082705,3,0.5,0.2,256,151,balance,63,LOO,0.5873015873015873,0.6786402115456875,-0.09133862424410022,-0.008853192647714336,0.003509223183429964,0.003909329562171343,1.1140156546983453,0.14944948395290444,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,64,2026082705,3,0.5,0.2,256,151,balance,63,ZLZ,0.6190476190476191,0.6786402115456875,-0.059592592498068475,-0.009374775081022468,0.0035119513350388293,0.0038036720064369835,1.0830651235077347,0.15819276329276158,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,64,2026082705,3,0.5,0.2,256,151,inference,42,LOO,0.5952380952380952,0.6786402115456875,-0.08340211630759231,-0.008303927241087639,0.005259802561191921,0.005876334273546817,1.1172157519568917,0.11449824082354672,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,64,2026082705,3,0.5,0.2,256,151,inference,42,ZLZ,0.6190476190476191,0.6786402115456875,-0.059592592498068475,-0.008372787100888401,0.005260274328588469,0.005751894253636414,1.0934589898431906,0.11544253410967749,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,65,2026082705,0,0.25,0.75,387,134,balance,63,LOO,0.6507936507936508,0.6494931954310407,0.0013004553626101423,0.020309280485114822,0.00349614132916149,0.003665504433553588,1.0484428655613638,0.3434788873159338,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,65,2026082705,0,0.25,0.75,387,134,balance,63,ZLZ,0.6349206349206349,0.6494931954310407,-0.014572560510405785,0.018489927273502293,0.0035054252924519736,0.0037386519721389158,1.0665330623902143,0.31229486625129826,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,65,2026082705,0,0.25,0.75,387,134,inference,42,LOO,0.6428571428571429,0.6494931954310407,-0.006636052573897766,0.02627090681983879,0.0052054197515727695,0.005599800895968143,1.075763562443973,0.36412222361780416,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,65,2026082705,0,0.25,0.75,387,134,inference,42,ZLZ,0.6190476190476191,0.6494931954310407,-0.030445576383421602,0.024729855339810425,0.0052148097544187175,0.005751894253636414,1.1029921559003382,0.34245407727333577,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,65,2026082705,1,0.5,0.8,49,71,balance,63,LOO,0.6666666666666666,0.6762379689087684,-0.009571302242101787,-0.011061651291951358,0.0035336075783128514,0.0035842293906810036,1.014325816108964,0.18608475920000744,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,65,2026082705,1,0.5,0.8,49,71,balance,63,ZLZ,0.6666666666666666,0.6762379689087684,-0.009571302242101787,-0.011373519718062886,0.003534906352737206,0.0035842293906810036,1.0139531385055236,0.19129601735952356,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,65,2026082705,1,0.5,0.8,49,71,inference,42,LOO,0.6666666666666666,0.6762379689087684,-0.009571302242101787,-0.010848117928331846,0.005298412881484969,0.005420054200542005,1.022958067213317,0.14903267570113118,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,65,2026082705,1,0.5,0.8,49,71,inference,42,ZLZ,0.6428571428571429,0.6762379689087684,-0.03338082605162551,-0.011771786500349934,0.005305629028988585,0.005599800895968143,1.055445238514091,0.1616121234346143,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,65,2026082705,2,0.75,0.25,134,387,balance,63,LOO,0.5873015873015873,0.6494931954310407,-0.062191608129453346,-0.055127444199136955,0.0038157994994827632,0.003909329562171343,1.0245112623714265,0.8924318983902287,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,65,2026082705,2,0.75,0.25,134,387,balance,63,ZLZ,0.5873015873015873,0.6494931954310407,-0.062191608129453346,-0.055912849792183805,0.003817844781858879,0.003909329562171343,1.0239624148019764,0.9049039714808971,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,65,2026082705,2,0.75,0.25,134,387,inference,42,LOO,0.6190476190476191,0.6494931954310407,-0.030445576383421602,-0.05732686915991758,0.00573611391182428,0.005751894253636413,1.0027510509823738,0.7569188838700458,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,65,2026082705,2,0.75,0.25,134,387,inference,42,ZLZ,0.6190476190476191,0.6494931954310407,-0.030445576383421602,-0.05806183970102741,0.005739734534435262,0.005751894253636414,1.0021185159571755,0.7663812821964526,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,65,2026082705,3,0.5,0.2,49,218,balance,63,LOO,0.5873015873015873,0.6757442084178802,-0.08844262111629286,-0.011852251534356317,0.0035400567461336746,0.003909329562171343,1.1043126826825516,0.19920294186180013,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,65,2026082705,3,0.5,0.2,49,218,balance,63,ZLZ,0.5873015873015873,0.6757442084178802,-0.08844262111629286,-0.011341654878074148,0.0035373311445820246,0.003909329562171343,1.1051635830473752,0.190694676287735,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,65,2026082705,3,0.5,0.2,49,218,inference,42,LOO,0.6666666666666666,0.6757442084178802,-0.009077541751213558,-0.01135221117791052,0.005306108314674012,0.0054200542005420045,1.0214744741551687,0.15584483227166565,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,65,2026082705,3,0.5,0.2,49,218,inference,42,ZLZ,0.6190476190476191,0.6757442084178802,-0.05669658937026112,-0.011738805848581002,0.005309247922304965,0.005751894253636414,1.083372699449921,0.1611044055905357,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,66,2026082705,0,0.25,0.75,215,205,balance,63,LOO,0.6507936507936508,0.6502239142256728,0.0005697365679779853,0.016718016395813162,0.003516741231641259,0.003665504433553588,1.042301435366884,0.28191263453536614,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,66,2026082705,0,0.25,0.75,215,205,balance,63,ZLZ,0.6031746031746031,0.6502239142256728,-0.04704931105106969,0.005427495232080748,0.003465091558207441,0.0038605645364477924,1.1141305998981847,0.09220237189535171,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,66,2026082705,0,0.25,0.75,215,205,inference,42,LOO,0.6190476190476191,0.6502239142256728,-0.03117629517805376,0.01494465912303089,0.005288306742975564,0.005751894253636414,1.0876627497594824,0.20550750872666354,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,66,2026082705,0,0.25,0.75,215,205,inference,42,ZLZ,0.5952380952380952,0.6502239142256728,-0.054985818987577595,-0.0023499080690605467,0.005173603242589619,0.005876334273546817,1.1358300971308053,0.0326703895191127,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,66,2026082705,1,0.5,0.8,2,95,balance,63,LOO,0.6349206349206349,0.6765458890914412,-0.041625254170806314,-0.008505211262395895,0.0035190135775837452,0.0037386519721389158,1.0624147618964235,0.14337539729563092,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,66,2026082705,1,0.5,0.8,2,95,balance,63,ZLZ,0.6666666666666666,0.6765458890914412,-0.00987922242477457,-0.008954394457310277,0.0035213370316996696,0.0035842293906810036,1.0178603633833303,0.15089763214090268,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,66,2026082705,1,0.5,0.8,2,95,inference,42,LOO,0.6190476190476191,0.6765458890914412,-0.05749827004382213,-0.008363900929044266,0.005277734538930815,0.005751894253636414,1.0898415240872756,0.11512909978509973,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,66,2026082705,1,0.5,0.8,2,95,inference,42,ZLZ,0.6666666666666666,0.6765458890914412,-0.00987922242477457,-0.009077521899597873,0.005283286067917199,0.0054200542005420045,1.0258869443877612,0.12488642740953503,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,66,2026082705,2,0.75,0.25,205,215,balance,63,LOO,0.7301587301587301,0.6502239142256728,0.07993481593305729,0.0009527735970910056,0.0035987074864305625,0.0031778541763180785,0.8830543155565238,0.015882411350834527,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,66,2026082705,2,0.75,0.25,205,215,balance,63,ZLZ,0.6984126984126984,0.6502239142256728,0.048188784187025546,-0.011012421398701733,0.003549655184427306,0.0033972967920740584,0.9570779739334516,0.18483735189997277,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,66,2026082705,2,0.75,0.25,205,215,inference,42,LOO,0.7380952380952381,0.6502239142256728,0.08787132386956531,-0.0023643785736831013,0.005421249514773533,0.004714894087716387,0.869706158122358,0.03211199717350725,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,66,2026082705,2,0.75,0.25,205,215,inference,42,ZLZ,0.7142857142857143,0.6502239142256728,0.06406180006004147,-0.01888097785037457,0.005302180262576947,0.004977600796416126,0.9387837738275858,0.2592968485159811,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,66,2026082705,3,0.5,0.2,2,334,balance,63,LOO,0.6666666666666666,0.6749152301678865,-0.00824856350121983,-0.008285051086563966,0.003526587167708042,0.0035842293906810036,1.0163450441550899,0.1395140284912819,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,66,2026082705,3,0.5,0.2,2,334,balance,63,ZLZ,0.7301587301587301,0.6749152301678865,0.05524349999084366,-0.008871687557127084,0.0035295547644532506,0.003177854176318079,0.9003555372827167,0.14932972868924976,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,66,2026082705,3,0.5,0.2,2,334,inference,42,LOO,0.6904761904761905,0.6749152301678865,0.015560960308304006,-0.008346219033206426,0.005290452256574943,0.0052126541673580004,0.98529462408053,0.11474753852335373,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,66,2026082705,3,0.5,0.2,2,334,inference,42,ZLZ,0.7142857142857143,0.6749152301678865,0.03937048411782784,-0.008993677737802241,0.005295589121342974,0.004977600796416126,0.9399522286113079,0.12358910328357907,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,67,2026082705,0,0.25,0.75,172,479,balance,63,LOO,0.6507936507936508,0.6487986458839904,0.001995004909660425,0.00028349958313067525,0.003600591918460414,0.003665504433553589,1.0180282899487625,0.00472460465415463,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,67,2026082705,0,0.25,0.75,172,479,balance,63,ZLZ,0.6507936507936508,0.6487986458839904,0.001995004909660425,0.0015044828295132096,0.0035958091300398757,0.0036655044335535884,1.019382370140692,0.025089321700692693,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,67,2026082705,0,0.25,0.75,172,479,inference,42,LOO,0.6428571428571429,0.6487986458839904,-0.005941503026847483,0.0003784499243948414,0.00540723465785568,0.0055998008959681446,1.035612702295563,0.005146604723716987,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,67,2026082705,0,0.25,0.75,172,479,inference,42,ZLZ,0.6428571428571429,0.6487986458839904,-0.005941503026847483,0.0029285934012971415,0.005388692084207494,0.005599800895968143,1.039176261783326,0.03989490133706151,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,67,2026082705,1,0.5,0.8,87,492,balance,63,LOO,0.6666666666666666,0.6757019868168275,-0.009035320150160842,-0.00717522685186045,0.003516277610595307,0.0035842293906810036,1.0193249190225888,0.12100242068807388,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,67,2026082705,1,0.5,0.8,87,492,balance,63,ZLZ,0.6666666666666666,0.6757019868168275,-0.009035320150160842,-0.007254893058663225,0.0035167167757522797,0.0035842293906810036,1.0191976264321945,0.12233826540848408,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,67,2026082705,1,0.5,0.8,87,492,inference,42,LOO,0.6666666666666666,0.6757019868168275,-0.009035320150160842,-0.007326613096128032,0.005275622522783578,0.005420054200542005,1.0273771819599824,0.1008710173684562,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,67,2026082705,1,0.5,0.8,87,492,inference,42,ZLZ,0.6666666666666666,0.6757019868168275,-0.009035320150160842,-0.0068569066304453585,0.005271914711215959,0.005420054200542005,1.0280997507434786,0.09443740568542112,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,67,2026082705,2,0.75,0.25,479,172,balance,63,LOO,0.6666666666666666,0.6487986458839905,0.01786802078267613,0.02383485498062954,0.003483295940747496,0.0035842293906810036,1.0289764210823407,0.4038474333200805,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,67,2026082705,2,0.75,0.25,479,172,balance,63,ZLZ,0.6507936507936508,0.6487986458839905,0.001995004909660314,0.02499697171404358,0.0034763337241170704,0.003665504433553588,1.054416728786464,0.42396174204808096,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,67,2026082705,2,0.75,0.25,479,172,inference,42,LOO,0.6904761904761905,0.6487986458839905,0.04167754459219997,0.025507391907404475,0.0052156361087558395,0.0052126541673580004,0.9994282688945969,0.35319326480799307,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,67,2026082705,2,0.75,0.25,479,172,inference,42,ZLZ,0.6904761904761905,0.6487986458839905,0.04167754459219997,0.02492588190966316,0.005218570619429088,0.0052126541673580004,0.9988662696162316,0.34504421522654183,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,67,2026082705,3,0.5,0.2,87,335,balance,63,LOO,0.6666666666666666,0.6765834517066363,-0.009916785039969622,-0.007246110451081145,0.003511925140072037,0.0035842293906810036,1.0205882095218817,0.12227349461155211,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,67,2026082705,3,0.5,0.2,87,335,balance,63,ZLZ,0.6666666666666666,0.6765834517066363,-0.009916785039969622,-0.0072912895367358566,0.0035121748514267,0.0035842293906810036,1.0205156469430996,0.12303148895345921,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,67,2026082705,3,0.5,0.2,87,335,inference,42,LOO,0.6666666666666666,0.6765834517066363,-0.009916785039969622,-0.0072430245653681835,0.005267942576332307,0.0054200542005420045,1.0288749586780048,0.09979285370818888,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,67,2026082705,3,0.5,0.2,87,335,inference,42,ZLZ,0.6190476190476191,0.6765834517066363,-0.05753583265901718,-0.006891306483042037,0.005265070034354768,0.005751894253636414,1.092463009248709,0.09497285396562899,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,68,2026082705,0,0.25,0.75,67,11,balance,63,LOO,0.6984126984126984,0.6535668828187586,0.04484581559393974,0.019690600914750167,0.003482831998387187,0.003397296792074058,0.9754409037378954,0.33365121227511246,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,68,2026082705,0,0.25,0.75,67,11,balance,63,ZLZ,0.6507936507936508,0.6535668828187586,-0.002773232025107819,0.01009566088390812,0.0034216143636274033,0.003665504433553588,1.071279239565626,0.17259142872401043,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,68,2026082705,0,0.25,0.75,67,11,inference,42,LOO,0.6666666666666666,0.6535668828187586,0.013099783847907998,0.017972769772372166,0.005239543931126618,0.0054200542005420045,1.0344515232219025,0.24829516807346994,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,68,2026082705,0,0.25,0.75,67,11,inference,42,ZLZ,0.6428571428571429,0.6535668828187586,-0.010709739961615727,0.004665793680724062,0.005092678657387916,0.005599800895968143,1.099578683969103,0.06538112570609246,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,68,2026082705,1,0.5,0.8,290,205,balance,63,LOO,0.6190476190476191,0.6720110400541177,-0.052963421006498645,-0.006791219654642355,0.003533945185242971,0.0038036720064369843,1.0763245627918445,0.11423991545380849,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,68,2026082705,1,0.5,0.8,290,205,balance,63,ZLZ,0.6031746031746031,0.6720110400541177,-0.06883643687951457,-0.007017880579171298,0.0035350359907841667,0.0038605645364477915,1.0920863455173517,0.11803452422638062,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,68,2026082705,1,0.5,0.8,290,205,inference,42,LOO,0.6190476190476191,0.6720110400541177,-0.052963421006498645,-0.005710263436427221,0.005292957324371765,0.005751894253636414,1.08670709041077,0.07848866606108279,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,68,2026082705,1,0.5,0.8,290,205,inference,42,ZLZ,0.6190476190476191,0.6720110400541177,-0.052963421006498645,-0.005489571538769611,0.005291285805211709,0.005751894253636414,1.0870503815860835,0.075467130826957,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,68,2026082705,2,0.75,0.25,11,67,balance,63,LOO,0.6825396825396826,0.6535668828187586,0.028972799720923925,0.012834292594930408,0.003520533237164857,0.00349482684352116,0.9926981534012164,0.2163055743471805,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,68,2026082705,2,0.75,0.25,11,67,balance,63,ZLZ,0.6666666666666666,0.6535668828187586,0.013099783847907998,0.003958017345696563,0.0034565515290531155,0.0035842293906810036,1.0369379309276099,0.06732187069381333,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,68,2026082705,2,0.75,0.25,11,67,inference,42,LOO,0.6904761904761905,0.6535668828187586,0.036909307657431834,0.014882339164254077,0.005265758410630317,0.0052126541673580004,0.9899151766694971,0.20508822799860582,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,68,2026082705,2,0.75,0.25,11,67,inference,42,ZLZ,0.7142857142857143,0.6535668828187586,0.06071883146695567,-0.0003438106618740555,0.005135635425889766,0.004977600796416128,0.9692278332926528,0.004797580243756625,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,68,2026082705,3,0.5,0.2,290,275,balance,63,LOO,0.6984126984126984,0.6773259272902352,0.021086771122463155,-0.007680064720050006,0.0035099266115787716,0.0033972967920740584,0.9679110614070497,0.12963308661188946,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,68,2026082705,3,0.5,0.2,290,275,balance,63,ZLZ,0.7301587301587301,0.6773259272902352,0.0528328028684949,-0.007234722730135146,0.0035078507973636012,0.003177854176318079,0.9059262665066775,0.12215221178748618,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,68,2026082705,3,0.5,0.2,290,275,inference,42,LOO,0.6904761904761905,0.6773259272902352,0.013150263185955247,-0.005819280064612742,0.005251042931118085,0.005212654167357999,0.9926893068170152,0.0803057189433089,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,68,2026082705,3,0.5,0.2,290,275,inference,42,ZLZ,0.6904761904761905,0.6773259272902352,0.013150263185955247,-0.0056591911962866615,0.00524980091681867,0.0052126541673580004,0.9929241603540311,0.0781057396883464,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,69,2026082705,0,0.25,0.75,33,206,balance,63,LOO,0.6031746031746031,0.6502086301469282,-0.04703402697232506,-0.02115141603289239,0.0036930981243355927,0.003860564536447792,1.0453457792005802,0.34805191222644916,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,69,2026082705,0,0.25,0.75,33,206,balance,63,ZLZ,0.6190476190476191,0.6502086301469282,-0.031161011099309133,-0.018950400492241393,0.0036829803308558555,0.003803672006436983,1.0327701113606222,0.31226168070491284,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,69,2026082705,0,0.25,0.75,33,206,inference,42,LOO,0.5952380952380952,0.6502086301469282,-0.05497053490883297,-0.019945196320339642,0.005532946713414987,0.005876334273546817,1.0620623291562277,0.26813905323155984,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,69,2026082705,0,0.25,0.75,33,206,inference,42,ZLZ,0.5476190476190477,0.6502086301469282,-0.10258958252788053,-0.019678254676483653,0.005530929554841419,0.00604225430009402,1.0924482476557709,0.26459858257059343,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_smooth,500,69,2026082705,1,0.5,0.8,374,1,balance,63,LOO,0.6666666666666666,0.6725374803875402,-0.005870813720873613,-0.011718191715104687,0.003555449096667519,0.0035842293906810036,1.0080947000592584,0.19652299148733268,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,69,2026082705,1,0.5,0.8,374,1,balance,63,ZLZ,0.6825396825396826,0.6725374803875402,0.010002202152142314,-0.011644458106204958,0.0035550789278487238,0.0034948268435211604,0.9830518293544545,0.1952965894929183,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,69,2026082705,1,0.5,0.8,374,1,inference,42,LOO,0.6666666666666666,0.6725374803875402,-0.005870813720873613,-0.0119547560921619,0.005334117026582658,0.005420054200542005,1.0161108527486513,0.16368521381451406,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,69,2026082705,1,0.5,0.8,374,1,inference,42,ZLZ,0.6904761904761905,0.6725374803875402,0.017938710088650223,-0.011855545013239044,0.005333412262142725,0.0052126541673580004,0.9773581923074123,0.162337534657261,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,69,2026082705,2,0.75,0.25,206,33,balance,63,LOO,0.6825396825396826,0.6502086301469282,0.032331052392754356,0.012351513358596189,0.003539908682155812,0.00349482684352116,0.9872646888147417,0.20759846740233365,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,69,2026082705,2,0.75,0.25,206,33,balance,63,ZLZ,0.6666666666666666,0.6502086301469282,0.016458036519738428,0.013851885301574218,0.003531844092909804,0.003584229390681003,1.014832279226697,0.23308167193822976,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,69,2026082705,2,0.75,0.25,206,33,inference,42,LOO,0.6190476190476191,0.6502086301469282,-0.031161011099309133,0.012315718333493875,0.005311213146039264,0.005751894253636414,1.0829718362792085,0.1689907302012286,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,69,2026082705,2,0.75,0.25,206,33,inference,42,ZLZ,0.6428571428571429,0.6502086301469282,-0.007351487289785297,0.010434599972729108,0.005326614318152469,0.005599800895968143,1.051287095610562,0.14297173196348423,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,69,2026082705,3,0.5,0.2,374,338,balance,63,LOO,0.6507936507936508,0.6746346383816394,-0.023840987587988582,-0.011399682274595868,0.003542958032541492,0.0036655044335535884,1.034588724982494,0.1915180640730288,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,69,2026082705,3,0.5,0.2,374,338,balance,63,ZLZ,0.6507936507936508,0.6746346383816394,-0.023840987587988582,-0.011785994126955357,0.0035449737685271606,0.0036655044335535884,1.0340004391842101,0.19795191494864467,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,69,2026082705,3,0.5,0.2,374,338,inference,42,LOO,0.6428571428571429,0.6746346383816394,-0.03177749552449649,-0.01108767611986472,0.005311873223900387,0.0055998008959681446,1.0542045451635118,0.15213063592217607,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,69,2026082705,3,0.5,0.2,374,338,inference,42,ZLZ,0.6904761904761905,0.6746346383816394,0.01584155209455107,-0.011999646752426818,0.005318273939111928,0.005212654167357999,0.9801402159867744,0.1645444012110429,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,70,2026082705,0,0.25,0.75,197,376,balance,63,LOO,0.6507936507936508,0.6492460514387421,0.0015475993549086686,-0.015553208037426991,0.0036718153723897043,0.0036655044335535884,0.9982812483210427,0.2566726315395807,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,70,2026082705,0,0.25,0.75,197,376,balance,63,ZLZ,0.6349206349206349,0.6492460514387421,-0.014325416518107259,-0.027504897214078672,0.003621419364583953,0.0037386519721389153,1.0323720054908445,0.45705726504753197,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
legacy,legacy_smooth,500,70,2026082705,0,0.25,0.75,197,376,inference,42,LOO,0.7142857142857143,0.6492460514387421,0.06503966284697216,-0.017017715879210638,0.005520615819399761,0.004977600796416126,0.9016386865618418,0.2290379805410083,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,70,2026082705,0,0.25,0.75,197,376,inference,42,ZLZ,0.6428571428571429,0.6492460514387421,-0.00638890858159924,-0.01873279220155233,0.005528732053792525,0.0055998008959681446,1.0128544558651325,0.2519357183753233,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,70,2026082705,1,0.5,0.8,291,134,balance,63,LOO,0.6825396825396826,0.676267351442568,0.0062723310971145585,-0.012385632279300118,0.0035398066474758515,0.0034948268435211604,0.9872931466506044,0.20817492253426068,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,70,2026082705,1,0.5,0.8,291,134,balance,63,ZLZ,0.6825396825396826,0.676267351442568,0.0062723310971145585,-0.012311655532747046,0.0035393940603580406,0.0034948268435211604,0.9874082353993746,0.20694359866313966,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,70,2026082705,1,0.5,0.8,291,134,inference,42,LOO,0.6904761904761905,0.676267351442568,0.014208839033622467,-0.012301895096335724,0.005308936541130657,0.0052126541673580004,0.9818640940559913,0.16883724315771492,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,70,2026082705,1,0.5,0.8,291,134,inference,42,ZLZ,0.7142857142857143,0.676267351442568,0.0380183628431463,-0.010906699440876189,0.005298055630282787,0.004977600796416126,0.9395146340036531,0.14984252690344196,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,70,2026082705,2,0.75,0.25,376,197,balance,63,LOO,0.5714285714285714,0.6492460514387421,-0.07781748001017075,-0.03587300938680427,0.003755959268597563,0.003949967083607638,1.051653333046531,0.5853388826492635,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_smooth,500,70,2026082705,2,0.75,0.25,376,197,balance,63,ZLZ,0.5555555555555556,0.6492460514387421,-0.09369049588318656,-0.04567818178585559,0.003696463017244882,0.003982477100756672,1.0773750696753805,0.7513038698088536,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_smooth,500,70,2026082705,2,0.75,0.25,376,197,inference,42,LOO,0.5714285714285714,0.6492460514387421,-0.07781748001017075,-0.03487559783196792,0.005630569510599028,0.005973120955699354,1.0608377970390925,0.46477793152220465,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,70,2026082705,2,0.75,0.25,376,197,inference,42,ZLZ,0.5714285714285714,0.6492460514387421,-0.07781748001017075,-0.03417335994999171,0.005626459907495728,0.005973120955699353,1.061612639902009,0.45558568201748795,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,70,2026082705,3,0.5,0.2,291,475,balance,63,LOO,0.7301587301587301,0.675009738156845,0.055148992001885166,-0.011256305315658133,0.0035404950697344745,0.003177854176318079,0.8975733940384805,0.1891750543443649,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,70,2026082705,3,0.5,0.2,291,475,balance,63,ZLZ,0.746031746031746,0.675009738156845,0.0710220078749011,-0.012223815660867832,0.003545491796567849,0.0030559416120091993,0.8619231935517239,0.20529035680863375,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_smooth,500,70,2026082705,3,0.5,0.2,291,475,inference,42,LOO,0.7380952380952381,0.675009738156845,0.06308549993839319,-0.00967746836845007,0.005299079507003391,0.004714894087716387,0.8897571892410879,0.13294179629748054,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,70,2026082705,3,0.5,0.2,291,475,inference,42,ZLZ,0.7142857142857143,0.675009738156845,0.03927597612886935,-0.010828883498173347,0.005307359142073218,0.004977600796416126,0.9378677159713977,0.14864299353272892,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,71,2026082705,0,0.25,0.75,412,166,balance,63,LOO,0.746031746031746,0.6486438900958917,0.0973878559358543,0.008332805875032934,0.0035690659508545706,0.0030559416120091993,0.8562300764651015,0.13948065490384617,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_smooth,500,71,2026082705,0,0.25,0.75,412,166,balance,63,ZLZ,0.7301587301587301,0.6486438900958917,0.08151484006283838,0.007036294335957094,0.0035758377710274052,0.0031778541763180785,0.8887019993093874,0.11766711203119518,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,71,2026082705,0,0.25,0.75,412,166,inference,42,LOO,0.7857142857142857,0.6486438900958917,0.13707039561839396,0.006824954851491372,0.005365644289856225,0.004106520657043305,0.7653359848707639,0.09317273493579957,0.0,0.2511973726006038,1.0,0.6533790320830186,0.0
legacy,legacy_smooth,500,71,2026082705,0,0.25,0.75,412,166,inference,42,ZLZ,0.7619047619047619,0.6486438900958917,0.11326087180887012,0.001936784295429761,0.005402825273635812,0.00442453404125878,0.8189296927385745,0.02634940383306469,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_smooth,500,71,2026082705,1,0.5,0.8,156,99,balance,63,LOO,0.746031746031746,0.6767943799464623,0.06923736608528375,-0.017304838781345144,0.0035603809446003694,0.0030559416120091998,0.858318719137008,0.2900142405748776,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_smooth,500,71,2026082705,1,0.5,0.8,156,99,balance,63,ZLZ,0.7142857142857143,0.6767943799464623,0.037491334339252,-0.018049259865004497,0.003563815707901743,0.0032916392363396964,0.9236277928293056,0.3023442954763186,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,71,2026082705,1,0.5,0.8,156,99,inference,42,LOO,0.7857142857142857,0.6767943799464623,0.1089199057678234,-0.014509248678397979,0.0053203670529018005,0.004106520657043305,0.7718491254853465,0.1989180195001245,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
legacy,legacy_smooth,500,71,2026082705,1,0.5,0.8,156,99,inference,42,ZLZ,0.7619047619047619,0.6767943799464623,0.08511038195829956,-0.016018510149739762,0.005330987477102969,0.00442453404125878,0.8299651913013337,0.21939073826616512,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_smooth,500,71,2026082705,2,0.75,0.25,166,412,balance,63,LOO,0.6349206349206349,0.6486438900958917,-0.013723255175256854,0.03304681393665243,0.003435785426328566,0.0037386519721389158,1.0881505997113414,0.5637889746635,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,71,2026082705,2,0.75,0.25,166,412,balance,63,ZLZ,0.6190476190476191,0.6486438900958917,-0.02959627104827267,0.030944287278478422,0.00344575349861379,0.0038036720064369843,1.1038723483752344,0.5271550622708188,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,71,2026082705,2,0.75,0.25,166,412,inference,42,LOO,0.5714285714285714,0.6486438900958917,-0.07721531866732034,0.03129031888921452,0.005168212884054867,0.005973120955699353,1.1557420504344575,0.43525101443748654,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,71,2026082705,2,0.75,0.25,166,412,inference,42,ZLZ,0.5476190476190477,0.6486438900958917,-0.10102484247684407,0.031662923518296915,0.0051660893084062385,0.00604225430009402,1.1695992731411147,0.44052448994731536,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_smooth,500,71,2026082705,3,0.5,0.2,156,188,balance,63,LOO,0.6349206349206349,0.6766748652306394,-0.04175423031000447,-0.019119598846501495,0.00356944036095639,0.0037386519721389153,1.0474056418012787,0.32002117168779837,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
legacy,legacy_smooth,500,71,2026082705,3,0.5,0.2,156,188,balance,63,ZLZ,0.6666666666666666,0.6766748652306394,-0.010008198563972726,-0.018037058390250382,0.0035643623314522963,0.0035842293906810036,1.0055738046195244,0.30211673912235365,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,71,2026082705,3,0.5,0.2,156,188,inference,42,LOO,0.6666666666666666,0.6766748652306394,-0.010008198563972726,-0.01660447185709113,0.0053361857251565175,0.005420054200542005,1.0157169333499965,0.22730531880541405,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,71,2026082705,3,0.5,0.2,156,188,inference,42,ZLZ,0.6190476190476191,0.6766748652306394,-0.057627246183020286,-0.016007681481492342,0.005331827329167041,0.005751894253636414,1.0787847952561131,0.21922516014252952,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,72,2026082705,0,0.25,0.75,353,250,balance,63,LOO,0.7142857142857143,0.6504422256283748,0.06384348865733946,0.018410279838076415,0.003507413892498264,0.0032916392363396964,0.9384804124143798,0.31086145896821793,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,72,2026082705,0,0.25,0.75,353,250,balance,63,ZLZ,0.7142857142857143,0.6504422256283748,0.06384348865733946,0.007133435426147305,0.0034555835820410385,0.003291639236339696,0.9525566834634314,0.12134951174503103,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,72,2026082705,0,0.25,0.75,353,250,inference,42,LOO,0.7142857142857143,0.6504422256283748,0.06384348865733946,0.013064066810890562,0.00530262772968326,0.004977600796416126,0.938704553697465,0.17940428982307388,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,72,2026082705,0,0.25,0.75,353,250,inference,42,ZLZ,0.6666666666666666,0.6504422256283748,0.016224441038291793,-0.0018793372145506915,0.005169976312649128,0.005420054200542005,1.0483711863980933,0.02613728281288949,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,72,2026082705,1,0.5,0.8,429,476,balance,63,LOO,0.5873015873015873,0.6759442219703626,-0.08864263466877531,-0.011446181189482707,0.0035366130288488947,0.003909329562171343,1.1053879885308686,0.19247168355144292,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,72,2026082705,1,0.5,0.8,429,476,balance,63,ZLZ,0.6190476190476191,0.6759442219703626,-0.05689660292274357,-0.012482666249143848,0.003541772998732149,0.003803672006436983,1.0739457350311796,0.20974759871051313,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,72,2026082705,1,0.5,0.8,429,476,inference,42,LOO,0.6190476190476191,0.6759442219703626,-0.05689660292274357,-0.009758494730202516,0.005292366363815218,0.005751894253636414,1.0868284351897979,0.13413987016408244,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,72,2026082705,1,0.5,0.8,429,476,inference,42,ZLZ,0.6666666666666666,0.6759442219703626,-0.009277555303696006,-0.011650444542174676,0.005306079525402683,0.005420054200542005,1.0214800163837863,0.15993945784961272,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,72,2026082705,2,0.75,0.25,250,353,balance,63,LOO,0.7301587301587301,0.6504422256283748,0.07971650453035528,0.02225959186951121,0.003485789175160927,0.0031778541763180785,0.9116598900940037,0.3770219530378172,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,72,2026082705,2,0.75,0.25,250,353,balance,63,ZLZ,0.6984126984126984,0.6504422256283748,0.04797047278432354,0.011112265906095375,0.003432666333309456,0.0033972967920740584,0.9896961901329636,0.18966484035833525,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,72,2026082705,2,0.75,0.25,250,353,inference,42,LOO,0.7619047619047619,0.6504422256283748,0.11146253627638703,0.019874405103681325,0.005248337813513406,0.00442453404125878,0.843035299646014,0.27433628131397125,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_smooth,500,72,2026082705,2,0.75,0.25,250,353,inference,42,ZLZ,0.7619047619047619,0.6504422256283748,0.11146253627638703,0.0053822627891765285,0.005112050572905326,0.00442453404125878,0.8655106161722085,0.07527787094192862,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_smooth,500,72,2026082705,3,0.5,0.2,429,200,balance,63,LOO,0.746031746031746,0.6752082708246566,0.07082347520708943,-0.011813136315232509,0.0035422770784726606,0.0030559416120091998,0.862705413582961,0.19848329042923046,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_smooth,500,72,2026082705,3,0.5,0.2,429,200,balance,63,ZLZ,0.7619047619047619,0.6752082708246566,0.08669649108010524,-0.01243045292594025,0.0035453333625597478,0.002925901543413063,0.8252824894583533,0.20876534833796628,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
legacy,legacy_smooth,500,72,2026082705,3,0.5,0.2,429,200,inference,42,LOO,0.7380952380952381,0.6752082708246566,0.06288696727058152,-0.011030614274704642,0.005307879787966643,0.004714894087716387,0.8882820026190874,0.15140463094730164,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,72,2026082705,3,0.5,0.2,429,200,inference,42,ZLZ,0.7857142857142857,0.6752082708246566,0.11050601488962908,-0.011601712291051114,0.005311475002309705,0.004106520657043305,0.7731412941334708,0.15918953726617613,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
legacy,legacy_smooth,500,73,2026082705,0,0.25,0.75,418,384,balance,63,LOO,0.7142857142857143,0.6494522947932874,0.06483341949242694,0.021562667976923744,0.0034931199682765304,0.003291639236339696,0.9423206950329155,0.36483436979114536,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,73,2026082705,0,0.25,0.75,418,384,balance,63,ZLZ,0.6984126984126984,0.6494522947932874,0.04896040361941101,0.019498773563920047,0.0035047145580790525,0.0033972967920740584,0.9693504951045513,0.3293676715836497,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,73,2026082705,0,0.25,0.75,418,384,inference,42,LOO,0.6666666666666666,0.6494522947932874,0.017214371873379264,0.02142986982042916,0.005242472936575513,0.005420054200542005,1.0338735680879818,0.2959725500133835,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,73,2026082705,0,0.25,0.75,418,384,inference,42,ZLZ,0.6904761904761905,0.6494522947932874,0.0410238956829031,0.021203634845869956,0.005244502600177691,0.0052126541673580004,0.993927272946988,0.2927912973150582,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,73,2026082705,1,0.5,0.8,64,337,balance,63,LOO,0.6984126984126984,0.6764660959039042,0.02194660250879421,-0.009752137650313353,0.00352524057918922,0.003397296792074058,0.9637063671993167,0.16425002424589571,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,73,2026082705,1,0.5,0.8,64,337,balance,63,ZLZ,0.6984126984126984,0.6764660959039042,0.02194660250879421,-0.00969461345200684,0.0035249522607518065,0.0033972967920740584,0.9637851921856889,0.16328785256354625,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,73,2026082705,1,0.5,0.8,64,337,inference,42,LOO,0.6904761904761905,0.6764660959039042,0.014010094572286302,-0.01060409348128255,0.0052943603739138995,0.0052126541673580004,0.9845673129924292,0.1457359841145169,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,73,2026082705,1,0.5,0.8,64,337,inference,42,ZLZ,0.7380952380952381,0.6764660959039042,0.061629142191333974,-0.00961421314193045,0.005286986419119302,0.004714894087716387,0.8917923584342754,0.1322238043553914,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,73,2026082705,2,0.75,0.25,384,418,balance,63,LOO,0.6666666666666666,0.6494522947932874,0.017214371873379264,-0.000332422876106353,0.0036019217226691005,0.003584229390681003,0.9950880853748851,0.005538903099616618,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,73,2026082705,2,0.75,0.25,384,418,balance,63,ZLZ,0.6349206349206349,0.6494522947932874,-0.01453165987265248,-0.0036914371975215188,0.0036191418986695457,0.0037386519721389158,1.0330216600551927,0.06136103530486984,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,73,2026082705,2,0.75,0.25,384,418,inference,42,LOO,0.6428571428571429,0.6494522947932874,-0.006595151936144461,-0.007045488932375443,0.005453449056236547,0.005599800895968143,1.026836564937602,0.09540596019421364,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,73,2026082705,2,0.75,0.25,384,418,inference,42,ZLZ,0.5714285714285714,0.6494522947932874,-0.07802372336471597,-0.004920858785914084,0.005438234357848098,0.005973120955699353,1.09835666553784,0.06672858914411917,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,73,2026082705,3,0.5,0.2,64,77,balance,63,LOO,0.6666666666666666,0.676684788751917,-0.010018122085250325,-0.009837418888603788,0.0035245677844029308,0.0035842293906810036,1.0169273539133195,0.1657021833519612,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,73,2026082705,3,0.5,0.2,64,77,balance,63,ZLZ,0.6825396825396826,0.676684788751917,0.005854893787765603,-0.009706627899401798,0.0035238528202596827,0.0034948268435211604,0.9917629996997481,0.16351571618040514,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,73,2026082705,3,0.5,0.2,64,77,inference,42,LOO,0.6666666666666666,0.676684788751917,-0.010018122085250325,-0.00962612794994322,0.005285336162238434,0.005420054200542005,1.0254890198406066,0.13240833442157252,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,73,2026082705,3,0.5,0.2,64,77,inference,42,ZLZ,0.6666666666666666,0.676684788751917,-0.010018122085250325,-0.009626127949943108,0.005285336162238435,0.005420054200542005,1.0254890198406064,0.132408334421571,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,74,2026082705,0,0.25,0.75,42,340,balance,63,LOO,0.6031746031746031,0.6496296514022204,-0.04645504822761726,-0.00448024458283891,0.0036225466918739877,0.003860564536447792,1.0657045622373122,0.07443800538976161,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,74,2026082705,0,0.25,0.75,42,340,balance,63,ZLZ,0.6507936507936508,0.6496296514022204,0.0011639993914304148,-0.012779132537912297,0.0035566613814399135,0.0036655044335535884,1.030602590587246,0.21427924857961964,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,74,2026082705,0,0.25,0.75,42,340,inference,42,LOO,0.7380952380952381,0.6496296514022204,0.08846558669301774,-0.0017552811568638527,0.0054157638801843955,0.004714894087716387,0.8705870846710279,0.02385156224078206,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,74,2026082705,0,0.25,0.75,42,340,inference,42,ZLZ,0.6666666666666666,0.6496296514022204,0.01703701526444623,-0.018282800054799986,0.005293567522802157,0.005420054200542005,1.0238944109421488,0.25128610873205864,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,74,2026082705,1,0.5,0.8,15,367,balance,63,LOO,0.6666666666666666,0.6760232918916347,-0.009356625224968051,-0.021713187889577212,0.003585251081355653,0.003584229390681003,0.9997150295330882,0.3626300607303809,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,74,2026082705,1,0.5,0.8,15,367,balance,63,ZLZ,0.6825396825396826,0.6760232918916347,0.006516390648047876,-0.02192508416706207,0.003586447238602747,0.0034948268435211604,0.9744537172900719,0.3661078543187619,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,74,2026082705,1,0.5,0.8,15,367,inference,42,LOO,0.6666666666666666,0.6760232918916347,-0.009356625224968051,-0.022028860027970998,0.0053801160356667455,0.005420054200542005,1.0074232906150156,0.3003282615644287,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,74,2026082705,1,0.5,0.8,15,367,inference,42,ZLZ,0.6904761904761905,0.6760232918916347,0.014452898584555784,-0.022492628476948995,0.005383082418373651,0.0052126541673580004,0.9683400257008994,0.30656649970187194,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,74,2026082705,2,0.75,0.25,340,42,balance,63,LOO,0.6349206349206349,0.6496296514022205,-0.014709016481585624,0.0015902675113764753,0.0035937511307852074,0.0037386519721389166,1.040320221428925,0.026527491692812714,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,74,2026082705,2,0.75,0.25,340,42,balance,63,ZLZ,0.6190476190476191,0.6496296514022205,-0.03058203235460144,-0.009591761714672464,0.0035411504663298054,0.0038036720064369835,1.0741345341304478,0.16118558167996103,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,74,2026082705,2,0.75,0.25,340,42,inference,42,LOO,0.5476190476190477,0.6496296514022205,-0.10201060378317284,-0.0007893635146295486,0.005406848884920578,0.00604225430009402,1.1175186191989857,0.010735071293951301,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_smooth,500,74,2026082705,2,0.75,0.25,340,42,inference,42,ZLZ,0.5714285714285714,0.6496296514022205,-0.07820107997364911,-0.012685942306515208,0.005255404339819769,0.005973120955699353,1.1365673446744153,0.17499259212027082,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,74,2026082705,3,0.5,0.2,15,246,balance,63,LOO,0.6507936507936508,0.6771307045330728,-0.026337053739421967,-0.021087241892549735,0.00357726467698049,0.003665504433553588,1.0246668235484269,0.352569096550089,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,74,2026082705,3,0.5,0.2,15,246,balance,63,ZLZ,0.6666666666666666,0.6771307045330728,-0.01046403786640615,-0.02206302111341918,0.0035816280169260312,0.0035842293906810036,1.0007263104215958,0.368658915596253,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,74,2026082705,3,0.5,0.2,15,246,inference,42,LOO,0.6428571428571429,0.6771307045330728,-0.034273561675929876,-0.022270288744439037,0.005373492139653913,0.005599800895968143,1.0421157694907888,0.3038068340239551,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,74,2026082705,3,0.5,0.2,15,246,inference,42,ZLZ,0.6428571428571429,0.6771307045330728,-0.034273561675929876,-0.02263413600613373,0.005375896647085341,0.005599800895968143,1.0416496565283109,0.30870130529669565,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,75,2026082705,0,0.25,0.75,177,160,balance,63,LOO,0.7619047619047619,0.6476057233752303,0.1142990385295316,0.027672295243365563,0.003473097860511875,0.002925901543413063,0.842447192945446,0.46955521943800804,0.0,0.21203518851762948,1.0,0.5631437788110235,0.0
legacy,legacy_smooth,500,75,2026082705,0,0.25,0.75,177,160,balance,63,ZLZ,0.746031746031746,0.6476057233752303,0.09842602265651579,0.027131618467789775,0.0034763579832581995,0.0030559416120091993,0.879064131693662,0.4601648642364312,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_smooth,500,75,2026082705,0,0.25,0.75,177,160,inference,42,LOO,0.6666666666666666,0.6476057233752303,0.019060943291436372,0.02682513578301582,0.005214362081980515,0.005420054200542005,1.0394472258212195,0.37148504631266754,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,75,2026082705,0,0.25,0.75,177,160,inference,42,ZLZ,0.6666666666666666,0.6476057233752303,0.019060943291436372,0.026967587377140223,0.005213666503477094,0.005420054200542005,1.0395859031119976,0.3734826836002116,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,75,2026082705,1,0.5,0.8,322,362,balance,63,LOO,0.7777777777777778,0.6753817949081559,0.10239598286962193,-0.008145475609694808,0.0035229069439543497,0.0027877339705296702,0.791316380159769,0.1372353081354007,1.0,0.20696826085987063,1.0,0.5434441095935034,0.0
legacy,legacy_smooth,500,75,2026082705,1,0.5,0.8,322,362,balance,63,ZLZ,0.7936507936507936,0.6753817949081559,0.11826899874263774,-0.008571851582667822,0.003525063906541207,0.0026414388933590164,0.7493307819065319,0.14437471683293307,0.0,0.20146442600338665,1.0,0.5234144786109524,0.0
legacy,legacy_smooth,500,75,2026082705,1,0.5,0.8,322,362,inference,42,LOO,0.7619047619047619,0.6753817949081559,0.086522966996606,-0.007202989833542173,0.005277341614805722,0.0044245340412587784,0.838402052435952,0.09915284907349678,1.0,0.2607425191276249,1.0,0.6843972569730633,0.0
legacy,legacy_smooth,500,75,2026082705,1,0.5,0.8,322,362,inference,42,ZLZ,0.7857142857142857,0.6753817949081559,0.11033249080612983,-0.0076330198795074855,0.005280542335609279,0.004106520657043305,0.7776702459804229,0.10504058433547563,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
legacy,legacy_smooth,500,75,2026082705,2,0.75,0.25,160,177,balance,63,LOO,0.6825396825396826,0.6476057233752303,0.0349339591644523,-0.007309651053104216,0.003644514072140224,0.0034948268435211604,0.9589280695159559,0.12108123149768428,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,75,2026082705,2,0.75,0.25,160,177,balance,63,ZLZ,0.6666666666666666,0.6476057233752303,0.019060943291436372,-0.007153530801366159,0.00364379515767069,0.0035842293906810036,0.983652822287693,0.11850685542254405,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,75,2026082705,2,0.75,0.25,160,177,inference,42,LOO,0.6428571428571429,0.6476057233752303,-0.004748580518087353,-0.006412295451592942,0.0054591097470847345,0.005599800895968143,1.0257718117791166,0.08678658750137476,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,75,2026082705,2,0.75,0.25,160,177,inference,42,ZLZ,0.6666666666666666,0.6476057233752303,0.019060943291436372,-0.006457874327282731,0.005459399898731779,0.0054200542005420045,0.9927930360626422,0.08740114769547247,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,75,2026082705,3,0.5,0.2,322,453,balance,63,LOO,0.6507936507936508,0.6759245639937589,-0.025130913200108074,-0.009695577492804364,0.003528012436411535,0.0036655044335535884,1.038971517141788,0.16323325021774757,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,75,2026082705,3,0.5,0.2,322,453,balance,63,ZLZ,0.6507936507936508,0.6759245639937589,-0.025130913200108074,-0.008598379627086095,0.003522316505195236,0.0036655044335535884,1.0406516359751197,0.1448779949261384,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,75,2026082705,3,0.5,0.2,322,453,inference,42,LOO,0.7142857142857143,0.6759245639937589,0.038361150291955415,-0.008429829612268791,0.0052823097461337995,0.004977600796416126,0.9423152059682425,0.11598634541535541,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,75,2026082705,3,0.5,0.2,322,453,inference,42,ZLZ,0.7142857142857143,0.6759245639937589,0.038361150291955415,-0.0076566424409173495,0.005276377507740937,0.004977600796416128,0.9433746522331893,0.1054072386267155,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,76,2026082705,0,0.25,0.75,203,346,balance,63,LOO,0.6190476190476191,0.6513311224152822,-0.03228350336766317,0.027617180611416603,0.0034494865412528406,0.0038036720064369835,1.10267773506242,0.47022109961349584,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,76,2026082705,0,0.25,0.75,203,346,balance,63,ZLZ,0.6190476190476191,0.6513311224152822,-0.03228350336766317,0.028358863002057366,0.0034454696506096253,0.0038036720064369843,1.103963288651804,0.48313066115788383,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,76,2026082705,0,0.25,0.75,203,346,inference,42,LOO,0.5952380952380952,0.6513311224152822,-0.056093027177187005,0.0286547536510261,0.0051617959144248035,0.005876334273546817,1.1384282468675704,0.39883775622983697,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,76,2026082705,0,0.25,0.75,203,346,inference,42,ZLZ,0.5476190476190477,0.6513311224152822,-0.10371207479623457,0.02731914584026418,0.005173844671302726,0.0060422543000940195,1.1678460958845593,0.37980477760133863,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_smooth,500,76,2026082705,1,0.5,0.8,324,281,balance,63,LOO,0.7142857142857143,0.6760731505386953,0.03821256374701898,-0.01001834183205741,0.0035274195727759907,0.003291639236339696,0.9331578419941857,0.16868143455221485,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,76,2026082705,1,0.5,0.8,324,281,balance,63,ZLZ,0.746031746031746,0.6760731505386953,0.06995859549305072,-0.009743845582133037,0.003526151750102527,0.0030559416120091993,0.8666506232808455,0.1640891606500136,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_smooth,500,76,2026082705,1,0.5,0.8,324,281,inference,42,LOO,0.7380952380952381,0.6760731505386953,0.062022087556542815,-0.010310578189602126,0.005293384751794193,0.004714894087716387,0.8907144121950088,0.14171515268587245,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,76,2026082705,1,0.5,0.8,324,281,inference,42,ZLZ,0.7380952380952381,0.6760731505386953,0.062022087556542815,-0.010235995920501173,0.0052927675000975635,0.004714894087716387,0.8908182888497324,0.14069825000245512,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,76,2026082705,2,0.75,0.25,346,203,balance,63,LOO,0.6349206349206349,0.6513311224152822,-0.016410487494647352,-0.0062565960665109666,0.0036218894195347794,0.0037386519721389158,1.0322380225012873,0.10396101810702815,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,76,2026082705,2,0.75,0.25,346,203,balance,63,ZLZ,0.6507936507936508,0.6513311224152822,-0.0005374716216314246,-0.004800329940585213,0.0036157829486267077,0.003665504433553588,1.0137512360762044,0.07983069542428901,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,76,2026082705,2,0.75,0.25,346,203,inference,42,LOO,0.6190476190476191,0.6513311224152822,-0.03228350336766317,-0.003755796065555317,0.005417224746334151,0.005751894253636414,1.0617787747367755,0.05102859088699478,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,76,2026082705,2,0.75,0.25,346,203,inference,42,ZLZ,0.6190476190476191,0.6513311224152822,-0.03228350336766317,-0.0020929101076353485,0.005404061701247674,0.005751894253636414,1.0643650223883332,0.028470193961791814,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,76,2026082705,3,0.5,0.2,324,479,balance,63,LOO,0.6825396825396826,0.6756647704769299,0.006874912062752703,-0.009150867849121447,0.0035256911445639056,0.0034948268435211604,0.9912458863305899,0.1541133110611112,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,76,2026082705,3,0.5,0.2,324,479,balance,63,ZLZ,0.7142857142857143,0.6756647704769299,0.03862094380878445,-0.009721245928248079,0.0035282001754731395,0.0032916392363396964,0.9329513838874747,0.16366104558793104,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,76,2026082705,3,0.5,0.2,324,479,inference,42,LOO,0.7142857142857143,0.6756647704769299,0.03862094380878445,-0.009636234913131037,0.005292159226172193,0.004977600796416126,0.9405614199587138,0.1324618839446065,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,76,2026082705,3,0.5,0.2,324,479,inference,42,ZLZ,0.7142857142857143,0.6756647704769299,0.03862094380878445,-0.010212254784311758,0.00529582373658537,0.004977600796416126,0.9399105869081612,0.14033140729814747,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,77,2026082705,0,0.25,0.75,353,83,balance,63,LOO,0.6507936507936508,0.6489297108988503,0.0018639398948004926,-0.033523701324889466,0.0037479959082544275,0.003665504433553588,0.977990511003717,0.5475860914931174,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,77,2026082705,0,0.25,0.75,353,83,balance,63,ZLZ,0.6031746031746031,0.6489297108988503,-0.04575510772424718,-0.03341537173391995,0.0037485786354021057,0.0038605645364477924,1.0298742301916988,0.5457741777723383,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,77,2026082705,0,0.25,0.75,353,83,inference,42,LOO,0.5952380952380952,0.6489297108988503,-0.05369161566075509,-0.035322767203639804,0.005636152098098489,0.0058763342735468176,1.0426145659783315,0.47050405078785984,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,77,2026082705,0,0.25,0.75,353,83,inference,42,ZLZ,0.6190476190476191,0.6489297108988503,-0.02988209185123125,-0.033064826434860195,0.005622365436323953,0.005751894253636414,1.0230381355995868,0.440967631875405,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,77,2026082705,1,0.5,0.8,191,294,balance,63,LOO,0.746031746031746,0.6758612195607236,0.0701705264710224,-0.006958697380745504,0.0035143979183235433,0.0030559416120091998,0.8695491185206942,0.1173822645844545,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_smooth,500,77,2026082705,1,0.5,0.8,191,294,balance,63,ZLZ,0.746031746031746,0.6758612195607236,0.0701705264710224,-0.006999015535481101,0.00351462084692845,0.0030559416120091998,0.8694939639591263,0.1180586240084852,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_smooth,500,77,2026082705,1,0.5,0.8,191,294,inference,42,LOO,0.7142857142857143,0.6758612195607236,0.038424494724990654,-0.005119887775648424,0.005257281572302538,0.004977600796416128,0.9468012561168723,0.07061221302633991,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,77,2026082705,1,0.5,0.8,191,294,inference,42,ZLZ,0.7619047619047619,0.6758612195607236,0.08604354234403822,-0.004970677636453091,0.005256149145929279,0.00442453404125878,0.841782437753967,0.068561728613393,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_smooth,500,77,2026082705,2,0.75,0.25,83,353,balance,63,LOO,0.6031746031746031,0.6489297108988503,-0.04575510772424718,-0.0027625529300291385,0.0036181985320233967,0.0038605645364477924,1.0669852696802842,0.045926612262134306,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,77,2026082705,2,0.75,0.25,83,353,balance,63,ZLZ,0.5873015873015873,0.6489297108988503,-0.061628123597262996,-0.002283489998245014,0.0036160779901618944,0.003909329562171343,1.081096583869951,0.037973464300979025,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,77,2026082705,2,0.75,0.25,83,353,inference,42,LOO,0.6190476190476191,0.6489297108988503,-0.02988209185123125,-0.0025708792946550485,0.00542526348395349,0.005751894253636414,1.0602055127182326,0.03490368407486163,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,77,2026082705,2,0.75,0.25,83,353,inference,42,ZLZ,0.5952380952380952,0.6489297108988503,-0.05369161566075509,-0.0024325612045209555,0.00542402988259728,0.005876334273546817,1.0833889931913414,0.03302955627907979,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,77,2026082705,3,0.5,0.2,191,12,balance,63,LOO,0.5714285714285714,0.6761909293760819,-0.10476235794751054,-0.006889785645299407,0.0035122866381346114,0.003949967083607637,1.124614102027128,0.116254757508456,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_smooth,500,77,2026082705,3,0.5,0.2,191,12,balance,63,ZLZ,0.6190476190476191,0.6761909293760819,-0.05714331032846287,-0.007012137496796078,0.0035129182828311646,0.0038036720064369835,1.0827670045804458,0.1183086230040322,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,77,2026082705,3,0.5,0.2,191,12,inference,42,LOO,0.5952380952380952,0.6761909293760819,-0.0809528341379867,-0.005510599465468502,0.0052577417016163065,0.005876334273546817,1.1176536633095433,0.07599748537105318,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,77,2026082705,3,0.5,0.2,191,12,inference,42,ZLZ,0.6666666666666666,0.6761909293760819,-0.00952426270941531,-0.004979996809888809,0.005253536066722035,0.0054200542005420045,1.0316963910983235,0.06870735112258364,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,78,2026082705,0,0.25,0.75,152,207,balance,63,LOO,0.5238095238095238,0.6506653051165567,-0.1268557813070329,0.02227525033306499,0.0034841763838939555,0.0040231146221929625,1.154681674782688,0.3773744795182533,0.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_smooth,500,78,2026082705,0,0.25,0.75,152,207,balance,63,ZLZ,0.5079365079365079,0.6506653051165567,-0.14272879718004883,0.011998160833684213,0.00342634609163625,0.004031242126480222,1.1765425963012115,0.204974136280628,0.0,0.24888431549714968,1.0,0.7057555966196909,0.0
legacy,legacy_smooth,500,78,2026082705,0,0.25,0.75,152,207,inference,42,LOO,0.4523809523809524,0.6506653051165567,-0.19828435273560435,0.021296349012420945,0.005234280427694665,0.006042254300094022,1.1543619765048034,0.2943585550520761,0.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_smooth,500,78,2026082705,0,0.25,0.75,152,207,inference,42,ZLZ,0.42857142857142855,0.6506653051165567,-0.2220938765451282,0.0057384920462489886,0.005105386915387532,0.005973120955699353,1.1699644032260295,0.08031255705444487,0.0,0.3029554302688381,1.0,0.906753550839407,0.0
legacy,legacy_smooth,500,78,2026082705,1,0.5,0.8,438,271,balance,63,LOO,0.6984126984126984,0.6774988671780139,0.020913831234684488,-0.018937226403750174,0.003564446449322979,0.0033972967920740584,0.9531064192924911,0.31719061149631256,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,78,2026082705,1,0.5,0.8,438,271,balance,63,ZLZ,0.6984126984126984,0.6774988671780139,0.020913831234684488,-0.017884729023974644,0.0035590957017584456,0.0033972967920740584,0.9545393203098059,0.2997868172680214,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,78,2026082705,1,0.5,0.8,438,271,inference,42,LOO,0.7380952380952381,0.6774988671780139,0.06059637091722425,-0.01733155754884208,0.005335809403262807,0.004714894087716387,0.883632403517499,0.23726705487547572,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,78,2026082705,1,0.5,0.8,438,271,inference,42,ZLZ,0.7142857142857143,0.6774988671780139,0.036786847107700416,-0.01863416570096077,0.005345264644337542,0.004977600796416128,0.9312169046090364,0.254873889793943,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,78,2026082705,2,0.75,0.25,207,152,balance,63,LOO,0.6825396825396826,0.6506653051165567,0.03187437742312582,0.03233940276092251,0.0034276625305004254,0.00349482684352116,1.0195947857827559,0.5523736671625347,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,78,2026082705,2,0.75,0.25,207,152,balance,63,ZLZ,0.6507936507936508,0.6506653051165567,0.00012834567709407718,0.018228542780069024,0.003391883237318193,0.003665504433553588,1.0806694031283148,0.3129907516096259,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,78,2026082705,2,0.75,0.25,207,152,inference,42,LOO,0.7142857142857143,0.6506653051165567,0.06362040916915757,0.031465448699355414,0.005149006493383812,0.004977600796416126,0.9667109184678767,0.438502637035165,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,78,2026082705,2,0.75,0.25,207,152,inference,42,ZLZ,0.6666666666666666,0.6506653051165567,0.016001361550109894,0.013336928350218491,0.005041762125615404,0.005420054200542005,1.0750317181773874,0.18782986324053252,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,78,2026082705,3,0.5,0.2,438,439,balance,63,LOO,0.6190476190476191,0.679351888512268,-0.06030426946464895,-0.01885965193907635,0.003554483057746898,0.003803672006436983,1.0701055384543146,0.316333691305212,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,78,2026082705,3,0.5,0.2,438,439,balance,63,ZLZ,0.6190476190476191,0.679351888512268,-0.06030426946464895,-0.01807143886030027,0.003550508192884353,0.0038036720064369835,1.0713035429857622,0.303282585065476,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,78,2026082705,3,0.5,0.2,438,439,inference,42,LOO,0.6190476190476191,0.679351888512268,-0.06030426946464895,-0.01785621651418634,0.005325170394027543,0.005751894253636414,1.0801333718987594,0.2446936441853619,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,78,2026082705,3,0.5,0.2,438,439,inference,42,ZLZ,0.5952380952380952,0.679351888512268,-0.08411379327417279,-0.018828699373985902,0.005332522346039175,0.005876334273546817,1.1019802435355133,0.2578421888924707,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,79,2026082705,0,0.25,0.75,351,354,balance,63,LOO,0.6507936507936508,0.6501238547969875,0.0006697959966632805,-0.0010216306272996523,0.0036044704159410175,0.0036655044335535884,1.0169328668485234,0.01701661493481265,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,79,2026082705,0,0.25,0.75,351,354,balance,63,ZLZ,0.6825396825396826,0.6501238547969875,0.032415827742695025,-0.0018948714518999266,0.003607701720033963,0.0034948268435211604,0.968712802423217,0.03154746309874138,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,79,2026082705,0,0.25,0.75,351,354,inference,42,LOO,0.6666666666666666,0.6501238547969875,0.016542811869679097,0.0016658878418984724,0.005391175514223465,0.005420054200542005,1.005356658532513,0.022688407988646256,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,79,2026082705,0,0.25,0.75,351,354,inference,42,ZLZ,0.6904761904761905,0.6501238547969875,0.04035233567920293,0.0027129500994224065,0.005381328017194474,0.0052126541673580004,0.9686557204285774,0.03698256873388182,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,79,2026082705,1,0.5,0.8,400,89,balance,63,LOO,0.7142857142857143,0.6742674690503117,0.04001824523540265,-0.01603528403842669,0.0035681745721749297,0.003291639236339696,0.9224994937210498,0.26844394354473144,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,79,2026082705,1,0.5,0.8,400,89,balance,63,ZLZ,0.7301587301587301,0.6742674690503117,0.055891261108418466,-0.015448232972187448,0.003564584807222579,0.0031778541763180785,0.8915075242084561,0.25874641096739115,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,79,2026082705,1,0.5,0.8,400,89,inference,42,LOO,0.7619047619047619,0.6742674690503117,0.08763729285445021,-0.015251188523422665,0.0053468204935321175,0.00442453404125878,0.8275074965787614,0.20857194329279946,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_smooth,500,79,2026082705,1,0.5,0.8,400,89,inference,42,ZLZ,0.7619047619047619,0.6742674690503117,0.08763729285445021,-0.013658406634141418,0.005335090166298606,0.0044245340412587784,0.8293269473135155,0.1869946392683375,1.0,0.2607425191276249,1.0,0.6843972569730633,0.0
legacy,legacy_smooth,500,79,2026082705,2,0.75,0.25,354,351,balance,63,LOO,0.5555555555555556,0.6501238547969875,-0.09456829924143195,-0.01793447116788849,0.0036769563734996365,0.003982477100756672,1.08309065874672,0.29576333636863594,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_smooth,500,79,2026082705,2,0.75,0.25,354,351,balance,63,ZLZ,0.5714285714285714,0.6501238547969875,-0.07869528336841614,-0.017416851398937894,0.0036743474980188737,0.003949967083607638,1.0750118451609088,0.287329047381494,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_smooth,500,79,2026082705,2,0.75,0.25,354,351,inference,42,LOO,0.6190476190476191,0.6501238547969875,-0.031076235749368464,-0.017736986893292173,0.005517091404521371,0.005751894253636413,1.042559173285151,0.23879473959836905,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,79,2026082705,2,0.75,0.25,354,351,inference,42,ZLZ,0.5952380952380952,0.6501238547969875,-0.0548857595588923,-0.01557583204154911,0.005505062041625656,0.005876334273546816,1.0674419705198313,0.2099278928275266,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,79,2026082705,3,0.5,0.2,400,7,balance,63,LOO,0.6984126984126984,0.676904990889551,0.021507707523147346,-0.015497617406653674,0.0035520078789791367,0.0033972967920740584,0.9564440473736947,0.26003270569699505,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,79,2026082705,3,0.5,0.2,400,7,balance,63,ZLZ,0.6984126984126984,0.676904990889551,0.021507707523147346,-0.015682040532851604,0.003552273350619493,0.0033972967920740584,0.9563725695494668,0.26311728740348245,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,79,2026082705,3,0.5,0.2,400,7,inference,42,LOO,0.6904761904761905,0.676904990889551,0.013571199586639437,-0.015284021456202779,0.005327199870062105,0.0052126541673580004,0.978497952864913,0.20940552839235552,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,79,2026082705,3,0.5,0.2,400,7,inference,42,ZLZ,0.7619047619047619,0.676904990889551,0.08499977101521083,-0.01386512534063944,0.005316263489757549,0.00442453404125878,0.8322638728842546,0.19016060528424975,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_smooth,500,80,2026082705,0,0.25,0.75,57,275,balance,63,LOO,0.6825396825396826,0.6503069201103899,0.03223276242929263,-0.005267080594368645,0.003623773503948182,0.0034948268435211604,0.9644164680031654,0.08749625023397946,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,80,2026082705,0,0.25,0.75,57,275,balance,63,ZLZ,0.6825396825396826,0.6503069201103899,0.03223276242929263,-0.008720247488458455,0.003639982327572954,0.00349482684352116,0.9601219261554548,0.14453704557059832,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,80,2026082705,0,0.25,0.75,57,275,inference,42,LOO,0.6666666666666666,0.6503069201103899,0.0163597465562767,-0.010322120205609298,0.0054709855828742405,0.005420054200542005,0.9906906385402175,0.13955201997253167,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,80,2026082705,0,0.25,0.75,57,275,inference,42,ZLZ,0.6428571428571429,0.6503069201103899,-0.007449777253247025,-0.011377132376219401,0.00547804817565325,0.005599800895968143,1.022225565823976,0.15371628772429427,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,80,2026082705,1,0.5,0.8,306,217,balance,63,LOO,0.6666666666666666,0.6768995266482457,-0.010232859981579079,-0.011482965469354567,0.0035318916882126324,0.0035842293906810036,1.0148186034818234,0.19321924042876704,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,80,2026082705,1,0.5,0.8,306,217,balance,63,ZLZ,0.6825396825396826,0.6768995266482457,0.005640155891436849,-0.011455711899795995,0.0035317125974650134,0.00349482684352116,0.9895558449545614,0.1927655428967609,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,80,2026082705,1,0.5,0.8,306,217,inference,42,LOO,0.7142857142857143,0.6768995266482457,0.03738618763746859,-0.009107031453873815,0.0052800820604691585,0.004977600796416128,0.9427127721522279,0.12533042155866228,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,80,2026082705,1,0.5,0.8,306,217,inference,42,ZLZ,0.7142857142857143,0.6768995266482457,0.03738618763746859,-0.009706348240542506,0.00528430548834233,0.004977600796416128,0.9419593184756595,0.13352479211278973,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,80,2026082705,2,0.75,0.25,275,57,balance,63,LOO,0.6190476190476191,0.6503069201103899,-0.03125930106277086,0.03941258676822801,0.00339129095079194,0.0038036720064369843,1.121600022418821,0.676787633241722,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,80,2026082705,2,0.75,0.25,275,57,balance,63,ZLZ,0.5714285714285714,0.6503069201103899,-0.07887834868181853,0.037787739025783806,0.0034004832654280486,0.003949967083607638,1.1615899198111246,0.6480083265576574,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_smooth,500,80,2026082705,2,0.75,0.25,275,57,inference,42,LOO,0.6190476190476191,0.6503069201103899,-0.03125930106277086,0.040842644500098224,0.005073474270272115,0.005751894253636414,1.1337190152593228,0.5734045346220692,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,80,2026082705,2,0.75,0.25,275,57,inference,42,ZLZ,0.6190476190476191,0.6503069201103899,-0.03125930106277086,0.03680137286057317,0.005107768004217904,0.005751894253636414,1.1261071859345613,0.5149302890620138,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,80,2026082705,3,0.5,0.2,306,139,balance,63,LOO,0.7142857142857143,0.6765541459567166,0.03773156832899771,-0.011174563895667733,0.0035321285127308806,0.003291639236339696,0.9319137807346514,0.1880235875336256,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,80,2026082705,3,0.5,0.2,306,139,balance,63,ZLZ,0.746031746031746,0.6765541459567166,0.06947760007502946,-0.011433345634759173,0.0035334155502986125,0.0030559416120091993,0.8648690108784229,0.19234281800755895,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_smooth,500,80,2026082705,3,0.5,0.2,306,139,inference,42,LOO,0.7619047619047619,0.6765541459567166,0.08535061594804527,-0.008939510932623351,0.005281084779361125,0.00442453404125878,0.8378078039099449,0.12301333424968323,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_smooth,500,80,2026082705,3,0.5,0.2,306,139,inference,42,ZLZ,0.7619047619047619,0.6765541459567166,0.08535061594804527,-0.009687397453442936,0.0052869116582970515,0.004424534041258779,0.8368844284195871,0.1332312466056148,1.0,0.2607425191276249,1.0,0.6843972569730633,0.0
legacy,legacy_smooth,500,81,2026082705,0,0.25,0.75,256,352,balance,63,LOO,0.7301587301587301,0.6490856143517686,0.08107311580696153,0.03116228339802074,0.003446477185309015,0.003177854176318078,0.9220586719285502,0.530813022439148,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,81,2026082705,0,0.25,0.75,256,352,balance,63,ZLZ,0.7142857142857143,0.6490856143517686,0.06520009993394571,0.03075408619427933,0.003448944774033749,0.003291639236339696,0.9543902416535145,0.523672426437377,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,81,2026082705,0,0.25,0.75,256,352,inference,42,LOO,0.7142857142857143,0.6490856143517686,0.06520009993394571,0.03285785609899394,0.005156073948170162,0.004977600796416126,0.9653858432698829,0.4575932975141885,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,81,2026082705,0,0.25,0.75,256,352,inference,42,ZLZ,0.7142857142857143,0.6490856143517686,0.06520009993394571,0.0325238594758942,0.00515822464854029,0.004977600796416126,0.9649833296470951,0.4528474741967653,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,81,2026082705,1,0.5,0.8,310,484,balance,63,LOO,0.6190476190476191,0.6776773582870809,-0.0586297392394618,-0.00801553913603259,0.0035102448015592235,0.0038036720064369843,1.0835916642472978,0.13528948278944894,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,81,2026082705,1,0.5,0.8,310,484,balance,63,ZLZ,0.6190476190476191,0.6776773582870809,-0.0586297392394618,-0.007991788269760547,0.0035101390535737494,0.0038036720064369848,1.08362430900405,0.13489063798860604,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,81,2026082705,1,0.5,0.8,310,484,inference,42,LOO,0.6428571428571429,0.6776773582870809,-0.03482021542993796,-0.005709680777034598,0.00524762909200374,0.005599800895968143,1.0671106508844226,0.07881888055444987,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,81,2026082705,1,0.5,0.8,310,484,inference,42,ZLZ,0.6428571428571429,0.6776773582870809,-0.03482021542993796,-0.006872325504457821,0.0052563542342583215,0.005599800895968143,1.0653393295815958,0.09478975675199765,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,81,2026082705,2,0.75,0.25,352,256,balance,63,LOO,0.6507936507936508,0.6490856143517686,0.0017080364418822214,0.008439975322835358,0.00356423978550574,0.0036655044335535884,1.0284112894030444,0.14137015038474673,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,81,2026082705,2,0.75,0.25,352,256,balance,63,ZLZ,0.6666666666666666,0.6490856143517686,0.017581052314898038,0.007572382673905698,0.0035690874192849105,0.003584229390681003,1.0042425330672138,0.12675174890607754,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,81,2026082705,2,0.75,0.25,352,256,inference,42,LOO,0.6904761904761905,0.6490856143517686,0.041390576124421874,0.005650045213489108,0.0053670222305416335,0.0052126541673580004,0.9712376702475379,0.07712323286641154,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,81,2026082705,2,0.75,0.25,352,256,inference,42,ZLZ,0.6428571428571429,0.6490856143517686,-0.006228471494625687,0.006301970278311031,0.005361345841664592,0.005599800895968143,1.044476715613167,0.08606754972600196,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,81,2026082705,3,0.5,0.2,310,299,balance,63,LOO,0.7142857142857143,0.6738603579271581,0.04042535635855615,-0.007384804283544488,0.003527462634681471,0.003291639236339696,0.9331464503625934,0.12433911698234701,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,81,2026082705,3,0.5,0.2,310,299,balance,63,ZLZ,0.6984126984126984,0.6738603579271581,0.024552340485540225,-0.007820102586248656,0.0035296107765434947,0.003397296792074059,0.9625131514928653,0.1316282301595773,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,81,2026082705,3,0.5,0.2,310,299,inference,42,LOO,0.7380952380952381,0.6738603579271581,0.06423488016807999,-0.006116740555103584,0.005281552552850401,0.004714894087716387,0.8927098690273954,0.08416649797652241,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,81,2026082705,3,0.5,0.2,310,299,inference,42,ZLZ,0.7857142857142857,0.6738603579271581,0.11185392778712755,-0.0067246889728427295,0.0052859381639679326,0.004106520657043305,0.7768764086261486,0.09249348924489018,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
legacy,legacy_smooth,500,82,2026082705,0,0.25,0.75,169,411,balance,63,LOO,0.6984126984126984,0.6497736196080026,0.04863907880469576,0.04424963339133381,0.0033667187812641275,0.0033972967920740584,1.0090824368759572,0.7626166029163561,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,82,2026082705,0,0.25,0.75,169,411,balance,63,ZLZ,0.7301587301587301,0.6497736196080026,0.0803851105507275,0.0435513865862035,0.0033709087723528715,0.0031778541763180794,0.9427292136713503,0.7501160999866651,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,82,2026082705,0,0.25,0.75,169,411,inference,42,LOO,0.7380952380952381,0.6497736196080026,0.08832161848723552,0.042961784033471284,0.005061400537034097,0.004714894087716387,0.9315394134919113,0.6038748660893333,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,82,2026082705,0,0.25,0.75,169,411,inference,42,ZLZ,0.7619047619047619,0.6497736196080026,0.11213114229675925,0.04656868884304555,0.005028963367158674,0.00442453404125878,0.8798103541880855,0.6566814891549747,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_smooth,500,82,2026082705,1,0.5,0.8,139,476,balance,63,LOO,0.6984126984126984,0.6749569692392017,0.023455729173496698,-0.0081719997066102,0.003525534354926218,0.0033972967920740584,0.9636260634723433,0.137630873697331,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,82,2026082705,1,0.5,0.8,139,476,balance,63,ZLZ,0.6984126984126984,0.6749569692392017,0.023455729173496698,-0.007900236092051482,0.0035241292628751487,0.0033972967920740584,0.9640102671212422,0.13308041765545203,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,82,2026082705,1,0.5,0.8,139,476,inference,42,LOO,0.6904761904761905,0.6749569692392017,0.01551922123698879,-0.008658226250908396,0.005291979709581478,0.0052126541673580004,0.985010233111844,0.11901997237786867,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,82,2026082705,1,0.5,0.8,139,476,inference,42,ZLZ,0.7380952380952381,0.6749569692392017,0.06313826885603646,-0.008591625408449821,0.005291488887232158,0.004714894087716387,0.8910335423916249,0.1181099238490823,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,82,2026082705,2,0.75,0.25,411,169,balance,63,LOO,0.6825396825396826,0.6497736196080026,0.03276606293167994,-0.02682248831249301,0.0037134424161390177,0.0034948268435211604,0.941128594947984,0.4401601467575176,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,82,2026082705,2,0.75,0.25,411,169,balance,63,ZLZ,0.6825396825396826,0.6497736196080026,0.03276606293167994,-0.02527948481018183,0.0037082218115058593,0.00349482684352116,0.9424535589207264,0.4151311923437559,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,82,2026082705,2,0.75,0.25,411,169,inference,42,LOO,0.7142857142857143,0.6497736196080026,0.06451209467771168,-0.027165451179504307,0.005575985176644567,0.004977600796416126,0.8926854427922766,0.3637944901485587,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,82,2026082705,2,0.75,0.25,411,169,inference,42,ZLZ,0.7380952380952381,0.6497736196080026,0.08832161848723552,-0.027427979254485146,0.005578244198466993,0.004714894087716387,0.8452290577404498,0.36723583321668796,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,82,2026082705,3,0.5,0.2,139,337,balance,63,LOO,0.6984126984126984,0.6780845792741198,0.02032811913857857,-0.008073368891708066,0.0035082921477112066,0.003397296792074059,0.9683619975293218,0.13630347282210525,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,82,2026082705,3,0.5,0.2,139,337,balance,63,ZLZ,0.7301587301587301,0.6780845792741198,0.052074150884610315,-0.008041464291117628,0.0035081085861917603,0.003177854176318079,0.9058596956851355,0.13576837624057286,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,82,2026082705,3,0.5,0.2,139,337,inference,42,LOO,0.6904761904761905,0.6780845792741198,0.012391611202070663,-0.008630823663057452,0.005266598372221795,0.0052126541673580004,0.9897572966360377,0.11892882915655298,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,82,2026082705,3,0.5,0.2,139,337,inference,42,ZLZ,0.7619047619047619,0.6780845792741198,0.08382018263064206,-0.008745213196124646,0.0052676488756990564,0.00442453404125878,0.8399447544179017,0.12049304846572666,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_smooth,500,83,2026082705,0,0.25,0.75,31,89,balance,63,LOO,0.746031746031746,0.6498540966965696,0.09617764933517647,0.034624248576926364,0.0034196925281118305,0.0030559416120091998,0.8936305199627189,0.5920887744765435,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_smooth,500,83,2026082705,0,0.25,0.75,31,89,balance,63,ZLZ,0.7619047619047619,0.6498540966965696,0.11205066520819229,0.035710212019519405,0.003413763111888589,0.002925901543413063,0.8570898001749081,0.6111892937858381,0.0,0.21203518851762948,1.0,0.5631437788110235,0.0
legacy,legacy_smooth,500,83,2026082705,0,0.25,0.75,31,89,inference,42,LOO,0.7142857142857143,0.6498540966965696,0.06443161758914473,0.0345342551706207,0.005131065444558698,0.004977600796416126,0.9700910756643506,0.48211019637934005,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,83,2026082705,0,0.25,0.75,31,89,inference,42,ZLZ,0.7619047619047619,0.6498540966965696,0.11205066520819229,0.033812357041156704,0.005137137914113347,0.00442453404125878,0.8612838734781059,0.4717531770984672,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_smooth,500,83,2026082705,1,0.5,0.8,152,410,balance,63,LOO,0.7777777777777778,0.6786168695570698,0.099160908220708,-0.008942212744976974,0.0035098309454496845,0.00278773397052967,0.7942644571368384,0.1509391495315292,1.0,0.20696826085987063,1.0,0.5434441095935034,0.0
legacy,legacy_smooth,500,83,2026082705,1,0.5,0.8,152,410,balance,63,ZLZ,0.7777777777777778,0.6786168695570698,0.099160908220708,-0.008942212744977085,0.003509830945449683,0.0027877339705296702,0.7942644571368388,0.1509391495315311,1.0,0.20696826085987063,1.0,0.5434441095935034,0.0
legacy,legacy_smooth,500,83,2026082705,1,0.5,0.8,152,410,inference,42,LOO,0.7619047619047619,0.6786168695570698,0.08328789234769207,-0.007131673233420566,0.005250815817269739,0.00442453404125878,0.8426374482050297,0.09841879504080288,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_smooth,500,83,2026082705,1,0.5,0.8,152,410,inference,42,ZLZ,0.7619047619047619,0.6786168695570698,0.08328789234769207,-0.007131673233420566,0.005250815817269739,0.00442453404125878,0.8426374482050297,0.09841879504080288,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_smooth,500,83,2026082705,2,0.75,0.25,89,31,balance,63,LOO,0.6666666666666666,0.6498540966965696,0.016812569970097058,0.007966858325226811,0.003563967184928229,0.0035842293906810036,1.0056852952626674,0.13345051246005893,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,83,2026082705,2,0.75,0.25,89,31,balance,63,ZLZ,0.6507936507936508,0.6498540966965696,0.000939554097081241,0.010362094085695328,0.0035516930187367898,0.003665504433553588,1.032044271342256,0.1738720683586512,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,83,2026082705,2,0.75,0.25,89,31,inference,42,LOO,0.6666666666666666,0.6498540966965696,0.016812569970097058,0.006187248252818023,0.00536099110427852,0.0054200542005420045,1.0110171972149604,0.08450355862594557,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,83,2026082705,2,0.75,0.25,89,31,inference,42,ZLZ,0.6428571428571429,0.6498540966965696,-0.006996953839426667,0.007598201013704786,0.005349757238665255,0.005599800895968143,1.046739253044176,0.10388282259110326,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,83,2026082705,3,0.5,0.2,152,364,balance,63,LOO,0.7301587301587301,0.6772258824043722,0.052932847754357915,-0.009001011007412574,0.0035176017894171362,0.0031778541763180785,0.9034149874152316,0.15176371744532433,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,83,2026082705,3,0.5,0.2,152,364,balance,63,ZLZ,0.7619047619047619,0.6772258824043722,0.08467887950038966,-0.008872574848647119,0.003516943125069739,0.002925901543413063,0.8319445152685101,0.14961219656480051,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
legacy,legacy_smooth,500,83,2026082705,3,0.5,0.2,152,364,inference,42,LOO,0.7857142857142857,0.6772258824043722,0.1084884033099135,-0.0077861365069593624,0.005266864859817816,0.004106520657043305,0.7796897711146801,0.10728670958457122,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
legacy,legacy_smooth,500,83,2026082705,3,0.5,0.2,152,364,inference,42,ZLZ,0.8095238095238095,0.6772258824043722,0.13229792711943733,-0.007076134997477168,0.005261700212267087,0.003760853935069963,0.7147602074139339,0.09755129960491783,0.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_smooth,500,84,2026082705,0,0.25,0.75,444,320,balance,63,LOO,0.7301587301587301,0.6497654494843788,0.08039328067435136,0.013173292215567067,0.003532880484911206,0.0031778541763180785,0.8995079765337574,0.22163066662948433,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,84,2026082705,0,0.25,0.75,444,320,balance,63,ZLZ,0.7142857142857143,0.6497654494843788,0.06452026480133555,0.015950470988377985,0.0035194080046075534,0.003291639236339696,0.9352820792674035,0.268867743772424,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,84,2026082705,0,0.25,0.75,444,320,inference,42,LOO,0.7142857142857143,0.6497654494843788,0.06452026480133555,0.017975222379853384,0.005270722421642026,0.004977600796416128,0.9443868218097928,0.24759347738538848,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,84,2026082705,0,0.25,0.75,444,320,inference,42,ZLZ,0.7619047619047619,0.6497654494843788,0.11213931242038311,0.017234293486912078,0.0052754382280711005,0.00442453404125878,0.8387045492667169,0.2372816825921467,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_smooth,500,84,2026082705,1,0.5,0.8,73,124,balance,63,LOO,0.6507936507936508,0.676189115085639,-0.025395464291988135,-0.012050179407591899,0.0035376365962028473,0.003665504433553588,1.036144989422596,0.20259881643521144,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,84,2026082705,1,0.5,0.8,73,124,balance,63,ZLZ,0.6825396825396826,0.676189115085639,0.00635056745404361,-0.011858266645330073,0.0035367021783319886,0.0034948268435211604,0.9881597791673321,0.19939853662422305,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,84,2026082705,1,0.5,0.8,73,124,inference,42,LOO,0.5952380952380952,0.676189115085639,-0.08095101984754371,-0.011838740502451817,0.005305793375617596,0.005876334273546817,1.107531684243699,0.16252880216425053,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,84,2026082705,1,0.5,0.8,73,124,inference,42,ZLZ,0.5714285714285714,0.676189115085639,-0.10476054365706755,-0.010409131268408256,0.005295177976007034,0.005973120955699353,1.1280302537070794,0.14304550146428052,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,84,2026082705,2,0.75,0.25,320,444,balance,63,LOO,0.6984126984126984,0.6497654494843788,0.04864724892831962,0.02010065261205707,0.003499099140867727,0.0033972967920740584,0.9709061262069805,0.3398067755204656,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,84,2026082705,2,0.75,0.25,320,444,balance,63,ZLZ,0.7142857142857143,0.6497654494843788,0.06452026480133555,0.02198782570363844,0.0034889102211959535,0.0032916392363396955,0.9434577067481444,0.3722522990420431,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,84,2026082705,2,0.75,0.25,320,444,inference,42,LOO,0.7142857142857143,0.6497654494843788,0.06452026480133555,0.017428522523110224,0.005270055753426514,0.004977600796416126,0.9445062878470996,0.24007833313859211,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,84,2026082705,2,0.75,0.25,320,444,inference,42,ZLZ,0.7142857142857143,0.6497654494843788,0.06452026480133555,0.018007453342882007,0.005265707631641778,0.004977600796416126,0.9452862074046022,0.2481555125870036,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,84,2026082705,3,0.5,0.2,73,189,balance,63,LOO,0.5714285714285714,0.6770794642530121,-0.10565089282444073,-0.012297212601914742,0.003534286430398746,0.003949967083607638,1.1176137422348063,0.20685013554593001,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_smooth,500,84,2026082705,3,0.5,0.2,73,189,balance,63,ZLZ,0.6031746031746031,0.6770794642530121,-0.07390486107840899,-0.011918190879747437,0.0035323295743861847,0.0038605645364477924,1.0929230852188092,0.20053017277724597,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,84,2026082705,3,0.5,0.2,73,189,inference,42,LOO,0.5714285714285714,0.6770794642530121,-0.10565089282444073,-0.011890768209342872,0.0052984829117798,0.005973120955699354,1.127326643334014,0.16335564408490688,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,84,2026082705,3,0.5,0.2,73,189,inference,42,ZLZ,0.5952380952380952,0.6770794642530121,-0.0818413690149169,-0.010461732482469732,0.00528851901086126,0.005876334273546817,1.1111493144826246,0.1438588471113888,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,85,2026082705,0,0.25,0.75,442,138,balance,63,LOO,0.5873015873015873,0.6509100068158373,-0.06360841951425,-0.026407971969214628,0.0037106636744141997,0.003909329562171343,1.0535391792920996,0.43352011576350546,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,85,2026082705,0,0.25,0.75,442,138,balance,63,ZLZ,0.5873015873015873,0.6509100068158373,-0.06360841951425,-0.035295610354405205,0.0036480943618025976,0.003909329562171343,1.0716086741351898,0.584369666894576,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,85,2026082705,0,0.25,0.75,442,138,inference,42,LOO,0.5714285714285714,0.6509100068158373,-0.07948143538726593,-0.024040308366305996,0.005551516405245044,0.005973120955699353,1.0759440339680846,0.3226518951247905,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,85,2026082705,0,0.25,0.75,442,138,inference,42,ZLZ,0.5476190476190477,0.6509100068158373,-0.10329095919678966,-0.024704485957199762,0.005555623988543017,0.00604225430009402,1.0875923771217324,0.3314434183535157,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_smooth,500,85,2026082705,1,0.5,0.8,463,8,balance,63,LOO,0.6031746031746031,0.6761004756879787,-0.07292587251337557,-0.010773894961479402,0.0035321455686115034,0.003860564536447792,1.0929800206296116,0.18128148090203902,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,85,2026082705,1,0.5,0.8,463,8,balance,63,ZLZ,0.6666666666666666,0.6761004756879787,-0.009433809021312078,-0.011290845063669175,0.003534770693447064,0.0035842293906810036,1.0139920525327508,0.18990912164541968,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,85,2026082705,1,0.5,0.8,463,8,inference,42,LOO,0.6666666666666666,0.6761004756879787,-0.009433809021312078,-0.012279760181585053,0.005309422455694173,0.005420054200542005,1.0208368698801098,0.16852574052183691,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,85,2026082705,1,0.5,0.8,463,8,inference,42,ZLZ,0.7619047619047619,0.6761004756879787,0.08580428621678315,-0.01128461394017466,0.005301733770844371,0.00442453404125878,0.8345447418711321,0.15498074638898704,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_smooth,500,85,2026082705,2,0.75,0.25,138,442,balance,63,LOO,0.6190476190476191,0.6509100068158373,-0.03186238776821826,-0.02175588639854742,0.003689904256600187,0.0038036720064369835,1.0308321685131256,0.35815352810480094,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,85,2026082705,2,0.75,0.25,138,442,balance,63,ZLZ,0.6190476190476191,0.6509100068158373,-0.03186238776821826,-0.030990460771687767,0.0036280517122702673,0.0038036720064369835,1.0484062268387075,0.5145070134034379,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,85,2026082705,2,0.75,0.25,138,442,inference,42,LOO,0.6904761904761905,0.6509100068158373,0.03956618366035314,-0.02390301142008744,0.005551026216908465,0.0052126541673580004,0.9390433342721782,0.3208233576671672,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,85,2026082705,2,0.75,0.25,138,442,inference,42,ZLZ,0.6666666666666666,0.6509100068158373,0.015756659850829302,-0.024695474789587335,0.005556884737959588,0.005420054200542005,0.9753763945321952,0.33128493413757126,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,85,2026082705,3,0.5,0.2,463,326,balance,63,LOO,0.6349206349206349,0.6785836445444632,-0.0436630096238283,-0.011055703552438567,0.003520396543234085,0.0037386519721389158,1.061997398936293,0.18633335002863616,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,85,2026082705,3,0.5,0.2,463,326,balance,63,ZLZ,0.6349206349206349,0.6785836445444632,-0.0436630096238283,-0.011450055734259501,0.0035224595246741135,0.0037386519721389158,1.0613754241746194,0.1929232613002123,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,85,2026082705,3,0.5,0.2,463,326,inference,42,LOO,0.5952380952380952,0.6785836445444632,-0.08334554930636795,-0.012291568046971846,0.005289507052851922,0.0058763342735468176,1.1109417597578395,0.1690050529768617,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,85,2026082705,3,0.5,0.2,463,326,inference,42,ZLZ,0.6428571428571429,0.6785836445444632,-0.03572650168732028,-0.011443736746539535,0.005283255024998616,0.005599800895968143,1.059914933023626,0.1574407214859209,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,86,2026082705,0,0.25,0.75,366,192,balance,63,LOO,0.7142857142857143,0.6508016476256497,0.06348406666006456,0.004696932995843617,0.0035737995203424665,0.003291639236339696,0.9210475343128,0.078568646510918,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,86,2026082705,0,0.25,0.75,366,192,balance,63,ZLZ,0.6984126984126984,0.6508016476256497,0.04761105078704864,0.004875054033242954,0.0035727402161830277,0.003397296792074058,0.9508938759906796,0.08156028117492245,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,86,2026082705,0,0.25,0.75,366,192,inference,42,LOO,0.7142857142857143,0.6508016476256497,0.06348406666006456,0.00040186260711272404,0.00539278291638291,0.004977600796416126,0.9230115273682742,0.005472315501034705,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,86,2026082705,0,0.25,0.75,366,192,inference,42,ZLZ,0.7142857142857143,0.6508016476256497,0.06348406666006456,0.0038018816288861723,0.005367737878745909,0.004977600796416126,0.9273181568953712,0.051892302499454014,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,86,2026082705,1,0.5,0.8,51,150,balance,63,LOO,0.7301587301587301,0.6773821897950661,0.05277654036366397,-0.015578108823033565,0.0035501746632397293,0.0031778541763180794,0.8951261494886883,0.26145073870777746,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,86,2026082705,1,0.5,0.8,51,150,balance,63,ZLZ,0.7142857142857143,0.6773821897950661,0.036903524490648154,-0.0156613916090399,0.0035506243520974277,0.003291639236339696,0.9270592746301806,0.26283184606020576,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,86,2026082705,1,0.5,0.8,51,150,inference,42,LOO,0.7142857142857143,0.6773821897950661,0.036903524490648154,-0.0174593029799055,0.005340148162737384,0.004977600796416126,0.9321091184602237,0.23891875787364567,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,86,2026082705,1,0.5,0.8,51,150,inference,42,ZLZ,0.7142857142857143,0.6773821897950661,0.036903524490648154,-0.017194388831441643,0.005337437630597919,0.004977600796416126,0.9325824751339563,0.23535332430270547,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,86,2026082705,2,0.75,0.25,192,366,balance,63,LOO,0.6666666666666666,0.6508016476256497,0.015865019041016892,0.03170382157080276,0.003432742792088218,0.0035842293906810036,1.0441299007143594,0.5411167570491544,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,86,2026082705,2,0.75,0.25,192,366,balance,63,ZLZ,0.6825396825396826,0.6508016476256497,0.03173803491403282,0.032167193228711866,0.0034299191425300798,0.0034948268435211604,1.0189239740920544,0.5492514686563198,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,86,2026082705,2,0.75,0.25,192,366,inference,42,LOO,0.6904761904761905,0.6508016476256497,0.03967454285054073,0.029964766788989405,0.0051625717794438085,0.0052126541673580004,1.0097010540586784,0.41704013304884646,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,86,2026082705,2,0.75,0.25,192,366,inference,42,ZLZ,0.7142857142857143,0.6508016476256497,0.06348406666006456,0.03193061872451375,0.005147695695056894,0.004977600796416126,0.9669570796882764,0.44504190007837746,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,86,2026082705,3,0.5,0.2,51,101,balance,63,LOO,0.7619047619047619,0.6773044432057629,0.08460031869899898,-0.015388037826867373,0.0035496484126100744,0.002925901543413063,0.824279253409673,0.25827987987006457,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
legacy,legacy_smooth,500,86,2026082705,3,0.5,0.2,51,101,balance,63,ZLZ,0.7619047619047619,0.6773044432057629,0.08460031869899898,-0.01565452722325955,0.0035509903658741846,0.002925901543413063,0.8239677503863808,0.2627031069587636,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
legacy,legacy_smooth,500,86,2026082705,3,0.5,0.2,51,101,inference,42,LOO,0.7380952380952381,0.6773044432057629,0.06079079488947525,-0.01712195725435872,0.005337705598259396,0.004714894087716387,0.8833184972310753,0.2343560126098949,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,86,2026082705,3,0.5,0.2,51,101,inference,42,ZLZ,0.7619047619047619,0.6773044432057629,0.08460031869899898,-0.01718685253319019,0.0053379765716092585,0.00442453404125878,0.8288785051607861,0.23523829282845007,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_smooth,500,87,2026082705,0,0.25,0.75,80,211,balance,63,LOO,0.6666666666666666,0.6493614792625153,0.017305187404151323,-0.009252489374405704,0.003644173145696383,0.0035842293906810036,0.983550793933551,0.15327068321459425,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,87,2026082705,0,0.25,0.75,80,211,balance,63,ZLZ,0.6825396825396826,0.6493614792625153,0.03317820327716725,-0.00822772836864627,0.0036389129878025557,0.0034948268435211604,0.9604040699064901,0.1363936368998434,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,87,2026082705,0,0.25,0.75,80,211,inference,42,LOO,0.6666666666666666,0.6493614792625153,0.017305187404151323,-0.0055678918291357515,0.005441293249821041,0.005420054200542006,0.9960966909328525,0.07548136117443838,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,87,2026082705,0,0.25,0.75,80,211,inference,42,ZLZ,0.6666666666666666,0.6493614792625153,0.017305187404151323,-0.0037248125396505127,0.005427388314531582,0.005420054200542005,0.9986486844934349,0.050560222103614404,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,87,2026082705,1,0.5,0.8,1,77,balance,63,LOO,0.6825396825396826,0.6763043281007175,0.006235354438965057,-0.01610236293659728,0.003557673776198031,0.0034948268435211604,0.9823348242052611,0.26996443231255546,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,87,2026082705,1,0.5,0.8,1,77,balance,63,ZLZ,0.7142857142857143,0.6763043281007175,0.0379813861849968,-0.015719271661591594,0.0035556709139295357,0.003291639236339696,0.9257434998960445,0.2636159235264316,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,87,2026082705,1,0.5,0.8,1,77,inference,42,LOO,0.6904761904761905,0.6763043281007175,0.014171862375472966,-0.016761035511744016,0.005341170231305485,0.0052126541673580004,0.9759385942814122,0.22934149347500754,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,87,2026082705,1,0.5,0.8,1,77,inference,42,ZLZ,0.6666666666666666,0.6763043281007175,-0.00963766143405087,-0.015182391066524525,0.0053290657965803885,0.005420054200542005,1.0170739877184485,0.20797667588672786,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,87,2026082705,2,0.75,0.25,211,80,balance,63,LOO,0.5555555555555556,0.6493614792625153,-0.09380592370695973,0.021256232413541798,0.003495783030197184,0.003982477100756672,1.139223191586932,0.35951254963242707,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_smooth,500,87,2026082705,2,0.75,0.25,211,80,balance,63,ZLZ,0.5873015873015873,0.6493614792625153,-0.06205989196092798,0.02389185886056755,0.0034816322992915344,0.003909329562171343,1.1228438922073531,0.40490998748548523,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,87,2026082705,2,0.75,0.25,211,80,inference,42,LOO,0.6190476190476191,0.6493614792625153,-0.030313860214896238,0.021765037079357508,0.005241337589241222,0.005751894253636414,1.0974096126613178,0.3006341727548108,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,87,2026082705,2,0.75,0.25,211,80,inference,42,ZLZ,0.5952380952380952,0.6493614792625153,-0.054123384024420074,0.021676223723912424,0.005241376543533664,0.0058763342735468176,1.1211433150698755,0.2994063069090091,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,87,2026082705,3,0.5,0.2,1,158,balance,63,LOO,0.7936507936507936,0.6768735361676184,0.11677725748317525,-0.014204616986359553,0.003545223796630562,0.002641438893359016,0.7450697177056868,0.23856553370527686,0.0,0.20146442600338665,1.0,0.5234144786109524,0.0
legacy,legacy_smooth,500,87,2026082705,3,0.5,0.2,1,158,balance,63,ZLZ,0.8253968253968254,0.6768735361676184,0.148523289229207,-0.01577002218105983,0.00355300251989528,0.002324466226155935,0.6542258872995242,0.2645663138505885,0.0,0.18899038375401322,1.0,0.4822477803945878,0.0
legacy,legacy_smooth,500,87,2026082705,3,0.5,0.2,1,158,inference,42,LOO,0.8095238095238095,0.6768735361676184,0.13265027335619117,-0.01461978561244004,0.005320443593080687,0.0037608539350699626,0.7068684911838943,0.20043201034105262,0.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_smooth,500,87,2026082705,3,0.5,0.2,1,158,inference,42,ZLZ,0.8333333333333334,0.6768735361676184,0.156459797165715,-0.015231408237929234,0.005325034485973312,0.003387533875338753,0.6361524764321932,0.2087271033058418,0.0,0.2281497042366718,1.0,0.588353886886712,0.0
legacy,legacy_smooth,500,88,2026082705,0,0.25,0.75,332,246,balance,63,LOO,0.6507936507936508,0.6484965110142978,0.0022971397793529746,0.030942951487352266,0.0034484708500015166,0.0036655044335535884,1.0629361804093476,0.5269245785203829,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,88,2026082705,0,0.25,0.75,332,246,balance,63,ZLZ,0.6190476190476191,0.6484965110142978,-0.02944889196667877,0.02978726121108466,0.003455662988997086,0.0038036720064369835,1.1007068740638095,0.5067163095541735,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,88,2026082705,0,0.25,0.75,332,246,inference,42,LOO,0.6428571428571429,0.6484965110142978,-0.005639368157154934,0.028005231252765883,0.005197664028251774,0.005599800895968143,1.077368769033659,0.3884499423600467,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,88,2026082705,0,0.25,0.75,332,246,inference,42,ZLZ,0.6190476190476191,0.6484965110142978,-0.02944889196667877,0.028257783243750167,0.005195690423520135,0.005751894253636414,1.1070509951090284,0.3920274306764518,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,88,2026082705,1,0.5,0.8,253,92,balance,63,LOO,0.7619047619047619,0.6769285578877503,0.08497620401701156,-0.006502093727102531,0.0035062620683151326,0.002925901543413063,0.8344788513823352,0.10980725595538227,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
legacy,legacy_smooth,500,88,2026082705,1,0.5,0.8,253,92,balance,63,ZLZ,0.7777777777777778,0.6769285578877503,0.10084921989002749,-0.007107227385354187,0.003509459274403901,0.0027877339705296702,0.7943485741127971,0.11997205744225108,1.0,0.20696826085987063,1.0,0.5434441095935034,0.0
legacy,legacy_smooth,500,88,2026082705,1,0.5,0.8,253,92,inference,42,LOO,0.7857142857142857,0.6769285578877503,0.1087857278265354,-0.007117627067491306,0.005264030033393175,0.004106520657043305,0.7801096557187112,0.09810159080617464,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
legacy,legacy_smooth,500,88,2026082705,1,0.5,0.8,253,92,inference,42,ZLZ,0.8095238095238095,0.6769285578877503,0.13259525163605923,-0.006945682415256282,0.005262631316668189,0.0037608539350699618,0.7146337466503327,0.09574441475458972,0.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_smooth,500,88,2026082705,2,0.75,0.25,246,332,balance,63,LOO,0.6825396825396826,0.6484965110142978,0.03404317152538472,-0.009390106459966296,0.0036506035661625423,0.0034948268435211604,0.9573285020358614,0.15541329893099098,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,88,2026082705,2,0.75,0.25,246,332,balance,63,ZLZ,0.6825396825396826,0.6484965110142978,0.03404317152538472,-0.012514164832119645,0.0036636977072961527,0.0034948268435211604,0.9539069876210882,0.20674835115946485,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,88,2026082705,2,0.75,0.25,246,332,inference,42,LOO,0.6904761904761905,0.6484965110142978,0.04197967946189263,-0.010854354573735514,0.005487806230192453,0.005212654167357999,0.9498611920150094,0.14652260123753805,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,88,2026082705,2,0.75,0.25,246,332,inference,42,ZLZ,0.6904761904761905,0.6484965110142978,0.04197967946189263,-0.01175488207588915,0.005493801434244396,0.005212654167357999,0.948824639868866,0.15859219041785252,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,88,2026082705,3,0.5,0.2,253,473,balance,63,LOO,0.5873015873015873,0.6752349248643938,-0.08793333756280652,-0.0069768421764755395,0.0035178784680206963,0.003909329562171343,1.111274763386267,0.11763010453754566,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,88,2026082705,3,0.5,0.2,253,473,balance,63,ZLZ,0.6031746031746031,0.6752349248643938,-0.07206032168979071,-0.007039194077740785,0.0035182007780801146,0.003860564536447792,1.0973121717500458,0.11867592601352125,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,88,2026082705,3,0.5,0.2,253,473,inference,42,LOO,0.6190476190476191,0.6752349248643938,-0.05618730581677478,-0.00662639575381474,0.00527370673155252,0.005751894253636413,1.090673893415973,0.09124716550579377,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,88,2026082705,3,0.5,0.2,253,473,inference,42,ZLZ,0.6666666666666666,0.6752349248643938,-0.008568258197727219,-0.006879195482628386,0.0052757732493388864,0.0054200542005420045,1.0273478302391403,0.09470972814580196,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,89,2026082705,0,0.25,0.75,170,485,balance,63,LOO,0.6825396825396826,0.6508784266610962,0.03166125587858637,0.017536526576228506,0.0035077013325302444,0.0034948268435211604,0.9963296507346031,0.2960958182190041,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,89,2026082705,0,0.25,0.75,170,485,balance,63,ZLZ,0.6666666666666666,0.6508784266610962,0.015788240005570442,0.016508342022442335,0.003512841701597115,0.0035842293906810036,1.0203219202992928,0.2785314039337856,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,89,2026082705,0,0.25,0.75,170,485,inference,42,LOO,0.7142857142857143,0.6508784266610962,0.06340728762461811,0.015491962760596611,0.005275656762526809,0.004977600796416128,0.943503533393646,0.2132888625544867,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,89,2026082705,0,0.25,0.75,170,485,inference,42,ZLZ,0.6666666666666666,0.6508784266610962,0.015788240005570442,0.016778660246281607,0.0052646825717455265,0.005420054200542006,1.0295120601630054,0.23124437882105295,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,89,2026082705,1,0.5,0.8,246,3,balance,63,LOO,0.6984126984126984,0.6764509240701115,0.021961774342586837,-0.017519243679639973,0.003563744811525653,0.0033972967920740584,0.9532940689486862,0.29346887983704856,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,89,2026082705,1,0.5,0.8,246,3,balance,63,ZLZ,0.6666666666666666,0.6764509240701115,-0.009784257403444907,-0.017379547623893266,0.00356301418687947,0.0035842293906810036,1.0059542855259058,0.29115864669885255,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,89,2026082705,1,0.5,0.8,246,3,inference,42,LOO,0.7380952380952381,0.6764509240701115,0.0616443140251266,-0.01903401071503219,0.005357167235140078,0.004714894087716387,0.8801095580494983,0.2600535025404504,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,89,2026082705,1,0.5,0.8,246,3,inference,42,ZLZ,0.6428571428571429,0.6764509240701115,-0.03359378121296863,-0.017595570598805343,0.005346262974326637,0.0055998008959681446,1.0474233914154665,0.24064575013611378,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,89,2026082705,2,0.75,0.25,485,170,balance,63,LOO,0.6190476190476191,0.6508784266610962,-0.03183080761347712,-0.048979893563403376,0.0037892784995220115,0.0038036720064369835,1.0037984821956971,0.7956820745454676,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,89,2026082705,2,0.75,0.25,485,170,balance,63,ZLZ,0.6190476190476191,0.6508784266610962,-0.03183080761347712,-0.051840926618812455,0.0037984502767562495,0.0038036720064369843,1.0013747000224507,0.8411424145261748,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,89,2026082705,2,0.75,0.25,485,170,inference,42,LOO,0.5714285714285714,0.6508784266610962,-0.07944985523252479,-0.05217249490422171,0.005700744996167069,0.005973120955699354,1.047779011289826,0.6909964209800281,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,89,2026082705,2,0.75,0.25,485,170,inference,42,ZLZ,0.5714285714285714,0.6508784266610962,-0.07944985523252479,-0.052881040579199845,0.0057038993051109375,0.005973120955699353,1.0471995798290445,0.7001870391778735,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,89,2026082705,3,0.5,0.2,246,311,balance,63,LOO,0.5873015873015873,0.6769521621778637,-0.08965057487627637,-0.017612791995827992,0.0035616290526892095,0.003909329562171343,1.097624009782715,0.2951235481173384,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,89,2026082705,3,0.5,0.2,246,311,balance,63,ZLZ,0.5555555555555556,0.6769521621778637,-0.12139660662230811,-0.017428917110680953,0.0035607086152583903,0.003982477100756672,1.1184507161554624,0.2920802467204472,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_smooth,500,89,2026082705,3,0.5,0.2,246,311,inference,42,LOO,0.5952380952380952,0.6769521621778637,-0.08171406693976846,-0.018885062284256016,0.005352168691281244,0.005876334273546817,1.097935175907188,0.2581389415017761,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,89,2026082705,3,0.5,0.2,246,311,inference,42,ZLZ,0.5714285714285714,0.6769521621778637,-0.1055235907492923,-0.017645553734672914,0.00534281452609066,0.005973120955699354,1.1179727326357123,0.24140721312895336,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,90,2026082705,0,0.25,0.75,443,467,balance,63,LOO,0.6507936507936508,0.650020865762765,0.0007727850308858475,0.02156447645498849,0.0034912470387668993,0.0036655044335535884,1.0499126509386847,0.36496282413768677,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,90,2026082705,0,0.25,0.75,443,467,balance,63,ZLZ,0.6349206349206349,0.650020865762765,-0.01510023084213008,0.022913892879330322,0.003483564815332066,0.0037386519721389153,1.0732258965540544,0.3882280680561998,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
legacy,legacy_smooth,500,90,2026082705,0,0.25,0.75,443,467,inference,42,LOO,0.7142857142857143,0.650020865762765,0.06426484852294934,0.02456780658291513,0.005212226207817047,0.004977600796416126,0.954985566234819,0.3402943641798288,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,90,2026082705,0,0.25,0.75,443,467,inference,42,ZLZ,0.6666666666666666,0.650020865762765,0.016645800903901664,0.02256356228286327,0.005228955754366944,0.005420054200542005,1.036546196822466,0.3120327528779556,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,90,2026082705,1,0.5,0.8,71,113,balance,63,LOO,0.6984126984126984,0.676496909486959,0.02191578892573942,-0.010436563129874399,0.0035283781123929023,0.003397296792074058,0.9628494123522531,0.17569926502667554,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,90,2026082705,1,0.5,0.8,71,113,balance,63,ZLZ,0.6666666666666666,0.676496909486959,-0.009830242820292323,-0.01031441954886958,0.003527705953758702,0.0035842293906810036,1.016022717784082,0.17365952298349147,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,90,2026082705,1,0.5,0.8,71,113,inference,42,LOO,0.6190476190476191,0.676496909486959,-0.057449290439339884,-0.010305997005796041,0.005291996479617977,0.005751894253636414,1.0869043990844902,0.14167076487314625,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,90,2026082705,1,0.5,0.8,71,113,inference,42,ZLZ,0.6666666666666666,0.676496909486959,-0.009830242820292323,-0.010397219911538191,0.005292659574311886,0.005420054200542005,1.0240700586239164,0.14291580153652697,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,90,2026082705,2,0.75,0.25,467,443,balance,63,LOO,0.7142857142857143,0.650020865762765,0.06426484852294934,0.006057185716991542,0.003571862837229691,0.003291639236339696,0.921546931206537,0.1013499416473935,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,90,2026082705,2,0.75,0.25,467,443,balance,63,ZLZ,0.6825396825396826,0.650020865762765,0.03251881677691759,0.006116051833723324,0.0035711715036772173,0.0034948268435211604,0.9786219563867361,0.10234480519286855,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,90,2026082705,2,0.75,0.25,467,443,inference,42,LOO,0.6428571428571429,0.650020865762765,-0.007163722905622061,0.004922552247918488,0.0053663786655896335,0.005599800895968143,1.0434971598026175,0.06719696793696299,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,90,2026082705,2,0.75,0.25,467,443,inference,42,ZLZ,0.6904761904761905,0.650020865762765,0.0404553247134255,0.004632508361850918,0.005368991575147023,0.0052126541673580004,0.9708814205422288,0.06322223586436826,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,90,2026082705,3,0.5,0.2,71,491,balance,63,LOO,0.746031746031746,0.6767325707354355,0.06929917529631058,-0.010239405261384116,0.003526044010944895,0.0030559416120091993,0.8666771040076384,0.17243716247627644,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_smooth,500,90,2026082705,3,0.5,0.2,71,491,balance,63,ZLZ,0.7301587301587301,0.6767325707354355,0.05342615942329465,-0.01032819151232911,0.0035265287160782853,0.0031778541763180785,0.9011281155402148,0.17392041779562376,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,90,2026082705,3,0.5,0.2,71,491,inference,42,LOO,0.7142857142857143,0.6767325707354355,0.037553143550278834,-0.011627170530511544,0.005299573983372938,0.004977600796416126,0.9392454586034686,0.159717889350419,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,90,2026082705,3,0.5,0.2,71,491,inference,42,ZLZ,0.6904761904761905,0.6767325707354355,0.013743619740754998,-0.010411102431250097,0.0052908966589444665,0.0052126541673580004,0.9852118654681727,0.14313046422363343,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,91,2026082705,0,0.25,0.75,93,302,balance,63,LOO,0.6825396825396826,0.6484318317426,0.03410785079708256,-0.01362693385686542,0.0036648106212343167,0.0034948268435211604,0.9536173092469631,0.22509838505371899,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,91,2026082705,0,0.25,0.75,93,302,balance,63,ZLZ,0.6984126984126984,0.6484318317426,0.04998086667009838,-0.013769708994639585,0.003665255849175809,0.003397296792074058,0.9268921275544773,0.22744302054562848,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,91,2026082705,0,0.25,0.75,93,302,inference,42,LOO,0.6904761904761905,0.6484318317426,0.04204435873359047,-0.013432038485004516,0.00549457727392614,0.0052126541673580004,0.9486906649022897,0.18120692251385423,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,91,2026082705,0,0.25,0.75,93,302,inference,42,ZLZ,0.6904761904761905,0.6484318317426,0.04204435873359047,-0.012124361106659487,0.005488079148970066,0.0052126541673580004,0.9498139560061276,0.16366231111462956,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,91,2026082705,1,0.5,0.8,470,448,balance,63,LOO,0.6349206349206349,0.6768692090020539,-0.041948574081419054,-0.009002423866189324,0.003519472894954135,0.0037386519721389158,1.062276108873865,0.15174718548406826,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,91,2026082705,1,0.5,0.8,470,448,balance,63,ZLZ,0.6666666666666666,0.6768692090020539,-0.01020254233538731,-0.008533113192286779,0.003517259859174224,0.0035842293906810036,1.0190402569580124,0.1438816066720286,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,91,2026082705,1,0.5,0.8,470,448,inference,42,LOO,0.6904761904761905,0.6768692090020539,0.013606981474136526,-0.009324853892277551,0.005282097691705578,0.0052126541673580004,0.986853040515206,0.12830359378857564,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,91,2026082705,1,0.5,0.8,470,448,inference,42,ZLZ,0.6428571428571429,0.6768692090020539,-0.034012066144911035,-0.009058465851617292,0.005279921652748129,0.005599800895968143,1.060584088980472,0.12466395829448584,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,91,2026082705,2,0.75,0.25,302,93,balance,63,LOO,0.6031746031746031,0.6484318317426,-0.045257228567996854,0.03581903275933518,0.003418456900631487,0.0038605645364477924,1.1293295918794926,0.6126307614068537,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,91,2026082705,2,0.75,0.25,302,93,balance,63,ZLZ,0.5873015873015873,0.6484318317426,-0.06113024444101267,0.036790413582558634,0.003412468814501948,0.003909329562171343,1.1456015496926708,0.6297966183974999,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,91,2026082705,2,0.75,0.25,302,93,inference,42,LOO,0.5238095238095238,0.6484318317426,-0.12462230793307616,0.03151718012617488,0.005162537916236977,0.006083734306730822,1.178438668236516,0.438647568787962,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_smooth,500,91,2026082705,2,0.75,0.25,302,93,inference,42,ZLZ,0.5476190476190477,0.6484318317426,-0.10081278412355232,0.03501074410716687,0.005132337602258057,0.00604225430009402,1.177290889328019,0.48870156868689835,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_smooth,500,91,2026082705,3,0.5,0.2,470,335,balance,63,LOO,0.6984126984126984,0.6760758155178825,0.022336882894815835,-0.00885221461598118,0.0035229553100701353,0.003397296792074059,0.9643315038266623,0.14914145220428712,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,91,2026082705,3,0.5,0.2,470,335,balance,63,ZLZ,0.7301587301587301,0.6760758155178825,0.05408291464084758,-0.008494835662553601,0.003521296890277778,0.0031778541763180785,0.9024669817225759,0.14315405684841587,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,91,2026082705,3,0.5,0.2,470,335,inference,42,LOO,0.7619047619047619,0.6760758155178825,0.08582894638687932,-0.00833501436719053,0.005280718070845729,0.00442453404125878,0.8378659837354606,0.1146990608295085,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_smooth,500,91,2026082705,3,0.5,0.2,470,335,inference,42,ZLZ,0.7619047619047619,0.6760758155178825,0.08582894638687932,-0.009017831713974966,0.005285941108554395,0.00442453404125878,0.8370380884679978,0.12403406190202555,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_smooth,500,92,2026082705,0,0.25,0.75,366,161,balance,63,LOO,0.6349206349206349,0.6498109334070337,-0.014890298486398779,0.010031969713925837,0.003555036111495054,0.0037386519721389158,1.0516495064705946,0.1682535375491406,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,92,2026082705,0,0.25,0.75,366,161,balance,63,ZLZ,0.6666666666666666,0.6498109334070337,0.016855733259632966,0.011219614609158768,0.0035480761176150326,0.003584229390681004,1.0101895426894825,0.18835687440227714,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,92,2026082705,0,0.25,0.75,366,161,inference,42,LOO,0.5952380952380952,0.6498109334070337,-0.05457283816893843,0.008895966631717656,0.005339973732753538,0.0058763342735468176,1.1004425429105449,0.12173727743653187,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,92,2026082705,0,0.25,0.75,366,161,inference,42,ZLZ,0.6666666666666666,0.6498109334070337,0.016855733259632966,0.010815464045256573,0.00532451345631291,0.005420054200542005,1.017943563297003,0.14821944864554992,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,92,2026082705,1,0.5,0.8,162,347,balance,63,LOO,0.6825396825396826,0.6752855507259349,0.007254131813747677,-0.017457513260857094,0.0035694220608006523,0.00349482684352116,0.9791015979593178,0.2922021646380529,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,92,2026082705,1,0.5,0.8,162,347,balance,63,ZLZ,0.6825396825396826,0.6752855507259349,0.007254131813747677,-0.01672708621379604,0.0035656815240903026,0.0034948268435211604,0.9801287130972195,0.28012316200284815,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,92,2026082705,1,0.5,0.8,162,347,inference,42,LOO,0.7142857142857143,0.6752855507259349,0.03900016355977942,-0.018774134280589272,0.005363083648912688,0.004977600796416126,0.9281229088092418,0.25636139987700357,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,92,2026082705,1,0.5,0.8,162,347,inference,42,ZLZ,0.6666666666666666,0.6752855507259349,-0.00861888405926825,-0.017650020437924407,0.005354796757002711,0.005420054200542005,1.0121867264997415,0.24119800801465696,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,92,2026082705,2,0.75,0.25,161,366,balance,63,LOO,0.7142857142857143,0.6498109334070337,0.06447478087868064,0.04164818249463731,0.0033822783228073675,0.003291639236339696,0.9732017658462716,0.7161292005358463,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,92,2026082705,2,0.75,0.25,161,366,balance,63,ZLZ,0.7301587301587301,0.6498109334070337,0.08034779675169645,0.041672289559181674,0.00338194625037788,0.003177854176318079,0.9396524784990309,0.7165788927291382,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,92,2026082705,2,0.75,0.25,161,366,inference,42,LOO,0.6904761904761905,0.6498109334070337,0.0406652570691568,0.04041082195736001,0.005084612678092378,0.0052126541673580004,1.0251821519891384,0.5667202695745065,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,92,2026082705,2,0.75,0.25,161,366,inference,42,ZLZ,0.6904761904761905,0.6498109334070337,0.0406652570691568,0.04242715905027561,0.005066703410911,0.0052126541673580004,1.0288058614468532,0.5960479665713688,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,92,2026082705,3,0.5,0.2,162,189,balance,63,LOO,0.6984126984126984,0.676051160338794,0.022361538073904397,-0.016880101370779443,0.0035628893409144747,0.0033972967920740584,0.9535229604414506,0.282796404460074,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,92,2026082705,3,0.5,0.2,162,189,balance,63,ZLZ,0.6984126984126984,0.676051160338794,0.022361538073904397,-0.016800146531360083,0.0035621571441668775,0.0033972967920740584,0.9537189558403446,0.2814858268381475,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,92,2026082705,3,0.5,0.2,162,189,inference,42,LOO,0.6904761904761905,0.676051160338794,0.014425030137396488,-0.01846280346935869,0.005355730359863543,0.0052126541673580004,0.973285400329753,0.2522831789971357,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,92,2026082705,3,0.5,0.2,162,189,inference,42,ZLZ,0.6904761904761905,0.676051160338794,0.014425030137396488,-0.017727111933820594,0.005349565117899536,0.0052126541673580004,0.9744070877680441,0.2423699357818175,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,93,2026082705,0,0.25,0.75,426,225,balance,63,LOO,0.6031746031746031,0.6474723187185257,-0.04429771554392259,0.0006301895348861386,0.0036090020824360693,0.0038605645364477924,1.0697041587301936,0.010490051505289184,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,93,2026082705,0,0.25,0.75,426,225,balance,63,ZLZ,0.5714285714285714,0.6474723187185257,-0.07604374728995433,-0.012608568447278756,0.0035647956357933008,0.003949967083607638,1.1080486757633223,0.21117789748530422,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_smooth,500,93,2026082705,0,0.25,0.75,426,225,inference,42,LOO,0.5714285714285714,0.6474723187185257,-0.07604374728995433,-0.003651111364779913,0.005442283801366318,0.005973120955699354,1.0975394106054825,0.04949194106945438,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,93,2026082705,0,0.25,0.75,426,225,inference,42,ZLZ,0.5238095238095238,0.6474723187185257,-0.1236627949090019,-0.019677157361083886,0.0053170620476394,0.006083734306730822,1.1441909558741747,0.26985253026601014,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_smooth,500,93,2026082705,1,0.5,0.8,114,106,balance,63,LOO,0.7777777777777778,0.6754326796534199,0.10234509812435788,-0.010443171294057474,0.003534203278873052,0.0027877339705296702,0.7887871043508828,0.17566556579709422,1.0,0.20696826085987063,1.0,0.5434441095935034,0.0
legacy,legacy_smooth,500,93,2026082705,1,0.5,0.8,114,106,balance,63,ZLZ,0.7936507936507936,0.6754326796534199,0.1182181139973737,-0.00948940077167959,0.0035293307512132394,0.002641438893359016,0.7484248656635532,0.1597322498361999,0.0,0.20146442600338665,1.0,0.5234144786109524,0.0
legacy,legacy_smooth,500,93,2026082705,1,0.5,0.8,114,106,inference,42,LOO,0.7619047619047619,0.6754326796534199,0.08647208225134195,-0.009609934336744508,0.005295623565455737,0.004424534041258779,0.8355076577045195,0.13205713384569126,1.0,0.2607425191276249,1.0,0.6843972569730633,0.0
legacy,legacy_smooth,500,93,2026082705,1,0.5,0.8,114,106,inference,42,ZLZ,0.7619047619047619,0.6754326796534199,0.08647208225134195,-0.009198924862745095,0.005292428195250957,0.00442453404125878,0.8360121059798293,0.1264473069624571,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_smooth,500,93,2026082705,2,0.75,0.25,225,426,balance,63,LOO,0.6349206349206349,0.6474723187185257,-0.012551683797890845,0.01758825299964406,0.003525365259800756,0.0037386519721389166,1.060500599688276,0.29622427408437624,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,93,2026082705,2,0.75,0.25,225,426,balance,63,ZLZ,0.5873015873015873,0.6474723187185257,-0.060170731416938406,0.0041863882618626835,0.0034851107514674365,0.003909329562171343,1.1217231935958665,0.07091387411642874,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,93,2026082705,2,0.75,0.25,225,426,inference,42,LOO,0.5476190476190477,0.6474723187185257,-0.09985327109947806,0.017356915984444665,0.005291151390372076,0.00604225430009402,1.14195453017819,0.23861484960214968,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_smooth,500,93,2026082705,2,0.75,0.25,225,426,inference,42,ZLZ,0.5238095238095238,0.6474723187185257,-0.1236627949090019,-0.001126448261423274,0.00518384426397038,0.006083734306730822,1.1735951153114317,0.01564534974999067,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_smooth,500,93,2026082705,3,0.5,0.2,114,148,balance,63,LOO,0.5873015873015873,0.6755604206987766,-0.08825883339718932,-0.010782951753907533,0.0035352113298515258,0.003909329562171344,1.1058262710239533,0.1813551829717424,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,93,2026082705,3,0.5,0.2,114,148,balance,63,ZLZ,0.6349206349206349,0.6755604206987766,-0.04063978577814176,-0.00949631046476973,0.003528691315917737,0.0037386519721389158,1.0595009983656143,0.15986304108534624,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,93,2026082705,3,0.5,0.2,114,148,inference,42,LOO,0.5714285714285714,0.6755604206987766,-0.10413184927020525,-0.011018837079005639,0.005304394428282453,0.005973120955699353,1.1260702869023695,0.15129265931684677,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,93,2026082705,3,0.5,0.2,114,148,inference,42,ZLZ,0.6190476190476191,0.6755604206987766,-0.056512801651157574,-0.00920562304623318,0.005291466758102295,0.005751894253636414,1.0870132076005414,0.12655087469448642,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,94,2026082705,0,0.25,0.75,139,337,balance,63,LOO,0.6507936507936508,0.6500309690760211,0.0007626817176297207,0.025163167458470692,0.0034678997501566096,0.0036655044335535884,1.0569810829704795,0.4272991615007469,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,94,2026082705,0,0.25,0.75,139,337,balance,63,ZLZ,0.6984126984126984,0.6500309690760211,0.04838172933667728,0.025710058016239934,0.003465074632738094,0.003397296792074058,0.9804397169331738,0.4367639249455774,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,94,2026082705,0,0.25,0.75,139,337,inference,42,LOO,0.6904761904761905,0.6500309690760211,0.04044522140016937,0.023643713835492797,0.0052121416290252616,0.0052126541673580004,1.0000983354577098,0.32749719922769716,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,94,2026082705,0,0.25,0.75,139,337,inference,42,ZLZ,0.6904761904761905,0.6500309690760211,0.04044522140016937,0.02623718941260611,0.00519227750585016,0.0052126541673580004,1.0039244168835124,0.3641148259050563,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,94,2026082705,1,0.5,0.8,312,397,balance,63,LOO,0.6507936507936508,0.6772787278043662,-0.02648507701071534,-0.008495595836588987,0.003513955030706803,0.003665504433553588,1.0431278720195523,0.14331635157045025,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,94,2026082705,1,0.5,0.8,312,397,balance,63,ZLZ,0.6666666666666666,0.6772787278043662,-0.010612061137699524,-0.00868671747807126,0.0035150096877397045,0.0035842293906810036,1.0196926065901712,0.14651848986446128,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,94,2026082705,1,0.5,0.8,312,397,inference,42,LOO,0.7142857142857143,0.6772787278043662,0.03700698648134815,-0.007417972631553971,0.0052635244119134126,0.004977600796416128,0.9456782959246607,0.10224613633529447,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,94,2026082705,1,0.5,0.8,312,397,inference,42,ZLZ,0.7142857142857143,0.6772787278043662,0.03700698648134815,-0.0064572868292123164,0.005256151833274886,0.004977600796416126,0.947004758291922,0.08906685694918169,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,94,2026082705,2,0.75,0.25,337,139,balance,63,LOO,0.6825396825396826,0.6500309690760211,0.032508713463661465,0.03490851502045411,0.0034190177478672736,0.00349482684352116,1.0221727704400407,0.5970087509758931,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,94,2026082705,2,0.75,0.25,337,139,balance,63,ZLZ,0.6825396825396826,0.6500309690760211,0.032508713463661465,0.035887054468684565,0.003414173800526558,0.00349482684352116,1.0236230044827135,0.6141790540246392,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,94,2026082705,2,0.75,0.25,337,139,inference,42,LOO,0.6904761904761905,0.6500309690760211,0.04044522140016937,0.03650857512340111,0.0051143834113683275,0.005212654167357999,1.0192145852364596,0.5105029334917275,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,94,2026082705,2,0.75,0.25,337,139,inference,42,ZLZ,0.6666666666666666,0.6500309690760211,0.016635697590645537,0.03917047882485325,0.005091527783134832,0.005420054200542005,1.0645241333054065,0.5489525685414051,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,94,2026082705,3,0.5,0.2,312,413,balance,63,LOO,0.7142857142857143,0.6777985548845304,0.036487159401183855,-0.00818906019862331,0.0035096659604920344,0.003291639236339696,0.9378782121698634,0.1382296383816218,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,94,2026082705,3,0.5,0.2,312,413,balance,63,ZLZ,0.7301587301587301,0.6777985548845304,0.05236017527419967,-0.008712189180394181,0.003512347731772244,0.003177854176318078,0.9047663896064788,0.1470037943190297,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,94,2026082705,3,0.5,0.2,312,413,inference,42,LOO,0.6904761904761905,0.6777985548845304,0.01267763559166002,-0.007791968040145925,0.00526137981377345,0.0052126541673580004,0.9907389984870711,0.10742301452054888,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,94,2026082705,3,0.5,0.2,312,413,inference,42,ZLZ,0.7380952380952381,0.6777985548845304,0.06029668321070769,-0.006476221264267168,0.00525206279930799,0.004714894087716387,0.8977223365146396,0.08936279075452444,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,95,2026082705,0,0.25,0.75,254,427,balance,63,LOO,0.6031746031746031,0.6494292562165125,-0.046254653041909344,-0.024048806911846965,0.003707054877213844,0.0038605645364477924,1.0414101394013684,0.39498356731103546,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,95,2026082705,0,0.25,0.75,254,427,balance,63,ZLZ,0.5714285714285714,0.6494292562165125,-0.07800068478794109,-0.023858899535906697,0.0037071333300924573,0.003949967083607637,1.0655044563798095,0.39186033501014483,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_smooth,500,95,2026082705,0,0.25,0.75,254,427,inference,42,LOO,0.5714285714285714,0.6494292562165125,-0.07800068478794109,-0.028457145108351622,0.005590707347338792,0.005973120955699353,1.0684016502030986,0.38059050462775035,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,95,2026082705,0,0.25,0.75,254,427,inference,42,ZLZ,0.5952380952380952,0.6494292562165125,-0.05419116097841725,-0.026032174772347427,0.005575292707229702,0.005876334273546817,1.0539956522689369,0.34863951983440855,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,95,2026082705,1,0.5,0.8,93,493,balance,63,LOO,0.5555555555555556,0.6765552922550995,-0.12099973669954389,-0.007659680357339771,0.003514439589846098,0.003982477100756672,1.1331755743541092,0.12920597730378977,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_smooth,500,95,2026082705,1,0.5,0.8,93,493,balance,63,ZLZ,0.5714285714285714,0.6765552922550995,-0.10512672082652808,-0.0072661200083185,0.0035123972111801146,0.003949967083607638,1.1245786982846697,0.12260290330262641,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_smooth,500,95,2026082705,1,0.5,0.8,93,493,inference,42,LOO,0.47619047619047616,0.6765552922550995,-0.2003648160646233,-0.007416546509099731,0.005269685517866297,0.006083734306730822,1.1544776791906424,0.10216670224149267,0.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_smooth,500,95,2026082705,1,0.5,0.8,93,493,inference,42,ZLZ,0.5238095238095238,0.6765552922550995,-0.15274576844557564,-0.007062047349435274,0.00526689363647565,0.006083734306730822,1.1550896461242688,0.09730907653010704,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_smooth,500,95,2026082705,2,0.75,0.25,427,254,balance,63,LOO,0.6190476190476191,0.6494292562165126,-0.030381637168893527,-0.011619403495286562,0.0036550565884144906,0.0038036720064369835,1.0406602235635865,0.19219265252168274,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,95,2026082705,2,0.75,0.25,427,254,balance,63,ZLZ,0.6031746031746031,0.6494292562165126,-0.046254653041909455,-0.008830481820042313,0.003642792199889443,0.003860564536447792,1.0597817071654425,0.14630770627952874,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,95,2026082705,2,0.75,0.25,427,254,inference,42,LOO,0.6666666666666666,0.6494292562165126,0.017237410450154034,-0.01587788614829677,0.005513844490730912,0.0054200542005420045,0.9829900371063104,0.2138284199670055,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,95,2026082705,2,0.75,0.25,427,254,inference,42,ZLZ,0.6428571428571429,0.6494292562165126,-0.006572113359369691,-0.014190970540818193,0.005503847812983803,0.005599800895968143,1.01743381834759,0.19128410802877371,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,95,2026082705,3,0.5,0.2,93,369,balance,63,LOO,0.6984126984126984,0.6768449425050457,0.021567755907652697,-0.008192354730643725,0.003515610876009757,0.0033972967920740584,0.9663460809206547,0.13816827940590115,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,95,2026082705,3,0.5,0.2,93,369,balance,63,ZLZ,0.6984126984126984,0.6768449425050457,0.021567755907652697,-0.007278040542954556,0.003510900259928525,0.0033972967920740584,0.9676426387980673,0.12283021854932419,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,95,2026082705,3,0.5,0.2,93,369,inference,42,LOO,0.7142857142857143,0.6768449425050457,0.037440771780668625,-0.00742871382803223,0.005267443669370485,0.004977600796416126,0.9449746611169744,0.10235608791436135,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,95,2026082705,3,0.5,0.2,93,369,inference,42,ZLZ,0.7142857142857143,0.6768449425050457,0.037440771780668625,-0.007073633089821674,0.005264642619945632,0.004977600796416128,0.9454774342246866,0.09748955354034608,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,96,2026082705,0,0.25,0.75,116,335,balance,63,LOO,0.7619047619047619,0.6487297021274687,0.11317505977729314,0.026446512120684496,0.0034733376385118553,0.002925901543413063,0.8423890355406565,0.4487401225958509,0.0,0.21203518851762948,1.0,0.5631437788110235,0.0
legacy,legacy_smooth,500,96,2026082705,0,0.25,0.75,116,335,balance,63,ZLZ,0.7619047619047619,0.6487297021274687,0.11317505977729314,0.02753231342977225,0.003467387919135943,0.002925901543413063,0.8438344977974614,0.4675644561972091,0.0,0.21203518851762948,1.0,0.5631437788110235,0.0
legacy,legacy_smooth,500,96,2026082705,0,0.25,0.75,116,335,inference,42,LOO,0.7619047619047619,0.6487297021274687,0.11317505977729314,0.025645017376470847,0.005220425045054922,0.004424534041258779,0.8475428730558913,0.3549360120533288,1.0,0.2607425191276249,1.0,0.6843972569730633,0.0
legacy,legacy_smooth,500,96,2026082705,0,0.25,0.75,116,335,inference,42,ZLZ,0.7380952380952381,0.6487297021274687,0.08936553596776942,0.024817662943321772,0.0052262527049810525,0.004714894087716387,0.9021557804165692,0.3432935781246613,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,96,2026082705,1,0.5,0.8,444,308,balance,63,LOO,0.6349206349206349,0.6767134113034489,-0.04179277638281398,-0.01398623631444984,0.00354538900567652,0.0037386519721389158,1.0545110751325066,0.2348923728442968,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,96,2026082705,1,0.5,0.8,444,308,balance,63,ZLZ,0.6507936507936508,0.6767134113034489,-0.02591976050979805,-0.012781198071054267,0.003539242105997393,0.003665504433553588,1.0356749619762486,0.214840635895466,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,96,2026082705,1,0.5,0.8,444,308,inference,42,LOO,0.5952380952380952,0.6767134113034489,-0.08147531606535363,-0.0130916590937048,0.005311980809260394,0.0058763342735468176,1.1062416233324082,0.17962485852418755,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,96,2026082705,1,0.5,0.8,444,308,inference,42,ZLZ,0.6428571428571429,0.6767134113034489,-0.03385626844630596,-0.012456330754976541,0.005307246681710115,0.005599800895968143,1.0551235380232524,0.17098400856939922,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,96,2026082705,2,0.75,0.25,335,116,balance,63,LOO,0.6190476190476191,0.6487297021274687,-0.029682083079849653,0.03148088587076536,0.0034442585258009583,0.0038036720064369835,1.1043514817321805,0.5364127274905351,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,96,2026082705,2,0.75,0.25,335,116,balance,63,ZLZ,0.6190476190476191,0.6487297021274687,-0.029682083079849653,0.03207327270434612,0.0034408259048470968,0.0038036720064369843,1.1054531997909995,0.5467791270330934,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,96,2026082705,2,0.75,0.25,335,116,inference,42,LOO,0.5476190476190477,0.6487297021274687,-0.10111065450842105,0.029331880021090773,0.005182433737889905,0.00604225430009402,1.1659105751642862,0.4074487792083671,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_smooth,500,96,2026082705,2,0.75,0.25,335,116,inference,42,ZLZ,0.5714285714285714,0.6487297021274687,-0.07730113069889732,0.030733337744981104,0.005171798056215733,0.005973120955699354,1.1549408717767993,0.4273551573080727,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,96,2026082705,3,0.5,0.2,444,202,balance,63,LOO,0.6349206349206349,0.6754276579813674,-0.040507023060732505,-0.013618834041397743,0.0035498977476568494,0.0037386519721389158,1.053171735610316,0.22857672491146475,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,96,2026082705,3,0.5,0.2,444,202,balance,63,ZLZ,0.6825396825396826,0.6754276579813674,0.0071120245583151664,-0.01268820304731022,0.0035454623097815,0.00349482684352116,0.985718233100196,0.21309030131848242,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,96,2026082705,3,0.5,0.2,444,202,inference,42,LOO,0.6666666666666666,0.6754276579813674,-0.008760991314700761,-0.012841942706814158,0.005320157986649296,0.005420054200542005,1.01877692620095,0.17606314826324382,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,96,2026082705,3,0.5,0.2,444,202,inference,42,ZLZ,0.7380952380952381,0.6754276579813674,0.06266758011387075,-0.012365699441082456,0.005316600424542717,0.004714894087716387,0.8868249842420529,0.1695905605188,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,97,2026082705,0,0.25,0.75,155,217,balance,63,LOO,0.7301587301587301,0.6526087204213089,0.07755000973742121,-0.013716313617200715,0.0036513010174561785,0.003177854176318079,0.8703347549614124,0.2269935868413144,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,97,2026082705,0,0.25,0.75,155,217,balance,63,ZLZ,0.7142857142857143,0.6526087204213089,0.061676993864405394,-0.014566293346991999,0.0036555264446566722,0.003291639236339696,0.9004555940639207,0.2409206836355161,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,97,2026082705,0,0.25,0.75,155,217,inference,42,LOO,0.6666666666666666,0.6526087204213089,0.014057946245357722,-0.017338584846775196,0.005504516824649893,0.0054200542005420045,0.9846557605692738,0.23369748911197416,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,97,2026082705,0,0.25,0.75,155,217,inference,42,ZLZ,0.6666666666666666,0.6526087204213089,0.014057946245357722,-0.01740823136517844,0.005504922194701397,0.0054200542005420045,0.9845832527404148,0.23462757799283246,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,97,2026082705,1,0.5,0.8,391,286,balance,63,LOO,0.746031746031746,0.6760047479038884,0.07002699812785762,-0.0077641255462487235,0.003517490368673882,0.0030559416120091993,0.8687846423759534,0.13091098508015553,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_smooth,500,97,2026082705,1,0.5,0.8,391,286,balance,63,ZLZ,0.7777777777777778,0.6760047479038884,0.10177302987388936,-0.008222371999361489,0.003519872721243649,0.00278773397052967,0.7919985156578906,0.13859055742972867,1.0,0.20696826085987063,1.0,0.5434441095935034,0.0
legacy,legacy_smooth,500,97,2026082705,1,0.5,0.8,391,286,inference,42,LOO,0.7142857142857143,0.6760047479038884,0.038280966381825876,-0.007400525903889843,0.005273839666396347,0.004977600796416126,0.943828616583135,0.10190585143775995,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,97,2026082705,1,0.5,0.8,391,286,inference,42,ZLZ,0.7619047619047619,0.6760047479038884,0.08590001400087344,-0.007234941708274878,0.005272514001371642,0.00442453404125878,0.8391697091952225,0.09963826705462048,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_smooth,500,97,2026082705,2,0.75,0.25,217,155,balance,63,LOO,0.6349206349206349,0.6526087204213089,-0.017688085500674022,0.0073299268704503096,0.0035529174727619815,0.0037386519721389153,1.0522766151482112,0.12297223939815725,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
legacy,legacy_smooth,500,97,2026082705,2,0.75,0.25,217,155,balance,63,ZLZ,0.6349206349206349,0.6526087204213089,-0.017688085500674022,0.00547578831243023,0.0035609577353240838,0.0037386519721389153,1.0499006868439171,0.09176207823005196,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
legacy,legacy_smooth,500,97,2026082705,2,0.75,0.25,217,155,inference,42,LOO,0.6666666666666666,0.6526087204213089,0.014057946245357722,0.007981210393142812,0.00532519284568401,0.005420054200542005,1.0178136938148408,0.10937072462201809,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,97,2026082705,2,0.75,0.25,217,155,inference,42,ZLZ,0.6904761904761905,0.6526087204213089,0.03786747005488156,0.008785660600665324,0.00531857761152529,0.0052126541673580004,0.9800842533654571,0.12046937895252806,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,97,2026082705,3,0.5,0.2,391,412,balance,63,LOO,0.5873015873015873,0.6765475590419207,-0.08924597174033333,-0.007657640762109286,0.003514009278181232,0.003909329562171343,1.112498360902086,0.1291794814262761,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,97,2026082705,3,0.5,0.2,391,412,balance,63,ZLZ,0.6190476190476191,0.6765475590419207,-0.057499939994301585,-0.008247730378356577,0.0035171027772707367,0.0038036720064369843,1.0814787759454174,0.139072712561123,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,97,2026082705,3,0.5,0.2,391,412,inference,42,LOO,0.6190476190476191,0.6765475590419207,-0.057499939994301585,-0.00712553197670196,0.005267227874487053,0.005751894253636413,1.09201545683963,0.09818072609857761,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,97,2026082705,3,0.5,0.2,391,412,inference,42,ZLZ,0.6428571428571429,0.6765475590419207,-0.03369041618477775,-0.007257254782149558,0.005268314018932843,0.005599800895968143,1.0629208653554114,0.099985389689357,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,98,2026082705,0,0.25,0.75,482,156,balance,63,LOO,0.7619047619047619,0.6507217418509585,0.11118302005380332,-0.027178816182316767,0.0037158851417390536,0.002925901543413063,0.7874036553357314,0.4458609075278954,0.0,0.21203518851762948,1.0,0.5631437788110235,0.0
legacy,legacy_smooth,500,98,2026082705,0,0.25,0.75,482,156,balance,63,ZLZ,0.7936507936507936,0.6507217418509585,0.14292905179983506,-0.030403423696157228,0.003728448525534839,0.002641438893359016,0.7084552395637825,0.4979186757741326,0.0,0.20146442600338665,1.0,0.5234144786109524,0.0
legacy,legacy_smooth,500,98,2026082705,0,0.25,0.75,482,156,inference,42,LOO,0.7857142857142857,0.6507217418509585,0.13499254386332715,-0.029992257105850073,0.0055923589236198295,0.004106520657043305,0.7343092088919841,0.40106210769047823,0.0,0.2511973726006038,1.0,0.6533790320830186,0.0
legacy,legacy_smooth,500,98,2026082705,0,0.25,0.75,482,156,inference,42,ZLZ,0.7857142857142857,0.6507217418509585,0.13499254386332715,-0.031028738059469374,0.005597662334550981,0.004106520657043305,0.7336134999955676,0.4147255240379442,0.0,0.2511973726006038,1.0,0.6533790320830186,0.0
legacy,legacy_smooth,500,98,2026082705,1,0.5,0.8,149,94,balance,63,LOO,0.7142857142857143,0.6764390352689692,0.0378466790167451,-0.01240753379742221,0.003539066204306901,0.003291639236339696,0.9300869343257563,0.20856485286502666,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,98,2026082705,1,0.5,0.8,149,94,balance,63,ZLZ,0.6984126984126984,0.6764390352689692,0.021973663143729172,-0.012920160220235788,0.0035416161244286354,0.0033972967920740584,0.9592504305141597,0.2171036655877125,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,98,2026082705,1,0.5,0.8,149,94,inference,42,LOO,0.7142857142857143,0.6764390352689692,0.0378466790167451,-0.011221912857801719,0.005299519723144472,0.004977600796416126,0.9392550752623041,0.15415181251694707,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,98,2026082705,1,0.5,0.8,149,94,inference,42,ZLZ,0.7380952380952381,0.6764390352689692,0.061656202826268935,-0.011183923391323902,0.0052992235659763106,0.004714894087716387,0.889733001262371,0.15363425630901614,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,98,2026082705,2,0.75,0.25,156,482,balance,63,LOO,0.7142857142857143,0.6507217418509585,0.06356397243475576,0.03833467364749632,0.0033942009686553634,0.0032916392363396964,0.9697832469960382,0.6579956065333407,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,98,2026082705,2,0.75,0.25,156,482,balance,63,ZLZ,0.6666666666666666,0.6507217418509585,0.015944924815708084,0.0373704803037862,0.00340027539041587,0.0035842293906810036,1.0540997357989392,0.6408724959122515,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,98,2026082705,2,0.75,0.25,156,482,inference,42,LOO,0.7380952380952381,0.6507217418509585,0.08737349624427959,0.03935447511883827,0.005084059406196689,0.004714894087716387,0.9273876859050179,0.5519361199273771,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,98,2026082705,2,0.75,0.25,156,482,inference,42,ZLZ,0.7619047619047619,0.6507217418509585,0.11118302005380332,0.03848893587562641,0.005090963442106594,0.00442453404125878,0.869095622385367,0.5394310174273553,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_smooth,500,98,2026082705,3,0.5,0.2,149,34,balance,63,LOO,0.6666666666666666,0.6769909871004277,-0.01032432043376108,-0.013688364944927978,0.003542399003348315,0.0035842293906810036,1.0118084911646457,0.2299867609784667,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,98,2026082705,3,0.5,0.2,149,34,balance,63,ZLZ,0.7142857142857143,0.6769909871004277,0.03729472718528659,-0.012960578181518412,0.0035389426585611308,0.003291639236339696,0.930119403991139,0.21786507364442037,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,98,2026082705,3,0.5,0.2,149,34,inference,42,LOO,0.7619047619047619,0.6769909871004277,0.08491377480433415,-0.011941268066946176,0.005300456224540494,0.004424534041258779,0.8347458886225119,0.16401887236510143,1.0,0.2607425191276249,1.0,0.6843972569730633,0.0
legacy,legacy_smooth,500,98,2026082705,3,0.5,0.2,149,34,inference,42,ZLZ,0.7857142857142857,0.6769909871004277,0.10872329861385799,-0.011218909906577146,0.0052951306473477035,0.004106520657043305,0.7755277311429953,0.15417441898906448,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
legacy,legacy_smooth,500,99,2026082705,0,0.25,0.75,304,368,balance,63,LOO,0.746031746031746,0.6493381616284117,0.09669358440333431,0.04134424763501654,0.0033855056826668575,0.0030559416120091998,0.9026544033451301,0.7105641947869425,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_smooth,500,99,2026082705,0,0.25,0.75,304,368,balance,63,ZLZ,0.746031746031746,0.6493381616284117,0.09669358440333431,0.04243289467580513,0.003379572304196294,0.0030559416120091993,0.9042391571900226,0.7299141588628564,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_smooth,500,99,2026082705,0,0.25,0.75,304,368,inference,42,LOO,0.7142857142857143,0.6493381616284117,0.06494755265730257,0.04292457068935451,0.0050637610397626055,0.004977600796416126,0.9829849310285546,0.6032111474043164,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,99,2026082705,0,0.25,0.75,304,368,inference,42,ZLZ,0.7142857142857143,0.6493381616284117,0.06494755265730257,0.04076849781531933,0.005083075810977829,0.004977600796416126,0.9792497655978472,0.5718227317477532,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,99,2026082705,1,0.5,0.8,37,233,balance,63,LOO,0.6825396825396826,0.6753131198321458,0.007226562707536743,-0.010387959774371569,0.003534791469645208,0.0034948268435211604,0.9886939225503849,0.17472230888868828,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,99,2026082705,1,0.5,0.8,37,233,balance,63,ZLZ,0.6984126984126984,0.6753131198321458,0.02309957858055256,-0.010292389958861392,0.0035343374084919003,0.003397296792074059,0.9612259383927024,0.1731259735912384,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,99,2026082705,1,0.5,0.8,37,233,inference,42,LOO,0.6666666666666666,0.6753131198321458,-0.008646453165479184,-0.009396374807048025,0.005294615052685795,0.0054200542005420045,1.023691835309647,0.12913475317810819,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,99,2026082705,1,0.5,0.8,37,233,inference,42,ZLZ,0.6428571428571429,0.6753131198321458,-0.03245597697500291,-0.01153892242812149,0.00531101823356137,0.005599800895968143,1.0543742555018731,0.15833479260818775,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,99,2026082705,2,0.75,0.25,368,304,balance,63,LOO,0.6190476190476191,0.6493381616284117,-0.030290542580792668,0.03795712473937296,0.0034054822835405626,0.0038036720064369835,1.1169260885076273,0.6504351374804294,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,99,2026082705,2,0.75,0.25,368,304,balance,63,ZLZ,0.6190476190476191,0.6493381616284117,-0.030290542580792668,0.03785754233742156,0.003406085362987357,0.0038036720064369843,1.1167283262392809,0.648671254292264,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,99,2026082705,2,0.75,0.25,368,304,inference,42,LOO,0.6190476190476191,0.6493381616284117,-0.030290542580792668,0.03753662185463191,0.005110798610965059,0.005751894253636414,1.1254394257085194,0.5250622572166376,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,99,2026082705,2,0.75,0.25,368,304,inference,42,ZLZ,0.6428571428571429,0.6493381616284117,-0.006481018771268832,0.03695303388939419,0.005116272915809085,0.005599800895968143,1.0945078552523997,0.5166224193253937,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,99,2026082705,3,0.5,0.2,37,446,balance,63,LOO,0.5079365079365079,0.6767916681097883,-0.1688551601732804,-0.010986293471318409,0.0035302115819427883,0.004031242126480222,1.1419264916301988,0.18490592524924093,0.0,0.24888431549714968,1.0,0.7057555966196909,0.0
legacy,legacy_smooth,500,99,2026082705,3,0.5,0.2,37,446,balance,63,ZLZ,0.5238095238095238,0.6767916681097883,-0.15298214430026447,-0.010379193476254156,0.003526987450986522,0.004023114622192963,1.1406659870784828,0.17476789298867132,0.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_smooth,500,99,2026082705,3,0.5,0.2,37,446,inference,42,LOO,0.5238095238095238,0.6767916681097883,-0.15298214430026447,-0.01165504292271835,0.005300290837315329,0.006083734306730822,1.1478114113851756,0.1600899344665465,0.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_smooth,500,99,2026082705,3,0.5,0.2,37,446,inference,42,ZLZ,0.5238095238095238,0.6767916681097883,-0.15298214430026447,-0.011636238897637874,0.005300154419717891,0.006083734306730822,1.1478409542366952,0.15983370529797897,0.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_smooth,500,100,2026082705,0,0.25,0.75,133,13,balance,63,LOO,0.6984126984126984,0.6500883079028833,0.048324390509815074,0.0326683644638307,0.0034300721492236384,0.003397296792074058,0.9904447032821164,0.5577964738641074,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,100,2026082705,0,0.25,0.75,133,13,balance,63,ZLZ,0.6984126984126984,0.6500883079028833,0.048324390509815074,0.020411854577342292,0.0033837869628684358,0.003397296792074058,1.0039925176596136,0.3508980535433814,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,100,2026082705,0,0.25,0.75,133,13,inference,42,LOO,0.6904761904761905,0.6500883079028833,0.040387882573307166,0.03412271665324873,0.00513327797175927,0.0052126541673580004,1.0154630620113345,0.4762623041114847,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,100,2026082705,0,0.25,0.75,133,13,inference,42,ZLZ,0.6666666666666666,0.6500883079028833,0.01657835876378333,0.031401633446246136,0.005154629692843163,0.005420054200542005,1.051492449218489,0.43737454547188837,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,100,2026082705,1,0.5,0.8,83,186,balance,63,LOO,0.7619047619047619,0.6764983587437996,0.08540640316096226,-0.006650706611301294,0.0035091325540740903,0.002925901543413063,0.8337962440364648,0.11227108068367579,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
legacy,legacy_smooth,500,100,2026082705,1,0.5,0.8,83,186,balance,63,ZLZ,0.7936507936507936,0.6764983587437996,0.11715243490699401,-0.006919142503198805,0.003510591877697557,0.002641438893359016,0.7524198156270503,0.11677828780416463,0.0,0.20146442600338665,1.0,0.5234144786109524,0.0
legacy,legacy_smooth,500,100,2026082705,1,0.5,0.8,83,186,inference,42,LOO,0.7857142857142857,0.6764983587437996,0.1092159269704861,-0.005021445594984186,0.005251234168536893,0.004106520657043305,0.7820105760371128,0.06929438889000104,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
legacy,legacy_smooth,500,100,2026082705,1,0.5,0.8,83,186,inference,42,ZLZ,0.8095238095238095,0.6764983587437996,0.13302545078000994,-0.004701317844926778,0.00524893249938093,0.0037608539350699626,0.7164988186671338,0.0648909481517276,0.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_smooth,500,100,2026082705,2,0.75,0.25,13,133,balance,63,LOO,0.6349206349206349,0.6500883079028833,-0.015167672982248415,0.03438874202428244,0.003421669898973773,0.0037386519721389158,1.0926395831638265,0.5878915724740935,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,100,2026082705,2,0.75,0.25,13,133,balance,63,ZLZ,0.6031746031746031,0.6500883079028833,-0.04691370472828016,0.023152535189306267,0.003369330372258788,0.0038605645364477924,1.145795784299918,0.39886575810664754,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,100,2026082705,2,0.75,0.25,13,133,inference,42,LOO,0.6190476190476191,0.6500883079028833,-0.03104068885526423,0.03234907689681343,0.005148768751718636,0.005751894253636414,1.1171397534054055,0.45082729163277696,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,100,2026082705,2,0.75,0.25,13,133,inference,42,ZLZ,0.5952380952380952,0.6500883079028833,-0.05485021266478807,0.030701809159837667,0.005163416179726001,0.0058763342735468176,1.1380710113238728,0.4272631147491523,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,100,2026082705,3,0.5,0.2,83,406,balance,63,LOO,0.6349206349206349,0.6758314960358336,-0.040910861115198704,-0.00723407678376653,0.0035157713550993744,0.0037386519721389158,1.0633945141842824,0.12200364402164214,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,100,2026082705,3,0.5,0.2,83,406,balance,63,ZLZ,0.6507936507936508,0.6758314960358336,-0.025037845242182777,-0.006892999947883949,0.003514043708294984,0.0036655044335535884,1.0431015484813344,0.11627991234048679,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,100,2026082705,3,0.5,0.2,83,406,inference,42,LOO,0.5952380952380952,0.6758314960358336,-0.08059340079773836,-0.004993086028924121,0.005256448076467658,0.005876334273546816,1.1179287206991155,0.06886885450873503,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,100,2026082705,3,0.5,0.2,83,406,inference,42,ZLZ,0.6190476190476191,0.6758314960358336,-0.05678387698821452,-0.004683554883438634,0.00525423812758104,0.005751894253636414,1.0947151830525212,0.06461312379563895,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,101,2026082705,0,0.25,0.75,204,416,balance,63,LOO,0.6984126984126984,0.6528934035622931,0.04551929485040529,-0.02902168053991272,0.0037110275518338924,0.0033972967920740584,0.915459867818875,0.4764040752829346,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,101,2026082705,0,0.25,0.75,204,416,balance,63,ZLZ,0.6825396825396826,0.6528934035622931,0.029646278977389473,-0.026604745226698645,0.0037010277466142214,0.0034948268435211604,0.944285501971257,0.43731858464511697,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,101,2026082705,0,0.25,0.75,204,416,inference,42,LOO,0.7142857142857143,0.6528934035622931,0.06139231072342122,-0.03146484424168616,0.005580531863295887,0.004977600796416126,0.8919581355954006,0.4211994448850455,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,101,2026082705,0,0.25,0.75,204,416,inference,42,ZLZ,0.6666666666666666,0.6528934035622931,0.013773263104373545,-0.03019089316018908,0.005573096611313992,0.0054200542005420045,0.9725390709248976,0.40441539104629914,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,101,2026082705,1,0.5,0.8,269,11,balance,63,LOO,0.7301587301587301,0.6770495740953018,0.053109156063428364,-0.010172441018004075,0.0035236185091896853,0.0031778541763180777,0.9018723701303516,0.1713683988863064,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,101,2026082705,1,0.5,0.8,269,11,balance,63,ZLZ,0.7142857142857143,0.6770495740953018,0.03723614019041255,-0.009298755110406676,0.0035193052942387123,0.0032916392363396964,0.9353093753270803,0.15674595383482817,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,101,2026082705,1,0.5,0.8,269,11,inference,42,LOO,0.7380952380952381,0.6770495740953018,0.061045663999936384,-0.009819193797508952,0.0052827423172255705,0.004714894087716387,0.8925088154200543,0.13509712847090183,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,101,2026082705,1,0.5,0.8,269,11,inference,42,ZLZ,0.7857142857142857,0.6770495740953018,0.10866471161898394,-0.009142795886000532,0.005277760295083836,0.004106520657043305,0.7780801755753239,0.12585028210929264,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
legacy,legacy_smooth,500,101,2026082705,2,0.75,0.25,416,204,balance,63,LOO,0.6190476190476191,0.6528934035622931,-0.033845784514674015,0.0370627371307386,0.003390936643447875,0.0038036720064369843,1.1217172145597636,0.6364695803209695,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,101,2026082705,2,0.75,0.25,416,204,balance,63,ZLZ,0.6190476190476191,0.6528934035622931,-0.033845784514674015,0.0370627371307386,0.003390936643447875,0.0038036720064369848,1.1217172145597636,0.6364695803209695,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,101,2026082705,2,0.75,0.25,416,204,inference,42,LOO,0.5476190476190477,0.6528934035622931,-0.10527435594324541,0.03635816579041762,0.005091910379353466,0.006042254300094022,1.1866379904473543,0.5095204155283071,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_smooth,500,101,2026082705,2,0.75,0.25,416,204,inference,42,ZLZ,0.5714285714285714,0.6528934035622931,-0.08146483213372169,0.0362951683868894,0.0050926797321211754,0.005973120955699354,1.1728836820475774,0.5085991535021763,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,101,2026082705,3,0.5,0.2,269,17,balance,63,LOO,0.6984126984126984,0.6757591949524395,0.02265350346025885,-0.009677812934266838,0.0035281188697010553,0.003397296792074058,0.9629201615766189,0.16293171119647504,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,101,2026082705,3,0.5,0.2,269,17,balance,63,ZLZ,0.6825396825396826,0.6757591949524395,0.006780487587243034,-0.009230983585338803,0.003525825534904833,0.0034948268435211604,0.9912081040094602,0.1554596083831948,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,101,2026082705,3,0.5,0.2,269,17,inference,42,LOO,0.6666666666666666,0.6757591949524395,-0.009092528285772894,-0.0089421030181972,0.005286437414463445,0.005420054200542005,1.0252753935406462,0.12298669229072184,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,101,2026082705,3,0.5,0.2,269,17,inference,42,ZLZ,0.6666666666666666,0.6757591949524395,-0.009092528285772894,-0.009076161028622298,0.005287558049924214,0.005420054200542005,1.0250580985337248,0.12481725242755785,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,102,2026082705,0,0.25,0.75,257,373,balance,63,LOO,0.6507936507936508,0.6507911361464083,2.514647242546353e-06,0.012987117069390153,0.003531507866001132,0.0036655044335535884,1.0379431598730051,0.21854086938978676,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,102,2026082705,0,0.25,0.75,257,373,balance,63,ZLZ,0.6666666666666666,0.6507911361464083,0.015875530520258363,0.012409303980278397,0.003534456117567974,0.003584229390681003,1.0140823004890716,0.20873060227810591,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,102,2026082705,0,0.25,0.75,257,373,inference,42,LOO,0.6428571428571429,0.6507911361464083,-0.007933993289265362,0.010538862240298541,0.0053138938885645545,0.005599800895968143,1.0538036726737916,0.14457303183628947,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,102,2026082705,0,0.25,0.75,257,373,inference,42,ZLZ,0.5714285714285714,0.6507911361464083,-0.07936256471783687,0.01091218748239986,0.005311680286177687,0.005973120955699353,1.1245256931677345,0.1497255288240398,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,102,2026082705,1,0.5,0.8,162,347,balance,63,LOO,0.6825396825396826,0.6767753873909914,0.005764295148691145,-0.00864338406719567,0.003518565185694219,0.0034948268435211604,0.9932534027592912,0.14571390954433014,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,102,2026082705,1,0.5,0.8,162,347,balance,63,ZLZ,0.6825396825396826,0.6767753873909914,0.005764295148691145,-0.00848293227860808,0.0035177149559952,0.0034948268435211604,0.9934934715403726,0.14302622539316648,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,102,2026082705,1,0.5,0.8,162,347,inference,42,LOO,0.6904761904761905,0.6767753873909914,0.013700803085199054,-0.008793125497665422,0.00527904243874541,0.0052126541673580004,0.9874241830487752,0.12102238152238627,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,102,2026082705,1,0.5,0.8,162,347,inference,42,ZLZ,0.7142857142857143,0.6767753873909914,0.03751032689472289,-0.00842596449619093,0.005276150610521009,0.004977600796416126,0.9434152214097994,0.1160008129231979,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,102,2026082705,2,0.75,0.25,373,257,balance,63,LOO,0.6190476190476191,0.6507911361464083,-0.0317435170987892,-0.040694397526062964,0.00376035141358588,0.003803672006436983,1.01152035756408,0.663621437399227,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,102,2026082705,2,0.75,0.25,373,257,balance,63,ZLZ,0.6349206349206349,0.6507911361464083,-0.01587050122577338,-0.041531906936158824,0.003762658234591827,0.0037386519721389153,0.9936198663401817,0.6770714257748108,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
legacy,legacy_smooth,500,102,2026082705,2,0.75,0.25,373,257,inference,42,LOO,0.6428571428571429,0.6507911361464083,-0.007933993289265362,-0.04412509043384949,0.005663316861242787,0.005599800895968143,0.9887846703917771,0.5863408847307194,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,102,2026082705,2,0.75,0.25,373,257,inference,42,ZLZ,0.6428571428571429,0.6507911361464083,-0.007933993289265362,-0.04342915319116725,0.0056592215443220595,0.005599800895968142,0.9895002081313578,0.5773019353010377,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,102,2026082705,3,0.5,0.2,162,248,balance,63,LOO,0.6666666666666666,0.6761203478102378,-0.009453681143571147,-0.009361416233990894,0.0035256880219438308,0.0035842293906810036,1.0166042396187105,0.15765930780775633,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,102,2026082705,3,0.5,0.2,162,248,balance,63,ZLZ,0.6666666666666666,0.6761203478102378,-0.009453681143571147,-0.008451498850655659,0.003521047706172469,0.0035842293906810036,1.0179440012692176,0.14242878912208565,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,102,2026082705,3,0.5,0.2,162,248,inference,42,LOO,0.6428571428571429,0.6761203478102378,-0.03326320495309487,-0.00820379440681196,0.005279653443376524,0.005599800895968143,1.060637967250152,0.112904710082583,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,102,2026082705,3,0.5,0.2,162,248,inference,42,ZLZ,0.6666666666666666,0.6761203478102378,-0.009453681143571147,-0.00839474216183489,0.005281152856121028,0.005420054200542005,1.0263013300703816,0.11551622627502213,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,103,2026082705,0,0.25,0.75,451,210,balance,63,LOO,0.6190476190476191,0.6514708773196054,-0.03242325827198633,0.002541696261703863,0.0035802059783534906,0.0038036720064369835,1.0624170870152736,0.042478546060172574,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,103,2026082705,0,0.25,0.75,451,210,balance,63,ZLZ,0.6190476190476191,0.6514708773196054,-0.03242325827198633,-0.006325659229113323,0.003516443574567348,0.0038036720064369835,1.0816815130909574,0.10667286654066513,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,103,2026082705,0,0.25,0.75,451,210,inference,42,LOO,0.6428571428571429,0.6514708773196054,-0.008613734462462497,0.004873708187833836,0.005357069279393332,0.0055998008959681446,1.0453105240786247,0.06658798774288659,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,103,2026082705,0,0.25,0.75,451,210,inference,42,ZLZ,0.5714285714285714,0.6514708773196054,-0.080042305891034,-0.00936831333666488,0.005218821592629759,0.005973120955699353,1.144534422126031,0.1296806511788477,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,103,2026082705,1,0.5,0.8,347,327,balance,63,LOO,0.6825396825396826,0.6793705746787992,0.0031691078608833134,-0.025340679777614006,0.003586269638772551,0.00349482684352116,0.9745019743460538,0.4231523831710271,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,103,2026082705,1,0.5,0.8,347,327,balance,63,ZLZ,0.6666666666666666,0.6793705746787992,-0.012703908012132614,-0.03570324052909013,0.003529212997284017,0.003584229390681003,1.0155888560535522,0.600992013468085,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,103,2026082705,1,0.5,0.8,347,327,inference,42,LOO,0.6190476190476191,0.6793705746787992,-0.060322955631180175,-0.025676188355165275,0.00538174779326328,0.005751894253636414,1.0687781134664975,0.3500006752380764,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,103,2026082705,1,0.5,0.8,347,327,inference,42,ZLZ,0.6190476190476191,0.6793705746787992,-0.060322955631180175,-0.04168792872363469,0.005256905713881057,0.005751894253636414,1.0941596761852361,0.5749700509717769,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,103,2026082705,2,0.75,0.25,210,451,balance,63,LOO,0.6825396825396826,0.6514708773196054,0.031068805220077156,0.008310278172724894,0.003552829092307332,0.0034948268435211604,0.9836743487290849,0.13942106732489987,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,103,2026082705,2,0.75,0.25,210,451,balance,63,ZLZ,0.6507936507936508,0.6514708773196054,-0.0006772265259545884,9.516385875862898e-05,0.0034846297106832696,0.003665504433553588,1.0519064399628426,0.0016121064892188775,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,103,2026082705,2,0.75,0.25,210,451,inference,42,LOO,0.6904761904761905,0.6514708773196054,0.039005313156585064,0.0056154389087736956,0.005350052220634893,0.0052126541673580004,0.9743183715577662,0.07677232556079888,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,103,2026082705,2,0.75,0.25,210,451,inference,42,ZLZ,0.6428571428571429,0.6514708773196054,-0.008613734462462497,-0.008594119074052053,0.0052108524068710145,0.005599800895968143,1.0746420083946846,0.1190548193877704,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,103,2026082705,3,0.5,0.2,347,33,balance,63,LOO,0.7142857142857143,0.6760579932868322,0.03822772099888205,-0.024134219855843964,0.003596374110299007,0.003291639236339696,0.9152660806097352,0.40243971560145747,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,103,2026082705,3,0.5,0.2,347,33,balance,63,ZLZ,0.7301587301587301,0.6760579932868322,0.05410073687189787,-0.025582997177880595,0.0036031705852337527,0.003177854176318078,0.8819605125944703,0.4261956484876745,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,103,2026082705,3,0.5,0.2,347,33,inference,42,LOO,0.6904761904761905,0.6760579932868322,0.014418197189358217,-0.02600727707740802,0.00540673627723548,0.0052126541673580004,0.9641036477598061,0.353693673173146,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,103,2026082705,3,0.5,0.2,347,33,inference,42,ZLZ,0.6666666666666666,0.6760579932868322,-0.009391326620165619,-0.02672671992367215,0.005412611247978129,0.0054200542005420045,1.001375113087358,0.3632806322500476,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,104,2026082705,0,0.25,0.75,492,278,balance,63,LOO,0.6507936507936508,0.6501548027252666,0.0006388480683842124,-0.02055426813559702,0.0036929726250177456,0.003665504433553588,0.9925620376175884,0.3382314391731299,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,104,2026082705,0,0.25,0.75,492,278,balance,63,ZLZ,0.6031746031746031,0.6501548027252666,-0.04698019955066346,-0.020612412120090795,0.003693299446535469,0.003860564536447792,1.045288797275625,0.3391732216513806,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,104,2026082705,0,0.25,0.75,492,278,inference,42,LOO,0.6904761904761905,0.6501548027252666,0.040321387750923865,-0.024458366509280127,0.00556478697990592,0.0052126541673580004,0.9367212412946897,0.32787112928950585,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,104,2026082705,0,0.25,0.75,492,278,inference,42,ZLZ,0.6666666666666666,0.6501548027252666,0.01651186394140003,-0.021509930389205678,0.005541753953153482,0.005420054200542005,0.9780394882847109,0.28894513396351806,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,104,2026082705,1,0.5,0.8,193,324,balance,63,LOO,0.6190476190476191,0.6750574566281744,-0.05600983758055533,-0.009309496091881253,0.0035303988075609844,0.0038036720064369843,1.0774057588878447,0.15668026235200005,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,104,2026082705,1,0.5,0.8,193,324,balance,63,ZLZ,0.6349206349206349,0.6750574566281744,-0.040136821707539516,-0.00878311967208556,0.0035278205344358503,0.0037386519721389158,1.0597625178619752,0.14787527260690347,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,104,2026082705,1,0.5,0.8,193,324,inference,42,LOO,0.6190476190476191,0.6750574566281744,-0.05600983758055533,-0.009494010319721413,0.005297288456147997,0.005751894253636414,1.085818584593181,0.13044363370141845,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,104,2026082705,1,0.5,0.8,193,324,inference,42,ZLZ,0.6190476190476191,0.6750574566281744,-0.05600983758055533,-0.009783082576018787,0.005299351262960051,0.005751894253636413,1.0853959226744265,0.13438919906657457,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,104,2026082705,2,0.75,0.25,278,492,balance,63,LOO,0.6190476190476191,0.6501548027252666,-0.031107183677647532,0.002014949815247302,0.0035867418532785945,0.0038036720064369835,1.0604811168554258,0.03364450737442171,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,104,2026082705,2,0.75,0.25,278,492,balance,63,ZLZ,0.6190476190476191,0.6501548027252666,-0.031107183677647532,0.001955203999589261,0.0035859070051958296,0.003803672006436983,1.060728011330361,0.03265070519291262,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,104,2026082705,2,0.75,0.25,278,492,inference,42,LOO,0.5952380952380952,0.6501548027252666,-0.05491670748717137,-0.0017433126276170663,0.005407978047454466,0.005876334273546817,1.086604683299853,0.023705974666787994,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,104,2026082705,2,0.75,0.25,278,492,inference,42,ZLZ,0.6428571428571429,0.6501548027252666,-0.007297659868123696,0.0018044899911057177,0.005385880967724748,0.005599800895968143,1.0397186513265562,0.024588164051297354,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,104,2026082705,3,0.5,0.2,193,354,balance,63,LOO,0.6190476190476191,0.6748312074997778,-0.055783588452158694,-0.009039756453462222,0.003530361492351371,0.0038036720064369843,1.077417146849621,0.15214130646841176,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,104,2026082705,3,0.5,0.2,193,354,balance,63,ZLZ,0.6349206349206349,0.6748312074997778,-0.03991057257914288,-0.0087717681238072,0.0035289582556014445,0.0037386519721389158,1.0594208549235822,0.14766034619814106,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,104,2026082705,3,0.5,0.2,193,354,inference,42,LOO,0.5476190476190477,0.6748312074997778,-0.1272121598807301,-0.008611586379993597,0.005292411881255771,0.00604225430009402,1.1416825514835645,0.11837400576375028,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_smooth,500,104,2026082705,3,0.5,0.2,193,354,inference,42,ZLZ,0.5714285714285714,0.6748312074997778,-0.10340263607120637,-0.00977043864785676,0.005301038159644924,0.005973120955699353,1.1267832405302751,0.13419415399280266,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,105,2026082705,0,0.25,0.75,418,1,balance,63,LOO,0.6031746031746031,0.650213430677922,-0.04703882750331889,0.0331206799918059,0.00342693665703762,0.0038605645364477915,1.1265351311701852,0.5657781953220298,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,105,2026082705,0,0.25,0.75,418,1,balance,63,ZLZ,0.6190476190476191,0.650213430677922,-0.031165811630302964,0.03252130383345131,0.0034305722656877316,0.0038036720064369835,1.108757289412312,0.5552450080956809,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,105,2026082705,0,0.25,0.75,418,1,inference,42,LOO,0.6666666666666666,0.650213430677922,0.016453235988744597,0.030324055125528382,0.005164874018758959,0.005420054200542005,1.0494068550087041,0.4219465216669736,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,105,2026082705,0,0.25,0.75,418,1,inference,42,ZLZ,0.6666666666666666,0.650213430677922,0.016453235988744597,0.029949458791130867,0.005168314739132422,0.0054200542005420045,1.0487082296872348,0.4165954305767035,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,105,2026082705,1,0.5,0.8,447,491,balance,63,LOO,0.5714285714285714,0.6768018888629963,-0.1053733174344249,-0.0064665964407912835,0.0035066238303147037,0.003949967083607638,1.1264302288315728,0.10920214497250674,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_smooth,500,105,2026082705,1,0.5,0.8,447,491,balance,63,ZLZ,0.6031746031746031,0.6768018888629963,-0.07362728568839316,-0.006516084323361704,0.003506892772343736,0.0038605645364477924,1.1008504642323835,0.1100336329811648,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,105,2026082705,1,0.5,0.8,447,491,inference,42,LOO,0.5476190476190477,0.6768018888629963,-0.12918284124394863,-0.006298423995682034,0.005258867089498585,0.00604225430009402,1.148965014187139,0.08685319429989537,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_smooth,500,105,2026082705,1,0.5,0.8,447,491,inference,42,ZLZ,0.5476190476190477,0.6768018888629963,-0.12918284124394863,-0.006291925879057247,0.005258814706154937,0.00604225430009402,1.1489764590910843,0.08676401953731853,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_smooth,500,105,2026082705,2,0.75,0.25,1,418,balance,63,LOO,0.47619047619047616,0.650213430677922,-0.17402295448744587,-0.05109510369894199,0.003801671898763817,0.004023114622192963,1.058248772994101,0.8286897528270405,0.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_smooth,500,105,2026082705,2,0.75,0.25,1,418,balance,63,ZLZ,0.49206349206349204,0.650213430677922,-0.15814993861443,-0.04949764803433854,0.0037970238409522628,0.004031242126480222,1.06168470237185,0.8032725037031068,0.0,0.24888431549714973,1.0,0.705755596619691,0.0
legacy,legacy_smooth,500,105,2026082705,2,0.75,0.25,1,418,inference,42,LOO,0.5238095238095238,0.650213430677922,-0.1264039068683982,-0.04523867332180509,0.005678471933249546,0.006083734306730822,1.071368209307915,0.6003356284804242,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_smooth,500,105,2026082705,2,0.75,0.25,1,418,inference,42,ZLZ,0.5,0.650213430677922,-0.15021343067792203,-0.04423320753017845,0.005672019279684437,0.006097560975609756,1.0750247266347435,0.587326482768747,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_smooth,500,105,2026082705,3,0.5,0.2,447,344,balance,63,LOO,0.5714285714285714,0.6783767005124314,-0.10694812908385998,-0.006266048023940485,0.0034971192776801618,0.003949967083607638,1.1294916672753226,0.10595915749012838,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
legacy,legacy_smooth,500,105,2026082705,3,0.5,0.2,447,344,balance,63,ZLZ,0.6349206349206349,0.6783767005124314,-0.04345606559179649,-0.006574124458380237,0.003498637286063194,0.0037386519721389158,1.068602334695231,0.11114462415282012,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,105,2026082705,3,0.5,0.2,447,344,inference,42,LOO,0.5952380952380952,0.6783767005124314,-0.08313860527433614,-0.006239867830174828,0.005245521184960111,0.005876334273546816,1.1202574665784144,0.08615511532324471,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,105,2026082705,3,0.5,0.2,447,344,inference,42,ZLZ,0.6904761904761905,0.6783767005124314,0.012099489963759091,-0.00634796938761617,0.0052464041985502185,0.0052126541673580004,0.9935670165860373,0.08764031912931594,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,106,2026082705,0,0.25,0.75,191,419,balance,63,LOO,0.7142857142857143,0.6501239660472018,0.0641617482385125,0.04290115837170516,0.003371951180213073,0.003291639236339696,0.9761823527147561,0.7388025395445161,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,106,2026082705,0,0.25,0.75,191,419,balance,63,ZLZ,0.6984126984126984,0.6501239660472018,0.04828873236549658,0.03264073311708038,0.0033141909990261086,0.003397296792074058,1.0250757403759683,0.5669844364251131,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,106,2026082705,0,0.25,0.75,191,419,inference,42,LOO,0.7857142857142857,0.6501239660472018,0.1355903196670839,0.0421806614578113,0.005065556919024657,0.004106520657043305,0.8106750595616624,0.5926520432557494,0.0,0.2511973726006038,1.0,0.6533790320830186,0.0
legacy,legacy_smooth,500,106,2026082705,0,0.25,0.75,191,419,inference,42,ZLZ,0.7380952380952381,0.6501239660472018,0.08797127204803634,0.04503607671118637,0.005040468575216036,0.004714894087716387,0.9354078926113145,0.6343443769288715,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,106,2026082705,1,0.5,0.8,70,480,balance,63,LOO,0.5396825396825397,0.6759941207245923,-0.13631158104205265,-0.009675438869215958,0.0035274919286490914,0.004006859613618446,1.135894764514156,0.1629062171351322,0.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_smooth,500,106,2026082705,1,0.5,0.8,70,480,balance,63,ZLZ,0.5555555555555556,0.6759941207245923,-0.12043856516903673,-0.009497835367317076,0.0035266343989090927,0.003982477100756672,1.1292571472644248,0.15993533255868636,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_smooth,500,106,2026082705,1,0.5,0.8,70,480,inference,42,LOO,0.5238095238095238,0.6759941207245923,-0.15218459691506847,-0.00991990113775143,0.0052927875701440415,0.006083734306730822,1.1494385947111145,0.13635313015674821,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_smooth,500,106,2026082705,1,0.5,0.8,70,480,inference,42,ZLZ,0.5714285714285714,0.6759941207245923,-0.10456554929602091,-0.01039263886510522,0.005296457120334052,0.005973120955699353,1.1277578237662809,0.1428016106652584,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,106,2026082705,2,0.75,0.25,419,191,balance,63,LOO,0.7142857142857143,0.6501239660472018,0.0641617482385125,0.027960299271032163,0.003457941161631918,0.0032916392363396964,0.9519072426282297,0.4754808341080714,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,106,2026082705,2,0.75,0.25,419,191,balance,63,ZLZ,0.746031746031746,0.6501239660472018,0.09590777998454425,0.018284180697790475,0.003396887604066149,0.0030559416120091998,0.8996298871800087,0.3137147337832935,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_smooth,500,106,2026082705,2,0.75,0.25,419,191,inference,42,LOO,0.7619047619047619,0.6501239660472018,0.11178079585756007,0.027376727997604378,0.00519447583429662,0.00442453404125878,0.8517768072084799,0.37984872758564225,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_smooth,500,106,2026082705,2,0.75,0.25,419,191,inference,42,ZLZ,0.8095238095238095,0.6501239660472018,0.15939984347660774,0.02785625567800598,0.005189960077906544,0.003760853935069963,0.7246402435887264,0.38667022521073335,0.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_smooth,500,106,2026082705,3,0.5,0.2,70,202,balance,63,LOO,0.6190476190476191,0.6762707846158031,-0.057223165568184076,-0.010005089788987176,0.003527485521342554,0.0038036720064369843,1.07829556873399,0.16845673172195372,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,106,2026082705,3,0.5,0.2,70,202,balance,63,ZLZ,0.6031746031746031,0.6762707846158031,-0.0730961814412,-0.009512766025682184,0.003525244849962708,0.0038605645364477924,1.095119545097309,0.16021831929939342,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,106,2026082705,3,0.5,0.2,70,202,inference,42,LOO,0.6190476190476191,0.6762707846158031,-0.057223165568184076,-0.009628492043191605,0.005288431782892791,0.005751894253636414,1.087637033012858,0.1324020844907426,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,106,2026082705,3,0.5,0.2,70,202,inference,42,ZLZ,0.6428571428571429,0.6762707846158031,-0.03341364175866024,-0.010408976160331651,0.0052943932664358175,0.005599800895968143,1.0576851046310591,0.14305397012938767,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,107,2026082705,0,0.25,0.75,189,14,balance,63,LOO,0.6507936507936508,0.648678452378975,0.0021151984146757785,0.006890670602579196,0.003574133855038446,0.0036655044335535884,1.0255643974795006,0.1152593279634008,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,107,2026082705,0,0.25,0.75,189,14,balance,63,ZLZ,0.6349206349206349,0.648678452378975,-0.013757817458340149,0.007543814964971252,0.003570802243223484,0.0037386519721389153,1.0470061676571334,0.1262432388187581,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
legacy,legacy_smooth,500,107,2026082705,0,0.25,0.75,189,14,inference,42,LOO,0.6190476190476191,0.648678452378975,-0.029630833331355966,0.006352964106093539,0.005366504780552369,0.005751894253636413,1.0718138693327273,0.08672227081697755,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,107,2026082705,0,0.25,0.75,189,14,inference,42,ZLZ,0.5952380952380952,0.648678452378975,-0.0534403571408798,0.0036710364678033125,0.0053870849467172995,0.005876334273546817,1.0908189367104093,0.05001632598218584,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,107,2026082705,1,0.5,0.8,353,388,balance,63,LOO,0.6349206349206349,0.6777817342188238,-0.04286109929818893,-0.016019562576568447,0.0035489208013278423,0.0037386519721389158,1.05346165255085,0.2689072426039362,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,107,2026082705,1,0.5,0.8,353,388,balance,63,ZLZ,0.6507936507936508,0.6777817342188238,-0.026988083425173004,-0.01587682245146016,0.0035485274244009446,0.003665504433553588,1.0329649443733386,0.26652595315780864,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,107,2026082705,1,0.5,0.8,353,388,inference,42,LOO,0.5714285714285714,0.6777817342188238,-0.10635316279025242,-0.01636935137975859,0.005326436670208163,0.005973120955699353,1.1214103021459405,0.22429164046194122,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,107,2026082705,1,0.5,0.8,353,388,inference,42,ZLZ,0.5952380952380952,0.6777817342188238,-0.08254363898072858,-0.013943971816808398,0.005308736991221376,0.005876334273546816,1.1069175744181767,0.19137750635114423,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,107,2026082705,2,0.75,0.25,14,189,balance,63,LOO,0.5873015873015873,0.648678452378975,-0.06137686507738771,0.03436143700559835,0.0034284756393517662,0.003909329562171343,1.1402529792833802,0.5868414532054498,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,107,2026082705,2,0.75,0.25,14,189,balance,63,ZLZ,0.5873015873015873,0.648678452378975,-0.06137686507738771,0.03407116951446143,0.0034299246469541135,0.003909329562171343,1.1397712674658778,0.5817611982975681,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,107,2026082705,2,0.75,0.25,14,189,inference,42,LOO,0.6190476190476191,0.648678452378975,-0.029630833331355966,0.03640690823549109,0.0051266187478838906,0.005751894253636414,1.1219664532320877,0.5084734585831625,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,107,2026082705,2,0.75,0.25,14,189,inference,42,ZLZ,0.5714285714285714,0.648678452378975,-0.07724988095040364,0.035197943982765656,0.005135649909681375,0.005973120955699354,1.1630701197991,0.49115615447076666,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,107,2026082705,3,0.5,0.2,353,107,balance,63,LOO,0.7142857142857143,0.67555211536294,0.03873359892277428,-0.014658450580635973,0.0035537378785641255,0.003291639236339696,0.9262470527707211,0.2458925504065494,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,107,2026082705,3,0.5,0.2,353,107,balance,63,ZLZ,0.7142857142857143,0.67555211536294,0.03873359892277428,-0.015677706030052474,0.003558989263399366,0.003291639236339696,0.9248803502137259,0.26279625857136196,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,107,2026082705,3,0.5,0.2,353,107,inference,42,LOO,0.7380952380952381,0.67555211536294,0.06254312273229812,-0.015987641360456273,0.005340593504895073,0.004714894087716387,0.8828408459462074,0.21877094151064824,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,107,2026082705,3,0.5,0.2,353,107,inference,42,ZLZ,0.7380952380952381,0.67555211536294,0.06254312273229812,-0.013769095907169682,0.005324780054479049,0.004714894087716387,0.8854626931961924,0.1886924781502933,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,108,2026082705,0,0.25,0.75,493,455,balance,63,LOO,0.5238095238095238,0.6509732106567696,-0.12716368684724577,0.017627831164045205,0.003509104008798088,0.0040231146221929625,1.1464791616623895,0.2975779597804736,0.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_smooth,500,108,2026082705,0,0.25,0.75,493,455,balance,63,ZLZ,0.5238095238095238,0.6509732106567696,-0.12716368684724577,0.016728041557719342,0.003513597103290801,0.0040231146221929625,1.145013074613749,0.2822078684902332,0.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_smooth,500,108,2026082705,0,0.25,0.75,493,455,inference,42,LOO,0.5476190476190477,0.6509732106567696,-0.10335416303772194,0.01436077307058048,0.005288363014313001,0.00604225430009402,1.1425566444172999,0.19747730418429824,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
legacy,legacy_smooth,500,108,2026082705,0,0.25,0.75,493,455,inference,42,ZLZ,0.5238095238095238,0.6509732106567696,-0.12716368684724577,0.011442517836552146,0.005312745372348241,0.006083734306730822,1.145120626031773,0.15698642417302214,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_smooth,500,108,2026082705,1,0.5,0.8,178,139,balance,63,LOO,0.746031746031746,0.6773387574314615,0.0686929886002845,-0.01678183868866434,0.0035549697982529297,0.0030559416120091993,0.859625196678471,0.2814631763883693,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_smooth,500,108,2026082705,1,0.5,0.8,178,139,balance,63,ZLZ,0.746031746031746,0.6773387574314615,0.0686929886002845,-0.01639766643372742,0.003553278285609747,0.0030559416120091993,0.8600344150879801,0.27508533387257383,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_smooth,500,108,2026082705,1,0.5,0.8,178,139,inference,42,LOO,0.7142857142857143,0.6773387574314615,0.036946956854252755,-0.015101362188443601,0.00532062054482869,0.004977600796416128,0.9355301236909376,0.2070308094764102,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,108,2026082705,1,0.5,0.8,178,139,inference,42,ZLZ,0.7380952380952381,0.6773387574314615,0.06075648066377659,-0.014973409809087679,0.005319614728841486,0.004714894087716387,0.8863224740982707,0.2052960630917472,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,108,2026082705,2,0.75,0.25,455,493,balance,63,LOO,0.5396825396825397,0.6509732106567696,-0.11129067097422995,-0.032405515034438226,0.0037365412991786566,0.004006859613618446,1.072344527410739,0.5301320181092645,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_smooth,500,108,2026082705,2,0.75,0.25,455,493,balance,63,ZLZ,0.5079365079365079,0.6509732106567696,-0.1430367027202617,-0.03253002030694163,0.0037367935576803424,0.004031242126480222,1.0787971195772084,0.5321508762654729,0.0,0.24888431549714968,1.0,0.7057555966196909,0.0
legacy,legacy_smooth,500,108,2026082705,2,0.75,0.25,455,493,inference,42,LOO,0.5238095238095238,0.6509732106567696,-0.12716368684724577,-0.03359523901430006,0.005611123201357195,0.006083734306730822,1.0842275402648998,0.4484900712610906,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_smooth,500,108,2026082705,2,0.75,0.25,455,493,inference,42,ZLZ,0.5238095238095238,0.6509732106567696,-0.12716368684724577,-0.034025003912128815,0.005614803614439058,0.006083734306730822,1.0835168466241383,0.454078457415188,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_smooth,500,108,2026082705,3,0.5,0.2,178,308,balance,63,LOO,0.6507936507936508,0.6751920724244452,-0.02439842163079442,-0.017644446577145145,0.0035696038829093227,0.003665504433553588,1.0268658803021313,0.2953235147465906,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,108,2026082705,3,0.5,0.2,178,308,balance,63,ZLZ,0.6666666666666666,0.6751920724244452,-0.008525405757778604,-0.016199172741805934,0.0035632640370614173,0.003584229390681004,1.0058837496748843,0.27137437375803014,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,108,2026082705,3,0.5,0.2,178,308,inference,42,LOO,0.6428571428571429,0.6751920724244452,-0.03233492956730233,-0.016954767480912958,0.0053497183780346225,0.005599800895968143,1.0467468566121785,0.23180691011263788,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,108,2026082705,3,0.5,0.2,178,308,inference,42,ZLZ,0.6666666666666666,0.6751920724244452,-0.008525405757778604,-0.01479215673837353,0.00533484127463572,0.005420054200542005,1.0159729074436434,0.2025213196803078,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,109,2026082705,0,0.25,0.75,209,226,balance,63,LOO,0.5873015873015873,0.6506311614941884,-0.0633295741926011,0.0036604245737238417,0.003577519453794618,0.003909329562171343,1.0927486524286483,0.0611984552875465,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,109,2026082705,0,0.25,0.75,209,226,balance,63,ZLZ,0.5555555555555556,0.6506311614941884,-0.09507560593863285,-0.006783877463381827,0.003520374763641898,0.003982477100756672,1.1312650976502059,0.1143361449715263,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_smooth,500,109,2026082705,0,0.25,0.75,209,226,inference,42,LOO,0.6428571428571429,0.6506311614941884,-0.007774018637045521,0.0015057757101704095,0.005381971334269274,0.005599800895968143,1.040473935695617,0.020525303948259355,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,109,2026082705,0,0.25,0.75,209,226,inference,42,ZLZ,0.6190476190476191,0.6506311614941884,-0.03158354244656936,-0.010001451062733757,0.005228222480081231,0.005751894253636413,1.1001624884079235,0.13832031975267464,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,109,2026082705,1,0.5,0.8,241,306,balance,63,LOO,0.7301587301587301,0.6766344234720062,0.05352430668672392,-0.008425230448643628,0.003517738320130482,0.0031778541763180785,0.9033799240075947,0.14205287367260097,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,109,2026082705,1,0.5,0.8,241,306,balance,63,ZLZ,0.746031746031746,0.6766344234720062,0.06939732255973985,-0.00849186546627323,0.0035181022953575188,0.0030559416120091993,0.868633528945936,0.14316896110913388,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_smooth,500,109,2026082705,1,0.5,0.8,241,306,inference,42,LOO,0.6666666666666666,0.6766344234720062,-0.009967756805339567,-0.007046378902513251,0.0052664357579204355,0.005420054200542005,1.0291693376095088,0.09709739918510099,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,109,2026082705,1,0.5,0.8,241,306,inference,42,ZLZ,0.7142857142857143,0.6766344234720062,0.037651290813708105,-0.0071633809084354905,0.005267300637958219,0.004977600796416126,0.94500032152059,0.09870155426908538,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,109,2026082705,2,0.75,0.25,226,209,balance,63,LOO,0.5873015873015873,0.6506311614941884,-0.0633295741926011,-0.011956333866678714,0.0036510482883666284,0.003909329562171343,1.0707416756518062,0.19787423335640614,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,109,2026082705,2,0.75,0.25,226,209,balance,63,ZLZ,0.5873015873015873,0.6506311614941884,-0.0633295741926011,-0.022061980422536487,0.0035927675531283476,0.003909329562171343,1.0881109073609156,0.36806958789010163,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,109,2026082705,2,0.75,0.25,226,209,inference,42,LOO,0.5952380952380952,0.6506311614941884,-0.05539306625609319,-0.015598368254190143,0.005499565427592032,0.005876334273546817,1.0685088396374898,0.21033666447946697,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,109,2026082705,2,0.75,0.25,226,209,inference,42,ZLZ,0.5952380952380952,0.6506311614941884,-0.05539306625609319,-0.031197814282305614,0.005372425943277082,0.0058763342735468176,1.0937953050614524,0.42563658455409575,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,109,2026082705,3,0.5,0.2,241,273,balance,63,LOO,0.6507936507936508,0.6757357214004798,-0.02494207060682896,-0.008325058288187304,0.003521994655003212,0.0036655044335535884,1.0407467337710214,0.1402790889418842,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,109,2026082705,3,0.5,0.2,241,273,balance,63,ZLZ,0.6666666666666666,0.6757357214004798,-0.009069054733813142,-0.008448659521839375,0.003522671315008272,0.003584229390681003,1.0174748280972068,0.1423481237015436,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,109,2026082705,3,0.5,0.2,241,273,inference,42,LOO,0.5952380952380952,0.6757357214004798,-0.08049762616238454,-0.0067579562706283625,0.005271523844762766,0.005876334273546817,1.1147316120717023,0.0930780528697674,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,109,2026082705,3,0.5,0.2,241,273,inference,42,ZLZ,0.6666666666666666,0.6757357214004798,-0.009069054733813142,-0.007126934189075951,0.005274254172971877,0.0054200542005420045,1.0276437241719,0.0981346145287704,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,110,2026082705,0,0.25,0.75,470,245,balance,63,LOO,0.6507936507936508,0.6489045439051119,0.0018891068885389384,0.001186920987410356,0.0035983323535859523,0.0036655044335535884,1.0186675585707627,0.01978659991164795,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,110,2026082705,0,0.25,0.75,470,245,balance,63,ZLZ,0.6825396825396826,0.6489045439051119,0.03363513863457068,0.002532412472714629,0.0035918189765865283,0.00349482684352116,0.9729963749015146,0.042254914136933865,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,110,2026082705,0,0.25,0.75,470,245,inference,42,LOO,0.5952380952380952,0.6489045439051119,-0.05366644866701664,-0.00037425593411077873,0.005410295220802606,0.005876334273546817,1.0861393017801115,0.005088130169167717,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,110,2026082705,0,0.25,0.75,470,245,inference,42,ZLZ,0.6428571428571429,0.6489045439051119,-0.00604740104796897,-0.00040542487506278757,0.005410338703954956,0.005599800895968143,1.0350185454886014,0.005511859827665966,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,110,2026082705,1,0.5,0.8,0,162,balance,63,LOO,0.6031746031746031,0.6780351141078796,-0.0748605109332765,-0.03190361041365197,0.0036226793066132606,0.0038605645364477924,1.0656655501910612,0.5300598241761038,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,110,2026082705,1,0.5,0.8,0,162,balance,63,ZLZ,0.6190476190476191,0.6780351141078796,-0.058987495060260575,-0.03242905053067413,0.0036247223884866876,0.003803672006436983,1.0493691926638846,0.5386378380115588,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,110,2026082705,1,0.5,0.8,0,162,inference,42,LOO,0.6904761904761905,0.6780351141078796,0.012441076368310822,-0.030322229953554714,0.005422270061521086,0.005212654167358001,0.9613416720700404,0.4117850400287338,1.0,0.2830137546510798,1.0,0.7726455471066307,0.0
legacy,legacy_smooth,500,110,2026082705,1,0.5,0.8,0,162,inference,42,ZLZ,0.7142857142857143,0.6780351141078796,0.03625060017783466,-0.031159839611281215,0.0054279009465069234,0.004977600796416128,0.9170397259403597,0.4229404828323241,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,110,2026082705,2,0.75,0.25,245,470,balance,63,LOO,0.5555555555555556,0.6489045439051119,-0.0933489883495563,-0.03780580660845023,0.00376435676074578,0.003982477100756672,1.057943588738831,0.6161878353144891,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_smooth,500,110,2026082705,2,0.75,0.25,245,470,balance,63,ZLZ,0.5873015873015873,0.6489045439051119,-0.06160295660352455,-0.03691003321669606,0.003761133606837408,0.003909329562171343,1.039401938571001,0.6018455523889233,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,110,2026082705,2,0.75,0.25,245,470,inference,42,LOO,0.5714285714285714,0.6489045439051119,-0.07747597247654048,-0.036897768099919515,0.005642927856478741,0.005973120955699354,1.0585144994971916,0.49118811292097597,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,110,2026082705,2,0.75,0.25,245,470,inference,42,ZLZ,0.5714285714285714,0.6489045439051119,-0.07747597247654048,-0.0363827247478552,0.005638858206515847,0.005973120955699354,1.0592784455543247,0.4845065289853175,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,110,2026082705,3,0.5,0.2,0,307,balance,63,LOO,0.5873015873015873,0.6749602930404205,-0.08765870573883316,-0.0311552752425458,0.0036333812020003247,0.003909329562171343,1.0759480893496938,0.5168637925232521,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,110,2026082705,3,0.5,0.2,0,307,balance,63,ZLZ,0.6031746031746031,0.6749602930404205,-0.07178568986581735,-0.031868972659131356,0.00363648609645922,0.0038605645364477924,1.0616194958662852,0.5284782252416634,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,110,2026082705,3,0.5,0.2,0,307,inference,42,LOO,0.5714285714285714,0.6749602930404205,-0.10353172161184909,-0.029530955027859074,0.0054380703571276405,0.005973120955699354,1.098389789655889,0.4004562545979148,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,110,2026082705,3,0.5,0.2,0,307,inference,42,ZLZ,0.5714285714285714,0.6749602930404205,-0.10353172161184909,-0.030621682114792326,0.005445860953650118,0.005973120955699353,1.0968184840811692,0.4149500005336683,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,111,2026082705,0,0.25,0.75,195,30,balance,63,LOO,0.6349206349206349,0.6496584011914432,-0.014737766270808361,-0.04245833447161551,0.0037706530942538106,0.003738651972138915,0.9915131089190722,0.6914402622131424,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
legacy,legacy_smooth,500,111,2026082705,0,0.25,0.75,195,30,balance,63,ZLZ,0.6190476190476191,0.6496584011914432,-0.030610782143824178,-0.04085711314104845,0.003765614961106589,0.0038036720064369835,1.0101064622175844,0.6658090926921545,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,111,2026082705,0,0.25,0.75,195,30,inference,42,LOO,0.6904761904761905,0.6496584011914432,0.04081778928474722,-0.04393575950207296,0.005665223627334358,0.0052126541673580004,0.9201144580078469,0.5837267682486903,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,111,2026082705,0,0.25,0.75,195,30,inference,42,ZLZ,0.6904761904761905,0.6496584011914432,0.04081778928474722,-0.043840081481024806,0.005664461812167113,0.005212654167357999,0.9202382044771414,0.5824947641864147,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,111,2026082705,1,0.5,0.8,187,338,balance,63,LOO,0.6984126984126984,0.6751875656785995,0.023225132734098874,-0.015125125125342254,0.0035584755288280948,0.0033972967920740584,0.9547056779094623,0.2535519671567895,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,111,2026082705,1,0.5,0.8,187,338,balance,63,ZLZ,0.7301587301587301,0.6751875656785995,0.05497116448013062,-0.015018275790858127,0.0035579205173670993,0.003177854176318078,0.8931773941565523,0.251780420410391,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,111,2026082705,1,0.5,0.8,187,338,inference,42,LOO,0.7142857142857143,0.6751875656785995,0.0390981486071148,-0.0162321395802717,0.005345721163214684,0.004977600796416126,0.9311373796800905,0.22201004129116575,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,111,2026082705,1,0.5,0.8,187,338,inference,42,ZLZ,0.6904761904761905,0.6751875656785995,0.015288624797590966,-0.015951879358773513,0.0053440045288041665,0.0052126541673580004,0.975420986127877,0.2182119085186203,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,111,2026082705,2,0.75,0.25,30,195,balance,63,LOO,0.6507936507936508,0.6496584011914432,0.0011352496022075664,0.03153727163543474,0.003438370652105339,0.0036655044335535884,1.066058550525719,0.5378334052912227,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,111,2026082705,2,0.75,0.25,30,195,balance,63,ZLZ,0.6349206349206349,0.6496584011914432,-0.014737766270808361,0.03264298017574008,0.0034319746050572248,0.0037386519721389158,1.0893588683989046,0.5572085457568967,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,111,2026082705,2,0.75,0.25,30,195,inference,42,LOO,0.6666666666666666,0.6496584011914432,0.017008265475223383,0.033880293201399625,0.005138730481011581,0.005420054200542005,1.054745762707338,0.4726277746598642,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,111,2026082705,2,0.75,0.25,30,195,inference,42,ZLZ,0.6904761904761905,0.6496584011914432,0.04081778928474722,0.03423368621696743,0.005135968968289825,0.0052126541673580004,1.0149310090348365,0.4776859526314446,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,111,2026082705,3,0.5,0.2,187,28,balance,63,LOO,0.6825396825396826,0.676415768435758,0.006123914103924544,-0.01548455538594995,0.0035540664792259964,0.00349482684352116,0.9833318718006261,0.259738283577925,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,111,2026082705,3,0.5,0.2,187,28,balance,63,ZLZ,0.6666666666666666,0.676415768435758,-0.009749101769091384,-0.015123565727747312,0.003552146827934439,0.0035842293906810036,1.009031879677457,0.2537515732938463,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,111,2026082705,3,0.5,0.2,187,28,inference,42,LOO,0.6904761904761905,0.676415768435758,0.014060422040432452,-0.01664733966050924,0.005339570691779527,0.0052126541673580004,0.976230949687225,0.2278199070628408,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,111,2026082705,3,0.5,0.2,187,28,inference,42,ZLZ,0.6904761904761905,0.676415768435758,0.014060422040432452,-0.016063714591681988,0.00533544423102612,0.005212654167357999,0.9769859718607712,0.2199179542568736,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,112,2026082705,0,0.25,0.75,390,439,balance,63,LOO,0.6507936507936508,0.6497073526718631,0.001086298121787732,0.03640876345891275,0.0034104932687676723,0.0036655044335535884,1.0747725166682591,0.6234438296613393,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,112,2026082705,0,0.25,0.75,390,439,balance,63,ZLZ,0.6349206349206349,0.6497073526718631,-0.014786717751228196,0.03484578054836718,0.003418959214213898,0.0037386519721389158,1.0935058706158105,0.5959409613376243,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,112,2026082705,0,0.25,0.75,390,439,inference,42,LOO,0.6428571428571429,0.6497073526718631,-0.006850209814720176,0.03782296154432807,0.005105997145385799,0.005599800895968143,1.0967105418436407,0.52931627475322,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,112,2026082705,0,0.25,0.75,390,439,inference,42,ZLZ,0.6428571428571429,0.6497073526718631,-0.006850209814720176,0.03409730320466586,0.005135310434916738,0.005599800895968143,1.0904503178411913,0.4758134128708662,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,112,2026082705,1,0.5,0.8,113,346,balance,63,LOO,0.6825396825396826,0.6764191370993289,0.006120545440353675,-0.02081690731824848,0.0035795285184314664,0.00349482684352116,0.9763371979091195,0.34793914763397227,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,112,2026082705,1,0.5,0.8,113,346,balance,63,ZLZ,0.6666666666666666,0.6764191370993289,-0.009752470432662252,-0.021645525657447928,0.0035833446629705396,0.0035842293906810036,1.0002468999757703,0.3615961898917118,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,112,2026082705,1,0.5,0.8,113,346,inference,42,LOO,0.6428571428571429,0.6764191370993289,-0.03356199424218598,-0.019528636577896163,0.005361031106844932,0.005599800895968143,1.0445380346363502,0.26671519578384145,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,112,2026082705,1,0.5,0.8,113,346,inference,42,ZLZ,0.6428571428571429,0.6764191370993289,-0.03356199424218598,-0.01922597036049456,0.0053590005265969996,0.005599800895968143,1.0449338208078238,0.2626312305745306,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,112,2026082705,2,0.75,0.25,439,390,balance,63,LOO,0.7142857142857143,0.6497073526718631,0.06457836161385122,-5.3751270018609354e-05,0.003602146247616096,0.003291639236339696,0.9137994434618266,0.000895587574435877,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,112,2026082705,2,0.75,0.25,439,390,balance,63,ZLZ,0.6825396825396826,0.6497073526718631,0.032832329867819476,0.0004836371016386787,0.003600157778829215,0.0034948268435211604,0.9707426891322778,0.008060441728266232,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,112,2026082705,2,0.75,0.25,439,390,inference,42,LOO,0.7380952380952381,0.6497073526718631,0.08838788542337506,-8.190154836407171e-05,0.00540592992336495,0.004714894087716387,0.8721707744190617,0.0011139274505715185,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,112,2026082705,2,0.75,0.25,439,390,inference,42,ZLZ,0.7619047619047619,0.6497073526718631,0.11219740923289878,-0.0023800968707718972,0.005420229893162361,0.00442453404125878,0.8163000700100091,0.032328516781520496,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_smooth,500,112,2026082705,3,0.5,0.2,113,496,balance,63,LOO,0.6507936507936508,0.6762866294019677,-0.025492978608316896,-0.02156356654416336,0.0035836095486507682,0.003665504433553588,1.02285262492775,0.3602137203137611,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,112,2026082705,3,0.5,0.2,113,496,balance,63,ZLZ,0.6031746031746031,0.6762866294019677,-0.07311202622736457,-0.021629267791038354,0.003583922653457669,0.0038605645364477924,1.0771896912237287,0.36129545930978246,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,112,2026082705,3,0.5,0.2,113,496,inference,42,LOO,0.6428571428571429,0.6762866294019677,-0.033429486544824805,-0.019695753967172935,0.00536294868084659,0.0055998008959681446,1.0441645499923309,0.26894953019924656,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,112,2026082705,3,0.5,0.2,113,496,inference,42,ZLZ,0.6190476190476191,0.6762866294019677,-0.05723901035434864,-0.019211529812241612,0.005359891563099998,0.005751894253636414,1.0731363099274518,0.26241215470668944,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,113,2026082705,0,0.25,0.75,139,491,balance,63,LOO,0.5873015873015873,0.6495959342036952,-0.06229434690210789,-0.006440963904966179,0.0036324849780138752,0.003909329562171343,1.0762135523844167,0.10686831254112515,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,113,2026082705,0,0.25,0.75,139,491,balance,63,ZLZ,0.5555555555555556,0.6495959342036952,-0.09404037864813963,-0.01480506409153759,0.0035657910267965407,0.003982477100756672,1.1168565602495435,0.24793186536977121,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
legacy,legacy_smooth,500,113,2026082705,0,0.25,0.75,139,491,inference,42,LOO,0.5714285714285714,0.6495959342036952,-0.07816736277512382,-0.005310699542662056,0.005441044732900695,0.005973120955699354,1.097789349089766,0.07199636720255152,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,113,2026082705,0,0.25,0.75,139,491,inference,42,ZLZ,0.5714285714285714,0.6495959342036952,-0.07816736277512382,-0.020026992015089284,0.005307193331960604,0.005973120955699354,1.1254764207907122,0.2749053997316847,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,113,2026082705,1,0.5,0.8,401,249,balance,63,LOO,0.6349206349206349,0.6759427092358379,-0.041022074315202994,-0.01216846601099919,0.003540547406549,0.0037386519721389158,1.05595308940744,0.2045034440961269,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,113,2026082705,1,0.5,0.8,401,249,balance,63,ZLZ,0.6190476190476191,0.6759427092358379,-0.05689509018821881,-0.012143332304400234,0.0035404076676928014,0.0038036720064369835,1.0743598939598233,0.20408507407091583,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,113,2026082705,1,0.5,0.8,401,249,inference,42,LOO,0.6428571428571429,0.6759427092358379,-0.033085566378694975,-0.012948419110343945,0.005316817698949372,0.005599800895968143,1.0532241677337724,0.17757869628640596,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,113,2026082705,1,0.5,0.8,401,249,inference,42,ZLZ,0.6666666666666666,0.6759427092358379,-0.00927604256917125,-0.011879967264007307,0.005308678451464694,0.005420054200542005,1.0209799388106813,0.16305046193610767,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,113,2026082705,2,0.75,0.25,491,139,balance,63,LOO,0.6666666666666666,0.6495959342036952,0.017070732462971416,-0.023200418939082534,0.003705685340777906,0.0035842293906810036,0.9672244297808065,0.38111983996679505,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,113,2026082705,2,0.75,0.25,491,139,balance,63,ZLZ,0.6666666666666666,0.6495959342036952,0.017070732462971416,-0.032660222705459985,0.0036453504442773787,0.0035842293906810036,0.983233147394011,0.5409405012423177,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
legacy,legacy_smooth,500,113,2026082705,2,0.75,0.25,491,139,inference,42,LOO,0.6666666666666666,0.6495959342036952,0.017070732462971416,-0.022675521180179348,0.005555440622207615,0.005420054200542005,0.9756299399323235,0.3042271876474087,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,113,2026082705,2,0.75,0.25,491,139,inference,42,ZLZ,0.6904761904761905,0.6495959342036952,0.04088025627249525,-0.0360601296948968,0.005414194300328526,0.0052126541673580004,0.9627756002479823,0.4900725367725067,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,113,2026082705,3,0.5,0.2,401,2,balance,63,LOO,0.6984126984126984,0.6769819519852148,0.02143074642748355,-0.01238767907469529,0.0035362583514044837,0.0033972967920740584,0.9607037875851931,0.20831375746384248,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,113,2026082705,3,0.5,0.2,401,2,balance,63,ZLZ,0.6825396825396826,0.6769819519852148,0.0055577305544677325,-0.012215059459821487,0.0035353384114977003,0.0034948268435211604,0.9885409646089927,0.20543767406949598,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,113,2026082705,3,0.5,0.2,401,2,inference,42,LOO,0.7380952380952381,0.6769819519852148,0.06111328611002331,-0.011928780849747245,0.005301138224086083,0.004714894087716387,0.8894116486708352,0.16383681468194383,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,113,2026082705,3,0.5,0.2,401,2,inference,42,ZLZ,0.7619047619047619,0.6769819519852148,0.08492280991954704,-0.011950138798227483,0.0053010516637928325,0.00442453404125878,0.8346521260072165,0.16413149719565892,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_smooth,500,114,2026082705,0,0.25,0.75,388,305,balance,63,LOO,0.7301587301587301,0.6495172349959315,0.08064149516279862,-0.0246519165569834,0.0037062232131238665,0.003177854176318079,0.8574373408123898,0.40493461499762495,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,114,2026082705,0,0.25,0.75,388,305,balance,63,ZLZ,0.6984126984126984,0.6495172349959315,0.04889546341676687,-0.03638464643012962,0.0036543427749464357,0.0033972967920740584,0.9296601335171288,0.6018849974552766,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,114,2026082705,0,0.25,0.75,388,305,inference,42,LOO,0.7142857142857143,0.6495172349959315,0.0647684792897828,-0.030387341022279135,0.005596790171639427,0.004977600796416126,0.8893670557168795,0.40618435079876714,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,114,2026082705,0,0.25,0.75,388,305,inference,42,ZLZ,0.6666666666666666,0.6495172349959315,0.017149431670735127,-0.027949478887002055,0.005576324154551551,0.005420054200542005,0.9719761710979457,0.37428266159348317,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,114,2026082705,1,0.5,0.8,278,252,balance,63,LOO,0.7619047619047619,0.6767327469486365,0.08517201495612536,-0.01022999441501482,0.0035265699296653194,0.002925901543413063,0.829673479263954,0.17226583222535535,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
legacy,legacy_smooth,500,114,2026082705,1,0.5,0.8,278,252,balance,63,ZLZ,0.7777777777777778,0.6767327469486365,0.10104503082914129,-0.011011945171278681,0.003530589770650313,0.00278773397052967,0.7895944166903838,0.18532773204503855,1.0,0.20696826085987063,1.0,0.5434441095935034,0.0
legacy,legacy_smooth,500,114,2026082705,1,0.5,0.8,278,252,inference,42,LOO,0.7857142857142857,0.6767327469486365,0.1089815387656492,-0.011535279131876242,0.005300036494082966,0.004106520657043305,0.7748098832202158,0.15844869917374046,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
legacy,legacy_smooth,500,114,2026082705,1,0.5,0.8,278,252,inference,42,ZLZ,0.7857142857142857,0.6767327469486365,0.1089815387656492,-0.011734580081426693,0.005301259444275058,0.004106520657043305,0.7746311419408125,0.16116770568490377,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
legacy,legacy_smooth,500,114,2026082705,2,0.75,0.25,305,388,balance,63,LOO,0.6825396825396826,0.6495172349959315,0.033022447543751055,-0.0007472137657944522,0.0036086068671200558,0.0034948268435211604,0.9684698201304205,0.012438702437299776,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,114,2026082705,2,0.75,0.25,305,388,balance,63,ZLZ,0.6825396825396826,0.6495172349959315,0.033022447543751055,-0.002969523414206976,0.003619392762901751,0.0034948268435211604,0.96558375187756,0.049359289215162666,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,114,2026082705,2,0.75,0.25,305,388,inference,42,LOO,0.7380952380952381,0.6495172349959315,0.08857800309930663,0.003332258142181743,0.0053857272393271925,0.004714894087716387,0.8754424199739813,0.04540633619840886,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,114,2026082705,2,0.75,0.25,305,388,inference,42,ZLZ,0.7857142857142857,0.6495172349959315,0.1361970507183542,0.0025144413396768206,0.00539195451382982,0.004106520657043305,0.7616015021103189,0.03424273132749289,0.0,0.2511973726006038,1.0,0.6533790320830186,0.0
legacy,legacy_smooth,500,114,2026082705,3,0.5,0.2,278,361,balance,63,LOO,0.6349206349206349,0.6765435928700789,-0.04162295794944404,-0.01077465994708593,0.0035303822575930618,0.0037386519721389158,1.058993530827409,0.18133962220634983,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,114,2026082705,3,0.5,0.2,278,361,balance,63,ZLZ,0.6190476190476191,0.6765435928700789,-0.057495973822459856,-0.01100015927207254,0.0035315261185228063,0.0038036720064369848,1.0770618363791158,0.1851048346953363,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,114,2026082705,3,0.5,0.2,278,361,inference,42,LOO,0.6190476190476191,0.6765435928700789,-0.057495973822459856,-0.011438854787074848,0.0053007838885420705,0.005751894253636414,1.0851025762565878,0.15711313608631539,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,114,2026082705,3,0.5,0.2,278,361,inference,42,ZLZ,0.5952380952380952,0.6765435928700789,-0.08130549763198369,-0.011722020758262786,0.005302652467150103,0.005876334273546817,1.108187706049127,0.16097406225359334,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
legacy,legacy_smooth,500,115,2026082705,0,0.25,0.75,232,274,balance,63,LOO,0.6984126984126984,0.6503155437294548,0.048097154683243604,-0.0122432348841931,0.0036558819575192255,0.0033972967920740584,0.9292687322922659,0.20248837686700105,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,115,2026082705,0,0.25,0.75,232,274,balance,63,ZLZ,0.7142857142857143,0.6503155437294548,0.06397017055625953,-0.012428332058612157,0.0036560607797545787,0.0032916392363396955,0.9003239920318431,0.20554463456807023,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,115,2026082705,0,0.25,0.75,232,274,inference,42,LOO,0.7380952380952381,0.6503155437294548,0.08777969436578337,-0.015213362361970129,0.005504105635420728,0.004714894087716387,0.8566140259689957,0.20506041385530088,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_smooth,500,115,2026082705,0,0.25,0.75,232,274,inference,42,ZLZ,0.7142857142857143,0.6503155437294548,0.06397017055625953,-0.014461968583324936,0.005500423527708812,0.004977600796416126,0.9049486410166552,0.19499763684082488,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,115,2026082705,1,0.5,0.8,276,211,balance,63,LOO,0.6984126984126984,0.6774372252792007,0.02097547313349768,-0.006550201870348604,0.00350410605119435,0.0033972967920740584,0.9695188280377854,0.11065373149990193,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,115,2026082705,1,0.5,0.8,276,211,balance,63,ZLZ,0.6825396825396826,0.6774372252792007,0.005102457260481863,-0.006725778291915896,0.003504941961870725,0.0034948268435211604,0.9971140411283256,0.11360622571124251,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,115,2026082705,1,0.5,0.8,276,211,inference,42,LOO,0.7142857142857143,0.6774372252792007,0.03684848900651361,-0.00680165755361517,0.005258190086683391,0.004977600796416128,0.9466376670219915,0.09379865726870225,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,115,2026082705,1,0.5,0.8,276,211,inference,42,ZLZ,0.7619047619047619,0.6774372252792007,0.08446753662556117,-0.006831826430920951,0.0052583186336434004,0.004424534041258779,0.8414351334569268,0.09421355132777448,1.0,0.2607425191276249,1.0,0.6843972569730633,0.0
legacy,legacy_smooth,500,115,2026082705,2,0.75,0.25,274,232,balance,63,LOO,0.6825396825396826,0.6503155437294548,0.03222413881022779,0.03860620370882861,0.0033947772236013816,0.0034948268435211604,1.029471630487034,0.6626000404736911,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,115,2026082705,2,0.75,0.25,274,232,balance,63,ZLZ,0.6507936507936508,0.6503155437294548,0.00047810706419604276,0.04120213648848159,0.0033793987588483783,0.0036655044335535884,1.084661709114999,0.7087613331018833,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,115,2026082705,2,0.75,0.25,274,232,inference,42,LOO,0.6904761904761905,0.6503155437294548,0.040160646746735695,0.036785745119711,0.005106907694819181,0.0052126541673580004,1.0207065564639235,0.5147549757054319,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,115,2026082705,2,0.75,0.25,274,232,inference,42,ZLZ,0.6904761904761905,0.6503155437294548,0.040160646746735695,0.038470721971492594,0.00509358112381966,0.0052126541673580004,1.0233770780603664,0.5390371817042287,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,115,2026082705,3,0.5,0.2,276,271,balance,63,LOO,0.6984126984126984,0.6742914188111694,0.02412127960152899,-0.007333733600592862,0.0035245052732989024,0.0033972967920740584,0.9639074220746511,0.1235310257769881,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,115,2026082705,3,0.5,0.2,276,271,balance,63,ZLZ,0.6984126984126984,0.6742914188111694,0.02412127960152899,-0.006606536138416441,0.0035212245642941985,0.0033972967920740584,0.9648054902613176,0.11133377976115331,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,115,2026082705,3,0.5,0.2,276,271,inference,42,LOO,0.7142857142857143,0.6742914188111694,0.039994295474544916,-0.006407368662908919,0.00528036373417652,0.004977600796416126,0.9426624844419719,0.08817547198597898,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,115,2026082705,3,0.5,0.2,276,271,inference,42,ZLZ,0.7142857142857143,0.6742914188111694,0.039994295474544916,-0.006710704136875467,0.005282710707747714,0.004977600796416128,0.9422436835535766,0.09232932865417462,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,116,2026082705,0,0.25,0.75,210,420,balance,63,LOO,0.6984126984126984,0.6480478957617137,0.05036480265098464,-0.0028653262739712915,0.0036212754166979194,0.0033972967920740584,0.9381492433325889,0.047614946853113384,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,116,2026082705,0,0.25,0.75,210,420,balance,63,ZLZ,0.7301587301587301,0.6480478957617137,0.08211083439701639,-0.0027945447779007537,0.003620252873859894,0.0031778541763180794,0.8777989513560881,0.04644528363144455,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,116,2026082705,0,0.25,0.75,210,420,inference,42,LOO,0.7142857142857143,0.6480478957617137,0.06623781852400057,-0.008198564025381438,0.00546866943032137,0.004977600796416126,0.9102032697053356,0.11086563697982317,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,116,2026082705,0,0.25,0.75,210,420,inference,42,ZLZ,0.6904761904761905,0.6480478957617137,0.04242829471447673,-0.0055994146636172415,0.00545113409229855,0.0052126541673580004,0.9562513192846462,0.07584015249843694,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,116,2026082705,1,0.5,0.8,435,136,balance,63,LOO,0.6825396825396826,0.6765928879336949,0.005946794605987682,-0.015112397558090795,0.0035522858492132623,0.0034948268435211604,0.9838247798372343,0.2535592257919087,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,116,2026082705,1,0.5,0.8,435,136,balance,63,ZLZ,0.6507936507936508,0.6765928879336949,-0.025799237140044062,-0.014655369597521783,0.003549573571511656,0.003665504433553589,1.0326605040595231,0.24598503369479183,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,116,2026082705,1,0.5,0.8,435,136,inference,42,LOO,0.6428571428571429,0.6765928879336949,-0.03373574507655197,-0.01424813664451563,0.005321623512650056,0.005599800895968143,1.0522730295852065,0.19531518005004528,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,116,2026082705,1,0.5,0.8,435,136,inference,42,ZLZ,0.6428571428571429,0.6765928879336949,-0.03373574507655197,-0.013888932178011126,0.005319531493892564,0.005599800895968143,1.0526868583064808,0.1904285957913939,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,116,2026082705,2,0.75,0.25,420,210,balance,63,LOO,0.7301587301587301,0.6480478957617137,0.08211083439701639,0.016756650284073693,0.003526146954270042,0.003177854176318079,0.9012256770721957,0.2821869996877341,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,116,2026082705,2,0.75,0.25,420,210,balance,63,ZLZ,0.6984126984126984,0.6480478957617137,0.05036480265098464,0.016966163285778935,0.003525048181334679,0.003397296792074058,0.9637589664909911,0.28575978714296857,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,116,2026082705,2,0.75,0.25,420,210,inference,42,LOO,0.6666666666666666,0.6480478957617137,0.018618770904952897,0.01725030551836093,0.005286049440502592,0.005420054200542005,1.0253506444742357,0.23726363560252237,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,116,2026082705,2,0.75,0.25,420,210,inference,42,ZLZ,0.7142857142857143,0.6480478957617137,0.06623781852400057,0.01860034552895584,0.005276811659047646,0.004977600796416126,0.9432970357927232,0.2560561523199793,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,116,2026082705,3,0.5,0.2,435,74,balance,63,LOO,0.5873015873015873,0.6754389055011631,-0.08813731819957582,-0.015800549705388245,0.0035611563377661412,0.003909329562171343,1.0977697105608133,0.2647748169394048,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,116,2026082705,3,0.5,0.2,435,74,balance,63,ZLZ,0.6349206349206349,0.6754389055011631,-0.04051827058052826,-0.014559601080139095,0.003555027598653217,0.0037386519721389158,1.0516520247424417,0.2441900633588495,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
legacy,legacy_smooth,500,116,2026082705,3,0.5,0.2,435,74,inference,42,LOO,0.6190476190476191,0.6754389055011631,-0.056391286453544076,-0.01544923634755302,0.005339303419538362,0.005751894253636414,1.077274281245797,0.21142907827115606,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,116,2026082705,3,0.5,0.2,435,74,inference,42,ZLZ,0.6428571428571429,0.6754389055011631,-0.03258176264402024,-0.013798172103086315,0.005327775438796537,0.005599800895968143,1.0510579810084961,0.18903777713253264,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,117,2026082705,0,0.25,0.75,16,154,balance,63,LOO,0.6349206349206349,0.6492760180061288,-0.014355383085493889,0.01317355279461907,0.003533217383479763,0.003738651972138915,1.0581437727606857,0.22162448377446684,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
legacy,legacy_smooth,500,117,2026082705,0,0.25,0.75,16,154,balance,63,ZLZ,0.5873015873015873,0.6492760180061288,-0.06197443070454145,0.002331139833449014,0.00347829178809035,0.003909329562171343,1.1239222584939146,0.03952622329273669,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
legacy,legacy_smooth,500,117,2026082705,0,0.25,0.75,16,154,inference,42,LOO,0.6904761904761905,0.6492760180061288,0.04120017247006169,0.016988267028348325,0.005270895866818787,0.0052126541673580004,0.9889503225006913,0.2339951525533382,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,117,2026082705,0,0.25,0.75,16,154,inference,42,ZLZ,0.6666666666666666,0.6492760180061288,0.017390648660537855,-0.003870969245912237,0.005181931473156164,0.005420054200542005,1.0459525041231021,0.05377419134529339,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,117,2026082705,1,0.5,0.8,340,353,balance,63,LOO,0.7142857142857143,0.6761045038125875,0.038181210473126836,-0.01896926504911034,0.0035712407702315273,0.003291639236339696,0.9217074535487831,0.3174248618837934,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,117,2026082705,1,0.5,0.8,340,353,balance,63,ZLZ,0.6984126984126984,0.6761045038125875,0.02230819460011091,-0.0198654115316782,0.0035752007119786602,0.0033972967920740584,0.9502394594774674,0.33223650709614333,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,117,2026082705,1,0.5,0.8,340,353,inference,42,LOO,0.7142857142857143,0.6761045038125875,0.038181210473126836,-0.019207681319889258,0.0053593446236553455,0.004977600796416126,0.9287704273477284,0.2623729747802319,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,117,2026082705,1,0.5,0.8,340,353,inference,42,ZLZ,0.7142857142857143,0.6761045038125875,0.038181210473126836,-0.018932439222190012,0.005357669642780239,0.004977600796416126,0.9290607910332289,0.2586536466292494,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_smooth,500,117,2026082705,2,0.75,0.25,154,16,balance,63,LOO,0.7619047619047619,0.6492760180061288,0.11262874389863309,0.011437794168616122,0.0035431629542878617,0.002925901543413063,0.8257880264502648,0.19215279836712523,0.0,0.21203518851762948,1.0,0.5631437788110235,0.0
legacy,legacy_smooth,500,117,2026082705,2,0.75,0.25,154,16,balance,63,ZLZ,0.7142857142857143,0.6492760180061288,0.06500969627958553,-0.003035343565084725,0.0035078508443039187,0.003291639236339696,0.9383635115742424,0.05124922424253435,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_smooth,500,117,2026082705,2,0.75,0.25,154,16,inference,42,LOO,0.6904761904761905,0.6492760180061288,0.04120017247006169,0.010347064880823709,0.0053229193409921076,0.005212654167358001,0.9792848310165161,0.14182155068792934,1.0,0.2830137546510798,1.0,0.7726455471066307,0.0
legacy,legacy_smooth,500,117,2026082705,2,0.75,0.25,154,16,inference,42,ZLZ,0.6904761904761905,0.6492760180061288,0.04120017247006169,-0.009180401475651578,0.005224902099000892,0.0052126541673580004,0.9976558543278288,0.12700551955501269,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,117,2026082705,3,0.5,0.2,340,78,balance,63,LOO,0.6984126984126984,0.6758539412572727,0.022558757155425657,-0.01852700843855326,0.003571121562656021,0.003397296792074058,0.951324880004174,0.3100294731698463,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,117,2026082705,3,0.5,0.2,340,78,balance,63,ZLZ,0.6507936507936508,0.6758539412572727,-0.025060290463621904,-0.019837146903755376,0.003576318393400949,0.0036655044335535884,1.024937947448193,0.3317119530357065,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,117,2026082705,3,0.5,0.2,340,78,inference,42,LOO,0.6666666666666666,0.6758539412572727,-0.009187274590606087,-0.015369635065012877,0.005334256955327676,0.005420054200542005,1.0160841980303625,0.2104391745961409,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,117,2026082705,3,0.5,0.2,340,78,inference,42,ZLZ,0.6428571428571429,0.6758539412572727,-0.03299679840012981,-0.018905502032923627,0.005359360756571448,0.005599800895968143,1.0448635854755393,0.2582448792054542,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,118,2026082705,0,0.25,0.75,285,287,balance,63,LOO,0.7777777777777778,0.6499623425160868,0.12781543526169103,0.02417110701503644,0.003479221796916516,0.00278773397052967,0.8012521573072225,0.4097844586101755,0.0,0.20696826085987063,1.0,0.5434441095935034,0.0
legacy,legacy_smooth,500,118,2026082705,0,0.25,0.75,285,287,balance,63,ZLZ,0.7777777777777778,0.6499623425160868,0.12781543526169103,0.024934144695110683,0.0034746367899926973,0.0027877339705296702,0.8023094611093234,0.4229994167388502,0.0,0.20696826085987063,1.0,0.5434441095935034,0.0
legacy,legacy_smooth,500,118,2026082705,0,0.25,0.75,285,287,inference,42,LOO,0.7857142857142857,0.6499623425160868,0.13575194319819894,0.023721643379293833,0.0052227260013772755,0.004106520657043305,0.7862791683807234,0.32824351267392926,0.0,0.2511973726006038,1.0,0.6533790320830186,0.0
legacy,legacy_smooth,500,118,2026082705,0,0.25,0.75,285,287,inference,42,ZLZ,0.7619047619047619,0.6499623425160868,0.11194241938867511,0.02433923102425728,0.0052178017537708645,0.00442453404125878,0.8479689819685472,0.3369481418796095,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
legacy,legacy_smooth,500,118,2026082705,1,0.5,0.8,330,92,balance,63,LOO,0.7301587301587301,0.6783119833533098,0.05184674680542034,-0.0062445081131231595,0.0034971711201174315,0.0031778541763180785,0.908692788304671,0.10559413393906222,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,118,2026082705,1,0.5,0.8,330,92,balance,63,ZLZ,0.7301587301587301,0.6783119833533098,0.05184674680542034,-0.0062089366546194125,0.0034969749291107106,0.0031778541763180785,0.9087437687539313,0.10499556857664132,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,118,2026082705,1,0.5,0.8,330,92,inference,42,LOO,0.6904761904761905,0.6783119833533098,0.012164207122880688,-0.005508586750322952,0.005240552022499657,0.0052126541673580004,0.9946765426577427,0.07609422091529884,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,118,2026082705,1,0.5,0.8,330,92,inference,42,ZLZ,0.6904761904761905,0.6783119833533098,0.012164207122880688,-0.0055085867503230634,0.005240552022499658,0.0052126541673580004,0.9946765426577425,0.07609422091530037,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_smooth,500,118,2026082705,2,0.75,0.25,287,285,balance,63,LOO,0.6984126984126984,0.6499623425160868,0.04845035589661162,0.05010439825369495,0.00333009356164069,0.0033972967920740584,1.020180583274741,0.8682556796812637,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
legacy,legacy_smooth,500,118,2026082705,2,0.75,0.25,287,285,balance,63,ZLZ,0.7301587301587301,0.6499623425160868,0.08019638764264336,0.05029611684769153,0.003328783893142319,0.0031778541763180777,0.9546592023786302,0.8717493969194917,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_smooth,500,118,2026082705,2,0.75,0.25,287,285,inference,42,LOO,0.7619047619047619,0.6499623425160868,0.11194241938867511,0.05130267018302159,0.004983835524027366,0.0044245340412587784,0.8877768979188495,0.7267049510022805,1.0,0.2607425191276249,1.0,0.6843972569730633,0.0
legacy,legacy_smooth,500,118,2026082705,2,0.75,0.25,287,285,inference,42,ZLZ,0.7857142857142857,0.6499623425160868,0.13575194319819894,0.05201745232977084,0.004976984854793878,0.004106520657043305,0.8251021003384943,0.7373368143660082,0.0,0.2511973726006038,1.0,0.6533790320830186,0.0
legacy,legacy_smooth,500,118,2026082705,3,0.5,0.2,330,476,balance,63,LOO,0.6031746031746031,0.6769997690022904,-0.07382516582768728,-0.006422505407768897,0.0035052612583184387,0.0038605645364477924,1.1013628519946046,0.10847865258641931,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,118,2026082705,3,0.5,0.2,330,476,balance,63,ZLZ,0.6031746031746031,0.6769997690022904,-0.07382516582768728,-0.006163244516437905,0.003503885778344867,0.0038605645364477924,1.101795201289755,0.10412006434027236,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
legacy,legacy_smooth,500,118,2026082705,3,0.5,0.2,330,476,inference,42,LOO,0.5714285714285714,0.6769997690022904,-0.10557119757371902,-0.00546804855175842,0.00525099030217334,0.005973120955699354,1.1375227551319473,0.07545912309427356,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,118,2026082705,3,0.5,0.2,330,476,inference,42,ZLZ,0.5714285714285714,0.6769997690022904,-0.10557119757371902,-0.00546804855175842,0.00525099030217334,0.005973120955699354,1.1375227551319473,0.07545912309427356,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
legacy,legacy_smooth,500,119,2026082705,0,0.25,0.75,115,294,balance,63,LOO,0.5238095238095238,0.6488723594544926,-0.12506283564496878,-0.02575864588881327,0.0037178537550214695,0.004023114622192963,1.0821067441824996,0.4224515204901437,0.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_smooth,500,119,2026082705,0,0.25,0.75,115,294,balance,63,ZLZ,0.5238095238095238,0.6488723594544926,-0.12506283564496878,-0.03341970516286252,0.0036509192240133563,0.004023114622192963,1.1019456677462347,0.5530972535339257,0.0,0.24863329746505536,1.0,0.7053764481269849,0.0
legacy,legacy_smooth,500,119,2026082705,0,0.25,0.75,115,294,inference,42,LOO,0.4523809523809524,0.6488723594544926,-0.19649140707354024,-0.024450387412945473,0.0055712421369845805,0.006042254300094022,1.084543473704479,0.32757422919892965,0.0,0.3047036007530807,1.0,0.9318833308045613,0.0
legacy,legacy_smooth,500,119,2026082705,0,0.25,0.75,115,294,inference,42,ZLZ,0.5,0.6488723594544926,-0.14887235945449262,-0.023960268532094764,0.005567598603612547,0.006097560975609756,1.0951868857164635,0.3211128775928874,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
legacy,legacy_smooth,500,119,2026082705,1,0.5,0.8,256,239,balance,63,LOO,0.6190476190476191,0.6751442734228762,-0.05609665437525713,-0.008304576628184734,0.0035252627826251673,0.0038036720064369843,1.07897545260569,0.13986908981974958,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_smooth,500,119,2026082705,1,0.5,0.8,256,239,balance,63,ZLZ,0.6825396825396826,0.6751442734228762,0.007395409116806362,-0.008008871014422492,0.0035237738177285515,0.00349482684352116,0.9917852348917073,0.13491718993158347,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,119,2026082705,1,0.5,0.8,256,239,inference,42,LOO,0.6190476190476191,0.6751442734228762,-0.05609665437525713,-0.006872793973665803,0.005276675828349593,0.005751894253636414,1.0900601895484372,0.09461350210452779,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_smooth,500,119,2026082705,1,0.5,0.8,256,239,inference,42,ZLZ,0.6428571428571429,0.6751442734228762,-0.03228713056573329,-0.006571794134845321,0.005274296462339284,0.005599800895968143,1.0617152327240416,0.09049022785688508,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
legacy,legacy_smooth,500,119,2026082705,2,0.75,0.25,294,115,balance,63,LOO,0.5396825396825397,0.6488723594544926,-0.10918981977195297,-0.04588231441921553,0.003784647326218138,0.004006859613618446,1.0587141332458991,0.7458175674248192,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_smooth,500,119,2026082705,2,0.75,0.25,294,115,balance,63,ZLZ,0.5396825396825397,0.6488723594544926,-0.10918981977195297,-0.054685676032861896,0.0037227284825368666,0.004006859613618446,1.0763233559509977,0.8962783464668747,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
legacy,legacy_smooth,500,119,2026082705,2,0.75,0.25,294,115,inference,42,LOO,0.5238095238095238,0.6488723594544926,-0.12506283564496878,-0.04458052048939298,0.005671503792869969,0.006083734306730822,1.072684517002192,0.5919649883851797,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_smooth,500,119,2026082705,2,0.75,0.25,294,115,inference,42,ZLZ,0.5238095238095238,0.6488723594544926,-0.12506283564496878,-0.040450765830478574,0.005654983491340436,0.006083734306730822,1.0758182258262892,0.5379118076667122,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
legacy,legacy_smooth,500,119,2026082705,3,0.5,0.2,256,459,balance,63,LOO,0.6507936507936508,0.6751703956882831,-0.024376744894632263,-0.00928674713700417,0.0035299581981704095,0.003665504433553588,1.0383988216782376,0.15630714813112173,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_smooth,500,119,2026082705,3,0.5,0.2,256,459,balance,63,ZLZ,0.6825396825396826,0.6751703956882831,0.007369286851399481,-0.00801006551453487,0.003523641221965139,0.00349482684352116,0.9918225560921582,0.1349398512865727,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
legacy,legacy_smooth,500,119,2026082705,3,0.5,0.2,256,459,inference,42,LOO,0.6666666666666666,0.6751703956882831,-0.008503729021616446,-0.006967572655513732,0.005277487245661065,0.0054200542005420045,1.0270141732693248,0.09591088754040523,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
legacy,legacy_smooth,500,119,2026082705,3,0.5,0.2,256,459,inference,42,ZLZ,0.7142857142857143,0.6751703956882831,0.039115318597431226,-0.006572774299067885,0.005274094178546614,0.004977600796416126,0.9437830702120316,0.09050545979794439,1.0,0.27655920512821,1.0,0.743961407911364,0.0


==> generated_results/regenerated_20260831/jobs/legacy_legacy_spiky_raw.csv <==
stream,model,n,replication,base_seed,target_id,target_u,target_v,i,j,regime,h,method,estimate,target,err,bias,oracle_V,empirical_V,Vratio,std_bias,normal_cover_P,normal_width,EB_cover_mean,EB_width,EB_full
legacy,legacy_spiky,500,0,2026082707,0,0.25,0.75,328,314,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,0,2026082707,0,0.25,0.75,328,314,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.0024870163119011046,0.9792626728110598,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,0,2026082707,0,0.25,0.75,328,314,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,0,2026082707,0,0.25,0.75,328,314,inference,42,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,0,2026082707,1,0.5,0.8,226,444,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235057,0.8480542754736302,2.2030305172320773e-15,1.0,0.18191965648766395,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,0,2026082707,1,0.5,0.8,226,444,balance,63,ZLZ,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.002153788636123505,0.8480542754736299,2.2030305172320773e-15,1.0,0.1819196564876639,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,0,2026082707,1,0.5,0.8,226,444,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,0,2026082707,1,0.5,0.8,226,444,inference,42,ZLZ,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,0,2026082707,2,0.75,0.25,314,328,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,0,2026082707,2,0.75,0.25,314,328,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,0,2026082707,2,0.75,0.25,314,328,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,0,2026082707,2,0.75,0.25,314,328,inference,42,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.004424534041258779,1.1614401858304293,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730632,0.0
legacy,legacy_spiky,500,0,2026082707,3,0.5,0.2,226,474,balance,63,LOO,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091993,1.203277009728622,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,0,2026082707,3,0.5,0.2,226,474,balance,63,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,0,2026082707,3,0.5,0.2,226,474,inference,42,LOO,0.2857142857142857,0.2,0.08571428571428569,-5.551115123125783e-17,0.0038095238095238104,0.004977600796416126,1.306620209059233,8.993834424997154e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_spiky,500,0,2026082707,3,0.5,0.2,226,474,inference,42,ZLZ,0.30952380952380953,0.2,0.10952380952380952,-5.551115123125783e-17,0.0038095238095238104,0.0052126541673580004,1.368321718931475,8.993834424997154e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_spiky,500,1,2026082707,0,0.25,0.75,217,16,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,1,2026082707,0,0.25,0.75,217,16,balance,63,ZLZ,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.001788050943196873,0.7040450588837687,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,1,2026082707,0,0.25,0.75,217,16,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,1,2026082707,0,0.25,0.75,217,16,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,1,2026082707,1,0.5,0.8,315,363,balance,63,LOO,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.0017880509431968733,0.7040450588837688,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,1,2026082707,1,0.5,0.8,315,363,balance,63,ZLZ,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.001788050943196873,0.7040450588837687,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,1,2026082707,1,0.5,0.8,315,363,inference,42,LOO,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,1,2026082707,1,0.5,0.8,315,363,inference,42,ZLZ,0.09523809523809523,0.2,-0.10476190476190478,-5.551115123125783e-17,0.0038095238095238104,0.002101653669597921,0.5516840882694541,8.993834424997154e-16,0.0,0.1797043797699,1.0,0.48033835874237074,0.0
legacy,legacy_spiky,500,1,2026082707,2,0.75,0.25,16,217,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235052,0.84805427547363,2.2030305172320773e-15,1.0,0.18191965648766395,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,1,2026082707,2,0.75,0.25,16,217,balance,63,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,1,2026082707,2,0.75,0.25,16,217,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,1,2026082707,2,0.75,0.25,16,217,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,1,2026082707,3,0.5,0.2,315,199,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.002153788636123504,0.8480542754736295,2.2030305172320773e-15,1.0,0.18191965648766384,1.0,0.46103479837849487,0.0
legacy,legacy_spiky,500,1,2026082707,3,0.5,0.2,315,199,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,1,2026082707,3,0.5,0.2,315,199,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,1,2026082707,3,0.5,0.2,315,199,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338753,0.8892276422764225,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,2,2026082707,0,0.25,0.75,454,421,balance,63,LOO,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091993,1.203277009728622,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,2,2026082707,0,0.25,0.75,454,421,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,2,2026082707,0,0.25,0.75,454,421,inference,42,LOO,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,2,2026082707,0,0.25,0.75,454,421,inference,42,ZLZ,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716389,1.2376596980255516,8.993834424997154e-16,1.0,0.2691621926043605,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,2,2026082707,1,0.5,0.8,324,67,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,2,2026082707,1,0.5,0.8,324,67,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901104,0.9792626728110596,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,2,2026082707,1,0.5,0.8,324,67,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,2,2026082707,1,0.5,0.8,324,67,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,2,2026082707,2,0.75,0.25,421,454,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,2,2026082707,2,0.75,0.25,421,454,balance,63,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,2,2026082707,2,0.75,0.25,421,454,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,2,2026082707,2,0.75,0.25,421,454,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,2,2026082707,3,0.5,0.2,324,138,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235044,0.8480542754736297,2.2030305172320773e-15,1.0,0.18191965648766384,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,2,2026082707,3,0.5,0.2,324,138,balance,63,ZLZ,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235044,0.8480542754736297,2.2030305172320773e-15,1.0,0.18191965648766384,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,2,2026082707,3,0.5,0.2,324,138,inference,42,LOO,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,2,2026082707,3,0.5,0.2,324,138,inference,42,ZLZ,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,3,2026082707,0,0.25,0.75,335,432,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,3,2026082707,0,0.25,0.75,335,432,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,3,2026082707,0,0.25,0.75,335,432,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,3,2026082707,0,0.25,0.75,335,432,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,3,2026082707,1,0.5,0.8,434,37,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235044,0.8480542754736297,2.2030305172320773e-15,1.0,0.18191965648766384,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,3,2026082707,1,0.5,0.8,434,37,balance,63,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,3,2026082707,1,0.5,0.8,434,37,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.002986560477849677,0.7839721254355401,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,3,2026082707,1,0.5,0.8,434,37,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,3,2026082707,2,0.75,0.25,432,335,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.0024870163119011055,0.9792626728110602,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.503027018756846,0.0
legacy,legacy_spiky,500,3,2026082707,2,0.75,0.25,432,335,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,3,2026082707,2,0.75,0.25,432,335,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043304,1.077961672473867,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830185,0.0
legacy,legacy_spiky,500,3,2026082707,2,0.75,0.25,432,335,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,3,2026082707,3,0.5,0.2,434,215,balance,63,LOO,0.2698412698412698,0.2,0.06984126984126982,-1.1102230246251565e-16,0.00253968253968254,0.0031778541763180785,1.2512800819252432,2.2030305172320773e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_spiky,500,3,2026082707,3,0.5,0.2,434,215,balance,63,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,3,2026082707,3,0.5,0.2,434,215,inference,42,LOO,0.2857142857142857,0.2,0.08571428571428569,-5.551115123125783e-17,0.0038095238095238104,0.004977600796416128,1.3066202090592334,8.993834424997154e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_spiky,500,3,2026082707,3,0.5,0.2,434,215,inference,42,ZLZ,0.2857142857142857,0.2,0.08571428571428569,-5.551115123125783e-17,0.0038095238095238104,0.004977600796416128,1.3066202090592334,8.993834424997154e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_spiky,500,4,2026082707,0,0.25,0.75,410,213,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,4,2026082707,0,0.25,0.75,410,213,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,4,2026082707,0,0.25,0.75,410,213,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338753,0.8892276422764225,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,4,2026082707,0,0.25,0.75,410,213,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,4,2026082707,1,0.5,0.8,61,18,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,4,2026082707,1,0.5,0.8,61,18,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,4,2026082707,1,0.5,0.8,61,18,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,4,2026082707,1,0.5,0.8,61,18,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,4,2026082707,2,0.75,0.25,213,410,balance,63,LOO,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091998,1.2032770097286223,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,4,2026082707,2,0.75,0.25,213,410,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,4,2026082707,2,0.75,0.25,213,410,inference,42,LOO,0.30952380952380953,0.2,0.10952380952380952,-5.551115123125783e-17,0.0038095238095238104,0.005212654167357999,1.3683217189314743,8.993834424997154e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_spiky,500,4,2026082707,2,0.75,0.25,213,410,inference,42,ZLZ,0.2857142857142857,0.2,0.08571428571428569,-5.551115123125783e-17,0.0038095238095238104,0.004977600796416126,1.306620209059233,8.993834424997154e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_spiky,500,4,2026082707,3,0.5,0.2,61,385,balance,63,LOO,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091993,1.203277009728622,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,4,2026082707,3,0.5,0.2,61,385,balance,63,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,4,2026082707,3,0.5,0.2,61,385,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.003760853935069963,0.987224157955865,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,4,2026082707,3,0.5,0.2,61,385,inference,42,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,5,2026082707,0,0.25,0.75,23,135,balance,63,LOO,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091998,1.2032770097286223,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,5,2026082707,0,0.25,0.75,23,135,balance,63,ZLZ,0.2698412698412698,0.2,0.06984126984126982,-0.0031746031746032743,0.0024993701184177377,0.0031778541763180785,1.2714620187304893,0.06350006350009724,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_spiky,500,5,2026082707,0,0.25,0.75,23,135,inference,42,LOO,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,5,2026082707,0,0.25,0.75,23,135,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-0.0047619047619048005,0.0037188208616780057,0.004106520657043305,1.104253420582986,0.07808688094430365,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,5,2026082707,1,0.5,0.8,157,133,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.002641438893359016,1.0400665642601123,2.2030305172320773e-15,1.0,0.20146442600338674,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,5,2026082707,1,0.5,0.8,157,133,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,5,2026082707,1,0.5,0.8,157,133,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338753,0.8892276422764225,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,5,2026082707,1,0.5,0.8,157,133,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,5,2026082707,2,0.75,0.25,135,23,balance,63,LOO,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091998,1.2032770097286223,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,5,2026082707,2,0.75,0.25,135,23,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-0.0031746031746032743,0.0024993701184177377,0.00278773397052967,1.1153746097814776,0.06350006350009724,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,5,2026082707,2,0.75,0.25,135,23,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,5,2026082707,2,0.75,0.25,135,23,inference,42,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-0.0047619047619048005,0.0037188208616780057,0.004424534041258779,1.1897679952409275,0.07808688094430365,1.0,0.260742519127625,1.0,0.6843972569730632,0.0
legacy,legacy_spiky,500,5,2026082707,3,0.5,0.2,157,244,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.0027877339705296702,1.0976702508960574,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,5,2026082707,3,0.5,0.2,157,244,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,5,2026082707,3,0.5,0.2,157,244,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,5,2026082707,3,0.5,0.2,157,244,inference,42,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,6,2026082707,0,0.25,0.75,256,374,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.002153788636123505,0.8480542754736299,2.2030305172320773e-15,1.0,0.1819196564876639,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,6,2026082707,0,0.25,0.75,256,374,balance,63,ZLZ,0.12698412698412698,0.2,-0.07301587301587303,-0.0031746031746032743,0.0024993701184177377,0.0017880509431968733,0.715400624349636,0.06350006350009724,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,6,2026082707,0,0.25,0.75,256,374,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,6,2026082707,0,0.25,0.75,256,374,inference,42,ZLZ,0.09523809523809523,0.2,-0.10476190476190478,-0.0047619047619048005,0.0037188208616780057,0.0021016536695979216,0.5651397977394409,0.07808688094430365,0.0,0.1797043797699,1.0,0.48033835874237074,0.0
legacy,legacy_spiky,500,6,2026082707,1,0.5,0.8,158,84,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,6,2026082707,1,0.5,0.8,158,84,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.002324466226155935,0.9152585765488992,2.2030305172320773e-15,1.0,0.1889903837540133,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,6,2026082707,1,0.5,0.8,158,84,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,6,2026082707,1,0.5,0.8,158,84,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,6,2026082707,2,0.75,0.25,374,256,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,6,2026082707,2,0.75,0.25,374,256,balance,63,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-0.0031746031746032743,0.0024993701184177377,0.002925901543413063,1.1706555671175853,0.06350006350009724,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,6,2026082707,2,0.75,0.25,374,256,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,6,2026082707,2,0.75,0.25,374,256,inference,42,ZLZ,0.2619047619047619,0.2,0.06190476190476191,-0.0047619047619048005,0.0037188208616780057,0.004714894087716387,1.2678465199286133,0.07808688094430365,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,6,2026082707,3,0.5,0.2,158,100,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,6,2026082707,3,0.5,0.2,158,100,balance,63,ZLZ,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091998,1.2032770097286223,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,6,2026082707,3,0.5,0.2,158,100,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,6,2026082707,3,0.5,0.2,158,100,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,7,2026082707,0,0.25,0.75,336,234,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.0024870163119011055,0.9792626728110602,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.503027018756846,0.0
legacy,legacy_spiky,500,7,2026082707,0,0.25,0.75,336,234,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,7,2026082707,0,0.25,0.75,336,234,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,7,2026082707,0,0.25,0.75,336,234,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,7,2026082707,1,0.5,0.8,57,431,balance,63,LOO,0.09523809523809523,0.2,-0.10476190476190478,-1.1102230246251565e-16,0.00253968253968254,0.0013898032331212053,0.5472350230414745,2.2030305172320773e-15,0.0,0.1461351687842823,1.0,0.3705175158975975,0.0
legacy,legacy_spiky,500,7,2026082707,1,0.5,0.8,57,431,balance,63,ZLZ,0.09523809523809523,0.2,-0.10476190476190478,-1.1102230246251565e-16,0.00253968253968254,0.001389803233121206,0.5472350230414748,2.2030305172320773e-15,0.0,0.14613516878428234,1.0,0.3705175158975975,0.0
legacy,legacy_spiky,500,7,2026082707,1,0.5,0.8,57,431,inference,42,LOO,0.09523809523809523,0.2,-0.10476190476190478,-5.551115123125783e-17,0.0038095238095238104,0.0021016536695979207,0.551684088269454,8.993834424997154e-16,0.0,0.17970437976989995,1.0,0.48033835874237074,0.0
legacy,legacy_spiky,500,7,2026082707,1,0.5,0.8,57,431,inference,42,ZLZ,0.09523809523809523,0.2,-0.10476190476190478,-5.551115123125783e-17,0.0038095238095238104,0.0021016536695979207,0.551684088269454,8.993834424997154e-16,0.0,0.17970437976989995,1.0,0.48033835874237074,0.0
legacy,legacy_spiky,500,7,2026082707,2,0.75,0.25,234,336,balance,63,LOO,0.2857142857142857,0.2,0.08571428571428569,-1.1102230246251565e-16,0.00253968253968254,0.003291639236339696,1.2960829493087551,2.2030305172320773e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_spiky,500,7,2026082707,2,0.75,0.25,234,336,balance,63,ZLZ,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091993,1.203277009728622,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,7,2026082707,2,0.75,0.25,234,336,inference,42,LOO,0.30952380952380953,0.2,0.10952380952380952,-5.551115123125783e-17,0.0038095238095238104,0.0052126541673580004,1.368321718931475,8.993834424997154e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_spiky,500,7,2026082707,2,0.75,0.25,234,336,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.003760853935069963,0.987224157955865,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,7,2026082707,3,0.5,0.2,57,116,balance,63,LOO,0.30158730158730157,0.2,0.10158730158730156,-1.1102230246251565e-16,0.00253968253968254,0.0033972967920740576,1.33768561187916,2.2030305172320773e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
legacy,legacy_spiky,500,7,2026082707,3,0.5,0.2,57,116,balance,63,ZLZ,0.2857142857142857,0.2,0.08571428571428569,-1.1102230246251565e-16,0.00253968253968254,0.0032916392363396964,1.2960829493087551,2.2030305172320773e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_spiky,500,7,2026082707,3,0.5,0.2,57,116,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,7,2026082707,3,0.5,0.2,57,116,inference,42,ZLZ,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,8,2026082707,0,0.25,0.75,365,174,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.002324466226155934,0.9152585765488989,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,8,2026082707,0,0.25,0.75,365,174,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,8,2026082707,0,0.25,0.75,365,174,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,8,2026082707,0,0.25,0.75,365,174,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.003760853935069963,0.987224157955865,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,8,2026082707,1,0.5,0.8,162,447,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,8,2026082707,1,0.5,0.8,162,447,balance,63,ZLZ,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091998,1.2032770097286223,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,8,2026082707,1,0.5,0.8,162,447,inference,42,LOO,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,8,2026082707,1,0.5,0.8,162,447,inference,42,ZLZ,0.2857142857142857,0.2,0.08571428571428569,-5.551115123125783e-17,0.0038095238095238104,0.004977600796416126,1.306620209059233,8.993834424997154e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_spiky,500,8,2026082707,2,0.75,0.25,174,365,balance,63,LOO,0.30158730158730157,0.2,0.10158730158730156,-1.1102230246251565e-16,0.00253968253968254,0.0033972967920740584,1.3376856118791602,2.2030305172320773e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
legacy,legacy_spiky,500,8,2026082707,2,0.75,0.25,174,365,balance,63,ZLZ,0.3333333333333333,0.2,0.1333333333333333,-1.1102230246251565e-16,0.00253968253968254,0.003584229390681004,1.411290322580645,2.2030305172320773e-15,0.0,0.2346799489366117,1.0,0.6754836868330654,0.0
legacy,legacy_spiky,500,8,2026082707,2,0.75,0.25,174,365,inference,42,LOO,0.3333333333333333,0.2,0.1333333333333333,-5.551115123125783e-17,0.0038095238095238104,0.0054200542005420045,1.4227642276422758,8.993834424997154e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_spiky,500,8,2026082707,2,0.75,0.25,174,365,inference,42,ZLZ,0.30952380952380953,0.2,0.10952380952380952,-5.551115123125783e-17,0.0038095238095238104,0.0052126541673580004,1.368321718931475,8.993834424997154e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_spiky,500,8,2026082707,3,0.5,0.2,162,186,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.0024870163119011055,0.9792626728110602,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.503027018756846,0.0
legacy,legacy_spiky,500,8,2026082707,3,0.5,0.2,162,186,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,8,2026082707,3,0.5,0.2,162,186,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.003760853935069963,0.987224157955865,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,8,2026082707,3,0.5,0.2,162,186,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,9,2026082707,0,0.25,0.75,99,374,balance,63,LOO,0.09523809523809523,0.2,-0.10476190476190478,-1.1102230246251565e-16,0.00253968253968254,0.0013898032331212053,0.5472350230414745,2.2030305172320773e-15,0.0,0.1461351687842823,1.0,0.3705175158975975,0.0
legacy,legacy_spiky,500,9,2026082707,0,0.25,0.75,99,374,balance,63,ZLZ,0.09523809523809523,0.2,-0.10476190476190478,-1.1102230246251565e-16,0.00253968253968254,0.0013898032331212053,0.5472350230414745,2.2030305172320773e-15,0.0,0.1461351687842823,1.0,0.3705175158975975,0.0
legacy,legacy_spiky,500,9,2026082707,0,0.25,0.75,99,374,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,9,2026082707,0,0.25,0.75,99,374,inference,42,ZLZ,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,9,2026082707,1,0.5,0.8,364,327,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,9,2026082707,1,0.5,0.8,364,327,balance,63,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,9,2026082707,1,0.5,0.8,364,327,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,9,2026082707,1,0.5,0.8,364,327,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,9,2026082707,2,0.75,0.25,374,99,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,9,2026082707,2,0.75,0.25,374,99,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,9,2026082707,2,0.75,0.25,374,99,inference,42,LOO,0.2857142857142857,0.2,0.08571428571428569,-5.551115123125783e-17,0.0038095238095238104,0.004977600796416126,1.306620209059233,8.993834424997154e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_spiky,500,9,2026082707,2,0.75,0.25,374,99,inference,42,ZLZ,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,9,2026082707,3,0.5,0.2,364,182,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,9,2026082707,3,0.5,0.2,364,182,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,9,2026082707,3,0.5,0.2,364,182,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,9,2026082707,3,0.5,0.2,364,182,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,10,2026082707,0,0.25,0.75,114,70,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,10,2026082707,0,0.25,0.75,114,70,balance,63,ZLZ,0.25396825396825395,0.2,0.05396825396825394,-0.0031746031746032743,0.0024993701184177377,0.0030559416120091993,1.2226847034339225,0.06350006350009724,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,10,2026082707,0,0.25,0.75,114,70,inference,42,LOO,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,10,2026082707,0,0.25,0.75,114,70,inference,42,ZLZ,0.3333333333333333,0.2,0.1333333333333333,-0.0047619047619048005,0.0037188208616780057,0.005420054200542005,1.4574657941701363,0.07808688094430365,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_spiky,500,10,2026082707,1,0.5,0.8,433,410,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,10,2026082707,1,0.5,0.8,433,410,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,10,2026082707,1,0.5,0.8,433,410,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,10,2026082707,1,0.5,0.8,433,410,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,10,2026082707,2,0.75,0.25,70,114,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,10,2026082707,2,0.75,0.25,70,114,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-0.0031746031746032743,0.0024993701184177377,0.0026414388933590164,1.0568418314255983,0.06350006350009724,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,10,2026082707,2,0.75,0.25,70,114,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,10,2026082707,2,0.75,0.25,70,114,inference,42,ZLZ,0.11904761904761904,0.2,-0.08095238095238097,-0.0047619047619048005,0.0037188208616780057,0.0025579337426027324,0.6878346222486613,0.07808688094430365,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,10,2026082707,3,0.5,0.2,433,2,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,10,2026082707,3,0.5,0.2,433,2,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,10,2026082707,3,0.5,0.2,433,2,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,10,2026082707,3,0.5,0.2,433,2,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,11,2026082707,0,0.25,0.75,71,208,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,11,2026082707,0,0.25,0.75,71,208,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,11,2026082707,0,0.25,0.75,71,208,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,11,2026082707,0,0.25,0.75,71,208,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.002986560477849677,0.7839721254355401,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,11,2026082707,1,0.5,0.8,398,174,balance,63,LOO,0.2698412698412698,0.2,0.06984126984126982,-1.1102230246251565e-16,0.00253968253968254,0.0031778541763180785,1.2512800819252432,2.2030305172320773e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_spiky,500,11,2026082707,1,0.5,0.8,398,174,balance,63,ZLZ,0.2698412698412698,0.2,0.06984126984126982,-1.1102230246251565e-16,0.00253968253968254,0.0031778541763180785,1.2512800819252432,2.2030305172320773e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_spiky,500,11,2026082707,1,0.5,0.8,398,174,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,11,2026082707,1,0.5,0.8,398,174,inference,42,ZLZ,0.2857142857142857,0.2,0.08571428571428569,-5.551115123125783e-17,0.0038095238095238104,0.004977600796416128,1.3066202090592334,8.993834424997154e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_spiky,500,11,2026082707,2,0.75,0.25,208,71,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,11,2026082707,2,0.75,0.25,208,71,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,11,2026082707,2,0.75,0.25,208,71,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.004424534041258779,1.1614401858304293,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730632,0.0
legacy,legacy_spiky,500,11,2026082707,2,0.75,0.25,208,71,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,11,2026082707,3,0.5,0.2,398,25,balance,63,LOO,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091998,1.2032770097286223,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,11,2026082707,3,0.5,0.2,398,25,balance,63,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,11,2026082707,3,0.5,0.2,398,25,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,11,2026082707,3,0.5,0.2,398,25,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,12,2026082707,0,0.25,0.75,420,208,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,12,2026082707,0,0.25,0.75,420,208,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,12,2026082707,0,0.25,0.75,420,208,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,12,2026082707,0,0.25,0.75,420,208,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,12,2026082707,1,0.5,0.8,218,63,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,12,2026082707,1,0.5,0.8,218,63,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,12,2026082707,1,0.5,0.8,218,63,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,12,2026082707,1,0.5,0.8,218,63,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,12,2026082707,2,0.75,0.25,208,420,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,12,2026082707,2,0.75,0.25,208,420,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,12,2026082707,2,0.75,0.25,208,420,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,12,2026082707,2,0.75,0.25,208,420,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,12,2026082707,3,0.5,0.2,218,165,balance,63,LOO,0.1111111111111111,0.2,-0.0888888888888889,-1.1102230246251565e-16,0.00253968253968254,0.0015929908403026682,0.6272401433691756,2.2030305172320773e-15,0.0,0.1564532992910745,1.0,0.39418300706920695,0.0
legacy,legacy_spiky,500,12,2026082707,3,0.5,0.2,218,165,balance,63,ZLZ,0.1111111111111111,0.2,-0.0888888888888889,-1.1102230246251565e-16,0.00253968253968254,0.0015929908403026685,0.6272401433691756,2.2030305172320773e-15,0.0,0.1564532992910745,1.0,0.394183007069207,0.0
legacy,legacy_spiky,500,12,2026082707,3,0.5,0.2,218,165,inference,42,LOO,0.09523809523809523,0.2,-0.10476190476190478,-5.551115123125783e-17,0.0038095238095238104,0.0021016536695979207,0.551684088269454,8.993834424997154e-16,0.0,0.17970437976989995,1.0,0.48033835874237074,0.0
legacy,legacy_spiky,500,12,2026082707,3,0.5,0.2,218,165,inference,42,ZLZ,0.09523809523809523,0.2,-0.10476190476190478,-5.551115123125783e-17,0.0038095238095238104,0.002101653669597921,0.5516840882694541,8.993834424997154e-16,0.0,0.1797043797699,1.0,0.48033835874237074,0.0
legacy,legacy_spiky,500,13,2026082707,0,0.25,0.75,17,9,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,13,2026082707,0,0.25,0.75,17,9,balance,63,ZLZ,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.002153788636123505,0.8480542754736299,2.2030305172320773e-15,1.0,0.1819196564876639,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,13,2026082707,0,0.25,0.75,17,9,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,13,2026082707,0,0.25,0.75,17,9,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,13,2026082707,1,0.5,0.8,369,485,balance,63,LOO,0.1111111111111111,0.2,-0.0888888888888889,-1.1102230246251565e-16,0.00253968253968254,0.0015929908403026685,0.6272401433691756,2.2030305172320773e-15,0.0,0.1564532992910745,1.0,0.394183007069207,0.0
legacy,legacy_spiky,500,13,2026082707,1,0.5,0.8,369,485,balance,63,ZLZ,0.1111111111111111,0.2,-0.0888888888888889,-1.1102230246251565e-16,0.00253968253968254,0.0015929908403026682,0.6272401433691756,2.2030305172320773e-15,0.0,0.1564532992910745,1.0,0.39418300706920695,0.0
legacy,legacy_spiky,500,13,2026082707,1,0.5,0.8,369,485,inference,42,LOO,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,13,2026082707,1,0.5,0.8,369,485,inference,42,ZLZ,0.09523809523809523,0.2,-0.10476190476190478,-5.551115123125783e-17,0.0038095238095238104,0.0021016536695979207,0.551684088269454,8.993834424997154e-16,0.0,0.17970437976989995,1.0,0.48033835874237074,0.0
legacy,legacy_spiky,500,13,2026082707,2,0.75,0.25,9,17,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,13,2026082707,2,0.75,0.25,9,17,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,13,2026082707,2,0.75,0.25,9,17,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,13,2026082707,2,0.75,0.25,9,17,inference,42,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,13,2026082707,3,0.5,0.2,369,253,balance,63,LOO,0.2857142857142857,0.2,0.08571428571428569,-1.1102230246251565e-16,0.00253968253968254,0.003291639236339696,1.2960829493087551,2.2030305172320773e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_spiky,500,13,2026082707,3,0.5,0.2,369,253,balance,63,ZLZ,0.2857142857142857,0.2,0.08571428571428569,-1.1102230246251565e-16,0.00253968253968254,0.003291639236339696,1.2960829493087551,2.2030305172320773e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_spiky,500,13,2026082707,3,0.5,0.2,369,253,inference,42,LOO,0.2857142857142857,0.2,0.08571428571428569,-5.551115123125783e-17,0.0038095238095238104,0.004977600796416126,1.306620209059233,8.993834424997154e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_spiky,500,13,2026082707,3,0.5,0.2,369,253,inference,42,ZLZ,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,14,2026082707,0,0.25,0.75,187,113,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,14,2026082707,0,0.25,0.75,187,113,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-0.0031746031746032743,0.0024993701184177377,0.0026414388933590164,1.0568418314255983,0.06350006350009724,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,14,2026082707,0,0.25,0.75,187,113,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,14,2026082707,0,0.25,0.75,187,113,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,14,2026082707,1,0.5,0.8,264,344,balance,63,LOO,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,14,2026082707,1,0.5,0.8,264,344,balance,63,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,14,2026082707,1,0.5,0.8,264,344,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338753,0.8892276422764225,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,14,2026082707,1,0.5,0.8,264,344,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,14,2026082707,2,0.75,0.25,113,187,balance,63,LOO,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091998,1.2032770097286223,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,14,2026082707,2,0.75,0.25,113,187,balance,63,ZLZ,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091993,1.203277009728622,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,14,2026082707,2,0.75,0.25,113,187,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,14,2026082707,2,0.75,0.25,113,187,inference,42,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,14,2026082707,3,0.5,0.2,264,489,balance,63,LOO,0.30158730158730157,0.2,0.10158730158730156,-1.1102230246251565e-16,0.00253968253968254,0.003397296792074058,1.33768561187916,2.2030305172320773e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
legacy,legacy_spiky,500,14,2026082707,3,0.5,0.2,264,489,balance,63,ZLZ,0.30158730158730157,0.2,0.10158730158730156,-1.1102230246251565e-16,0.00253968253968254,0.003397296792074058,1.33768561187916,2.2030305172320773e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
legacy,legacy_spiky,500,14,2026082707,3,0.5,0.2,264,489,inference,42,LOO,0.2857142857142857,0.2,0.08571428571428569,-5.551115123125783e-17,0.0038095238095238104,0.004977600796416126,1.306620209059233,8.993834424997154e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_spiky,500,14,2026082707,3,0.5,0.2,264,489,inference,42,ZLZ,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,15,2026082707,0,0.25,0.75,18,20,balance,63,LOO,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.0017880509431968733,0.7040450588837688,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,15,2026082707,0,0.25,0.75,18,20,balance,63,ZLZ,0.09523809523809523,0.2,-0.10476190476190478,-0.0031746031746032743,0.0024993701184177377,0.0013898032331212053,0.5560613943808531,0.06350006350009724,0.0,0.1461351687842823,1.0,0.3705175158975975,0.0
legacy,legacy_spiky,500,15,2026082707,0,0.25,0.75,18,20,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,15,2026082707,0,0.25,0.75,18,20,inference,42,ZLZ,0.11904761904761904,0.2,-0.08095238095238097,-0.0047619047619048005,0.0037188208616780057,0.0025579337426027324,0.6878346222486613,0.07808688094430365,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,15,2026082707,1,0.5,0.8,59,193,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.0024870163119011055,0.9792626728110602,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.503027018756846,0.0
legacy,legacy_spiky,500,15,2026082707,1,0.5,0.8,59,193,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,15,2026082707,1,0.5,0.8,59,193,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,15,2026082707,1,0.5,0.8,59,193,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,15,2026082707,2,0.75,0.25,20,18,balance,63,LOO,0.1111111111111111,0.2,-0.0888888888888889,-1.1102230246251565e-16,0.00253968253968254,0.0015929908403026682,0.6272401433691756,2.2030305172320773e-15,0.0,0.1564532992910745,1.0,0.39418300706920695,0.0
legacy,legacy_spiky,500,15,2026082707,2,0.75,0.25,20,18,balance,63,ZLZ,0.07936507936507936,0.2,-0.12063492063492065,-0.0031746031746032743,0.0024993701184177377,0.0011784881216524848,0.4715140478668056,0.06350006350009724,0.0,0.13456765718411223,1.0,0.34590846510515677,0.0
legacy,legacy_spiky,500,15,2026082707,2,0.75,0.25,20,18,inference,42,LOO,0.07142857142857142,0.2,-0.1285714285714286,-5.551115123125783e-17,0.0038095238095238104,0.0016177202588352414,0.4246515679442508,8.993834424997154e-16,0.0,0.15026007374660555,1.0,0.43988271176505456,0.0
legacy,legacy_spiky,500,15,2026082707,2,0.75,0.25,20,18,inference,42,ZLZ,0.09523809523809523,0.2,-0.10476190476190478,-0.0047619047619048005,0.0037188208616780057,0.0021016536695979207,0.5651397977394407,0.07808688094430365,0.0,0.17970437976989995,1.0,0.48033835874237074,0.0
legacy,legacy_spiky,500,15,2026082707,3,0.5,0.2,59,128,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,15,2026082707,3,0.5,0.2,59,128,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.0024870163119011055,0.9792626728110602,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.503027018756846,0.0
legacy,legacy_spiky,500,15,2026082707,3,0.5,0.2,59,128,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,15,2026082707,3,0.5,0.2,59,128,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,16,2026082707,0,0.25,0.75,23,198,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235057,0.8480542754736302,2.2030305172320773e-15,1.0,0.18191965648766395,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,16,2026082707,0,0.25,0.75,23,198,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,16,2026082707,0,0.25,0.75,23,198,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,16,2026082707,0,0.25,0.75,23,198,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,16,2026082707,1,0.5,0.8,210,483,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,16,2026082707,1,0.5,0.8,210,483,balance,63,ZLZ,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091998,1.2032770097286223,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,16,2026082707,1,0.5,0.8,210,483,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,16,2026082707,1,0.5,0.8,210,483,inference,42,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,16,2026082707,2,0.75,0.25,198,23,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235052,0.84805427547363,2.2030305172320773e-15,1.0,0.18191965648766395,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,16,2026082707,2,0.75,0.25,198,23,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,16,2026082707,2,0.75,0.25,198,23,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,16,2026082707,2,0.75,0.25,198,23,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,16,2026082707,3,0.5,0.2,210,271,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,16,2026082707,3,0.5,0.2,210,271,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,16,2026082707,3,0.5,0.2,210,271,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,16,2026082707,3,0.5,0.2,210,271,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,17,2026082707,0,0.25,0.75,285,426,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.002324466226155935,0.9152585765488992,2.2030305172320773e-15,1.0,0.1889903837540133,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,17,2026082707,0,0.25,0.75,285,426,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,17,2026082707,0,0.25,0.75,285,426,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.002986560477849677,0.7839721254355401,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,17,2026082707,0,0.25,0.75,285,426,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,17,2026082707,1,0.5,0.8,172,99,balance,63,LOO,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,17,2026082707,1,0.5,0.8,172,99,balance,63,ZLZ,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.0017880509431968733,0.7040450588837688,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,17,2026082707,1,0.5,0.8,172,99,inference,42,LOO,0.09523809523809523,0.2,-0.10476190476190478,-5.551115123125783e-17,0.0038095238095238104,0.002101653669597921,0.5516840882694541,8.993834424997154e-16,0.0,0.1797043797699,1.0,0.48033835874237074,0.0
legacy,legacy_spiky,500,17,2026082707,1,0.5,0.8,172,99,inference,42,ZLZ,0.09523809523809523,0.2,-0.10476190476190478,-5.551115123125783e-17,0.0038095238095238104,0.0021016536695979207,0.551684088269454,8.993834424997154e-16,0.0,0.17970437976989995,1.0,0.48033835874237074,0.0
legacy,legacy_spiky,500,17,2026082707,2,0.75,0.25,426,285,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.0024870163119011055,0.9792626728110602,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.503027018756846,0.0
legacy,legacy_spiky,500,17,2026082707,2,0.75,0.25,426,285,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.002641438893359016,1.0400665642601123,2.2030305172320773e-15,1.0,0.20146442600338674,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,17,2026082707,2,0.75,0.25,426,285,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338753,0.8892276422764225,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,17,2026082707,2,0.75,0.25,426,285,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.003760853935069963,0.987224157955865,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,17,2026082707,3,0.5,0.2,172,210,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,17,2026082707,3,0.5,0.2,172,210,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,17,2026082707,3,0.5,0.2,172,210,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.002986560477849677,0.7839721254355401,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,17,2026082707,3,0.5,0.2,172,210,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,18,2026082707,0,0.25,0.75,321,423,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.002641438893359016,1.0400665642601123,2.2030305172320773e-15,1.0,0.20146442600338674,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,18,2026082707,0,0.25,0.75,321,423,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,18,2026082707,0,0.25,0.75,321,423,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,18,2026082707,0,0.25,0.75,321,423,inference,42,ZLZ,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,18,2026082707,1,0.5,0.8,84,94,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.0027877339705296702,1.0976702508960574,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,18,2026082707,1,0.5,0.8,84,94,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,18,2026082707,1,0.5,0.8,84,94,inference,42,LOO,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,18,2026082707,1,0.5,0.8,84,94,inference,42,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,18,2026082707,2,0.75,0.25,423,321,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,18,2026082707,2,0.75,0.25,423,321,balance,63,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,18,2026082707,2,0.75,0.25,423,321,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338753,0.8892276422764225,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,18,2026082707,2,0.75,0.25,423,321,inference,42,ZLZ,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,18,2026082707,3,0.5,0.2,84,192,balance,63,LOO,0.2698412698412698,0.2,0.06984126984126982,-1.1102230246251565e-16,0.00253968253968254,0.0031778541763180785,1.2512800819252432,2.2030305172320773e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_spiky,500,18,2026082707,3,0.5,0.2,84,192,balance,63,ZLZ,0.2698412698412698,0.2,0.06984126984126982,-1.1102230246251565e-16,0.00253968253968254,0.0031778541763180794,1.2512800819252436,2.2030305172320773e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
legacy,legacy_spiky,500,18,2026082707,3,0.5,0.2,84,192,inference,42,LOO,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,18,2026082707,3,0.5,0.2,84,192,inference,42,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.004424534041258779,1.1614401858304293,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730632,0.0
legacy,legacy_spiky,500,19,2026082707,0,0.25,0.75,175,167,balance,63,LOO,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091998,1.2032770097286223,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,19,2026082707,0,0.25,0.75,175,167,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,19,2026082707,0,0.25,0.75,175,167,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,19,2026082707,0,0.25,0.75,175,167,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,19,2026082707,1,0.5,0.8,64,216,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,19,2026082707,1,0.5,0.8,64,216,balance,63,ZLZ,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.002153788636123505,0.8480542754736299,2.2030305172320773e-15,1.0,0.1819196564876639,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,19,2026082707,1,0.5,0.8,64,216,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,19,2026082707,1,0.5,0.8,64,216,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,19,2026082707,2,0.75,0.25,167,175,balance,63,LOO,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091993,1.203277009728622,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,19,2026082707,2,0.75,0.25,167,175,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.0027877339705296702,1.0976702508960574,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,19,2026082707,2,0.75,0.25,167,175,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,19,2026082707,2,0.75,0.25,167,175,inference,42,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.004424534041258779,1.1614401858304293,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730632,0.0
legacy,legacy_spiky,500,19,2026082707,3,0.5,0.2,64,409,balance,63,LOO,0.30158730158730157,0.2,0.10158730158730156,-1.1102230246251565e-16,0.00253968253968254,0.003397296792074058,1.33768561187916,2.2030305172320773e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
legacy,legacy_spiky,500,19,2026082707,3,0.5,0.2,64,409,balance,63,ZLZ,0.31746031746031744,0.2,0.11746031746031743,-1.1102230246251565e-16,0.00253968253968254,0.003494826843521161,1.3760880696364568,2.2030305172320773e-15,0.0,0.23173461894885683,1.0,0.6573862940575982,0.0
legacy,legacy_spiky,500,19,2026082707,3,0.5,0.2,64,409,inference,42,LOO,0.30952380952380953,0.2,0.10952380952380952,-5.551115123125783e-17,0.0038095238095238104,0.0052126541673580004,1.368321718931475,8.993834424997154e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_spiky,500,19,2026082707,3,0.5,0.2,64,409,inference,42,ZLZ,0.2857142857142857,0.2,0.08571428571428569,-5.551115123125783e-17,0.0038095238095238104,0.004977600796416126,1.306620209059233,8.993834424997154e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_spiky,500,20,2026082707,0,0.25,0.75,303,345,balance,63,LOO,0.2857142857142857,0.2,0.08571428571428569,-1.1102230246251565e-16,0.00253968253968254,0.003291639236339696,1.2960829493087551,2.2030305172320773e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_spiky,500,20,2026082707,0,0.25,0.75,303,345,balance,63,ZLZ,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091998,1.2032770097286223,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,20,2026082707,0,0.25,0.75,303,345,inference,42,LOO,0.3333333333333333,0.2,0.1333333333333333,-5.551115123125783e-17,0.0038095238095238104,0.005420054200542005,1.422764227642276,8.993834424997154e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_spiky,500,20,2026082707,0,0.25,0.75,303,345,inference,42,ZLZ,0.30952380952380953,0.2,0.10952380952380952,-5.551115123125783e-17,0.0038095238095238104,0.0052126541673580004,1.368321718931475,8.993834424997154e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_spiky,500,20,2026082707,1,0.5,0.8,463,130,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.002153788636123505,0.8480542754736299,2.2030305172320773e-15,1.0,0.1819196564876639,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,20,2026082707,1,0.5,0.8,463,130,balance,63,ZLZ,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.002153788636123505,0.8480542754736299,2.2030305172320773e-15,1.0,0.1819196564876639,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,20,2026082707,1,0.5,0.8,463,130,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338753,0.8892276422764225,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,20,2026082707,1,0.5,0.8,463,130,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338753,0.8892276422764225,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,20,2026082707,2,0.75,0.25,345,303,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,20,2026082707,2,0.75,0.25,345,303,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-0.0031746031746032743,0.0024993701184177377,0.0024870163119011046,0.9950572320499479,0.06350006350009724,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,20,2026082707,2,0.75,0.25,345,303,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.004424534041258779,1.1614401858304293,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730632,0.0
legacy,legacy_spiky,500,20,2026082707,2,0.75,0.25,345,303,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,20,2026082707,3,0.5,0.2,463,324,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.0027877339705296702,1.0976702508960574,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,20,2026082707,3,0.5,0.2,463,324,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,20,2026082707,3,0.5,0.2,463,324,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,20,2026082707,3,0.5,0.2,463,324,inference,42,ZLZ,0.2857142857142857,0.2,0.08571428571428569,-5.551115123125783e-17,0.0038095238095238104,0.004977600796416126,1.306620209059233,8.993834424997154e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_spiky,500,21,2026082707,0,0.25,0.75,179,285,balance,63,LOO,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.001788050943196873,0.7040450588837687,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,21,2026082707,0,0.25,0.75,179,285,balance,63,ZLZ,0.1111111111111111,0.2,-0.0888888888888889,-1.1102230246251565e-16,0.00253968253968254,0.0015929908403026685,0.6272401433691756,2.2030305172320773e-15,0.0,0.1564532992910745,1.0,0.394183007069207,0.0
legacy,legacy_spiky,500,21,2026082707,0,0.25,0.75,179,285,inference,42,LOO,0.07142857142857142,0.2,-0.1285714285714286,-5.551115123125783e-17,0.0038095238095238104,0.0016177202588352414,0.4246515679442508,8.993834424997154e-16,0.0,0.15026007374660555,1.0,0.43988271176505456,0.0
legacy,legacy_spiky,500,21,2026082707,0,0.25,0.75,179,285,inference,42,ZLZ,0.09523809523809523,0.2,-0.10476190476190478,-5.551115123125783e-17,0.0038095238095238104,0.002101653669597921,0.5516840882694541,8.993834424997154e-16,0.0,0.1797043797699,1.0,0.48033835874237074,0.0
legacy,legacy_spiky,500,21,2026082707,1,0.5,0.8,460,281,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.0024870163119011055,0.9792626728110602,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.503027018756846,0.0
legacy,legacy_spiky,500,21,2026082707,1,0.5,0.8,460,281,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,21,2026082707,1,0.5,0.8,460,281,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,21,2026082707,1,0.5,0.8,460,281,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,21,2026082707,2,0.75,0.25,285,179,balance,63,LOO,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,21,2026082707,2,0.75,0.25,285,179,balance,63,ZLZ,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235052,0.84805427547363,2.2030305172320773e-15,1.0,0.18191965648766395,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,21,2026082707,2,0.75,0.25,285,179,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.002986560477849677,0.7839721254355401,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,21,2026082707,2,0.75,0.25,285,179,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,21,2026082707,3,0.5,0.2,460,124,balance,63,LOO,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,21,2026082707,3,0.5,0.2,460,124,balance,63,ZLZ,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.002153788636123504,0.8480542754736295,2.2030305172320773e-15,1.0,0.18191965648766384,1.0,0.46103479837849487,0.0
legacy,legacy_spiky,500,21,2026082707,3,0.5,0.2,460,124,inference,42,LOO,0.09523809523809523,0.2,-0.10476190476190478,-5.551115123125783e-17,0.0038095238095238104,0.002101653669597921,0.5516840882694541,8.993834424997154e-16,0.0,0.1797043797699,1.0,0.48033835874237074,0.0
legacy,legacy_spiky,500,21,2026082707,3,0.5,0.2,460,124,inference,42,ZLZ,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.002557933742602732,0.671457607433217,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,22,2026082707,0,0.25,0.75,119,211,balance,63,LOO,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.0017880509431968733,0.7040450588837688,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,22,2026082707,0,0.25,0.75,119,211,balance,63,ZLZ,0.1111111111111111,0.2,-0.0888888888888889,-0.0031746031746032743,0.0024993701184177377,0.0015929908403026682,0.63735691987513,0.06350006350009724,0.0,0.1564532992910745,1.0,0.39418300706920695,0.0
legacy,legacy_spiky,500,22,2026082707,0,0.25,0.75,119,211,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,22,2026082707,0,0.25,0.75,119,211,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-0.0047619047619048005,0.0037188208616780057,0.002986560477849677,0.8030933967876263,0.07808688094430365,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,22,2026082707,1,0.5,0.8,20,215,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,22,2026082707,1,0.5,0.8,20,215,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,22,2026082707,1,0.5,0.8,20,215,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,22,2026082707,1,0.5,0.8,20,215,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,22,2026082707,2,0.75,0.25,211,119,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.002153788636123505,0.8480542754736299,2.2030305172320773e-15,1.0,0.1819196564876639,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,22,2026082707,2,0.75,0.25,211,119,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-0.0031746031746032743,0.0024993701184177377,0.0023244662261559345,0.9300208116545265,0.06350006350009724,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,22,2026082707,2,0.75,0.25,211,119,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.002986560477849677,0.7839721254355401,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,22,2026082707,2,0.75,0.25,211,119,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-0.0047619047619048005,0.0037188208616780053,0.0029865604778496766,0.8030933967876263,0.07808688094430366,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,22,2026082707,3,0.5,0.2,20,393,balance,63,LOO,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091998,1.2032770097286223,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,22,2026082707,3,0.5,0.2,20,393,balance,63,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,22,2026082707,3,0.5,0.2,20,393,inference,42,LOO,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,22,2026082707,3,0.5,0.2,20,393,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,23,2026082707,0,0.25,0.75,258,225,balance,63,LOO,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091998,1.2032770097286223,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,23,2026082707,0,0.25,0.75,258,225,balance,63,ZLZ,0.2698412698412698,0.2,0.06984126984126982,-1.1102230246251565e-16,0.00253968253968254,0.0031778541763180777,1.251280081925243,2.2030305172320773e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_spiky,500,23,2026082707,0,0.25,0.75,258,225,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,23,2026082707,0,0.25,0.75,258,225,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043306,1.0779616724738674,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,23,2026082707,1,0.5,0.8,378,432,balance,63,LOO,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,23,2026082707,1,0.5,0.8,378,432,balance,63,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,23,2026082707,1,0.5,0.8,378,432,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,23,2026082707,1,0.5,0.8,378,432,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.002986560477849677,0.7839721254355401,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,23,2026082707,2,0.75,0.25,225,258,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,23,2026082707,2,0.75,0.25,225,258,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,23,2026082707,2,0.75,0.25,225,258,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,23,2026082707,2,0.75,0.25,225,258,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,23,2026082707,3,0.5,0.2,378,199,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,23,2026082707,3,0.5,0.2,378,199,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,23,2026082707,3,0.5,0.2,378,199,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,23,2026082707,3,0.5,0.2,378,199,inference,42,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,24,2026082707,0,0.25,0.75,83,245,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,24,2026082707,0,0.25,0.75,83,245,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.0027877339705296702,1.0976702508960574,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,24,2026082707,0,0.25,0.75,83,245,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,24,2026082707,0,0.25,0.75,83,245,inference,42,ZLZ,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,24,2026082707,1,0.5,0.8,168,54,balance,63,LOO,0.3333333333333333,0.2,0.1333333333333333,-1.1102230246251565e-16,0.00253968253968254,0.003584229390681004,1.411290322580645,2.2030305172320773e-15,0.0,0.2346799489366117,1.0,0.6754836868330654,0.0
legacy,legacy_spiky,500,24,2026082707,1,0.5,0.8,168,54,balance,63,ZLZ,0.30158730158730157,0.2,0.10158730158730156,-1.1102230246251565e-16,0.00253968253968254,0.003397296792074058,1.33768561187916,2.2030305172320773e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
legacy,legacy_spiky,500,24,2026082707,1,0.5,0.8,168,54,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,24,2026082707,1,0.5,0.8,168,54,inference,42,ZLZ,0.3333333333333333,0.2,0.1333333333333333,-5.551115123125783e-17,0.0038095238095238104,0.005420054200542006,1.4227642276422763,8.993834424997154e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_spiky,500,24,2026082707,2,0.75,0.25,245,83,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,24,2026082707,2,0.75,0.25,245,83,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,24,2026082707,2,0.75,0.25,245,83,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,24,2026082707,2,0.75,0.25,245,83,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,24,2026082707,3,0.5,0.2,168,335,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235057,0.8480542754736302,2.2030305172320773e-15,1.0,0.18191965648766395,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,24,2026082707,3,0.5,0.2,168,335,balance,63,ZLZ,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235044,0.8480542754736297,2.2030305172320773e-15,1.0,0.18191965648766384,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,24,2026082707,3,0.5,0.2,168,335,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,24,2026082707,3,0.5,0.2,168,335,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,25,2026082707,0,0.25,0.75,328,332,balance,63,LOO,0.06349206349206349,0.2,-0.13650793650793652,-1.1102230246251565e-16,0.00253968253968254,0.0009590455058965041,0.3776241679467484,2.2030305172320773e-15,0.0,0.12139413195164228,1.0,0.32008651808595634,0.0
legacy,legacy_spiky,500,25,2026082707,0,0.25,0.75,328,332,balance,63,ZLZ,0.06349206349206349,0.2,-0.13650793650793652,-1.1102230246251565e-16,0.00253968253968254,0.0009590455058965041,0.3776241679467484,2.2030305172320773e-15,0.0,0.12139413195164228,1.0,0.32008651808595634,0.0
legacy,legacy_spiky,500,25,2026082707,0,0.25,0.75,328,332,inference,42,LOO,0.047619047619047616,0.2,-0.1523809523809524,-5.551115123125783e-17,0.0038095238095238104,0.001106133510314695,0.2903600464576074,8.993834424997154e-16,0.0,0.11280467740095386,1.0,0.3954618718657536,0.0
legacy,legacy_spiky,500,25,2026082707,0,0.25,0.75,328,332,inference,42,ZLZ,0.047619047619047616,0.2,-0.1523809523809524,-5.551115123125783e-17,0.0038095238095238104,0.001106133510314695,0.2903600464576074,8.993834424997154e-16,0.0,0.11280467740095386,1.0,0.3954618718657536,0.0
legacy,legacy_spiky,500,25,2026082707,1,0.5,0.8,423,273,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,25,2026082707,1,0.5,0.8,423,273,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.0027877339705296702,1.0976702508960574,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,25,2026082707,1,0.5,0.8,423,273,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,25,2026082707,1,0.5,0.8,423,273,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,25,2026082707,2,0.75,0.25,332,328,balance,63,LOO,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.0017880509431968733,0.7040450588837688,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,25,2026082707,2,0.75,0.25,332,328,balance,63,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,25,2026082707,2,0.75,0.25,332,328,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.002986560477849677,0.7839721254355401,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,25,2026082707,2,0.75,0.25,332,328,inference,42,ZLZ,0.07142857142857142,0.2,-0.1285714285714286,-5.551115123125783e-17,0.0038095238095238104,0.0016177202588352414,0.4246515679442508,8.993834424997154e-16,0.0,0.15026007374660555,1.0,0.43988271176505456,0.0
legacy,legacy_spiky,500,25,2026082707,3,0.5,0.2,423,419,balance,63,LOO,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,25,2026082707,3,0.5,0.2,423,419,balance,63,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,25,2026082707,3,0.5,0.2,423,419,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,25,2026082707,3,0.5,0.2,423,419,inference,42,ZLZ,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,26,2026082707,0,0.25,0.75,201,407,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.002324466226155935,0.9152585765488992,2.2030305172320773e-15,1.0,0.1889903837540133,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,26,2026082707,0,0.25,0.75,201,407,balance,63,ZLZ,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235052,0.84805427547363,2.2030305172320773e-15,1.0,0.18191965648766395,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,26,2026082707,0,0.25,0.75,201,407,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,26,2026082707,0,0.25,0.75,201,407,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,26,2026082707,1,0.5,0.8,223,334,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.002153788636123504,0.8480542754736295,2.2030305172320773e-15,1.0,0.18191965648766384,1.0,0.46103479837849487,0.0
legacy,legacy_spiky,500,26,2026082707,1,0.5,0.8,223,334,balance,63,ZLZ,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.002153788636123504,0.8480542754736295,2.2030305172320773e-15,1.0,0.18191965648766384,1.0,0.46103479837849487,0.0
legacy,legacy_spiky,500,26,2026082707,1,0.5,0.8,223,334,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,26,2026082707,1,0.5,0.8,223,334,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,26,2026082707,2,0.75,0.25,407,201,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,26,2026082707,2,0.75,0.25,407,201,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,26,2026082707,2,0.75,0.25,407,201,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,26,2026082707,2,0.75,0.25,407,201,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,26,2026082707,3,0.5,0.2,223,141,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,26,2026082707,3,0.5,0.2,223,141,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,26,2026082707,3,0.5,0.2,223,141,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.0044245340412587784,1.161440185830429,8.993834424997154e-16,1.0,0.2607425191276249,1.0,0.6843972569730632,0.0
legacy,legacy_spiky,500,26,2026082707,3,0.5,0.2,223,141,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,27,2026082707,0,0.25,0.75,94,426,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.002324466226155934,0.9152585765488989,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,27,2026082707,0,0.25,0.75,94,426,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,27,2026082707,0,0.25,0.75,94,426,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,27,2026082707,0,0.25,0.75,94,426,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,27,2026082707,1,0.5,0.8,455,446,balance,63,LOO,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,27,2026082707,1,0.5,0.8,455,446,balance,63,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,27,2026082707,1,0.5,0.8,455,446,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,27,2026082707,1,0.5,0.8,455,446,inference,42,ZLZ,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,27,2026082707,2,0.75,0.25,426,94,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235057,0.8480542754736302,2.2030305172320773e-15,1.0,0.18191965648766395,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,27,2026082707,2,0.75,0.25,426,94,balance,63,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-0.0031746031746032743,0.0024993701184177377,0.001974983541803818,0.7901925078043702,0.06350006350009724,1.0,0.17420468360394908,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,27,2026082707,2,0.75,0.25,426,94,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,27,2026082707,2,0.75,0.25,426,94,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,27,2026082707,3,0.5,0.2,455,403,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,27,2026082707,3,0.5,0.2,455,403,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,27,2026082707,3,0.5,0.2,455,403,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,27,2026082707,3,0.5,0.2,455,403,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,28,2026082707,0,0.25,0.75,116,108,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.002641438893359017,1.0400665642601128,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,28,2026082707,0,0.25,0.75,116,108,balance,63,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,28,2026082707,0,0.25,0.75,116,108,inference,42,LOO,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,28,2026082707,0,0.25,0.75,116,108,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,28,2026082707,1,0.5,0.8,244,334,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,28,2026082707,1,0.5,0.8,244,334,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.0024870163119011055,0.9792626728110602,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.503027018756846,0.0
legacy,legacy_spiky,500,28,2026082707,1,0.5,0.8,244,334,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.004424534041258779,1.1614401858304293,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730632,0.0
legacy,legacy_spiky,500,28,2026082707,1,0.5,0.8,244,334,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,28,2026082707,2,0.75,0.25,108,116,balance,63,LOO,0.30158730158730157,0.2,0.10158730158730156,-1.1102230246251565e-16,0.00253968253968254,0.0033972967920740584,1.3376856118791602,2.2030305172320773e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
legacy,legacy_spiky,500,28,2026082707,2,0.75,0.25,108,116,balance,63,ZLZ,0.31746031746031744,0.2,0.11746031746031743,-1.1102230246251565e-16,0.00253968253968254,0.00349482684352116,1.3760880696364566,2.2030305172320773e-15,0.0,0.23173461894885683,1.0,0.6573862940575982,0.0
legacy,legacy_spiky,500,28,2026082707,2,0.75,0.25,108,116,inference,42,LOO,0.30952380952380953,0.2,0.10952380952380952,-5.551115123125783e-17,0.0038095238095238104,0.005212654167357999,1.3683217189314743,8.993834424997154e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_spiky,500,28,2026082707,2,0.75,0.25,108,116,inference,42,ZLZ,0.2857142857142857,0.2,0.08571428571428569,-5.551115123125783e-17,0.0038095238095238104,0.004977600796416126,1.306620209059233,8.993834424997154e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_spiky,500,28,2026082707,3,0.5,0.2,244,315,balance,63,LOO,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.0017880509431968733,0.7040450588837688,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,28,2026082707,3,0.5,0.2,244,315,balance,63,ZLZ,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.001788050943196873,0.7040450588837687,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,28,2026082707,3,0.5,0.2,244,315,inference,42,LOO,0.09523809523809523,0.2,-0.10476190476190478,-5.551115123125783e-17,0.0038095238095238104,0.0021016536695979207,0.551684088269454,8.993834424997154e-16,0.0,0.17970437976989995,1.0,0.48033835874237074,0.0
legacy,legacy_spiky,500,28,2026082707,3,0.5,0.2,244,315,inference,42,ZLZ,0.09523809523809523,0.2,-0.10476190476190478,-5.551115123125783e-17,0.0038095238095238104,0.0021016536695979207,0.551684088269454,8.993834424997154e-16,0.0,0.17970437976989995,1.0,0.48033835874237074,0.0
legacy,legacy_spiky,500,29,2026082707,0,0.25,0.75,85,237,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,29,2026082707,0,0.25,0.75,85,237,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,29,2026082707,0,0.25,0.75,85,237,inference,42,LOO,0.30952380952380953,0.2,0.10952380952380952,-5.551115123125783e-17,0.0038095238095238104,0.005212654167357999,1.3683217189314743,8.993834424997154e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_spiky,500,29,2026082707,0,0.25,0.75,85,237,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,29,2026082707,1,0.5,0.8,183,17,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,29,2026082707,1,0.5,0.8,183,17,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901106,0.9792626728110603,2.2030305172320773e-15,1.0,0.19548678470487643,1.0,0.503027018756846,0.0
legacy,legacy_spiky,500,29,2026082707,1,0.5,0.8,183,17,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,29,2026082707,1,0.5,0.8,183,17,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.003760853935069963,0.987224157955865,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,29,2026082707,2,0.75,0.25,237,85,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,29,2026082707,2,0.75,0.25,237,85,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.0027877339705296702,1.0976702508960574,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,29,2026082707,2,0.75,0.25,237,85,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.004424534041258779,1.1614401858304293,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730632,0.0
legacy,legacy_spiky,500,29,2026082707,2,0.75,0.25,237,85,inference,42,ZLZ,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,29,2026082707,3,0.5,0.2,183,364,balance,63,LOO,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.001788050943196873,0.7040450588837687,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,29,2026082707,3,0.5,0.2,183,364,balance,63,ZLZ,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.001788050943196873,0.7040450588837687,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,29,2026082707,3,0.5,0.2,183,364,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,29,2026082707,3,0.5,0.2,183,364,inference,42,ZLZ,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.002557933742602733,0.6714576074332173,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,30,2026082707,0,0.25,0.75,186,453,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.002324466226155935,0.9152585765488992,2.2030305172320773e-15,1.0,0.1889903837540133,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,30,2026082707,0,0.25,0.75,186,453,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,30,2026082707,0,0.25,0.75,186,453,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,30,2026082707,0,0.25,0.75,186,453,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,30,2026082707,1,0.5,0.8,2,92,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,30,2026082707,1,0.5,0.8,2,92,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.002324466226155935,0.9152585765488992,2.2030305172320773e-15,1.0,0.1889903837540133,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,30,2026082707,1,0.5,0.8,2,92,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,30,2026082707,1,0.5,0.8,2,92,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,30,2026082707,2,0.75,0.25,453,186,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.002324466226155935,0.9152585765488992,2.2030305172320773e-15,1.0,0.1889903837540133,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,30,2026082707,2,0.75,0.25,453,186,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.002324466226155935,0.9152585765488992,2.2030305172320773e-15,1.0,0.1889903837540133,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,30,2026082707,2,0.75,0.25,453,186,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,30,2026082707,2,0.75,0.25,453,186,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,30,2026082707,3,0.5,0.2,2,212,balance,63,LOO,0.30158730158730157,0.2,0.10158730158730156,-1.1102230246251565e-16,0.00253968253968254,0.003397296792074058,1.33768561187916,2.2030305172320773e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
legacy,legacy_spiky,500,30,2026082707,3,0.5,0.2,2,212,balance,63,ZLZ,0.30158730158730157,0.2,0.10158730158730156,-1.1102230246251565e-16,0.00253968253968254,0.003397296792074058,1.33768561187916,2.2030305172320773e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
legacy,legacy_spiky,500,30,2026082707,3,0.5,0.2,2,212,inference,42,LOO,0.30952380952380953,0.2,0.10952380952380952,-5.551115123125783e-17,0.0038095238095238104,0.0052126541673580004,1.368321718931475,8.993834424997154e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_spiky,500,30,2026082707,3,0.5,0.2,2,212,inference,42,ZLZ,0.30952380952380953,0.2,0.10952380952380952,-5.551115123125783e-17,0.0038095238095238104,0.0052126541673580004,1.368321718931475,8.993834424997154e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_spiky,500,31,2026082707,0,0.25,0.75,54,459,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.002324466226155935,0.9152585765488992,2.2030305172320773e-15,1.0,0.1889903837540133,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,31,2026082707,0,0.25,0.75,54,459,balance,63,ZLZ,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235052,0.84805427547363,2.2030305172320773e-15,1.0,0.18191965648766395,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,31,2026082707,0,0.25,0.75,54,459,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,31,2026082707,0,0.25,0.75,54,459,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.002986560477849677,0.7839721254355401,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,31,2026082707,1,0.5,0.8,242,449,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,31,2026082707,1,0.5,0.8,242,449,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.002641438893359016,1.0400665642601123,2.2030305172320773e-15,1.0,0.20146442600338674,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,31,2026082707,1,0.5,0.8,242,449,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.003760853935069963,0.987224157955865,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,31,2026082707,1,0.5,0.8,242,449,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.003760853935069963,0.987224157955865,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,31,2026082707,2,0.75,0.25,459,54,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,31,2026082707,2,0.75,0.25,459,54,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,31,2026082707,2,0.75,0.25,459,54,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,31,2026082707,2,0.75,0.25,459,54,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,31,2026082707,3,0.5,0.2,242,174,balance,63,LOO,0.1111111111111111,0.2,-0.0888888888888889,-1.1102230246251565e-16,0.00253968253968254,0.0015929908403026685,0.6272401433691756,2.2030305172320773e-15,0.0,0.1564532992910745,1.0,0.394183007069207,0.0
legacy,legacy_spiky,500,31,2026082707,3,0.5,0.2,242,174,balance,63,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,31,2026082707,3,0.5,0.2,242,174,inference,42,LOO,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,31,2026082707,3,0.5,0.2,242,174,inference,42,ZLZ,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,32,2026082707,0,0.25,0.75,161,395,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.0027877339705296702,1.0976702508960574,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,32,2026082707,0,0.25,0.75,161,395,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,32,2026082707,0,0.25,0.75,161,395,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,32,2026082707,0,0.25,0.75,161,395,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,32,2026082707,1,0.5,0.8,467,20,balance,63,LOO,0.09523809523809523,0.2,-0.10476190476190478,-1.1102230246251565e-16,0.00253968253968254,0.0013898032331212053,0.5472350230414745,2.2030305172320773e-15,0.0,0.1461351687842823,1.0,0.3705175158975975,0.0
legacy,legacy_spiky,500,32,2026082707,1,0.5,0.8,467,20,balance,63,ZLZ,0.09523809523809523,0.2,-0.10476190476190478,-1.1102230246251565e-16,0.00253968253968254,0.0013898032331212053,0.5472350230414745,2.2030305172320773e-15,0.0,0.1461351687842823,1.0,0.3705175158975975,0.0
legacy,legacy_spiky,500,32,2026082707,1,0.5,0.8,467,20,inference,42,LOO,0.09523809523809523,0.2,-0.10476190476190478,-5.551115123125783e-17,0.0038095238095238104,0.0021016536695979207,0.551684088269454,8.993834424997154e-16,0.0,0.17970437976989995,1.0,0.48033835874237074,0.0
legacy,legacy_spiky,500,32,2026082707,1,0.5,0.8,467,20,inference,42,ZLZ,0.09523809523809523,0.2,-0.10476190476190478,-5.551115123125783e-17,0.0038095238095238104,0.0021016536695979207,0.551684088269454,8.993834424997154e-16,0.0,0.17970437976989995,1.0,0.48033835874237074,0.0
legacy,legacy_spiky,500,32,2026082707,2,0.75,0.25,395,161,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,32,2026082707,2,0.75,0.25,395,161,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,32,2026082707,2,0.75,0.25,395,161,inference,42,LOO,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,32,2026082707,2,0.75,0.25,395,161,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,32,2026082707,3,0.5,0.2,467,140,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,32,2026082707,3,0.5,0.2,467,140,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,32,2026082707,3,0.5,0.2,467,140,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,32,2026082707,3,0.5,0.2,467,140,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,33,2026082707,0,0.25,0.75,232,215,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.002641438893359016,1.0400665642601123,2.2030305172320773e-15,1.0,0.20146442600338674,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,33,2026082707,0,0.25,0.75,232,215,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,33,2026082707,0,0.25,0.75,232,215,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,33,2026082707,0,0.25,0.75,232,215,inference,42,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.004424534041258779,1.1614401858304293,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730632,0.0
legacy,legacy_spiky,500,33,2026082707,1,0.5,0.8,442,65,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.0024870163119011046,0.9792626728110598,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,33,2026082707,1,0.5,0.8,442,65,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,33,2026082707,1,0.5,0.8,442,65,inference,42,LOO,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,33,2026082707,1,0.5,0.8,442,65,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.002986560477849677,0.7839721254355401,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,33,2026082707,2,0.75,0.25,215,232,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,33,2026082707,2,0.75,0.25,215,232,balance,63,ZLZ,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235052,0.84805427547363,2.2030305172320773e-15,1.0,0.18191965648766395,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,33,2026082707,2,0.75,0.25,215,232,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,33,2026082707,2,0.75,0.25,215,232,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,33,2026082707,3,0.5,0.2,442,31,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,33,2026082707,3,0.5,0.2,442,31,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,33,2026082707,3,0.5,0.2,442,31,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,33,2026082707,3,0.5,0.2,442,31,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,34,2026082707,0,0.25,0.75,250,239,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.002324466226155934,0.9152585765488989,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,34,2026082707,0,0.25,0.75,250,239,balance,63,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,34,2026082707,0,0.25,0.75,250,239,inference,42,LOO,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,34,2026082707,0,0.25,0.75,250,239,inference,42,ZLZ,0.09523809523809523,0.2,-0.10476190476190478,-5.551115123125783e-17,0.0038095238095238104,0.0021016536695979207,0.551684088269454,8.993834424997154e-16,0.0,0.17970437976989995,1.0,0.48033835874237074,0.0
legacy,legacy_spiky,500,34,2026082707,1,0.5,0.8,435,294,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,34,2026082707,1,0.5,0.8,435,294,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,34,2026082707,1,0.5,0.8,435,294,inference,42,LOO,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,34,2026082707,1,0.5,0.8,435,294,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,34,2026082707,2,0.75,0.25,239,250,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.002324466226155935,0.9152585765488992,2.2030305172320773e-15,1.0,0.1889903837540133,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,34,2026082707,2,0.75,0.25,239,250,balance,63,ZLZ,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235057,0.8480542754736302,2.2030305172320773e-15,1.0,0.18191965648766395,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,34,2026082707,2,0.75,0.25,239,250,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,34,2026082707,2,0.75,0.25,239,250,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,34,2026082707,3,0.5,0.2,435,253,balance,63,LOO,0.3492063492063492,0.2,0.14920634920634918,-1.1102230246251565e-16,0.00253968253968254,0.0036655044335535884,1.4432923707117251,2.2030305172320773e-15,0.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_spiky,500,34,2026082707,3,0.5,0.2,435,253,balance,63,ZLZ,0.3492063492063492,0.2,0.14920634920634918,-1.1102230246251565e-16,0.00253968253968254,0.0036655044335535884,1.4432923707117251,2.2030305172320773e-15,0.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_spiky,500,34,2026082707,3,0.5,0.2,435,253,inference,42,LOO,0.35714285714285715,0.2,0.15714285714285714,-5.551115123125783e-17,0.0038095238095238104,0.005599800895968142,1.469947735191637,8.993834424997154e-16,0.0,0.2933353340185781,1.0,0.8280596746784621,0.0
legacy,legacy_spiky,500,34,2026082707,3,0.5,0.2,435,253,inference,42,ZLZ,0.3333333333333333,0.2,0.1333333333333333,-5.551115123125783e-17,0.0038095238095238104,0.005420054200542005,1.422764227642276,8.993834424997154e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_spiky,500,35,2026082707,0,0.25,0.75,41,200,balance,63,LOO,0.09523809523809523,0.2,-0.10476190476190478,-1.1102230246251565e-16,0.00253968253968254,0.0013898032331212055,0.5472350230414745,2.2030305172320773e-15,0.0,0.1461351687842823,1.0,0.3705175158975975,0.0
legacy,legacy_spiky,500,35,2026082707,0,0.25,0.75,41,200,balance,63,ZLZ,0.07936507936507936,0.2,-0.12063492063492065,-1.1102230246251565e-16,0.00253968253968254,0.001178488121652485,0.4640296979006659,2.2030305172320773e-15,0.0,0.13456765718411223,1.0,0.34590846510515677,0.0
legacy,legacy_spiky,500,35,2026082707,0,0.25,0.75,41,200,inference,42,LOO,0.09523809523809523,0.2,-0.10476190476190478,-5.551115123125783e-17,0.0038095238095238104,0.0021016536695979216,0.5516840882694543,8.993834424997154e-16,0.0,0.1797043797699,1.0,0.48033835874237074,0.0
legacy,legacy_spiky,500,35,2026082707,0,0.25,0.75,41,200,inference,42,ZLZ,0.09523809523809523,0.2,-0.10476190476190478,-5.551115123125783e-17,0.0038095238095238104,0.002101653669597921,0.5516840882694541,8.993834424997154e-16,0.0,0.1797043797699,1.0,0.48033835874237074,0.0
legacy,legacy_spiky,500,35,2026082707,1,0.5,0.8,458,247,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235044,0.8480542754736297,2.2030305172320773e-15,1.0,0.18191965648766384,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,35,2026082707,1,0.5,0.8,458,247,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,35,2026082707,1,0.5,0.8,458,247,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,35,2026082707,1,0.5,0.8,458,247,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,35,2026082707,2,0.75,0.25,200,41,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235044,0.8480542754736297,2.2030305172320773e-15,1.0,0.18191965648766384,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,35,2026082707,2,0.75,0.25,200,41,balance,63,ZLZ,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.0017880509431968733,0.7040450588837688,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,35,2026082707,2,0.75,0.25,200,41,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,35,2026082707,2,0.75,0.25,200,41,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.002986560477849677,0.7839721254355401,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,35,2026082707,3,0.5,0.2,458,100,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235057,0.8480542754736302,2.2030305172320773e-15,1.0,0.18191965648766395,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,35,2026082707,3,0.5,0.2,458,100,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.002324466226155934,0.9152585765488989,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,35,2026082707,3,0.5,0.2,458,100,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,35,2026082707,3,0.5,0.2,458,100,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338753,0.8892276422764225,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,36,2026082707,0,0.25,0.75,463,39,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,36,2026082707,0,0.25,0.75,463,39,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.002324466226155934,0.9152585765488989,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,36,2026082707,0,0.25,0.75,463,39,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,36,2026082707,0,0.25,0.75,463,39,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,36,2026082707,1,0.5,0.8,219,294,balance,63,LOO,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,36,2026082707,1,0.5,0.8,219,294,balance,63,ZLZ,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.002153788636123505,0.8480542754736299,2.2030305172320773e-15,1.0,0.1819196564876639,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,36,2026082707,1,0.5,0.8,219,294,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,36,2026082707,1,0.5,0.8,219,294,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,36,2026082707,2,0.75,0.25,39,463,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.0027877339705296702,1.0976702508960574,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,36,2026082707,2,0.75,0.25,39,463,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,36,2026082707,2,0.75,0.25,39,463,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,36,2026082707,2,0.75,0.25,39,463,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,36,2026082707,3,0.5,0.2,219,99,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.0027877339705296702,1.0976702508960574,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,36,2026082707,3,0.5,0.2,219,99,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.002641438893359016,1.0400665642601123,2.2030305172320773e-15,1.0,0.20146442600338674,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,36,2026082707,3,0.5,0.2,219,99,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.004424534041258779,1.1614401858304293,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730632,0.0
legacy,legacy_spiky,500,36,2026082707,3,0.5,0.2,219,99,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043306,1.0779616724738674,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,37,2026082707,0,0.25,0.75,490,154,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.0027877339705296702,1.0976702508960574,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,37,2026082707,0,0.25,0.75,490,154,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,37,2026082707,0,0.25,0.75,490,154,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.004424534041258779,1.1614401858304293,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730632,0.0
legacy,legacy_spiky,500,37,2026082707,0,0.25,0.75,490,154,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,37,2026082707,1,0.5,0.8,120,396,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,37,2026082707,1,0.5,0.8,120,396,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,37,2026082707,1,0.5,0.8,120,396,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,37,2026082707,1,0.5,0.8,120,396,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,37,2026082707,2,0.75,0.25,154,490,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,37,2026082707,2,0.75,0.25,154,490,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.0024870163119011055,0.9792626728110602,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.503027018756846,0.0
legacy,legacy_spiky,500,37,2026082707,2,0.75,0.25,154,490,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,37,2026082707,2,0.75,0.25,154,490,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,37,2026082707,3,0.5,0.2,120,190,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.0024870163119011046,0.9792626728110598,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,37,2026082707,3,0.5,0.2,120,190,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,37,2026082707,3,0.5,0.2,120,190,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,37,2026082707,3,0.5,0.2,120,190,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,38,2026082707,0,0.25,0.75,110,410,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,38,2026082707,0,0.25,0.75,110,410,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.002324466226155934,0.9152585765488989,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,38,2026082707,0,0.25,0.75,110,410,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.002986560477849677,0.7839721254355401,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,38,2026082707,0,0.25,0.75,110,410,inference,42,ZLZ,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,38,2026082707,1,0.5,0.8,147,64,balance,63,LOO,0.31746031746031744,0.2,0.11746031746031743,-1.1102230246251565e-16,0.00253968253968254,0.0034948268435211604,1.3760880696364566,2.2030305172320773e-15,0.0,0.23173461894885683,1.0,0.6573862940575982,0.0
legacy,legacy_spiky,500,38,2026082707,1,0.5,0.8,147,64,balance,63,ZLZ,0.2698412698412698,0.2,0.06984126984126982,-1.1102230246251565e-16,0.00253968253968254,0.0031778541763180794,1.2512800819252436,2.2030305172320773e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
legacy,legacy_spiky,500,38,2026082707,1,0.5,0.8,147,64,inference,42,LOO,0.3333333333333333,0.2,0.1333333333333333,-5.551115123125783e-17,0.0038095238095238104,0.005420054200542005,1.422764227642276,8.993834424997154e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_spiky,500,38,2026082707,1,0.5,0.8,147,64,inference,42,ZLZ,0.30952380952380953,0.2,0.10952380952380952,-5.551115123125783e-17,0.0038095238095238104,0.0052126541673580004,1.368321718931475,8.993834424997154e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_spiky,500,38,2026082707,2,0.75,0.25,410,110,balance,63,LOO,0.2698412698412698,0.2,0.06984126984126982,-1.1102230246251565e-16,0.00253968253968254,0.0031778541763180785,1.2512800819252432,2.2030305172320773e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_spiky,500,38,2026082707,2,0.75,0.25,410,110,balance,63,ZLZ,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091993,1.203277009728622,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,38,2026082707,2,0.75,0.25,410,110,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,38,2026082707,2,0.75,0.25,410,110,inference,42,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,38,2026082707,3,0.5,0.2,147,194,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235052,0.84805427547363,2.2030305172320773e-15,1.0,0.18191965648766395,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,38,2026082707,3,0.5,0.2,147,194,balance,63,ZLZ,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.002153788636123505,0.8480542754736299,2.2030305172320773e-15,1.0,0.1819196564876639,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,38,2026082707,3,0.5,0.2,147,194,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,38,2026082707,3,0.5,0.2,147,194,inference,42,ZLZ,0.09523809523809523,0.2,-0.10476190476190478,-5.551115123125783e-17,0.0038095238095238104,0.0021016536695979207,0.551684088269454,8.993834424997154e-16,0.0,0.17970437976989995,1.0,0.48033835874237074,0.0
legacy,legacy_spiky,500,39,2026082707,0,0.25,0.75,162,464,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,39,2026082707,0,0.25,0.75,162,464,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-0.0031746031746032743,0.0024993701184177377,0.0026414388933590164,1.0568418314255983,0.06350006350009724,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,39,2026082707,0,0.25,0.75,162,464,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,39,2026082707,0,0.25,0.75,162,464,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-0.0047619047619048005,0.0037188208616780057,0.004106520657043305,1.104253420582986,0.07808688094430365,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,39,2026082707,1,0.5,0.8,362,87,balance,63,LOO,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,39,2026082707,1,0.5,0.8,362,87,balance,63,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,39,2026082707,1,0.5,0.8,362,87,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338753,0.8892276422764225,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,39,2026082707,1,0.5,0.8,362,87,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,39,2026082707,2,0.75,0.25,464,162,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,39,2026082707,2,0.75,0.25,464,162,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-0.0031746031746032743,0.0024993701184177377,0.0026414388933590164,1.0568418314255983,0.06350006350009724,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,39,2026082707,2,0.75,0.25,464,162,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,39,2026082707,2,0.75,0.25,464,162,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-0.0047619047619048005,0.0037188208616780057,0.0037608539350699626,1.0113027959547884,0.07808688094430365,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,39,2026082707,3,0.5,0.2,362,227,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,39,2026082707,3,0.5,0.2,362,227,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,39,2026082707,3,0.5,0.2,362,227,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,39,2026082707,3,0.5,0.2,362,227,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,40,2026082707,0,0.25,0.75,77,291,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235044,0.8480542754736297,2.2030305172320773e-15,1.0,0.18191965648766384,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,40,2026082707,0,0.25,0.75,77,291,balance,63,ZLZ,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235057,0.8480542754736302,2.2030305172320773e-15,1.0,0.18191965648766395,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,40,2026082707,0,0.25,0.75,77,291,inference,42,LOO,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,40,2026082707,0,0.25,0.75,77,291,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,40,2026082707,1,0.5,0.8,479,88,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.002324466226155934,0.9152585765488989,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,40,2026082707,1,0.5,0.8,479,88,balance,63,ZLZ,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235057,0.8480542754736302,2.2030305172320773e-15,1.0,0.18191965648766395,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,40,2026082707,1,0.5,0.8,479,88,inference,42,LOO,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.002557933742602733,0.6714576074332173,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,40,2026082707,1,0.5,0.8,479,88,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,40,2026082707,2,0.75,0.25,291,77,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,40,2026082707,2,0.75,0.25,291,77,balance,63,ZLZ,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091993,1.203277009728622,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,40,2026082707,2,0.75,0.25,291,77,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,40,2026082707,2,0.75,0.25,291,77,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,40,2026082707,3,0.5,0.2,479,237,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,40,2026082707,3,0.5,0.2,479,237,balance,63,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,40,2026082707,3,0.5,0.2,479,237,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,40,2026082707,3,0.5,0.2,479,237,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,41,2026082707,0,0.25,0.75,165,273,balance,63,LOO,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,41,2026082707,0,0.25,0.75,165,273,balance,63,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,41,2026082707,0,0.25,0.75,165,273,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,41,2026082707,0,0.25,0.75,165,273,inference,42,ZLZ,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,41,2026082707,1,0.5,0.8,409,240,balance,63,LOO,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,41,2026082707,1,0.5,0.8,409,240,balance,63,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,41,2026082707,1,0.5,0.8,409,240,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,41,2026082707,1,0.5,0.8,409,240,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.002986560477849677,0.7839721254355401,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,41,2026082707,2,0.75,0.25,273,165,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.0024870163119011055,0.9792626728110602,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.503027018756846,0.0
legacy,legacy_spiky,500,41,2026082707,2,0.75,0.25,273,165,balance,63,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,41,2026082707,2,0.75,0.25,273,165,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338753,0.8892276422764225,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,41,2026082707,2,0.75,0.25,273,165,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,41,2026082707,3,0.5,0.2,409,418,balance,63,LOO,0.1111111111111111,0.2,-0.0888888888888889,-1.1102230246251565e-16,0.00253968253968254,0.0015929908403026682,0.6272401433691756,2.2030305172320773e-15,0.0,0.1564532992910745,1.0,0.39418300706920695,0.0
legacy,legacy_spiky,500,41,2026082707,3,0.5,0.2,409,418,balance,63,ZLZ,0.1111111111111111,0.2,-0.0888888888888889,-1.1102230246251565e-16,0.00253968253968254,0.0015929908403026682,0.6272401433691756,2.2030305172320773e-15,0.0,0.1564532992910745,1.0,0.39418300706920695,0.0
legacy,legacy_spiky,500,41,2026082707,3,0.5,0.2,409,418,inference,42,LOO,0.07142857142857142,0.2,-0.1285714285714286,-5.551115123125783e-17,0.0038095238095238104,0.0016177202588352414,0.4246515679442508,8.993834424997154e-16,0.0,0.15026007374660555,1.0,0.43988271176505456,0.0
legacy,legacy_spiky,500,41,2026082707,3,0.5,0.2,409,418,inference,42,ZLZ,0.07142857142857142,0.2,-0.1285714285714286,-5.551115123125783e-17,0.0038095238095238104,0.0016177202588352414,0.4246515679442508,8.993834424997154e-16,0.0,0.15026007374660555,1.0,0.43988271176505456,0.0
legacy,legacy_spiky,500,42,2026082707,0,0.25,0.75,328,185,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235057,0.8480542754736302,2.2030305172320773e-15,1.0,0.18191965648766395,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,42,2026082707,0,0.25,0.75,328,185,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.002324466226155934,0.9152585765488989,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,42,2026082707,0,0.25,0.75,328,185,inference,42,LOO,0.09523809523809523,0.2,-0.10476190476190478,-5.551115123125783e-17,0.0038095238095238104,0.0021016536695979207,0.551684088269454,8.993834424997154e-16,0.0,0.17970437976989995,1.0,0.48033835874237074,0.0
legacy,legacy_spiky,500,42,2026082707,0,0.25,0.75,328,185,inference,42,ZLZ,0.09523809523809523,0.2,-0.10476190476190478,-5.551115123125783e-17,0.0038095238095238104,0.0021016536695979207,0.551684088269454,8.993834424997154e-16,0.0,0.17970437976989995,1.0,0.48033835874237074,0.0
legacy,legacy_spiky,500,42,2026082707,1,0.5,0.8,412,109,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,42,2026082707,1,0.5,0.8,412,109,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,42,2026082707,1,0.5,0.8,412,109,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,42,2026082707,1,0.5,0.8,412,109,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,42,2026082707,2,0.75,0.25,185,328,balance,63,LOO,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.001788050943196873,0.7040450588837687,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,42,2026082707,2,0.75,0.25,185,328,balance,63,ZLZ,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.002153788636123505,0.8480542754736299,2.2030305172320773e-15,1.0,0.1819196564876639,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,42,2026082707,2,0.75,0.25,185,328,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,42,2026082707,2,0.75,0.25,185,328,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,42,2026082707,3,0.5,0.2,412,446,balance,63,LOO,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091993,1.203277009728622,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,42,2026082707,3,0.5,0.2,412,446,balance,63,ZLZ,0.2698412698412698,0.2,0.06984126984126982,-1.1102230246251565e-16,0.00253968253968254,0.0031778541763180785,1.2512800819252432,2.2030305172320773e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_spiky,500,42,2026082707,3,0.5,0.2,412,446,inference,42,LOO,0.2857142857142857,0.2,0.08571428571428569,-5.551115123125783e-17,0.0038095238095238104,0.004977600796416126,1.306620209059233,8.993834424997154e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_spiky,500,42,2026082707,3,0.5,0.2,412,446,inference,42,ZLZ,0.2857142857142857,0.2,0.08571428571428569,-5.551115123125783e-17,0.0038095238095238104,0.004977600796416126,1.306620209059233,8.993834424997154e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_spiky,500,43,2026082707,0,0.25,0.75,150,23,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,43,2026082707,0,0.25,0.75,150,23,balance,63,ZLZ,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235052,0.84805427547363,2.2030305172320773e-15,1.0,0.18191965648766395,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,43,2026082707,0,0.25,0.75,150,23,inference,42,LOO,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,43,2026082707,0,0.25,0.75,150,23,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,43,2026082707,1,0.5,0.8,125,27,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,43,2026082707,1,0.5,0.8,125,27,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,43,2026082707,1,0.5,0.8,125,27,inference,42,LOO,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,43,2026082707,1,0.5,0.8,125,27,inference,42,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,43,2026082707,2,0.75,0.25,23,150,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,43,2026082707,2,0.75,0.25,23,150,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.002641438893359016,1.0400665642601123,2.2030305172320773e-15,1.0,0.20146442600338674,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,43,2026082707,2,0.75,0.25,23,150,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,43,2026082707,2,0.75,0.25,23,150,inference,42,ZLZ,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,43,2026082707,3,0.5,0.2,125,87,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.0027877339705296702,1.0976702508960574,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,43,2026082707,3,0.5,0.2,125,87,balance,63,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,43,2026082707,3,0.5,0.2,125,87,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,43,2026082707,3,0.5,0.2,125,87,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,44,2026082707,0,0.25,0.75,129,57,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,44,2026082707,0,0.25,0.75,129,57,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.0024870163119011055,0.9792626728110602,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.503027018756846,0.0
legacy,legacy_spiky,500,44,2026082707,0,0.25,0.75,129,57,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.004424534041258779,1.1614401858304293,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730632,0.0
legacy,legacy_spiky,500,44,2026082707,0,0.25,0.75,129,57,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,44,2026082707,1,0.5,0.8,457,268,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.0027877339705296702,1.0976702508960574,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,44,2026082707,1,0.5,0.8,457,268,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,44,2026082707,1,0.5,0.8,457,268,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,44,2026082707,1,0.5,0.8,457,268,inference,42,ZLZ,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,44,2026082707,2,0.75,0.25,57,129,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.002324466226155935,0.9152585765488992,2.2030305172320773e-15,1.0,0.1889903837540133,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,44,2026082707,2,0.75,0.25,57,129,balance,63,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.001974983541803818,0.7776497695852532,2.2030305172320773e-15,1.0,0.17420468360394908,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,44,2026082707,2,0.75,0.25,57,129,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,44,2026082707,2,0.75,0.25,57,129,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,44,2026082707,3,0.5,0.2,457,228,balance,63,LOO,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.0017880509431968733,0.7040450588837688,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,44,2026082707,3,0.5,0.2,457,228,balance,63,ZLZ,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.001788050943196873,0.7040450588837687,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,44,2026082707,3,0.5,0.2,457,228,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.002986560477849677,0.7839721254355401,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,44,2026082707,3,0.5,0.2,457,228,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,45,2026082707,0,0.25,0.75,474,454,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.002324466226155934,0.9152585765488989,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,45,2026082707,0,0.25,0.75,474,454,balance,63,ZLZ,0.15873015873015872,0.2,-0.04126984126984129,-0.0031746031746032743,0.0024993701184177377,0.0021537886361235044,0.8617325702393335,0.06350006350009724,1.0,0.18191965648766384,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,45,2026082707,0,0.25,0.75,474,454,inference,42,LOO,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.002557933742602732,0.671457607433217,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,45,2026082707,0,0.25,0.75,474,454,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-0.0047619047619048005,0.0037188208616780057,0.0029865604778496766,0.8030933967876261,0.07808688094430365,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,45,2026082707,1,0.5,0.8,54,486,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,45,2026082707,1,0.5,0.8,54,486,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,45,2026082707,1,0.5,0.8,54,486,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,45,2026082707,1,0.5,0.8,54,486,inference,42,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,45,2026082707,2,0.75,0.25,454,474,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,45,2026082707,2,0.75,0.25,454,474,balance,63,ZLZ,0.25396825396825395,0.2,0.05396825396825394,-0.0031746031746032743,0.0024993701184177377,0.0030559416120091998,1.2226847034339225,0.06350006350009724,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,45,2026082707,2,0.75,0.25,454,474,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.004424534041258779,1.1614401858304293,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730632,0.0
legacy,legacy_spiky,500,45,2026082707,2,0.75,0.25,454,474,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-0.0047619047619048005,0.0037188208616780057,0.0037608539350699626,1.0113027959547884,0.07808688094430365,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,45,2026082707,3,0.5,0.2,54,307,balance,63,LOO,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.001974983541803818,0.7776497695852532,2.2030305172320773e-15,1.0,0.17420468360394908,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,45,2026082707,3,0.5,0.2,54,307,balance,63,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,45,2026082707,3,0.5,0.2,54,307,inference,42,LOO,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,45,2026082707,3,0.5,0.2,54,307,inference,42,ZLZ,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,46,2026082707,0,0.25,0.75,415,244,balance,63,LOO,0.1111111111111111,0.2,-0.0888888888888889,-1.1102230246251565e-16,0.00253968253968254,0.0015929908403026682,0.6272401433691756,2.2030305172320773e-15,0.0,0.1564532992910745,1.0,0.39418300706920695,0.0
legacy,legacy_spiky,500,46,2026082707,0,0.25,0.75,415,244,balance,63,ZLZ,0.09523809523809523,0.2,-0.10476190476190478,-0.0031746031746032743,0.0024993701184177377,0.0013898032331212053,0.5560613943808531,0.06350006350009724,0.0,0.1461351687842823,1.0,0.3705175158975975,0.0
legacy,legacy_spiky,500,46,2026082707,0,0.25,0.75,415,244,inference,42,LOO,0.07142857142857142,0.2,-0.1285714285714286,-5.551115123125783e-17,0.0038095238095238104,0.0016177202588352417,0.42465156794425085,8.993834424997154e-16,0.0,0.15026007374660555,1.0,0.43988271176505456,0.0
legacy,legacy_spiky,500,46,2026082707,0,0.25,0.75,415,244,inference,42,ZLZ,0.07142857142857142,0.2,-0.1285714285714286,-0.0047619047619048005,0.0037188208616780057,0.0016177202588352414,0.43500892325996415,0.07808688094430365,0.0,0.15026007374660555,1.0,0.43988271176505456,0.0
legacy,legacy_spiky,500,46,2026082707,1,0.5,0.8,284,389,balance,63,LOO,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,46,2026082707,1,0.5,0.8,284,389,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,46,2026082707,1,0.5,0.8,284,389,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,46,2026082707,1,0.5,0.8,284,389,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,46,2026082707,2,0.75,0.25,244,415,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.0024870163119011046,0.9792626728110598,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,46,2026082707,2,0.75,0.25,244,415,balance,63,ZLZ,0.12698412698412698,0.2,-0.07301587301587303,-0.0031746031746032743,0.0024993701184177377,0.0017880509431968733,0.715400624349636,0.06350006350009724,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,46,2026082707,2,0.75,0.25,244,415,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,46,2026082707,2,0.75,0.25,244,415,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-0.0047619047619048005,0.0037188208616780057,0.003387533875338754,0.9109161213563354,0.07808688094430365,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,46,2026082707,3,0.5,0.2,284,454,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,46,2026082707,3,0.5,0.2,284,454,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,46,2026082707,3,0.5,0.2,284,454,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,46,2026082707,3,0.5,0.2,284,454,inference,42,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,47,2026082707,0,0.25,0.75,490,202,balance,63,LOO,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091993,1.203277009728622,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,47,2026082707,0,0.25,0.75,490,202,balance,63,ZLZ,0.2698412698412698,0.2,0.06984126984126982,-1.1102230246251565e-16,0.00253968253968254,0.0031778541763180794,1.2512800819252436,2.2030305172320773e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
legacy,legacy_spiky,500,47,2026082707,0,0.25,0.75,490,202,inference,42,LOO,0.30952380952380953,0.2,0.10952380952380952,-5.551115123125783e-17,0.0038095238095238104,0.0052126541673580004,1.368321718931475,8.993834424997154e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_spiky,500,47,2026082707,0,0.25,0.75,490,202,inference,42,ZLZ,0.3333333333333333,0.2,0.1333333333333333,-5.551115123125783e-17,0.0038095238095238104,0.005420054200542006,1.4227642276422763,8.993834424997154e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_spiky,500,47,2026082707,1,0.5,0.8,364,315,balance,63,LOO,0.2857142857142857,0.2,0.08571428571428569,-1.1102230246251565e-16,0.00253968253968254,0.003291639236339696,1.2960829493087551,2.2030305172320773e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_spiky,500,47,2026082707,1,0.5,0.8,364,315,balance,63,ZLZ,0.2857142857142857,0.2,0.08571428571428569,-1.1102230246251565e-16,0.00253968253968254,0.003291639236339696,1.2960829493087551,2.2030305172320773e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_spiky,500,47,2026082707,1,0.5,0.8,364,315,inference,42,LOO,0.30952380952380953,0.2,0.10952380952380952,-5.551115123125783e-17,0.0038095238095238104,0.0052126541673580004,1.368321718931475,8.993834424997154e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_spiky,500,47,2026082707,1,0.5,0.8,364,315,inference,42,ZLZ,0.30952380952380953,0.2,0.10952380952380952,-5.551115123125783e-17,0.0038095238095238104,0.0052126541673580004,1.368321718931475,8.993834424997154e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_spiky,500,47,2026082707,2,0.75,0.25,202,490,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.0027877339705296702,1.0976702508960574,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,47,2026082707,2,0.75,0.25,202,490,balance,63,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,47,2026082707,2,0.75,0.25,202,490,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,47,2026082707,2,0.75,0.25,202,490,inference,42,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,47,2026082707,3,0.5,0.2,364,3,balance,63,LOO,0.2698412698412698,0.2,0.06984126984126982,-1.1102230246251565e-16,0.00253968253968254,0.0031778541763180777,1.251280081925243,2.2030305172320773e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_spiky,500,47,2026082707,3,0.5,0.2,364,3,balance,63,ZLZ,0.30158730158730157,0.2,0.10158730158730156,-1.1102230246251565e-16,0.00253968253968254,0.0033972967920740584,1.3376856118791602,2.2030305172320773e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
legacy,legacy_spiky,500,47,2026082707,3,0.5,0.2,364,3,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,47,2026082707,3,0.5,0.2,364,3,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,48,2026082707,0,0.25,0.75,216,464,balance,63,LOO,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.0017880509431968733,0.7040450588837688,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,48,2026082707,0,0.25,0.75,216,464,balance,63,ZLZ,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.001788050943196873,0.7040450588837687,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,48,2026082707,0,0.25,0.75,216,464,inference,42,LOO,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,48,2026082707,0,0.25,0.75,216,464,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.002986560477849677,0.7839721254355401,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,48,2026082707,1,0.5,0.8,224,24,balance,63,LOO,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.001788050943196873,0.7040450588837687,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,48,2026082707,1,0.5,0.8,224,24,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,48,2026082707,1,0.5,0.8,224,24,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,48,2026082707,1,0.5,0.8,224,24,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,48,2026082707,2,0.75,0.25,464,216,balance,63,LOO,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.001788050943196873,0.7040450588837687,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,48,2026082707,2,0.75,0.25,464,216,balance,63,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-0.0031746031746032743,0.0024993701184177377,0.0019749835418038184,0.7901925078043704,0.06350006350009724,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,48,2026082707,2,0.75,0.25,464,216,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.002986560477849677,0.7839721254355401,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,48,2026082707,2,0.75,0.25,464,216,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.002986560477849677,0.7839721254355401,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,48,2026082707,3,0.5,0.2,224,493,balance,63,LOO,0.1111111111111111,0.2,-0.0888888888888889,-1.1102230246251565e-16,0.00253968253968254,0.0015929908403026685,0.6272401433691756,2.2030305172320773e-15,0.0,0.1564532992910745,1.0,0.394183007069207,0.0
legacy,legacy_spiky,500,48,2026082707,3,0.5,0.2,224,493,balance,63,ZLZ,0.1111111111111111,0.2,-0.0888888888888889,-1.1102230246251565e-16,0.00253968253968254,0.0015929908403026685,0.6272401433691756,2.2030305172320773e-15,0.0,0.1564532992910745,1.0,0.394183007069207,0.0
legacy,legacy_spiky,500,48,2026082707,3,0.5,0.2,224,493,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,48,2026082707,3,0.5,0.2,224,493,inference,42,ZLZ,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,49,2026082707,0,0.25,0.75,349,33,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,49,2026082707,0,0.25,0.75,349,33,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.0024870163119011046,0.9792626728110598,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,49,2026082707,0,0.25,0.75,349,33,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,49,2026082707,0,0.25,0.75,349,33,inference,42,ZLZ,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,49,2026082707,1,0.5,0.8,251,489,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,49,2026082707,1,0.5,0.8,251,489,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,49,2026082707,1,0.5,0.8,251,489,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,49,2026082707,1,0.5,0.8,251,489,inference,42,ZLZ,0.2857142857142857,0.2,0.08571428571428569,-5.551115123125783e-17,0.0038095238095238104,0.004977600796416126,1.306620209059233,8.993834424997154e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_spiky,500,49,2026082707,2,0.75,0.25,33,349,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,49,2026082707,2,0.75,0.25,33,349,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,49,2026082707,2,0.75,0.25,33,349,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338753,0.8892276422764225,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,49,2026082707,2,0.75,0.25,33,349,inference,42,ZLZ,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.002557933742602732,0.671457607433217,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,49,2026082707,3,0.5,0.2,251,148,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.002324466226155935,0.9152585765488992,2.2030305172320773e-15,1.0,0.1889903837540133,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,49,2026082707,3,0.5,0.2,251,148,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,49,2026082707,3,0.5,0.2,251,148,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,49,2026082707,3,0.5,0.2,251,148,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,50,2026082707,0,0.25,0.75,31,285,balance,63,LOO,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,50,2026082707,0,0.25,0.75,31,285,balance,63,ZLZ,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235052,0.84805427547363,2.2030305172320773e-15,1.0,0.18191965648766395,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,50,2026082707,0,0.25,0.75,31,285,inference,42,LOO,0.07142857142857142,0.2,-0.1285714285714286,-5.551115123125783e-17,0.0038095238095238104,0.0016177202588352414,0.4246515679442508,8.993834424997154e-16,0.0,0.15026007374660555,1.0,0.43988271176505456,0.0
legacy,legacy_spiky,500,50,2026082707,0,0.25,0.75,31,285,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,50,2026082707,1,0.5,0.8,107,443,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,50,2026082707,1,0.5,0.8,107,443,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,50,2026082707,1,0.5,0.8,107,443,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,50,2026082707,1,0.5,0.8,107,443,inference,42,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.004424534041258779,1.1614401858304293,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730632,0.0
legacy,legacy_spiky,500,50,2026082707,2,0.75,0.25,285,31,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,50,2026082707,2,0.75,0.25,285,31,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,50,2026082707,2,0.75,0.25,285,31,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,50,2026082707,2,0.75,0.25,285,31,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,50,2026082707,3,0.5,0.2,107,447,balance,63,LOO,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.0017880509431968735,0.7040450588837688,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,50,2026082707,3,0.5,0.2,107,447,balance,63,ZLZ,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.001788050943196873,0.7040450588837687,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,50,2026082707,3,0.5,0.2,107,447,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.002986560477849677,0.7839721254355401,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,50,2026082707,3,0.5,0.2,107,447,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.002986560477849677,0.7839721254355401,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,51,2026082707,0,0.25,0.75,370,394,balance,63,LOO,0.30158730158730157,0.2,0.10158730158730156,-1.1102230246251565e-16,0.00253968253968254,0.0033972967920740584,1.3376856118791602,2.2030305172320773e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
legacy,legacy_spiky,500,51,2026082707,0,0.25,0.75,370,394,balance,63,ZLZ,0.2857142857142857,0.2,0.08571428571428569,-1.1102230246251565e-16,0.00253968253968254,0.003291639236339696,1.2960829493087551,2.2030305172320773e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_spiky,500,51,2026082707,0,0.25,0.75,370,394,inference,42,LOO,0.2857142857142857,0.2,0.08571428571428569,-5.551115123125783e-17,0.0038095238095238104,0.004977600796416126,1.306620209059233,8.993834424997154e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_spiky,500,51,2026082707,0,0.25,0.75,370,394,inference,42,ZLZ,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,51,2026082707,1,0.5,0.8,401,107,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,51,2026082707,1,0.5,0.8,401,107,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,51,2026082707,1,0.5,0.8,401,107,inference,42,LOO,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,51,2026082707,1,0.5,0.8,401,107,inference,42,ZLZ,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,51,2026082707,2,0.75,0.25,394,370,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235044,0.8480542754736297,2.2030305172320773e-15,1.0,0.18191965648766384,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,51,2026082707,2,0.75,0.25,394,370,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,51,2026082707,2,0.75,0.25,394,370,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,51,2026082707,2,0.75,0.25,394,370,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,51,2026082707,3,0.5,0.2,401,460,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,51,2026082707,3,0.5,0.2,401,460,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,51,2026082707,3,0.5,0.2,401,460,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,51,2026082707,3,0.5,0.2,401,460,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,52,2026082707,0,0.25,0.75,273,340,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.002153788636123504,0.8480542754736295,2.2030305172320773e-15,1.0,0.18191965648766384,1.0,0.46103479837849487,0.0
legacy,legacy_spiky,500,52,2026082707,0,0.25,0.75,273,340,balance,63,ZLZ,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.001788050943196873,0.7040450588837687,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,52,2026082707,0,0.25,0.75,273,340,inference,42,LOO,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,52,2026082707,0,0.25,0.75,273,340,inference,42,ZLZ,0.09523809523809523,0.2,-0.10476190476190478,-5.551115123125783e-17,0.0038095238095238104,0.0021016536695979216,0.5516840882694543,8.993834424997154e-16,0.0,0.1797043797699,1.0,0.48033835874237074,0.0
legacy,legacy_spiky,500,52,2026082707,1,0.5,0.8,45,50,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,52,2026082707,1,0.5,0.8,45,50,balance,63,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,52,2026082707,1,0.5,0.8,45,50,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,52,2026082707,1,0.5,0.8,45,50,inference,42,ZLZ,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,52,2026082707,2,0.75,0.25,340,273,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235052,0.84805427547363,2.2030305172320773e-15,1.0,0.18191965648766395,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,52,2026082707,2,0.75,0.25,340,273,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,52,2026082707,2,0.75,0.25,340,273,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,52,2026082707,2,0.75,0.25,340,273,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.002986560477849677,0.7839721254355401,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,52,2026082707,3,0.5,0.2,45,451,balance,63,LOO,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.001788050943196873,0.7040450588837687,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,52,2026082707,3,0.5,0.2,45,451,balance,63,ZLZ,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.0017880509431968735,0.7040450588837688,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,52,2026082707,3,0.5,0.2,45,451,inference,42,LOO,0.07142857142857142,0.2,-0.1285714285714286,-5.551115123125783e-17,0.0038095238095238104,0.0016177202588352414,0.4246515679442508,8.993834424997154e-16,0.0,0.15026007374660555,1.0,0.43988271176505456,0.0
legacy,legacy_spiky,500,52,2026082707,3,0.5,0.2,45,451,inference,42,ZLZ,0.07142857142857142,0.2,-0.1285714285714286,-5.551115123125783e-17,0.0038095238095238104,0.0016177202588352414,0.4246515679442508,8.993834424997154e-16,0.0,0.15026007374660555,1.0,0.43988271176505456,0.0
legacy,legacy_spiky,500,53,2026082707,0,0.25,0.75,291,214,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235057,0.8480542754736302,2.2030305172320773e-15,1.0,0.18191965648766395,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,53,2026082707,0,0.25,0.75,291,214,balance,63,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-0.0031746031746032743,0.0024993701184177377,0.0019749835418038184,0.7901925078043704,0.06350006350009724,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,53,2026082707,0,0.25,0.75,291,214,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,53,2026082707,0,0.25,0.75,291,214,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-0.0047619047619048005,0.0037188208616780057,0.003387533875338754,0.9109161213563354,0.07808688094430365,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,53,2026082707,1,0.5,0.8,405,231,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,53,2026082707,1,0.5,0.8,405,231,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,53,2026082707,1,0.5,0.8,405,231,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,53,2026082707,1,0.5,0.8,405,231,inference,42,ZLZ,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,53,2026082707,2,0.75,0.25,214,291,balance,63,LOO,0.07936507936507936,0.2,-0.12063492063492065,-1.1102230246251565e-16,0.00253968253968254,0.0011784881216524848,0.46402969790066584,2.2030305172320773e-15,0.0,0.13456765718411223,1.0,0.34590846510515677,0.0
legacy,legacy_spiky,500,53,2026082707,2,0.75,0.25,214,291,balance,63,ZLZ,0.12698412698412698,0.2,-0.07301587301587303,-0.0031746031746032743,0.0024993701184177377,0.001788050943196873,0.7154006243496359,0.06350006350009724,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,53,2026082707,2,0.75,0.25,214,291,inference,42,LOO,0.07142857142857142,0.2,-0.1285714285714286,-5.551115123125783e-17,0.0038095238095238104,0.0016177202588352414,0.4246515679442508,8.993834424997154e-16,0.0,0.15026007374660555,1.0,0.43988271176505456,0.0
legacy,legacy_spiky,500,53,2026082707,2,0.75,0.25,214,291,inference,42,ZLZ,0.09523809523809523,0.2,-0.10476190476190478,-0.0047619047619048005,0.0037188208616780057,0.0021016536695979207,0.5651397977394407,0.07808688094430365,0.0,0.17970437976989995,1.0,0.48033835874237074,0.0
legacy,legacy_spiky,500,53,2026082707,3,0.5,0.2,405,309,balance,63,LOO,0.2698412698412698,0.2,0.06984126984126982,-1.1102230246251565e-16,0.00253968253968254,0.0031778541763180785,1.2512800819252432,2.2030305172320773e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_spiky,500,53,2026082707,3,0.5,0.2,405,309,balance,63,ZLZ,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091993,1.203277009728622,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,53,2026082707,3,0.5,0.2,405,309,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,53,2026082707,3,0.5,0.2,405,309,inference,42,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.004424534041258779,1.1614401858304293,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730632,0.0
legacy,legacy_spiky,500,54,2026082707,0,0.25,0.75,422,415,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.0024870163119011055,0.9792626728110602,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.503027018756846,0.0
legacy,legacy_spiky,500,54,2026082707,0,0.25,0.75,422,415,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,54,2026082707,0,0.25,0.75,422,415,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,54,2026082707,0,0.25,0.75,422,415,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338753,0.8892276422764225,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,54,2026082707,1,0.5,0.8,304,424,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,54,2026082707,1,0.5,0.8,304,424,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,54,2026082707,1,0.5,0.8,304,424,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,54,2026082707,1,0.5,0.8,304,424,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,54,2026082707,2,0.75,0.25,415,422,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,54,2026082707,2,0.75,0.25,415,422,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,54,2026082707,2,0.75,0.25,415,422,inference,42,LOO,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,54,2026082707,2,0.75,0.25,415,422,inference,42,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,54,2026082707,3,0.5,0.2,304,363,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.0027877339705296702,1.0976702508960574,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,54,2026082707,3,0.5,0.2,304,363,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.0027877339705296702,1.0976702508960574,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,54,2026082707,3,0.5,0.2,304,363,inference,42,LOO,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,54,2026082707,3,0.5,0.2,304,363,inference,42,ZLZ,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,55,2026082707,0,0.25,0.75,395,468,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.0024870163119011055,0.9792626728110602,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.503027018756846,0.0
legacy,legacy_spiky,500,55,2026082707,0,0.25,0.75,395,468,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,55,2026082707,0,0.25,0.75,395,468,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043306,1.0779616724738674,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,55,2026082707,0,0.25,0.75,395,468,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,55,2026082707,1,0.5,0.8,18,299,balance,63,LOO,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.0017880509431968733,0.7040450588837688,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,55,2026082707,1,0.5,0.8,18,299,balance,63,ZLZ,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.0017880509431968733,0.7040450588837688,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,55,2026082707,1,0.5,0.8,18,299,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338753,0.8892276422764225,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,55,2026082707,1,0.5,0.8,18,299,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,55,2026082707,2,0.75,0.25,468,395,balance,63,LOO,0.1111111111111111,0.2,-0.0888888888888889,-1.1102230246251565e-16,0.00253968253968254,0.0015929908403026685,0.6272401433691756,2.2030305172320773e-15,0.0,0.1564532992910745,1.0,0.394183007069207,0.0
legacy,legacy_spiky,500,55,2026082707,2,0.75,0.25,468,395,balance,63,ZLZ,0.09523809523809523,0.2,-0.10476190476190478,-1.1102230246251565e-16,0.00253968253968254,0.0013898032331212055,0.5472350230414745,2.2030305172320773e-15,0.0,0.1461351687842823,1.0,0.3705175158975975,0.0
legacy,legacy_spiky,500,55,2026082707,2,0.75,0.25,468,395,inference,42,LOO,0.07142857142857142,0.2,-0.1285714285714286,-5.551115123125783e-17,0.0038095238095238104,0.0016177202588352414,0.4246515679442508,8.993834424997154e-16,0.0,0.15026007374660555,1.0,0.43988271176505456,0.0
legacy,legacy_spiky,500,55,2026082707,2,0.75,0.25,468,395,inference,42,ZLZ,0.07142857142857142,0.2,-0.1285714285714286,-5.551115123125783e-17,0.0038095238095238104,0.0016177202588352414,0.4246515679442508,8.993834424997154e-16,0.0,0.15026007374660555,1.0,0.43988271176505456,0.0
legacy,legacy_spiky,500,55,2026082707,3,0.5,0.2,18,326,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,55,2026082707,3,0.5,0.2,18,326,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,55,2026082707,3,0.5,0.2,18,326,inference,42,LOO,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716389,1.2376596980255516,8.993834424997154e-16,1.0,0.2691621926043605,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,55,2026082707,3,0.5,0.2,18,326,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,56,2026082707,0,0.25,0.75,498,386,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.0027877339705296702,1.0976702508960574,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,56,2026082707,0,0.25,0.75,498,386,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,56,2026082707,0,0.25,0.75,498,386,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,56,2026082707,0,0.25,0.75,498,386,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,56,2026082707,1,0.5,0.8,259,24,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,56,2026082707,1,0.5,0.8,259,24,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,56,2026082707,1,0.5,0.8,259,24,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,56,2026082707,1,0.5,0.8,259,24,inference,42,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,56,2026082707,2,0.75,0.25,386,498,balance,63,LOO,0.09523809523809523,0.2,-0.10476190476190478,-1.1102230246251565e-16,0.00253968253968254,0.0013898032331212057,0.5472350230414746,2.2030305172320773e-15,0.0,0.14613516878428234,1.0,0.3705175158975975,0.0
legacy,legacy_spiky,500,56,2026082707,2,0.75,0.25,386,498,balance,63,ZLZ,0.09523809523809523,0.2,-0.10476190476190478,-1.1102230246251565e-16,0.00253968253968254,0.001389803233121206,0.5472350230414748,2.2030305172320773e-15,0.0,0.14613516878428234,1.0,0.3705175158975975,0.0
legacy,legacy_spiky,500,56,2026082707,2,0.75,0.25,386,498,inference,42,LOO,0.09523809523809523,0.2,-0.10476190476190478,-5.551115123125783e-17,0.0038095238095238104,0.0021016536695979216,0.5516840882694543,8.993834424997154e-16,0.0,0.1797043797699,1.0,0.48033835874237074,0.0
legacy,legacy_spiky,500,56,2026082707,2,0.75,0.25,386,498,inference,42,ZLZ,0.07142857142857142,0.2,-0.1285714285714286,-5.551115123125783e-17,0.0038095238095238104,0.0016177202588352414,0.4246515679442508,8.993834424997154e-16,0.0,0.15026007374660555,1.0,0.43988271176505456,0.0
legacy,legacy_spiky,500,56,2026082707,3,0.5,0.2,259,371,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,56,2026082707,3,0.5,0.2,259,371,balance,63,ZLZ,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235044,0.8480542754736297,2.2030305172320773e-15,1.0,0.18191965648766384,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,56,2026082707,3,0.5,0.2,259,371,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,56,2026082707,3,0.5,0.2,259,371,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,57,2026082707,0,0.25,0.75,178,32,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,57,2026082707,0,0.25,0.75,178,32,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,57,2026082707,0,0.25,0.75,178,32,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,57,2026082707,0,0.25,0.75,178,32,inference,42,ZLZ,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,57,2026082707,1,0.5,0.8,422,136,balance,63,LOO,0.31746031746031744,0.2,0.11746031746031743,-1.1102230246251565e-16,0.00253968253968254,0.0034948268435211604,1.3760880696364566,2.2030305172320773e-15,0.0,0.23173461894885683,1.0,0.6573862940575982,0.0
legacy,legacy_spiky,500,57,2026082707,1,0.5,0.8,422,136,balance,63,ZLZ,0.30158730158730157,0.2,0.10158730158730156,-1.1102230246251565e-16,0.00253968253968254,0.0033972967920740584,1.3376856118791602,2.2030305172320773e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
legacy,legacy_spiky,500,57,2026082707,1,0.5,0.8,422,136,inference,42,LOO,0.30952380952380953,0.2,0.10952380952380952,-5.551115123125783e-17,0.0038095238095238104,0.0052126541673580004,1.368321718931475,8.993834424997154e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_spiky,500,57,2026082707,1,0.5,0.8,422,136,inference,42,ZLZ,0.3333333333333333,0.2,0.1333333333333333,-5.551115123125783e-17,0.0038095238095238104,0.005420054200542006,1.4227642276422763,8.993834424997154e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_spiky,500,57,2026082707,2,0.75,0.25,32,178,balance,63,LOO,0.3492063492063492,0.2,0.14920634920634918,-1.1102230246251565e-16,0.00253968253968254,0.0036655044335535884,1.4432923707117251,2.2030305172320773e-15,0.0,0.2373258042318016,1.0,0.6882971212758386,0.0
legacy,legacy_spiky,500,57,2026082707,2,0.75,0.25,32,178,balance,63,ZLZ,0.2857142857142857,0.2,0.08571428571428569,-1.1102230246251565e-16,0.00253968253968254,0.0032916392363396964,1.2960829493087551,2.2030305172320773e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_spiky,500,57,2026082707,2,0.75,0.25,32,178,inference,42,LOO,0.35714285714285715,0.2,0.15714285714285714,-5.551115123125783e-17,0.0038095238095238104,0.005599800895968143,1.4699477351916372,8.993834424997154e-16,0.0,0.29333533401857814,1.0,0.8280596746784621,0.0
legacy,legacy_spiky,500,57,2026082707,2,0.75,0.25,32,178,inference,42,ZLZ,0.3333333333333333,0.2,0.1333333333333333,-5.551115123125783e-17,0.0038095238095238104,0.005420054200542005,1.422764227642276,8.993834424997154e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_spiky,500,57,2026082707,3,0.5,0.2,422,414,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,57,2026082707,3,0.5,0.2,422,414,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,57,2026082707,3,0.5,0.2,422,414,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,57,2026082707,3,0.5,0.2,422,414,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338753,0.8892276422764225,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,58,2026082707,0,0.25,0.75,143,276,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,58,2026082707,0,0.25,0.75,143,276,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.0027877339705296702,1.0976702508960574,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,58,2026082707,0,0.25,0.75,143,276,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,58,2026082707,0,0.25,0.75,143,276,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,58,2026082707,1,0.5,0.8,258,29,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,58,2026082707,1,0.5,0.8,258,29,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.0024870163119011046,0.9792626728110598,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,58,2026082707,1,0.5,0.8,258,29,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,58,2026082707,1,0.5,0.8,258,29,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,58,2026082707,2,0.75,0.25,276,143,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,58,2026082707,2,0.75,0.25,276,143,balance,63,ZLZ,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091998,1.2032770097286223,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,58,2026082707,2,0.75,0.25,276,143,inference,42,LOO,0.2857142857142857,0.2,0.08571428571428569,-5.551115123125783e-17,0.0038095238095238104,0.004977600796416126,1.306620209059233,8.993834424997154e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_spiky,500,58,2026082707,2,0.75,0.25,276,143,inference,42,ZLZ,0.30952380952380953,0.2,0.10952380952380952,-5.551115123125783e-17,0.0038095238095238104,0.0052126541673580004,1.368321718931475,8.993834424997154e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_spiky,500,58,2026082707,3,0.5,0.2,258,19,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235057,0.8480542754736302,2.2030305172320773e-15,1.0,0.18191965648766395,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,58,2026082707,3,0.5,0.2,258,19,balance,63,ZLZ,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.001788050943196873,0.7040450588837687,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,58,2026082707,3,0.5,0.2,258,19,inference,42,LOO,0.09523809523809523,0.2,-0.10476190476190478,-5.551115123125783e-17,0.0038095238095238104,0.002101653669597921,0.5516840882694541,8.993834424997154e-16,0.0,0.1797043797699,1.0,0.48033835874237074,0.0
legacy,legacy_spiky,500,58,2026082707,3,0.5,0.2,258,19,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.002986560477849677,0.7839721254355401,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,59,2026082707,0,0.25,0.75,377,382,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,59,2026082707,0,0.25,0.75,377,382,balance,63,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,59,2026082707,0,0.25,0.75,377,382,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,59,2026082707,0,0.25,0.75,377,382,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,59,2026082707,1,0.5,0.8,120,399,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,59,2026082707,1,0.5,0.8,120,399,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.0024870163119011055,0.9792626728110602,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.503027018756846,0.0
legacy,legacy_spiky,500,59,2026082707,1,0.5,0.8,120,399,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338753,0.8892276422764225,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,59,2026082707,1,0.5,0.8,120,399,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,59,2026082707,2,0.75,0.25,382,377,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,59,2026082707,2,0.75,0.25,382,377,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,59,2026082707,2,0.75,0.25,382,377,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,59,2026082707,2,0.75,0.25,382,377,inference,42,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,59,2026082707,3,0.5,0.2,120,279,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,59,2026082707,3,0.5,0.2,120,279,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,59,2026082707,3,0.5,0.2,120,279,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,59,2026082707,3,0.5,0.2,120,279,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,60,2026082707,0,0.25,0.75,222,254,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,60,2026082707,0,0.25,0.75,222,254,balance,63,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,60,2026082707,0,0.25,0.75,222,254,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,60,2026082707,0,0.25,0.75,222,254,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,60,2026082707,1,0.5,0.8,465,75,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,60,2026082707,1,0.5,0.8,465,75,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,60,2026082707,1,0.5,0.8,465,75,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.004424534041258779,1.1614401858304293,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730632,0.0
legacy,legacy_spiky,500,60,2026082707,1,0.5,0.8,465,75,inference,42,ZLZ,0.2857142857142857,0.2,0.08571428571428569,-5.551115123125783e-17,0.0038095238095238104,0.004977600796416126,1.306620209059233,8.993834424997154e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_spiky,500,60,2026082707,2,0.75,0.25,254,222,balance,63,LOO,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,60,2026082707,2,0.75,0.25,254,222,balance,63,ZLZ,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.001788050943196873,0.7040450588837687,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,60,2026082707,2,0.75,0.25,254,222,inference,42,LOO,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,60,2026082707,2,0.75,0.25,254,222,inference,42,ZLZ,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,60,2026082707,3,0.5,0.2,465,187,balance,63,LOO,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091993,1.203277009728622,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,60,2026082707,3,0.5,0.2,465,187,balance,63,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,60,2026082707,3,0.5,0.2,465,187,inference,42,LOO,0.2857142857142857,0.2,0.08571428571428569,-5.551115123125783e-17,0.0038095238095238104,0.004977600796416126,1.306620209059233,8.993834424997154e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_spiky,500,60,2026082707,3,0.5,0.2,465,187,inference,42,ZLZ,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,61,2026082707,0,0.25,0.75,424,345,balance,63,LOO,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091993,1.203277009728622,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,61,2026082707,0,0.25,0.75,424,345,balance,63,ZLZ,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091998,1.2032770097286223,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,61,2026082707,0,0.25,0.75,424,345,inference,42,LOO,0.2857142857142857,0.2,0.08571428571428569,-5.551115123125783e-17,0.0038095238095238104,0.004977600796416126,1.306620209059233,8.993834424997154e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_spiky,500,61,2026082707,0,0.25,0.75,424,345,inference,42,ZLZ,0.30952380952380953,0.2,0.10952380952380952,-5.551115123125783e-17,0.0038095238095238104,0.0052126541673580004,1.368321718931475,8.993834424997154e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_spiky,500,61,2026082707,1,0.5,0.8,327,155,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,61,2026082707,1,0.5,0.8,327,155,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,61,2026082707,1,0.5,0.8,327,155,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,61,2026082707,1,0.5,0.8,327,155,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,61,2026082707,2,0.75,0.25,345,424,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,61,2026082707,2,0.75,0.25,345,424,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,61,2026082707,2,0.75,0.25,345,424,inference,42,LOO,0.2857142857142857,0.2,0.08571428571428569,-5.551115123125783e-17,0.0038095238095238104,0.004977600796416128,1.3066202090592334,8.993834424997154e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_spiky,500,61,2026082707,2,0.75,0.25,345,424,inference,42,ZLZ,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,61,2026082707,3,0.5,0.2,327,145,balance,63,LOO,0.2857142857142857,0.2,0.08571428571428569,-1.1102230246251565e-16,0.00253968253968254,0.0032916392363396964,1.2960829493087551,2.2030305172320773e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_spiky,500,61,2026082707,3,0.5,0.2,327,145,balance,63,ZLZ,0.2698412698412698,0.2,0.06984126984126982,-1.1102230246251565e-16,0.00253968253968254,0.0031778541763180785,1.2512800819252432,2.2030305172320773e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_spiky,500,61,2026082707,3,0.5,0.2,327,145,inference,42,LOO,0.35714285714285715,0.2,0.15714285714285714,-5.551115123125783e-17,0.0038095238095238104,0.005599800895968143,1.4699477351916372,8.993834424997154e-16,0.0,0.29333533401857814,1.0,0.8280596746784621,0.0
legacy,legacy_spiky,500,61,2026082707,3,0.5,0.2,327,145,inference,42,ZLZ,0.2857142857142857,0.2,0.08571428571428569,-5.551115123125783e-17,0.0038095238095238104,0.004977600796416126,1.306620209059233,8.993834424997154e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_spiky,500,62,2026082707,0,0.25,0.75,389,41,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,62,2026082707,0,0.25,0.75,389,41,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.002324466226155935,0.9152585765488992,2.2030305172320773e-15,1.0,0.1889903837540133,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,62,2026082707,0,0.25,0.75,389,41,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,62,2026082707,0,0.25,0.75,389,41,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,62,2026082707,1,0.5,0.8,416,47,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,62,2026082707,1,0.5,0.8,416,47,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,62,2026082707,1,0.5,0.8,416,47,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,62,2026082707,1,0.5,0.8,416,47,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,62,2026082707,2,0.75,0.25,41,389,balance,63,LOO,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,62,2026082707,2,0.75,0.25,41,389,balance,63,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,62,2026082707,2,0.75,0.25,41,389,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,62,2026082707,2,0.75,0.25,41,389,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,62,2026082707,3,0.5,0.2,416,300,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.0024870163119011046,0.9792626728110598,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,62,2026082707,3,0.5,0.2,416,300,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,62,2026082707,3,0.5,0.2,416,300,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,62,2026082707,3,0.5,0.2,416,300,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,63,2026082707,0,0.25,0.75,341,440,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.002324466226155934,0.9152585765488989,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,63,2026082707,0,0.25,0.75,341,440,balance,63,ZLZ,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.0017880509431968733,0.7040450588837688,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,63,2026082707,0,0.25,0.75,341,440,inference,42,LOO,0.07142857142857142,0.2,-0.1285714285714286,-5.551115123125783e-17,0.0038095238095238104,0.0016177202588352414,0.4246515679442508,8.993834424997154e-16,0.0,0.15026007374660555,1.0,0.43988271176505456,0.0
legacy,legacy_spiky,500,63,2026082707,0,0.25,0.75,341,440,inference,42,ZLZ,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,63,2026082707,1,0.5,0.8,65,454,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.0027877339705296702,1.0976702508960574,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,63,2026082707,1,0.5,0.8,65,454,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.0027877339705296702,1.0976702508960574,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,63,2026082707,1,0.5,0.8,65,454,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.0044245340412587784,1.161440185830429,8.993834424997154e-16,1.0,0.2607425191276249,1.0,0.6843972569730632,0.0
legacy,legacy_spiky,500,63,2026082707,1,0.5,0.8,65,454,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,63,2026082707,2,0.75,0.25,440,341,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.002324466226155935,0.9152585765488992,2.2030305172320773e-15,1.0,0.1889903837540133,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,63,2026082707,2,0.75,0.25,440,341,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,63,2026082707,2,0.75,0.25,440,341,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,63,2026082707,2,0.75,0.25,440,341,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,63,2026082707,3,0.5,0.2,65,447,balance,63,LOO,0.2698412698412698,0.2,0.06984126984126982,-1.1102230246251565e-16,0.00253968253968254,0.0031778541763180785,1.2512800819252432,2.2030305172320773e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_spiky,500,63,2026082707,3,0.5,0.2,65,447,balance,63,ZLZ,0.2857142857142857,0.2,0.08571428571428569,-1.1102230246251565e-16,0.00253968253968254,0.003291639236339696,1.2960829493087551,2.2030305172320773e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_spiky,500,63,2026082707,3,0.5,0.2,65,447,inference,42,LOO,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,63,2026082707,3,0.5,0.2,65,447,inference,42,ZLZ,0.2857142857142857,0.2,0.08571428571428569,-5.551115123125783e-17,0.0038095238095238104,0.004977600796416126,1.306620209059233,8.993834424997154e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_spiky,500,64,2026082707,0,0.25,0.75,91,220,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235057,0.8480542754736302,2.2030305172320773e-15,1.0,0.18191965648766395,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,64,2026082707,0,0.25,0.75,91,220,balance,63,ZLZ,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.0017880509431968735,0.7040450588837688,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,64,2026082707,0,0.25,0.75,91,220,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,64,2026082707,0,0.25,0.75,91,220,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.002986560477849677,0.7839721254355401,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,64,2026082707,1,0.5,0.8,81,493,balance,63,LOO,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,64,2026082707,1,0.5,0.8,81,493,balance,63,ZLZ,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235052,0.84805427547363,2.2030305172320773e-15,1.0,0.18191965648766395,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,64,2026082707,1,0.5,0.8,81,493,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,64,2026082707,1,0.5,0.8,81,493,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,64,2026082707,2,0.75,0.25,220,91,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235052,0.84805427547363,2.2030305172320773e-15,1.0,0.18191965648766395,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,64,2026082707,2,0.75,0.25,220,91,balance,63,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,64,2026082707,2,0.75,0.25,220,91,inference,42,LOO,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,64,2026082707,2,0.75,0.25,220,91,inference,42,ZLZ,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,64,2026082707,3,0.5,0.2,81,190,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,64,2026082707,3,0.5,0.2,81,190,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,64,2026082707,3,0.5,0.2,81,190,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,64,2026082707,3,0.5,0.2,81,190,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,65,2026082707,0,0.25,0.75,232,285,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,65,2026082707,0,0.25,0.75,232,285,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.0024870163119011055,0.9792626728110602,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.503027018756846,0.0
legacy,legacy_spiky,500,65,2026082707,0,0.25,0.75,232,285,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.002986560477849677,0.7839721254355401,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,65,2026082707,0,0.25,0.75,232,285,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,65,2026082707,1,0.5,0.8,415,311,balance,63,LOO,0.1111111111111111,0.2,-0.0888888888888889,-1.1102230246251565e-16,0.00253968253968254,0.0015929908403026685,0.6272401433691756,2.2030305172320773e-15,0.0,0.1564532992910745,1.0,0.394183007069207,0.0
legacy,legacy_spiky,500,65,2026082707,1,0.5,0.8,415,311,balance,63,ZLZ,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.0017880509431968733,0.7040450588837688,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,65,2026082707,1,0.5,0.8,415,311,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,65,2026082707,1,0.5,0.8,415,311,inference,42,ZLZ,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,65,2026082707,2,0.75,0.25,285,232,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.0024870163119011055,0.9792626728110602,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.503027018756846,0.0
legacy,legacy_spiky,500,65,2026082707,2,0.75,0.25,285,232,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,65,2026082707,2,0.75,0.25,285,232,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,65,2026082707,2,0.75,0.25,285,232,inference,42,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,65,2026082707,3,0.5,0.2,415,393,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.0024870163119011055,0.9792626728110602,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.503027018756846,0.0
legacy,legacy_spiky,500,65,2026082707,3,0.5,0.2,415,393,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,65,2026082707,3,0.5,0.2,415,393,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,65,2026082707,3,0.5,0.2,415,393,inference,42,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.004424534041258779,1.1614401858304293,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730632,0.0
legacy,legacy_spiky,500,66,2026082707,0,0.25,0.75,36,142,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,66,2026082707,0,0.25,0.75,36,142,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-0.0031746031746032743,0.0024993701184177377,0.002324466226155935,0.9300208116545267,0.06350006350009724,1.0,0.1889903837540133,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,66,2026082707,0,0.25,0.75,36,142,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,66,2026082707,0,0.25,0.75,36,142,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-0.0047619047619048005,0.0037188208616780057,0.0037608539350699618,1.0113027959547882,0.07808688094430365,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,66,2026082707,1,0.5,0.8,394,205,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,66,2026082707,1,0.5,0.8,394,205,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,66,2026082707,1,0.5,0.8,394,205,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,66,2026082707,1,0.5,0.8,394,205,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,66,2026082707,2,0.75,0.25,142,36,balance,63,LOO,0.09523809523809523,0.2,-0.10476190476190478,-1.1102230246251565e-16,0.00253968253968254,0.0013898032331212057,0.5472350230414746,2.2030305172320773e-15,0.0,0.14613516878428234,1.0,0.3705175158975975,0.0
legacy,legacy_spiky,500,66,2026082707,2,0.75,0.25,142,36,balance,63,ZLZ,0.1111111111111111,0.2,-0.0888888888888889,-0.0031746031746032743,0.0024993701184177377,0.0015929908403026685,0.6373569198751301,0.06350006350009724,0.0,0.1564532992910745,1.0,0.394183007069207,0.0
legacy,legacy_spiky,500,66,2026082707,2,0.75,0.25,142,36,inference,42,LOO,0.07142857142857142,0.2,-0.1285714285714286,-5.551115123125783e-17,0.0038095238095238104,0.001617720258835241,0.4246515679442507,8.993834424997154e-16,0.0,0.15026007374660555,1.0,0.43988271176505456,0.0
legacy,legacy_spiky,500,66,2026082707,2,0.75,0.25,142,36,inference,42,ZLZ,0.09523809523809523,0.2,-0.10476190476190478,-0.0047619047619048005,0.0037188208616780057,0.0021016536695979207,0.5651397977394407,0.07808688094430365,0.0,0.17970437976989995,1.0,0.48033835874237074,0.0
legacy,legacy_spiky,500,66,2026082707,3,0.5,0.2,394,199,balance,63,LOO,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091993,1.203277009728622,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,66,2026082707,3,0.5,0.2,394,199,balance,63,ZLZ,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091993,1.203277009728622,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,66,2026082707,3,0.5,0.2,394,199,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,66,2026082707,3,0.5,0.2,394,199,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,67,2026082707,0,0.25,0.75,444,470,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,67,2026082707,0,0.25,0.75,444,470,balance,63,ZLZ,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235044,0.8480542754736297,2.2030305172320773e-15,1.0,0.18191965648766384,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,67,2026082707,0,0.25,0.75,444,470,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,67,2026082707,0,0.25,0.75,444,470,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,67,2026082707,1,0.5,0.8,126,441,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,67,2026082707,1,0.5,0.8,126,441,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,67,2026082707,1,0.5,0.8,126,441,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,67,2026082707,1,0.5,0.8,126,441,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,67,2026082707,2,0.75,0.25,470,444,balance,63,LOO,0.1111111111111111,0.2,-0.0888888888888889,-1.1102230246251565e-16,0.00253968253968254,0.0015929908403026682,0.6272401433691756,2.2030305172320773e-15,0.0,0.1564532992910745,1.0,0.39418300706920695,0.0
legacy,legacy_spiky,500,67,2026082707,2,0.75,0.25,470,444,balance,63,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,67,2026082707,2,0.75,0.25,470,444,inference,42,LOO,0.09523809523809523,0.2,-0.10476190476190478,-5.551115123125783e-17,0.0038095238095238104,0.0021016536695979207,0.551684088269454,8.993834424997154e-16,0.0,0.17970437976989995,1.0,0.48033835874237074,0.0
legacy,legacy_spiky,500,67,2026082707,2,0.75,0.25,470,444,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,67,2026082707,3,0.5,0.2,126,51,balance,63,LOO,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.001974983541803818,0.7776497695852532,2.2030305172320773e-15,1.0,0.17420468360394908,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,67,2026082707,3,0.5,0.2,126,51,balance,63,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,67,2026082707,3,0.5,0.2,126,51,inference,42,LOO,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,67,2026082707,3,0.5,0.2,126,51,inference,42,ZLZ,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,68,2026082707,0,0.25,0.75,75,15,balance,63,LOO,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.0017880509431968733,0.7040450588837688,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,68,2026082707,0,0.25,0.75,75,15,balance,63,ZLZ,0.1111111111111111,0.2,-0.0888888888888889,-1.1102230246251565e-16,0.00253968253968254,0.0015929908403026687,0.6272401433691757,2.2030305172320773e-15,0.0,0.1564532992910745,1.0,0.394183007069207,0.0
legacy,legacy_spiky,500,68,2026082707,0,0.25,0.75,75,15,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.002986560477849677,0.7839721254355401,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,68,2026082707,0,0.25,0.75,75,15,inference,42,ZLZ,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,68,2026082707,1,0.5,0.8,327,39,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.0027877339705296702,1.0976702508960574,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,68,2026082707,1,0.5,0.8,327,39,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,68,2026082707,1,0.5,0.8,327,39,inference,42,LOO,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,68,2026082707,1,0.5,0.8,327,39,inference,42,ZLZ,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,68,2026082707,2,0.75,0.25,15,75,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,68,2026082707,2,0.75,0.25,15,75,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,68,2026082707,2,0.75,0.25,15,75,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,68,2026082707,2,0.75,0.25,15,75,inference,42,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.0044245340412587784,1.161440185830429,8.993834424997154e-16,1.0,0.2607425191276249,1.0,0.6843972569730632,0.0
legacy,legacy_spiky,500,68,2026082707,3,0.5,0.2,327,87,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,68,2026082707,3,0.5,0.2,327,87,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,68,2026082707,3,0.5,0.2,327,87,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,68,2026082707,3,0.5,0.2,327,87,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,69,2026082707,0,0.25,0.75,409,424,balance,63,LOO,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091998,1.2032770097286223,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,69,2026082707,0,0.25,0.75,409,424,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,69,2026082707,0,0.25,0.75,409,424,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.004424534041258779,1.1614401858304293,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730632,0.0
legacy,legacy_spiky,500,69,2026082707,0,0.25,0.75,409,424,inference,42,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.004424534041258779,1.1614401858304293,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730632,0.0
legacy,legacy_spiky,500,69,2026082707,1,0.5,0.8,227,484,balance,63,LOO,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091993,1.203277009728622,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,69,2026082707,1,0.5,0.8,227,484,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.0027877339705296702,1.0976702508960574,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,69,2026082707,1,0.5,0.8,227,484,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,69,2026082707,1,0.5,0.8,227,484,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,69,2026082707,2,0.75,0.25,424,409,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,69,2026082707,2,0.75,0.25,424,409,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,69,2026082707,2,0.75,0.25,424,409,inference,42,LOO,0.09523809523809523,0.2,-0.10476190476190478,-5.551115123125783e-17,0.0038095238095238104,0.0021016536695979207,0.551684088269454,8.993834424997154e-16,0.0,0.17970437976989995,1.0,0.48033835874237074,0.0
legacy,legacy_spiky,500,69,2026082707,2,0.75,0.25,424,409,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.003760853935069963,0.987224157955865,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,69,2026082707,3,0.5,0.2,227,455,balance,63,LOO,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,69,2026082707,3,0.5,0.2,227,455,balance,63,ZLZ,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.002153788636123505,0.8480542754736299,2.2030305172320773e-15,1.0,0.1819196564876639,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,69,2026082707,3,0.5,0.2,227,455,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,69,2026082707,3,0.5,0.2,227,455,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,70,2026082707,0,0.25,0.75,270,251,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,70,2026082707,0,0.25,0.75,270,251,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.0027877339705296702,1.0976702508960574,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,70,2026082707,0,0.25,0.75,270,251,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,70,2026082707,0,0.25,0.75,270,251,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,70,2026082707,1,0.5,0.8,332,41,balance,63,LOO,0.2857142857142857,0.2,0.08571428571428569,-1.1102230246251565e-16,0.00253968253968254,0.003291639236339696,1.2960829493087551,2.2030305172320773e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_spiky,500,70,2026082707,1,0.5,0.8,332,41,balance,63,ZLZ,0.30158730158730157,0.2,0.10158730158730156,-1.1102230246251565e-16,0.00253968253968254,0.003397296792074058,1.33768561187916,2.2030305172320773e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
legacy,legacy_spiky,500,70,2026082707,1,0.5,0.8,332,41,inference,42,LOO,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716389,1.2376596980255516,8.993834424997154e-16,1.0,0.2691621926043605,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,70,2026082707,1,0.5,0.8,332,41,inference,42,ZLZ,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,70,2026082707,2,0.75,0.25,251,270,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,70,2026082707,2,0.75,0.25,251,270,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,70,2026082707,2,0.75,0.25,251,270,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,70,2026082707,2,0.75,0.25,251,270,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,70,2026082707,3,0.5,0.2,332,371,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,70,2026082707,3,0.5,0.2,332,371,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.002324466226155935,0.9152585765488992,2.2030305172320773e-15,1.0,0.1889903837540133,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,70,2026082707,3,0.5,0.2,332,371,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,70,2026082707,3,0.5,0.2,332,371,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,71,2026082707,0,0.25,0.75,439,7,balance,63,LOO,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.0017880509431968733,0.7040450588837688,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,71,2026082707,0,0.25,0.75,439,7,balance,63,ZLZ,0.1111111111111111,0.2,-0.0888888888888889,-0.0031746031746032743,0.0024993701184177377,0.0015929908403026682,0.63735691987513,0.06350006350009724,0.0,0.1564532992910745,1.0,0.39418300706920695,0.0
legacy,legacy_spiky,500,71,2026082707,0,0.25,0.75,439,7,inference,42,LOO,0.09523809523809523,0.2,-0.10476190476190478,-5.551115123125783e-17,0.0038095238095238104,0.0021016536695979207,0.551684088269454,8.993834424997154e-16,0.0,0.17970437976989995,1.0,0.48033835874237074,0.0
legacy,legacy_spiky,500,71,2026082707,0,0.25,0.75,439,7,inference,42,ZLZ,0.09523809523809523,0.2,-0.10476190476190478,-0.0047619047619048005,0.0037188208616780057,0.002101653669597921,0.5651397977394408,0.07808688094430365,0.0,0.1797043797699,1.0,0.48033835874237074,0.0
legacy,legacy_spiky,500,71,2026082707,1,0.5,0.8,57,248,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,71,2026082707,1,0.5,0.8,57,248,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,71,2026082707,1,0.5,0.8,57,248,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,71,2026082707,1,0.5,0.8,57,248,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,71,2026082707,2,0.75,0.25,7,439,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.0024870163119011055,0.9792626728110602,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.503027018756846,0.0
legacy,legacy_spiky,500,71,2026082707,2,0.75,0.25,7,439,balance,63,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-0.0031746031746032743,0.0024993701184177377,0.0019749835418038184,0.7901925078043704,0.06350006350009724,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,71,2026082707,2,0.75,0.25,7,439,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,71,2026082707,2,0.75,0.25,7,439,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-0.0047619047619048005,0.0037188208616780057,0.002986560477849677,0.8030933967876263,0.07808688094430365,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,71,2026082707,3,0.5,0.2,57,86,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,71,2026082707,3,0.5,0.2,57,86,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,71,2026082707,3,0.5,0.2,57,86,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,71,2026082707,3,0.5,0.2,57,86,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,72,2026082707,0,0.25,0.75,393,89,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,72,2026082707,0,0.25,0.75,393,89,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,72,2026082707,0,0.25,0.75,393,89,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,72,2026082707,0,0.25,0.75,393,89,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,72,2026082707,1,0.5,0.8,163,39,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,72,2026082707,1,0.5,0.8,163,39,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,72,2026082707,1,0.5,0.8,163,39,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.004424534041258779,1.1614401858304293,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730632,0.0
legacy,legacy_spiky,500,72,2026082707,1,0.5,0.8,163,39,inference,42,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,72,2026082707,2,0.75,0.25,89,393,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235052,0.84805427547363,2.2030305172320773e-15,1.0,0.18191965648766395,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,72,2026082707,2,0.75,0.25,89,393,balance,63,ZLZ,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.002153788636123504,0.8480542754736295,2.2030305172320773e-15,1.0,0.18191965648766384,1.0,0.46103479837849487,0.0
legacy,legacy_spiky,500,72,2026082707,2,0.75,0.25,89,393,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.002986560477849677,0.7839721254355401,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,72,2026082707,2,0.75,0.25,89,393,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,72,2026082707,3,0.5,0.2,163,265,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,72,2026082707,3,0.5,0.2,163,265,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,72,2026082707,3,0.5,0.2,163,265,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,72,2026082707,3,0.5,0.2,163,265,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338753,0.8892276422764225,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,73,2026082707,0,0.25,0.75,48,31,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,73,2026082707,0,0.25,0.75,48,31,balance,63,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,73,2026082707,0,0.25,0.75,48,31,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,73,2026082707,0,0.25,0.75,48,31,inference,42,ZLZ,0.30952380952380953,0.2,0.10952380952380952,-5.551115123125783e-17,0.0038095238095238104,0.0052126541673580004,1.368321718931475,8.993834424997154e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_spiky,500,73,2026082707,1,0.5,0.8,185,499,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,73,2026082707,1,0.5,0.8,185,499,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,73,2026082707,1,0.5,0.8,185,499,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.002986560477849677,0.7839721254355401,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,73,2026082707,1,0.5,0.8,185,499,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,73,2026082707,2,0.75,0.25,31,48,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,73,2026082707,2,0.75,0.25,31,48,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,73,2026082707,2,0.75,0.25,31,48,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.0044245340412587784,1.161440185830429,8.993834424997154e-16,1.0,0.2607425191276249,1.0,0.6843972569730632,0.0
legacy,legacy_spiky,500,73,2026082707,2,0.75,0.25,31,48,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,73,2026082707,3,0.5,0.2,185,321,balance,63,LOO,0.2698412698412698,0.2,0.06984126984126982,-1.1102230246251565e-16,0.00253968253968254,0.0031778541763180794,1.2512800819252436,2.2030305172320773e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
legacy,legacy_spiky,500,73,2026082707,3,0.5,0.2,185,321,balance,63,ZLZ,0.2857142857142857,0.2,0.08571428571428569,-1.1102230246251565e-16,0.00253968253968254,0.003291639236339696,1.2960829493087551,2.2030305172320773e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_spiky,500,73,2026082707,3,0.5,0.2,185,321,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,73,2026082707,3,0.5,0.2,185,321,inference,42,ZLZ,0.30952380952380953,0.2,0.10952380952380952,-5.551115123125783e-17,0.0038095238095238104,0.0052126541673580004,1.368321718931475,8.993834424997154e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_spiky,500,74,2026082707,0,0.25,0.75,41,25,balance,63,LOO,0.2857142857142857,0.2,0.08571428571428569,-1.1102230246251565e-16,0.00253968253968254,0.0032916392363396964,1.2960829493087551,2.2030305172320773e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_spiky,500,74,2026082707,0,0.25,0.75,41,25,balance,63,ZLZ,0.2698412698412698,0.2,0.06984126984126982,-1.1102230246251565e-16,0.00253968253968254,0.0031778541763180785,1.2512800819252432,2.2030305172320773e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_spiky,500,74,2026082707,0,0.25,0.75,41,25,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,74,2026082707,0,0.25,0.75,41,25,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,74,2026082707,1,0.5,0.8,35,31,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.002324466226155935,0.9152585765488992,2.2030305172320773e-15,1.0,0.1889903837540133,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,74,2026082707,1,0.5,0.8,35,31,balance,63,ZLZ,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235044,0.8480542754736297,2.2030305172320773e-15,1.0,0.18191965648766384,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,74,2026082707,1,0.5,0.8,35,31,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,74,2026082707,1,0.5,0.8,35,31,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,74,2026082707,2,0.75,0.25,25,41,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.002324466226155934,0.9152585765488989,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,74,2026082707,2,0.75,0.25,25,41,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,74,2026082707,2,0.75,0.25,25,41,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,74,2026082707,2,0.75,0.25,25,41,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,74,2026082707,3,0.5,0.2,35,328,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,74,2026082707,3,0.5,0.2,35,328,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,74,2026082707,3,0.5,0.2,35,328,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,74,2026082707,3,0.5,0.2,35,328,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.003760853935069963,0.987224157955865,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,75,2026082707,0,0.25,0.75,228,415,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,75,2026082707,0,0.25,0.75,228,415,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,75,2026082707,0,0.25,0.75,228,415,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,75,2026082707,0,0.25,0.75,228,415,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,75,2026082707,1,0.5,0.8,347,188,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,75,2026082707,1,0.5,0.8,347,188,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,75,2026082707,1,0.5,0.8,347,188,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,75,2026082707,1,0.5,0.8,347,188,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,75,2026082707,2,0.75,0.25,415,228,balance,63,LOO,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.001974983541803818,0.7776497695852532,2.2030305172320773e-15,1.0,0.17420468360394908,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,75,2026082707,2,0.75,0.25,415,228,balance,63,ZLZ,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.001788050943196873,0.7040450588837687,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,75,2026082707,2,0.75,0.25,415,228,inference,42,LOO,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,75,2026082707,2,0.75,0.25,415,228,inference,42,ZLZ,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,75,2026082707,3,0.5,0.2,347,367,balance,63,LOO,0.2857142857142857,0.2,0.08571428571428569,-1.1102230246251565e-16,0.00253968253968254,0.003291639236339696,1.2960829493087551,2.2030305172320773e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_spiky,500,75,2026082707,3,0.5,0.2,347,367,balance,63,ZLZ,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091998,1.2032770097286223,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,75,2026082707,3,0.5,0.2,347,367,inference,42,LOO,0.30952380952380953,0.2,0.10952380952380952,-5.551115123125783e-17,0.0038095238095238104,0.0052126541673580004,1.368321718931475,8.993834424997154e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_spiky,500,75,2026082707,3,0.5,0.2,347,367,inference,42,ZLZ,0.2857142857142857,0.2,0.08571428571428569,-5.551115123125783e-17,0.0038095238095238104,0.004977600796416128,1.3066202090592334,8.993834424997154e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_spiky,500,76,2026082707,0,0.25,0.75,116,394,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,76,2026082707,0,0.25,0.75,116,394,balance,63,ZLZ,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091998,1.2032770097286223,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,76,2026082707,0,0.25,0.75,116,394,inference,42,LOO,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,76,2026082707,0,0.25,0.75,116,394,inference,42,ZLZ,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,76,2026082707,1,0.5,0.8,445,81,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.002324466226155934,0.9152585765488989,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,76,2026082707,1,0.5,0.8,445,81,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.002324466226155934,0.9152585765488989,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,76,2026082707,1,0.5,0.8,445,81,inference,42,LOO,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,76,2026082707,1,0.5,0.8,445,81,inference,42,ZLZ,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,76,2026082707,2,0.75,0.25,394,116,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901104,0.9792626728110596,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,76,2026082707,2,0.75,0.25,394,116,balance,63,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,76,2026082707,2,0.75,0.25,394,116,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.002986560477849677,0.7839721254355401,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,76,2026082707,2,0.75,0.25,394,116,inference,42,ZLZ,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,76,2026082707,3,0.5,0.2,445,93,balance,63,LOO,0.2698412698412698,0.2,0.06984126984126982,-1.1102230246251565e-16,0.00253968253968254,0.0031778541763180785,1.2512800819252432,2.2030305172320773e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_spiky,500,76,2026082707,3,0.5,0.2,445,93,balance,63,ZLZ,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091993,1.203277009728622,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,76,2026082707,3,0.5,0.2,445,93,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,76,2026082707,3,0.5,0.2,445,93,inference,42,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,77,2026082707,0,0.25,0.75,50,369,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,77,2026082707,0,0.25,0.75,50,369,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901104,0.9792626728110596,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,77,2026082707,0,0.25,0.75,50,369,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,77,2026082707,0,0.25,0.75,50,369,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,77,2026082707,1,0.5,0.8,437,339,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,77,2026082707,1,0.5,0.8,437,339,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.0024870163119011055,0.9792626728110602,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.503027018756846,0.0
legacy,legacy_spiky,500,77,2026082707,1,0.5,0.8,437,339,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,77,2026082707,1,0.5,0.8,437,339,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,77,2026082707,2,0.75,0.25,369,50,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,77,2026082707,2,0.75,0.25,369,50,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,77,2026082707,2,0.75,0.25,369,50,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,77,2026082707,2,0.75,0.25,369,50,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,77,2026082707,3,0.5,0.2,437,483,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.002153788636123504,0.8480542754736295,2.2030305172320773e-15,1.0,0.18191965648766384,1.0,0.46103479837849487,0.0
legacy,legacy_spiky,500,77,2026082707,3,0.5,0.2,437,483,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,77,2026082707,3,0.5,0.2,437,483,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,77,2026082707,3,0.5,0.2,437,483,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,78,2026082707,0,0.25,0.75,280,360,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.0027877339705296702,1.0976702508960574,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,78,2026082707,0,0.25,0.75,280,360,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,78,2026082707,0,0.25,0.75,280,360,inference,42,LOO,0.2857142857142857,0.2,0.08571428571428569,-5.551115123125783e-17,0.0038095238095238104,0.004977600796416126,1.306620209059233,8.993834424997154e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_spiky,500,78,2026082707,0,0.25,0.75,280,360,inference,42,ZLZ,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,78,2026082707,1,0.5,0.8,430,461,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.0024870163119011046,0.9792626728110598,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,78,2026082707,1,0.5,0.8,430,461,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,78,2026082707,1,0.5,0.8,430,461,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,78,2026082707,1,0.5,0.8,430,461,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,78,2026082707,2,0.75,0.25,360,280,balance,63,LOO,0.2698412698412698,0.2,0.06984126984126982,-1.1102230246251565e-16,0.00253968253968254,0.00317785417631808,1.2512800819252436,2.2030305172320773e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
legacy,legacy_spiky,500,78,2026082707,2,0.75,0.25,360,280,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.0027877339705296702,1.0976702508960574,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,78,2026082707,2,0.75,0.25,360,280,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,78,2026082707,2,0.75,0.25,360,280,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,78,2026082707,3,0.5,0.2,430,88,balance,63,LOO,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091998,1.2032770097286223,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,78,2026082707,3,0.5,0.2,430,88,balance,63,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,78,2026082707,3,0.5,0.2,430,88,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,78,2026082707,3,0.5,0.2,430,88,inference,42,ZLZ,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,79,2026082707,0,0.25,0.75,254,92,balance,63,LOO,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,79,2026082707,0,0.25,0.75,254,92,balance,63,ZLZ,0.09523809523809523,0.2,-0.10476190476190478,-1.1102230246251565e-16,0.00253968253968254,0.0013898032331212053,0.5472350230414745,2.2030305172320773e-15,0.0,0.1461351687842823,1.0,0.3705175158975975,0.0
legacy,legacy_spiky,500,79,2026082707,0,0.25,0.75,254,92,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,79,2026082707,0,0.25,0.75,254,92,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.002986560477849677,0.7839721254355401,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,79,2026082707,1,0.5,0.8,382,459,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.002153788636123504,0.8480542754736295,2.2030305172320773e-15,1.0,0.18191965648766384,1.0,0.46103479837849487,0.0
legacy,legacy_spiky,500,79,2026082707,1,0.5,0.8,382,459,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.002324466226155935,0.9152585765488992,2.2030305172320773e-15,1.0,0.1889903837540133,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,79,2026082707,1,0.5,0.8,382,459,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,79,2026082707,1,0.5,0.8,382,459,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,79,2026082707,2,0.75,0.25,92,254,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,79,2026082707,2,0.75,0.25,92,254,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,79,2026082707,2,0.75,0.25,92,254,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,79,2026082707,2,0.75,0.25,92,254,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,79,2026082707,3,0.5,0.2,382,462,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901104,0.9792626728110596,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,79,2026082707,3,0.5,0.2,382,462,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.002324466226155935,0.9152585765488992,2.2030305172320773e-15,1.0,0.1889903837540133,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,79,2026082707,3,0.5,0.2,382,462,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,79,2026082707,3,0.5,0.2,382,462,inference,42,ZLZ,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,80,2026082707,0,0.25,0.75,87,202,balance,63,LOO,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091993,1.203277009728622,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,80,2026082707,0,0.25,0.75,87,202,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,80,2026082707,0,0.25,0.75,87,202,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,80,2026082707,0,0.25,0.75,87,202,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,80,2026082707,1,0.5,0.8,458,252,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.0027877339705296702,1.0976702508960574,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,80,2026082707,1,0.5,0.8,458,252,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.002641438893359017,1.0400665642601128,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,80,2026082707,1,0.5,0.8,458,252,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,80,2026082707,1,0.5,0.8,458,252,inference,42,ZLZ,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,80,2026082707,2,0.75,0.25,202,87,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,80,2026082707,2,0.75,0.25,202,87,balance,63,ZLZ,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.0017880509431968733,0.7040450588837688,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,80,2026082707,2,0.75,0.25,202,87,inference,42,LOO,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,80,2026082707,2,0.75,0.25,202,87,inference,42,ZLZ,0.09523809523809523,0.2,-0.10476190476190478,-5.551115123125783e-17,0.0038095238095238104,0.0021016536695979207,0.551684088269454,8.993834424997154e-16,0.0,0.17970437976989995,1.0,0.48033835874237074,0.0
legacy,legacy_spiky,500,80,2026082707,3,0.5,0.2,458,140,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,80,2026082707,3,0.5,0.2,458,140,balance,63,ZLZ,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235044,0.8480542754736297,2.2030305172320773e-15,1.0,0.18191965648766384,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,80,2026082707,3,0.5,0.2,458,140,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,80,2026082707,3,0.5,0.2,458,140,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,81,2026082707,0,0.25,0.75,408,34,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,81,2026082707,0,0.25,0.75,408,34,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,81,2026082707,0,0.25,0.75,408,34,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338753,0.8892276422764225,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,81,2026082707,0,0.25,0.75,408,34,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,81,2026082707,1,0.5,0.8,61,63,balance,63,LOO,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.0017880509431968733,0.7040450588837688,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,81,2026082707,1,0.5,0.8,61,63,balance,63,ZLZ,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.001788050943196873,0.7040450588837687,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,81,2026082707,1,0.5,0.8,61,63,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,81,2026082707,1,0.5,0.8,61,63,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,81,2026082707,2,0.75,0.25,34,408,balance,63,LOO,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.001788050943196873,0.7040450588837687,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,81,2026082707,2,0.75,0.25,34,408,balance,63,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,81,2026082707,2,0.75,0.25,34,408,inference,42,LOO,0.09523809523809523,0.2,-0.10476190476190478,-5.551115123125783e-17,0.0038095238095238104,0.0021016536695979207,0.551684088269454,8.993834424997154e-16,0.0,0.17970437976989995,1.0,0.48033835874237074,0.0
legacy,legacy_spiky,500,81,2026082707,2,0.75,0.25,34,408,inference,42,ZLZ,0.07142857142857142,0.2,-0.1285714285714286,-5.551115123125783e-17,0.0038095238095238104,0.0016177202588352414,0.4246515679442508,8.993834424997154e-16,0.0,0.15026007374660555,1.0,0.43988271176505456,0.0
legacy,legacy_spiky,500,81,2026082707,3,0.5,0.2,61,12,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.002153788636123504,0.8480542754736295,2.2030305172320773e-15,1.0,0.18191965648766384,1.0,0.46103479837849487,0.0
legacy,legacy_spiky,500,81,2026082707,3,0.5,0.2,61,12,balance,63,ZLZ,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.002153788636123504,0.8480542754736295,2.2030305172320773e-15,1.0,0.18191965648766384,1.0,0.46103479837849487,0.0
legacy,legacy_spiky,500,81,2026082707,3,0.5,0.2,61,12,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,81,2026082707,3,0.5,0.2,61,12,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,82,2026082707,0,0.25,0.75,290,272,balance,63,LOO,0.30158730158730157,0.2,0.10158730158730156,-1.1102230246251565e-16,0.00253968253968254,0.003397296792074058,1.33768561187916,2.2030305172320773e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
legacy,legacy_spiky,500,82,2026082707,0,0.25,0.75,290,272,balance,63,ZLZ,0.2857142857142857,0.2,0.08571428571428569,-1.1102230246251565e-16,0.00253968253968254,0.0032916392363396964,1.2960829493087551,2.2030305172320773e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_spiky,500,82,2026082707,0,0.25,0.75,290,272,inference,42,LOO,0.30952380952380953,0.2,0.10952380952380952,-5.551115123125783e-17,0.0038095238095238104,0.005212654167357999,1.3683217189314743,8.993834424997154e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_spiky,500,82,2026082707,0,0.25,0.75,290,272,inference,42,ZLZ,0.2857142857142857,0.2,0.08571428571428569,-5.551115123125783e-17,0.0038095238095238104,0.004977600796416126,1.306620209059233,8.993834424997154e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_spiky,500,82,2026082707,1,0.5,0.8,378,24,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,82,2026082707,1,0.5,0.8,378,24,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.002641438893359016,1.0400665642601123,2.2030305172320773e-15,1.0,0.20146442600338674,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,82,2026082707,1,0.5,0.8,378,24,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,82,2026082707,1,0.5,0.8,378,24,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,82,2026082707,2,0.75,0.25,272,290,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235057,0.8480542754736302,2.2030305172320773e-15,1.0,0.18191965648766395,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,82,2026082707,2,0.75,0.25,272,290,balance,63,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,82,2026082707,2,0.75,0.25,272,290,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,82,2026082707,2,0.75,0.25,272,290,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,82,2026082707,3,0.5,0.2,378,136,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235044,0.8480542754736297,2.2030305172320773e-15,1.0,0.18191965648766384,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,82,2026082707,3,0.5,0.2,378,136,balance,63,ZLZ,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.002153788636123505,0.8480542754736299,2.2030305172320773e-15,1.0,0.1819196564876639,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,82,2026082707,3,0.5,0.2,378,136,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,82,2026082707,3,0.5,0.2,378,136,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,83,2026082707,0,0.25,0.75,293,43,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235044,0.8480542754736297,2.2030305172320773e-15,1.0,0.18191965648766384,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,83,2026082707,0,0.25,0.75,293,43,balance,63,ZLZ,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.001788050943196873,0.7040450588837687,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,83,2026082707,0,0.25,0.75,293,43,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,83,2026082707,0,0.25,0.75,293,43,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,83,2026082707,1,0.5,0.8,478,261,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,83,2026082707,1,0.5,0.8,478,261,balance,63,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,83,2026082707,1,0.5,0.8,478,261,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,83,2026082707,1,0.5,0.8,478,261,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,83,2026082707,2,0.75,0.25,43,293,balance,63,LOO,0.09523809523809523,0.2,-0.10476190476190478,-1.1102230246251565e-16,0.00253968253968254,0.0013898032331212053,0.5472350230414745,2.2030305172320773e-15,0.0,0.1461351687842823,1.0,0.3705175158975975,0.0
legacy,legacy_spiky,500,83,2026082707,2,0.75,0.25,43,293,balance,63,ZLZ,0.1111111111111111,0.2,-0.0888888888888889,-1.1102230246251565e-16,0.00253968253968254,0.0015929908403026687,0.6272401433691757,2.2030305172320773e-15,0.0,0.1564532992910745,1.0,0.394183007069207,0.0
legacy,legacy_spiky,500,83,2026082707,2,0.75,0.25,43,293,inference,42,LOO,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,83,2026082707,2,0.75,0.25,43,293,inference,42,ZLZ,0.09523809523809523,0.2,-0.10476190476190478,-5.551115123125783e-17,0.0038095238095238104,0.0021016536695979216,0.5516840882694543,8.993834424997154e-16,0.0,0.1797043797699,1.0,0.48033835874237074,0.0
legacy,legacy_spiky,500,83,2026082707,3,0.5,0.2,478,394,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,83,2026082707,3,0.5,0.2,478,394,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.0024870163119011046,0.9792626728110598,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,83,2026082707,3,0.5,0.2,478,394,inference,42,LOO,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,83,2026082707,3,0.5,0.2,478,394,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,84,2026082707,0,0.25,0.75,126,266,balance,63,LOO,0.30158730158730157,0.2,0.10158730158730156,-1.1102230246251565e-16,0.00253968253968254,0.0033972967920740584,1.3376856118791602,2.2030305172320773e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
legacy,legacy_spiky,500,84,2026082707,0,0.25,0.75,126,266,balance,63,ZLZ,0.31746031746031744,0.2,0.11746031746031743,-0.0031746031746032743,0.0024993701184177377,0.0034948268435211604,1.398283038501561,0.06350006350009724,0.0,0.23173461894885683,1.0,0.6573862940575982,0.0
legacy,legacy_spiky,500,84,2026082707,0,0.25,0.75,126,266,inference,42,LOO,0.35714285714285715,0.2,0.15714285714285714,-5.551115123125783e-17,0.0038095238095238104,0.005599800895968142,1.469947735191637,8.993834424997154e-16,0.0,0.2933353340185781,1.0,0.8280596746784621,0.0
legacy,legacy_spiky,500,84,2026082707,0,0.25,0.75,126,266,inference,42,ZLZ,0.35714285714285715,0.2,0.15714285714285714,-0.0047619047619048005,0.0037188208616780057,0.005599800895968142,1.5058001189767987,0.07808688094430365,0.0,0.2933353340185781,1.0,0.8280596746784621,0.0
legacy,legacy_spiky,500,84,2026082707,1,0.5,0.8,24,245,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,84,2026082707,1,0.5,0.8,24,245,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.0027877339705296702,1.0976702508960574,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,84,2026082707,1,0.5,0.8,24,245,inference,42,LOO,0.2857142857142857,0.2,0.08571428571428569,-5.551115123125783e-17,0.0038095238095238104,0.004977600796416126,1.306620209059233,8.993834424997154e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_spiky,500,84,2026082707,1,0.5,0.8,24,245,inference,42,ZLZ,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,84,2026082707,2,0.75,0.25,266,126,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.0024870163119011055,0.9792626728110602,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.503027018756846,0.0
legacy,legacy_spiky,500,84,2026082707,2,0.75,0.25,266,126,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-0.0031746031746032743,0.0024993701184177377,0.0023244662261559345,0.9300208116545265,0.06350006350009724,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,84,2026082707,2,0.75,0.25,266,126,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,84,2026082707,2,0.75,0.25,266,126,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-0.0047619047619048005,0.0037188208616780057,0.004106520657043305,1.104253420582986,0.07808688094430365,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,84,2026082707,3,0.5,0.2,24,185,balance,63,LOO,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.0017880509431968733,0.7040450588837688,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,84,2026082707,3,0.5,0.2,24,185,balance,63,ZLZ,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.001788050943196873,0.7040450588837687,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,84,2026082707,3,0.5,0.2,24,185,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,84,2026082707,3,0.5,0.2,24,185,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,85,2026082707,0,0.25,0.75,233,241,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.002324466226155934,0.9152585765488989,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,85,2026082707,0,0.25,0.75,233,241,balance,63,ZLZ,0.15873015873015872,0.2,-0.04126984126984129,-0.0031746031746032743,0.0024993701184177377,0.0021537886361235057,0.861732570239334,0.06350006350009724,1.0,0.18191965648766395,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,85,2026082707,0,0.25,0.75,233,241,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,85,2026082707,0,0.25,0.75,233,241,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,85,2026082707,1,0.5,0.8,8,481,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,85,2026082707,1,0.5,0.8,8,481,balance,63,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,85,2026082707,1,0.5,0.8,8,481,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,85,2026082707,1,0.5,0.8,8,481,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,85,2026082707,2,0.75,0.25,241,233,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,85,2026082707,2,0.75,0.25,241,233,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,85,2026082707,2,0.75,0.25,241,233,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,85,2026082707,2,0.75,0.25,241,233,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,85,2026082707,3,0.5,0.2,8,485,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.002641438893359017,1.0400665642601128,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,85,2026082707,3,0.5,0.2,8,485,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,85,2026082707,3,0.5,0.2,8,485,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,85,2026082707,3,0.5,0.2,8,485,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,86,2026082707,0,0.25,0.75,87,364,balance,63,LOO,0.09523809523809523,0.2,-0.10476190476190478,-1.1102230246251565e-16,0.00253968253968254,0.0013898032331212053,0.5472350230414745,2.2030305172320773e-15,0.0,0.1461351687842823,1.0,0.3705175158975975,0.0
legacy,legacy_spiky,500,86,2026082707,0,0.25,0.75,87,364,balance,63,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,86,2026082707,0,0.25,0.75,87,364,inference,42,LOO,0.09523809523809523,0.2,-0.10476190476190478,-5.551115123125783e-17,0.0038095238095238104,0.002101653669597921,0.5516840882694541,8.993834424997154e-16,0.0,0.1797043797699,1.0,0.48033835874237074,0.0
legacy,legacy_spiky,500,86,2026082707,0,0.25,0.75,87,364,inference,42,ZLZ,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,86,2026082707,1,0.5,0.8,242,26,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,86,2026082707,1,0.5,0.8,242,26,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,86,2026082707,1,0.5,0.8,242,26,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,86,2026082707,1,0.5,0.8,242,26,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,86,2026082707,2,0.75,0.25,364,87,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,86,2026082707,2,0.75,0.25,364,87,balance,63,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.001974983541803818,0.7776497695852532,2.2030305172320773e-15,1.0,0.17420468360394908,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,86,2026082707,2,0.75,0.25,364,87,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,86,2026082707,2,0.75,0.25,364,87,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,86,2026082707,3,0.5,0.2,242,179,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.0027877339705296702,1.0976702508960574,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,86,2026082707,3,0.5,0.2,242,179,balance,63,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,86,2026082707,3,0.5,0.2,242,179,inference,42,LOO,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,86,2026082707,3,0.5,0.2,242,179,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,87,2026082707,0,0.25,0.75,4,17,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,87,2026082707,0,0.25,0.75,4,17,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,87,2026082707,0,0.25,0.75,4,17,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,87,2026082707,0,0.25,0.75,4,17,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,87,2026082707,1,0.5,0.8,410,305,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,87,2026082707,1,0.5,0.8,410,305,balance,63,ZLZ,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235057,0.8480542754736302,2.2030305172320773e-15,1.0,0.18191965648766395,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,87,2026082707,1,0.5,0.8,410,305,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,87,2026082707,1,0.5,0.8,410,305,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,87,2026082707,2,0.75,0.25,17,4,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,87,2026082707,2,0.75,0.25,17,4,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,87,2026082707,2,0.75,0.25,17,4,inference,42,LOO,0.09523809523809523,0.2,-0.10476190476190478,-5.551115123125783e-17,0.0038095238095238104,0.002101653669597921,0.5516840882694541,8.993834424997154e-16,0.0,0.1797043797699,1.0,0.48033835874237074,0.0
legacy,legacy_spiky,500,87,2026082707,2,0.75,0.25,17,4,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,87,2026082707,3,0.5,0.2,410,256,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,87,2026082707,3,0.5,0.2,410,256,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,87,2026082707,3,0.5,0.2,410,256,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.002986560477849677,0.7839721254355401,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,87,2026082707,3,0.5,0.2,410,256,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,88,2026082707,0,0.25,0.75,157,425,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,88,2026082707,0,0.25,0.75,157,425,balance,63,ZLZ,0.2698412698412698,0.2,0.06984126984126982,-0.0031746031746032743,0.0024993701184177377,0.0031778541763180785,1.2714620187304893,0.06350006350009724,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_spiky,500,88,2026082707,0,0.25,0.75,157,425,inference,42,LOO,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,88,2026082707,0,0.25,0.75,157,425,inference,42,ZLZ,0.2619047619047619,0.2,0.06190476190476191,-0.0047619047619048005,0.0037188208616780057,0.004714894087716387,1.2678465199286133,0.07808688094430365,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,88,2026082707,1,0.5,0.8,89,60,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,88,2026082707,1,0.5,0.8,89,60,balance,63,ZLZ,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235057,0.8480542754736302,2.2030305172320773e-15,1.0,0.18191965648766395,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,88,2026082707,1,0.5,0.8,89,60,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,88,2026082707,1,0.5,0.8,89,60,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,88,2026082707,2,0.75,0.25,425,157,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,88,2026082707,2,0.75,0.25,425,157,balance,63,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-0.0031746031746032743,0.0024993701184177377,0.002925901543413063,1.1706555671175853,0.06350006350009724,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,88,2026082707,2,0.75,0.25,425,157,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,88,2026082707,2,0.75,0.25,425,157,inference,42,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-0.0047619047619048005,0.0037188208616780057,0.00442453404125878,1.1897679952409277,0.07808688094430365,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,88,2026082707,3,0.5,0.2,89,487,balance,63,LOO,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091993,1.203277009728622,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,88,2026082707,3,0.5,0.2,89,487,balance,63,ZLZ,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091993,1.203277009728622,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,88,2026082707,3,0.5,0.2,89,487,inference,42,LOO,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,88,2026082707,3,0.5,0.2,89,487,inference,42,ZLZ,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,89,2026082707,0,0.25,0.75,172,430,balance,63,LOO,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.0017880509431968735,0.7040450588837688,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,89,2026082707,0,0.25,0.75,172,430,balance,63,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,89,2026082707,0,0.25,0.75,172,430,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,89,2026082707,0,0.25,0.75,172,430,inference,42,ZLZ,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,89,2026082707,1,0.5,0.8,360,9,balance,63,LOO,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,89,2026082707,1,0.5,0.8,360,9,balance,63,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,89,2026082707,1,0.5,0.8,360,9,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.002986560477849677,0.7839721254355401,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,89,2026082707,1,0.5,0.8,360,9,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,89,2026082707,2,0.75,0.25,430,172,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,89,2026082707,2,0.75,0.25,430,172,balance,63,ZLZ,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.001788050943196873,0.7040450588837687,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,89,2026082707,2,0.75,0.25,430,172,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,89,2026082707,2,0.75,0.25,430,172,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,89,2026082707,3,0.5,0.2,360,171,balance,63,LOO,0.1111111111111111,0.2,-0.0888888888888889,-1.1102230246251565e-16,0.00253968253968254,0.0015929908403026685,0.6272401433691756,2.2030305172320773e-15,0.0,0.1564532992910745,1.0,0.394183007069207,0.0
legacy,legacy_spiky,500,89,2026082707,3,0.5,0.2,360,171,balance,63,ZLZ,0.1111111111111111,0.2,-0.0888888888888889,-1.1102230246251565e-16,0.00253968253968254,0.0015929908403026682,0.6272401433691756,2.2030305172320773e-15,0.0,0.1564532992910745,1.0,0.39418300706920695,0.0
legacy,legacy_spiky,500,89,2026082707,3,0.5,0.2,360,171,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.002986560477849677,0.7839721254355401,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,89,2026082707,3,0.5,0.2,360,171,inference,42,ZLZ,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.002557933742602733,0.6714576074332173,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,90,2026082707,0,0.25,0.75,307,23,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.0024870163119011055,0.9792626728110602,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.503027018756846,0.0
legacy,legacy_spiky,500,90,2026082707,0,0.25,0.75,307,23,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.0024870163119011055,0.9792626728110602,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.503027018756846,0.0
legacy,legacy_spiky,500,90,2026082707,0,0.25,0.75,307,23,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,90,2026082707,0,0.25,0.75,307,23,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,90,2026082707,1,0.5,0.8,109,428,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.0024870163119011055,0.9792626728110602,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.503027018756846,0.0
legacy,legacy_spiky,500,90,2026082707,1,0.5,0.8,109,428,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,90,2026082707,1,0.5,0.8,109,428,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,90,2026082707,1,0.5,0.8,109,428,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,90,2026082707,2,0.75,0.25,23,307,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,90,2026082707,2,0.75,0.25,23,307,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.002324466226155935,0.9152585765488992,2.2030305172320773e-15,1.0,0.1889903837540133,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,90,2026082707,2,0.75,0.25,23,307,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,90,2026082707,2,0.75,0.25,23,307,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,90,2026082707,3,0.5,0.2,109,186,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,90,2026082707,3,0.5,0.2,109,186,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,90,2026082707,3,0.5,0.2,109,186,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,90,2026082707,3,0.5,0.2,109,186,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,91,2026082707,0,0.25,0.75,15,442,balance,63,LOO,0.2698412698412698,0.2,0.06984126984126982,-1.1102230246251565e-16,0.00253968253968254,0.00317785417631808,1.2512800819252436,2.2030305172320773e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
legacy,legacy_spiky,500,91,2026082707,0,0.25,0.75,15,442,balance,63,ZLZ,0.2698412698412698,0.2,0.06984126984126982,-1.1102230246251565e-16,0.00253968253968254,0.0031778541763180794,1.2512800819252436,2.2030305172320773e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
legacy,legacy_spiky,500,91,2026082707,0,0.25,0.75,15,442,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,91,2026082707,0,0.25,0.75,15,442,inference,42,ZLZ,0.35714285714285715,0.2,0.15714285714285714,-5.551115123125783e-17,0.0038095238095238104,0.005599800895968143,1.4699477351916372,8.993834424997154e-16,0.0,0.29333533401857814,1.0,0.8280596746784621,0.0
legacy,legacy_spiky,500,91,2026082707,1,0.5,0.8,39,86,balance,63,LOO,0.2857142857142857,0.2,0.08571428571428569,-1.1102230246251565e-16,0.00253968253968254,0.0032916392363396955,1.296082949308755,2.2030305172320773e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_spiky,500,91,2026082707,1,0.5,0.8,39,86,balance,63,ZLZ,0.2698412698412698,0.2,0.06984126984126982,-1.1102230246251565e-16,0.00253968253968254,0.0031778541763180794,1.2512800819252436,2.2030305172320773e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
legacy,legacy_spiky,500,91,2026082707,1,0.5,0.8,39,86,inference,42,LOO,0.30952380952380953,0.2,0.10952380952380952,-5.551115123125783e-17,0.0038095238095238104,0.0052126541673580004,1.368321718931475,8.993834424997154e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_spiky,500,91,2026082707,1,0.5,0.8,39,86,inference,42,ZLZ,0.2857142857142857,0.2,0.08571428571428569,-5.551115123125783e-17,0.0038095238095238104,0.004977600796416126,1.306620209059233,8.993834424997154e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_spiky,500,91,2026082707,2,0.75,0.25,442,15,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,91,2026082707,2,0.75,0.25,442,15,balance,63,ZLZ,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235044,0.8480542754736297,2.2030305172320773e-15,1.0,0.18191965648766384,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,91,2026082707,2,0.75,0.25,442,15,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,91,2026082707,2,0.75,0.25,442,15,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,91,2026082707,3,0.5,0.2,39,422,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,91,2026082707,3,0.5,0.2,39,422,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,91,2026082707,3,0.5,0.2,39,422,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,91,2026082707,3,0.5,0.2,39,422,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.003760853935069963,0.987224157955865,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,92,2026082707,0,0.25,0.75,314,40,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,92,2026082707,0,0.25,0.75,314,40,balance,63,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,92,2026082707,0,0.25,0.75,314,40,inference,42,LOO,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,92,2026082707,0,0.25,0.75,314,40,inference,42,ZLZ,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,92,2026082707,1,0.5,0.8,460,97,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.002153788636123504,0.8480542754736295,2.2030305172320773e-15,1.0,0.18191965648766384,1.0,0.46103479837849487,0.0
legacy,legacy_spiky,500,92,2026082707,1,0.5,0.8,460,97,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.002324466226155935,0.9152585765488992,2.2030305172320773e-15,1.0,0.1889903837540133,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,92,2026082707,1,0.5,0.8,460,97,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,92,2026082707,1,0.5,0.8,460,97,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,92,2026082707,2,0.75,0.25,40,314,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,92,2026082707,2,0.75,0.25,40,314,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,92,2026082707,2,0.75,0.25,40,314,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,92,2026082707,2,0.75,0.25,40,314,inference,42,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,92,2026082707,3,0.5,0.2,460,27,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,92,2026082707,3,0.5,0.2,460,27,balance,63,ZLZ,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091993,1.203277009728622,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,92,2026082707,3,0.5,0.2,460,27,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,92,2026082707,3,0.5,0.2,460,27,inference,42,ZLZ,0.30952380952380953,0.2,0.10952380952380952,-5.551115123125783e-17,0.0038095238095238104,0.0052126541673580004,1.368321718931475,8.993834424997154e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_spiky,500,93,2026082707,0,0.25,0.75,497,38,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235057,0.8480542754736302,2.2030305172320773e-15,1.0,0.18191965648766395,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,93,2026082707,0,0.25,0.75,497,38,balance,63,ZLZ,0.09523809523809523,0.2,-0.10476190476190478,-0.0031746031746032743,0.0024993701184177377,0.0013898032331212055,0.5560613943808532,0.06350006350009724,0.0,0.1461351687842823,1.0,0.3705175158975975,0.0
legacy,legacy_spiky,500,93,2026082707,0,0.25,0.75,497,38,inference,42,LOO,0.09523809523809523,0.2,-0.10476190476190478,-5.551115123125783e-17,0.0038095238095238104,0.0021016536695979207,0.551684088269454,8.993834424997154e-16,0.0,0.17970437976989995,1.0,0.48033835874237074,0.0
legacy,legacy_spiky,500,93,2026082707,0,0.25,0.75,497,38,inference,42,ZLZ,0.047619047619047616,0.2,-0.1523809523809524,-0.0047619047619048005,0.0037188208616780057,0.001106133510314695,0.2974419988102319,0.07808688094430365,0.0,0.11280467740095386,1.0,0.3954618718657536,0.0
legacy,legacy_spiky,500,93,2026082707,1,0.5,0.8,439,10,balance,63,LOO,0.1111111111111111,0.2,-0.0888888888888889,-1.1102230246251565e-16,0.00253968253968254,0.0015929908403026685,0.6272401433691756,2.2030305172320773e-15,0.0,0.1564532992910745,1.0,0.394183007069207,0.0
legacy,legacy_spiky,500,93,2026082707,1,0.5,0.8,439,10,balance,63,ZLZ,0.1111111111111111,0.2,-0.0888888888888889,-1.1102230246251565e-16,0.00253968253968254,0.0015929908403026685,0.6272401433691756,2.2030305172320773e-15,0.0,0.1564532992910745,1.0,0.394183007069207,0.0
legacy,legacy_spiky,500,93,2026082707,1,0.5,0.8,439,10,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,93,2026082707,1,0.5,0.8,439,10,inference,42,ZLZ,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,93,2026082707,2,0.75,0.25,38,497,balance,63,LOO,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.001788050943196873,0.7040450588837687,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,93,2026082707,2,0.75,0.25,38,497,balance,63,ZLZ,0.12698412698412698,0.2,-0.07301587301587303,-0.0031746031746032743,0.0024993701184177377,0.0017880509431968733,0.715400624349636,0.06350006350009724,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,93,2026082707,2,0.75,0.25,38,497,inference,42,LOO,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,93,2026082707,2,0.75,0.25,38,497,inference,42,ZLZ,0.11904761904761904,0.2,-0.08095238095238097,-0.0047619047619048005,0.0037188208616780057,0.0025579337426027324,0.6878346222486613,0.07808688094430365,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,93,2026082707,3,0.5,0.2,439,63,balance,63,LOO,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,93,2026082707,3,0.5,0.2,439,63,balance,63,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,93,2026082707,3,0.5,0.2,439,63,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,93,2026082707,3,0.5,0.2,439,63,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,94,2026082707,0,0.25,0.75,369,238,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.002324466226155934,0.9152585765488989,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,94,2026082707,0,0.25,0.75,369,238,balance,63,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,94,2026082707,0,0.25,0.75,369,238,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338753,0.8892276422764225,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,94,2026082707,0,0.25,0.75,369,238,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,94,2026082707,1,0.5,0.8,79,45,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.0024870163119011046,0.9792626728110598,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,94,2026082707,1,0.5,0.8,79,45,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,94,2026082707,1,0.5,0.8,79,45,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,94,2026082707,1,0.5,0.8,79,45,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,94,2026082707,2,0.75,0.25,238,369,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235052,0.84805427547363,2.2030305172320773e-15,1.0,0.18191965648766395,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,94,2026082707,2,0.75,0.25,238,369,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,94,2026082707,2,0.75,0.25,238,369,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,94,2026082707,2,0.75,0.25,238,369,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,94,2026082707,3,0.5,0.2,79,89,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,94,2026082707,3,0.5,0.2,79,89,balance,63,ZLZ,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235057,0.8480542754736302,2.2030305172320773e-15,1.0,0.18191965648766395,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,94,2026082707,3,0.5,0.2,79,89,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.002986560477849677,0.7839721254355401,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,94,2026082707,3,0.5,0.2,79,89,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,95,2026082707,0,0.25,0.75,230,39,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,95,2026082707,0,0.25,0.75,230,39,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,95,2026082707,0,0.25,0.75,230,39,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,95,2026082707,0,0.25,0.75,230,39,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,95,2026082707,1,0.5,0.8,371,169,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.002324466226155935,0.9152585765488992,2.2030305172320773e-15,1.0,0.1889903837540133,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,95,2026082707,1,0.5,0.8,371,169,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,95,2026082707,1,0.5,0.8,371,169,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,95,2026082707,1,0.5,0.8,371,169,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,95,2026082707,2,0.75,0.25,39,230,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,95,2026082707,2,0.75,0.25,39,230,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,95,2026082707,2,0.75,0.25,39,230,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,95,2026082707,2,0.75,0.25,39,230,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,95,2026082707,3,0.5,0.2,371,439,balance,63,LOO,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,95,2026082707,3,0.5,0.2,371,439,balance,63,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,95,2026082707,3,0.5,0.2,371,439,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,95,2026082707,3,0.5,0.2,371,439,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,96,2026082707,0,0.25,0.75,243,91,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.0027877339705296702,1.0976702508960574,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,96,2026082707,0,0.25,0.75,243,91,balance,63,ZLZ,0.25396825396825395,0.2,0.05396825396825394,-0.0031746031746032743,0.0024993701184177377,0.0030559416120091993,1.2226847034339225,0.06350006350009724,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,96,2026082707,0,0.25,0.75,243,91,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,96,2026082707,0,0.25,0.75,243,91,inference,42,ZLZ,0.2857142857142857,0.2,0.08571428571428569,-0.0047619047619048005,0.0037188208616780057,0.004977600796416126,1.3384889946460432,0.07808688094430365,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_spiky,500,96,2026082707,1,0.5,0.8,25,172,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,96,2026082707,1,0.5,0.8,25,172,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,96,2026082707,1,0.5,0.8,25,172,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,96,2026082707,1,0.5,0.8,25,172,inference,42,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,96,2026082707,2,0.75,0.25,91,243,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,96,2026082707,2,0.75,0.25,91,243,balance,63,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,96,2026082707,2,0.75,0.25,91,243,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,96,2026082707,2,0.75,0.25,91,243,inference,42,ZLZ,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,96,2026082707,3,0.5,0.2,25,80,balance,63,LOO,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.001974983541803818,0.7776497695852532,2.2030305172320773e-15,1.0,0.17420468360394908,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,96,2026082707,3,0.5,0.2,25,80,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,96,2026082707,3,0.5,0.2,25,80,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,96,2026082707,3,0.5,0.2,25,80,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,97,2026082707,0,0.25,0.75,382,273,balance,63,LOO,0.2698412698412698,0.2,0.06984126984126982,-1.1102230246251565e-16,0.00253968253968254,0.0031778541763180785,1.2512800819252432,2.2030305172320773e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_spiky,500,97,2026082707,0,0.25,0.75,382,273,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.0027877339705296702,1.0976702508960574,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,97,2026082707,0,0.25,0.75,382,273,inference,42,LOO,0.2857142857142857,0.2,0.08571428571428569,-5.551115123125783e-17,0.0038095238095238104,0.004977600796416128,1.3066202090592334,8.993834424997154e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_spiky,500,97,2026082707,0,0.25,0.75,382,273,inference,42,ZLZ,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,97,2026082707,1,0.5,0.8,239,75,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.0027877339705296702,1.0976702508960574,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,97,2026082707,1,0.5,0.8,239,75,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,97,2026082707,1,0.5,0.8,239,75,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,97,2026082707,1,0.5,0.8,239,75,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,97,2026082707,2,0.75,0.25,273,382,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,97,2026082707,2,0.75,0.25,273,382,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,97,2026082707,2,0.75,0.25,273,382,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,97,2026082707,2,0.75,0.25,273,382,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,97,2026082707,3,0.5,0.2,239,253,balance,63,LOO,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091993,1.203277009728622,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,97,2026082707,3,0.5,0.2,239,253,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,97,2026082707,3,0.5,0.2,239,253,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,97,2026082707,3,0.5,0.2,239,253,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,98,2026082707,0,0.25,0.75,384,39,balance,63,LOO,0.2698412698412698,0.2,0.06984126984126982,-1.1102230246251565e-16,0.00253968253968254,0.0031778541763180794,1.2512800819252436,2.2030305172320773e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
legacy,legacy_spiky,500,98,2026082707,0,0.25,0.75,384,39,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,98,2026082707,0,0.25,0.75,384,39,inference,42,LOO,0.30952380952380953,0.2,0.10952380952380952,-5.551115123125783e-17,0.0038095238095238104,0.005212654167358001,1.3683217189314751,8.993834424997154e-16,1.0,0.2830137546510797,1.0,0.7726455471066307,0.0
legacy,legacy_spiky,500,98,2026082707,0,0.25,0.75,384,39,inference,42,ZLZ,0.2857142857142857,0.2,0.08571428571428569,-5.551115123125783e-17,0.0038095238095238104,0.004977600796416126,1.306620209059233,8.993834424997154e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_spiky,500,98,2026082707,1,0.5,0.8,253,328,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235044,0.8480542754736297,2.2030305172320773e-15,1.0,0.18191965648766384,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,98,2026082707,1,0.5,0.8,253,328,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,98,2026082707,1,0.5,0.8,253,328,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,98,2026082707,1,0.5,0.8,253,328,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,98,2026082707,2,0.75,0.25,39,384,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.002641438893359016,1.0400665642601123,2.2030305172320773e-15,1.0,0.20146442600338674,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,98,2026082707,2,0.75,0.25,39,384,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.0027877339705296702,1.0976702508960574,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,98,2026082707,2,0.75,0.25,39,384,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,98,2026082707,2,0.75,0.25,39,384,inference,42,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,98,2026082707,3,0.5,0.2,253,401,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,98,2026082707,3,0.5,0.2,253,401,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.0027877339705296702,1.0976702508960574,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,98,2026082707,3,0.5,0.2,253,401,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.004424534041258779,1.1614401858304293,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730632,0.0
legacy,legacy_spiky,500,98,2026082707,3,0.5,0.2,253,401,inference,42,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,99,2026082707,0,0.25,0.75,335,410,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,99,2026082707,0,0.25,0.75,335,410,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,99,2026082707,0,0.25,0.75,335,410,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,99,2026082707,0,0.25,0.75,335,410,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,99,2026082707,1,0.5,0.8,409,71,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.0027877339705296702,1.0976702508960574,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,99,2026082707,1,0.5,0.8,409,71,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,99,2026082707,1,0.5,0.8,409,71,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,99,2026082707,1,0.5,0.8,409,71,inference,42,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,99,2026082707,2,0.75,0.25,410,335,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,99,2026082707,2,0.75,0.25,410,335,balance,63,ZLZ,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091993,1.203277009728622,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,99,2026082707,2,0.75,0.25,410,335,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,99,2026082707,2,0.75,0.25,410,335,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,99,2026082707,3,0.5,0.2,409,42,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.0027877339705296702,1.0976702508960574,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,99,2026082707,3,0.5,0.2,409,42,balance,63,ZLZ,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091998,1.2032770097286223,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,99,2026082707,3,0.5,0.2,409,42,inference,42,LOO,0.2857142857142857,0.2,0.08571428571428569,-5.551115123125783e-17,0.0038095238095238104,0.004977600796416126,1.306620209059233,8.993834424997154e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_spiky,500,99,2026082707,3,0.5,0.2,409,42,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,100,2026082707,0,0.25,0.75,241,38,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235057,0.8480542754736302,2.2030305172320773e-15,1.0,0.18191965648766395,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,100,2026082707,0,0.25,0.75,241,38,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,100,2026082707,0,0.25,0.75,241,38,inference,42,LOO,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,100,2026082707,0,0.25,0.75,241,38,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,100,2026082707,1,0.5,0.8,354,451,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235044,0.8480542754736297,2.2030305172320773e-15,1.0,0.18191965648766384,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,100,2026082707,1,0.5,0.8,354,451,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,100,2026082707,1,0.5,0.8,354,451,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,100,2026082707,1,0.5,0.8,354,451,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,100,2026082707,2,0.75,0.25,38,241,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,100,2026082707,2,0.75,0.25,38,241,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,100,2026082707,2,0.75,0.25,38,241,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,100,2026082707,2,0.75,0.25,38,241,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,100,2026082707,3,0.5,0.2,354,405,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,100,2026082707,3,0.5,0.2,354,405,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,100,2026082707,3,0.5,0.2,354,405,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,100,2026082707,3,0.5,0.2,354,405,inference,42,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.004424534041258779,1.1614401858304293,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730632,0.0
legacy,legacy_spiky,500,101,2026082707,0,0.25,0.75,265,273,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,101,2026082707,0,0.25,0.75,265,273,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,101,2026082707,0,0.25,0.75,265,273,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,101,2026082707,0,0.25,0.75,265,273,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,101,2026082707,1,0.5,0.8,42,211,balance,63,LOO,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091998,1.2032770097286223,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,101,2026082707,1,0.5,0.8,42,211,balance,63,ZLZ,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091993,1.203277009728622,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,101,2026082707,1,0.5,0.8,42,211,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,101,2026082707,1,0.5,0.8,42,211,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,101,2026082707,2,0.75,0.25,273,265,balance,63,LOO,0.30158730158730157,0.2,0.10158730158730156,-1.1102230246251565e-16,0.00253968253968254,0.003397296792074059,1.3376856118791605,2.2030305172320773e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
legacy,legacy_spiky,500,101,2026082707,2,0.75,0.25,273,265,balance,63,ZLZ,0.38095238095238093,0.2,0.18095238095238092,-1.1102230246251565e-16,0.00253968253968254,0.0038036720064369843,1.4976958525345623,2.2030305172320773e-15,0.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_spiky,500,101,2026082707,2,0.75,0.25,273,265,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,101,2026082707,2,0.75,0.25,273,265,inference,42,ZLZ,0.2857142857142857,0.2,0.08571428571428569,-5.551115123125783e-17,0.0038095238095238104,0.004977600796416128,1.3066202090592334,8.993834424997154e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_spiky,500,101,2026082707,3,0.5,0.2,42,383,balance,63,LOO,0.38095238095238093,0.2,0.18095238095238092,-1.1102230246251565e-16,0.00253968253968254,0.0038036720064369835,1.497695852534562,2.2030305172320773e-15,0.0,0.24175731120406407,1.0,0.694990661078261,0.0
legacy,legacy_spiky,500,101,2026082707,3,0.5,0.2,42,383,balance,63,ZLZ,0.36507936507936506,0.2,0.16507936507936505,-1.1102230246251565e-16,0.00253968253968254,0.0037386519721389153,1.4720942140296978,2.2030305172320773e-15,0.0,0.2396821027601229,1.0,0.691856176487627,0.0
legacy,legacy_spiky,500,101,2026082707,3,0.5,0.2,42,383,inference,42,LOO,0.38095238095238093,0.2,0.18095238095238092,-5.551115123125783e-17,0.0038095238095238104,0.005751894253636414,1.5098722415795585,8.993834424997154e-16,0.0,0.29729221258775995,1.0,0.8548575187548779,0.0
legacy,legacy_spiky,500,101,2026082707,3,0.5,0.2,42,383,inference,42,ZLZ,0.3333333333333333,0.2,0.1333333333333333,-5.551115123125783e-17,0.0038095238095238104,0.005420054200542005,1.422764227642276,8.993834424997154e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_spiky,500,102,2026082707,0,0.25,0.75,332,49,balance,63,LOO,0.09523809523809523,0.2,-0.10476190476190478,-1.1102230246251565e-16,0.00253968253968254,0.0013898032331212053,0.5472350230414745,2.2030305172320773e-15,0.0,0.1461351687842823,1.0,0.3705175158975975,0.0
legacy,legacy_spiky,500,102,2026082707,0,0.25,0.75,332,49,balance,63,ZLZ,0.07936507936507936,0.2,-0.12063492063492065,-1.1102230246251565e-16,0.00253968253968254,0.0011784881216524844,0.46402969790066567,2.2030305172320773e-15,0.0,0.13456765718411223,1.0,0.3459084651051567,0.0
legacy,legacy_spiky,500,102,2026082707,0,0.25,0.75,332,49,inference,42,LOO,0.07142857142857142,0.2,-0.1285714285714286,-5.551115123125783e-17,0.0038095238095238104,0.0016177202588352414,0.4246515679442508,8.993834424997154e-16,0.0,0.15026007374660555,1.0,0.43988271176505456,0.0
legacy,legacy_spiky,500,102,2026082707,0,0.25,0.75,332,49,inference,42,ZLZ,0.023809523809523808,0.2,-0.1761904761904762,-5.551115123125783e-17,0.0038095238095238104,0.0005668934240362811,0.14880952380952375,8.993834424997154e-16,0.0,0.07047533296523938,1.0,0.34367920996324386,0.0
legacy,legacy_spiky,500,102,2026082707,1,0.5,0.8,86,31,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,102,2026082707,1,0.5,0.8,86,31,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,102,2026082707,1,0.5,0.8,86,31,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,102,2026082707,1,0.5,0.8,86,31,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,102,2026082707,2,0.75,0.25,49,332,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,102,2026082707,2,0.75,0.25,49,332,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,102,2026082707,2,0.75,0.25,49,332,inference,42,LOO,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,102,2026082707,2,0.75,0.25,49,332,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,102,2026082707,3,0.5,0.2,86,123,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,102,2026082707,3,0.5,0.2,86,123,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.002641438893359016,1.0400665642601123,2.2030305172320773e-15,1.0,0.20146442600338674,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,102,2026082707,3,0.5,0.2,86,123,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,102,2026082707,3,0.5,0.2,86,123,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,103,2026082707,0,0.25,0.75,398,286,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,103,2026082707,0,0.25,0.75,398,286,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,103,2026082707,0,0.25,0.75,398,286,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,103,2026082707,0,0.25,0.75,398,286,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,103,2026082707,1,0.5,0.8,52,355,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,103,2026082707,1,0.5,0.8,52,355,balance,63,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,103,2026082707,1,0.5,0.8,52,355,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.004424534041258779,1.1614401858304293,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730632,0.0
legacy,legacy_spiky,500,103,2026082707,1,0.5,0.8,52,355,inference,42,ZLZ,0.2857142857142857,0.2,0.08571428571428569,-5.551115123125783e-17,0.0038095238095238104,0.004977600796416126,1.306620209059233,8.993834424997154e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_spiky,500,103,2026082707,2,0.75,0.25,286,398,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.0027877339705296702,1.0976702508960574,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,103,2026082707,2,0.75,0.25,286,398,balance,63,ZLZ,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091993,1.203277009728622,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,103,2026082707,2,0.75,0.25,286,398,inference,42,LOO,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,103,2026082707,2,0.75,0.25,286,398,inference,42,ZLZ,0.2857142857142857,0.2,0.08571428571428569,-5.551115123125783e-17,0.0038095238095238104,0.004977600796416126,1.306620209059233,8.993834424997154e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_spiky,500,103,2026082707,3,0.5,0.2,52,196,balance,63,LOO,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,103,2026082707,3,0.5,0.2,52,196,balance,63,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.001974983541803818,0.7776497695852532,2.2030305172320773e-15,1.0,0.17420468360394908,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,103,2026082707,3,0.5,0.2,52,196,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,103,2026082707,3,0.5,0.2,52,196,inference,42,ZLZ,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,104,2026082707,0,0.25,0.75,161,102,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,104,2026082707,0,0.25,0.75,161,102,balance,63,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-0.0031746031746032743,0.0024993701184177377,0.002925901543413063,1.1706555671175853,0.06350006350009724,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,104,2026082707,0,0.25,0.75,161,102,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,104,2026082707,0,0.25,0.75,161,102,inference,42,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,104,2026082707,1,0.5,0.8,464,359,balance,63,LOO,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091993,1.203277009728622,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,104,2026082707,1,0.5,0.8,464,359,balance,63,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,104,2026082707,1,0.5,0.8,464,359,inference,42,LOO,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,104,2026082707,1,0.5,0.8,464,359,inference,42,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,104,2026082707,2,0.75,0.25,102,161,balance,63,LOO,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091998,1.2032770097286223,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,104,2026082707,2,0.75,0.25,102,161,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.002641438893359016,1.0400665642601123,2.2030305172320773e-15,1.0,0.20146442600338674,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,104,2026082707,2,0.75,0.25,102,161,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,104,2026082707,2,0.75,0.25,102,161,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,104,2026082707,3,0.5,0.2,464,115,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.002153788636123505,0.8480542754736299,2.2030305172320773e-15,1.0,0.1819196564876639,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,104,2026082707,3,0.5,0.2,464,115,balance,63,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,104,2026082707,3,0.5,0.2,464,115,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,104,2026082707,3,0.5,0.2,464,115,inference,42,ZLZ,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.002557933742602732,0.671457607433217,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,105,2026082707,0,0.25,0.75,329,140,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235052,0.84805427547363,2.2030305172320773e-15,1.0,0.18191965648766395,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,105,2026082707,0,0.25,0.75,329,140,balance,63,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,105,2026082707,0,0.25,0.75,329,140,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,105,2026082707,0,0.25,0.75,329,140,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,105,2026082707,1,0.5,0.8,167,208,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,105,2026082707,1,0.5,0.8,167,208,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.0024870163119011055,0.9792626728110602,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.503027018756846,0.0
legacy,legacy_spiky,500,105,2026082707,1,0.5,0.8,167,208,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.004424534041258779,1.1614401858304293,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730632,0.0
legacy,legacy_spiky,500,105,2026082707,1,0.5,0.8,167,208,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,105,2026082707,2,0.75,0.25,140,329,balance,63,LOO,0.2698412698412698,0.2,0.06984126984126982,-1.1102230246251565e-16,0.00253968253968254,0.0031778541763180794,1.2512800819252436,2.2030305172320773e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
legacy,legacy_spiky,500,105,2026082707,2,0.75,0.25,140,329,balance,63,ZLZ,0.2698412698412698,0.2,0.06984126984126982,-1.1102230246251565e-16,0.00253968253968254,0.0031778541763180785,1.2512800819252432,2.2030305172320773e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_spiky,500,105,2026082707,2,0.75,0.25,140,329,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,105,2026082707,2,0.75,0.25,140,329,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,105,2026082707,3,0.5,0.2,167,345,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,105,2026082707,3,0.5,0.2,167,345,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,105,2026082707,3,0.5,0.2,167,345,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,105,2026082707,3,0.5,0.2,167,345,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,106,2026082707,0,0.25,0.75,424,363,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,106,2026082707,0,0.25,0.75,424,363,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-0.0031746031746032743,0.0024993701184177377,0.0023244662261559345,0.9300208116545265,0.06350006350009724,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,106,2026082707,0,0.25,0.75,424,363,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,106,2026082707,0,0.25,0.75,424,363,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-0.0047619047619048005,0.0037188208616780057,0.003387533875338754,0.9109161213563354,0.07808688094430365,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,106,2026082707,1,0.5,0.8,226,70,balance,63,LOO,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.001788050943196873,0.7040450588837687,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,106,2026082707,1,0.5,0.8,226,70,balance,63,ZLZ,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.0017880509431968733,0.7040450588837688,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,106,2026082707,1,0.5,0.8,226,70,inference,42,LOO,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,106,2026082707,1,0.5,0.8,226,70,inference,42,ZLZ,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,106,2026082707,2,0.75,0.25,363,424,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235057,0.8480542754736302,2.2030305172320773e-15,1.0,0.18191965648766395,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,106,2026082707,2,0.75,0.25,363,424,balance,63,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-0.0031746031746032743,0.0024993701184177377,0.0019749835418038184,0.7901925078043704,0.06350006350009724,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,106,2026082707,2,0.75,0.25,363,424,inference,42,LOO,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,106,2026082707,2,0.75,0.25,363,424,inference,42,ZLZ,0.11904761904761904,0.2,-0.08095238095238097,-0.0047619047619048005,0.0037188208616780057,0.0025579337426027324,0.6878346222486613,0.07808688094430365,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,106,2026082707,3,0.5,0.2,226,10,balance,63,LOO,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091993,1.203277009728622,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,106,2026082707,3,0.5,0.2,226,10,balance,63,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,106,2026082707,3,0.5,0.2,226,10,inference,42,LOO,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,106,2026082707,3,0.5,0.2,226,10,inference,42,ZLZ,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,107,2026082707,0,0.25,0.75,476,12,balance,63,LOO,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.001974983541803818,0.7776497695852532,2.2030305172320773e-15,1.0,0.17420468360394908,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,107,2026082707,0,0.25,0.75,476,12,balance,63,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,107,2026082707,0,0.25,0.75,476,12,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,107,2026082707,0,0.25,0.75,476,12,inference,42,ZLZ,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,107,2026082707,1,0.5,0.8,450,435,balance,63,LOO,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.001974983541803818,0.7776497695852532,2.2030305172320773e-15,1.0,0.17420468360394908,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,107,2026082707,1,0.5,0.8,450,435,balance,63,ZLZ,0.1111111111111111,0.2,-0.0888888888888889,-1.1102230246251565e-16,0.00253968253968254,0.0015929908403026685,0.6272401433691756,2.2030305172320773e-15,0.0,0.1564532992910745,1.0,0.394183007069207,0.0
legacy,legacy_spiky,500,107,2026082707,1,0.5,0.8,450,435,inference,42,LOO,0.07142857142857142,0.2,-0.1285714285714286,-5.551115123125783e-17,0.0038095238095238104,0.001617720258835241,0.4246515679442507,8.993834424997154e-16,0.0,0.15026007374660555,1.0,0.43988271176505456,0.0
legacy,legacy_spiky,500,107,2026082707,1,0.5,0.8,450,435,inference,42,ZLZ,0.09523809523809523,0.2,-0.10476190476190478,-5.551115123125783e-17,0.0038095238095238104,0.0021016536695979207,0.551684088269454,8.993834424997154e-16,0.0,0.17970437976989995,1.0,0.48033835874237074,0.0
legacy,legacy_spiky,500,107,2026082707,2,0.75,0.25,12,476,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.002324466226155934,0.9152585765488989,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,107,2026082707,2,0.75,0.25,12,476,balance,63,ZLZ,0.1111111111111111,0.2,-0.0888888888888889,-1.1102230246251565e-16,0.00253968253968254,0.0015929908403026685,0.6272401433691756,2.2030305172320773e-15,0.0,0.1564532992910745,1.0,0.394183007069207,0.0
legacy,legacy_spiky,500,107,2026082707,2,0.75,0.25,12,476,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.002986560477849677,0.7839721254355401,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,107,2026082707,2,0.75,0.25,12,476,inference,42,ZLZ,0.09523809523809523,0.2,-0.10476190476190478,-5.551115123125783e-17,0.0038095238095238104,0.0021016536695979216,0.5516840882694543,8.993834424997154e-16,0.0,0.1797043797699,1.0,0.48033835874237074,0.0
legacy,legacy_spiky,500,107,2026082707,3,0.5,0.2,450,67,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235044,0.8480542754736297,2.2030305172320773e-15,1.0,0.18191965648766384,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,107,2026082707,3,0.5,0.2,450,67,balance,63,ZLZ,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235052,0.84805427547363,2.2030305172320773e-15,1.0,0.18191965648766395,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,107,2026082707,3,0.5,0.2,450,67,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,107,2026082707,3,0.5,0.2,450,67,inference,42,ZLZ,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,108,2026082707,0,0.25,0.75,192,272,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,108,2026082707,0,0.25,0.75,192,272,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-0.0031746031746032743,0.0024993701184177377,0.002487016311901105,0.9950572320499481,0.06350006350009724,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,108,2026082707,0,0.25,0.75,192,272,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,108,2026082707,0,0.25,0.75,192,272,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-0.0047619047619048005,0.0037188208616780057,0.0037608539350699618,1.0113027959547882,0.07808688094430365,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,108,2026082707,1,0.5,0.8,111,485,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,108,2026082707,1,0.5,0.8,111,485,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,108,2026082707,1,0.5,0.8,111,485,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,108,2026082707,1,0.5,0.8,111,485,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,108,2026082707,2,0.75,0.25,272,192,balance,63,LOO,0.09523809523809523,0.2,-0.10476190476190478,-1.1102230246251565e-16,0.00253968253968254,0.0013898032331212055,0.5472350230414745,2.2030305172320773e-15,0.0,0.1461351687842823,1.0,0.3705175158975975,0.0
legacy,legacy_spiky,500,108,2026082707,2,0.75,0.25,272,192,balance,63,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-0.0031746031746032743,0.0024993701184177377,0.0019749835418038184,0.7901925078043704,0.06350006350009724,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,108,2026082707,2,0.75,0.25,272,192,inference,42,LOO,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,108,2026082707,2,0.75,0.25,272,192,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-0.0047619047619048005,0.0037188208616780057,0.0037608539350699626,1.0113027959547884,0.07808688094430365,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,108,2026082707,3,0.5,0.2,111,122,balance,63,LOO,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.001974983541803818,0.7776497695852532,2.2030305172320773e-15,1.0,0.17420468360394908,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,108,2026082707,3,0.5,0.2,111,122,balance,63,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,108,2026082707,3,0.5,0.2,111,122,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,108,2026082707,3,0.5,0.2,111,122,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,109,2026082707,0,0.25,0.75,40,196,balance,63,LOO,0.2698412698412698,0.2,0.06984126984126982,-1.1102230246251565e-16,0.00253968253968254,0.0031778541763180785,1.2512800819252432,2.2030305172320773e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_spiky,500,109,2026082707,0,0.25,0.75,40,196,balance,63,ZLZ,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091993,1.203277009728622,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,109,2026082707,0,0.25,0.75,40,196,inference,42,LOO,0.2857142857142857,0.2,0.08571428571428569,-5.551115123125783e-17,0.0038095238095238104,0.004977600796416128,1.3066202090592334,8.993834424997154e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_spiky,500,109,2026082707,0,0.25,0.75,40,196,inference,42,ZLZ,0.2857142857142857,0.2,0.08571428571428569,-5.551115123125783e-17,0.0038095238095238104,0.004977600796416126,1.306620209059233,8.993834424997154e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_spiky,500,109,2026082707,1,0.5,0.8,366,318,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235052,0.84805427547363,2.2030305172320773e-15,1.0,0.18191965648766395,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,109,2026082707,1,0.5,0.8,366,318,balance,63,ZLZ,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235057,0.8480542754736302,2.2030305172320773e-15,1.0,0.18191965648766395,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,109,2026082707,1,0.5,0.8,366,318,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.002986560477849677,0.7839721254355401,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,109,2026082707,1,0.5,0.8,366,318,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,109,2026082707,2,0.75,0.25,196,40,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.0027877339705296702,1.0976702508960574,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,109,2026082707,2,0.75,0.25,196,40,balance,63,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-0.0031746031746032743,0.0024993701184177377,0.002925901543413063,1.1706555671175853,0.06350006350009724,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,109,2026082707,2,0.75,0.25,196,40,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,109,2026082707,2,0.75,0.25,196,40,inference,42,ZLZ,0.30952380952380953,0.2,0.10952380952380952,-5.551115123125783e-17,0.0038095238095238104,0.005212654167358001,1.3683217189314751,8.993834424997154e-16,1.0,0.2830137546510797,1.0,0.7726455471066307,0.0
legacy,legacy_spiky,500,109,2026082707,3,0.5,0.2,366,206,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,109,2026082707,3,0.5,0.2,366,206,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,109,2026082707,3,0.5,0.2,366,206,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,109,2026082707,3,0.5,0.2,366,206,inference,42,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.0044245340412587784,1.161440185830429,8.993834424997154e-16,1.0,0.2607425191276249,1.0,0.6843972569730632,0.0
legacy,legacy_spiky,500,110,2026082707,0,0.25,0.75,438,173,balance,63,LOO,0.31746031746031744,0.2,0.11746031746031743,-1.1102230246251565e-16,0.00253968253968254,0.0034948268435211604,1.3760880696364566,2.2030305172320773e-15,0.0,0.23173461894885683,1.0,0.6573862940575982,0.0
legacy,legacy_spiky,500,110,2026082707,0,0.25,0.75,438,173,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,110,2026082707,0,0.25,0.75,438,173,inference,42,LOO,0.3333333333333333,0.2,0.1333333333333333,-5.551115123125783e-17,0.0038095238095238104,0.005420054200542005,1.422764227642276,8.993834424997154e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_spiky,500,110,2026082707,0,0.25,0.75,438,173,inference,42,ZLZ,0.2857142857142857,0.2,0.08571428571428569,-5.551115123125783e-17,0.0038095238095238104,0.004977600796416126,1.306620209059233,8.993834424997154e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_spiky,500,110,2026082707,1,0.5,0.8,317,23,balance,63,LOO,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,110,2026082707,1,0.5,0.8,317,23,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,110,2026082707,1,0.5,0.8,317,23,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,110,2026082707,1,0.5,0.8,317,23,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,110,2026082707,2,0.75,0.25,173,438,balance,63,LOO,0.2857142857142857,0.2,0.08571428571428569,-1.1102230246251565e-16,0.00253968253968254,0.0032916392363396964,1.2960829493087551,2.2030305172320773e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_spiky,500,110,2026082707,2,0.75,0.25,173,438,balance,63,ZLZ,0.2857142857142857,0.2,0.08571428571428569,-1.1102230246251565e-16,0.00253968253968254,0.003291639236339696,1.2960829493087551,2.2030305172320773e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_spiky,500,110,2026082707,2,0.75,0.25,173,438,inference,42,LOO,0.3333333333333333,0.2,0.1333333333333333,-5.551115123125783e-17,0.0038095238095238104,0.005420054200542005,1.422764227642276,8.993834424997154e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
legacy,legacy_spiky,500,110,2026082707,2,0.75,0.25,173,438,inference,42,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,110,2026082707,3,0.5,0.2,317,89,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,110,2026082707,3,0.5,0.2,317,89,balance,63,ZLZ,0.2698412698412698,0.2,0.06984126984126982,-1.1102230246251565e-16,0.00253968253968254,0.0031778541763180785,1.2512800819252432,2.2030305172320773e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
legacy,legacy_spiky,500,110,2026082707,3,0.5,0.2,317,89,inference,42,LOO,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,110,2026082707,3,0.5,0.2,317,89,inference,42,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,111,2026082707,0,0.25,0.75,285,327,balance,63,LOO,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,111,2026082707,0,0.25,0.75,285,327,balance,63,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.001974983541803818,0.7776497695852532,2.2030305172320773e-15,1.0,0.17420468360394908,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,111,2026082707,0,0.25,0.75,285,327,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,111,2026082707,0,0.25,0.75,285,327,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338753,0.8892276422764225,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,111,2026082707,1,0.5,0.8,57,428,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,111,2026082707,1,0.5,0.8,57,428,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,111,2026082707,1,0.5,0.8,57,428,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,111,2026082707,1,0.5,0.8,57,428,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,111,2026082707,2,0.75,0.25,327,285,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,111,2026082707,2,0.75,0.25,327,285,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.0024870163119011046,0.9792626728110598,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,111,2026082707,2,0.75,0.25,327,285,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043306,1.0779616724738674,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,111,2026082707,2,0.75,0.25,327,285,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043306,1.0779616724738674,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,111,2026082707,3,0.5,0.2,57,190,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,111,2026082707,3,0.5,0.2,57,190,balance,63,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,111,2026082707,3,0.5,0.2,57,190,inference,42,LOO,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,111,2026082707,3,0.5,0.2,57,190,inference,42,ZLZ,0.2857142857142857,0.2,0.08571428571428569,-5.551115123125783e-17,0.0038095238095238104,0.004977600796416126,1.306620209059233,8.993834424997154e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_spiky,500,112,2026082707,0,0.25,0.75,71,274,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235052,0.84805427547363,2.2030305172320773e-15,1.0,0.18191965648766395,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,112,2026082707,0,0.25,0.75,71,274,balance,63,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-0.0031746031746032743,0.0024993701184177377,0.0019749835418038184,0.7901925078043704,0.06350006350009724,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,112,2026082707,0,0.25,0.75,71,274,inference,42,LOO,0.09523809523809523,0.2,-0.10476190476190478,-5.551115123125783e-17,0.0038095238095238104,0.002101653669597921,0.5516840882694541,8.993834424997154e-16,0.0,0.1797043797699,1.0,0.48033835874237074,0.0
legacy,legacy_spiky,500,112,2026082707,0,0.25,0.75,71,274,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-0.0047619047619048005,0.0037188208616780057,0.0029865604778496766,0.8030933967876261,0.07808688094430365,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,112,2026082707,1,0.5,0.8,318,477,balance,63,LOO,0.1111111111111111,0.2,-0.0888888888888889,-1.1102230246251565e-16,0.00253968253968254,0.0015929908403026685,0.6272401433691756,2.2030305172320773e-15,0.0,0.1564532992910745,1.0,0.394183007069207,0.0
legacy,legacy_spiky,500,112,2026082707,1,0.5,0.8,318,477,balance,63,ZLZ,0.09523809523809523,0.2,-0.10476190476190478,-1.1102230246251565e-16,0.00253968253968254,0.0013898032331212057,0.5472350230414746,2.2030305172320773e-15,0.0,0.14613516878428234,1.0,0.3705175158975975,0.0
legacy,legacy_spiky,500,112,2026082707,1,0.5,0.8,318,477,inference,42,LOO,0.09523809523809523,0.2,-0.10476190476190478,-5.551115123125783e-17,0.0038095238095238104,0.002101653669597921,0.5516840882694541,8.993834424997154e-16,0.0,0.1797043797699,1.0,0.48033835874237074,0.0
legacy,legacy_spiky,500,112,2026082707,1,0.5,0.8,318,477,inference,42,ZLZ,0.09523809523809523,0.2,-0.10476190476190478,-5.551115123125783e-17,0.0038095238095238104,0.0021016536695979207,0.551684088269454,8.993834424997154e-16,0.0,0.17970437976989995,1.0,0.48033835874237074,0.0
legacy,legacy_spiky,500,112,2026082707,2,0.75,0.25,274,71,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,112,2026082707,2,0.75,0.25,274,71,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-0.0031746031746032743,0.0024993701184177377,0.0024870163119011055,0.9950572320499482,0.06350006350009724,1.0,0.19548678470487635,1.0,0.503027018756846,0.0
legacy,legacy_spiky,500,112,2026082707,2,0.75,0.25,274,71,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,112,2026082707,2,0.75,0.25,274,71,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-0.0047619047619048005,0.0037188208616780053,0.0037608539350699626,1.0113027959547884,0.07808688094430366,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,112,2026082707,3,0.5,0.2,318,14,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,112,2026082707,3,0.5,0.2,318,14,balance,63,ZLZ,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091993,1.203277009728622,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,112,2026082707,3,0.5,0.2,318,14,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,112,2026082707,3,0.5,0.2,318,14,inference,42,ZLZ,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,113,2026082707,0,0.25,0.75,241,398,balance,63,LOO,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,113,2026082707,0,0.25,0.75,241,398,balance,63,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,113,2026082707,0,0.25,0.75,241,398,inference,42,LOO,0.09523809523809523,0.2,-0.10476190476190478,-5.551115123125783e-17,0.0038095238095238104,0.002101653669597921,0.5516840882694541,8.993834424997154e-16,0.0,0.1797043797699,1.0,0.48033835874237074,0.0
legacy,legacy_spiky,500,113,2026082707,0,0.25,0.75,241,398,inference,42,ZLZ,0.09523809523809523,0.2,-0.10476190476190478,-5.551115123125783e-17,0.0038095238095238104,0.0021016536695979207,0.551684088269454,8.993834424997154e-16,0.0,0.17970437976989995,1.0,0.48033835874237074,0.0
legacy,legacy_spiky,500,113,2026082707,1,0.5,0.8,465,350,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,113,2026082707,1,0.5,0.8,465,350,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,113,2026082707,1,0.5,0.8,465,350,inference,42,LOO,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,113,2026082707,1,0.5,0.8,465,350,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,113,2026082707,2,0.75,0.25,398,241,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,113,2026082707,2,0.75,0.25,398,241,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-0.0031746031746032743,0.0024993701184177377,0.00278773397052967,1.1153746097814776,0.06350006350009724,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,113,2026082707,2,0.75,0.25,398,241,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,113,2026082707,2,0.75,0.25,398,241,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,113,2026082707,3,0.5,0.2,465,481,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,113,2026082707,3,0.5,0.2,465,481,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,113,2026082707,3,0.5,0.2,465,481,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,113,2026082707,3,0.5,0.2,465,481,inference,42,ZLZ,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,114,2026082707,0,0.25,0.75,498,187,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,114,2026082707,0,0.25,0.75,498,187,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,114,2026082707,0,0.25,0.75,498,187,inference,42,LOO,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,114,2026082707,0,0.25,0.75,498,187,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,114,2026082707,1,0.5,0.8,199,434,balance,63,LOO,0.2698412698412698,0.2,0.06984126984126982,-1.1102230246251565e-16,0.00253968253968254,0.0031778541763180794,1.2512800819252436,2.2030305172320773e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
legacy,legacy_spiky,500,114,2026082707,1,0.5,0.8,199,434,balance,63,ZLZ,0.2698412698412698,0.2,0.06984126984126982,-1.1102230246251565e-16,0.00253968253968254,0.0031778541763180794,1.2512800819252436,2.2030305172320773e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
legacy,legacy_spiky,500,114,2026082707,1,0.5,0.8,199,434,inference,42,LOO,0.2857142857142857,0.2,0.08571428571428569,-5.551115123125783e-17,0.0038095238095238104,0.004977600796416126,1.306620209059233,8.993834424997154e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_spiky,500,114,2026082707,1,0.5,0.8,199,434,inference,42,ZLZ,0.30952380952380953,0.2,0.10952380952380952,-5.551115123125783e-17,0.0038095238095238104,0.0052126541673580004,1.368321718931475,8.993834424997154e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
legacy,legacy_spiky,500,114,2026082707,2,0.75,0.25,187,498,balance,63,LOO,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091993,1.203277009728622,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,114,2026082707,2,0.75,0.25,187,498,balance,63,ZLZ,0.25396825396825395,0.2,0.05396825396825394,-1.1102230246251565e-16,0.00253968253968254,0.0030559416120091993,1.203277009728622,2.2030305172320773e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,114,2026082707,2,0.75,0.25,187,498,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,114,2026082707,2,0.75,0.25,187,498,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,114,2026082707,3,0.5,0.2,199,472,balance,63,LOO,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.002324466226155935,0.9152585765488992,2.2030305172320773e-15,1.0,0.1889903837540133,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,114,2026082707,3,0.5,0.2,199,472,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,114,2026082707,3,0.5,0.2,199,472,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.002986560477849677,0.7839721254355401,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,114,2026082707,3,0.5,0.2,199,472,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,115,2026082707,0,0.25,0.75,475,50,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,115,2026082707,0,0.25,0.75,475,50,balance,63,ZLZ,0.25396825396825395,0.2,0.05396825396825394,-0.0031746031746032743,0.0024993701184177377,0.0030559416120091993,1.2226847034339225,0.06350006350009724,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
legacy,legacy_spiky,500,115,2026082707,0,0.25,0.75,475,50,inference,42,LOO,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,115,2026082707,0,0.25,0.75,475,50,inference,42,ZLZ,0.2857142857142857,0.2,0.08571428571428569,-0.0047619047619048005,0.0037188208616780057,0.004977600796416126,1.3384889946460432,0.07808688094430365,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_spiky,500,115,2026082707,1,0.5,0.8,122,2,balance,63,LOO,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,115,2026082707,1,0.5,0.8,122,2,balance,63,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,115,2026082707,1,0.5,0.8,122,2,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.002986560477849677,0.7839721254355401,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,115,2026082707,1,0.5,0.8,122,2,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,115,2026082707,2,0.75,0.25,50,475,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.0027877339705296702,1.0976702508960574,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,115,2026082707,2,0.75,0.25,50,475,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-0.0031746031746032743,0.0024993701184177377,0.0027877339705296702,1.1153746097814778,0.06350006350009724,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,115,2026082707,2,0.75,0.25,50,475,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,115,2026082707,2,0.75,0.25,50,475,inference,42,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-0.0047619047619048005,0.0037188208616780057,0.00442453404125878,1.1897679952409277,0.07808688094430365,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,115,2026082707,3,0.5,0.2,122,413,balance,63,LOO,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.0017880509431968735,0.7040450588837688,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,115,2026082707,3,0.5,0.2,122,413,balance,63,ZLZ,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.0017880509431968735,0.7040450588837688,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,115,2026082707,3,0.5,0.2,122,413,inference,42,LOO,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,115,2026082707,3,0.5,0.2,122,413,inference,42,ZLZ,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,116,2026082707,0,0.25,0.75,139,498,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.002153788636123506,0.8480542754736304,2.2030305172320773e-15,1.0,0.18191965648766395,1.0,0.461034798378495,0.0
legacy,legacy_spiky,500,116,2026082707,0,0.25,0.75,139,498,balance,63,ZLZ,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.001788050943196873,0.7040450588837687,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,116,2026082707,0,0.25,0.75,139,498,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.002986560477849677,0.7839721254355401,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,116,2026082707,0,0.25,0.75,139,498,inference,42,ZLZ,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,116,2026082707,1,0.5,0.8,45,90,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,116,2026082707,1,0.5,0.8,45,90,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,116,2026082707,1,0.5,0.8,45,90,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,116,2026082707,1,0.5,0.8,45,90,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,116,2026082707,2,0.75,0.25,498,139,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,116,2026082707,2,0.75,0.25,498,139,balance,63,ZLZ,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235052,0.84805427547363,2.2030305172320773e-15,1.0,0.18191965648766395,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,116,2026082707,2,0.75,0.25,498,139,inference,42,LOO,0.2619047619047619,0.2,0.06190476190476191,-5.551115123125783e-17,0.0038095238095238104,0.004714894087716387,1.2376596980255512,8.993834424997154e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
legacy,legacy_spiky,500,116,2026082707,2,0.75,0.25,498,139,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,116,2026082707,3,0.5,0.2,45,1,balance,63,LOO,0.12698412698412698,0.2,-0.07301587301587303,-1.1102230246251565e-16,0.00253968253968254,0.0017880509431968733,0.7040450588837688,2.2030305172320773e-15,1.0,0.16575553164337026,1.0,0.41708126998472983,0.0
legacy,legacy_spiky,500,116,2026082707,3,0.5,0.2,45,1,balance,63,ZLZ,0.1111111111111111,0.2,-0.0888888888888889,-1.1102230246251565e-16,0.00253968253968254,0.0015929908403026682,0.6272401433691756,2.2030305172320773e-15,0.0,0.1564532992910745,1.0,0.39418300706920695,0.0
legacy,legacy_spiky,500,116,2026082707,3,0.5,0.2,45,1,inference,42,LOO,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,116,2026082707,3,0.5,0.2,45,1,inference,42,ZLZ,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,117,2026082707,0,0.25,0.75,464,20,balance,63,LOO,0.2857142857142857,0.2,0.08571428571428569,-1.1102230246251565e-16,0.00253968253968254,0.003291639236339696,1.2960829493087551,2.2030305172320773e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
legacy,legacy_spiky,500,117,2026082707,0,0.25,0.75,464,20,balance,63,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,117,2026082707,0,0.25,0.75,464,20,inference,42,LOO,0.2857142857142857,0.2,0.08571428571428569,-5.551115123125783e-17,0.0038095238095238104,0.004977600796416128,1.3066202090592334,8.993834424997154e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
legacy,legacy_spiky,500,117,2026082707,0,0.25,0.75,464,20,inference,42,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,117,2026082707,1,0.5,0.8,297,346,balance,63,LOO,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.0027877339705296702,1.0976702508960574,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,117,2026082707,1,0.5,0.8,297,346,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-1.1102230246251565e-16,0.00253968253968254,0.00278773397052967,1.0976702508960572,2.2030305172320773e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,117,2026082707,1,0.5,0.8,297,346,inference,42,LOO,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,117,2026082707,1,0.5,0.8,297,346,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,117,2026082707,2,0.75,0.25,20,464,balance,63,LOO,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,117,2026082707,2,0.75,0.25,20,464,balance,63,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,117,2026082707,2,0.75,0.25,20,464,inference,42,LOO,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,117,2026082707,2,0.75,0.25,20,464,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699618,0.9872241579558647,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,117,2026082707,3,0.5,0.2,297,109,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,117,2026082707,3,0.5,0.2,297,109,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,117,2026082707,3,0.5,0.2,297,109,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,117,2026082707,3,0.5,0.2,297,109,inference,42,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.00442453404125878,1.1614401858304295,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
legacy,legacy_spiky,500,118,2026082707,0,0.25,0.75,386,421,balance,63,LOO,0.23809523809523808,0.2,0.03809523809523807,-1.1102230246251565e-16,0.00253968253968254,0.002925901543413063,1.1520737327188935,2.2030305172320773e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
legacy,legacy_spiky,500,118,2026082707,0,0.25,0.75,386,421,balance,63,ZLZ,0.2222222222222222,0.2,0.0222222222222222,-0.0031746031746032743,0.0024993701184177377,0.00278773397052967,1.1153746097814776,0.06350006350009724,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
legacy,legacy_spiky,500,118,2026082707,0,0.25,0.75,386,421,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.002986560477849677,0.7839721254355401,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,118,2026082707,0,0.25,0.75,386,421,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-0.0047619047619048005,0.0037188208616780057,0.003387533875338754,0.9109161213563354,0.07808688094430365,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,118,2026082707,1,0.5,0.8,251,206,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235057,0.8480542754736302,2.2030305172320773e-15,1.0,0.18191965648766395,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,118,2026082707,1,0.5,0.8,251,206,balance,63,ZLZ,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235044,0.8480542754736297,2.2030305172320773e-15,1.0,0.18191965648766384,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,118,2026082707,1,0.5,0.8,251,206,inference,42,LOO,0.19047619047619047,0.2,-0.009523809523809545,-5.551115123125783e-17,0.0038095238095238104,0.0037608539350699626,0.9872241579558649,8.993834424997154e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,118,2026082707,1,0.5,0.8,251,206,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,118,2026082707,2,0.75,0.25,421,386,balance,63,LOO,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.002153788636123505,0.8480542754736299,2.2030305172320773e-15,1.0,0.1819196564876639,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,118,2026082707,2,0.75,0.25,421,386,balance,63,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-0.0031746031746032743,0.0024993701184177377,0.002487016311901105,0.9950572320499481,0.06350006350009724,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,118,2026082707,2,0.75,0.25,421,386,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,118,2026082707,2,0.75,0.25,421,386,inference,42,ZLZ,0.19047619047619047,0.2,-0.009523809523809545,-0.0047619047619048005,0.0037188208616780057,0.0037608539350699626,1.0113027959547884,0.07808688094430365,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
legacy,legacy_spiky,500,118,2026082707,3,0.5,0.2,251,432,balance,63,LOO,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.001974983541803818,0.7776497695852532,2.2030305172320773e-15,1.0,0.17420468360394908,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,118,2026082707,3,0.5,0.2,251,432,balance,63,ZLZ,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235044,0.8480542754736297,2.2030305172320773e-15,1.0,0.18191965648766384,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,118,2026082707,3,0.5,0.2,251,432,inference,42,LOO,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,118,2026082707,3,0.5,0.2,251,432,inference,42,ZLZ,0.16666666666666666,0.2,-0.033333333333333354,-5.551115123125783e-17,0.0038095238095238104,0.003387533875338754,0.8892276422764227,8.993834424997154e-16,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
legacy,legacy_spiky,500,119,2026082707,0,0.25,0.75,254,360,balance,63,LOO,0.14285714285714285,0.2,-0.05714285714285716,-1.1102230246251565e-16,0.00253968253968254,0.0019749835418038184,0.7776497695852533,2.2030305172320773e-15,1.0,0.17420468360394914,1.0,0.43933526813971363,0.0
legacy,legacy_spiky,500,119,2026082707,0,0.25,0.75,254,360,balance,63,ZLZ,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235052,0.84805427547363,2.2030305172320773e-15,1.0,0.18191965648766395,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,119,2026082707,0,0.25,0.75,254,360,inference,42,LOO,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,119,2026082707,0,0.25,0.75,254,360,inference,42,ZLZ,0.14285714285714285,0.2,-0.05714285714285716,-5.551115123125783e-17,0.0038095238095238104,0.0029865604778496766,0.78397212543554,8.993834424997154e-16,1.0,0.21422183914038362,1.0,0.5540257381524962,0.0
legacy,legacy_spiky,500,119,2026082707,1,0.5,0.8,192,189,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,119,2026082707,1,0.5,0.8,192,189,balance,63,ZLZ,0.1746031746031746,0.2,-0.025396825396825418,-1.1102230246251565e-16,0.00253968253968254,0.0023244662261559345,0.9152585765488991,2.2030305172320773e-15,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
legacy,legacy_spiky,500,119,2026082707,1,0.5,0.8,192,189,inference,42,LOO,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,119,2026082707,1,0.5,0.8,192,189,inference,42,ZLZ,0.11904761904761904,0.2,-0.08095238095238097,-5.551115123125783e-17,0.0038095238095238104,0.0025579337426027324,0.6714576074332171,8.993834424997154e-16,1.0,0.1982543531756355,1.0,0.5181572236295837,0.0
legacy,legacy_spiky,500,119,2026082707,2,0.75,0.25,360,254,balance,63,LOO,0.19047619047619047,0.2,-0.009523809523809545,-1.1102230246251565e-16,0.00253968253968254,0.002487016311901105,0.9792626728110599,2.2030305172320773e-15,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
legacy,legacy_spiky,500,119,2026082707,2,0.75,0.25,360,254,balance,63,ZLZ,0.15873015873015872,0.2,-0.04126984126984129,-1.1102230246251565e-16,0.00253968253968254,0.0021537886361235057,0.8480542754736302,2.2030305172320773e-15,1.0,0.18191965648766395,1.0,0.4610347983784949,0.0
legacy,legacy_spiky,500,119,2026082707,2,0.75,0.25,360,254,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,119,2026082707,2,0.75,0.25,360,254,inference,42,ZLZ,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,119,2026082707,3,0.5,0.2,192,299,balance,63,LOO,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,119,2026082707,3,0.5,0.2,192,299,balance,63,ZLZ,0.20634920634920634,0.2,0.006349206349206327,-1.1102230246251565e-16,0.00253968253968254,0.0026414388933590164,1.0400665642601126,2.2030305172320773e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
legacy,legacy_spiky,500,119,2026082707,3,0.5,0.2,192,299,inference,42,LOO,0.21428571428571427,0.2,0.014285714285714263,-5.551115123125783e-17,0.0038095238095238104,0.004106520657043305,1.0779616724738672,8.993834424997154e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
legacy,legacy_spiky,500,119,2026082707,3,0.5,0.2,192,299,inference,42,ZLZ,0.23809523809523808,0.2,0.03809523809523807,-5.551115123125783e-17,0.0038095238095238104,0.004424534041258779,1.1614401858304293,8.993834424997154e-16,1.0,0.260742519127625,1.0,0.6843972569730632,0.0


==> generated_results/regenerated_20260831/jobs/main_kink_n1000_raw.csv <==
stream,model,n,replication,base_seed,target_id,target_u,target_v,i,j,regime,h,method,estimate,target,err,bias,oracle_V,empirical_V,Vratio,std_bias,normal_cover_P,normal_width,EB_cover_mean,EB_width,EB_full
main,kink,1000,0,2026083701,0,0.25,0.75,388,304,balance,100,LOO,0.49,0.5247958694369887,-0.03479586943698876,0.003834798508427162,0.0024897908599720415,0.0025242424242424245,1.0138371317945838,0.0768530514117271,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,0,2026083701,0,0.25,0.75,388,304,balance,100,ZLZ,0.5,0.5247958694369887,-0.02479586943698875,0.004250587736464695,0.002489453998311654,0.0025252525252525255,1.0143800716804368,0.08519163084369459,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,0,2026083701,0,0.25,0.75,388,304,inference,63,LOO,0.42857142857142855,0.5247958694369887,-0.0962244408655602,0.004163211938666311,0.00395190411332223,0.003949967083607637,0.9995098490097309,0.06622551145412078,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,1000,0,2026083701,0,0.25,0.75,388,304,inference,63,ZLZ,0.42857142857142855,0.5247958694369887,-0.0962244408655602,0.0029524188537791707,0.003953027770064416,0.003949967083607637,0.9992257361610365,0.046958372587400744,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,1000,0,2026083701,1,0.5,0.8,593,82,balance,100,LOO,0.51,0.5701930409510219,-0.06019304095102185,-0.009915269688628547,0.002461544130522347,0.0025242424242424245,1.0254711231631557,0.19984841955624702,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,0,2026083701,1,0.5,0.8,593,82,balance,100,ZLZ,0.52,0.5701930409510219,-0.05019304095102184,-0.00939208933771185,0.002461033544973051,0.0025212121212121207,1.0244525623642926,0.189323030777962,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,0,2026083701,1,0.5,0.8,593,82,inference,63,LOO,0.5238095238095238,0.5701930409510219,-0.04638351714149802,-0.008677427562381101,0.003904571915754187,0.004023114622192963,1.030359975176915,0.13886867246869677,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,0,2026083701,1,0.5,0.8,593,82,inference,63,ZLZ,0.5396825396825397,0.5701930409510219,-0.030510501268482204,-0.008970869697792594,0.003905402125870362,0.004006859613618447,1.025978755702519,0.14354949513377352,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,1000,0,2026083701,2,0.75,0.25,304,388,balance,100,LOO,0.54,0.5247958694369887,0.015204130563011287,0.0076382681500624106,0.002485376380292708,0.0025090909090909087,1.009541624756009,0.15321412925445577,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,0,2026083701,2,0.75,0.25,304,388,balance,100,ZLZ,0.53,0.5247958694369887,0.005204130563011278,0.0071057797598717,0.002486197805583416,0.002516161616161616,1.012052062193486,0.142509528508109,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,0,2026083701,2,0.75,0.25,304,388,inference,63,LOO,0.5238095238095238,0.5247958694369887,-0.000986345627464913,0.006719803584355422,0.003948109567466436,0.004023114622192963,1.0189977135752744,0.10694536837743529,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,0,2026083701,2,0.75,0.25,304,388,inference,63,ZLZ,0.5079365079365079,0.5247958694369887,-0.01685936150048084,0.005851227879484111,0.003948933135103206,0.004031242126480222,1.0208433489656605,0.09311231453036509,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,0,2026083701,3,0.5,0.2,593,351,balance,100,LOO,0.38,0.420011466119426,-0.04001146611942602,-0.009334674317320435,0.002418146021360885,0.00237979797979798,0.9841415525678952,0.1898269670893231,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,kink,1000,0,2026083701,3,0.5,0.2,593,351,balance,100,ZLZ,0.37,0.420011466119426,-0.05001146611942603,-0.009392089337711962,0.002418112144075,0.0023545454545454546,0.9737122657088919,0.19099587857110742,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
main,kink,1000,0,2026083701,3,0.5,0.2,593,351,inference,63,LOO,0.3333333333333333,0.420011466119426,-0.08667813278609271,-0.008813619710381693,0.003839556900467115,0.003584229390681004,0.9335007876156105,0.14223738315050885,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,kink,1000,0,2026083701,3,0.5,0.2,593,351,inference,63,ZLZ,0.3333333333333333,0.420011466119426,-0.08667813278609271,-0.00897086969779265,0.003839281153932918,0.0035842293906810036,0.9335678339184297,0.1447803392898643,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,kink,1000,1,2026083701,0,0.25,0.75,1,919,balance,100,LOO,0.48,0.5248533212250746,-0.04485332122507457,0.006183423684187339,0.0024886521310765806,0.0025212121212121207,1.0130833834624589,0.12395010755638965,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,1,2026083701,0,0.25,0.75,1,919,balance,100,ZLZ,0.48,0.5248533212250746,-0.04485332122507457,0.005351208021370013,0.0024891681617143914,0.0025212121212121207,1.0128733606634512,0.10725677025821308,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,1,2026083701,0,0.25,0.75,1,919,inference,63,LOO,0.42857142857142855,0.5248533212250746,-0.096281892653646,0.006110862720475341,0.003950198759233025,0.003949967083607637,0.999941350894092,0.09722838082082087,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,1000,1,2026083701,0,0.25,0.75,1,919,inference,63,ZLZ,0.42857142857142855,0.5248533212250746,-0.096281892653646,0.006190828238958668,0.003950103261328868,0.003949967083607637,0.9999655255287717,0.09850188249664854,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,1000,1,2026083701,1,0.5,0.8,520,921,balance,100,LOO,0.5,0.5696843580905975,-0.06968435809059748,-0.010853607815872968,0.0024638520857321452,0.0025252525252525255,1.0249205055270738,0.2186587236694185,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,1,2026083701,1,0.5,0.8,520,921,balance,100,ZLZ,0.52,0.5696843580905975,-0.04968435809059746,-0.010886473887783299,0.002463791561750652,0.0025212121212121207,1.0233057699981196,0.2193235432642415,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,1,2026083701,1,0.5,0.8,520,921,inference,63,LOO,0.4444444444444444,0.5696843580905975,-0.12523991364615306,-0.010800294694355284,0.003910711161867153,0.003982477100756672,1.0183511223199757,0.17270612309485445,0.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,1,2026083701,1,0.5,0.8,520,921,inference,63,ZLZ,0.4603174603174603,0.5696843580905975,-0.10936689777313718,-0.009804574189113291,0.00390881856524115,0.004006859613618447,1.0250820156374405,0.15682163625345302,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,1,2026083701,2,0.75,0.25,919,1,balance,100,LOO,0.54,0.5248533212250746,0.015146678774925482,0.012688132789805184,0.0024818487928196537,0.0025090909090909087,1.0109765415000584,0.25468892242420865,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,1,2026083701,2,0.75,0.25,919,1,balance,100,ZLZ,0.53,0.5248533212250746,0.005146678774925473,0.011696238257653202,0.002482425512516516,0.002516161616161616,1.0135899762047242,0.23475134731388414,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,1,2026083701,2,0.75,0.25,919,1,inference,63,LOO,0.5555555555555556,0.5248533212250746,0.030702234330481026,0.011139910541107967,0.003942415781085891,0.003982477100756672,1.010161617113796,0.1774191486580491,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,1,2026083701,2,0.75,0.25,919,1,inference,63,ZLZ,0.5555555555555556,0.5248533212250746,0.030702234330481026,0.010996083225797704,0.00394258698046445,0.003982477100756672,1.0101177527572323,0.17512468878664214,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,1,2026083701,3,0.5,0.2,520,55,balance,100,LOO,0.45,0.4199981017349833,0.030001898265016702,-0.010963149388441507,0.0024156111281515443,0.0025000000000000005,1.0349347918069212,0.2230600633520009,1.0,0.19599639845400535,1.0,0.5026016155255952,0.0
main,kink,1000,1,2026083701,3,0.5,0.2,520,55,balance,100,ZLZ,0.45,0.4199981017349833,0.030001898265016702,-0.010886473887783299,0.0024157565116920683,0.0025000000000000005,1.0348725080115486,0.22149333167046759,1.0,0.19599639845400535,1.0,0.5026016155255952,0.0
main,kink,1000,1,2026083701,3,0.5,0.2,520,55,inference,63,LOO,0.4603174603174603,0.4199981017349833,0.04031935858247698,-0.010370873720702944,0.003836115062334727,0.004006859613618447,1.0445097575305267,0.1674439782057844,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,1,2026083701,3,0.5,0.2,520,55,inference,63,ZLZ,0.42857142857142855,0.4199981017349833,0.008573326836445239,-0.009804574189113235,0.0038377135815178816,0.003949967083607637,1.0292500989730862,0.15826776065752354,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,1000,2,2026083701,0,0.25,0.75,862,109,balance,100,LOO,0.52,0.5246863332464611,-0.004686333246461061,0.005710860147409513,0.0024893308744408224,0.0025212121212121207,1.012807155167133,0.11446170535100843,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,2,2026083701,0,0.25,0.75,862,109,balance,100,ZLZ,0.51,0.5246863332464611,-0.01468633324646107,0.004991314726952689,0.0024895755250932032,0.0025242424242424236,1.0139248232479,0.10003507503501366,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,kink,1000,2,2026083701,0,0.25,0.75,862,109,inference,63,LOO,0.5714285714285714,0.5246863332464611,0.04674223818211032,0.006951563911666958,0.003950434061676884,0.003949967083607638,0.9998817906938945,0.11060126936051272,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,2,2026083701,0,0.25,0.75,862,109,inference,63,ZLZ,0.5714285714285714,0.5246863332464611,0.04674223818211032,0.00614920295486987,0.003950929466698007,0.003949967083607638,0.999756416028562,0.09782935471333998,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,2,2026083701,1,0.5,0.8,882,48,balance,100,LOO,0.54,0.5699025792526768,-0.02990257925267681,0.013632774291944982,0.002425208171555997,0.0025090909090909087,1.0345878504446457,0.2768278202086793,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,2,2026083701,1,0.5,0.8,882,48,balance,100,ZLZ,0.56,0.5699025792526768,-0.00990257925267679,0.014776020877411145,0.0024232662640384104,0.002488888888888889,1.0270802370438308,0.30016284147224415,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,kink,1000,2,2026083701,1,0.5,0.8,882,48,inference,63,LOO,0.5714285714285714,0.5699025792526768,0.0015259921758945527,0.014203899927303199,0.0038475432326447903,0.003949967083607638,1.0266205848172996,0.2289896480584168,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,2,2026083701,1,0.5,0.8,882,48,inference,63,ZLZ,0.5873015873015873,0.5699025792526768,0.01739900804891048,0.014917291067775396,0.003846245261127131,0.003909329562171344,1.0164015284417214,0.2405312325462729,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,2,2026083701,2,0.75,0.25,109,862,balance,100,LOO,0.6,0.5246863332464611,0.0753136667535389,-0.012899171310891133,0.0024949286532245695,0.0024242424242424247,0.9716680359212732,0.25824548967302047,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,2,2026083701,2,0.75,0.25,109,862,balance,100,ZLZ,0.59,0.5246863332464611,0.06531366675353889,-0.013401305251283135,0.0024951560317459705,0.002443434343434343,0.979271160739621,0.2682861449630974,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,kink,1000,2,2026083701,2,0.75,0.25,109,862,inference,63,LOO,0.5555555555555556,0.5246863332464611,0.0308692223090945,-0.012708356526590858,0.003961609884536932,0.003982477100756672,1.0052673576722406,0.20190800466533415,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,2,2026083701,2,0.75,0.25,109,862,inference,63,ZLZ,0.5396825396825397,0.5246863332464611,0.014996206436078574,-0.013262914462574549,0.003961915947352866,0.004006859613618446,1.0113439221989575,0.21071057870563734,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,1000,2,2026083701,3,0.5,0.2,882,877,balance,100,LOO,0.4,0.4199661291683246,-0.019966129168324576,0.015629645310075824,0.0024530729823194716,0.0024242424242424242,0.9882471666008946,0.31556867612418654,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,2,2026083701,3,0.5,0.2,882,877,balance,100,ZLZ,0.39,0.4199661291683246,-0.029966129168324585,0.014776020877411145,0.0024523850474317908,0.002403030303030303,0.9798747980244076,0.2983755044837527,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,kink,1000,2,2026083701,3,0.5,0.2,882,877,inference,63,LOO,0.3968253968253968,0.4199661291683246,-0.023140732342927794,0.01704252029738318,0.0038977340070062527,0.003860564536447792,0.9904638257788633,0.2729780460400993,1.0,0.2435586146404704,1.0,0.6977114276985763,0.0
main,kink,1000,2,2026083701,3,0.5,0.2,882,877,inference,63,ZLZ,0.36507936507936506,0.4199661291683246,-0.05488676408895954,0.014917291067775451,0.0038931379824133218,0.003738651972138915,0.9603183830184611,0.23907824854036647,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,kink,1000,3,2026083701,0,0.25,0.75,835,122,balance,100,LOO,0.57,0.5249725717115032,0.04502742828849671,0.017589737973197517,0.002479320296657545,0.0024757575757575756,0.9985630251546069,0.35325885109799715,1.0,0.19504379792543253,1.0,0.5011627664853655,0.0
main,kink,1000,3,2026083701,0,0.25,0.75,835,122,balance,100,ZLZ,0.6,0.5249725717115032,0.07502742828849673,0.016197267584335373,0.002480648808250662,0.0024242424242424242,0.9772614390958407,0.325206423121291,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,3,2026083701,0,0.25,0.75,835,122,inference,63,LOO,0.6349206349206349,0.5249725717115032,0.10994806320913164,0.016670284109575162,0.003937914285548074,0.0037386519721389153,0.9493990221827733,0.26565003171338314,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,kink,1000,3,2026083701,0,0.25,0.75,835,122,inference,63,ZLZ,0.6190476190476191,0.5249725717115032,0.09407504733611582,0.015827996659934174,0.003938447597668701,0.0038036720064369843,0.9657795139101266,0.25221064583867814,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,3,2026083701,1,0.5,0.8,541,123,balance,100,LOO,0.56,0.5700064238703293,-0.01000642387032924,-0.016226540626202435,0.0024691341834231716,0.002488888888888889,1.0080006609597578,0.3265529379812772,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,kink,1000,3,2026083701,1,0.5,0.8,541,123,balance,100,ZLZ,0.55,0.5700064238703293,-0.02000642387032925,-0.016360434941183888,0.002469377580991609,0.0025,1.012400865401918,0.32923128321085543,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,kink,1000,3,2026083701,1,0.5,0.8,541,123,inference,63,LOO,0.47619047619047616,0.5700064238703293,-0.09381594767985313,-0.016019203568822582,0.003919482855547342,0.004023114622192963,1.0264401632728022,0.25587422236169,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,3,2026083701,1,0.5,0.8,541,123,inference,63,ZLZ,0.5079365079365079,0.5700064238703293,-0.062069915933821385,-0.01575653964112067,0.0039190415792030656,0.004031242126480222,1.0286295883852226,0.25169286877276975,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,3,2026083701,2,0.75,0.25,122,835,balance,100,LOO,0.51,0.5249725717115032,-0.014972571711503235,0.010043514190904768,0.0024829453951263672,0.0025242424242424236,1.0166322743935956,0.20155896203276866,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,kink,1000,3,2026083701,2,0.75,0.25,122,835,balance,100,ZLZ,0.51,0.5249725717115032,-0.014972571711503235,0.009904455251088962,0.0024830201782704963,0.0025242424242424236,1.0166016556501123,0.19876525478657037,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,kink,1000,3,2026083701,2,0.75,0.25,122,835,inference,63,LOO,0.47619047619047616,0.5249725717115032,-0.04878209552102708,0.012811663515307603,0.0039409369221249085,0.004023114622192963,1.020852325650456,0.20408250765813535,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,3,2026083701,2,0.75,0.25,122,835,inference,63,ZLZ,0.47619047619047616,0.5249725717115032,-0.04878209552102708,0.01152807213154905,0.0039424813719719,0.004023114622192963,1.0204524112134825,0.1835996547585737,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,3,2026083701,3,0.5,0.2,541,603,balance,100,LOO,0.42,0.42004356292416767,-4.3562924167683814e-05,-0.016728307793772323,0.0024045259627059,0.002460606060606061,1.0233227250484964,0.3411436370961367,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
main,kink,1000,3,2026083701,3,0.5,0.2,541,603,balance,100,ZLZ,0.43,0.42004356292416767,0.009956437075832325,-0.016360434941183832,0.002405387103922046,0.0024757575757575756,1.0292553625654635,0.3335818063478032,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
main,kink,1000,3,2026083701,3,0.5,0.2,541,603,inference,63,LOO,0.42857142857142855,0.42004356292416767,0.00852786564726088,-0.016469488874178095,0.0038180301576236295,0.003949967083607637,1.0345562817833074,0.26653880357474646,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,1000,3,2026083701,3,0.5,0.2,541,603,inference,63,ZLZ,0.42857142857142855,0.42004356292416767,0.00852786564726088,-0.01575653964112067,0.003820344373280248,0.003949967083607637,1.0339295879277217,0.2549233341545302,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,1000,4,2026083701,0,0.25,0.75,922,21,balance,100,LOO,0.51,0.5249057312984766,-0.01490573129847661,-0.0002620829794937052,0.0024924105094187078,0.0025242424242424245,1.012771537715567,0.005249634056333374,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,4,2026083701,0,0.25,0.75,922,21,balance,100,ZLZ,0.51,0.5249057312984766,-0.01490573129847661,9.524542675776182e-06,0.0024923272652253264,0.0025242424242424245,1.0128053644729569,0.00019078384526186902,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,4,2026083701,0,0.25,0.75,922,21,inference,63,LOO,0.49206349206349204,0.5249057312984766,-0.03284223923498458,-0.0013367012573666237,0.0039566317798275475,0.004031242126480222,1.0188570356819826,0.021250616756686873,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,4,2026083701,0,0.25,0.75,922,21,inference,63,ZLZ,0.5714285714285714,0.5249057312984766,0.04652284013009478,-0.0014459137435673952,0.003956686717554397,0.003949967083607637,0.9983017017958618,0.022986696048903122,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,4,2026083701,1,0.5,0.8,966,181,balance,100,LOO,0.5,0.5698576078652069,-0.0698576078652069,-0.019368229555799088,0.0024726984304673616,0.0025252525252525255,1.021253742121408,0.38949720648719266,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,4,2026083701,1,0.5,0.8,966,181,balance,100,ZLZ,0.53,0.5698576078652069,-0.03985760786520687,-0.020108759060459835,0.002473469471574098,0.002516161616161616,1.017260024867155,0.4043263015544342,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,4,2026083701,1,0.5,0.8,966,181,inference,63,LOO,0.5079365079365079,0.5698576078652069,-0.061921099928698986,-0.01834408383891195,0.003923145798672031,0.004031242126480222,1.0275534821685142,0.29287264024658455,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,4,2026083701,1,0.5,0.8,966,181,inference,63,ZLZ,0.5079365079365079,0.5698576078652069,-0.061921099928698986,-0.01944060098734035,0.003924806140972087,0.004031242126480222,1.0271187879566896,0.31031343689782087,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,4,2026083701,2,0.75,0.25,21,922,balance,100,LOO,0.48,0.5249057312984766,-0.04490573129847664,-0.01793068208420101,0.00249547607431054,0.0025212121212121207,1.0103130810054717,0.35893855100350225,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,4,2026083701,2,0.75,0.25,21,922,balance,100,ZLZ,0.48,0.5249057312984766,-0.04490573129847664,-0.01757143495878699,0.0024955157459800167,0.0025212121212121207,1.0102970198739472,0.35174430292487757,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,4,2026083701,2,0.75,0.25,21,922,inference,63,LOO,0.47619047619047616,0.5249057312984766,-0.048715255108000455,-0.018288566858640998,0.003962675063740057,0.004023114622192963,1.0152522115693892,0.2905262934161226,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,4,2026083701,2,0.75,0.25,21,922,inference,63,ZLZ,0.47619047619047616,0.5249057312984766,-0.048715255108000455,-0.017923592567857027,0.003962600023926793,0.004023114622192963,1.015271437415024,0.2847311251108885,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,4,2026083701,3,0.5,0.2,966,594,balance,100,LOO,0.4,0.41997964194633847,-0.019979641946338444,-0.020184039841104173,0.0023978036780472577,0.0024242424242424247,1.011026234731902,0.4121936373953945,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,4,2026083701,3,0.5,0.2,966,594,balance,100,ZLZ,0.42,0.41997964194633847,2.0358053661517772e-05,-0.02010875906045967,0.00239796055020754,0.002460606060606061,1.0261244958317182,0.41064283870692514,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
main,kink,1000,4,2026083701,3,0.5,0.2,966,594,inference,63,LOO,0.42857142857142855,0.41997964194633847,0.008591786625090081,-0.019636377087687173,0.0038075154466020987,0.003949967083607637,1.0374132788174675,0.31822956602295105,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,1000,4,2026083701,3,0.5,0.2,966,594,inference,63,ZLZ,0.4444444444444444,0.41997964194633847,0.024464802498105953,-0.019440600987340406,0.0038081298268318807,0.003982477100756672,1.045782912309436,0.31503137853707147,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,5,2026083701,0,0.25,0.75,68,809,balance,100,LOO,0.61,0.5245744276543199,0.08542557234568005,0.006130534355637818,0.0024882356950748905,0.002403030303030303,0.9657567037506779,0.12290019517476802,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,kink,1000,5,2026083701,0,0.25,0.75,68,809,balance,100,ZLZ,0.64,0.5245744276543199,0.11542557234568007,0.005886801207463432,0.002488423144497992,0.0023272727272727277,0.9352399459948865,0.11800957716967375,0.0,0.18910444041685204,1.0,0.49219170401534473,0.0
main,kink,1000,5,2026083701,0,0.25,0.75,68,809,inference,63,LOO,0.6666666666666666,0.5245744276543199,0.1420922390123467,0.00513243492276616,0.003950813784531539,0.0035842293906810036,0.9072129404615809,0.08165450891233499,0.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,kink,1000,5,2026083701,0,0.25,0.75,68,809,inference,63,ZLZ,0.6349206349206349,0.5245744276543199,0.11034620726631494,0.006343518846547269,0.003949345266116136,0.003738651972138915,0.9466510827035335,0.1009410186203775,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,kink,1000,5,2026083701,1,0.5,0.8,431,735,balance,100,LOO,0.65,0.5702174959391206,0.07978250406087939,0.02815727461539208,0.0023977320943904955,0.0022979797979797976,0.958397230180941,0.5750297157401651,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,kink,1000,5,2026083701,1,0.5,0.8,431,735,balance,100,ZLZ,0.65,0.5702174959391206,0.07978250406087939,0.026884096431256,0.00240036273247198,0.0022979797979797976,0.9573468904898617,0.5487278550423024,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,kink,1000,5,2026083701,1,0.5,0.8,431,735,inference,63,LOO,0.6666666666666666,0.5702174959391206,0.096449170727546,0.028919433597010435,0.003807152229075145,0.0035842293906810036,0.9414463029106942,0.4686942888706571,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,kink,1000,5,2026083701,1,0.5,0.8,431,735,inference,63,ZLZ,0.6349206349206349,0.5702174959391206,0.06470313898151425,0.02974022884706662,0.0038042255351279134,0.003738651972138915,0.9827629665004092,0.48218220412908275,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,kink,1000,5,2026083701,2,0.75,0.25,809,68,balance,100,LOO,0.53,0.5245744276543199,0.005425572345680085,-0.00040759571960446994,0.002489545790678395,0.002516161616161616,1.0106910367276145,0.00816901239854194,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,5,2026083701,2,0.75,0.25,809,68,balance,100,ZLZ,0.53,0.5245744276543199,0.005425572345680085,-0.00040759571960446994,0.002489545790678395,0.002516161616161616,1.0106910367276145,0.00816901239854194,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,5,2026083701,2,0.75,0.25,809,68,inference,63,LOO,0.5238095238095238,0.5245744276543199,-0.0007649038447961054,-0.0003793219468871678,0.003953567306566971,0.0040231146221929625,1.017591028616225,0.006032723249450035,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,5,2026083701,2,0.75,0.25,809,68,inference,63,ZLZ,0.49206349206349204,0.5245744276543199,-0.032510935590827905,0.00043435695489768555,0.003953011308816396,0.004031242126480222,1.0197901831166907,0.006908483925350642,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,5,2026083701,3,0.5,0.2,431,73,balance,100,LOO,0.39,0.4201270405230538,-0.03012704052305376,0.02687329560022822,0.002466559472594819,0.002403030303030303,0.9742438119695191,0.5410970093387835,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,kink,1000,5,2026083701,3,0.5,0.2,431,73,balance,100,ZLZ,0.4,0.4201270405230538,-0.020127040523053752,0.026884096431255944,0.0024665717288118584,0.0024242424242424242,0.9828388106151593,0.541313140480646,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,5,2026083701,3,0.5,0.2,431,73,inference,63,LOO,0.3333333333333333,0.4201270405230538,-0.08679370718972046,0.029935700386302166,0.0039232465960551514,0.003584229390681004,0.9135875869452021,0.47793256175656296,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,kink,1000,5,2026083701,3,0.5,0.2,431,73,inference,63,ZLZ,0.3492063492063492,0.4201270405230538,-0.07092069131670459,0.029740228847066563,0.003922928012334629,0.003665504433553589,0.93437973422616,0.47483107868634744,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,1000,6,2026083701,0,0.25,0.75,231,130,balance,100,LOO,0.63,0.5248743084849008,0.1051256915150992,0.012733753500832723,0.0024842562201889697,0.0023545454545454546,0.9477868810031003,0.25548078717527223,0.0,0.19020924693703933,1.0,0.49386045156852143,0.0
main,kink,1000,6,2026083701,0,0.25,0.75,231,130,balance,100,ZLZ,0.6,0.5248743084849008,0.07512569151509918,0.012990012218282443,0.0024838821786576583,0.0024242424242424247,0.9759892981528359,0.26064179854962194,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,6,2026083701,0,0.25,0.75,231,130,inference,63,LOO,0.6190476190476191,0.5248743084849008,0.09417331056271827,0.01365956089653897,0.003941644086942386,0.0038036720064369835,0.9649963118277302,0.2175695107886844,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,6,2026083701,0,0.25,0.75,231,130,inference,63,ZLZ,0.6349206349206349,0.5248743084849008,0.11004632643573409,0.013988949461423261,0.0039411899347018,0.0037386519721389158,0.9486099462551763,0.22282884987590015,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,kink,1000,6,2026083701,1,0.5,0.8,822,315,balance,100,LOO,0.64,0.5699054880319447,0.07009451196805527,-0.027775309573111362,0.0024807952002771534,0.0023272727272727273,0.9381156199482833,0.5576522407724539,1.0,0.18910444041685204,1.0,0.49219170401534473,0.0
main,kink,1000,6,2026083701,1,0.5,0.8,822,315,balance,100,ZLZ,0.63,0.5699054880319447,0.060094511968055264,-0.02717434695356391,0.002480339616382501,0.0023545454545454538,0.9492834928708215,0.5456366590519353,1.0,0.19020924693703933,1.0,0.49386045156852143,0.0
main,kink,1000,6,2026083701,1,0.5,0.8,822,315,inference,63,LOO,0.5873015873015873,0.5699054880319447,0.017396099269642584,-0.02809023596884952,0.003937888618202438,0.003909329562171343,0.9927476221904592,0.4476346261568543,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,6,2026083701,1,0.5,0.8,822,315,inference,63,ZLZ,0.5555555555555556,0.5699054880319447,-0.01434993247638916,-0.02759302144405351,0.00393736557508634,0.003982477100756672,1.011457286556213,0.43974042166391225,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,6,2026083701,2,0.75,0.25,130,231,balance,100,LOO,0.53,0.5248743084849008,0.005125691515099229,0.016995041398800148,0.0024778633057037417,0.002516161616161616,1.0154561837086478,0.34141575220101034,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,6,2026083701,2,0.75,0.25,130,231,balance,100,ZLZ,0.51,0.5248743084849008,-0.014874308484900789,0.01591630993819204,0.002479018075468944,0.002524242424242425,1.01824284752943,0.31967048568064593,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,6,2026083701,2,0.75,0.25,130,231,inference,63,LOO,0.6190476190476191,0.5248743084849008,0.09417331056271827,0.017904972604465663,0.0039337104406669985,0.0038036720064369835,0.9669425505025312,0.2854778824060562,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,6,2026083701,2,0.75,0.25,130,231,inference,63,ZLZ,0.6190476190476191,0.5248743084849008,0.09417331056271827,0.016918668191536534,0.003934851639113953,0.0038036720064369835,0.9666621146848351,0.2697130697652974,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,6,2026083701,3,0.5,0.2,822,187,balance,100,LOO,0.33,0.42032789956270444,-0.09032789956270443,-0.027264248207017283,0.0023841989237878016,0.002233333333333333,0.9367227335985929,0.5583702654508635,1.0,0.1852485685006343,1.0,0.48636762829893676,0.0
main,kink,1000,6,2026083701,3,0.5,0.2,822,187,balance,100,ZLZ,0.31,0.42032789956270444,-0.11032789956270445,-0.027174346953563855,0.002384437487360628,0.00216060606060606,0.9061282051045377,0.5565012517164368,0.0,0.18220734573073982,1.0,0.4817740338883364,0.0
main,kink,1000,6,2026083701,3,0.5,0.2,822,187,inference,63,LOO,0.31746031746031744,0.42032789956270444,-0.102867582102387,-0.027811838488286722,0.003782296585264242,0.0034948268435211604,0.9239959809436789,0.452222231110054,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,kink,1000,6,2026083701,3,0.5,0.2,822,187,inference,63,ZLZ,0.31746031746031744,0.42032789956270444,-0.102867582102387,-0.027593021444053456,0.003783151899793177,0.0034948268435211604,0.9237870791580484,0.44861353126904757,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,kink,1000,7,2026083701,0,0.25,0.75,27,38,balance,100,LOO,0.54,0.5252743515659906,0.014725648434009475,-0.007771771631509994,0.002495667025416442,0.0025090909090909087,1.0053788760831293,0.15557030753419765,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,7,2026083701,0,0.25,0.75,27,38,balance,100,ZLZ,0.51,0.5252743515659906,-0.015274351565990552,-0.007534668305129832,0.002495545077337255,0.0025242424242424245,1.0114994303912912,0.15082781127050565,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,7,2026083701,0,0.25,0.75,27,38,inference,63,LOO,0.5555555555555556,0.5252743515659906,0.03028120398956502,-0.006211594496910444,0.003960259273798418,0.003982477100756672,1.0056101950458776,0.09870548497795809,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,7,2026083701,0,0.25,0.75,27,38,inference,63,ZLZ,0.5714285714285714,0.5252743515659906,0.046154219862580836,-0.006406099090990769,0.0039603799594704996,0.003949967083607638,0.9973707381692098,0.10179471365259363,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,7,2026083701,1,0.5,0.8,739,555,balance,100,LOO,0.54,0.5701122315091436,-0.03011223150914355,-0.03284009841564206,0.00248477997122488,0.0025090909090909087,1.0097839398850452,0.6588104527082407,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,7,2026083701,1,0.5,0.8,739,555,balance,100,ZLZ,0.53,0.5701122315091436,-0.04011223150914356,-0.032896411392227654,0.0024848257319886272,0.002516161616161616,1.0126108981284214,0.6599340795288925,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,7,2026083701,1,0.5,0.8,739,555,inference,63,LOO,0.5555555555555556,0.5701122315091436,-0.014556675953588005,-0.03228607056268418,0.003942993432955286,0.003982477100756672,1.0100136275833949,0.5141645909611497,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,7,2026083701,1,0.5,0.8,739,555,inference,63,ZLZ,0.5555555555555556,0.5701122315091436,-0.014556675953588005,-0.032196433508102085,0.003942896470615474,0.003982477100756672,1.0100384654875352,0.5127434005971101,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,7,2026083701,2,0.75,0.25,38,27,balance,100,LOO,0.51,0.5252743515659906,-0.015274351565990552,0.0029355185106254567,0.002487656698469035,0.0025242424242424236,1.014706903004705,0.05885584508727812,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,kink,1000,7,2026083701,2,0.75,0.25,38,27,balance,100,ZLZ,0.5,0.5252743515659906,-0.02527435156599056,0.003985730421042777,0.0024869875337275465,0.0025252525252525255,1.015386080953782,0.07992287853748829,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,7,2026083701,2,0.75,0.25,38,27,inference,63,LOO,0.5238095238095238,0.5252743515659906,-0.0014648277564667245,0.0046643340788635745,0.003948562857088004,0.0040231146221929625,1.0188807340298842,0.07422840366931975,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,7,2026083701,2,0.75,0.25,38,27,inference,63,ZLZ,0.5238095238095238,0.5252743515659906,-0.0014648277564667245,0.0045864597209446245,0.003948611116225525,0.0040231146221929625,1.0188682814727663,0.07298866191568593,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,7,2026083701,3,0.5,0.2,739,139,balance,100,LOO,0.39,0.4199373709144852,-0.029937370914485173,-0.03301205302534982,0.0023707557787150404,0.002403030303030303,1.0136136014536072,0.6779991120800091,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,kink,1000,7,2026083701,3,0.5,0.2,739,139,balance,100,ZLZ,0.39,0.4199373709144852,-0.029937370914485173,-0.036795272853513805,0.002347290962483292,0.002403030303030303,1.0237462425570123,0.7594663994581188,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,kink,1000,7,2026083701,3,0.5,0.2,739,139,inference,63,LOO,0.3492063492063492,0.4199373709144852,-0.070731021708136,-0.032293058415514386,0.0037653877354015593,0.003665504433553589,0.973473302388255,0.5262648045839917,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,1000,7,2026083701,3,0.5,0.2,739,139,inference,63,ZLZ,0.3492063492063492,0.4199373709144852,-0.070731021708136,-0.03838510249427057,0.003705749135983294,0.003665504433553589,0.9891399280002728,0.630557501320956,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,1000,8,2026083701,0,0.25,0.75,378,209,balance,100,LOO,0.51,0.5251532128216541,-0.01515321282165405,-0.0014202228689831342,0.00249290333602259,0.0025242424242424245,1.0125713210644725,0.02844485879251102,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,8,2026083701,0,0.25,0.75,378,209,balance,100,ZLZ,0.52,0.5251532128216541,-0.005153212821654041,-0.0022046135327299377,0.0024932423439143394,0.0025212121212121207,1.0112182345073881,0.04415198381843566,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,8,2026083701,0,0.25,0.75,378,209,inference,63,LOO,0.5238095238095238,0.5251532128216541,-0.0013436890121302225,-0.0002585610981912234,0.003955824189091654,0.004023114622192963,1.0170104711141779,0.004110973647171831,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,8,2026083701,0,0.25,0.75,378,209,inference,63,ZLZ,0.5238095238095238,0.5251532128216541,-0.0013436890121302225,-0.0006710555325986078,0.003956148877650717,0.004023114622192963,1.0169270031571744,0.010668961501862225,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,8,2026083701,1,0.5,0.8,430,805,balance,100,LOO,0.5,0.569848411155283,-0.06984841115528295,0.015541145278155977,0.002422329182279738,0.0025252525252525255,1.0424894121433663,0.3157667808389797,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,8,2026083701,1,0.5,0.8,430,805,balance,100,ZLZ,0.5,0.569848411155283,-0.06984841115528295,0.015848510008994565,0.002421939298329246,0.0025252525252525255,1.0426572321587702,0.3220377705649669,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,8,2026083701,1,0.5,0.8,430,805,inference,63,LOO,0.5714285714285714,0.569848411155283,0.0015801602732884446,0.019592167108697933,0.0038344568075224226,0.003949967083607637,1.030124286667829,0.31639568454038136,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,8,2026083701,1,0.5,0.8,430,805,inference,63,ZLZ,0.6190476190476191,0.569848411155283,0.049199207892336116,0.017792610304147582,0.0038391652130215772,0.0038036720064369843,0.9907549676517676,0.2871582288505759,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,8,2026083701,2,0.75,0.25,209,378,balance,100,LOO,0.51,0.5251532128216541,-0.01515321282165405,-0.0006509343220846286,0.0024896014509478495,0.0025242424242424245,1.0139142645829462,0.013045846287931413,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,8,2026083701,2,0.75,0.25,209,378,balance,100,ZLZ,0.51,0.5251532128216541,-0.01515321282165405,-5.344921895578114e-05,0.0024891578462126,0.0025242424242424245,1.0140949590975952,0.0010713099647694777,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,8,2026083701,2,0.75,0.25,209,378,inference,63,LOO,0.5555555555555556,0.5251532128216541,0.030402342733901522,0.0003880798901459981,0.003952909615015204,0.003982477100756672,1.0074799296268135,0.006172522712163025,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,8,2026083701,2,0.75,0.25,209,378,inference,63,ZLZ,0.5555555555555556,0.5251532128216541,0.030402342733901522,0.00019527513900785554,0.003953113351965406,0.003982477100756672,1.007428005770861,0.0031058274345732153,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,8,2026083701,3,0.5,0.2,430,148,balance,100,LOO,0.45,0.42001676836780844,0.029983231632191576,0.015562029107633435,0.0024537602664641118,0.0025000000000000005,1.0188444381335267,0.3141594720702095,1.0,0.19599639845400535,1.0,0.5026016155255952,0.0
main,kink,1000,8,2026083701,3,0.5,0.2,430,148,balance,100,ZLZ,0.45,0.42001676836780844,0.029983231632191576,0.01584851000899451,0.0024542462961227598,0.0025000000000000005,1.0186426700325566,0.3199111421472675,1.0,0.19599639845400535,1.0,0.5026016155255952,0.0
main,kink,1000,8,2026083701,3,0.5,0.2,430,148,inference,63,LOO,0.5238095238095238,0.42001676836780844,0.1037927554417154,0.017852430808994124,0.0038998153268439647,0.0040231146221929625,1.031616701052555,0.2858744470943131,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,8,2026083701,3,0.5,0.2,430,148,inference,63,ZLZ,0.5238095238095238,0.42001676836780844,0.1037927554417154,0.017792610304147194,0.0038996933917721183,0.004023114622192963,1.031648957500415,0.284920984044705,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,9,2026083701,0,0.25,0.75,310,890,balance,100,LOO,0.54,0.5253869331328629,0.014613066867137148,0.00113087675101331,0.0024909021544673167,0.0025090909090909087,1.0073020751100044,0.02265880185425865,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,9,2026083701,0,0.25,0.75,310,890,balance,100,ZLZ,0.54,0.5253869331328629,0.014613066867137148,0.0019178784752394984,0.0024905173412442627,0.0025090909090909087,1.0074577147241892,0.038430523458211706,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,9,2026083701,0,0.25,0.75,310,890,inference,63,LOO,0.47619047619047616,0.5253869331328629,-0.049196456942386724,0.0022723920485120397,0.003952540676980711,0.004023114622192963,1.0178553368528929,0.03614473848545757,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,9,2026083701,0,0.25,0.75,310,890,inference,63,ZLZ,0.47619047619047616,0.5253869331328629,-0.049196456942386724,0.001566952772135477,0.003952987577394409,0.004023114622192963,1.0177402644014324,0.024922590533555493,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,9,2026083701,1,0.5,0.8,974,509,balance,100,LOO,0.47,0.570195135345178,-0.10019513534517799,-0.007934109335782424,0.002459322341500135,0.002516161616161616,1.0231117628227662,0.15998912139185217,0.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,9,2026083701,1,0.5,0.8,974,509,balance,100,ZLZ,0.49,0.570195135345178,-0.08019513534517797,-0.0068585768747285725,0.002457725095380139,0.0025242424242424236,1.0270645927761892,0.13834623952559047,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,kink,1000,9,2026083701,1,0.5,0.8,974,509,inference,63,LOO,0.4444444444444444,0.570195135345178,-0.12575069090073354,-0.008657196050610105,0.0039054082774764155,0.003982477100756672,1.0197338710333397,0.13853006290976816,0.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,9,2026083701,1,0.5,0.8,974,509,inference,63,ZLZ,0.47619047619047616,0.570195135345178,-0.0940046591547018,-0.007351529896936437,0.0039021905185506697,0.0040231146221929625,1.0309887749117912,0.11768564531153827,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,9,2026083701,2,0.75,0.25,890,310,balance,100,LOO,0.58,0.5253869331328629,0.05461306686713707,-0.01814371031886053,0.0024955285230605514,0.002460606060606061,0.9860059854528688,0.3631991590769384,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,kink,1000,9,2026083701,2,0.75,0.25,890,310,balance,100,ZLZ,0.59,0.5253869331328629,0.06461306686713708,-0.01704506497701408,0.002495202367896948,0.002443434343434343,0.9792529755787956,0.3412288748952941,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,kink,1000,9,2026083701,2,0.75,0.25,890,310,inference,63,LOO,0.5873015873015873,0.5253869331328629,0.06191465416872444,-0.016995757075652818,0.00396173628237,0.003909329562171344,0.986771779729037,0.27002111953855057,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,9,2026083701,2,0.75,0.25,890,310,inference,63,ZLZ,0.6031746031746031,0.5253869331328629,0.07778767004174025,-0.016928543656149597,0.003961743180867138,0.0038605645364477924,0.974461079428879,0.2689530281054607,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,1000,9,2026083701,3,0.5,0.2,974,836,balance,100,LOO,0.33,0.4199433596611541,-0.08994335966115408,-0.006723032368667781,0.0024225721478072114,0.002233333333333333,0.9218851687677628,0.1365924963703777,1.0,0.1852485685006343,1.0,0.48636762829893676,0.0
main,kink,1000,9,2026083701,3,0.5,0.2,974,836,balance,100,ZLZ,0.35,0.4199433596611541,-0.06994335966115411,-0.0068585768747286835,0.0024222977419361166,0.0022979797979797976,0.9486776783035131,0.13935425974349708,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,kink,1000,9,2026083701,3,0.5,0.2,974,836,inference,63,LOO,0.3492063492063492,0.4199433596611541,-0.0707370104548049,-0.007848609771936021,0.0038427835538576336,0.003665504433553588,0.9538670034834302,0.12661051492964223,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,1000,9,2026083701,3,0.5,0.2,974,836,inference,63,ZLZ,0.3492063492063492,0.4199433596611541,-0.0707370104548049,-0.007351529896936437,0.003843605288737445,0.0036655044335535884,0.9536630736496985,0.11857915100781577,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,1000,10,2026083701,0,0.25,0.75,358,520,balance,100,LOO,0.54,0.5249767042107751,0.0150232957892249,0.0018219596013384631,0.0024908901554880876,0.0025090909090909087,1.0073069274302282,0.03650576509791743,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,10,2026083701,0,0.25,0.75,358,520,balance,100,ZLZ,0.53,0.5249767042107751,0.005023295789224891,0.002126882195379154,0.00249076721734589,0.002516161616161616,1.01019541233676,0.04261641030893376,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,10,2026083701,0,0.25,0.75,358,520,inference,63,LOO,0.5079365079365079,0.5249767042107751,-0.017040196274267227,0.0025697389947737515,0.003953379211753199,0.004031242126480222,1.0196952810637392,0.040870013172217,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,10,2026083701,0,0.25,0.75,358,520,inference,63,ZLZ,0.5396825396825397,0.5249767042107751,0.014705835471764517,0.0028867867092130517,0.003953184320551886,0.004006859613618446,1.0135777360007001,0.045913580836234064,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,1000,10,2026083701,1,0.5,0.8,454,130,balance,100,LOO,0.59,0.5696791206066758,0.020320879393324165,0.01234746790191199,0.0024265524733552654,0.002443434343434343,1.0069571419800103,0.2506588612041449,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,kink,1000,10,2026083701,1,0.5,0.8,454,130,balance,100,ZLZ,0.61,0.5696791206066758,0.04032087939332418,0.013543554439015337,0.0024245335861140574,0.002403030303030303,0.9911309609374317,0.2750543738878502,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,kink,1000,10,2026083701,1,0.5,0.8,454,130,inference,63,LOO,0.5714285714285714,0.5696791206066758,0.0017494508218955929,0.014651445569041077,0.003847091772164002,0.003949967083607638,1.026741059880089,0.2362186606499032,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,10,2026083701,1,0.5,0.8,454,130,inference,63,ZLZ,0.5714285714285714,0.5696791206066758,0.0017494508218955929,0.015071702243548368,0.0038457562730294876,0.003949967083607638,1.0270976118036879,0.24303645793012854,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,10,2026083701,2,0.75,0.25,520,358,balance,100,LOO,0.57,0.5249767042107751,0.045023295789224815,-0.002551616781660937,0.0024911120129653807,0.0024757575757575756,0.993836312005285,0.0511232931815438,1.0,0.19504379792543253,1.0,0.5011627664853655,0.0
main,kink,1000,10,2026083701,2,0.75,0.25,520,358,balance,100,ZLZ,0.55,0.5249767042107751,0.02502329578922491,-0.0008109715190411926,0.0024897932860254903,0.0025000000000000005,1.0040994222419177,0.016252641525835717,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,kink,1000,10,2026083701,2,0.75,0.25,520,358,inference,63,LOO,0.5555555555555556,0.5249767042107751,0.030578851344780444,-0.0014053490576936278,0.0039548893164769025,0.003982477100756672,1.006975614757367,0.02234688736345197,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,10,2026083701,2,0.75,0.25,520,358,inference,63,ZLZ,0.5396825396825397,0.5249767042107751,0.014705835471764517,-0.0014059700284971832,0.0039548339846685356,0.004006859613618446,1.0131549463647767,0.022356918006487137,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,1000,10,2026083701,3,0.5,0.2,454,604,balance,100,LOO,0.49,0.42012539836321827,0.06987460163678172,0.011593173719821936,0.002447789162186293,0.0025242424242424245,1.0312335977449323,0.2343232271347558,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,10,2026083701,3,0.5,0.2,454,604,balance,100,ZLZ,0.51,0.42012539836321827,0.08987460163678174,0.013543554439015393,0.002449795644308142,0.0025242424242424236,1.0303889755487368,0.27363253172632696,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,kink,1000,10,2026083701,3,0.5,0.2,454,604,inference,63,LOO,0.5555555555555556,0.42012539836321827,0.1354301571923373,0.01379946250979297,0.0038903396027321078,0.003982477100756672,1.023683664521179,0.22124242691806462,0.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,10,2026083701,3,0.5,0.2,454,604,inference,63,ZLZ,0.5079365079365079,0.42012539836321827,0.08781110957328964,0.015071702243548257,0.0038931100222996534,0.004031242126480222,1.0354811714514491,0.24155385169662782,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,11,2026083701,0,0.25,0.75,434,2,balance,100,LOO,0.53,0.5244539968903401,0.005546003109659914,-0.007758680720419631,0.002495935515154424,0.002516161616161616,1.0081036152113652,0.15529990858634438,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,11,2026083701,0,0.25,0.75,434,2,balance,100,ZLZ,0.54,0.5244539968903401,0.015546003109659923,-0.007501737726824165,0.002495784002354574,0.0025090909090909087,1.0053317541597273,0.15016142400484303,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,11,2026083701,0,0.25,0.75,434,2,inference,63,LOO,0.47619047619047616,0.5244539968903401,-0.04826352069986395,-0.009881636838235175,0.003963180960317392,0.004023114622192963,1.0151226155140722,0.1569664866294703,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,11,2026083701,0,0.25,0.75,434,2,inference,63,ZLZ,0.5079365079365079,0.5244539968903401,-0.016517488953832205,-0.007935142891254077,0.003961743513856562,0.004031242126480222,1.0175424310989802,0.12606994805408223,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,11,2026083701,1,0.5,0.8,523,101,balance,100,LOO,0.5,0.5695816632945543,-0.06958166329455429,-0.012253420610966459,0.002465508480525842,0.0025252525252525255,1.0242319364133523,0.2467766651373758,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,11,2026083701,1,0.5,0.8,523,101,balance,100,ZLZ,0.53,0.5695816632945543,-0.03958166329455426,-0.011497527114846195,0.00246441148118693,0.002516161616161616,1.0209989830715127,0.2316049465806577,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,11,2026083701,1,0.5,0.8,523,101,inference,63,LOO,0.47619047619047616,0.5695816632945543,-0.09339118710407812,-0.011950142672331965,0.00391318157665987,0.004023114622192963,1.028093009071899,0.1910328655351639,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,11,2026083701,1,0.5,0.8,523,101,inference,63,ZLZ,0.47619047619047616,0.5695816632945543,-0.09339118710407812,-0.011378572182848101,0.003912196438059096,0.004023114622192963,1.0283518953840918,0.18191874121054816,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,11,2026083701,2,0.75,0.25,2,434,balance,100,LOO,0.47,0.5244539968903401,-0.05445399689034014,-0.03557689951965742,0.002493689509113369,0.002516161616161616,1.0090115898415264,0.7124377248825586,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,11,2026083701,2,0.75,0.25,2,434,balance,100,ZLZ,0.47,0.5244539968903401,-0.05445399689034014,-0.03449339549869063,0.002494090237891589,0.002516161616161616,1.0088494706144575,0.6906847495044602,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,11,2026083701,2,0.75,0.25,2,434,inference,63,LOO,0.49206349206349204,0.5244539968903401,-0.03239050482684808,-0.032242750134741094,0.003961653457948215,0.004031242126480222,1.0175655617712833,0.512263999632988,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,11,2026083701,2,0.75,0.25,2,434,inference,63,ZLZ,0.49206349206349204,0.5244539968903401,-0.03239050482684808,-0.03229437271622626,0.003961660699531611,0.004031242126480222,1.0175637017468047,0.5130836961574489,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,11,2026083701,3,0.5,0.2,523,527,balance,100,LOO,0.47,0.41997601878784374,0.05002398121215623,-0.01186548959171041,0.0024139602105230323,0.002516161616161616,1.0423376512972595,0.24150193178759552,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,11,2026083701,3,0.5,0.2,523,527,balance,100,ZLZ,0.49,0.41997601878784374,0.07002398121215625,-0.01539783360438668,0.002390596610896809,0.0025242424242424236,1.0559047949522018,0.3149245173292715,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,kink,1000,11,2026083701,3,0.5,0.2,523,527,inference,63,LOO,0.38095238095238093,0.41997601878784374,-0.03902363783546281,-0.011139601051167514,0.0038340375178100928,0.003803672006436983,0.9920800171537044,0.17990426458817432,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,11,2026083701,3,0.5,0.2,523,527,inference,63,ZLZ,0.38095238095238093,0.41997601878784374,-0.03902363783546281,-0.017569534864658287,0.0037734166850187374,0.003803672006436983,1.0080180176067928,0.2860176812050565,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,12,2026083701,0,0.25,0.75,982,966,balance,100,LOO,0.55,0.5248978968199176,0.025102103180082436,0.006890784058683597,0.00248835899687532,0.0025,1.0046781847552133,0.13813766864320168,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,kink,1000,12,2026083701,0,0.25,0.75,982,966,balance,100,ZLZ,0.57,0.5248978968199176,0.04510210318008234,0.006669335253548403,0.0024883966798586047,0.002475757575757575,0.9949207840521039,0.13369733251136057,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
main,kink,1000,12,2026083701,0,0.25,0.75,982,966,inference,63,LOO,0.5873015873015873,0.5248978968199176,0.062403690481669716,0.0071188998394257075,0.003949289981746227,0.003909329562171343,0.989881619288636,0.11328003403457391,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,12,2026083701,0,0.25,0.75,982,966,inference,63,ZLZ,0.5714285714285714,0.5248978968199176,0.04653067460865379,0.006663048067263477,0.003950055729059429,0.003949967083607638,0.9999775584300902,0.10601598062739516,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,12,2026083701,1,0.5,0.8,784,239,balance,100,LOO,0.6,0.570389327748344,0.029610672251655923,-0.01741657037566835,0.0024702537946256955,0.0024242424242424242,0.9813738286797195,0.3504223933112105,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,12,2026083701,1,0.5,0.8,784,239,balance,100,ZLZ,0.57,0.570389327748344,-0.0003893277483441038,-0.019687573122615043,0.002472756769099681,0.002475757575757575,1.0012135470400458,0.39591457000819014,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
main,kink,1000,12,2026083701,1,0.5,0.8,784,239,inference,63,LOO,0.6031746031746031,0.570389327748344,0.032785275426259086,-0.017914027946846045,0.003921709651812774,0.0038605645364477924,0.9844085562691471,0.28605894254614256,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,1000,12,2026083701,1,0.5,0.8,784,239,inference,63,ZLZ,0.6190476190476191,0.570389327748344,0.048658291299275014,-0.01874237806885337,0.003923262275342273,0.0038036720064369835,0.9695176461546008,0.2992271685236115,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,12,2026083701,2,0.75,0.25,966,982,balance,100,LOO,0.54,0.5248978968199176,0.015102103180082427,0.008914569458343125,0.0024853580541927644,0.0025090909090909087,1.0095490687380466,0.17881580038624623,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,12,2026083701,2,0.75,0.25,966,982,balance,100,ZLZ,0.54,0.5248978968199176,0.015102103180082427,0.009537101315717611,0.002484923667708866,0.0025090909090909087,1.0097255467828214,0.19131977878210962,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,12,2026083701,2,0.75,0.25,966,982,inference,63,LOO,0.47619047619047616,0.5248978968199176,-0.048707420629441445,0.009669172618317345,0.00394594721201548,0.004023114622192963,1.0195561182223896,0.15392660049510745,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,12,2026083701,2,0.75,0.25,966,982,inference,63,ZLZ,0.5238095238095238,0.5248978968199176,-0.0010883730103937728,0.009519126078347262,0.003945819125114871,0.004023114622192963,1.0195892144640162,0.15154042197485107,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,12,2026083701,3,0.5,0.2,784,792,balance,100,LOO,0.45,0.4202387801779338,0.0297612198220662,-0.020046092809714255,0.0023987507456250125,0.0025000000000000005,1.0422091601470693,0.40929569370875557,1.0,0.19599639845400535,1.0,0.5026016155255952,0.0
main,kink,1000,12,2026083701,3,0.5,0.2,784,792,balance,100,ZLZ,0.45,0.4202387801779338,0.0297612198220662,-0.019687573122615043,0.0023995628241394165,0.0025000000000000005,1.0418564477038041,0.40190751025612426,1.0,0.19599639845400535,1.0,0.5026016155255952,0.0
main,kink,1000,12,2026083701,3,0.5,0.2,784,792,inference,63,LOO,0.4603174603174603,0.4202387801779338,0.04007868013952648,-0.019267686513217752,0.0038100639172592,0.004006859613618447,1.0516515472267491,0.312150073109882,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,12,2026083701,3,0.5,0.2,784,792,inference,63,ZLZ,0.4444444444444444,0.4202387801779338,0.024205664266510607,-0.018742378068853427,0.0038115868565127458,0.003982477100756672,1.044834409047227,0.303579040375914,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,13,2026083701,0,0.25,0.75,261,246,balance,100,LOO,0.49,0.5238138778362842,-0.0338138778362842,-0.00423175417925481,0.0024948010754421625,0.0025242424242424245,1.011801080691391,0.08472322336145953,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,13,2026083701,0,0.25,0.75,261,246,balance,100,ZLZ,0.47,0.5238138778362842,-0.05381387783628422,-0.003712880007533337,0.002494460517763338,0.002516161616161616,1.0086997161284943,0.074340006854518,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,13,2026083701,0,0.25,0.75,261,246,inference,63,LOO,0.4603174603174603,0.5238138778362842,-0.0634964175188239,-0.004399185027614716,0.003959859134134103,0.0040068596136184475,1.0118692301650831,0.06990888253369272,1.0,0.24813049958453426,1.0,0.7046170004612345,0.0
main,kink,1000,13,2026083701,0,0.25,0.75,261,246,inference,63,ZLZ,0.4444444444444444,0.5238138778362842,-0.07936943339183977,-0.00416842692291719,0.003959767130312344,0.003982477100756672,1.0057351782811876,0.06624259985922656,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,13,2026083701,1,0.5,0.8,43,830,balance,100,LOO,0.58,0.5702645901835728,0.009735409816427176,-0.012331809341771471,0.002464254156201359,0.002460606060606061,0.9985195944232792,0.24841856730445191,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,kink,1000,13,2026083701,1,0.5,0.8,43,830,balance,100,ZLZ,0.61,0.5702645901835728,0.0397354098164272,-0.01255283597913981,0.0024645057762961863,0.002403030303030303,0.9750556586812824,0.2528581370885485,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,kink,1000,13,2026083701,1,0.5,0.8,43,830,inference,63,LOO,0.6031746031746031,0.5702645901835728,0.03291001299103036,-0.013454253436676056,0.003913489640121256,0.003860564536447792,0.9864762376956683,0.2150688485475067,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,1000,13,2026083701,1,0.5,0.8,43,830,inference,63,ZLZ,0.6190476190476191,0.5702645901835728,0.048783028864046285,-0.012746314150135274,0.003912259050769327,0.0038036720064369835,0.9722444135413297,0.2037843441755632,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,13,2026083701,2,0.75,0.25,246,261,balance,100,LOO,0.5,0.5238138778362842,-0.023813877836284192,0.003112412336715331,0.0024886930422133996,0.0025252525252525255,1.0146902339577446,0.062389493696952736,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,13,2026083701,2,0.75,0.25,246,261,balance,100,ZLZ,0.52,0.5238138778362842,-0.003813877836284174,0.003393598181265056,0.002488548566408907,0.0025212121212121207,1.013125544441493,0.06802794595353126,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,13,2026083701,2,0.75,0.25,246,261,inference,63,LOO,0.5873015873015873,0.5238138778362842,0.06348770946530313,0.0024869993380742805,0.003951844182604811,0.003909329562171343,0.9892418277470026,0.03956177452688345,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,13,2026083701,2,0.75,0.25,246,261,inference,63,ZLZ,0.5714285714285714,0.5238138778362842,0.047614693592287205,0.0029125693045013445,0.003951110993247625,0.003949967083607638,0.9997104840532341,0.046335798676724556,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,13,2026083701,3,0.5,0.2,43,440,balance,100,LOO,0.39,0.4200940898520549,-0.03009408985205486,-0.012768505971680055,0.002412167461322193,0.002403030303030303,0.9962120547439599,0.25997785520228,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,kink,1000,13,2026083701,3,0.5,0.2,43,440,balance,100,ZLZ,0.38,0.4200940898520549,-0.04009408985205487,-0.01255283597913981,0.002412326044675788,0.0023797979797979796,0.9865158920165039,0.25557822599846086,1.0,0.1912265247392736,1.0,0.49539699196031056,0.0
main,kink,1000,13,2026083701,3,0.5,0.2,43,440,inference,63,LOO,0.36507936507936506,0.4200940898520549,-0.055014724772689816,-0.012279920399486666,0.0038300538609859973,0.0037386519721389158,0.97613561266641,0.19842350230932349,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,kink,1000,13,2026083701,3,0.5,0.2,43,440,inference,63,ZLZ,0.38095238095238093,0.4200940898520549,-0.039141708899673944,-0.012746314150135218,0.0038285117080784845,0.0038036720064369835,0.99351191702272,0.20600114214889034,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,14,2026083701,0,0.25,0.75,810,88,balance,100,LOO,0.51,0.5252398200053245,-0.015239820005324534,0.02170784580810614,0.0024748662067325617,0.0025242424242424245,1.0199510653850867,0.43635591289771514,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,14,2026083701,0,0.25,0.75,810,88,balance,100,ZLZ,0.51,0.5252398200053245,-0.015239820005324534,0.021009920133965077,0.002475422722207177,0.0025242424242424245,1.0197217637203064,0.4222792241629565,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,14,2026083701,0,0.25,0.75,810,88,inference,63,LOO,0.49206349206349204,0.5252398200053245,-0.033176327941832506,0.019781912924849654,0.003930652107250417,0.004031242126480222,1.0255911783808744,0.3155266033635296,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,14,2026083701,0,0.25,0.75,810,88,inference,63,ZLZ,0.4603174603174603,0.5252398200053245,-0.06492235968786425,0.020356832040917316,0.003930253999947282,0.004006859613618447,1.0194912628222481,0.32471315559816966,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,14,2026083701,1,0.5,0.8,89,503,balance,100,LOO,0.5,0.5707212180250618,-0.07072121802506182,0.003065269469796905,0.0024413223779163064,0.0025252525252525255,1.0343789694042187,0.062037757898993226,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,14,2026083701,1,0.5,0.8,89,503,balance,100,ZLZ,0.52,0.5707212180250618,-0.0507212180250618,0.002574749117310482,0.002442150165456354,0.0025212121212121207,1.0323739124948497,0.05210132109682023,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,14,2026083701,1,0.5,0.8,89,503,inference,63,LOO,0.6031746031746031,0.5707212180250618,0.032453385149541325,0.0017320383966484831,0.003879462350730126,0.0038605645364477924,0.9951287543030861,0.027808127415190526,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,1000,14,2026083701,1,0.5,0.8,89,503,inference,63,ZLZ,0.5873015873015873,0.5707212180250618,0.01658036927652551,0.0032743102482546416,0.003875792181208736,0.003909329562171343,1.0086530390161808,0.05259440984004898,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,14,2026083701,2,0.75,0.25,88,810,balance,100,LOO,0.58,0.5252398200053245,0.05476017999467542,0.012054649662856298,0.002482087419640494,0.002460606060606061,0.9913454462302767,0.24196138210212725,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,kink,1000,14,2026083701,2,0.75,0.25,88,810,balance,100,ZLZ,0.56,0.5252398200053245,0.03476017999467551,0.011065093021059735,0.002482611987092145,0.002488888888888889,1.0025283458830374,0.2220754982971234,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,kink,1000,14,2026083701,2,0.75,0.25,88,810,inference,63,LOO,0.6507936507936508,0.5252398200053245,0.12555383078832627,0.009811374837821463,0.003943780980267371,0.003665504433553588,0.9294391478365219,0.15623325242779368,0.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,1000,14,2026083701,2,0.75,0.25,88,810,inference,63,ZLZ,0.6507936507936508,0.5252398200053245,0.12555383078832627,0.009771905385776103,0.0039438363960830995,0.003665504433553588,0.9294260880583326,0.15560366004151624,0.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,1000,14,2026083701,3,0.5,0.2,89,555,balance,100,LOO,0.45,0.4204615611542216,0.029538438845778392,0.002574749117310371,0.0024366390580835133,0.002500000000000001,1.0260034171685333,0.05216020831662032,1.0,0.19599639845400546,1.0,0.5026016155255952,0.0
main,kink,1000,14,2026083701,3,0.5,0.2,89,555,balance,100,ZLZ,0.45,0.4204615611542216,0.029538438845778392,0.002574749117310371,0.002436639058083513,0.0025000000000000005,1.0260034171685333,0.05216020831662032,1.0,0.19599639845400535,1.0,0.5026016155255952,0.0
main,kink,1000,14,2026083701,3,0.5,0.2,89,555,inference,63,LOO,0.49206349206349204,0.4204615611542216,0.07160193090927042,0.003781084038973148,0.003871625450323226,0.004031242126480222,1.0412273031585921,0.06076726108039888,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,14,2026083701,3,0.5,0.2,89,555,inference,63,ZLZ,0.47619047619047616,0.4204615611542216,0.055728915036254545,0.003274310248254475,0.0038703814017437745,0.004023114622192963,1.0394620593154917,0.05263116039940264,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,15,2026083701,0,0.25,0.75,668,326,balance,100,LOO,0.53,0.5248112825180764,0.0051887174819236215,0.003997704145647818,0.0024897117271973353,0.002516161616161616,1.0106236752935471,0.08011911032544682,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,15,2026083701,0,0.25,0.75,668,326,balance,100,ZLZ,0.54,0.5248112825180764,0.01518871748192363,0.004128758717207304,0.0024896555051813494,0.0025090909090909087,1.007806463130787,0.08274654604664589,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,15,2026083701,0,0.25,0.75,668,326,inference,63,LOO,0.5396825396825397,0.5248112825180764,0.014871257164463247,0.005255928081519423,0.003950738955429991,0.004006859613618446,1.014205104113832,0.08362001606849112,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,1000,15,2026083701,0,0.25,0.75,668,326,inference,63,ZLZ,0.5555555555555556,0.5248112825180764,0.030744273037479175,0.005216258795522455,0.00395074960338857,0.003982477100756672,1.008030753794391,0.08298877947680035,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,15,2026083701,1,0.5,0.8,3,235,balance,100,LOO,0.5,0.5698287717491797,-0.06982877174917967,-0.005997230911875873,0.002456748610640209,0.0025252525252525255,1.027883974093086,0.12099583229187542,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,15,2026083701,1,0.5,0.8,3,235,balance,100,ZLZ,0.55,0.5698287717491797,-0.01982877174917963,-0.005739117720718334,0.002456487632687285,0.0025000000000000005,1.0177132450144333,0.11579447608191872,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,kink,1000,15,2026083701,1,0.5,0.8,3,235,inference,63,LOO,0.47619047619047616,0.5698287717491797,-0.09363829555870351,-0.0074269140850315996,0.0039029650091621337,0.004023114622192963,1.030784189135383,0.11888062265891713,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,15,2026083701,1,0.5,0.8,3,235,inference,63,ZLZ,0.47619047619047616,0.5698287717491797,-0.09363829555870351,-0.006177824503764584,0.0039002296702821413,0.004023114622192963,1.0315071065807089,0.0989214505418393,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,15,2026083701,2,0.75,0.25,326,668,balance,100,LOO,0.48,0.5248112825180764,-0.04481128251807642,-0.0005079723067190622,0.0024891421067052446,0.0025212121212121207,1.012883962880418,0.010181580296054751,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,15,2026083701,2,0.75,0.25,326,668,balance,100,ZLZ,0.49,0.5248112825180764,-0.034811282518076414,3.954722360910434e-05,0.002489055931333303,0.0025242424242424236,1.0141364814129639,0.0007926814071306507,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,kink,1000,15,2026083701,2,0.75,0.25,326,668,inference,63,LOO,0.49206349206349204,0.5248112825180764,-0.03274779045458437,-7.795123402620785e-05,0.003951739064623048,0.004031242126480222,1.020118499869818,0.0012400204992214113,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,15,2026083701,2,0.75,0.25,326,668,inference,63,ZLZ,0.47619047619047616,0.5248112825180764,-0.04862080632760024,0.0003712626968580546,0.003951087172837145,0.004023114622192963,1.0182297798567927,0.005906402092241165,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,15,2026083701,3,0.5,0.2,3,78,balance,100,LOO,0.47,0.4202113813846468,0.049788618615353164,-0.005552029838995998,0.0024244655375595934,0.002516161616161615,1.0378211515822662,0.11275707045277131,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,15,2026083701,3,0.5,0.2,3,78,balance,100,ZLZ,0.48,0.4202113813846468,0.05978861861535317,-0.005739117720718279,0.0024244125333944383,0.0025212121212121207,1.0399270282942121,0.11655794256445785,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,15,2026083701,3,0.5,0.2,3,78,inference,63,LOO,0.4444444444444444,0.4202113813846468,0.02423306305979761,-0.005615118520170992,0.0038487275253001954,0.003982477100756672,1.0347516353333026,0.0905107877135486,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,15,2026083701,3,0.5,0.2,3,78,inference,63,ZLZ,0.4444444444444444,0.4202113813846468,0.02423306305979761,-0.006177824503764584,0.00384723306302319,0.003982477100756672,1.0351535858415621,0.09960045416257626,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,16,2026083701,0,0.25,0.75,747,77,balance,100,LOO,0.45,0.5251436938327951,-0.07514369383279512,0.010036863506139748,0.002485975871872093,0.0025000000000000005,1.0056412969597113,0.2013026831044372,1.0,0.19599639845400535,1.0,0.5026016155255952,0.0
main,kink,1000,16,2026083701,0,0.25,0.75,747,77,balance,100,ZLZ,0.48,0.5251436938327951,-0.04514369383279515,0.011856842980203508,0.0024843083122312575,0.0025212121212121207,1.0148547621078956,0.23788459694113906,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,16,2026083701,0,0.25,0.75,747,77,inference,63,LOO,0.4603174603174603,0.5251436938327951,-0.06482623351533484,0.011474070121672564,0.003944402104757372,0.004006859613618447,1.0158344679883788,0.18269510390303959,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,16,2026083701,0,0.25,0.75,747,77,inference,63,ZLZ,0.4603174603174603,0.5251436938327951,-0.06482623351533484,0.010868937405482226,0.003944864803636876,0.004006859613618447,1.0157153192992612,0.1730497697186307,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,16,2026083701,1,0.5,0.8,174,299,balance,100,LOO,0.55,0.5703072881975755,-0.020307288197575435,-0.003495875668210302,0.002452636300520027,0.0025,1.0193113424399414,0.0705893857071374,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,kink,1000,16,2026083701,1,0.5,0.8,174,299,balance,100,ZLZ,0.55,0.5703072881975755,-0.020307288197575435,-0.0039468510938982515,0.0024533172077790184,0.0024999999999999996,1.0190284371189176,0.07968450684547018,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,kink,1000,16,2026083701,1,0.5,0.8,174,299,inference,63,LOO,0.5873015873015873,0.5703072881975755,0.016994299104011845,-0.0031320790262976406,0.003892122489985294,0.003909329562171343,1.0044209996551556,0.050204131854008315,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,16,2026083701,1,0.5,0.8,174,299,inference,63,ZLZ,0.6190476190476191,0.5703072881975755,0.04874033085004359,-0.004737695189473312,0.0038957424831526834,0.0038036720064369835,0.9763663853260673,0.07590528150858143,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,16,2026083701,2,0.75,0.25,77,747,balance,100,LOO,0.64,0.5251436938327951,0.11485630616720488,-0.010925286489808395,0.0024940897211013285,0.0023272727272727273,0.9331150790537964,0.21876447462369697,0.0,0.18910444041685204,1.0,0.49219170401534473,0.0
main,kink,1000,16,2026083701,2,0.75,0.25,77,747,balance,100,ZLZ,0.65,0.5251436938327951,0.12485630616720489,-0.010703726799333069,0.002494136310106893,0.0022979797979797976,0.9213529303381625,0.2143260318199144,0.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,kink,1000,16,2026083701,2,0.75,0.25,77,747,inference,63,LOO,0.5873015873015873,0.5251436938327951,0.06215789346879219,-0.01192349003197224,0.003961572325176554,0.003909329562171343,0.9868126191529564,0.18943908981090624,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,16,2026083701,2,0.75,0.25,77,747,inference,63,ZLZ,0.5714285714285714,0.5251436938327951,0.046284877595776264,-0.011118860183171209,0.003961662358487232,0.003949967083607637,0.9970478870177969,0.1766532124806162,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,16,2026083701,3,0.5,0.2,174,934,balance,100,LOO,0.49,0.4202909311611566,0.06970906883884337,-0.0034804102565258455,0.0024280760847709875,0.0025242424242424236,1.03960598272624,0.0706316406242065,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,kink,1000,16,2026083701,3,0.5,0.2,174,934,balance,100,ZLZ,0.47,0.4202909311611566,0.04970906883884335,-0.0039468510938981405,0.0024273711545069964,0.002516161616161616,1.036578856714911,0.08010924678264504,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,16,2026083701,3,0.5,0.2,174,934,inference,63,LOO,0.5238095238095238,0.4202909311611566,0.10351859264836721,-0.00454030407970657,0.0038514123162218215,0.004023114622192963,1.0445816474252696,0.07316020817565018,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,16,2026083701,3,0.5,0.2,174,934,inference,63,ZLZ,0.5555555555555556,0.4202909311611566,0.13526462439439896,-0.004737695189473257,0.0038507919366827467,0.003982477100756672,1.0341969044911228,0.07634701979983737,0.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,17,2026083701,0,0.25,0.75,911,8,balance,100,LOO,0.48,0.5243314956818019,-0.04433149568180195,0.0032948546354467645,0.0024907964534379907,0.0025212121212121207,1.0122112217287558,0.06601872604177746,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,17,2026083701,0,0.25,0.75,911,8,balance,100,ZLZ,0.46,0.5243314956818019,-0.06433149568180191,0.004298969217484516,0.0024902319607558385,0.0025090909090909087,1.007573169340155,0.08614784817923699,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
main,kink,1000,17,2026083701,0,0.25,0.75,911,8,inference,63,LOO,0.42857142857142855,0.5243314956818019,-0.09576006711037338,0.0034534780281978428,0.003953644777772033,0.003949967083607637,0.9990697965115449,0.054923458142755135,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,1000,17,2026083701,0,0.25,0.75,911,8,inference,63,ZLZ,0.4603174603174603,0.5243314956818019,-0.06401403536434164,0.0037357637883771444,0.003953328091039366,0.004006859613618447,1.0135408752692232,0.05941525684443656,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,17,2026083701,1,0.5,0.8,469,346,balance,100,LOO,0.6,0.5699442577403251,0.03005574225967489,-0.005507567249507517,0.0024559950761590165,0.0024242424242424247,0.9870713698798409,0.1111337740072059,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,17,2026083701,1,0.5,0.8,469,346,balance,100,ZLZ,0.61,0.5699442577403251,0.0400557422596749,-0.004795721446467449,0.0024549714421553395,0.002403030303030303,0.9788424670718635,0.09679005295329764,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,kink,1000,17,2026083701,1,0.5,0.8,469,346,inference,63,LOO,0.6031746031746031,0.5699442577403251,0.03323034543427805,-0.0051778359434760945,0.0038975871404925283,0.0038605645364477924,0.9905011478357717,0.0829373909352271,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,1000,17,2026083701,1,0.5,0.8,469,346,inference,63,ZLZ,0.6190476190476191,0.5699442577403251,0.04910336130729398,-0.004621239210076955,0.003896124120212152,0.003803672006436983,0.976270747306137,0.07403584842561367,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,17,2026083701,2,0.75,0.25,8,911,balance,100,LOO,0.6,0.5243314956818019,0.07566850431819805,-0.01249566857593254,0.002494819119185756,0.0024242424242424247,0.9717106966190135,0.25017272897670684,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,17,2026083701,2,0.75,0.25,8,911,balance,100,ZLZ,0.61,0.5243314956818019,0.08566850431819806,-0.011902664408946717,0.00249446727014836,0.002403030303030303,0.9633440902543416,0.2383171431179798,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,kink,1000,17,2026083701,2,0.75,0.25,8,911,inference,63,LOO,0.5873015873015873,0.5243314956818019,0.0629700916197854,-0.01130112237010139,0.003960070985882134,0.003909329562171343,0.9871867388509733,0.17958501368414534,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,17,2026083701,2,0.75,0.25,8,911,inference,63,ZLZ,0.6349206349206349,0.5243314956818019,0.11058913923883296,-0.011243131478866797,0.003960071274752336,0.0037386519721389158,0.9440870410527477,0.17866347967211324,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,kink,1000,17,2026083701,3,0.5,0.2,469,609,balance,100,LOO,0.42,0.4199516687117103,4.833128828968247e-05,-0.004405946156189222,0.0024259540615953,0.002460606060606061,1.0142838644636056,0.08945361564537584,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
main,kink,1000,17,2026083701,3,0.5,0.2,469,609,balance,100,ZLZ,0.41,0.4199516687117103,-0.009951668711710326,-0.004795721446467449,0.0024254296271230776,0.002443434343434343,1.0074233101261412,0.09737772197424595,1.0,0.19376637903798294,1.0,0.4992332977468464,0.0
main,kink,1000,17,2026083701,3,0.5,0.2,469,609,inference,63,LOO,0.42857142857142855,0.4199516687117103,0.008619759859718246,-0.0045217507355506115,0.0038507101705575544,0.003949967083607637,1.0257762616903756,0.07286789131456958,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,1000,17,2026083701,3,0.5,0.2,469,609,inference,63,ZLZ,0.42857142857142855,0.4199516687117103,0.008619759859718246,-0.004621239210077122,0.0038500631770617597,0.003949967083607637,1.0259486408277905,0.07447740248402375,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,1000,18,2026083701,0,0.25,0.75,876,240,balance,100,LOO,0.51,0.5254074611621011,-0.015407461162101121,0.00609962451595969,0.002488322118896408,0.0025242424242424245,1.0144355528061404,0.12227841516844515,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,18,2026083701,0,0.25,0.75,876,240,balance,100,ZLZ,0.52,0.5254074611621011,-0.005407461162101113,0.007156470291106443,0.002487494937631991,0.0025212121212121207,1.0135546742508057,0.14348872279908856,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,18,2026083701,0,0.25,0.75,876,240,inference,63,LOO,0.5079365079365079,0.5254074611621011,-0.017470953225593222,0.005282040620928408,0.003950195250647257,0.004031242126480222,1.0205171822379375,0.08404124074939333,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,18,2026083701,0,0.25,0.75,876,240,inference,63,ZLZ,0.5079365079365079,0.5254074611621011,-0.017470953225593222,0.005961542325065183,0.003949562093638187,0.004031242126480222,1.0206807820476105,0.09486022679307737,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,18,2026083701,1,0.5,0.8,399,365,balance,100,LOO,0.54,0.5698769504393487,-0.029876950439348682,-0.016354266379587035,0.002469128461574365,0.0025090909090909087,1.0161848393627373,0.3291237513751497,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,18,2026083701,1,0.5,0.8,399,365,balance,100,ZLZ,0.53,0.5698769504393487,-0.03987695043934869,-0.016861882074051482,0.0024695297400693685,0.002516161616161615,1.0188828971506683,0.3393117642934328,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,18,2026083701,1,0.5,0.8,399,365,inference,63,LOO,0.5555555555555556,0.5698769504393487,-0.014321394883793137,-0.015851801100512874,0.0039188342628840266,0.003982477100756672,1.0162402473805585,0.253221260415566,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,18,2026083701,1,0.5,0.8,399,365,inference,63,ZLZ,0.5079365079365079,0.5698769504393487,-0.06194044250284081,-0.015485261856406418,0.0039179139800658265,0.004031242126480222,1.0289256341489386,0.247395106731684,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,18,2026083701,2,0.75,0.25,240,876,balance,100,LOO,0.53,0.5254074611621011,0.004592538837898896,-0.01726506459003596,0.0024950084764119957,0.002516161616161616,1.0084781835210597,0.34564652476696767,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,18,2026083701,2,0.75,0.25,240,876,balance,100,ZLZ,0.55,0.5254074611621011,0.024592538837898914,-0.0169764637423091,0.0024950407240161465,0.0025000000000000005,1.0019876533220953,0.33986654058308563,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,kink,1000,18,2026083701,2,0.75,0.25,240,876,inference,63,LOO,0.5555555555555556,0.5254074611621011,0.03014809439345445,-0.019065066674297415,0.003962194362187075,0.003982477100756672,1.0051190670410224,0.3028798911795232,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,18,2026083701,2,0.75,0.25,240,876,inference,63,ZLZ,0.5714285714285714,0.5254074611621011,0.046021110266470266,-0.018552826485210616,0.003961969877690463,0.003949967083607638,0.9969704984001994,0.29475046451704917,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,18,2026083701,3,0.5,0.2,399,275,balance,100,LOO,0.39,0.41993607761268026,-0.029936077612680245,-0.016704325172146428,0.002404012828342548,0.002403030303030303,0.9995912978081227,0.34069090908839944,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,kink,1000,18,2026083701,3,0.5,0.2,399,275,balance,100,ZLZ,0.41,0.41993607761268026,-0.009936077612680283,-0.016861882074051537,0.0024036895991023,0.002443434343434343,1.0165348905061977,0.3439274625512757,1.0,0.19376637903798294,1.0,0.4992332977468462,0.0
main,kink,1000,18,2026083701,3,0.5,0.2,399,275,inference,63,LOO,0.3968253968253968,0.41993607761268026,-0.023110680787283455,-0.015433403616494201,0.00382013305080245,0.003860564536447793,1.0105837899119376,0.24970225794021028,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,1000,18,2026083701,3,0.5,0.2,399,275,inference,63,ZLZ,0.4126984126984127,0.41993607761268026,-0.007237664914267583,-0.015485261856406363,0.0038199585701810994,0.003909329562171343,1.0233958013806435,0.2505470117494076,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,19,2026083701,0,0.25,0.75,837,204,balance,100,LOO,0.53,0.524812056539318,0.005187943460682076,-0.006666252273957007,0.002495385631156704,0.002516161616161615,1.0083257612552978,0.13344825825733878,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,19,2026083701,0,0.25,0.75,837,204,balance,100,ZLZ,0.53,0.524812056539318,0.005187943460682076,-0.005926691252599037,0.002495193718877502,0.002516161616161616,1.0084033143901736,0.11864793098306468,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,19,2026083701,0,0.25,0.75,837,204,inference,63,LOO,0.4444444444444444,0.524812056539318,-0.08036761209487353,-0.005719887243735511,0.003960352700482365,0.003982477100756672,1.005586472202744,0.09089092748126901,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,19,2026083701,0,0.25,0.75,837,204,inference,63,ZLZ,0.4603174603174603,0.524812056539318,-0.06449459622185766,-0.00474897677057684,0.003959757921597251,0.004006859613618447,1.011895093829927,0.07546850156335728,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,19,2026083701,1,0.5,0.8,621,7,balance,100,LOO,0.6,0.5707287000316308,0.02927129996836919,-0.008294544509143353,0.002458159226615619,0.0024242424242424242,0.9862023574364256,0.16729676246653422,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,19,2026083701,1,0.5,0.8,621,7,balance,100,ZLZ,0.61,0.5707287000316308,0.0392712999683692,-0.008202358920722408,0.002458055043533817,0.002403030303030303,0.9776145206152879,0.16544093177232497,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,kink,1000,19,2026083701,1,0.5,0.8,621,7,inference,63,LOO,0.6031746031746031,0.5707287000316308,0.032445903142972354,-0.006424818099267093,0.0038979128279570067,0.0038605645364477924,0.9904183871836894,0.10290696624195937,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,1000,19,2026083701,1,0.5,0.8,621,7,inference,63,ZLZ,0.6190476190476191,0.5707287000316308,0.04831891901598828,-0.006900404451030462,0.0038987529591424496,0.0038036720064369843,0.97561247052535,0.11051257235998492,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,19,2026083701,2,0.75,0.25,204,837,balance,100,LOO,0.5,0.524812056539318,-0.02481205653931795,-0.0038456132884148175,0.0024922435128177504,0.0025252525252525255,1.0132446979057255,0.07703185792558698,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,19,2026083701,2,0.75,0.25,204,837,balance,100,ZLZ,0.52,0.524812056539318,-0.004812056539317933,-0.003424984432880973,0.0024920451520152207,0.0025212121212121207,1.0117040291879598,0.06860893034922769,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,19,2026083701,2,0.75,0.25,204,837,inference,63,LOO,0.5555555555555556,0.524812056539318,0.03074349901623763,-0.006411481344054559,0.003957833495576781,0.003982477100756672,1.0062265391425467,0.10191300868865116,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,19,2026083701,2,0.75,0.25,204,837,inference,63,ZLZ,0.5873015873015873,0.524812056539318,0.062489530762269374,-0.005365397128625493,0.003957332518382583,0.003909329562171344,0.9878698704270473,0.08529048826130962,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,19,2026083701,3,0.5,0.2,621,586,balance,100,LOO,0.37,0.42011677828513166,-0.05011677828513167,-0.009034332485978458,0.0024180222317498417,0.0023545454545454546,0.9737484724619546,0.18372401381642195,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
main,kink,1000,19,2026083701,3,0.5,0.2,621,586,balance,100,ZLZ,0.35,0.42011677828513166,-0.07011677828513169,-0.008202358920722408,0.002419559781701903,0.002297979797979797,0.9497511966261123,0.16675182312732745,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,kink,1000,19,2026083701,3,0.5,0.2,621,586,inference,63,LOO,0.3492063492063492,0.42011677828513166,-0.07091042907878248,-0.006570109111571409,0.0038449110237969543,0.003665504433553588,0.953339208857375,0.10595694670312339,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,1000,19,2026083701,3,0.5,0.2,621,586,inference,63,ZLZ,0.3333333333333333,0.42011677828513166,-0.08678344495179835,-0.006900404451030406,0.003843874444003118,0.003584229390681004,0.932452254332295,0.11129866366500386,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,kink,1000,20,2026083701,0,0.25,0.75,80,226,balance,100,LOO,0.46,0.5257333563981424,-0.06573335639814243,-0.010160923591276294,0.0024963915587345644,0.0025090909090909087,1.0050870827182181,0.20336529116527283,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
main,kink,1000,20,2026083701,0,0.25,0.75,80,226,balance,100,ZLZ,0.41,0.5257333563981424,-0.11573335639814247,-0.010494466055941731,0.0024964360017618254,0.002443434343434343,0.9787690698699758,0.2100390903051427,0.0,0.19376637903798294,1.0,0.4992332977468464,0.0
main,kink,1000,20,2026083701,0,0.25,0.75,80,226,inference,63,LOO,0.47619047619047616,0.5257333563981424,-0.049542880207666284,-0.011167579580743103,0.0039629421610738545,0.004023114622192963,1.0151837848430278,0.17739860036418328,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,20,2026083701,0,0.25,0.75,80,226,inference,63,ZLZ,0.4444444444444444,0.5257333563981424,-0.08128891195369803,-0.010342032738258844,0.003962390064109823,0.003982477100756672,1.005069424342846,0.16429611543658834,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,20,2026083701,1,0.5,0.8,357,327,balance,100,LOO,0.53,0.5703859352407623,-0.04038593524076228,0.0032545972939896917,0.002442036442815103,0.002516161616161615,1.0303538358588387,0.06585991845764513,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,20,2026083701,1,0.5,0.8,357,327,balance,100,ZLZ,0.55,0.5703859352407623,-0.020385935240762265,0.0037861723078762566,0.00244146173839653,0.0024999999999999996,1.0239767270085975,0.0766258691099316,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,kink,1000,20,2026083701,1,0.5,0.8,357,327,inference,63,LOO,0.5555555555555556,0.5703859352407623,-0.01483037968520673,0.0014171457114789954,0.0038816046906705597,0.003982477100756672,1.0259872960089313,0.02274620007502836,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,20,2026083701,1,0.5,0.8,357,327,inference,63,ZLZ,0.5714285714285714,0.5703859352407623,0.0010426361878090873,0.0013837707289476864,0.0038816623919318474,0.003949967083607638,1.0175967626184501,0.022210342704723864,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,20,2026083701,2,0.75,0.25,226,80,balance,100,LOO,0.53,0.5257333563981424,0.004266643601857578,0.0130988500283169,0.002480583355322827,0.002516161616161615,1.0143426991729363,0.2630003080654738,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,20,2026083701,2,0.75,0.25,226,80,balance,100,ZLZ,0.53,0.5257333563981424,0.004266643601857578,0.012877771377816094,0.0024808557205304106,0.002516161616161616,1.0142313377352137,0.2585472702564065,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,20,2026083701,2,0.75,0.25,226,80,inference,63,LOO,0.5555555555555556,0.5257333563981424,0.029822199157413132,0.01305513341719644,0.003938222758263287,0.003982477100756672,1.0112371354313388,0.2080324940165979,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,20,2026083701,2,0.75,0.25,226,80,inference,63,ZLZ,0.5555555555555556,0.5257333563981424,0.029822199157413132,0.01204048685282244,0.003940008184594682,0.003982477100756672,1.0107788903403914,0.1918207063261522,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,20,2026083701,3,0.5,0.2,357,281,balance,100,LOO,0.4,0.42006025855689205,-0.02006025855689203,0.00258477625784187,0.00243630606181403,0.0024242424242424247,0.9950483899536732,0.05236692020251369,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,20,2026083701,3,0.5,0.2,357,281,balance,100,ZLZ,0.43,0.42006025855689205,0.009939741443107941,0.003786172307876312,0.002438483092858253,0.0024757575757575756,1.0152859304247344,0.07667265468049074,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
main,kink,1000,20,2026083701,3,0.5,0.2,357,281,inference,63,LOO,0.42857142857142855,0.42006025855689205,0.008511170014536495,0.0017254280863408522,0.003866581550390737,0.003949967083607637,1.0215656988298807,0.02774810159871039,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,1000,20,2026083701,3,0.5,0.2,357,281,inference,63,ZLZ,0.4444444444444444,0.42006025855689205,0.024384185887552368,0.001383770728947853,0.003865469537330811,0.003982477100756672,1.0302699483971764,0.022256814806216243,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,21,2026083701,0,0.25,0.75,488,295,balance,100,LOO,0.59,0.5251438395365536,0.06485616046344633,0.0011979447898256002,0.0024915403977637572,0.002443434343434343,0.9806922438935403,0.023999535510080224,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,kink,1000,21,2026083701,0,0.25,0.75,488,295,balance,100,ZLZ,0.62,0.5251438395365536,0.09485616046344636,0.0015205147842434208,0.00249142503599495,0.0023797979797979805,0.95519549872694,0.030462583671839842,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,kink,1000,21,2026083701,0,0.25,0.75,488,295,inference,63,LOO,0.6190476190476191,0.5251438395365536,0.09390377951106543,0.00012175450947093935,0.0039558671987105195,0.0038036720064369843,0.9615267185098767,0.0019358165725011293,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,21,2026083701,0,0.25,0.75,488,295,inference,63,ZLZ,0.6031746031746031,0.5251438395365536,0.0780307636380495,0.00027627128400220524,0.003955680557956702,0.003860564536447792,0.9759545746641275,0.004392635223345393,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,1000,21,2026083701,1,0.5,0.8,599,133,balance,100,LOO,0.63,0.5696875027578139,0.060312497242186125,-0.0013439298657853538,0.0024503578722095687,0.002354545454545454,0.9608986023018273,0.027149500677146478,1.0,0.19020924693703933,1.0,0.49386045156852143,0.0
main,kink,1000,21,2026083701,1,0.5,0.8,599,133,balance,100,ZLZ,0.64,0.5696875027578139,0.07031249724218613,-0.0021685346828421714,0.0024515215434760588,0.0023272727272727277,0.9493176731267243,0.04379741873328993,1.0,0.18910444041685204,1.0,0.49219170401534473,0.0
main,kink,1000,21,2026083701,1,0.5,0.8,599,133,inference,63,LOO,0.6349206349206349,0.5696875027578139,0.065233132162821,-0.0014988040993169083,0.0038904836833852773,0.003738651972138915,0.9609735643167517,0.024029408092905397,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,kink,1000,21,2026083701,1,0.5,0.8,599,133,inference,63,ZLZ,0.6349206349206349,0.5696875027578139,0.065233132162821,-0.0020208330878571656,0.003891791668730645,0.0037386519721389158,0.9606505924193837,0.03239333423698781,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,kink,1000,21,2026083701,2,0.75,0.25,295,488,balance,100,LOO,0.59,0.5251438395365536,0.06485616046344633,0.031208525118602726,0.0024643474919849658,0.002443434343434343,0.9915137176803837,0.6286693270506882,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,kink,1000,21,2026083701,2,0.75,0.25,295,488,balance,100,ZLZ,0.6,0.5251438395365536,0.07485616046344634,0.031013812190345047,0.002464518186099112,0.0024242424242424247,0.9836577542483318,0.6247253643304681,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,21,2026083701,2,0.75,0.25,295,488,inference,63,LOO,0.5396825396825397,0.5251438395365536,0.014538700145986017,0.026970745702466048,0.003920192994706181,0.004006859613618446,1.0221077429170704,0.4307638304056778,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,1000,21,2026083701,2,0.75,0.25,295,488,inference,63,ZLZ,0.5396825396825397,0.5251438395365536,0.014538700145986017,0.026970745702465937,0.003920192994706182,0.004006859613618446,1.0221077429170702,0.4307638304056759,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,1000,21,2026083701,3,0.5,0.2,599,631,balance,100,LOO,0.48,0.419941123365319,0.06005887663468096,-0.0020233596433425483,0.0024295749797159927,0.0025212121212121207,1.0377173547888776,0.04104950555231299,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,21,2026083701,3,0.5,0.2,599,631,balance,100,ZLZ,0.48,0.419941123365319,0.06005887663468096,-0.002168534682842116,0.0024294961822553395,0.0025212121212121207,1.0377510117639452,0.04399550043566468,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,21,2026083701,3,0.5,0.2,599,631,inference,63,LOO,0.4444444444444444,0.419941123365319,0.024503321079125395,-0.0018438956617808921,0.0038583050643983445,0.003982477100756672,1.032183052994979,0.029685068883406652,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,21,2026083701,3,0.5,0.2,599,631,inference,63,ZLZ,0.49206349206349204,0.419941123365319,0.07212236869817301,-0.0020208330878569436,0.003857532929620914,0.004031242126480222,1.045031163707105,0.03253685883614765,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,22,2026083701,0,0.25,0.75,61,837,balance,100,LOO,0.44,0.5251351655117611,-0.08513516551176109,0.0008859442517570315,0.002491626129328871,0.0024888888888888894,0.9989014240909736,0.017748634922894704,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,kink,1000,22,2026083701,0,0.25,0.75,61,837,balance,100,ZLZ,0.45,0.5251351655117611,-0.07513516551176108,0.00017820831509640644,0.0024918552493908264,0.002500000000000001,1.003268548849764,0.003569986375842223,1.0,0.19599639845400546,1.0,0.5026016155255952,0.0
main,kink,1000,22,2026083701,0,0.25,0.75,61,837,inference,63,LOO,0.5238095238095238,0.5251351655117611,-0.0013256417022372569,0.00020251040493624028,0.0039557783849045024,0.004023114622192963,1.0170222471373573,0.0032198183085170775,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,22,2026083701,0,0.25,0.75,61,837,inference,63,ZLZ,0.49206349206349204,0.5251351655117611,-0.03307167344826906,0.00016410545626999173,0.0039557324199749585,0.004031242126480222,1.019088679032982,0.0026092132040429297,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,22,2026083701,1,0.5,0.8,94,414,balance,100,LOO,0.53,0.5704261180130636,-0.04042611801306362,-0.008031741486076105,0.0024591575735051796,0.002516161616161616,1.0231803131570725,0.16196327235547667,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,22,2026083701,1,0.5,0.8,94,414,balance,100,ZLZ,0.54,0.5704261180130636,-0.030426118013063608,-0.00711617689699362,0.0024579495587227053,0.0025090909090909087,1.020806509306391,0.14353580599477106,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,22,2026083701,1,0.5,0.8,94,414,inference,63,LOO,0.49206349206349204,0.5704261180130636,-0.07836262594957161,-0.007863718454472202,0.0039028059407042654,0.004031242126480222,1.0329086784552706,0.1258749981907704,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,22,2026083701,1,0.5,0.8,94,414,inference,63,ZLZ,0.5396825396825397,0.5704261180130636,-0.03074357833052399,-0.008057341159136033,0.0039032678120030535,0.004006859613618446,1.0265397627333779,0.12896669712147557,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,1000,22,2026083701,2,0.75,0.25,837,61,balance,100,LOO,0.51,0.5251351655117611,-0.015135165511761084,-0.009597461157955678,0.0024937075935703456,0.0025242424242424236,1.0122447518509419,0.19219124462949286,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,kink,1000,22,2026083701,2,0.75,0.25,837,61,balance,100,ZLZ,0.51,0.5251351655117611,-0.015135165511761084,-0.009597461157955789,0.0024937075935703456,0.0025242424242424236,1.0122447518509419,0.19219124462949508,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,kink,1000,22,2026083701,2,0.75,0.25,837,61,inference,63,LOO,0.5238095238095238,0.5251351655117611,-0.0013256417022372569,-0.008123696770487299,0.003959056923055457,0.004023114622192963,1.016180039939428,0.12910939061469617,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,22,2026083701,2,0.75,0.25,837,61,inference,63,ZLZ,0.5396825396825397,0.5251351655117611,0.01454737417077856,-0.009185621454255721,0.003959730528497036,0.004006859613618446,1.0119020940395402,0.14597407365934692,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,1000,22,2026083701,3,0.5,0.2,94,386,balance,100,LOO,0.36,0.4203035725067114,-0.06030357250671142,-0.006559151229496241,0.002423511556095315,0.0023272727272727273,0.960289511068953,0.13323707710384075,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
main,kink,1000,22,2026083701,3,0.5,0.2,94,386,balance,100,ZLZ,0.39,0.4203035725067114,-0.030303572506711396,-0.00711617689699362,0.002422666762353671,0.002403030303030303,0.9918946923990939,0.1445772283963709,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,kink,1000,22,2026083701,3,0.5,0.2,94,386,inference,63,LOO,0.4126984126984127,0.4203035725067114,-0.007605159808298734,-0.00597549017277349,0.0038485003200280383,0.003909329562171343,1.0158059600064842,0.09632250599900917,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,22,2026083701,3,0.5,0.2,94,386,inference,63,ZLZ,0.36507936507936506,0.4203035725067114,-0.05522420742734635,-0.008057341159136089,0.003842777977297526,0.0037386519721389158,0.9729034553196233,0.12997777733522808,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,kink,1000,23,2026083701,0,0.25,0.75,164,530,balance,100,LOO,0.54,0.5248416848258233,0.015158315174176762,0.006448725201623096,0.002488026391410901,0.0025090909090909087,1.0084663562061584,0.12928447596857026,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,23,2026083701,0,0.25,0.75,164,530,balance,100,ZLZ,0.54,0.5248416848258233,0.015158315174176762,0.006174353470455474,0.002488276934647061,0.0025090909090909087,1.0083648142833426,0.12377762105311284,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,23,2026083701,0,0.25,0.75,164,530,inference,63,LOO,0.5396825396825397,0.5248416848258233,0.014840854856716379,0.005437139553005732,0.00394976706771161,0.004006859613618446,1.014454661484611,0.08651367043128742,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,1000,23,2026083701,0,0.25,0.75,164,530,inference,63,ZLZ,0.5714285714285714,0.5248416848258233,0.04658688660274812,0.006995826942218786,0.003948316127248171,0.003949967083607638,1.0004181418878983,0.11133535514228138,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,23,2026083701,1,0.5,0.8,341,291,balance,100,LOO,0.57,0.5708297275649383,-0.0008297275649383762,-0.014379144616895267,0.002466034701389174,0.0024757575757575756,1.0039427159572916,0.2895565942384001,1.0,0.19504379792543253,1.0,0.5011627664853655,0.0
main,kink,1000,23,2026083701,1,0.5,0.8,341,291,balance,100,ZLZ,0.58,0.5708297275649383,0.009170272435061633,-0.014900604261882777,0.002466756125374452,0.0024606060606060607,0.9975068209195354,0.30001348304959097,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,kink,1000,23,2026083701,1,0.5,0.8,341,291,inference,63,LOO,0.6190476190476191,0.5708297275649383,0.04821789148268074,-0.013325892594784117,0.003912360144649047,0.0038036720064369843,0.9722192911200376,0.2130477223166824,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,23,2026083701,1,0.5,0.8,341,291,inference,63,ZLZ,0.5714285714285714,0.5708297275649383,0.0005988438636330695,-0.014071631595462541,0.003913516197343196,0.003949967083607638,1.0093141012905957,0.22493699484227725,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,23,2026083701,2,0.75,0.25,530,164,balance,100,LOO,0.47,0.5248416848258233,-0.0548416848258233,-0.019328113381391954,0.002495621167060853,0.002516161616161616,1.0082305958019078,0.38690125131688047,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,23,2026083701,2,0.75,0.25,530,164,balance,100,ZLZ,0.47,0.5248416848258233,-0.0548416848258233,-0.019107621103252148,0.002495607360238623,0.002516161616161616,1.0082361737869805,0.3824885967230306,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,23,2026083701,2,0.75,0.25,530,164,inference,63,LOO,0.3968253968253968,0.5248416848258233,-0.12801628800042647,-0.02090128020393822,0.00396340622787165,0.0038605645364477924,0.9740521951293688,0.33200038990057223,0.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,1000,23,2026083701,2,0.75,0.25,530,164,inference,63,ZLZ,0.3968253968253968,0.5248416848258233,-0.12801628800042647,-0.02120324046417632,0.00396322107494011,0.0038605645364477932,0.9740977006956727,0.33680465814657073,0.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,1000,23,2026083701,3,0.5,0.2,341,46,balance,100,LOO,0.39,0.42000685108053354,-0.030006851080533525,-0.01475744898980752,0.002408121306853569,0.002403030303030303,0.9978859022555148,0.30072678444371664,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,kink,1000,23,2026083701,3,0.5,0.2,341,46,balance,100,ZLZ,0.39,0.42000685108053354,-0.030006851080533525,-0.014900604261882888,0.002407988549780508,0.002403030303030303,0.9979409176382269,0.3036523677459185,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,kink,1000,23,2026083701,3,0.5,0.2,341,46,inference,63,LOO,0.4126984126984127,0.42000685108053354,-0.007308438382120863,-0.015517696358765432,0.0038196842187676887,0.003909329562171344,1.0234693074791865,0.25108080905871366,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,23,2026083701,3,0.5,0.2,341,46,inference,63,ZLZ,0.36507936507936506,0.42000685108053354,-0.05492748600116848,-0.01407163159546243,0.003824203475513966,0.0037386519721389153,0.9776289353004282,0.22754849139452213,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,kink,1000,24,2026083701,0,0.25,0.75,713,731,balance,100,LOO,0.59,0.5245711872006011,0.06542881279939883,-0.00666172551855726,0.0024956090355903,0.002443434343434343,0.9790934030884305,0.13335167032594838,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,kink,1000,24,2026083701,0,0.25,0.75,713,731,balance,100,ZLZ,0.56,0.5245711872006011,0.03542881279939891,-0.006244022394695348,0.0024954280796291107,0.0024888888888888894,0.9973795314745384,0.12499479344418545,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
main,kink,1000,24,2026083701,0,0.25,0.75,713,731,inference,63,LOO,0.5714285714285714,0.5245711872006011,0.046857384227970256,-0.006820660495369113,0.003961125231586126,0.003949967083607638,0.9971830862883321,0.10837201444400808,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,24,2026083701,0,0.25,0.75,713,731,inference,63,ZLZ,0.5873015873015873,0.5245711872006011,0.06273040010098618,-0.0072562242019696965,0.0039613433877858295,0.003909329562171344,0.9868696498832032,0.11528941823441388,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,24,2026083701,1,0.5,0.8,383,966,balance,100,LOO,0.6,0.5699511472710905,0.030048852728909448,-0.015196044959128407,0.0024680069062843605,0.0024242424242424242,0.9822672773198092,0.30588443928890685,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,24,2026083701,1,0.5,0.8,383,966,balance,100,ZLZ,0.6,0.5699511472710905,0.030048852728909448,-0.016359011635131204,0.0024692696149643013,0.0024242424242424242,0.9817649759876351,0.3292098380596805,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,24,2026083701,1,0.5,0.8,383,966,inference,63,LOO,0.6349206349206349,0.5699511472710905,0.06496948764954436,-0.01692524480794122,0.003920059880654491,0.0037386519721389158,0.9537231792272296,0.2703264919147888,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,kink,1000,24,2026083701,1,0.5,0.8,383,966,inference,63,ZLZ,0.6666666666666666,0.5699511472710905,0.0967155193955761,-0.01639524015976712,0.003918963852169821,0.003584229390681003,0.9145859788159351,0.26189798306416023,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
main,kink,1000,24,2026083701,2,0.75,0.25,731,713,balance,100,LOO,0.56,0.5245711872006011,0.03542881279939891,0.014057211054970709,0.0024815630201802585,0.002488888888888889,1.0029521187449426,0.2821866806640491,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,kink,1000,24,2026083701,2,0.75,0.25,731,713,balance,100,ZLZ,0.56,0.5245711872006011,0.03542881279939891,0.013930182234184074,0.0024815812667667017,0.002488888888888889,1.0029447442322565,0.27963565594160045,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,kink,1000,24,2026083701,2,0.75,0.25,731,713,inference,63,LOO,0.6031746031746031,0.5245711872006011,0.078603415974002,0.01363749106126988,0.003940468791230396,0.0038605645364477924,0.9797221449994903,0.21725037403169645,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,1000,24,2026083701,2,0.75,0.25,731,713,inference,63,ZLZ,0.6031746031746031,0.5245711872006011,0.078603415974002,0.014232303366022436,0.003940168279713931,0.0038605645364477924,0.9797968671348428,0.2267346041769491,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,1000,24,2026083701,3,0.5,0.2,383,859,balance,100,LOO,0.52,0.42005611760863004,0.09994388239136998,-0.016285246847179857,0.0024054492591424953,0.0025212121212121207,1.0481252562820191,0.3320444654168501,0.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,24,2026083701,3,0.5,0.2,383,859,balance,100,ZLZ,0.5,0.42005611760863004,0.07994388239136996,-0.02025957844802939,0.0023814570643386373,0.0025252525252525255,1.0603812947405886,0.41515380866517354,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,24,2026083701,3,0.5,0.2,383,859,inference,63,LOO,0.6190476190476191,0.42005611760863004,0.19899150143898903,-0.016299655312260963,0.003817470866823032,0.003803672006436983,0.9963853397006975,0.26380957532486415,0.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,24,2026083701,3,0.5,0.2,383,859,inference,63,ZLZ,0.5873015873015873,0.42005611760863004,0.16724546969295728,-0.022586616053256348,0.0037572276663402444,0.003909329562171344,1.0404824805251303,0.36848296366210276,0.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,25,2026083701,0,0.25,0.75,226,49,balance,100,LOO,0.52,0.5249708690753816,-0.004970869075381579,0.012753926516456793,0.002483748520371948,0.0025212121212121207,1.0150834919609988,0.2559116751956279,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,25,2026083701,0,0.25,0.75,226,49,balance,100,ZLZ,0.54,0.5249708690753816,0.015029130924618439,0.012656947448086653,0.0024838252455461184,0.0025090909090909087,1.0101720777619503,0.2539618361896759,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,25,2026083701,0,0.25,0.75,226,49,inference,63,LOO,0.5238095238095238,0.5249708690753816,-0.0011613452658577605,0.01241992653958457,0.003943001521706701,0.004023114622192963,1.020317795984919,0.19779055758812028,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,25,2026083701,0,0.25,0.75,226,49,inference,63,ZLZ,0.49206349206349204,0.5249708690753816,-0.03290737701188956,0.013634454844522526,0.003941559867375265,0.004031242126480222,1.0227529866658291,0.21717194167288215,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,25,2026083701,1,0.5,0.8,676,733,balance,100,LOO,0.56,0.5701629854436603,-0.010162985443660233,0.016695910604154984,0.0024200379973126846,0.0024888888888888894,1.0284503349338563,0.33938998154090405,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
main,kink,1000,25,2026083701,1,0.5,0.8,676,733,balance,100,ZLZ,0.56,0.5701629854436603,-0.010162985443660233,0.01825341274869008,0.00241678346024378,0.002488888888888889,1.0298352872035277,0.37130021798239826,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,kink,1000,25,2026083701,1,0.5,0.8,676,733,inference,63,LOO,0.5079365079365079,0.5701629854436603,-0.06222647750715238,0.018295162319729608,0.0038374572335846415,0.004031242126480222,1.0504982547296202,0.2953347107967298,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,25,2026083701,1,0.5,0.8,676,733,inference,63,ZLZ,0.5238095238095238,0.5701629854436603,-0.04635346163413645,0.018086732792201077,0.003837937681202034,0.004023114622192963,1.0482490744698418,0.2919518040474252,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,25,2026083701,2,0.75,0.25,49,226,balance,100,LOO,0.6,0.5249708690753816,0.07502913092461838,0.0037903129688428017,0.0024865790964057814,0.0024242424242424242,0.9749307503415188,0.0760105600153739,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,25,2026083701,2,0.75,0.25,49,226,balance,100,ZLZ,0.6,0.5249708690753816,0.07502913092461838,0.002488802688823233,0.0024872042692501784,0.0024242424242424242,0.9746856959896039,0.04990392906006533,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,25,2026083701,2,0.75,0.25,49,226,inference,63,LOO,0.6190476190476191,0.5249708690753816,0.09407674997223747,0.0015159749022684021,0.003952172995242359,0.0038036720064369835,0.9624254836556644,0.02411426549982057,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,25,2026083701,2,0.75,0.25,49,226,inference,63,ZLZ,0.6349206349206349,0.5249708690753816,0.10994976584525329,0.0021405078678500278,0.003951140428614074,0.0037386519721389158,0.9462209809258306,0.03405301704961931,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,kink,1000,25,2026083701,3,0.5,0.2,676,652,balance,100,LOO,0.4,0.41997755473520526,-0.01997755473520524,0.018219405811811196,0.002457415928862317,0.0024242424242424242,0.9865006553305566,0.3675317603763275,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,25,2026083701,3,0.5,0.2,676,652,balance,100,ZLZ,0.42,0.41997755473520526,2.244526479472375e-05,0.018253412748690134,0.0024568039211571068,0.002460606060606061,1.001547595807794,0.36826362680201125,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
main,kink,1000,25,2026083701,3,0.5,0.2,676,652,inference,63,LOO,0.4126984126984127,0.41997755473520526,-0.007279142036792585,0.018295162319729497,0.0039011808279647946,0.003909329562171343,1.0020887865920327,0.2929127164092291,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,25,2026083701,3,0.5,0.2,676,652,inference,63,ZLZ,0.4444444444444444,0.41997755473520526,0.02446688970923916,0.018086732792200744,0.003900667527062686,0.003982477100756672,1.0209732239742029,0.2895947304677657,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,26,2026083701,0,0.25,0.75,171,567,balance,100,LOO,0.52,0.5251560588889816,-0.0051560588889816295,0.00019645490057806914,0.0024919343512695077,0.0025212121212121207,1.0117490133428666,0.003935451534163567,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,26,2026083701,0,0.25,0.75,171,567,balance,100,ZLZ,0.53,0.5251560588889816,0.004843941111018379,-0.0003859252980779049,0.0024921553307342245,0.002516161616161616,1.0096327404360943,0.007730644360856912,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,26,2026083701,0,0.25,0.75,171,567,inference,63,LOO,0.5238095238095238,0.5251560588889816,-0.0013465350794578113,-0.00032008141847128524,0.003955916515446273,0.004023114622192963,1.01698673530756,0.0050890521824897735,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,26,2026083701,0,0.25,0.75,171,567,inference,63,ZLZ,0.5238095238095238,0.5251560588889816,-0.0013465350794578113,-0.0003375148918470794,0.003955864959777977,0.0040231146221929625,1.0169999894078185,0.005366266176408649,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,26,2026083701,1,0.5,0.8,594,929,balance,100,LOO,0.55,0.5703105288490355,-0.020310528849035503,0.0010129552986050117,0.002445320920303048,0.0025,1.0223606968079166,0.020484357600884042,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,kink,1000,26,2026083701,1,0.5,0.8,594,929,balance,100,ZLZ,0.55,0.5703105288490355,-0.020310528849035503,0.0010230065260417032,0.0024455633070195647,0.0025000000000000005,1.0222593677391971,0.020686592018976314,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,kink,1000,26,2026083701,1,0.5,0.8,594,929,inference,63,LOO,0.5079365079365079,0.5703105288490355,-0.06237402091252764,0.0016685114092175324,0.003880642957626285,0.004031242126480222,1.0388077879099848,0.02678411723546044,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,26,2026083701,1,0.5,0.8,594,929,inference,63,ZLZ,0.5079365079365079,0.5703105288490355,-0.06237402091252764,0.0024367913657377116,0.0038789411194646095,0.004031242126480222,1.0392635521718447,0.039125666929920505,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,26,2026083701,2,0.75,0.25,567,171,balance,100,LOO,0.55,0.5251560588889816,0.024843941111018397,-0.016706248959539094,0.0024947693327055315,0.0025,1.0020966536769136,0.33447506796622206,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,kink,1000,26,2026083701,2,0.75,0.25,567,171,balance,100,ZLZ,0.55,0.5251560588889816,0.024843941111018397,-0.017225738574150884,0.0024949491550490224,0.0025,1.0020244280091866,0.3448633178469345,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,kink,1000,26,2026083701,2,0.75,0.25,567,171,inference,63,LOO,0.5555555555555556,0.5251560588889816,0.030399496666573933,-0.017702914482619736,0.003962790783591894,0.003982477100756672,1.0049677911956114,0.2812187019468387,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,26,2026083701,2,0.75,0.25,567,171,inference,63,ZLZ,0.5555555555555556,0.5251560588889816,0.030399496666573933,-0.018649589631158037,0.003962450895179764,0.003982477100756672,1.0050539946378312,0.29626976522298826,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,26,2026083701,3,0.5,0.2,594,318,balance,100,LOO,0.4,0.42045763011032844,-0.020457630110328417,0.00315119739776204,0.0024376700124947408,0.0024242424242424242,0.9944916300469338,0.06382460735991596,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,26,2026083701,3,0.5,0.2,594,318,balance,100,ZLZ,0.4,0.42045763011032844,-0.020457630110328417,0.0010230065260418697,0.002434795135480342,0.0024242424242424247,0.995665873040347,0.02073228601171392,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,26,2026083701,3,0.5,0.2,594,318,inference,63,LOO,0.3968253968253968,0.42045763011032844,-0.023632233284931636,0.002035917940600984,0.0038674239081118427,0.003860564536447793,0.9982263719139599,0.03273779166041357,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,1000,26,2026083701,3,0.5,0.2,594,318,inference,63,ZLZ,0.3968253968253968,0.42045763011032844,-0.023632233284931636,0.002436791365737878,0.003868574490241123,0.003860564536447793,0.9979294818250143,0.03917805443389405,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,1000,27,2026083701,0,0.25,0.75,634,605,balance,100,LOO,0.44,0.5246792087526906,-0.08467920875269058,-0.0020420706457814353,0.002493155604878924,0.0024888888888888894,0.9982886282822923,0.0408974349264013,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,kink,1000,27,2026083701,0,0.25,0.75,634,605,balance,100,ZLZ,0.45,0.5246792087526906,-0.07467920875269057,-0.0018093647448007566,0.0024930775952213915,0.0025000000000000005,1.0027766503505056,0.03623749980233418,1.0,0.19599639845400535,1.0,0.5026016155255952,0.0
main,kink,1000,27,2026083701,0,0.25,0.75,634,605,inference,63,LOO,0.4126984126984127,0.5246792087526906,-0.11198079605427791,-0.003639754816325169,0.003958729212559679,0.003909329562171343,0.9875213363339911,0.057848783609865805,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,27,2026083701,0,0.25,0.75,634,605,inference,63,ZLZ,0.42857142857142855,0.5246792087526906,-0.09610778018126204,-0.0032869093941128025,0.00395847110530824,0.003949967083607637,0.9978516903434764,0.052242505010231685,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,1000,27,2026083701,1,0.5,0.8,125,772,balance,100,LOO,0.49,0.5705325093787275,-0.08053250937872747,-0.013966385932880354,0.002465815749828079,0.0025242424242424245,1.0236946634874966,0.28125725096836957,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,27,2026083701,1,0.5,0.8,125,772,balance,100,ZLZ,0.49,0.5705325093787275,-0.08053250937872747,-0.013587548648035574,0.002465508792369711,0.0025242424242424245,1.0238221141431265,0.27364519974932133,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,27,2026083701,1,0.5,0.8,125,772,inference,63,LOO,0.42857142857142855,0.5705325093787275,-0.1419610808072989,-0.014308414783208656,0.003915255237884571,0.003949967083607637,1.008865793827996,0.22867120572695912,0.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,1000,27,2026083701,1,0.5,0.8,125,772,inference,63,ZLZ,0.4126984126984127,0.5705325093787275,-0.15783409668031478,-0.012010159433076928,0.003911676286933367,0.003909329562171343,0.9994000718388014,0.19202922049327226,0.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,27,2026083701,2,0.75,0.25,605,634,balance,100,LOO,0.56,0.5246792087526906,0.03532079124730947,0.011886939448163547,0.002482331306242019,0.0024888888888888894,1.0026417032369455,0.2385833752012765,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
main,kink,1000,27,2026083701,2,0.75,0.25,605,634,balance,100,ZLZ,0.56,0.5246792087526906,0.03532079124730947,0.012811714456014589,0.002481548626001439,0.002488888888888889,1.00295793635093,0.2571851306090028,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,kink,1000,27,2026083701,2,0.75,0.25,605,634,inference,63,LOO,0.5396825396825397,0.5246792087526906,0.015003330929849068,0.012944821143035523,0.003940795537293028,0.004006859613618446,1.016764147162732,0.2062073318517122,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,1000,27,2026083701,2,0.75,0.25,605,634,inference,63,ZLZ,0.5396825396825397,0.5246792087526906,0.015003330929849068,0.013476525428943509,0.003939870730699728,0.004006859613618446,1.0170028124011115,0.21470242455987648,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,1000,27,2026083701,3,0.5,0.2,125,467,balance,100,LOO,0.32,0.4203297383456463,-0.10032973834564629,-0.013189935021642563,0.0024117138347376737,0.0021979797979797973,0.9113767008011858,0.2685837719543987,0.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,kink,1000,27,2026083701,3,0.5,0.2,125,467,balance,100,ZLZ,0.34,0.4203297383456463,-0.08032973834564627,-0.01358754864803563,0.0024109658860719473,0.0022666666666666673,0.9401487925487081,0.2767232051967865,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,kink,1000,27,2026083701,3,0.5,0.2,125,467,inference,63,LOO,0.30158730158730157,0.4203297383456463,-0.11874243675834473,-0.01379264188409407,0.003827302555076375,0.0033972967920740584,0.8876478258997386,0.22294670725397353,0.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,kink,1000,27,2026083701,3,0.5,0.2,125,467,inference,63,ZLZ,0.30158730158730157,0.4203297383456463,-0.11874243675834473,-0.012010159433076872,0.0038326217763364236,0.003397296792074058,0.8864158767373884,0.1939995806705179,0.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,kink,1000,28,2026083701,0,0.25,0.75,829,114,balance,100,LOO,0.5,0.5250430911972013,-0.025043091197201273,-0.0032669623944093784,0.0024938414795162567,0.0025252525252525255,1.0125954460194326,0.06541987550215123,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,28,2026083701,0,0.25,0.75,829,114,balance,100,ZLZ,0.49,0.5250430911972013,-0.03504309119720128,-0.0027950889855007377,0.002493648492537794,0.0025242424242424236,1.012268742686141,0.055972927421515335,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,kink,1000,28,2026083701,0,0.25,0.75,829,114,inference,63,LOO,0.47619047619047616,0.5250430911972013,-0.04885261500672511,-0.0026696181507747108,0.0039584576945893004,0.004023114622192963,1.01633386853977,0.04243128092165515,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,28,2026083701,0,0.25,0.75,829,114,inference,63,ZLZ,0.5079365079365079,0.5250430911972013,-0.017106583260693364,-0.002012118639626581,0.00395799333741237,0.004031242126480222,1.0185065468340937,0.03198276852202937,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,28,2026083701,1,0.5,0.8,601,960,balance,100,LOO,0.51,0.5703890883556795,-0.060389088355679466,-0.02063559370487622,0.002473450922345971,0.0025242424242424236,1.0205346713927435,0.414920908013934,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,kink,1000,28,2026083701,1,0.5,0.8,601,960,balance,100,ZLZ,0.48,0.5703890883556795,-0.09038908835567949,-0.020705442511535055,0.002473434771187922,0.0025212121212121207,1.0193161956728103,0.4163267207090977,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,28,2026083701,1,0.5,0.8,601,960,inference,63,LOO,0.4603174603174603,0.5703890883556795,-0.11007162803821918,-0.021593340612029333,0.00392754236716087,0.004006859613618447,1.020195134525032,0.3445556660485873,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,28,2026083701,1,0.5,0.8,601,960,inference,63,ZLZ,0.4444444444444444,0.5703890883556795,-0.12594464391123505,-0.020812925988439313,0.003926433716607365,0.003982477100756672,1.0142733554656136,0.33214980718614123,0.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,28,2026083701,2,0.75,0.25,114,829,balance,100,LOO,0.48,0.5250430911972013,-0.04504309119720129,-0.015907909886279215,0.002494505961171486,0.0025212121212121207,1.0107059916698267,0.3185083696872873,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,28,2026083701,2,0.75,0.25,114,829,balance,100,ZLZ,0.48,0.5250430911972013,-0.04504309119720129,-0.015903945299383104,0.002494342502751648,0.0025212121212121207,1.0107722249173203,0.31843942409932907,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,28,2026083701,2,0.75,0.25,114,829,inference,63,LOO,0.47619047619047616,0.5250430911972013,-0.04885261500672511,-0.018491734298272777,0.003960740587443546,0.004023114622192963,1.0157480737181217,0.29382547382843693,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,28,2026083701,2,0.75,0.25,114,829,inference,63,ZLZ,0.47619047619047616,0.5250430911972013,-0.04885261500672511,-0.018245180465076838,0.003960940779260316,0.004023114622192963,1.0156967363052214,0.28990051626151153,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,28,2026083701,3,0.5,0.2,601,906,balance,100,LOO,0.46,0.4202349461951001,0.03976505380489992,-0.020469637944119656,0.0023977009046962324,0.002509090909090909,1.0464570056158813,0.41803501248377306,1.0,0.19635243216879916,1.0,0.503139384247588,0.0
main,kink,1000,28,2026083701,3,0.5,0.2,601,906,balance,100,ZLZ,0.49,0.4202349461951001,0.06976505380489989,-0.020705442511535055,0.0023971762115308783,0.0025242424242424245,1.0530066217495122,0.4228969343801108,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,28,2026083701,3,0.5,0.2,601,906,inference,63,LOO,0.5238095238095238,0.4202349461951001,0.10357457761442374,-0.019254672421594454,0.0038093657950109034,0.004023114622192963,1.0561113945691445,0.31196781808680996,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,28,2026083701,3,0.5,0.2,601,906,inference,63,ZLZ,0.5238095238095238,0.4202349461951001,0.10357457761442374,-0.0208129259884392,0.0038048760317780568,0.004023114622192963,1.0573576086558913,0.33741383355053123,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,29,2026083701,0,0.25,0.75,388,525,balance,100,LOO,0.59,0.5251399005210553,0.06486009947894467,-0.011986667620202174,0.002497286528199886,0.002443434343434343,0.9784357204680229,0.2398635603465689,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,kink,1000,29,2026083701,0,0.25,0.75,388,525,balance,100,ZLZ,0.58,0.5251399005210553,0.05486009947894466,-0.012013954789387271,0.0024972932119850496,0.002460606060606061,0.9853092335321624,0.2404092784256742,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,kink,1000,29,2026083701,0,0.25,0.75,388,525,inference,63,LOO,0.5555555555555556,0.5251399005210553,0.030415655034500277,-0.012255862682743701,0.00396424576376062,0.003982477100756672,1.0045989421651693,0.1946541203067557,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,29,2026083701,0,0.25,0.75,388,525,inference,63,ZLZ,0.5555555555555556,0.5251399005210553,0.030415655034500277,-0.011936151704306286,0.00396415494272336,0.003982477100756672,1.0046219580965028,0.18957847238417264,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,29,2026083701,1,0.5,0.8,149,115,balance,100,LOO,0.53,0.5701457520405162,-0.04014575204051618,-0.02228238724426046,0.002475426397946948,0.002516161616161615,1.016455838981297,0.44785425894263897,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,29,2026083701,1,0.5,0.8,149,115,balance,100,ZLZ,0.52,0.5701457520405162,-0.05014575204051619,-0.02275717471885963,0.002475975759164697,0.0025212121212121207,1.0182701150768474,0.4573462786026602,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,29,2026083701,1,0.5,0.8,149,115,inference,63,LOO,0.5555555555555556,0.5701457520405162,-0.014590196484960627,-0.022093089232461116,0.003928971700845322,0.003982477100756672,1.01361816882006,0.35246581038812075,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,29,2026083701,1,0.5,0.8,149,115,inference,63,ZLZ,0.5396825396825397,0.5701457520405162,-0.030463212357976555,-0.021737243944777718,0.003928397787350624,0.004006859613618446,1.019972984029384,0.3468141036868476,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,1000,29,2026083701,2,0.75,0.25,525,388,balance,100,LOO,0.43,0.5251399005210553,-0.09513990052105531,-0.022417836137368363,0.0024962451288559895,0.002475757575757575,0.991792651746584,0.4486938068512345,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
main,kink,1000,29,2026083701,2,0.75,0.25,525,388,balance,100,ZLZ,0.42,0.5251399005210553,-0.10513990052105532,-0.021825260720560236,0.0024959930450312324,0.002460606060606061,0.9858224827606727,0.43685544682469046,0.0,0.19444605273204785,1.0,0.5002599062916051,0.0
main,kink,1000,29,2026083701,2,0.75,0.25,525,388,inference,63,LOO,0.47619047619047616,0.5251399005210553,-0.04894942433057914,-0.021242544559870402,0.0039632573674132105,0.004023114622192963,1.01510304510424,0.33742744240188705,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,29,2026083701,2,0.75,0.25,525,388,inference,63,ZLZ,0.47619047619047616,0.5251399005210553,-0.04894942433057914,-0.02083014291133345,0.0039632789471999615,0.004023114622192963,1.015097517936575,0.3308757428897612,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,29,2026083701,3,0.5,0.2,149,993,balance,100,LOO,0.41,0.4199689116472324,-0.009968911647232404,-0.022736417626491423,0.002392773974146419,0.002443434343434343,1.021172233497732,0.46480543720746487,1.0,0.19376637903798294,1.0,0.4992332977468462,0.0
main,kink,1000,29,2026083701,3,0.5,0.2,149,993,balance,100,ZLZ,0.39,0.4199689116472324,-0.029968911647232366,-0.022757174718859685,0.0023927782615175827,0.002403030303030303,1.0042845765015511,0.465229362077377,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,kink,1000,29,2026083701,3,0.5,0.2,149,993,inference,63,LOO,0.47619047619047616,0.4199689116472324,0.056221564543243785,-0.022131742952509637,0.0037998910201052175,0.004023114622192963,1.058744737916606,0.3590294277106575,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,29,2026083701,3,0.5,0.2,149,993,inference,63,ZLZ,0.4444444444444444,0.4199689116472324,0.02447553279721204,-0.021737243944777718,0.0038012008063574737,0.003982477100756672,1.0476892181270758,0.3525689586285169,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,30,2026083701,0,0.25,0.75,980,743,balance,100,LOO,0.58,0.5250810001848847,0.05491899981511528,-0.0013024024066131679,0.002492542699906769,0.0024606060606060607,0.9871871244966423,0.026086984885217428,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,kink,1000,30,2026083701,0,0.25,0.75,980,743,balance,100,ZLZ,0.59,0.5250810001848847,0.06491899981511529,-0.0015057083837429763,0.0024926189749977516,0.002443434343434343,0.9802678900960172,0.03015872103892212,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,kink,1000,30,2026083701,0,0.25,0.75,980,743,inference,63,LOO,0.5714285714285714,0.5250810001848847,0.046347571243686714,-0.0013796247198136768,0.003956401089272343,0.003949967083607638,0.9983737731540538,0.021933645046571026,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,30,2026083701,0,0.25,0.75,980,743,inference,63,ZLZ,0.6031746031746031,0.5250810001848847,0.07809360298971846,-0.0015141034584204016,0.003956065755065575,0.0038605645364477924,0.9758595472040632,0.024072644409382466,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,1000,30,2026083701,1,0.5,0.8,912,93,balance,100,LOO,0.52,0.5701328092191087,-0.050132809219108676,-0.018607840287924393,0.002471928258963709,0.0025212121212121207,1.0199374160919512,0.3742639860182311,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,30,2026083701,1,0.5,0.8,912,93,balance,100,ZLZ,0.51,0.5701328092191087,-0.060132809219108685,-0.019448607376920446,0.0024725940073986917,0.0025242424242424245,1.0208883531583375,0.3911218719326157,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,30,2026083701,1,0.5,0.8,912,93,inference,63,LOO,0.49206349206349204,0.5701328092191087,-0.07806931715561666,-0.019523584234954705,0.00392525263794873,0.004031242126480222,1.0270019533282526,0.3116203015440102,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,30,2026083701,1,0.5,0.8,912,93,inference,63,ZLZ,0.5396825396825397,0.5701328092191087,-0.03045026953656904,-0.01923881844532438,0.00392484920392563,0.004006859613618446,1.0208951746759567,0.30709087265477775,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,1000,30,2026083701,2,0.75,0.25,743,980,balance,100,LOO,0.49,0.5250810001848847,-0.03508100018488469,-0.0020025526608880018,0.0024904838827302573,0.0025242424242424245,1.0135550130423485,0.04012749762714616,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,30,2026083701,2,0.75,0.25,743,980,balance,100,ZLZ,0.49,0.5250810001848847,-0.03508100018488469,-0.0012579972765824898,0.0024900366877814266,0.0025242424242424245,1.0137370411563995,0.025210231163649188,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,30,2026083701,2,0.75,0.25,743,980,inference,63,LOO,0.5079365079365079,0.5250810001848847,-0.017144492248376775,-0.0027676469207955634,0.003954527431295474,0.004031242126480222,1.0193992067364712,0.0440112180785485,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,30,2026083701,2,0.75,0.25,743,980,inference,63,ZLZ,0.5079365079365079,0.5250810001848847,-0.017144492248376775,-0.0012160053544458815,0.003953355720454835,0.004031242126480222,1.0197013402114055,0.01933982502139169,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,30,2026083701,3,0.5,0.2,912,222,balance,100,LOO,0.5,0.42046652764246184,0.07953347235753816,-0.01946606377217991,0.002400502659316398,0.0025252525252525255,1.0519682265095482,0.39730775868794743,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,30,2026083701,3,0.5,0.2,912,222,balance,100,ZLZ,0.53,0.42046652764246184,0.10953347235753819,-0.01944860737692039,0.0024003083694769016,0.002516161616161616,1.0482659845534605,0.39696753385592776,0.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,30,2026083701,3,0.5,0.2,912,222,inference,63,LOO,0.47619047619047616,0.42046652764246184,0.055723948548014324,-0.018831478950253944,0.0038122738396730972,0.004023114622192963,1.0553057811130235,0.3049947647155202,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,30,2026083701,3,0.5,0.2,912,222,inference,63,ZLZ,0.5079365079365079,0.42046652764246184,0.08746998029404607,-0.01923881844532438,0.003811106868472246,0.004031242126480222,1.0577615022630478,0.31163973953496216,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,31,2026083701,0,0.25,0.75,857,750,balance,100,LOO,0.57,0.5248956878022142,0.04510431219778577,0.003353936157460602,0.002490086142479216,0.002475757575757575,0.9942457546037445,0.06721212180997331,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
main,kink,1000,31,2026083701,0,0.25,0.75,857,750,balance,100,ZLZ,0.56,0.5248956878022142,0.03510431219778587,0.003952738074873952,0.002489734491388113,0.0024888888888888894,0.9996603643873881,0.07921757053165678,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
main,kink,1000,31,2026083701,0,0.25,0.75,857,750,inference,63,LOO,0.5555555555555556,0.5248956878022142,0.030659867753341397,0.004608953683637562,0.003951295670651677,0.003982477100756672,1.007891444403059,0.07332170907888137,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,31,2026083701,0,0.25,0.75,857,750,inference,63,ZLZ,0.5238095238095238,0.5248956878022142,-0.0010861639926903477,0.003333905759580924,0.003953108058809538,0.0040231146221929625,1.0177092460772514,0.053025402810021556,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,31,2026083701,1,0.5,0.8,276,661,balance,100,LOO,0.53,0.5696732632036101,-0.03967326320361009,-9.296342653075662e-05,0.002449327775484298,0.002516161616161616,1.027286605470394,0.0018784025504457642,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,31,2026083701,1,0.5,0.8,276,661,balance,100,ZLZ,0.57,0.5696732632036101,0.0003267367963898371,0.0002916918947681868,0.002448755243439902,0.002475757575757575,1.0110269625312742,0.0058945637922904895,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
main,kink,1000,31,2026083701,1,0.5,0.8,276,661,inference,63,LOO,0.5873015873015873,0.5696732632036101,0.01762832409797721,0.0014175109777246897,0.0038843764569541444,0.003909329562171343,1.0064239667534092,0.022743943839673642,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,31,2026083701,1,0.5,0.8,276,661,inference,63,ZLZ,0.6190476190476191,0.5696732632036101,0.049374355844008955,0.0007470337263759674,0.0038860243807957327,0.0038036720064369835,0.9788080654445389,0.01198360398895377,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,31,2026083701,2,0.75,0.25,750,857,balance,100,LOO,0.64,0.5248956878022142,0.11510431219778583,-0.0037613260202422616,0.002490647661723627,0.0023272727272727273,0.9344046382145286,0.07536762519966385,0.0,0.18910444041685204,1.0,0.49219170401534473,0.0
main,kink,1000,31,2026083701,2,0.75,0.25,750,857,balance,100,ZLZ,0.64,0.5248956878022142,0.11510431219778583,-0.003770731412707118,0.00249059629042731,0.0023272727272727273,0.9344239113411024,0.075556865098679,0.0,0.18910444041685204,1.0,0.49219170401534473,0.0
main,kink,1000,31,2026083701,2,0.75,0.25,750,857,inference,63,LOO,0.6190476190476191,0.5248956878022142,0.09415193124540489,-0.002754001594112432,0.003954762021121887,0.0038036720064369843,0.96179542185397,0.04379293069740044,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,31,2026083701,2,0.75,0.25,750,857,inference,63,ZLZ,0.5873015873015873,0.5248956878022142,0.06240589949937314,-0.0028638455544341967,0.003954138770641095,0.003909329562171343,0.9886677703872071,0.04554321021751676,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,31,2026083701,3,0.5,0.2,276,641,balance,100,LOO,0.48,0.4199021173499172,0.06009788265008276,0.0009954386748450839,0.0024349958343992785,0.0025212121212121207,1.0354071598788226,0.020172763577675435,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,31,2026083701,3,0.5,0.2,276,641,balance,100,ZLZ,0.46,0.4199021173499172,0.040097882650082795,0.0002916918947681313,0.0024340159120303457,0.0025090909090909087,1.0308440863880544,0.005912384299513846,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
main,kink,1000,31,2026083701,3,0.5,0.2,276,641,inference,63,LOO,0.5555555555555556,0.4199021173499172,0.13565343820563835,0.0009643173276575046,0.0038651674731601305,0.003982477100756672,1.0303504643488657,0.015510857663599907,0.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,31,2026083701,3,0.5,0.2,276,641,inference,63,ZLZ,0.5238095238095238,0.4199021173499172,0.10390740645960661,0.0007470337263759674,0.003864793602935327,0.004023114622192963,1.0409649351358352,0.01201647415081702,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,32,2026083701,0,0.25,0.75,956,693,balance,100,LOO,0.57,0.5250233469791162,0.04497665302088372,0.011848702815097978,0.002484581848551616,0.0024757575757575747,0.9964483871605254,0.23770819414496447,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
main,kink,1000,32,2026083701,0,0.25,0.75,956,693,balance,100,ZLZ,0.56,0.5250233469791162,0.03497665302088382,0.011222369670043864,0.0024849484399305267,0.002488888888888889,1.0015857266472992,0.22512611637991567,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,kink,1000,32,2026083701,0,0.25,0.75,956,693,inference,63,LOO,0.5396825396825397,0.5250233469791162,0.014659192703423418,0.012644740747833061,0.003943103724763127,0.004006859613618446,1.0161689606222948,0.20136817254848,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,1000,32,2026083701,0,0.25,0.75,956,693,inference,63,ZLZ,0.5396825396825397,0.5250233469791162,0.014659192703423418,0.012608916932761005,0.003943245665908265,0.004006859613618447,1.0161323825852806,0.20079406238689748,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,1000,32,2026083701,1,0.5,0.8,464,752,balance,100,LOO,0.56,0.5699170172234909,-0.00991701722349081,-0.014199850429346683,0.0024670154032037698,0.0024888888888888894,1.0088663758064558,0.28588925921234437,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
main,kink,1000,32,2026083701,1,0.5,0.8,464,752,balance,100,ZLZ,0.58,0.5699170172234909,0.010082982776509097,-0.014582886905634473,0.0024674656660432113,0.002460606060606061,0.997219979377403,0.2935742422377771,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,kink,1000,32,2026083701,1,0.5,0.8,464,752,inference,63,LOO,0.6031746031746031,0.5699170172234909,0.03325758595111228,-0.013964469455579609,0.003915332994194882,0.003860564536447792,0.9860118008281049,0.22317219675804512,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,1000,32,2026083701,1,0.5,0.8,464,752,inference,63,ZLZ,0.5873015873015873,0.5699170172234909,0.017384570078096462,-0.013467959213001035,0.003914773394025655,0.003909329562171343,0.9986094132900208,0.21525263594470456,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,32,2026083701,2,0.75,0.25,693,956,balance,100,LOO,0.44,0.5250233469791162,-0.08502334697911623,-0.0017667720305591939,0.002491193828926227,0.0024888888888888894,0.9990747648735421,0.03539783949523095,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,kink,1000,32,2026083701,2,0.75,0.25,693,956,balance,100,ZLZ,0.44,0.5250233469791162,-0.08502334697911623,-0.002130024444887635,0.0024913583972121225,0.0024888888888888894,0.9990087703455286,0.042674307627340584,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,kink,1000,32,2026083701,2,0.75,0.25,693,956,inference,63,LOO,0.4126984126984127,0.5250233469791162,-0.11232493428070356,-0.0007460409592411343,0.00395549491508699,0.003909329562171344,0.9883288048887225,0.011862118454090954,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,32,2026083701,2,0.75,0.25,693,956,inference,63,ZLZ,0.42857142857142855,0.5250233469791162,-0.09645191840768769,-0.001289760233276871,0.003956006982152309,0.003949967083607637,0.9984732335984438,0.020505976609003863,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,1000,32,2026083701,3,0.5,0.2,464,760,balance,100,LOO,0.45,0.4200808946704683,0.029919105329531737,-0.014820656322619696,0.0024082633040669243,0.0025000000000000005,1.0380924692819746,0.3020059173778404,1.0,0.19599639845400535,1.0,0.5026016155255952,0.0
main,kink,1000,32,2026083701,3,0.5,0.2,464,760,balance,100,ZLZ,0.45,0.4200808946704683,0.029919105329531737,-0.018484311867909664,0.002384984927572904,0.002500000000000001,1.0482246537902202,0.3784952799354035,1.0,0.19599639845400546,1.0,0.5026016155255952,0.0
main,kink,1000,32,2026083701,3,0.5,0.2,464,760,inference,63,LOO,0.4603174603174603,0.4200808946704683,0.04023656564699202,-0.013678278770217434,0.0038258003916313917,0.004006859613618447,1.0473258412496131,0.22114152337533274,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,32,2026083701,3,0.5,0.2,464,760,inference,63,ZLZ,0.4603174603174603,0.4200808946704683,0.04023656564699202,-0.019660697248358783,0.003766974418892963,0.004006859613618447,1.063681131871339,0.3203336631761943,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,33,2026083701,0,0.25,0.75,707,718,balance,100,LOO,0.56,0.5255288956392714,0.034471104360728644,0.027954544093971245,0.002467835283113044,0.002488888888888889,1.0085312038124712,0.562722563282529,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,kink,1000,33,2026083701,0,0.25,0.75,707,718,balance,100,ZLZ,0.56,0.5255288956392714,0.034471104360728644,0.02781658562760969,0.0024679997457031947,0.002488888888888889,1.0084639973006733,0.5599268141083504,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,kink,1000,33,2026083701,0,0.25,0.75,707,718,inference,63,LOO,0.5555555555555556,0.5255288956392714,0.03002665991628417,0.028458501706843164,0.003916539829391308,0.003982477100756672,1.0168355932117794,0.45473748730945246,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,33,2026083701,0,0.25,0.75,707,718,inference,63,ZLZ,0.5555555555555556,0.5255288956392714,0.03002665991628417,0.029238482850600933,0.00391529996971066,0.003982477100756672,1.0171575949648057,0.46727474950247305,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,33,2026083701,1,0.5,0.8,654,113,balance,100,LOO,0.57,0.5695101323975649,0.000489867602435079,-0.023453870444301916,0.002476606468679965,0.002475757575757575,0.9996572354416717,0.4712876077566477,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
main,kink,1000,33,2026083701,1,0.5,0.8,654,113,balance,100,ZLZ,0.57,0.5695101323975649,0.000489867602435079,-0.02290412657742591,0.0024760418817075364,0.0024757575757575747,0.999885177245158,0.46029339382554996,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
main,kink,1000,33,2026083701,1,0.5,0.8,654,113,inference,63,LOO,0.5396825396825397,0.5695101323975649,-0.02982759271502522,-0.023475733912479146,0.003931446349841163,0.004006859613618446,1.01918206610662,0.37440617390997344,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,1000,33,2026083701,1,0.5,0.8,654,113,inference,63,ZLZ,0.5714285714285714,0.5695101323975649,0.0019184390310065247,-0.02285549661889097,0.003930054996639181,0.003949967083607638,1.0050666178935117,0.36457874735193774,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,33,2026083701,2,0.75,0.25,718,707,balance,100,LOO,0.6,0.5255288956392714,0.07447110436072857,0.0022917101266130002,0.002487748593357213,0.0024242424242424247,0.9744724329120867,0.04594692369036455,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,33,2026083701,2,0.75,0.25,718,707,balance,100,ZLZ,0.61,0.5255288956392714,0.08447110436072858,0.001902857453500717,0.0024880081264319386,0.002403030303030303,0.9658450378441881,0.03814875406070549,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,kink,1000,33,2026083701,2,0.75,0.25,718,707,inference,63,LOO,0.5714285714285714,0.5255288956392714,0.04589967578929999,0.003791220296103237,0.003948004779143085,0.003949967083607638,1.0004970370033288,0.06033789929028819,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,33,2026083701,2,0.75,0.25,718,707,inference,63,ZLZ,0.6031746031746031,0.5255288956392714,0.07764570753533173,0.003011223210464986,0.003948984767731304,0.0038605645364477924,0.9776093764640401,0.04791816956681993,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,1000,33,2026083701,3,0.5,0.2,654,787,balance,100,LOO,0.43,0.4200578790207863,0.009942120979213709,-0.023375326525166884,0.0023911050552274963,0.002475757575757575,1.035403095462079,0.47803352734212795,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
main,kink,1000,33,2026083701,3,0.5,0.2,654,787,balance,100,ZLZ,0.42,0.4200578790207863,-5.787902078630003e-05,-0.022904126577425854,0.002391989573127789,0.002460606060606061,1.0286859475681362,0.4683107143610814,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
main,kink,1000,33,2026083701,3,0.5,0.2,654,787,inference,63,LOO,0.4603174603174603,0.4200578790207863,0.04025958129667401,-0.022616998623346873,0.003797625050489226,0.004006859613618447,1.0550961615081684,0.36701087222387535,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,33,2026083701,3,0.5,0.2,654,787,inference,63,ZLZ,0.4603174603174603,0.4200578790207863,0.04025958129667401,-0.022855496618890914,0.00379686935942957,0.004006859613618447,1.0553061573391678,0.37091793658576905,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,34,2026083701,0,0.25,0.75,561,994,balance,100,LOO,0.55,0.5246165986830991,0.025383401316900978,-0.0019176757308748682,0.0024933776065191333,0.0025000000000000005,1.0026559930046506,0.03840441417595502,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,kink,1000,34,2026083701,0,0.25,0.75,561,994,balance,100,ZLZ,0.54,0.5246165986830991,0.015383401316900969,-0.0009880894240257287,0.0024928726671301707,0.0025090909090909087,1.00650584451207,0.019790018625488463,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,34,2026083701,0,0.25,0.75,561,994,inference,63,LOO,0.5555555555555556,0.5246165986830991,0.030938956872456513,-0.0014583493915465429,0.003957085810647281,0.003982477100756672,1.0064166640109424,0.023183225026633093,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,34,2026083701,0,0.25,0.75,561,994,inference,63,ZLZ,0.5555555555555556,0.5246165986830991,0.030938956872456513,-0.0010596689980924001,0.003956783474906159,0.003982477100756672,1.0064935637781196,0.016846088817520703,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,34,2026083701,1,0.5,0.8,780,638,balance,100,LOO,0.54,0.5700488659144463,-0.03004886591444622,-0.019313629679147848,0.002472578662093408,0.0025090909090909087,1.0147668697288634,0.38840860367181,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,34,2026083701,1,0.5,0.8,780,638,balance,100,ZLZ,0.52,0.5700488659144463,-0.05004886591444624,-0.01938194966272333,0.0024725532399498145,0.0025212121212121207,1.019679609108556,0.3897845630757178,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,34,2026083701,1,0.5,0.8,780,638,inference,63,LOO,0.49206349206349204,0.5700488659144463,-0.07798537385095422,-0.01876727829832281,0.003924241820084924,0.004031242126480222,1.0272664915417935,0.2995873099079468,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,34,2026083701,1,0.5,0.8,780,638,inference,63,ZLZ,0.5079365079365079,0.5700488659144463,-0.06211235797793835,-0.018673466598596367,0.003923808144643414,0.004031242126480222,1.0273800292665867,0.29810624011940534,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,34,2026083701,2,0.75,0.25,994,561,balance,100,LOO,0.55,0.5246165986830991,0.025383401316900978,-0.0158823915013514,0.0024954721622683514,0.0025000000000000005,1.001814421254667,0.31793587291560643,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,kink,1000,34,2026083701,2,0.75,0.25,994,561,balance,100,ZLZ,0.54,0.5246165986830991,0.015383401316900969,-0.016173216176841754,0.00249518791309578,0.0025090909090909087,1.005571923429959,0.323776081357869,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,34,2026083701,2,0.75,0.25,994,561,inference,63,LOO,0.49206349206349204,0.5246165986830991,-0.03255310661960703,-0.015958235818436473,0.003962809765906094,0.004031242126480222,1.0172686463940015,0.2535030951081958,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,34,2026083701,2,0.75,0.25,994,561,inference,63,ZLZ,0.49206349206349204,0.5246165986830991,-0.03255310661960703,-0.015181924821771386,0.003962639484073856,0.004031242126480222,1.0173123602795775,0.24117625951819444,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,34,2026083701,3,0.5,0.2,780,235,balance,100,LOO,0.39,0.4199827299583284,-0.029982729958328402,-0.01887576491829529,0.0024005702908154788,0.002403030303030303,1.0010247615844603,0.38525416839966137,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,kink,1000,34,2026083701,3,0.5,0.2,780,235,balance,100,ZLZ,0.41,0.4199827299583284,-0.00998272995832844,-0.02328162217874885,0.0023756332757679695,0.0024434343434343426,1.0285402079344317,0.47766512848605,1.0,0.19376637903798283,1.0,0.4992332977468462,0.0
main,kink,1000,34,2026083701,3,0.5,0.2,780,235,inference,63,LOO,0.36507936507936506,0.4199827299583284,-0.05490336487896336,-0.018516042624552143,0.0038118800478611123,0.0037386519721389153,0.9807895120510715,0.2999014454568256,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,kink,1000,34,2026083701,3,0.5,0.2,780,235,inference,63,ZLZ,0.36507936507936506,0.4199827299583284,-0.05490336487896336,-0.018673466598596145,0.0038111029090285623,0.0037386519721389158,0.9809895091738381,0.30248205244470344,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,kink,1000,35,2026083701,0,0.25,0.75,915,514,balance,100,LOO,0.59,0.5252556265620348,0.06474437343796513,-0.0035951548712145343,0.0024941345887455483,0.002443434343434343,0.9796722095351296,0.07198759438359166,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,kink,1000,35,2026083701,0,0.25,0.75,915,514,balance,100,ZLZ,0.57,0.5252556265620348,0.04474437343796511,-0.0030468322867095443,0.0024937980835974673,0.002475757575757575,0.9927658506281842,0.06101237145326664,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
main,kink,1000,35,2026083701,0,0.25,0.75,915,514,inference,63,LOO,0.6031746031746031,0.5252556265620348,0.0779189766125683,-0.003191087628192313,0.003958660883840638,0.003860564536447792,0.9752198154195835,0.050718287397613616,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,1000,35,2026083701,0,0.25,0.75,915,514,inference,63,ZLZ,0.5238095238095238,0.5252556265620348,-0.0014461027525110026,-0.00299546862474509,0.003958313962204642,0.004023114622192963,1.0163707731642968,0.047611257915725375,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,35,2026083701,1,0.5,0.8,738,845,balance,100,LOO,0.52,0.5702033087832103,-0.05020330878321033,-0.010452106925810778,0.0024627374525967556,0.0025212121212121207,1.0237437687698736,0.21061766147571426,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,35,2026083701,1,0.5,0.8,738,845,balance,100,ZLZ,0.52,0.5702033087832103,-0.05020330878321033,-0.009503117615713652,0.002461387654771865,0.0025212121212121207,1.0243051785541684,0.1915473267629003,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,35,2026083701,1,0.5,0.8,738,845,inference,63,LOO,0.5396825396825397,0.5702033087832103,-0.030520769100670697,-0.008555923976452884,0.0039058780427046204,0.004006859613618446,1.0258537439750426,0.13690130172246903,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,1000,35,2026083701,1,0.5,0.8,738,845,inference,63,ZLZ,0.5714285714285714,0.5702033087832103,0.0012252626453610471,-0.008841598934756556,0.00390652843507143,0.003949967083607638,1.01111950143412,0.1414605414362196,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,35,2026083701,2,0.75,0.25,514,915,balance,100,LOO,0.48,0.5252556265620348,-0.045255626562034856,0.014813334468488537,0.002479879532932596,0.0025212121212121207,1.0166671758569847,0.2974661391252986,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,35,2026083701,2,0.75,0.25,514,915,balance,100,ZLZ,0.49,0.5252556265620348,-0.03525562656203485,0.016387255967430403,0.002478745446331953,0.0025242424242424245,1.018354840743247,0.32914728165596285,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,35,2026083701,2,0.75,0.25,514,915,inference,63,LOO,0.49206349206349204,0.5252556265620348,-0.0331921344985428,0.01678126061586971,0.003935549241049951,0.004031242126480222,1.0243150014316025,0.2674988423150796,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,35,2026083701,2,0.75,0.25,514,915,inference,63,ZLZ,0.47619047619047616,0.5252556265620348,-0.049065150371558675,0.016780863664818124,0.00393554969281083,0.0040231146221929625,1.022249732875204,0.2674924994313765,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,35,2026083701,3,0.5,0.2,738,412,balance,100,LOO,0.41,0.4200442049040584,-0.01004420490405844,-0.011066263422380318,0.002415538995669536,0.002443434343434343,1.0115482912156735,0.22516141926487004,1.0,0.19376637903798294,1.0,0.4992332977468462,0.0
main,kink,1000,35,2026083701,3,0.5,0.2,738,412,balance,100,ZLZ,0.44,0.4200442049040584,0.019955795095941586,-0.009503117615713708,0.0024182038162140563,0.002488888888888889,1.0292304032442963,0.19325006704420955,1.0,0.19556036588173809,1.0,0.501943013069164,0.0
main,kink,1000,35,2026083701,3,0.5,0.2,738,412,inference,63,LOO,0.4603174603174603,0.4200442049040584,0.040273255413401876,-0.008437794232444118,0.003841825159997166,0.004006859613618447,1.042957304600869,0.13613197085944437,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,35,2026083701,3,0.5,0.2,738,412,inference,63,ZLZ,0.49206349206349204,0.4200442049040584,0.07201928715943362,-0.008841598934756612,0.0038411360898156005,0.004031242126480222,1.0494921377997175,0.142659587445645,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,36,2026083701,0,0.25,0.75,74,986,balance,100,LOO,0.51,0.5251496945454046,-0.015149694545404602,-0.009045113505623092,0.0024961110266328397,0.0025242424242424236,1.0112700906768286,0.18104313930685245,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,kink,1000,36,2026083701,0,0.25,0.75,74,986,balance,100,ZLZ,0.48,0.5251496945454046,-0.04514969454540463,-0.008678316086730087,0.002496050127179688,0.0025212121212121207,1.010080724645087,0.173703597401812,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,36,2026083701,0,0.25,0.75,74,986,inference,63,LOO,0.4603174603174603,0.5251496945454046,-0.06483223422794432,-0.009474810508086629,0.003962382725365324,0.004006859613618447,1.011224783504229,0.15051934585147367,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,36,2026083701,0,0.25,0.75,74,986,inference,63,ZLZ,0.4603174603174603,0.5251496945454046,-0.06483223422794432,-0.009004550873374928,0.003962144622318777,0.004006859613618447,1.0112855525383373,0.14305297506297004,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,36,2026083701,1,0.5,0.8,88,0,balance,100,LOO,0.57,0.5702347998076072,-0.00023479980760721109,0.020300109544023504,0.0024122381666602417,0.002475757575757575,1.026332146624343,0.41332177820651794,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
main,kink,1000,36,2026083701,1,0.5,0.8,88,0,balance,100,ZLZ,0.58,0.5702347998076072,0.009765200192392798,0.021344349149744923,0.0024102954427603633,0.002460606060606061,1.020873216184685,0.4347581946357623,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,kink,1000,36,2026083701,1,0.5,0.8,88,0,inference,63,LOO,0.6190476190476191,0.5702347998076072,0.048812819240011907,0.01979467316893857,0.003832771920006047,0.0038036720064369843,0.9924076062504088,0.3197362281853714,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,36,2026083701,1,0.5,0.8,88,0,inference,63,ZLZ,0.6190476190476191,0.5702347998076072,0.048812819240011907,0.021444324197701592,0.0038270792612359436,0.0038036720064369843,0.9938837810243313,0.3466399679723819,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,36,2026083701,2,0.75,0.25,986,74,balance,100,LOO,0.62,0.5251496945454046,0.09485030545459538,0.014877159861074518,0.002479875132769108,0.00237979797979798,0.9596442773877172,0.2987480800209483,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,kink,1000,36,2026083701,2,0.75,0.25,986,74,balance,100,ZLZ,0.63,0.5251496945454046,0.1048503054545954,0.015493329267739053,0.002479445652609859,0.002354545454545454,0.949625756897339,0.3111483154177132,0.0,0.19020924693703933,1.0,0.49386045156852143,0.0
main,kink,1000,36,2026083701,2,0.75,0.25,986,74,inference,63,LOO,0.6349206349206349,0.5251496945454046,0.10977094037523027,0.01383430519447737,0.003938018639944003,0.0037386519721389158,0.9493738638555753,0.22045424635563168,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,kink,1000,36,2026083701,2,0.75,0.25,986,74,inference,63,ZLZ,0.6507936507936508,0.5251496945454046,0.1256439562482462,0.014191237463413553,0.003937564249873345,0.003665504433553588,0.9309065709014124,0.22615512844756286,0.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,1000,36,2026083701,3,0.5,0.2,88,508,balance,100,LOO,0.4,0.42027674238884416,-0.020276742388844138,0.02116171750257373,0.0024599937225718593,0.0024242424242424247,0.9854669148130762,0.4266619491630001,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,36,2026083701,3,0.5,0.2,88,508,balance,100,ZLZ,0.43,0.42027674238884416,0.009723257611155833,0.02134434914974498,0.0024600818784664335,0.0024757575757575756,1.0063720225852457,0.4303364526017046,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
main,kink,1000,36,2026083701,3,0.5,0.2,88,508,inference,63,LOO,0.4444444444444444,0.42027674238884416,0.02416770205560026,0.02229012559090926,0.003907785794032449,0.003982477100756672,1.0191134598109968,0.35657192085133,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,36,2026083701,3,0.5,0.2,88,508,inference,63,ZLZ,0.4126984126984127,0.42027674238884416,-0.0075783296904314845,0.021444324197701592,0.003906581288197388,0.003909329562171343,1.0007034984737828,0.3430946385815277,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,37,2026083701,0,0.25,0.75,318,402,balance,100,LOO,0.54,0.5247590711386521,0.01524092886134798,-0.002115631997473777,0.002493277873998444,0.0025090909090909087,1.0063422674453473,0.04236964110539279,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,37,2026083701,0,0.25,0.75,318,402,balance,100,ZLZ,0.51,0.5247590711386521,-0.014759071138652047,-0.002773624056534474,0.002493651705020406,0.0025242424242424245,1.0122674386163997,0.0555430466851442,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,37,2026083701,0,0.25,0.75,318,402,inference,63,LOO,0.4603174603174603,0.5247590711386521,-0.06444161082119176,-0.002123804390361972,0.003957436460929931,0.004006859613618447,1.0124886787637524,0.03376039652448756,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,37,2026083701,0,0.25,0.75,318,402,inference,63,ZLZ,0.49206349206349204,0.5247590711386521,-0.03269557907516002,-0.0018646083696702842,0.003957269651047621,0.004031242126480222,1.0186928063931702,0.02964079222709457,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,37,2026083701,1,0.5,0.8,504,541,balance,100,LOO,0.53,0.5700569419032708,-0.040056941903270804,0.008314242355794366,0.002434026825889507,0.002516161616161616,1.0337444063469157,0.16852331738226975,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,37,2026083701,1,0.5,0.8,504,541,balance,100,ZLZ,0.54,0.5700569419032708,-0.030056941903270795,0.010098110515752823,0.002430737045906719,0.0025090909090909087,1.0322346110271923,0.2048194187879671,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,37,2026083701,1,0.5,0.8,504,541,inference,63,LOO,0.5079365079365079,0.5700569419032708,-0.06212043396676292,0.00810652511124832,0.003865932813576417,0.004031242126480222,1.0427605240120237,0.130378980660081,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,37,2026083701,1,0.5,0.8,504,541,inference,63,ZLZ,0.5238095238095238,0.5700569419032708,-0.046247418093746995,0.007681610484350343,0.0038663620361362124,0.004023114622192963,1.0405426560140238,0.1235381298151074,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,37,2026083701,2,0.75,0.25,402,318,balance,100,LOO,0.53,0.5247590711386521,0.005240928861347971,0.02472059056542908,0.002470555885468242,0.002516161616161616,1.0184597041344525,0.49734928794545347,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,37,2026083701,2,0.75,0.25,402,318,balance,100,ZLZ,0.53,0.5247590711386521,0.005240928861347971,0.02408102275686197,0.00247130067772621,0.002516161616161616,1.0181527641859758,0.4844089225054859,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,37,2026083701,2,0.75,0.25,402,318,inference,63,LOO,0.5079365079365079,0.5247590711386521,-0.016822563202144147,0.02681294850906324,0.003918441370170744,0.004031242126480222,1.0287871491884957,0.42833927540590755,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,37,2026083701,2,0.75,0.25,402,318,inference,63,ZLZ,0.49206349206349204,0.5247590711386521,-0.03269557907516002,0.026175240888078766,0.003919446635598358,0.004031242126480222,1.0285232843500105,0.41809821099614336,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,37,2026083701,3,0.5,0.2,504,533,balance,100,LOO,0.54,0.41982009050778957,0.12017990949221047,0.007859684842287717,0.0024429919634691957,0.0025090909090909087,1.02705655467153,0.15901720396424823,0.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,37,2026083701,3,0.5,0.2,504,533,balance,100,ZLZ,0.52,0.41982009050778957,0.10017990949221045,0.010098110515752823,0.0024458707847119167,0.0025212121212121207,1.0308034819219112,0.20418477911432026,0.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,37,2026083701,3,0.5,0.2,504,533,inference,63,LOO,0.5396825396825397,0.41982009050778957,0.11986244917475009,0.008380955060461548,0.0038802875313224986,0.004006859613618446,1.032619253412081,0.1345431395910667,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,1000,37,2026083701,3,0.5,0.2,504,533,inference,63,ZLZ,0.5714285714285714,0.41982009050778957,0.15160848092078183,0.0076816104843501765,0.0038788585308709702,0.003949967083607638,1.0183323398290323,0.12333896825880603,0.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,38,2026083701,0,0.25,0.75,896,98,balance,100,LOO,0.52,0.5252324096479097,-0.005232409647909719,0.004828634201749393,0.0024896453042601912,0.0025212121212121207,1.0126792426607572,0.0967733036089243,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,38,2026083701,0,0.25,0.75,896,98,balance,100,ZLZ,0.54,0.5252324096479097,0.014767590352090298,0.00548139061211228,0.002489060823569959,0.0025090909090909087,1.008047246307232,0.10986844983993022,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,38,2026083701,0,0.25,0.75,896,98,inference,63,LOO,0.5555555555555556,0.5252324096479097,0.030323145907645843,0.0036782841485792916,0.003952617418928938,0.003982477100756672,1.00755440728585,0.05850633391215534,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,38,2026083701,0,0.25,0.75,896,98,inference,63,ZLZ,0.5555555555555556,0.5252324096479097,0.030323145907645843,0.0038032718974073676,0.00395273251630985,0.003982477100756672,1.0075250688793358,0.060493492869332914,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,38,2026083701,1,0.5,0.8,288,119,balance,100,LOO,0.67,0.5705298775854499,0.09947012241455011,-0.0030245200197753785,0.0024524248824338356,0.002233333333333334,0.9106632987335088,0.06107431526674046,0.0,0.18524856850063443,1.0,0.48636762829893687,0.0
main,kink,1000,38,2026083701,1,0.5,0.8,288,119,balance,100,ZLZ,0.7,0.5705298775854499,0.12947012241455003,-0.002461857180251492,0.002451557217661284,0.0021212121212121206,0.8652509131464191,0.04972122702692398,0.0,0.1805386275963523,1.0,0.47925352984276937,0.0
main,kink,1000,38,2026083701,1,0.5,0.8,288,119,inference,63,LOO,0.6507936507936508,0.5705298775854499,0.08026377320820088,-0.0021265386031112943,0.003890251161635773,0.0036655044335535884,0.9422282215866795,0.034094509774072704,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,1000,38,2026083701,1,0.5,0.8,288,119,inference,63,ZLZ,0.6666666666666666,0.5705298775854499,0.0961367890812167,-0.0012761428073498893,0.003888194274621709,0.003584229390681003,0.9218236377938499,0.020465638510625633,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
main,kink,1000,38,2026083701,2,0.75,0.25,98,896,balance,100,LOO,0.56,0.5252324096479097,0.034767590352090316,-0.0028216300547579953,0.002490793490161789,0.0024888888888888894,0.99923534356404,0.05653679843121592,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
main,kink,1000,38,2026083701,2,0.75,0.25,98,896,balance,100,ZLZ,0.57,0.5252324096479097,0.044767590352090214,-0.0015791857632244666,0.0024903050061068706,0.0024757575757575756,0.9941583740491141,0.03164513474610356,1.0,0.19504379792543253,1.0,0.5011627664853655,0.0
main,kink,1000,38,2026083701,2,0.75,0.25,98,896,inference,63,LOO,0.6190476190476191,0.5252324096479097,0.09381520939970933,0.00016652701415642568,0.0039526098770393606,0.0038036720064369843,0.962319106809009,0.002648760671326358,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,38,2026083701,2,0.75,0.25,98,896,inference,63,ZLZ,0.6190476190476191,0.5252324096479097,0.09381520939970933,-0.0004986145723786528,0.003953342136963044,0.0038036720064369843,0.9621408607348526,0.00793017490777664,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,38,2026083701,3,0.5,0.2,288,368,balance,100,LOO,0.4,0.4202163721233749,-0.020216372123374904,-0.0019071620979573822,0.0024308180544074715,0.0024242424242424247,0.9972948900255516,0.038682219102794936,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,38,2026083701,3,0.5,0.2,288,368,balance,100,ZLZ,0.4,0.4202163721233749,-0.020216372123374904,-0.002461857180251492,0.0024302465735576997,0.0024242424242424242,0.9975294073528984,0.049938751998553084,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,38,2026083701,3,0.5,0.2,288,368,inference,63,LOO,0.3492063492063492,0.4202163721233749,-0.07101002291702574,-0.00034148005246509294,0.0038624902205273435,0.003665504433553588,0.9490003143757187,0.005494543842039405,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,1000,38,2026083701,3,0.5,0.2,288,368,inference,63,ZLZ,0.38095238095238093,0.4202163721233749,-0.039263991170993995,-0.0012761428073500558,0.003860025915214992,0.0038036720064369835,0.9854006397843394,0.02054017629591767,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,39,2026083701,0,0.25,0.75,138,265,balance,100,LOO,0.52,0.5251911881748692,-0.005191188174869188,-0.005908885996145696,0.0024945389135754476,0.0025212121212121207,1.010692640428063,0.11830700752513607,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,39,2026083701,0,0.25,0.75,138,265,balance,100,ZLZ,0.51,0.5251911881748692,-0.015191188174869197,-0.0053344257184837485,0.002494295751680835,0.0025242424242424236,1.0120060632510834,0.10681043861099061,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,kink,1000,39,2026083701,0,0.25,0.75,138,265,inference,63,LOO,0.5079365079365079,0.5251911881748692,-0.017254680238361297,-0.007241866225282112,0.003961026404403763,0.004031242126480222,1.0177266483248875,0.11506589752889634,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,39,2026083701,0,0.25,0.75,138,265,inference,63,ZLZ,0.5238095238095238,0.5251911881748692,-0.0013816643653453697,-0.0067046243531597716,0.003960637803626189,0.004023114622192963,1.0157744337312473,0.10653489593723824,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,39,2026083701,1,0.5,0.8,68,148,balance,100,LOO,0.6,0.5699322143895885,0.030067785610411457,-0.00767814341870332,0.002459268767279353,0.0024242424242424247,0.9857574155769573,0.15482932585606932,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,39,2026083701,1,0.5,0.8,68,148,balance,100,ZLZ,0.57,0.5699322143895885,6.77856104114305e-05,-0.00738528706649122,0.002458699222150665,0.0024757575757575756,1.0069379586788128,0.1489411418816765,1.0,0.19504379792543253,1.0,0.5011627664853655,0.0
main,kink,1000,39,2026083701,1,0.5,0.8,68,148,inference,63,LOO,0.6031746031746031,0.5699322143895885,0.03324238878501462,-0.006781836125307916,0.0039028260504402534,0.0038605645364477924,0.9891715609544797,0.10855696521250505,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,1000,39,2026083701,1,0.5,0.8,68,148,inference,63,ZLZ,0.6190476190476191,0.5699322143895885,0.04911540465803055,-0.006266369361317858,0.0039013746950392297,0.0038036720064369843,0.9749568559188948,0.1003245357541892,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,39,2026083701,2,0.75,0.25,265,138,balance,100,LOO,0.54,0.5251911881748692,0.01480881182513083,0.0235821426079168,0.0024717750011390457,0.0025090909090909087,1.0150968061149042,0.47432803424284037,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,39,2026083701,2,0.75,0.25,265,138,balance,100,ZLZ,0.53,0.5251911881748692,0.004808811825130821,0.02320647683683741,0.0024723623112082316,0.002516161616161615,1.0177155689337374,0.46671649944721005,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,39,2026083701,2,0.75,0.25,265,138,inference,63,LOO,0.5873015873015873,0.5251911881748692,0.06211039912671812,0.021556638968853625,0.00392765658937392,0.003909329562171343,0.9953338519329413,0.3439650320629714,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,39,2026083701,2,0.75,0.25,265,138,inference,63,ZLZ,0.6031746031746031,0.5251911881748692,0.07798341499973394,0.022481504389812224,0.003926148011829097,0.0038605645364477924,0.9832957200839837,0.3587914088408313,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,1000,39,2026083701,3,0.5,0.2,68,388,balance,100,LOO,0.45,0.42011992289905414,0.029880077100945868,-0.007784235773861337,0.0024210114705158184,0.0025000000000000005,1.0326262516498332,0.15820403576484865,1.0,0.19599639845400535,1.0,0.5026016155255952,0.0
main,kink,1000,39,2026083701,3,0.5,0.2,68,388,balance,100,ZLZ,0.45,0.42011992289905414,0.029880077100945868,-0.007385287066491275,0.0024216679654935195,0.0025000000000000005,1.0323463148634076,0.15007559801988066,1.0,0.19599639845400535,1.0,0.5026016155255952,0.0
main,kink,1000,39,2026083701,3,0.5,0.2,68,388,inference,63,LOO,0.4444444444444444,0.42011992289905414,0.024324521545390276,-0.006604012992419639,0.003847099309359316,0.003982477100756672,1.0351895754466243,0.10647342396852909,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,39,2026083701,3,0.5,0.2,68,388,inference,63,ZLZ,0.4603174603174603,0.42011992289905414,0.04019753741840615,-0.006266369361317692,0.003847916434485075,0.004006859613618447,1.0413062970154239,0.10101902538109057,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,40,2026083701,0,0.25,0.75,911,732,balance,100,LOO,0.57,0.5251118671196906,0.04488813288030935,-0.010803270608615745,0.0024968865549986562,0.002475757575757575,0.99153786975272,0.21620007952469383,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
main,kink,1000,40,2026083701,0,0.25,0.75,911,732,balance,100,ZLZ,0.57,0.5251118671196906,0.04488813288030935,-0.010939374754225906,0.0024969177919136345,0.002475757575757575,0.9915254654259794,0.21892248963905184,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
main,kink,1000,40,2026083701,0,0.25,0.75,911,732,inference,63,LOO,0.5873015873015873,0.5251118671196906,0.062189720181896724,-0.009863914376823657,0.0039627522684706346,0.003909329562171343,0.9865187872771292,0.1566934461612258,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,40,2026083701,0,0.25,0.75,911,732,inference,63,ZLZ,0.5714285714285714,0.5251118671196906,0.046316704308880796,-0.010786018320001367,0.003963197958732191,0.003949967083607638,0.9966615659216818,0.1713319156872955,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,40,2026083701,1,0.5,0.8,763,404,balance,100,LOO,0.57,0.5699067089414553,9.329105854460895e-05,0.0021345222087307825,0.0024442816168725803,0.002475757575757575,1.0128773864139549,0.04317427535733688,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
main,kink,1000,40,2026083701,1,0.5,0.8,763,404,balance,100,ZLZ,0.56,0.5699067089414553,-0.009906708941455289,0.0009062276908651246,0.00244601402315178,0.0024888888888888894,1.0175284627689354,0.01832347572491081,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
main,kink,1000,40,2026083701,1,0.5,0.8,763,404,inference,63,LOO,0.5555555555555556,0.5699067089414553,-0.014351153385899762,0.0034654631161126215,0.0038767325065337515,0.003982477100756672,1.027276732156449,0.05565809823461952,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,40,2026083701,1,0.5,0.8,763,404,inference,63,ZLZ,0.5396825396825397,0.5699067089414553,-0.03022416925891569,0.000245887105655207,0.0038848699178310824,0.004006859613618446,1.0314012305090179,0.0039450046025118,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,1000,40,2026083701,2,0.75,0.25,732,911,balance,100,LOO,0.46,0.5251118671196906,-0.06511186711969058,0.02457267535934038,0.0024706087482268034,0.0025090909090909087,1.0155759834055977,0.4943681184889392,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
main,kink,1000,40,2026083701,2,0.75,0.25,732,911,balance,100,ZLZ,0.44,0.5251118671196906,-0.0851118671196906,0.02410506475225971,0.0024711809553720275,0.0024888888888888894,1.0071657777543028,0.48490429211702074,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,kink,1000,40,2026083701,2,0.75,0.25,732,911,inference,63,LOO,0.4444444444444444,0.5251118671196906,-0.08066742267524618,0.021963951433993212,0.003926760808641259,0.003982477100756672,1.0141888683397278,0.350504219735075,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,40,2026083701,2,0.75,0.25,732,911,inference,63,ZLZ,0.4444444444444444,0.5251118671196906,-0.08066742267524618,0.021314724839851973,0.003928257390055743,0.003982477100756672,1.0138024842359323,0.34007895890649403,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,40,2026083701,3,0.5,0.2,763,775,balance,100,LOO,0.38,0.41993672690590106,-0.039936726905901054,0.0005648489566217885,0.002432876121320634,0.00237979797979798,0.9781829658084515,0.011451762511170412,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,kink,1000,40,2026083701,3,0.5,0.2,763,775,balance,100,ZLZ,0.39,0.41993672690590106,-0.029936726905901045,0.000906227690865069,0.0024335003647270132,0.002403030303030303,0.9874789163221974,0.01837052722816113,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,kink,1000,40,2026083701,3,0.5,0.2,763,775,inference,63,LOO,0.3968253968253968,0.41993672690590106,-0.023111330080504255,0.002053535646533655,0.0038659384401819566,0.0038605645364477924,0.9986099355131192,0.0330274298584056,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,1000,40,2026083701,3,0.5,0.2,763,775,inference,63,ZLZ,0.4126984126984127,0.41993672690590106,-0.007238314207488383,0.0002458871056552625,0.0038618631182457002,0.003909329562171343,1.012291073627489,0.003956738207712892,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,41,2026083701,0,0.25,0.75,947,4,balance,100,LOO,0.62,0.5249507341347663,0.09504926586523366,0.00912134566316214,0.0024865234320648653,0.00237979797979798,0.9570784449924696,0.18292060789302847,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,kink,1000,41,2026083701,0,0.25,0.75,947,4,balance,100,ZLZ,0.6,0.5249507341347663,0.07504926586523364,0.00900795793556175,0.002486617392432308,0.0024242424242424247,0.9749157355772893,0.18064330317941685,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,41,2026083701,0,0.25,0.75,947,4,inference,63,LOO,0.5714285714285714,0.5249507341347663,0.04647783729380506,0.009415152584664077,0.003946124369280928,0.003949967083607638,1.000973794530305,0.14987941121791784,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,41,2026083701,0,0.25,0.75,947,4,inference,63,ZLZ,0.5714285714285714,0.5249507341347663,0.04647783729380506,0.009171585924094838,0.003946399134995407,0.003949967083607638,1.0009041023196543,0.14599700122501663,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,41,2026083701,1,0.5,0.8,221,824,balance,100,LOO,0.64,0.5702080484432087,0.0697919515567913,0.003060202563388237,0.0024426170948031968,0.0023272727272727273,0.9527783671964505,0.06191879250977889,1.0,0.18910444041685204,1.0,0.49219170401534473,0.0
main,kink,1000,41,2026083701,1,0.5,0.8,221,824,balance,100,ZLZ,0.67,0.5702080484432087,0.09979195155679133,0.002422313040655988,0.0024436371757305965,0.0022333333333333324,0.913938188334204,0.04900178556273116,0.0,0.1852485685006342,1.0,0.48636762829893687,0.0
main,kink,1000,41,2026083701,1,0.5,0.8,221,824,inference,63,LOO,0.6825396825396826,0.5702080484432087,0.11233163409647384,0.002446051186989262,0.003879953674305425,0.0034948268435211604,0.9007393223958509,0.03926921962591502,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,kink,1000,41,2026083701,1,0.5,0.8,221,824,inference,63,ZLZ,0.6666666666666666,0.5702080484432087,0.09645861822345791,0.0017806884056624783,0.0038814829087957005,0.0035842293906810036,0.9234175378072385,0.028581768141466162,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,kink,1000,41,2026083701,2,0.75,0.25,4,947,balance,100,LOO,0.56,0.5249507341347663,0.035049265865233714,0.0005106517364650287,0.0024894621239338406,0.002488888888888889,0.9997697353820166,0.010234627755567372,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,kink,1000,41,2026083701,2,0.75,0.25,4,947,balance,100,ZLZ,0.58,0.5249507341347663,0.05504926586523362,0.0006512913549001631,0.0024894192604377574,0.002460606060606061,0.9884257343511396,0.013053479480645414,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,kink,1000,41,2026083701,2,0.75,0.25,4,947,inference,63,LOO,0.5714285714285714,0.5249507341347663,0.04647783729380506,0.0005544059897705234,0.003954374036434034,0.003949967083607638,0.9988855498276612,0.008816354422234746,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,41,2026083701,2,0.75,0.25,4,947,inference,63,ZLZ,0.5714285714285714,0.5249507341347663,0.04647783729380506,0.00043745091034885775,0.003954491237477645,0.003949967083607638,0.9988559454052822,0.006956391501880039,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,41,2026083701,3,0.5,0.2,221,447,balance,100,LOO,0.37,0.41997602115224414,-0.04997602115224414,0.0024829757397734076,0.0024364113308749276,0.0023545454545454546,0.9663989921192517,0.05030338042535753,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
main,kink,1000,41,2026083701,3,0.5,0.2,221,447,balance,100,ZLZ,0.38,0.41997602115224414,-0.039976021152244134,0.002422313040655877,0.002436168684462997,0.0023797979797979805,0.976860918940249,0.0490768397561405,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,kink,1000,41,2026083701,3,0.5,0.2,221,447,inference,63,LOO,0.4126984126984127,0.41997602115224414,-0.007277608453831463,0.00031630206090527135,0.003863045012319123,0.003909329562171343,1.011981364365318,0.0050890549155304474,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,41,2026083701,3,0.5,0.2,221,447,inference,63,ZLZ,0.4126984126984127,0.41997602115224414,-0.007277608453831463,0.0017806884056624783,0.003866568079174911,0.003909329562171344,1.0110592861992378,0.02863684048099075,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,42,2026083701,0,0.25,0.75,342,70,balance,100,LOO,0.44,0.5252999177147711,-0.08529991771477113,-0.01063197346556044,0.00249650954533623,0.0024888888888888894,0.9969474755417712,0.2127880666164444,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,kink,1000,42,2026083701,0,0.25,0.75,342,70,balance,100,ZLZ,0.41,0.5252999177147711,-0.11529991771477116,-0.010742949047565564,0.002496539913097924,0.002443434343434343,0.9787283314058124,0.21500782161879295,0.0,0.19376637903798294,1.0,0.4992332977468462,0.0
main,kink,1000,42,2026083701,0,0.25,0.75,342,70,inference,63,LOO,0.4444444444444444,0.5252999177147711,-0.08085547327032672,-0.009790791034856361,0.00396194858833631,0.003982477100756672,1.0051814181740764,0.15554761757030233,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,42,2026083701,0,0.25,0.75,342,70,inference,63,ZLZ,0.4603174603174603,0.5252999177147711,-0.06498245739731084,-0.0107967401716903,0.003962863640712381,0.004006859613618447,1.0111020658026366,0.1715094623858107,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,42,2026083701,1,0.5,0.8,75,692,balance,100,LOO,0.67,0.5702650292299535,0.09973497077004656,-0.006514387463045113,0.0024569007704424235,0.0022333333333333324,0.9090042871089041,0.13142554230392356,0.0,0.1852485685006342,1.0,0.48636762829893687,0.0
main,kink,1000,42,2026083701,1,0.5,0.8,75,692,balance,100,ZLZ,0.67,0.5702650292299535,0.09973497077004656,-0.006115118271165065,0.002456231527549402,0.0022333333333333333,0.9092519610973093,0.12338722877560059,0.0,0.1852485685006342,1.0,0.48636762829893687,0.0
main,kink,1000,42,2026083701,1,0.5,0.8,75,692,inference,63,LOO,0.6984126984126984,0.5702650292299535,0.1281476691827449,-0.008657627669631629,0.0039051916996509415,0.003397296792074058,0.8699436681630045,0.13854081106234972,0.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,kink,1000,42,2026083701,1,0.5,0.8,75,692,inference,63,ZLZ,0.7142857142857143,0.5702650292299535,0.14402068505576082,-0.007830411009362437,0.0039033059144402294,0.003291639236339696,0.8432952242257824,0.12533381621776524,0.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,kink,1000,42,2026083701,2,0.75,0.25,70,342,balance,100,LOO,0.58,0.5252999177147711,0.054700082285228824,-0.001552402566694866,0.0024901635135904437,0.002460606060606061,0.9881303164137342,0.03110931291991406,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,kink,1000,42,2026083701,2,0.75,0.25,70,342,balance,100,ZLZ,0.58,0.5252999177147711,0.054700082285228824,-0.001552402566694755,0.0024901635135904433,0.0024606060606060607,0.9881303164137342,0.03110931291991184,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,kink,1000,42,2026083701,2,0.75,0.25,70,342,inference,63,LOO,0.5396825396825397,0.5252999177147711,0.014382621967768516,-0.002299311814911942,0.003954239600957524,0.004006859613618446,1.0133072393104807,0.0365650675726795,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,1000,42,2026083701,2,0.75,0.25,70,342,inference,63,ZLZ,0.5396825396825397,0.5252999177147711,0.014382621967768516,-0.0025192309549164627,0.003954500584823752,0.004006859613618446,1.0132403644079946,0.0400610346889577,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,1000,42,2026083701,3,0.5,0.2,75,341,balance,100,LOO,0.41,0.42027936056208814,-0.010279360562088169,-0.006574095572976557,0.0024230473188161026,0.002443434343434343,1.0084137954962438,0.1335534359871488,1.0,0.19376637903798294,1.0,0.4992332977468462,0.0
main,kink,1000,42,2026083701,3,0.5,0.2,75,341,balance,100,ZLZ,0.42,0.42027936056208814,-0.00027936056208816007,-0.006115118271165232,0.0024237058652946926,0.002460606060606061,1.0152247002574637,0.12421238596912172,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
main,kink,1000,42,2026083701,3,0.5,0.2,75,341,inference,63,LOO,0.36507936507936506,0.42027936056208814,-0.055199995482723085,-0.007942389555610774,0.0038434739402492626,0.0037386519721389153,0.9727272853309501,0.12811182383920125,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,kink,1000,42,2026083701,3,0.5,0.2,75,341,inference,63,ZLZ,0.38095238095238093,0.42027936056208814,-0.03932697960970721,-0.007830411009362381,0.0038435105988518133,0.0038036720064369835,0.9896348425768018,0.1263049923174802,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,43,2026083701,0,0.25,0.75,396,698,balance,100,LOO,0.56,0.5249567826090373,0.03504321739096272,-0.012551448395094589,0.0024974593540067966,0.002488888888888889,0.9965683264858114,0.25115662035433894,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,kink,1000,43,2026083701,0,0.25,0.75,396,698,balance,100,ZLZ,0.56,0.5249567826090373,0.03504321739096272,-0.012517898193618038,0.0024974786359619264,0.0024888888888888894,0.9965606324116849,0.2504843081617318,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
main,kink,1000,43,2026083701,0,0.25,0.75,396,698,inference,63,LOO,0.6190476190476191,0.5249567826090373,0.09409083643858174,-0.014455646737479788,0.003965389269178847,0.0038036720064369843,0.9592178089553989,0.22955915266189286,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,43,2026083701,0,0.25,0.75,396,698,inference,63,ZLZ,0.6031746031746031,0.5249567826090373,0.07821782056556581,-0.014386262920689674,0.003965378411323143,0.0038605645364477924,0.973567749656362,0.2284576337127698,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,1000,43,2026083701,1,0.5,0.8,869,22,balance,100,LOO,0.6,0.5696739766982805,0.030326023301719518,0.01169467649929079,0.0024292759997556566,0.0024242424242424247,0.9979279523966242,0.23727379854636202,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,43,2026083701,1,0.5,0.8,869,22,balance,100,ZLZ,0.6,0.5696739766982805,0.030326023301719518,0.010942468340443101,0.0024305714245003497,0.0024242424242424247,0.9973960854661056,0.2219530436462132,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,43,2026083701,1,0.5,0.8,869,22,inference,63,LOO,0.5555555555555556,0.5696739766982805,-0.01411842114272488,0.012912465862835676,0.003853105737831307,0.003982477100756672,1.0335758662564452,0.20801934414533177,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,43,2026083701,1,0.5,0.8,869,22,inference,63,ZLZ,0.5555555555555556,0.5696739766982805,-0.01411842114272488,0.012092191109832506,0.003854921628356276,0.003982477100756672,1.0330889923836881,0.1947588608811676,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,43,2026083701,2,0.75,0.25,698,396,balance,100,LOO,0.53,0.5249567826090373,0.005043217390962695,0.005834676466601296,0.002484950498860807,0.002516161616161615,1.0125600559508596,0.11704635898716814,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,43,2026083701,2,0.75,0.25,698,396,balance,100,ZLZ,0.53,0.5249567826090373,0.005043217390962695,0.0065164706835944,0.0024843282876408656,0.002516161616161616,1.0128136561818806,0.13073984133094596,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,43,2026083701,2,0.75,0.25,698,396,inference,63,LOO,0.6031746031746031,0.5249567826090373,0.07821782056556581,0.0073978632235530695,0.003946058287528371,0.0038605645364477924,0.9783343922336921,0.1177672542460736,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,1000,43,2026083701,2,0.75,0.25,698,396,inference,63,ZLZ,0.5714285714285714,0.5249567826090373,0.046471788819534066,0.00998017877950097,0.003942632958513767,0.003949967083607638,1.0018602099589395,0.1589443691725107,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,43,2026083701,3,0.5,0.2,869,122,balance,100,LOO,0.34,0.4198145918017422,-0.07981459180174216,0.01097771388057922,0.002447549128400047,0.002266666666666667,0.9260964939847307,0.22189432660040317,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,kink,1000,43,2026083701,3,0.5,0.2,869,122,balance,100,ZLZ,0.34,0.4198145918017422,-0.07981459180174216,0.01094246834044299,0.002447615689405635,0.0022666666666666673,0.9260713095106413,0.22117889527614745,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,kink,1000,43,2026083701,3,0.5,0.2,869,122,inference,63,LOO,0.3492063492063492,0.4198145918017422,-0.070608242595393,0.011789923294306004,0.0038868182900988553,0.003665504433553588,0.9430604057027738,0.18910972396577347,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,1000,43,2026083701,3,0.5,0.2,869,122,inference,63,ZLZ,0.36507936507936506,0.4198145918017422,-0.05473522672237713,0.012092191109832673,0.0038874457550955323,0.0037386519721389158,0.961724537824976,0.19394242934449965,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,kink,1000,44,2026083701,0,0.25,0.75,703,196,balance,100,LOO,0.5,0.5251497736020647,-0.025149773602064718,0.002751950629738431,0.0024904285646003624,0.0025252525252525255,1.0139831196715137,0.055144676569229466,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,44,2026083701,0,0.25,0.75,703,196,balance,100,ZLZ,0.54,0.5251497736020647,0.014850226397935318,0.0026747735063896716,0.0024905595807277726,0.0025090909090909087,1.007440628405975,0.053596761020218396,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,44,2026083701,0,0.25,0.75,703,196,inference,63,LOO,0.5238095238095238,0.5251497736020647,-0.0013402497925408818,0.0027100701719954268,0.003952995862012716,0.004023114622192963,1.0177381314395166,0.04310397839568053,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,44,2026083701,0,0.25,0.75,703,196,inference,63,ZLZ,0.5555555555555556,0.5251497736020647,0.030405781953490862,0.003002661253707406,0.003952914100926936,0.003982477100756672,1.0074787863016814,0.047758167170005014,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,44,2026083701,1,0.5,0.8,512,570,balance,100,LOO,0.5,0.5691647374554831,-0.06916473745548313,-0.002553103241310084,0.002452904275037547,0.0025252525252525255,1.029494934209722,0.051549929646653364,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,44,2026083701,1,0.5,0.8,512,570,balance,100,ZLZ,0.51,0.5691647374554831,-0.05916473745548312,-0.0016447582300790353,0.0024516557069295345,0.0025242424242424245,1.0296072230320619,0.03321791180986862,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,44,2026083701,1,0.5,0.8,512,570,inference,63,LOO,0.47619047619047616,0.5691647374554831,-0.09297426126500696,-0.0017486060221734157,0.003891711823119251,0.0040231146221929625,1.0337647814242295,0.028029905454266486,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,44,2026083701,1,0.5,0.8,512,570,inference,63,ZLZ,0.42857142857142855,0.5691647374554831,-0.14059330888405458,-0.002701931099943544,0.0038948249781881714,0.003949967083607637,1.0141577877640902,0.043294257605142585,0.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,1000,44,2026083701,2,0.75,0.25,196,703,balance,100,LOO,0.48,0.5251497736020647,-0.045149773602064736,0.016898495636898825,0.0024777312781135616,0.0025212121212121207,1.0175486516567138,0.3394852754419878,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,44,2026083701,2,0.75,0.25,196,703,balance,100,ZLZ,0.47,0.5251497736020647,-0.055149773602064744,0.017424447834948897,0.002477328843903013,0.002516161616161616,1.01567525940457,0.3500799150803176,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,44,2026083701,2,0.75,0.25,196,703,inference,63,LOO,0.4603174603174603,0.5251497736020647,-0.06483231328460443,0.017708711783654962,0.003932987833022518,0.004006859613618447,1.0187826110153912,0.28237462569004984,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,44,2026083701,2,0.75,0.25,196,703,inference,63,ZLZ,0.47619047619047616,0.5251497736020647,-0.048959297411588554,0.020204499364486428,0.003929303831620732,0.004023114622192963,1.0238746593779025,0.3223222514046934,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,44,2026083701,3,0.5,0.2,512,475,balance,100,LOO,0.39,0.4199504116668874,-0.02995041166688739,-0.001358464814081528,0.002430927220027301,0.002403030303030303,0.988524166101244,0.02755258912120279,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,kink,1000,44,2026083701,3,0.5,0.2,512,475,balance,100,ZLZ,0.43,0.4199504116668874,0.010049588333112591,-0.0016447582300789243,0.002430505520271656,0.0024757575757575756,1.0186183718195636,0.0333621293848766,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
main,kink,1000,44,2026083701,3,0.5,0.2,512,475,inference,63,LOO,0.42857142857142855,0.4199504116668874,0.008621016904541146,-0.0007341326093739386,0.0038604000105638184,0.003949967083607637,1.023201500569558,0.011815670224820812,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,1000,44,2026083701,3,0.5,0.2,512,475,inference,63,ZLZ,0.4126984126984127,0.4199504116668874,-0.007251998968474727,-0.0027019310999435997,0.003856245464857607,0.003909329562171344,1.0137657464488445,0.04351028568803732,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,45,2026083701,0,0.25,0.75,100,404,balance,100,LOO,0.44,0.5248897777003074,-0.08488977770030742,-0.004663156401622182,0.002494540204038259,0.0024888888888888894,0.9977345263306557,0.09336513467348063,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,kink,1000,45,2026083701,0,0.25,0.75,100,404,balance,100,ZLZ,0.44,0.5248897777003074,-0.08488977770030742,-0.003722067192871381,0.002493999332035471,0.0024888888888888894,0.9979509043643525,0.07453084456636921,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,kink,1000,45,2026083701,0,0.25,0.75,100,404,inference,63,LOO,0.4444444444444444,0.5248897777003074,-0.080445333255863,-0.004563197146212117,0.003959495866277447,0.003982477100756672,1.0058040809374127,0.07251857896109064,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,45,2026083701,0,0.25,0.75,100,404,inference,63,ZLZ,0.4126984126984127,0.5248897777003074,-0.11219136500189475,-0.004510266801943774,0.003959543861969419,0.003909329562171344,0.9873181604880368,0.07167697261023716,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,45,2026083701,1,0.5,0.8,550,915,balance,100,LOO,0.65,0.5703920683309691,0.0796079316690309,-0.0055137758482038945,0.0024548967569677674,0.0022979797979797976,0.9360800169935497,0.11128393928919479,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,kink,1000,45,2026083701,1,0.5,0.8,550,915,balance,100,ZLZ,0.68,0.5703920683309691,0.10960793166903093,-0.007328496667810547,0.002457243019400555,0.0021979797979797978,0.8944901992298652,0.14783962072764864,0.0,0.18377648252871737,1.0,0.4841441259762986,0.0
main,kink,1000,45,2026083701,1,0.5,0.8,550,915,inference,63,LOO,0.6984126984126984,0.5703920683309691,0.12802063008172926,-0.004082801434230676,0.0038943916799041626,0.0033972967920740584,0.8723562166601749,0.06542420353505954,0.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,kink,1000,45,2026083701,1,0.5,0.8,550,915,inference,63,ZLZ,0.7142857142857143,0.5703920683309691,0.1438936459547452,-0.0059482558853903855,0.003899041898494714,0.0032916392363396955,0.8442174570143717,0.09526002517232326,0.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,kink,1000,45,2026083701,2,0.75,0.25,404,100,balance,100,LOO,0.49,0.5248897777003074,-0.034889777700307434,-0.015147018137557366,0.002495357373925475,0.0025242424242424236,1.0115755164445681,0.30322204289802235,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,kink,1000,45,2026083701,2,0.75,0.25,404,100,balance,100,ZLZ,0.51,0.5248897777003074,-0.014889777700307416,-0.015133633330245866,0.0024954041688365004,0.0025242424242424236,1.011556546937793,0.3029512572652105,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,kink,1000,45,2026083701,2,0.75,0.25,404,100,inference,63,LOO,0.4603174603174603,0.5248897777003074,-0.06457231738284713,-0.015165974626074052,0.003961723781487363,0.004006859613618447,1.0113929780622257,0.2409507202365166,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,45,2026083701,2,0.75,0.25,404,100,inference,63,ZLZ,0.4603174603174603,0.5248897777003074,-0.06457231738284713,-0.015263858657266205,0.003961770644541608,0.004006859613618447,1.0113810144812296,0.24250442687917703,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,45,2026083701,3,0.5,0.2,550,567,balance,100,LOO,0.37,0.4202354766164946,-0.05023547661649458,-0.00710297790839759,0.002421501549850572,0.002354545454545454,0.9723493485646335,0.14434378467753875,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
main,kink,1000,45,2026083701,3,0.5,0.2,550,567,balance,100,ZLZ,0.37,0.4202354766164946,-0.05023547661649458,-0.007328496667810491,0.002421161218693109,0.0023545454545454546,0.9724860271041298,0.14893715039494307,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
main,kink,1000,45,2026083701,3,0.5,0.2,550,567,inference,63,LOO,0.3968253968253968,0.4202354766164946,-0.02341007979109777,-0.006622579501543213,0.00384632092138219,0.0038605645364477924,1.0037031790525903,0.10678356650972826,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,1000,45,2026083701,3,0.5,0.2,550,567,inference,63,ZLZ,0.3968253968253968,0.4202354766164946,-0.02341007979109777,-0.00594825588539033,0.0038483486355188807,0.0038605645364477924,1.0031743228293204,0.09588538983315188,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,1000,46,2026083701,0,0.25,0.75,788,603,balance,100,LOO,0.53,0.5249639480591495,0.00503605194085055,0.0023779916352939523,0.0024904694608207318,0.002516161616161616,1.01031618967631,0.047650746896785334,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,46,2026083701,0,0.25,0.75,788,603,balance,100,ZLZ,0.54,0.5249639480591495,0.015036051940850559,0.0014202147140034427,0.0024911333423572883,0.0025090909090909087,1.0072085931444472,0.028454798892570313,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,46,2026083701,0,0.25,0.75,788,603,inference,63,LOO,0.5238095238095238,0.5249639480591495,-0.0011544242496256407,0.001978465481192626,0.003953651049797232,0.004023114622192963,1.0175694747768127,0.03146511399931129,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,46,2026083701,0,0.25,0.75,788,603,inference,63,ZLZ,0.47619047619047616,0.5249639480591495,-0.04877347186867331,0.0020208930419731708,0.003953855459322805,0.0040231146221929625,1.0175168676707318,0.03213904251940916,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,46,2026083701,1,0.5,0.8,52,75,balance,100,LOO,0.55,0.5699059041622806,-0.019905904162280552,-0.01588490024367295,0.0024689286802825647,0.0025,1.012584940166793,0.31969085967875677,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,kink,1000,46,2026083701,1,0.5,0.8,52,75,balance,100,ZLZ,0.57,0.5699059041622806,9.409583771935459e-05,-0.014907349153755023,0.002467935686803033,0.0024757575757575747,1.0031694055061355,0.30007754938561637,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
main,kink,1000,46,2026083701,1,0.5,0.8,52,75,inference,63,LOO,0.5555555555555556,0.5699059041622806,-0.014350348606725016,-0.012393603890281879,0.003913029917992911,0.003982477100756672,1.0177476748757859,0.19812579737459596,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,46,2026083701,1,0.5,0.8,52,75,inference,63,ZLZ,0.5714285714285714,0.5699059041622806,0.0015226672662908003,-0.012524363311576803,0.003913207438567879,0.003949967083607638,1.0093937379034554,0.20021159344448916,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,46,2026083701,2,0.75,0.25,603,788,balance,100,LOO,0.58,0.5249639480591495,0.05503605194085048,0.015990557628749902,0.00247828203249463,0.0024606060606060607,0.992867651196754,0.3212093989636974,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,kink,1000,46,2026083701,2,0.75,0.25,603,788,balance,100,ZLZ,0.57,0.5249639480591495,0.045036051940850474,0.015143152753953726,0.0024788857154637396,0.0024757575757575756,0.9987380863560389,0.3041501610823268,1.0,0.19504379792543253,1.0,0.5011627664853655,0.0
main,kink,1000,46,2026083701,2,0.75,0.25,603,788,inference,63,LOO,0.5714285714285714,0.5249639480591495,0.04646462336942192,0.0163048395927452,0.003935386662491509,0.003949967083607638,1.0037049526175144,0.2599099022237602,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,46,2026083701,2,0.75,0.25,603,788,inference,63,ZLZ,0.5714285714285714,0.5249639480591495,0.04646462336942192,0.016181696795874778,0.003935493026603908,0.003949967083607638,1.0036778256004737,0.25794343900877614,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,46,2026083701,3,0.5,0.2,52,798,balance,100,LOO,0.33,0.41991761640050973,-0.08991761640050971,-0.015449281495311273,0.002406939046434234,0.002233333333333333,0.9278728252973046,0.31490223295687153,1.0,0.1852485685006343,1.0,0.48636762829893676,0.0
main,kink,1000,46,2026083701,3,0.5,0.2,52,798,balance,100,ZLZ,0.35,0.41991761640050973,-0.06991761640050975,-0.01880570173592727,0.0023841672310811676,0.0022979797979797976,0.9638500890466958,0.3851422706441092,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,kink,1000,46,2026083701,3,0.5,0.2,52,798,inference,63,LOO,0.3492063492063492,0.41991761640050973,-0.07071126719416054,-0.01413645027922722,0.003824641153097895,0.0036655044335535884,0.9583917253477732,0.22858357628869932,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,1000,46,2026083701,3,0.5,0.2,52,798,inference,63,ZLZ,0.36507936507936506,0.41991761640050973,-0.05483825132114467,-0.012524363311576914,0.0038293444489956655,0.0037386519721389153,0.9763164483987498,0.2023920460689161,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,kink,1000,47,2026083701,0,0.25,0.75,634,458,balance,100,LOO,0.48,0.5247150945791239,-0.044715094579123926,0.004537255528133777,0.0024899936447563384,0.0025212121212121207,1.012537572745025,0.09092726311294666,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,47,2026083701,0,0.25,0.75,634,458,balance,100,ZLZ,0.51,0.5247150945791239,-0.0147150945791239,0.003764263567206494,0.002490330786178042,0.0025242424242424236,1.0136173227478853,0.0754312849090762,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,kink,1000,47,2026083701,0,0.25,0.75,634,458,inference,63,LOO,0.47619047619047616,0.5247150945791239,-0.048524618388647744,0.004755332060511375,0.003952459541700326,0.004023114622192963,1.017876231178888,0.0756392357574553,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,47,2026083701,0,0.25,0.75,634,458,inference,63,ZLZ,0.42857142857142855,0.5247150945791239,-0.09614366600769536,0.00431092582767334,0.003952627237820134,0.003949967083607637,0.9993269908715289,0.06856896924908089,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,1000,47,2026083701,1,0.5,0.8,198,301,balance,100,LOO,0.56,0.5704593809141891,-0.010459380914189076,-0.015292868170687868,0.002468213234051824,0.0024888888888888894,1.0083767701071453,0.3078205476450303,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
main,kink,1000,47,2026083701,1,0.5,0.8,198,301,balance,100,ZLZ,0.56,0.5704593809141891,-0.010459380914189076,-0.015510132035942203,0.002468438615343901,0.0024888888888888894,1.0082847000601387,0.3121794628820931,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
main,kink,1000,47,2026083701,1,0.5,0.8,198,301,inference,63,LOO,0.5714285714285714,0.5704593809141891,0.0009691905143822677,-0.014557934638783299,0.003916777091665999,0.003949967083607637,1.008473801588622,0.23261372562167343,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,47,2026083701,1,0.5,0.8,198,301,inference,63,ZLZ,0.5555555555555556,0.5704593809141891,-0.014903825358633549,-0.014481018641951171,0.003916473139987544,0.003982477100756672,1.0168529078101471,0.23139370313600463,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,47,2026083701,2,0.75,0.25,458,634,balance,100,LOO,0.49,0.5247150945791239,-0.03471509457912392,-0.006340578979772138,0.0024920234774532587,0.0025242424242424245,1.0129288295558485,0.12701436807349942,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,47,2026083701,2,0.75,0.25,458,634,balance,100,ZLZ,0.49,0.5247150945791239,-0.03471509457912392,-0.00664337913110713,0.0024922328442206557,0.002524242424242425,1.0128437357271804,0.13307446545695864,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,47,2026083701,2,0.75,0.25,458,634,inference,63,LOO,0.47619047619047616,0.5247150945791239,-0.048524618388647744,-0.010505924586522553,0.0039610746454548,0.004023114622192963,1.0156624104040433,0.16692745253622865,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,47,2026083701,2,0.75,0.25,458,634,inference,63,ZLZ,0.4603174603174603,0.5247150945791239,-0.06439763426166362,-0.010362905253995303,0.003961014591696322,0.004006859613618447,1.011574060347627,0.1646562826488327,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,47,2026083701,3,0.5,0.2,198,72,balance,100,LOO,0.38,0.4206332349095611,-0.04063323490956111,-0.015286994642684404,0.002409071159077683,0.00237979797979798,0.9878487693610054,0.3114564285002,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,kink,1000,47,2026083701,3,0.5,0.2,198,72,balance,100,ZLZ,0.37,0.4206332349095611,-0.05063323490956112,-0.015510132035942203,0.002408616558783437,0.002354545454545454,0.9775509704768892,0.31603243769731504,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
main,kink,1000,47,2026083701,3,0.5,0.2,198,72,inference,63,LOO,0.3492063492063492,0.4206332349095611,-0.07142688570321193,-0.01385594116573774,0.0038283174067808685,0.003665504433553588,0.9574714016818722,0.22394019991262673,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,1000,47,2026083701,3,0.5,0.2,198,72,inference,63,ZLZ,0.3968253968253968,0.4206332349095611,-0.023807838084164312,-0.01448101864195106,0.0038264123547685045,0.0038605645364477937,1.0089253793143147,0.2341009777388587,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,1000,48,2026083701,0,0.25,0.75,631,46,balance,100,LOO,0.54,0.524909592101167,0.01509040789883298,0.005281840708426078,0.0024892855315465107,0.0025090909090909087,1.00795624981281,0.10586391286492333,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,48,2026083701,0,0.25,0.75,631,46,balance,100,ZLZ,0.56,0.524909592101167,0.035090407898833,0.005483724041087323,0.0024891924715990206,0.002488888888888889,0.9998780396800989,0.10991231423081002,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,kink,1000,48,2026083701,0,0.25,0.75,631,46,inference,63,LOO,0.5714285714285714,0.524909592101167,0.04651897932740434,0.007322068006392235,0.003949348946705668,0.003949967083607638,1.0001565161524877,0.116512093122411,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,48,2026083701,0,0.25,0.75,631,46,inference,63,ZLZ,0.5555555555555556,0.524909592101167,0.030645963454388525,0.008159522593843782,0.003948665061312306,0.003982477100756672,1.0085629038977364,0.12984929643242354,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,48,2026083701,1,0.5,0.8,195,224,balance,100,LOO,0.48,0.5701920322279459,-0.09019203222794592,-0.014560857077865141,0.0024670778586903795,0.0025212121212121207,1.0219426648133747,0.2931537886352051,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,48,2026083701,1,0.5,0.8,195,224,balance,100,ZLZ,0.51,0.5701920322279459,-0.06019203222794589,-0.014638507314567395,0.0024671971488764155,0.0025242424242424245,1.0231214904702641,0.294709996189399,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,48,2026083701,1,0.5,0.8,195,224,inference,63,LOO,0.49206349206349204,0.5701920322279459,-0.07812854016445386,-0.014500414262806127,0.003916038799282481,0.004031242126480222,1.029418331406433,0.23171647692741407,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,48,2026083701,1,0.5,0.8,195,224,inference,63,ZLZ,0.5238095238095238,0.5701920322279459,-0.046382508418422064,-0.014504399056163741,0.003915958011037698,0.004023114622192963,1.0273640858388238,0.23178254474603638,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,48,2026083701,2,0.75,0.25,46,631,balance,100,LOO,0.59,0.524909592101167,0.06509040789883291,0.013484173042659253,0.0024805421999744295,0.002443434343434343,0.9850404252181362,0.2707391164565751,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,kink,1000,48,2026083701,2,0.75,0.25,46,631,balance,100,ZLZ,0.6,0.524909592101167,0.07509040789883292,0.015141336285869555,0.002479119738992119,0.0024242424242424247,0.9778641935334659,0.3040993231536369,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,48,2026083701,2,0.75,0.25,46,631,inference,63,LOO,0.5555555555555556,0.524909592101167,0.030645963454388525,0.015345471317373627,0.0039362379928595155,0.003982477100756672,1.0117470305355103,0.2445904845220336,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,48,2026083701,2,0.75,0.25,46,631,inference,63,ZLZ,0.5396825396825397,0.524909592101167,0.014772947581372597,0.013932764407252218,0.003937694911841656,0.004006859613618446,1.0175647690654737,0.22203235296513368,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,1000,48,2026083701,3,0.5,0.2,195,686,balance,100,LOO,0.32,0.4200851624306966,-0.1000851624306966,-0.014480855010222782,0.0024089745429058764,0.0021979797979797973,0.9124130449832142,0.2950380981674495,0.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,kink,1000,48,2026083701,3,0.5,0.2,195,686,balance,100,ZLZ,0.34,0.4200851624306966,-0.08008516243069658,-0.014638507314567395,0.0024086557398921467,0.002266666666666667,0.941050490996344,0.2982698995034443,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,kink,1000,48,2026083701,3,0.5,0.2,195,686,inference,63,LOO,0.2698412698412698,0.4200851624306966,-0.15024389258942678,-0.014552327821880429,0.0038236663952918885,0.0031778541763180794,0.8311013168489273,0.23533822441462024,0.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,kink,1000,48,2026083701,3,0.5,0.2,195,686,inference,63,ZLZ,0.25396825396825395,0.4200851624306966,-0.16611690846244265,-0.014504399056163741,0.0038236742053764125,0.0030559416120091998,0.7992160021667863,0.23456288751733576,0.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,kink,1000,49,2026083701,0,0.25,0.75,551,523,balance,100,LOO,0.52,0.5248182029804054,-0.004818202980405362,-0.006462320049282266,0.002494900443810711,0.0025212121212121207,1.010546183302297,0.12937842285271003,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,49,2026083701,0,0.25,0.75,551,523,balance,100,ZLZ,0.53,0.5248182029804054,0.005181797019594647,-0.0065480070175584215,0.0024949558416266044,0.002516161616161616,1.008499458860637,0.13109245735094593,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,49,2026083701,0,0.25,0.75,551,523,inference,63,LOO,0.6190476190476191,0.5248182029804054,0.09422941606721369,-0.007424050223382994,0.003961164774220065,0.0038036720064369835,0.9602407936150317,0.1179585558891404,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,49,2026083701,0,0.25,0.75,551,523,inference,63,ZLZ,0.5873015873015873,0.5248182029804054,0.062483384321181945,-0.00804807722470724,0.003961502162450495,0.003909329562171343,0.9868300967310644,0.12786809243036923,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,49,2026083701,1,0.5,0.8,756,1,balance,100,LOO,0.57,0.5696916587212733,0.00030834127872669814,-0.005067639255714629,0.002454907599416463,0.002475757575757575,1.0084931817173355,0.10227938701553228,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
main,kink,1000,49,2026083701,1,0.5,0.8,756,1,balance,100,ZLZ,0.6,0.5696916587212733,0.030308341278726725,-0.0056507413340519674,0.00245620147325853,0.0024242424242424247,0.9869884252720903,0.11401800398362898,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,49,2026083701,1,0.5,0.8,756,1,inference,63,LOO,0.5873015873015873,0.5696916587212733,0.01760992858031407,-0.005334259234445637,0.0038978285436548654,0.003909329562171343,1.0029506219649398,0.08544029750632917,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,49,2026083701,1,0.5,0.8,756,1,inference,63,ZLZ,0.5873015873015873,0.5696916587212733,0.01760992858031407,-0.005000101896728726,0.0038967570969134124,0.003909329562171343,1.0032263918292184,0.0800990171931846,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,49,2026083701,2,0.75,0.25,523,551,balance,100,LOO,0.51,0.5248182029804054,-0.01481820298040537,-0.01053357166240465,0.002493545024944396,0.0025242424242424245,1.012310745942401,0.21094393683224352,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,49,2026083701,2,0.75,0.25,523,551,balance,100,ZLZ,0.51,0.5248182029804054,-0.01481820298040537,-0.010995547017465301,0.0024938287152772016,0.0025242424242424245,1.01219558856585,0.22018287050583496,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,49,2026083701,2,0.75,0.25,523,551,inference,63,LOO,0.5079365079365079,0.5248182029804054,-0.01688169504389747,-0.0072798412395996825,0.003957632610290312,0.004031242126480222,1.0185993808517033,0.11571886631986775,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,49,2026083701,2,0.75,0.25,523,551,inference,63,ZLZ,0.5238095238095238,0.5248182029804054,-0.0010086791708815435,-0.008880419398220485,0.003958355538071077,0.004023114622192963,1.0163600978989988,0.14114843815316203,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,49,2026083701,3,0.5,0.2,756,567,balance,100,LOO,0.42,0.41986715609103986,0.000132843908960123,-0.004948880436911829,0.002424726376212327,0.002460606060606061,1.0147974158015232,0.10050220568707566,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
main,kink,1000,49,2026083701,3,0.5,0.2,756,567,balance,100,ZLZ,0.44,0.41986715609103986,0.02013284390896014,-0.009549036141556722,0.0023998393836162195,0.0024888888888888894,1.0371064438231217,0.19492540667210828,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,kink,1000,49,2026083701,3,0.5,0.2,756,567,inference,63,LOO,0.3968253968253968,0.41986715609103986,-0.023041759265643058,-0.0036139996868978508,0.0038521363735374205,0.003860564536447793,1.0021879191422896,0.0582287254098064,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,1000,49,2026083701,3,0.5,0.2,756,567,inference,63,ZLZ,0.42857142857142855,0.41986715609103986,0.008704272480388686,-0.011187871432450314,0.003788213993932797,0.003949967083607637,1.0426990370485678,0.1817733515829593,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,1000,50,2026083701,0,0.25,0.75,243,189,balance,100,LOO,0.51,0.5254332152944124,-0.015433215294412439,0.01586211002697646,0.002480995730238694,0.0025242424242424245,1.0174311843735298,0.3184549102063455,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,50,2026083701,0,0.25,0.75,243,189,balance,100,ZLZ,0.52,0.5254332152944124,-0.00543321529441243,0.014599362279819506,0.002482316788441738,0.0025212121212121207,1.0156689641513479,0.2930254107295664,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,50,2026083701,0,0.25,0.75,243,189,inference,63,LOO,0.5396825396825397,0.5254332152944124,0.014249324388127205,0.013376068219770332,0.003941277319989421,0.004006859613618446,1.0166398576665496,0.2130639518669062,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,1000,50,2026083701,0,0.25,0.75,243,189,inference,63,ZLZ,0.5396825396825397,0.5254332152944124,0.014249324388127205,0.013227972826158618,0.003941947134704883,0.004006859613618446,1.0164671104647938,0.21068707618506616,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,1000,50,2026083701,1,0.5,0.8,466,452,balance,100,LOO,0.62,0.5700559532771481,0.04994404672285191,-0.019768361380470112,0.0024730863973064948,0.00237979797979798,0.9622785448942999,0.39751271738853633,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,kink,1000,50,2026083701,1,0.5,0.8,466,452,balance,100,ZLZ,0.65,0.5700559532771481,0.07994404672285194,-0.019391396788331683,0.0024726642639474015,0.0022979797979797976,0.9293537466794077,0.3899657962436776,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,kink,1000,50,2026083701,1,0.5,0.8,466,452,inference,63,LOO,0.6507936507936508,0.5700559532771481,0.08073769751650273,-0.01896589494298273,0.003924194988337887,0.003665504433553588,0.934078057906631,0.3027596894968347,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,1000,50,2026083701,1,0.5,0.8,466,452,inference,63,ZLZ,0.6507936507936508,0.5700559532771481,0.08073769751650273,-0.01862886932494945,0.003923841281540602,0.003665504433553588,0.9341622584984924,0.29739302627972064,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,1000,50,2026083701,2,0.75,0.25,189,243,balance,100,LOO,0.59,0.5254332152944124,0.06456678470558752,0.0008568130409796204,0.0024896785881512017,0.002443434343434343,0.981425616568764,0.01717174481203579,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,kink,1000,50,2026083701,2,0.75,0.25,189,243,balance,100,ZLZ,0.59,0.5254332152944124,0.06456678470558752,-0.00012502561685967528,0.002490266127765526,0.002443434343434343,0.9811940644379223,0.002505394532149098,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,kink,1000,50,2026083701,2,0.75,0.25,189,243,inference,63,LOO,0.5873015873015873,0.5254332152944124,0.06186837200717488,0.001238181573776309,0.003952450336143547,0.003909329562171344,0.9890901161798591,0.01969477963736465,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,50,2026083701,2,0.75,0.25,189,243,inference,63,ZLZ,0.5873015873015873,0.5254332152944124,0.06186837200717488,0.0013085287576491966,0.003952426374566719,0.003909329562171343,0.9890961125366692,0.020813800007714184,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,50,2026083701,3,0.5,0.2,466,503,balance,100,LOO,0.4,0.42002441346851555,-0.020024413468515523,-0.019930414167520727,0.0023984216719686357,0.0024242424242424247,1.010765726717519,0.40696171408946397,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,50,2026083701,3,0.5,0.2,466,503,balance,100,ZLZ,0.4,0.42002441346851555,-0.020024413468515523,-0.019391396788331794,0.00239959526304868,0.0024242424242424247,1.010271382667438,0.39585860971094705,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,50,2026083701,3,0.5,0.2,466,503,inference,63,LOO,0.38095238095238093,0.42002441346851555,-0.039072032516134614,-0.018422432497237573,0.0038120413442712083,0.0038036720064369843,0.9978044997211791,0.2983789441137069,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,50,2026083701,3,0.5,0.2,466,503,inference,63,ZLZ,0.36507936507936506,0.42002441346851555,-0.054945048389150486,-0.018628869324949504,0.0038114905870816037,0.0037386519721389158,0.9808897298108089,0.3017442969113659,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,kink,1000,51,2026083701,0,0.25,0.75,612,482,balance,100,LOO,0.61,0.5250120097054888,0.0849879902945112,-0.0033119765284047586,0.002493846635741373,0.002403030303030303,0.9635838341422018,0.06632120055459069,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,kink,1000,51,2026083701,0,0.25,0.75,612,482,balance,100,ZLZ,0.61,0.5250120097054888,0.0849879902945112,-0.00363995852575405,0.0024939941794452874,0.002403030303030303,0.9635268289057449,0.07288677213352611,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,kink,1000,51,2026083701,0,0.25,0.75,612,482,inference,63,LOO,0.6190476190476191,0.5250120097054888,0.09403560934213029,-0.004426415617842294,0.00395913902696842,0.0038036720064369835,0.9607321138579767,0.07034800945859006,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,51,2026083701,0,0.25,0.75,612,482,inference,63,ZLZ,0.6507936507936508,0.5250120097054888,0.12578164108816203,-0.0050452369505723516,0.003959536328741237,0.003665504433553588,0.9257408265070461,0.08017877225575687,0.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,1000,51,2026083701,1,0.5,0.8,540,647,balance,100,LOO,0.47,0.5698290102306736,-0.09982901023067359,-0.0066672410471496635,0.002458079606447879,0.002516161616161616,1.0236290189957151,0.1344770535741846,0.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,51,2026083701,1,0.5,0.8,540,647,balance,100,ZLZ,0.48,0.5698290102306736,-0.08982901023067358,-0.007702404523955431,0.0024596705208092436,0.0025212121212121207,1.025020261812395,0.15530586456712,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,51,2026083701,1,0.5,0.8,540,647,inference,63,LOO,0.4603174603174603,0.5698290102306736,-0.10951154991321327,-0.006905703705218591,0.003902591028992977,0.004006859613618447,1.0267177841210728,0.11054304405852841,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,51,2026083701,1,0.5,0.8,540,647,inference,63,ZLZ,0.4444444444444444,0.5698290102306736,-0.12538456578622914,-0.007089092734243185,0.003902846371911395,0.003982477100756672,1.0204032445187634,0.11347493150897506,0.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,51,2026083701,2,0.75,0.25,482,612,balance,100,LOO,0.55,0.5250120097054888,0.024987990294511264,-0.01979375041544762,0.002495070761734508,0.0025000000000000005,1.0019755905688486,0.3962658588304783,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,kink,1000,51,2026083701,2,0.75,0.25,482,612,balance,100,ZLZ,0.54,0.5250120097054888,0.014987990294511255,-0.019655717942714368,0.002494971883303024,0.0025090909090909087,1.0056589919439063,0.3935102811518549,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,51,2026083701,2,0.75,0.25,482,612,inference,63,LOO,0.5079365079365079,0.5250120097054888,-0.017075501768980872,-0.018237817275626123,0.003962691017234033,0.004031242126480222,1.0172991305524592,0.2897195186599508,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,51,2026083701,2,0.75,0.25,482,612,inference,63,ZLZ,0.5079365079365079,0.5250120097054888,-0.017075501768980872,-0.017351576456451467,0.003962346530605675,0.004031242126480222,1.017387574595606,0.2756529921309524,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,51,2026083701,3,0.5,0.2,540,334,balance,100,LOO,0.5,0.4197977042058705,0.08020229579412952,-0.006918949600397406,0.002422043662568794,0.0025252525252525255,1.0426123047568305,0.14058830118122323,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,51,2026083701,3,0.5,0.2,540,334,balance,100,ZLZ,0.51,0.4197977042058705,0.09020229579412953,-0.007702404523955542,0.002420995308795501,0.0025242424242424245,1.0426465574186887,0.15654144908875167,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,51,2026083701,3,0.5,0.2,540,334,inference,63,LOO,0.5079365079365079,0.4197977042058705,0.08813880373063743,-0.006679603560914293,0.0038456561318402824,0.004031242126480222,1.048258603545796,0.10771234065114864,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,51,2026083701,3,0.5,0.2,540,334,inference,63,ZLZ,0.47619047619047616,0.4197977042058705,0.05639277198460568,-0.00708909273424313,0.0038443782883597704,0.004023114622192963,1.0464929100173053,0.1143345796916719,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,52,2026083701,0,0.25,0.75,799,213,balance,100,LOO,0.56,0.5250659784941286,0.03493402150587144,0.012080178651177498,0.002484069342518478,0.0024888888888888894,1.0019401818974687,0.24237705235673818,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
main,kink,1000,52,2026083701,0,0.25,0.75,799,213,balance,100,ZLZ,0.58,0.5250659784941286,0.054934021505871344,0.011520896642438938,0.0024843874780018592,0.002460606060606061,0.9904276536545237,0.2311408013655598,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,kink,1000,52,2026083701,0,0.25,0.75,799,213,inference,63,LOO,0.5079365079365079,0.5250659784941286,-0.017129470557620707,0.0117532180240153,0.003943069677168188,0.004031242126480222,1.022361372364933,0.18717143358836857,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,52,2026083701,0,0.25,0.75,799,213,inference,63,ZLZ,0.5396825396825397,0.5250659784941286,0.014616561188411037,0.012309194292952186,0.003942638337966816,0.004006859613618446,1.0162889086308504,0.19603614628582133,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,1000,52,2026083701,1,0.5,0.8,668,973,balance,100,LOO,0.6,0.5700877951351632,0.02991220486483681,-0.009502036392523117,0.0024608370246605444,0.0024242424242424242,0.9851292060175467,0.19154695975945246,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,52,2026083701,1,0.5,0.8,668,973,balance,100,ZLZ,0.58,0.5700877951351632,0.009912204864836793,-0.010545426934445268,0.002462381224650007,0.002460606060606061,0.999279086428139,0.2125134987512417,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,kink,1000,52,2026083701,1,0.5,0.8,668,973,inference,63,LOO,0.6190476190476191,0.5700877951351632,0.0489598239124559,-0.009314149048163856,0.0039057814499581806,0.0038036720064369843,0.9738568466184175,0.14903532334356662,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,52,2026083701,1,0.5,0.8,668,973,inference,63,ZLZ,0.6349206349206349,0.5700877951351632,0.06483283978547172,-0.009308075754955736,0.0039058771743422987,0.0037386519721389158,0.9571862619485617,0.14893631974090507,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,kink,1000,52,2026083701,2,0.75,0.25,213,799,balance,100,LOO,0.56,0.5250659784941286,0.03493402150587144,-0.007625234119853497,0.002492718349414656,0.0024888888888888894,0.9984637411897473,0.15272726590984,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
main,kink,1000,52,2026083701,2,0.75,0.25,213,799,balance,100,ZLZ,0.56,0.5250659784941286,0.03493402150587144,-0.007823488023004033,0.0024926974731170563,0.0024888888888888894,0.9984721033060605,0.15669878725110728,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
main,kink,1000,52,2026083701,2,0.75,0.25,213,799,inference,63,LOO,0.5714285714285714,0.5250659784941286,0.04636259293444278,-0.00574820582713953,0.003957891754110842,0.003949967083607637,0.997997754613937,0.09136931193613398,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,52,2026083701,2,0.75,0.25,213,799,inference,63,ZLZ,0.5714285714285714,0.5250659784941286,0.04636259293444278,-0.007127664102755893,0.003958905341891549,0.003949967083607638,0.9977422399597862,0.11328167608670298,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,52,2026083701,3,0.5,0.2,668,0,balance,100,LOO,0.44,0.42021154375071007,0.019788456249289932,-0.009709175377541068,0.002417504257131168,0.0024888888888888894,1.0295282341477376,0.1974689068864565,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,kink,1000,52,2026083701,3,0.5,0.2,668,0,balance,100,ZLZ,0.45,0.42021154375071007,0.02978845624928994,-0.010545426934445323,0.002416232056248978,0.002500000000000001,1.034668832215175,0.21453336560862138,1.0,0.19599639845400546,1.0,0.5026016155255952,0.0
main,kink,1000,52,2026083701,3,0.5,0.2,668,0,inference,63,LOO,0.4444444444444444,0.42021154375071007,0.02423290069373435,-0.009627780619751392,0.0038371877419150807,0.003982477100756672,1.0378635002021246,0.15542456537589172,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,52,2026083701,3,0.5,0.2,668,0,inference,63,ZLZ,0.47619047619047616,0.42021154375071007,0.055978932439766094,-0.00930807575495568,0.00383851181359235,0.004023114622192963,1.0480922861685422,0.15023754159211652,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,53,2026083701,0,0.25,0.75,981,90,balance,100,LOO,0.57,0.5243807804482452,0.04561921955175474,0.000424103979474455,0.002491664881933883,0.002475757575757575,0.9936157922794331,0.008496254872114925,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
main,kink,1000,53,2026083701,0,0.25,0.75,981,90,balance,100,ZLZ,0.55,0.5243807804482452,0.025619219551754835,-0.0002948291239094347,0.0024919980662450065,0.0025,1.0032110513500723,0.005906042005081962,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,kink,1000,53,2026083701,0,0.25,0.75,981,90,inference,63,LOO,0.5396825396825397,0.5243807804482452,0.015301759234294443,-0.0010422775671039552,0.003956542104307541,0.004006859613618446,1.0127175467831173,0.01657011393871237,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,1000,53,2026083701,0,0.25,0.75,981,90,inference,63,ZLZ,0.5238095238095238,0.5243807804482452,-0.0005712566387213736,-0.0007168649673350291,0.003955915071702258,0.004023114622192963,1.0169871064653035,0.011397612237861671,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,53,2026083701,1,0.5,0.8,761,190,balance,100,LOO,0.59,0.5699282746214411,0.020071725378558836,-0.016564547886815273,0.00246987845537192,0.002443434343434343,0.9892933549502966,0.33330497478554827,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,kink,1000,53,2026083701,1,0.5,0.8,761,190,balance,100,ZLZ,0.57,0.5699282746214411,7.172537855881789e-05,-0.015760836731093963,0.0024686944669385746,0.002475757575757575,1.0028610704619756,0.31720907119974656,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
main,kink,1000,53,2026083701,1,0.5,0.8,761,190,inference,63,LOO,0.6349206349206349,0.5699282746214411,0.06499236029919375,-0.0167674358257901,0.003920550575044288,0.0037386519721389166,0.953603811652572,0.2677892398896223,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,kink,1000,53,2026083701,1,0.5,0.8,761,190,inference,63,ZLZ,0.6349206349206349,0.5699282746214411,0.06499236029919375,-0.016499961495925253,0.0039201356310085075,0.0037386519721389153,0.9537047500514917,0.2635314090580858,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,kink,1000,53,2026083701,2,0.75,0.25,90,981,balance,100,LOO,0.51,0.5243807804482452,-0.0143807804482452,-0.01599172208213806,0.002494582114491363,0.0025242424242424236,1.0118898911279608,0.32018157123458985,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,kink,1000,53,2026083701,2,0.75,0.25,90,981,balance,100,ZLZ,0.51,0.5243807804482452,-0.0143807804482452,-0.016304150052306676,0.0024947026231160858,0.0025242424242424245,1.0118410109696527,0.3264290279642343,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,53,2026083701,2,0.75,0.25,90,981,inference,63,LOO,0.5238095238095238,0.5243807804482452,-0.0005712566387213736,-0.015132092196081914,0.003960100430686475,0.004023114622192963,1.0159122710672177,0.2404616809104414,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,53,2026083701,2,0.75,0.25,90,981,inference,63,ZLZ,0.5238095238095238,0.5243807804482452,-0.0005712566387213736,-0.017211611702555474,0.0039607427407855715,0.004023114622192963,1.015747521485079,0.2734848180030761,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,53,2026083701,3,0.5,0.2,761,404,balance,100,LOO,0.3,0.4199646595236619,-0.11996465952366192,-0.016988009113691027,0.002404052298631661,0.0021212121212121206,0.8823485755361781,0.34647390404166306,0.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,kink,1000,53,2026083701,3,0.5,0.2,761,404,balance,100,ZLZ,0.27,0.4199646595236619,-0.1499646595236619,-0.01576083673109413,0.0024062665045390423,0.001990909090909091,0.8273851159684743,0.32129754509562924,0.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,kink,1000,53,2026083701,3,0.5,0.2,761,404,inference,63,LOO,0.2698412698412698,0.4199646595236619,-0.15012338968239208,-0.016919629478744258,0.003816325163937054,0.0031778541763180794,0.832700055631448,0.27388494643840366,0.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,kink,1000,53,2026083701,3,0.5,0.2,761,404,inference,63,ZLZ,0.30158730158730157,0.4199646595236619,-0.11837735793636034,-0.016499961495925253,0.003817524839207905,0.0033972967920740584,0.8899213325823337,0.26704963885509764,0.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,kink,1000,54,2026083701,0,0.25,0.75,561,120,balance,100,LOO,0.63,0.5248735193574702,0.10512648064252983,0.0012830313084444267,0.002491466440985617,0.0023545454545454546,0.9450440173755675,0.02570453390123675,0.0,0.19020924693703933,1.0,0.49386045156852143,0.0
main,kink,1000,54,2026083701,0,0.25,0.75,561,120,balance,100,ZLZ,0.64,0.5248735193574702,0.11512648064252984,0.0008044198414500769,0.0024918881773116986,0.0023272727272727277,0.9339394714667488,0.016114561764324468,0.0,0.18910444041685204,1.0,0.49219170401534473,0.0
main,kink,1000,54,2026083701,0,0.25,0.75,561,120,inference,63,LOO,0.6507936507936508,0.5248735193574702,0.12592013143618064,1.584239032492718e-05,0.003955862670805779,0.0036655044335535884,0.9266005265058792,0.00025188372425506976,0.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,1000,54,2026083701,0,0.25,0.75,561,120,inference,63,ZLZ,0.6825396825396826,0.5248735193574702,0.15766616318221238,-0.00042370921421452934,0.003956170439906339,0.0034948268435211604,0.8833863193224555,0.006736439468443248,0.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,kink,1000,54,2026083701,1,0.5,0.8,800,36,balance,100,LOO,0.58,0.5698024526780743,0.010197547321925682,-0.014324914877602013,0.002466615719296793,0.002460606060606061,0.9975636015599362,0.2884305795027258,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,kink,1000,54,2026083701,1,0.5,0.8,800,36,balance,100,ZLZ,0.59,0.5698024526780743,0.02019754732192569,-0.013766747335273721,0.002466046490229457,0.0024434343434343426,0.9908306080665129,0.27722392745004104,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,kink,1000,54,2026083701,1,0.5,0.8,800,36,inference,63,LOO,0.6190476190476191,0.5698024526780743,0.04924516636954479,-0.0162301048663972,0.003918971951939686,0.0038036720064369843,0.9705790327369823,0.25925983976946904,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,54,2026083701,1,0.5,0.8,800,36,inference,63,ZLZ,0.6031746031746031,0.5698024526780743,0.03337215049652886,-0.016192299751439654,0.0039189671538250245,0.003860564536447792,0.9850974465758842,0.2586560988664895,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,1000,54,2026083701,2,0.75,0.25,120,561,balance,100,LOO,0.5,0.5248735193574702,-0.024873519357470175,0.01856338136585578,0.002477130954511494,0.0025252525252525255,1.01942633297339,0.3729774743228266,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,54,2026083701,2,0.75,0.25,120,561,balance,100,ZLZ,0.48,0.5248735193574702,-0.04487351935747019,0.0167281962072503,0.002478506079976694,0.0025212121212121207,1.0172305573831104,0.33601148302153433,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,54,2026083701,2,0.75,0.25,120,561,inference,63,LOO,0.5238095238095238,0.5248735193574702,-0.0010639955479463392,0.01658341238869987,0.003936884409400003,0.0040231146221929625,1.02190316093281,0.2643002469181622,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,54,2026083701,2,0.75,0.25,120,561,inference,63,ZLZ,0.5396825396825397,0.5248735193574702,0.014809020325069477,0.016262128164584055,0.003937005944001776,0.004006859613618446,1.0177428407805924,0.2591757382345658,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,1000,54,2026083701,3,0.5,0.2,800,142,balance,100,LOO,0.48,0.4202974466290283,0.05970255337097169,-0.013540603022338282,0.0024105422106458743,0.0025212121212121207,1.04591079553699,0.2757913466493056,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,54,2026083701,3,0.5,0.2,800,142,balance,100,ZLZ,0.48,0.4202974466290283,0.05970255337097169,-0.013766747335273832,0.002410081391216963,0.0025212121212121207,1.046110778831018,0.2804241983602564,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,54,2026083701,3,0.5,0.2,800,142,inference,63,LOO,0.5079365079365079,0.4202974466290283,0.08763906130747962,-0.014680180552730293,0.0038220526557520393,0.004031242126480222,1.054732231491725,0.23745595424495614,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,54,2026083701,3,0.5,0.2,800,142,inference,63,ZLZ,0.49206349206349204,0.4202974466290283,0.07176604543446374,-0.01619229975143971,0.0038186215290861095,0.004031242126480222,1.0556799347027717,0.26203253989585606,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,55,2026083701,0,0.25,0.75,347,212,balance,100,LOO,0.52,0.5247369872413392,-0.004736987241339197,-0.012190665153196445,0.00249750793780172,0.0025212121212121207,1.0094911343630264,0.24393491357297156,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,55,2026083701,0,0.25,0.75,347,212,balance,100,ZLZ,0.5,0.5247369872413392,-0.024736987241339214,-0.012227291690659059,0.0024975328320363302,0.0025252525252525255,1.0110988303579553,0.24466659032788307,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,55,2026083701,0,0.25,0.75,347,212,inference,63,LOO,0.5396825396825397,0.5247369872413392,0.014945552441200438,-0.012462986766100248,0.003964586674955532,0.004006859613618447,1.010662634501083,0.1979352643183935,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,1000,55,2026083701,0,0.25,0.75,347,212,inference,63,ZLZ,0.5079365079365079,0.5247369872413392,-0.016800479304831306,-0.012453470386682985,0.003964547845572209,0.004031242126480222,1.0168226702024799,0.1977850951862903,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,55,2026083701,1,0.5,0.8,653,645,balance,100,LOO,0.52,0.5701218122752292,-0.05012181227522916,-0.02617118932749063,0.0024790312383882666,0.0025212121212121207,1.0170150670837363,0.5256328021202408,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,55,2026083701,1,0.5,0.8,653,645,balance,100,ZLZ,0.49,0.5701218122752292,-0.08012181227522919,-0.026349353540248588,0.002479235527481526,0.0025242424242424245,1.0181535381620712,0.5291893206164751,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,55,2026083701,1,0.5,0.8,653,645,inference,63,LOO,0.4444444444444444,0.5701218122752292,-0.12567736783078476,-0.026134189053789947,0.003934825467965997,0.003982477100756672,1.0121102278051757,0.4166259256818802,0.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,55,2026083701,1,0.5,0.8,653,645,inference,63,ZLZ,0.42857142857142855,0.5701218122752292,-0.14155038370380063,-0.02627843097281901,0.00393493637866542,0.003949967083607637,1.0038198088852746,0.41891949702507253,0.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,1000,55,2026083701,2,0.75,0.25,212,347,balance,100,LOO,0.54,0.5247369872413392,0.015263012758660821,-0.014502941258102364,0.002495408878595267,0.0025090909090909087,1.0054828812276022,0.29032553161900004,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,55,2026083701,2,0.75,0.25,212,347,balance,100,ZLZ,0.52,0.5247369872413392,-0.004736987241339197,-0.015114288219923111,0.0024953175844323306,0.0025212121212121207,1.0103772509524798,0.3025692481911725,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,55,2026083701,2,0.75,0.25,212,347,inference,63,LOO,0.5555555555555556,0.5247369872413392,0.030818568314216366,-0.014432202714553144,0.003961686374355334,0.003982477100756672,1.0052479485847037,0.22929393868849354,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,55,2026083701,2,0.75,0.25,212,347,inference,63,ZLZ,0.5714285714285714,0.5247369872413392,0.04669158418723218,-0.014391121337774648,0.003961688527614911,0.003949967083607638,0.9970413009691275,0.22864118958091567,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,55,2026083701,3,0.5,0.2,653,969,balance,100,LOO,0.5,0.42004733825402896,0.07995266174597104,-0.026616121386002056,0.002384759160509515,0.0025252525252525255,1.0589130202619679,0.5450326328587061,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,55,2026083701,3,0.5,0.2,653,969,balance,100,ZLZ,0.47,0.42004733825402896,0.049952661745971016,-0.03024705224465435,0.0023616096925257336,0.002516161616161616,1.065443466007539,0.6224134876039703,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,55,2026083701,3,0.5,0.2,653,969,inference,63,LOO,0.4603174603174603,0.42004733825402896,0.040270122063431335,-0.026556508759299602,0.003785459499863233,0.004006859613618447,1.0584869852030414,0.43163005546294014,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,55,2026083701,3,0.5,0.2,653,969,inference,63,ZLZ,0.47619047619047616,0.42004733825402896,0.05614313793644721,-0.032465254313145675,0.003726393696368143,0.0040231146221929625,1.0796268322678875,0.5318319705443306,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,56,2026083701,0,0.25,0.75,929,478,balance,100,LOO,0.53,0.5246461776390288,0.005353822360971261,-0.001889022726994094,0.002492939144508028,0.002516161616161616,1.0093152982513622,0.037833920286734414,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,56,2026083701,0,0.25,0.75,929,478,balance,100,ZLZ,0.49,0.5246461776390288,-0.034646177639028775,-0.0025494913436624467,0.002493260555744098,0.0025242424242424236,1.0124262457956703,0.05105869476312857,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,kink,1000,56,2026083701,0,0.25,0.75,929,478,inference,63,LOO,0.5079365079365079,0.5246461776390288,-0.016709669702520857,-0.00016898167924206398,0.003955801329870807,0.004031242126480222,1.019070926550267,0.00268671985937715,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,56,2026083701,0,0.25,0.75,929,478,inference,63,ZLZ,0.5238095238095238,0.5246461776390288,-0.0008366538295049297,-0.0007834300692507457,0.0039561774484869385,0.004023114622192963,1.0169196590844591,0.012455534096265153,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,56,2026083701,1,0.5,0.8,828,937,balance,100,LOO,0.55,0.57002953928676,-0.02002953928675999,-0.000527142758816046,0.0024488541396501516,0.0024999999999999996,1.0208856295365778,0.010652383324270119,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,kink,1000,56,2026083701,1,0.5,0.8,828,937,balance,100,ZLZ,0.57,0.57002953928676,-2.9539286760082994e-05,-0.0007747285658354919,0.0024493853308304083,0.002475757575757575,1.0107668828563718,0.015653844425816178,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
main,kink,1000,56,2026083701,1,0.5,0.8,828,937,inference,63,LOO,0.5555555555555556,0.57002953928676,-0.014473983731204454,0.0009155665257269963,0.003884619084557154,0.003982477100756672,1.0251911484934368,0.014689793344916893,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,56,2026083701,1,0.5,0.8,828,937,inference,63,ZLZ,0.5714285714285714,0.57002953928676,0.0013990321418113627,-5.84704680051118e-06,0.0038864707111897633,0.003949967083607638,1.0163377977441226,9.379050417069679e-05,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,56,2026083701,2,0.75,0.25,478,929,balance,100,LOO,0.56,0.5246461776390288,0.03535382236097129,0.001959858307065021,0.002489121938074996,0.0024888888888888894,0.9999063729331449,0.039282723291670874,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
main,kink,1000,56,2026083701,2,0.75,0.25,478,929,balance,100,ZLZ,0.57,0.5246461776390288,0.045353822360971185,0.002128571773719501,0.00248900867914721,0.0024757575757575756,0.9946761521963939,0.04266532845171581,1.0,0.19504379792543253,1.0,0.5011627664853655,0.0
main,kink,1000,56,2026083701,2,0.75,0.25,478,929,inference,63,LOO,0.6190476190476191,0.5246461776390288,0.0944014414085903,0.0009704853001326619,0.003952840004130862,0.0038036720064369835,0.9622630823564847,0.015435984844278015,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,56,2026083701,2,0.75,0.25,478,929,inference,63,ZLZ,0.6507936507936508,0.5246461776390288,0.12614747315462205,0.0004204987797172821,0.003952865390580186,0.003665504433553588,0.9273031260534728,0.006688191925102216,0.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,1000,56,2026083701,3,0.5,0.2,828,771,balance,100,LOO,0.49,0.4199885779986614,0.07001142200133859,-0.0005562712385114854,0.002432359199857348,0.0025242424242424245,1.0377753517615593,0.011279055943331652,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,56,2026083701,3,0.5,0.2,828,771,balance,100,ZLZ,0.5,0.4199885779986614,0.0800114220013386,-0.0007747285658354364,0.0024320835976756982,0.0025252525252525255,1.0383082751209158,0.015709426121618356,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,56,2026083701,3,0.5,0.2,828,771,inference,63,LOO,0.4444444444444444,0.4199885779986614,0.024455866445783014,0.000558531861148126,0.0038642061325641504,0.003982477100756672,1.0306067958424467,0.008984994374826753,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,56,2026083701,3,0.5,0.2,828,771,inference,63,ZLZ,0.49206349206349204,0.4199885779986614,0.07207491406483063,-5.847046800344646e-06,0.0038626699830785617,0.004031242126480222,1.04364135277933,9.407901628171624e-05,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,57,2026083701,0,0.25,0.75,183,761,balance,100,LOO,0.51,0.5251815108960132,-0.015181510896013162,-0.013161467028647511,0.0024977705215637534,0.0025242424242424245,1.0105982124659307,0.2633467919631123,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,57,2026083701,0,0.25,0.75,183,761,balance,100,ZLZ,0.49,0.5251815108960132,-0.03518151089601318,-0.013006902293261069,0.002497709450471094,0.0025242424242424245,1.010622922440529,0.2602572996341617,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,57,2026083701,0,0.25,0.75,183,761,inference,63,LOO,0.47619047619047616,0.5251815108960132,-0.04899103470553701,-0.01394224670013855,0.00396505199610752,0.0040231146221929625,1.0146435976482635,0.22141565275459404,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,57,2026083701,0,0.25,0.75,183,761,inference,63,ZLZ,0.4603174603174603,0.5251815108960132,-0.06486405057855288,-0.013891158738919773,0.003965124864060217,0.004006859613618447,1.0105254565717494,0.2206023020630745,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,57,2026083701,1,0.5,0.8,532,515,balance,100,LOO,0.47,0.5703669050867386,-0.10036690508673862,-0.024859381039677553,0.002477750063989324,0.002516161616161615,1.0155025935547535,0.4994149779857324,0.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,57,2026083701,1,0.5,0.8,532,515,balance,100,ZLZ,0.44,0.5703669050867386,-0.1303669050867386,-0.02500916808508835,0.0024779402001617063,0.0024888888888888894,1.00441846366045,0.5024048632927753,0.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,kink,1000,57,2026083701,1,0.5,0.8,532,515,inference,63,LOO,0.4126984126984127,0.5703669050867386,-0.15766849238832592,-0.025328995091534523,0.0039339229717313615,0.003909329562171343,0.9937483754164117,0.4038360021360496,0.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,57,2026083701,1,0.5,0.8,532,515,inference,63,ZLZ,0.4126984126984127,0.5703669050867386,-0.15766849238832592,-0.026940241446240076,0.003936304693504656,0.003909329562171343,0.993147092658293,0.4293951449207659,0.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,57,2026083701,2,0.75,0.25,761,183,balance,100,LOO,0.44,0.5251815108960132,-0.08518151089601317,0.0018775344250704373,0.002488867630468759,0.0024888888888888894,1.0000085414024718,0.03763457438831785,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,kink,1000,57,2026083701,2,0.75,0.25,761,183,balance,100,ZLZ,0.44,0.5251815108960132,-0.08518151089601317,0.00276092587335508,0.0024883839352103612,0.0024888888888888894,1.0002029243443438,0.05534725062832934,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,kink,1000,57,2026083701,2,0.75,0.25,761,183,inference,63,LOO,0.38095238095238093,0.5251815108960132,-0.14422912994363224,0.003959676463410888,0.00394931167792291,0.0038036720064369835,0.9631227709121899,0.06300847919762924,0.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,57,2026083701,2,0.75,0.25,761,183,inference,63,ZLZ,0.38095238095238093,0.5251815108960132,-0.14422912994363224,0.004835972735548699,0.003948714872302606,0.0038036720064369835,0.9632683365205744,0.07695838689406202,0.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,57,2026083701,3,0.5,0.2,532,644,balance,100,LOO,0.36,0.4201012285859652,-0.06010122858596523,-0.02489684781262158,0.0023887458097769407,0.0023272727272727277,0.9742655404134636,0.5094005335056448,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
main,kink,1000,57,2026083701,3,0.5,0.2,532,644,balance,100,ZLZ,0.35,0.4201012285859652,-0.07010122858596524,-0.025009168085088296,0.002388456685521299,0.0022979797979797976,0.9621191005514281,0.5117296258215188,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,kink,1000,57,2026083701,3,0.5,0.2,532,644,inference,63,LOO,0.31746031746031744,0.4201012285859652,-0.10264091112564777,-0.025666792081562972,0.0037893430348061793,0.0034948268435211604,0.9222777698984217,0.41695542758263743,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,kink,1000,57,2026083701,3,0.5,0.2,532,644,inference,63,ZLZ,0.30158730158730157,0.4201012285859652,-0.11851392699866364,-0.026940241446240132,0.0037850554942346092,0.0033972967920740584,0.8975553455553864,0.4378903333740495,0.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,kink,1000,58,2026083701,0,0.25,0.75,27,85,balance,100,LOO,0.5,0.5249111409270245,-0.02491114092702451,-0.0019152246587839095,0.0024930905355538655,0.0025252525252525255,1.012900449959598,0.03835753585673677,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,58,2026083701,0,0.25,0.75,27,85,balance,100,ZLZ,0.5,0.5249111409270245,-0.02491114092702451,-0.0017905903651473931,0.002493012464710702,0.0025252525252525255,1.0129321698139062,0.035861959713451436,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,58,2026083701,0,0.25,0.75,27,85,inference,63,LOO,0.49206349206349204,0.5249111409270245,-0.032847648863532475,-0.0028512709235894995,0.00395850193531827,0.004031242126480222,1.0183756866487685,0.045318242028105936,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,58,2026083701,0,0.25,0.75,27,85,inference,63,ZLZ,0.49206349206349204,0.5249111409270245,-0.032847648863532475,-0.0035179159978008245,0.00395884811066371,0.004031242126480222,1.018286636363115,0.05591148732370096,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,58,2026083701,1,0.5,0.8,951,343,balance,100,LOO,0.56,0.5701925038014084,-0.010192503801408348,-0.009606305662598569,0.0024608128379803684,0.0024888888888888894,1.0114092589550872,0.1936498252460843,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
main,kink,1000,58,2026083701,1,0.5,0.8,951,343,balance,100,ZLZ,0.59,0.5701925038014084,0.019807496198591568,-0.009292039697918697,0.0024604845557227558,0.002443434343434343,0.993070384348174,0.18732715391250254,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,kink,1000,58,2026083701,1,0.5,0.8,951,343,inference,63,LOO,0.5873015873015873,0.5701925038014084,0.017109083500178923,-0.008452125317348624,0.0039037348649353337,0.003909329562171343,1.0014331652711004,0.13527756298195495,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,58,2026083701,1,0.5,0.8,951,343,inference,63,ZLZ,0.6190476190476191,0.5701925038014084,0.04885511524621067,-0.008272217270323678,0.0039037871124862713,0.0038036720064369835,0.974354363297868,0.13239722107744306,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,58,2026083701,2,0.75,0.25,85,27,balance,100,LOO,0.51,0.5249111409270245,-0.014911140927024502,-0.022127061014432292,0.002495524855229389,0.0025242424242424245,1.0115076269237944,0.44293784005295794,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,58,2026083701,2,0.75,0.25,85,27,balance,100,ZLZ,0.5,0.5249111409270245,-0.02491114092702451,-0.023465182486654412,0.0024955466774170335,0.0025252525252525255,1.011903543261406,0.4697222011077814,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,58,2026083701,2,0.75,0.25,85,27,inference,63,LOO,0.5238095238095238,0.5249111409270245,-0.001101617117500675,-0.021762663464844234,0.003962561864837906,0.004023114622192963,1.0152812143811247,0.3457196131918958,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,58,2026083701,2,0.75,0.25,85,27,inference,63,ZLZ,0.5238095238095238,0.5249111409270245,-0.001101617117500675,-0.021870647298795065,0.003962587433783224,0.004023114622192963,1.0152746631894383,0.3474339132340229,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,58,2026083701,3,0.5,0.2,951,256,balance,100,LOO,0.44,0.41998272494672906,0.020017275053270944,-0.00956461586726054,0.0024174465304897287,0.0024888888888888894,1.0295528184380103,0.19453112308641826,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,kink,1000,58,2026083701,3,0.5,0.2,951,256,balance,100,ZLZ,0.46,0.41998272494672906,0.04001727505327096,-0.013192558810836863,0.0023940205422107483,0.0025090909090909087,1.0480657391410264,0.2696280697159535,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
main,kink,1000,58,2026083701,3,0.5,0.2,951,256,inference,63,LOO,0.4603174603174603,0.41998272494672906,0.040334735370731234,-0.008854124633153937,0.0038389115094420705,0.004006859613618447,1.0437488865693558,0.14290307703867408,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,58,2026083701,3,0.5,0.2,951,256,inference,63,ZLZ,0.4444444444444444,0.41998272494672906,0.024461719497715362,-0.008272217270323734,0.0038409154843804545,0.003982477100756672,1.0368562174700002,0.13347642224948286,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,59,2026083701,0,0.25,0.75,147,734,balance,100,LOO,0.54,0.5251107827809346,0.014889217219065443,-0.006227163362460764,0.0024948451114936896,0.002509090909090908,1.0057100929959892,0.12467186749077173,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,59,2026083701,0,0.25,0.75,147,734,balance,100,ZLZ,0.57,0.5251107827809346,0.04488921721906536,-0.0058857754057694,0.0024946507878005797,0.0024757575757575756,0.9924265103014032,0.117841647622031,1.0,0.19504379792543253,1.0,0.5011627664853655,0.0
main,kink,1000,59,2026083701,0,0.25,0.75,147,734,inference,63,LOO,0.5873015873015873,0.5251107827809346,0.06219080452065273,-0.0056259789446236885,0.003959659267030239,0.003909329562171343,0.9872893849028975,0.08940652070877322,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,59,2026083701,0,0.25,0.75,147,734,inference,63,ZLZ,0.5873015873015873,0.5251107827809346,0.06219080452065273,-0.00490683267375136,0.003958918435932942,0.003909329562171343,0.9874741360388969,0.07798534026114541,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,59,2026083701,1,0.5,0.8,984,812,balance,100,LOO,0.6,0.5702029453079527,0.029797054692047298,0.006831393356419246,0.0024368803507600115,0.0024242424242424242,0.994813891246796,0.13838601070453269,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,59,2026083701,1,0.5,0.8,984,812,balance,100,ZLZ,0.6,0.5702029453079527,0.029797054692047298,0.006637541186636953,0.002437109741776287,0.0024242424242424247,0.994720255180432,0.13445274897952433,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,59,2026083701,1,0.5,0.8,984,812,inference,63,LOO,0.5873015873015873,0.5702029453079527,0.017098641993634645,0.006482099876030434,0.0038693029919018513,0.003909329562171343,1.010344646142539,0.10420758919361535,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,59,2026083701,1,0.5,0.8,984,812,inference,63,ZLZ,0.6190476190476191,0.5702029453079527,0.04884467373966639,0.006971349134816784,0.0038683404026723252,0.0038036720064369843,0.9832826510845151,0.11208680540518444,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,59,2026083701,2,0.75,0.25,734,147,balance,100,LOO,0.51,0.5251107827809346,-0.015110782780934584,0.006888903392734513,0.0024855234053906615,0.0025242424242424236,1.0155778130142679,0.13817872016799818,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,kink,1000,59,2026083701,2,0.75,0.25,734,147,balance,100,ZLZ,0.51,0.5251107827809346,-0.015110782780934584,0.006888903392734291,0.0024855234053906606,0.0025242424242424236,1.0155778130142683,0.13817872016799373,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,kink,1000,59,2026083701,2,0.75,0.25,734,147,inference,63,LOO,0.5873015873015873,0.5251107827809346,0.06219080452065273,0.007827648845639579,0.003945555696066673,0.003909329562171343,0.9908184963827924,0.12461698666609118,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,59,2026083701,2,0.75,0.25,734,147,inference,63,ZLZ,0.5714285714285714,0.5251107827809346,0.046317788647636804,0.007563550846247935,0.003945903352342289,0.003949967083607638,1.0010298608208275,0.12040721432256409,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,59,2026083701,3,0.5,0.2,984,304,balance,100,LOO,0.45,0.4199961174082695,0.030003882591730535,0.006501466964844549,0.002442155162099711,0.0025000000000000005,1.0236859798255227,0.13156026314668343,1.0,0.19599639845400535,1.0,0.5026016155255952,0.0
main,kink,1000,59,2026083701,3,0.5,0.2,984,304,balance,100,ZLZ,0.48,0.4199961174082695,0.060003882591730506,0.006637541186637008,0.0024423281449118517,0.0025212121212121207,1.0322986804474286,0.13430903286317236,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,59,2026083701,3,0.5,0.2,984,304,inference,63,LOO,0.5396825396825397,0.4199961174082695,0.11968642227427018,0.007513735447334191,0.0038793470987044864,0.004006859613618446,1.0328695813160267,0.12063590323447665,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,1000,59,2026083701,3,0.5,0.2,984,304,inference,63,ZLZ,0.5238095238095238,0.4199961174082695,0.10381340640125436,0.006971349134816729,0.0038782153356819128,0.004023114622192963,1.0373623623159576,0.11194401354369933,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,60,2026083701,0,0.25,0.75,701,476,balance,100,LOO,0.55,0.525116143835896,0.024883856164104046,0.008119559609688354,0.0024873956199478425,0.0025,1.0050673000913388,0.16280211473612766,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,kink,1000,60,2026083701,0,0.25,0.75,701,476,balance,100,ZLZ,0.56,0.525116143835896,0.034883856164104055,0.009213464670511207,0.0024867402894547686,0.0024888888888888894,1.000864022448678,0.18475991743349343,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
main,kink,1000,60,2026083701,0,0.25,0.75,701,476,inference,63,LOO,0.6031746031746031,0.525116143835896,0.07805845933870714,0.00725497563493982,0.00394946191175943,0.0038605645364477924,0.9774912691151806,0.11544283761851475,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,1000,60,2026083701,0,0.25,0.75,701,476,inference,63,ZLZ,0.5873015873015873,0.525116143835896,0.062185443465691326,0.008989754467409461,0.003947417999847811,0.003909329562171343,0.9903510503123975,0.1430840655814208,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,60,2026083701,1,0.5,0.8,238,377,balance,100,LOO,0.54,0.5711011006811888,-0.031101100681188765,-0.014163785301750997,0.002465758533848527,0.0025090909090909087,1.0175736491012966,0.28523581942247483,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,60,2026083701,1,0.5,0.8,238,377,balance,100,ZLZ,0.53,0.5711011006811888,-0.041101100681188774,-0.014618082404143973,0.0024662650988751676,0.002516161616161616,1.0202316114797252,0.2943543967272391,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,60,2026083701,1,0.5,0.8,238,377,inference,63,LOO,0.5079365079365079,0.5711011006811888,-0.06316459274468089,-0.015645061114755943,0.003917211519257933,0.004031242126480222,1.0291101480381357,0.24997049631928617,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,60,2026083701,1,0.5,0.8,238,377,inference,63,ZLZ,0.5555555555555556,0.5711011006811888,-0.01554554512563322,-0.014068314917491831,0.00391370011937617,0.003982477100756672,1.0175733907255686,0.2248786930749109,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,60,2026083701,2,0.75,0.25,476,701,balance,100,LOO,0.51,0.525116143835896,-0.01511614383589599,-0.0021686781115972664,0.00249009039160627,0.0025242424242424236,1.0137151778711628,0.043459781640224834,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,kink,1000,60,2026083701,2,0.75,0.25,476,701,balance,100,ZLZ,0.49,0.525116143835896,-0.03511614383589601,-0.0017458540692991686,0.0024903534308033056,0.0025242424242424245,1.0136081059900752,0.034984642978596034,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,60,2026083701,2,0.75,0.25,476,701,inference,63,LOO,0.5238095238095238,0.525116143835896,-0.0013066200263721628,-0.003515474317653866,0.003956309345303472,0.0040231146221929625,1.016885756663289,0.055890604721008964,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,60,2026083701,2,0.75,0.25,476,701,inference,63,ZLZ,0.5079365079365079,0.525116143835896,-0.01717963589938809,-0.0026794892975788853,0.003955698358823318,0.004031242126480222,1.0190974540534419,0.042603025604796896,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,60,2026083701,3,0.5,0.2,238,446,balance,100,LOO,0.4,0.42065795032080266,-0.020657950320802643,-0.014311890102886193,0.0024104558705696404,0.0024242424242424242,1.0057194798050901,0.29150593425552007,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,60,2026083701,3,0.5,0.2,238,446,balance,100,ZLZ,0.4,0.42065795032080266,-0.020657950320802643,-0.014618082404143862,0.002409883348200828,0.0024242424242424247,1.0059584112452236,0.2977778537071738,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,60,2026083701,3,0.5,0.2,238,446,inference,63,LOO,0.36507936507936506,0.42065795032080266,-0.055578585241437606,-0.014173153490803725,0.003827248351463943,0.0037386519721389153,0.9768511548796829,0.2290989865816897,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,kink,1000,60,2026083701,3,0.5,0.2,238,446,inference,63,ZLZ,0.3968253968253968,0.42065795032080266,-0.02383255349540586,-0.014068314917491775,0.0038268309517234937,0.003860564536447793,1.0088150182618092,0.22741674668120618,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,1000,61,2026083701,0,0.25,0.75,697,422,balance,100,LOO,0.47,0.5248021356335897,-0.05480213563358971,0.004436926717031886,0.0024898012366507613,0.002516161616161616,1.010587342926343,0.08892009469955346,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,61,2026083701,0,0.25,0.75,697,422,balance,100,ZLZ,0.48,0.5248021356335897,-0.0448021356335897,0.004461620835996327,0.002489765178637958,0.0025212121212121207,1.0126304853341093,0.08941563504325369,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,61,2026083701,0,0.25,0.75,697,422,inference,63,LOO,0.5079365079365079,0.5248021356335897,-0.016865627697081775,0.0036219184617202194,0.003952919064410863,0.004031242126480222,1.01981398070467,0.05760759011978253,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,61,2026083701,0,0.25,0.75,697,422,inference,63,ZLZ,0.5079365079365079,0.5248021356335897,-0.016865627697081775,0.00331054717030721,0.00395323317330528,0.004031242126480222,1.0197329501587984,0.052653053809212036,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,61,2026083701,1,0.5,0.8,317,603,balance,100,LOO,0.53,0.5695978878592858,-0.03959788785928575,-0.011693384686034869,0.0024641852255967525,0.002516161616161616,1.021092728754705,0.23556109396134567,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,61,2026083701,1,0.5,0.8,317,603,balance,100,ZLZ,0.54,0.5695978878592858,-0.029597887859285743,-0.01245920034468706,0.002465080686259046,0.0025090909090909087,1.0178534613804677,0.2509427193021402,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,61,2026083701,1,0.5,0.8,317,603,inference,63,LOO,0.5079365079365079,0.5695978878592858,-0.06166137992277787,-0.011919689210754258,0.003912138157919767,0.004031242126480222,1.03044472453493,0.1905714507633779,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,61,2026083701,1,0.5,0.8,317,603,inference,63,ZLZ,0.5238095238095238,0.5695978878592858,-0.04578836404976194,-0.01184242388628065,0.003911977733041611,0.004023114622192963,1.0284093869483613,0.18934001842697412,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,61,2026083701,2,0.75,0.25,422,697,balance,100,LOO,0.54,0.5248021356335897,0.015197864366410352,-0.005896363152681716,0.002491645191375535,0.0025090909090909087,1.0070016861854005,0.11812481027541245,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,61,2026083701,2,0.75,0.25,422,697,balance,100,ZLZ,0.53,0.5248021356335897,0.005197864366410343,-0.005679804219636431,0.0024913552270378076,0.002516161616161616,1.0099569860028763,0.11379299769316753,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,61,2026083701,2,0.75,0.25,422,697,inference,63,LOO,0.49206349206349204,0.5248021356335897,-0.03273864357009765,-0.004826910490118519,0.0039545238892481314,0.004031242126480222,1.0194001198072613,0.0767577337159307,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,61,2026083701,2,0.75,0.25,422,697,inference,63,ZLZ,0.49206349206349204,0.5248021356335897,-0.03273864357009765,-0.004444936267868349,0.003954199117528995,0.004031242126480222,1.019483846579626,0.0706864662415844,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,61,2026083701,3,0.5,0.2,317,527,balance,100,LOO,0.4,0.41993128795654566,-0.01993128795654564,-0.012571797972454335,0.0024119044070542196,0.0024242424242424242,1.0051154669115903,0.25598666818763416,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,61,2026083701,3,0.5,0.2,317,527,balance,100,ZLZ,0.41,0.41993128795654566,-0.009931287956545687,-0.012459200344687116,0.0024121148366588793,0.002443434343434343,1.0129842519516383,0.25368289161928664,1.0,0.19376637903798294,1.0,0.4992332977468462,0.0
main,kink,1000,61,2026083701,3,0.5,0.2,317,527,inference,63,LOO,0.31746031746031744,0.41993128795654566,-0.10247097049622822,-0.011302714439044792,0.0038321066768020402,0.0034948268435211604,0.9119857922216441,0.18258452256304644,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,kink,1000,61,2026083701,3,0.5,0.2,317,527,inference,63,ZLZ,0.3492063492063492,0.41993128795654566,-0.07072493875019648,-0.011842423886280706,0.003830835458610546,0.0036655044335535884,0.9568420448115713,0.19133474979115475,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,1000,62,2026083701,0,0.25,0.75,23,38,balance,100,LOO,0.63,0.5239468324528189,0.10605316754718108,-0.00864795812826713,0.002496331107850278,0.002354545454545454,0.9432023849484764,0.1730862161289559,0.0,0.19020924693703933,1.0,0.49386045156852143,0.0
main,kink,1000,62,2026083701,0,0.25,0.75,23,38,balance,100,ZLZ,0.6,0.5239468324528189,0.07605316754718106,-0.008162809543927008,0.002496192567301587,0.0024242424242424242,0.9711760446683239,0.16338065044990258,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,62,2026083701,0,0.25,0.75,23,38,inference,63,LOO,0.6349206349206349,0.5239468324528189,0.11097380246781596,-0.008537989222012876,0.003962216342769685,0.0037386519721389153,0.9435759304161335,0.1356396029285224,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,kink,1000,62,2026083701,0,0.25,0.75,23,38,inference,63,ZLZ,0.5873015873015873,0.5239468324528189,0.0633547548487684,-0.00797237010730445,0.003961690195380782,0.003909329562171343,0.9867832590063478,0.12666224949761984,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,62,2026083701,1,0.5,0.8,649,343,balance,100,LOO,0.51,0.5703582960682199,-0.06035829606821985,-0.004881481488896,0.0024543134192409346,0.0025242424242424236,1.0284922880889094,0.09853411852399299,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,kink,1000,62,2026083701,1,0.5,0.8,649,343,balance,100,ZLZ,0.52,0.5703582960682199,-0.05035829606821984,-0.006171339367363138,0.0024561444411952574,0.0025212121212121207,1.0264917970317735,0.12452383223505227,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,62,2026083701,1,0.5,0.8,649,343,inference,63,LOO,0.49206349206349204,0.5703582960682199,-0.07829480400472782,-0.006294133343808794,0.0038993961384740615,0.004031242126480222,1.033811898900263,0.10079459884760067,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,62,2026083701,1,0.5,0.8,649,343,inference,63,ZLZ,0.49206349206349204,0.5703582960682199,-0.07829480400472782,-0.004364394639248426,0.003895118519902032,0.004031242126480222,1.0349472309719638,0.06993002367047074,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,62,2026083701,2,0.75,0.25,38,23,balance,100,LOO,0.55,0.5239468324528189,0.026053167547181122,0.016725197308512296,0.002478767758015717,0.0024999999999999996,1.0085656439235273,0.33593351225623636,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,kink,1000,62,2026083701,2,0.75,0.25,38,23,balance,100,ZLZ,0.56,0.5239468324528189,0.03605316754718113,0.0167970524982477,0.0024787637682848972,0.002488888888888889,1.00408474608736,0.3373770293014627,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,kink,1000,62,2026083701,2,0.75,0.25,38,23,inference,63,LOO,0.5714285714285714,0.5239468324528189,0.047481738975752474,0.01896079588718169,0.003934038843800672,0.003949967083607637,1.0040488262672,0.30229936938169116,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,62,2026083701,2,0.75,0.25,38,23,inference,63,ZLZ,0.5714285714285714,0.5239468324528189,0.047481738975752474,0.019912942365234,0.003933050898526357,0.003949967083607638,1.0043010338583767,0.3175196837746839,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,62,2026083701,3,0.5,0.2,649,286,balance,100,LOO,0.31,0.4200051358056216,-0.1100051358056216,-0.006145256962822865,0.002423229390868712,0.00216060606060606,0.8916225879183055,0.12483684483360852,0.0,0.18220734573073982,1.0,0.4817740338883364,0.0
main,kink,1000,62,2026083701,3,0.5,0.2,649,286,balance,100,ZLZ,0.32,0.4200051358056216,-0.10000513580562159,-0.006171339367363193,0.002423097948938,0.0021979797979797973,0.9070949025990187,0.12537009192821655,0.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,kink,1000,62,2026083701,3,0.5,0.2,649,286,inference,63,LOO,0.3968253968253968,0.4200051358056216,-0.023179738980224796,-0.006104399784647052,0.0038470294545682312,0.003860564536447793,1.0035183203142595,0.09841928658429402,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,1000,62,2026083701,3,0.5,0.2,649,286,inference,63,ZLZ,0.3968253968253968,0.4200051358056216,-0.023179738980224796,-0.004364394639248481,0.0038512885274394593,0.003860564536447793,1.0024085468907988,0.0703268208956105,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,1000,63,2026083701,0,0.25,0.75,167,354,balance,100,LOO,0.5,0.5249340020882274,-0.02493400208822738,-0.0020633060029169314,0.0024930215877135104,0.0025252525252525255,1.01292846307383,0.0413238353145864,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,63,2026083701,0,0.25,0.75,167,354,balance,100,ZLZ,0.53,0.5249340020882274,0.005065997911772646,-0.0015865221697659582,0.0024928359480069578,0.002516161616161616,1.0093570811080879,0.031776005049804386,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,63,2026083701,0,0.25,0.75,167,354,inference,63,LOO,0.49206349206349204,0.5249340020882274,-0.032870510024735344,-0.001678794279003637,0.003956817718247405,0.004031242126480222,1.0188091576444371,0.026688518023054726,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,63,2026083701,0,0.25,0.75,167,354,inference,63,ZLZ,0.5079365079365079,0.5249340020882274,-0.016997494151719472,-0.0008796374922689365,0.003956331094732919,0.004031242126480222,1.0189344698291385,0.013984837265381194,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,63,2026083701,1,0.5,0.8,467,563,balance,100,LOO,0.48,0.5697166832886833,-0.08971668328868332,-0.027841146144944373,0.002480717882392763,0.0025212121212121207,1.0163235969340856,0.5589827699046603,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,63,2026083701,1,0.5,0.8,467,563,balance,100,ZLZ,0.47,0.5697166832886833,-0.09971668328868333,-0.02788702601803239,0.002480729294533151,0.002516161616161615,1.0142830262481872,0.5599026387439122,0.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,63,2026083701,1,0.5,0.8,467,563,inference,63,LOO,0.4603174603174603,0.5697166832886833,-0.10939922297122301,-0.02999005569805191,0.003940328777065346,0.0040068596136184475,1.0168845901743895,0.47776138179293975,1.0,0.24813049958453426,1.0,0.7046170004612345,0.0
main,kink,1000,63,2026083701,1,0.5,0.8,467,563,inference,63,ZLZ,0.4603174603174603,0.5697166832886833,-0.10939922297122301,-0.02999703725358127,0.00394033234840741,0.004006859613618447,1.0168836685154046,0.4778723860193119,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,63,2026083701,2,0.75,0.25,354,167,balance,100,LOO,0.49,0.5249340020882274,-0.03493400208822739,0.022923141696717053,0.0024722161013419,0.0025242424242424245,1.0210444074335918,0.4610318439945127,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,63,2026083701,2,0.75,0.25,354,167,balance,100,ZLZ,0.49,0.5249340020882274,-0.03493400208822739,0.022962695664125676,0.002472318030375275,0.0025242424242424245,1.0210023116885443,0.4618178359434368,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,63,2026083701,2,0.75,0.25,354,167,inference,63,LOO,0.47619047619047616,0.5249340020882274,-0.048743525897751216,0.02420676895184315,0.0039239728979949436,0.004023114622192963,1.0252656495789456,0.38643266086767003,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,63,2026083701,2,0.75,0.25,354,167,inference,63,ZLZ,0.5079365079365079,0.5249340020882274,-0.016997494151719472,0.024694600186852322,0.003923419133510937,0.004031242126480222,1.0274818950767561,0.3942481338931845,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,63,2026083701,3,0.5,0.2,467,512,balance,100,LOO,0.41,0.41993533166853186,-0.009935331668531888,-0.02818073828386508,0.002381034208747844,0.002443434343434343,1.026207155889337,0.5775233515044187,1.0,0.19376637903798294,1.0,0.4992332977468464,0.0
main,kink,1000,63,2026083701,3,0.5,0.2,467,512,balance,100,ZLZ,0.42,0.41993533166853186,6.466833146812068e-05,-0.027887026018032335,0.0023816908136776722,0.002460606060606061,1.0331341274338344,0.5714253606719438,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
main,kink,1000,63,2026083701,3,0.5,0.2,467,512,inference,63,LOO,0.3968253968253968,0.41993533166853186,-0.02310993484313506,-0.02845603835491478,0.003778440533197652,0.003860564536447793,1.0217348936760002,0.46293300149827926,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,1000,63,2026083701,3,0.5,0.2,467,512,inference,63,ZLZ,0.36507936507936506,0.41993533166853186,-0.054855966589166805,-0.029997037253581493,0.0037730953840401666,0.0037386519721389158,0.990871311643235,0.4883480639368383,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,kink,1000,64,2026083701,0,0.25,0.75,629,183,balance,100,LOO,0.56,0.5248497463360996,0.035150253663900455,0.003624792837923385,0.0024902665256075645,0.002488888888888889,0.9994467914560513,0.07263739751087579,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,kink,1000,64,2026083701,0,0.25,0.75,629,183,balance,100,ZLZ,0.55,0.5248497463360996,0.025150253663900446,0.0041721716101282835,0.002490000033631275,0.0025,1.004016050696249,0.08361082083764852,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,kink,1000,64,2026083701,0,0.25,0.75,629,183,inference,63,LOO,0.5396825396825397,0.5248497463360996,0.014832793346440054,0.0030451932131869697,0.003953666348915595,0.004006859613618446,1.0134541612792998,0.04843004193197897,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,1000,64,2026083701,0,0.25,0.75,629,183,inference,63,ZLZ,0.5714285714285714,0.5248497463360996,0.0465788250924718,0.0045610034526827326,0.003952233388038257,0.003949967083607638,0.9994265762650864,0.07255028279911663,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,64,2026083701,1,0.5,0.8,0,592,balance,100,LOO,0.59,0.5699823203783592,0.020017679621640805,-0.008569584062115831,0.0024606241748161917,0.002443434343434343,0.9930140362117134,0.17275757532604452,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,kink,1000,64,2026083701,1,0.5,0.8,0,592,balance,100,ZLZ,0.61,0.5699823203783592,0.04001767962164082,-0.008020536107019693,0.0024598915361774263,0.002403030303030303,0.9768846584042956,0.1617131806751288,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,kink,1000,64,2026083701,1,0.5,0.8,0,592,inference,63,LOO,0.49206349206349204,0.5699823203783592,-0.07791882831486713,-0.009522231861007424,0.0039075969708976,0.004031242126480222,1.0316422488049528,0.1523294485730389,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,64,2026083701,1,0.5,0.8,0,592,inference,63,ZLZ,0.5396825396825397,0.5699823203783592,-0.03029978069581951,-0.008104902321087293,0.003904962093601747,0.004006859613618446,1.0260943685429513,0.12969982017727774,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,1000,64,2026083701,2,0.75,0.25,183,629,balance,100,LOO,0.49,0.5248497463360996,-0.03484974633609961,0.004691643440779103,0.002487792475305544,0.0025242424242424245,1.0146515231068074,0.09406280465595847,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,64,2026083701,2,0.75,0.25,183,629,balance,100,ZLZ,0.5,0.5248497463360996,-0.0248497463360996,0.005508832757400772,0.0024872601115865085,0.0025252525252525255,1.0152748051918796,0.1104584603149536,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,64,2026083701,2,0.75,0.25,183,629,inference,63,LOO,0.5555555555555556,0.5248497463360996,0.030705809219455982,0.0059060378039313965,0.003948562064039616,0.003982477100756672,1.008589212013641,0.09398893707203292,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,64,2026083701,2,0.75,0.25,183,629,inference,63,ZLZ,0.5396825396825397,0.5248497463360996,0.014832793346440054,0.006105750348526451,0.003948448043286395,0.004006859613618446,1.0147935517174576,0.0971685739653736,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,1000,64,2026083701,3,0.5,0.2,0,693,balance,100,LOO,0.4,0.4200062701188092,-0.020006270118809177,-0.008002971524691815,0.002420638759873301,0.0024242424242424247,1.0014887245585178,0.16266206452658585,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,64,2026083701,3,0.5,0.2,0,693,balance,100,ZLZ,0.39,0.4200062701188092,-0.030006270118809186,-0.008020536107019638,0.0024208190531038723,0.002403030303030303,0.9926517638520892,0.16301299769632352,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,kink,1000,64,2026083701,3,0.5,0.2,0,693,inference,63,LOO,0.4126984126984127,0.4200062701188092,-0.007307857420396524,-0.007941146527369769,0.003843489052432477,0.003909329562171343,1.0171304012683988,0.12809152180285294,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,64,2026083701,3,0.5,0.2,0,693,inference,63,ZLZ,0.42857142857142855,0.4200062701188092,0.008565158452619348,-0.008104902321087348,0.003842540599467177,0.003949967083607637,1.027957150057271,0.13074905322155056,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,1000,65,2026083701,0,0.25,0.75,810,457,balance,100,LOO,0.54,0.524842032965738,0.015157967034262088,0.0077080046067198316,0.0024871865662561598,0.0025090909090909087,1.0088068756610087,0.1545566813132587,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,65,2026083701,0,0.25,0.75,810,457,balance,100,ZLZ,0.54,0.524842032965738,0.015157967034262088,0.007320474991686865,0.0024873843255850234,0.002509090909090909,1.008726670536038,0.1467803147657701,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,65,2026083701,0,0.25,0.75,810,457,inference,63,LOO,0.5238095238095238,0.524842032965738,-0.001032509156214112,0.006087296130868669,0.0039497896194030276,0.004023114622192963,1.018564280596043,0.09685843497551645,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,65,2026083701,0,0.25,0.75,810,457,inference,63,ZLZ,0.5714285714285714,0.524842032965738,0.04658653846283345,0.007642786795736489,0.003947590901524538,0.003949967083607638,1.0006019322017845,0.12164259460150635,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,65,2026083701,1,0.5,0.8,309,451,balance,100,LOO,0.62,0.5701705071481136,0.049829492851886426,-0.026915143618576054,0.002479591008816481,0.00237979797979798,0.9597542382337753,0.5405136613247677,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,kink,1000,65,2026083701,1,0.5,0.8,309,451,balance,100,ZLZ,0.61,0.5701705071481136,0.03982949285188642,-0.02754012824772545,0.0024801361047675423,0.002403030303030303,0.9689106571252201,0.5530039087426447,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,kink,1000,65,2026083701,1,0.5,0.8,309,451,inference,63,LOO,0.6984126984126984,0.5701705071481136,0.1282421912645848,-0.025762230340207526,0.003934216707041639,0.0033972967920740584,0.8635255871882764,0.41072800884058147,0.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,kink,1000,65,2026083701,1,0.5,0.8,309,451,inference,63,ZLZ,0.6666666666666666,0.5701705071481136,0.09649615951855306,-0.026952795019255293,0.003935858009960906,0.003584229390681004,0.9106602376432288,0.42961961067642673,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,kink,1000,65,2026083701,2,0.75,0.25,457,810,balance,100,LOO,0.54,0.524842032965738,0.015157967034262088,-0.011503810266983994,0.0024937192747206058,0.0025090909090909087,1.0061641398557282,0.23036576012607854,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,65,2026083701,2,0.75,0.25,457,810,balance,100,ZLZ,0.53,0.524842032965738,0.005157967034262079,-0.010817851604446038,0.00249365339185927,0.002516161616161616,1.0090262040329365,0.21663218274213542,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,65,2026083701,2,0.75,0.25,457,810,inference,63,LOO,0.5555555555555556,0.524842032965738,0.030713522589817632,-0.01071300879051107,0.003959858791565166,0.003982477100756672,1.0057118979191089,0.17024392036532338,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,65,2026083701,2,0.75,0.25,457,810,inference,63,ZLZ,0.5555555555555556,0.524842032965738,0.030713522589817632,-0.010175489640018576,0.003959623795396744,0.003982477100756672,1.005771585014338,0.16170682633424016,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,65,2026083701,3,0.5,0.2,309,127,balance,100,LOO,0.44,0.4199523852642013,0.02004761473579869,-0.027803416998543606,0.0023820466149342043,0.0024888888888888894,1.0448531415316724,0.5696696013701229,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,kink,1000,65,2026083701,3,0.5,0.2,309,127,balance,100,ZLZ,0.45,0.4199523852642013,0.0300476147357987,-0.031439758365821246,0.0023587691862935636,0.0025000000000000005,1.0598747917037017,0.6473460117353966,1.0,0.19599639845400535,1.0,0.5026016155255952,0.0
main,kink,1000,65,2026083701,3,0.5,0.2,309,127,inference,63,LOO,0.4444444444444444,0.4199523852642013,0.02449205918024311,-0.028199401548593683,0.0037794244345238505,0.003982477100756672,1.0537258171847543,0.4586982238740661,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,65,2026083701,3,0.5,0.2,309,127,inference,63,ZLZ,0.4603174603174603,0.4199523852642013,0.04036507505325898,-0.0331426840955974,0.0037238361316202493,0.004006859613618447,1.0760032052954631,0.5431157491686591,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,66,2026083701,0,0.25,0.75,194,851,balance,100,LOO,0.54,0.5251132889096675,0.014886711090332572,0.004112619756816982,0.002489485450586725,0.0025090909090909087,1.0078753055172758,0.08242591203879475,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,66,2026083701,0,0.25,0.75,194,851,balance,100,ZLZ,0.55,0.5251132889096675,0.02488671109033258,0.002740021526705605,0.0024901683523602374,0.0025,1.0039481859250377,0.05490850510882927,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,kink,1000,66,2026083701,0,0.25,0.75,194,851,inference,63,LOO,0.49206349206349204,0.5251132889096675,-0.03304979684617543,0.00488191481631961,0.00395165700372824,0.004031242126480222,1.020139683853355,0.07766057046936356,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,66,2026083701,0,0.25,0.75,194,851,inference,63,ZLZ,0.5238095238095238,0.5251132889096675,-0.001303765100143628,0.003600736548019623,0.003952618047226575,0.004023114622192963,1.0178354129147018,0.057272866791995995,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,66,2026083701,1,0.5,0.8,599,318,balance,100,LOO,0.61,0.5701570146963475,0.03984298530365249,-0.01616466421442575,0.0024687696162083153,0.002403030303030303,0.9733716290307483,0.3253317172777609,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,kink,1000,66,2026083701,1,0.5,0.8,599,318,balance,100,ZLZ,0.64,0.5701570146963475,0.06984298530365252,-0.016019907078516304,0.002468588770239309,0.0023272727272727273,0.9427543199295676,0.3224301298493646,1.0,0.18910444041685204,1.0,0.49219170401534473,0.0
main,kink,1000,66,2026083701,1,0.5,0.8,599,318,inference,63,LOO,0.6031746031746031,0.5701570146963475,0.033017588478255644,-0.01676839333451019,0.00391946471695665,0.0038605645364477924,0.9849723917008258,0.26784162610496925,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,1000,66,2026083701,1,0.5,0.8,599,318,inference,63,ZLZ,0.6190476190476191,0.5701570146963475,0.04889060435127157,-0.01549871356449073,0.003917126003777786,0.003803672006436983,0.9710364187336876,0.24763491703776722,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,66,2026083701,2,0.75,0.25,851,194,balance,100,LOO,0.48,0.5251132889096675,-0.04511328890966748,-0.008534364589441013,0.0024929218516257434,0.0025212121212121207,1.0113482376384675,0.17092943608566158,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,66,2026083701,2,0.75,0.25,851,194,balance,100,ZLZ,0.48,0.5251132889096675,-0.04511328890966748,-0.00889680752137878,0.0024929699091445503,0.0025212121212121207,1.011328741660288,0.1781868607673918,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,66,2026083701,2,0.75,0.25,851,194,inference,63,LOO,0.5079365079365079,0.5251132889096675,-0.017176780973159556,-0.008450958059819103,0.0039581702709210595,0.004031242126480222,1.018461018742925,0.1343255755615345,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,66,2026083701,2,0.75,0.25,851,194,inference,63,ZLZ,0.5079365079365079,0.5251132889096675,-0.017176780973159556,-0.0073606029925525895,0.00395789189786067,0.004031242126480222,1.0185326508435462,0.11699880604068685,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,66,2026083701,3,0.5,0.2,599,26,balance,100,LOO,0.43,0.420302025483918,0.009697974516082009,-0.015143624557797108,0.002407710163119359,0.002475757575757575,1.0282622940587067,0.30862260381977186,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
main,kink,1000,66,2026083701,3,0.5,0.2,599,26,balance,100,ZLZ,0.43,0.420302025483918,0.009697974516082009,-0.01601990707851625,0.0024062779058819797,0.002475757575757575,1.0288743331373975,0.3265781322877263,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
main,kink,1000,66,2026083701,3,0.5,0.2,599,26,inference,63,LOO,0.47619047619047616,0.420302025483918,0.05588845070655818,-0.016254085675834196,0.00381856458887001,0.0040231146221929625,1.0535672576860833,0.263034354180225,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,66,2026083701,3,0.5,0.2,599,26,inference,63,ZLZ,0.5079365079365079,0.420302025483918,0.08763448245258992,-0.015498713564490785,0.0038206993444303405,0.004031242126480222,1.0551058230626815,0.25074034559127834,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,67,2026083701,0,0.25,0.75,614,359,balance,100,LOO,0.56,0.5255225774018928,0.034477422598107266,0.0009608827812198628,0.0024910447348763373,0.002488888888888889,0.9991345615125795,0.019252168213174048,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,kink,1000,67,2026083701,0,0.25,0.75,614,359,balance,100,ZLZ,0.53,0.5255225774018928,0.004477422598107239,0.00043326257225539955,0.0024911729796400868,0.002516161616161616,1.0100308716920732,0.008680589744710983,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,67,2026083701,0,0.25,0.75,614,359,inference,63,LOO,0.5555555555555556,0.5255225774018928,0.030032978153662793,0.0008068114335699761,0.00395371840948012,0.003982477100756672,1.0072738339704708,0.012831256202788176,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,67,2026083701,0,0.25,0.75,614,359,inference,63,ZLZ,0.5238095238095238,0.5255225774018928,-0.0017130535923689516,0.0003094064421502729,0.0039543177541773635,0.0040231146221929625,1.017397910914701,0.00492032250298451,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,67,2026083701,1,0.5,0.8,452,802,balance,100,LOO,0.59,0.5707750902204816,0.019224909779518407,-0.012375980549339971,0.0024632996423384706,0.002443434343434343,0.9919354923117396,0.24935667382303414,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,kink,1000,67,2026083701,1,0.5,0.8,452,802,balance,100,ZLZ,0.6,0.5707750902204816,0.029224909779518415,-0.013932745595511276,0.0024652599885183614,0.0024242424242424242,0.9833617693602414,0.2806114214047451,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,67,2026083701,1,0.5,0.8,452,802,inference,63,LOO,0.6825396825396826,0.5707750902204816,0.111764592319201,-0.010916340428260174,0.003907360583190343,0.0034948268435211604,0.8944213796279967,0.17463662320867188,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,kink,1000,67,2026083701,1,0.5,0.8,452,802,inference,63,ZLZ,0.6031746031746031,0.5707750902204816,0.03239951295412158,-0.011431948457254815,0.003908390614393952,0.0038605645364477924,0.9877632297626486,0.18286107849110897,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,1000,67,2026083701,2,0.75,0.25,359,614,balance,100,LOO,0.5,0.5255225774018928,-0.025522577401892788,0.01535899052717371,0.0024794289564395115,0.0025252525252525255,1.0184815010303088,0.30845146558103326,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,67,2026083701,2,0.75,0.25,359,614,balance,100,ZLZ,0.49,0.5255225774018928,-0.035522577401892796,0.014764894979973908,0.002480104567747362,0.0025242424242424245,1.0177967723897836,0.2964799755418941,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,67,2026083701,2,0.75,0.25,359,614,inference,63,LOO,0.4603174603174603,0.5255225774018928,-0.0652051170844325,0.013939043561095321,0.0039384544270271585,0.004006859613618447,1.0173685357692261,0.22211099777246926,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,67,2026083701,2,0.75,0.25,359,614,inference,63,ZLZ,0.4603174603174603,0.5255225774018928,-0.0652051170844325,0.013646934414492717,0.003938991586236111,0.004006859613618447,1.0172297974993103,0.21744157133403752,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,67,2026083701,3,0.5,0.2,452,608,balance,100,LOO,0.35,0.42000184949816827,-0.07000184949816829,-0.012924675104425798,0.002411047460672398,0.0022979797979797976,0.9531043396959643,0.2632187092101819,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,kink,1000,67,2026083701,3,0.5,0.2,452,608,balance,100,ZLZ,0.36,0.42000184949816827,-0.06000184949816828,-0.013932745595511387,0.002409340377526501,0.0023272727272727277,0.9659377101636314,0.28384916940583454,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
main,kink,1000,67,2026083701,3,0.5,0.2,452,608,inference,63,LOO,0.3492063492063492,0.42000184949816827,-0.07079550029181908,-0.0126304539090768,0.0038283076710836994,0.003665504433553589,0.9574738366093692,0.20413409208805525,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,1000,67,2026083701,3,0.5,0.2,452,608,inference,63,ZLZ,0.30158730158730157,0.42000184949816827,-0.1184145479108667,-0.011431948457254981,0.0038315992727854125,0.0033972967920740584,0.8866524263651312,0.18468440161691305,0.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,kink,1000,68,2026083701,0,0.25,0.75,919,222,balance,100,LOO,0.59,0.5249910891171086,0.0650089108828914,0.0049389258837847505,0.002488808448299859,0.002443434343434343,0.9817687436345245,0.09900035975880664,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,kink,1000,68,2026083701,0,0.25,0.75,919,222,balance,100,ZLZ,0.63,0.5249910891171086,0.10500891088289144,0.004923870592204338,0.0024887787650270782,0.0023545454545454546,0.9460645870304334,0.09869916626705116,0.0,0.19020924693703933,1.0,0.49386045156852143,0.0
main,kink,1000,68,2026083701,0,0.25,0.75,919,222,inference,63,LOO,0.6666666666666666,0.5249910891171086,0.14167557754955806,0.005799975870721008,0.003950230654450583,0.0035842293906810036,0.9073468625541602,0.09228156675594187,0.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,kink,1000,68,2026083701,0,0.25,0.75,919,222,inference,63,ZLZ,0.6349206349206349,0.5249910891171086,0.10992954580352632,0.006761550200062749,0.0039491984444108355,0.0037386519721389158,0.9466862769152816,0.10759492770888127,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,kink,1000,68,2026083701,1,0.5,0.8,308,114,balance,100,LOO,0.55,0.5701454608359021,-0.020145460835902074,-0.017966206887664926,0.002470896675719272,0.0024999999999999996,1.011778446491396,0.36143408303651764,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,kink,1000,68,2026083701,1,0.5,0.8,308,114,balance,100,ZLZ,0.55,0.5701454608359021,-0.020145460835902074,-0.01889600074806086,0.0024721449082668796,0.0025,1.0112675804884952,0.3800431730936189,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,kink,1000,68,2026083701,1,0.5,0.8,308,114,inference,63,LOO,0.6031746031746031,0.5701454608359021,0.03302914233870102,-0.019377579633980235,0.00392478750775606,0.0038605645364477924,0.9836365736536431,0.30930821597295494,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,1000,68,2026083701,1,0.5,0.8,308,114,inference,63,ZLZ,0.6190476190476191,0.5701454608359021,0.04890215821171695,-0.019705551845915603,0.003925329618797371,0.003803672006436983,0.9690070327399254,0.3145216432101859,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,68,2026083701,2,0.75,0.25,222,919,balance,100,LOO,0.57,0.5249910891171086,0.045008910882891384,0.0028212538403760146,0.002487808690363957,0.002475757575757575,0.9951559319440197,0.05656316115849748,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
main,kink,1000,68,2026083701,2,0.75,0.25,222,919,balance,100,ZLZ,0.56,0.5249910891171086,0.035008910882891486,0.0009217933929667188,0.0024891023259890747,0.0024888888888888894,0.9999142513757041,0.018476181319808046,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
main,kink,1000,68,2026083701,2,0.75,0.25,222,919,inference,63,LOO,0.5555555555555556,0.5249910891171086,0.030564466438447013,0.002546804853218787,0.003951089407902732,0.003982477100756672,1.0079440603877907,0.0405169961492228,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,68,2026083701,2,0.75,0.25,222,919,inference,63,ZLZ,0.5714285714285714,0.5249910891171086,0.04643748231146283,0.002360073602526991,0.003951190615125952,0.003949967083607638,0.9996903385238792,0.03754581678080131,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,68,2026083701,3,0.5,0.2,308,665,balance,100,LOO,0.4,0.42018145375799676,-0.020181453757996737,-0.017776644782022455,0.0024028997695928,0.0024242424242424242,1.0088820411569812,0.3626452275068681,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,68,2026083701,3,0.5,0.2,308,665,balance,100,ZLZ,0.39,0.42018145375799676,-0.030181453757996746,-0.02279752280708014,0.0023771710157721175,0.002403030303030303,1.0108781770796522,0.46758163547171205,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,kink,1000,68,2026083701,3,0.5,0.2,308,665,inference,63,LOO,0.3968253968253968,0.42018145375799676,-0.023356056932599956,-0.019140870063322935,0.003810469818015361,0.003860564536447793,1.01314659893003,0.3100790409111647,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,1000,68,2026083701,3,0.5,0.2,308,665,inference,63,ZLZ,0.38095238095238093,0.42018145375799676,-0.03922907280561583,-0.025898444003089105,0.0037485425822507833,0.0038036720064369835,1.0147068955404792,0.4230020263403082,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,69,2026083701,0,0.25,0.75,742,594,balance,100,LOO,0.5,0.5250264943526652,-0.02502649435266524,0.012557692660094766,0.0024840827148540044,0.0025252525252525255,1.0165734458648816,0.2519572290117732,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,69,2026083701,0,0.25,0.75,742,594,balance,100,ZLZ,0.48,0.5250264943526652,-0.04502649435266526,0.012999453913789871,0.0024836234083015236,0.0025212121212121207,1.0151346266044026,0.26084483187278745,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,69,2026083701,0,0.25,0.75,742,594,inference,63,LOO,0.5238095238095238,0.5250264943526652,-0.0012169705431414046,0.010786020184416323,0.003945503940884717,0.004023114622192963,1.0196706637405724,0.17171569340173348,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,69,2026083701,0,0.25,0.75,742,594,inference,63,ZLZ,0.5079365079365079,0.5250264943526652,-0.017089986416157332,0.010128637402979757,0.003946007959379471,0.004031242126480222,1.0216001001463144,0.1612397238058099,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,69,2026083701,1,0.5,0.8,154,810,balance,100,LOO,0.52,0.5701612648227741,-0.050161264822774054,-0.015462213759943833,0.0024679724222837133,0.0025212121212121207,1.0215722422372704,0.3112443824362165,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,69,2026083701,1,0.5,0.8,154,810,balance,100,ZLZ,0.52,0.5701612648227741,-0.050161264822774054,-0.016012728946162458,0.002468822311226875,0.0025212121212121207,1.0212205672911352,0.3222704128722855,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,69,2026083701,1,0.5,0.8,154,810,inference,63,LOO,0.49206349206349204,0.5701612648227741,-0.07809777275928204,-0.013738684205604867,0.003914615539571683,0.004031242126480222,1.0297926030614235,0.21958394495420763,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,69,2026083701,1,0.5,0.8,154,810,inference,63,ZLZ,0.4603174603174603,0.5701612648227741,-0.10984380450531378,-0.01517023378959903,0.00391729733196163,0.004006859613618447,1.0228632840622203,0.24238124136717618,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,69,2026083701,2,0.75,0.25,594,742,balance,100,LOO,0.49,0.5250264943526652,-0.03502649435266525,-0.015608869022606053,0.0024949485903549163,0.0025242424242424245,1.011741257515587,0.3124932463693621,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,69,2026083701,2,0.75,0.25,594,742,balance,100,ZLZ,0.5,0.5250264943526652,-0.02502649435266524,-0.015887880724251957,0.0024949502624755,0.0025252525252525255,1.0121454376196501,0.3180790199810102,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,69,2026083701,2,0.75,0.25,594,742,inference,63,LOO,0.4444444444444444,0.5250264943526652,-0.08058204990822082,-0.01718706924902924,0.003961705704675868,0.003982477100756672,1.0052430436860285,0.2730616570578585,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,69,2026083701,2,0.75,0.25,594,742,inference,63,ZLZ,0.4444444444444444,0.5250264943526652,-0.08058204990822082,-0.01698503402921725,0.003961723419300999,0.003982477100756672,1.0052385487978701,0.2698511945693989,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,69,2026083701,3,0.5,0.2,154,952,balance,100,LOO,0.42,0.41985740971849667,0.00014259028150331865,-0.015077859106765068,0.0024072594184632425,0.002460606060606061,1.0221607367006895,0.30731109034148874,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
main,kink,1000,69,2026083701,3,0.5,0.2,154,952,balance,100,ZLZ,0.42,0.41985740971849667,0.00014259028150331865,-0.01601272894616268,0.002405684496444938,0.002460606060606061,1.0228299115043078,0.326472058468759,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
main,kink,1000,69,2026083701,3,0.5,0.2,154,952,inference,63,LOO,0.4603174603174603,0.41985740971849667,0.040460050598963626,-0.015008245369979245,0.003821635299031069,0.004006859613618447,1.048467292165304,0.24277574836401536,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,69,2026083701,3,0.5,0.2,154,952,inference,63,ZLZ,0.4603174603174603,0.41985740971849667,0.040460050598963626,-0.015170233789598864,0.003821098586908976,0.004006859613618447,1.0486145600497943,0.24541333221608747,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,70,2026083701,0,0.25,0.75,139,343,balance,100,LOO,0.5,0.524943736515584,-0.024943736515584014,-0.0019456543654454705,0.0024927948550492883,0.0025252525252525255,1.0130205941886845,0.0389692836959678,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,70,2026083701,0,0.25,0.75,139,343,balance,100,ZLZ,0.5,0.524943736515584,-0.024943736515584014,-0.0014426378337223378,0.0024925727611201775,0.0025252525252525255,1.013110856638609,0.028895711672519697,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,70,2026083701,0,0.25,0.75,139,343,inference,63,LOO,0.3968253968253968,0.524943736515584,-0.1281183396901872,-0.0006769840068783228,0.0039555863815118174,0.0038605645364477924,0.9759778106456853,0.010763982239139155,0.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,1000,70,2026083701,0,0.25,0.75,139,343,inference,63,ZLZ,0.3968253968253968,0.524943736515584,-0.1281183396901872,-0.0008589047231911673,0.003955839832186633,0.0038605645364477932,0.9759152797432207,0.013656067079486047,0.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,1000,70,2026083701,1,0.5,0.8,86,463,balance,100,LOO,0.6,0.5699815538097188,0.030018446190281156,-0.028592258436563878,0.002481543121836331,0.0024242424242424242,0.9769092476815375,0.5739678245907813,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,70,2026083701,1,0.5,0.8,86,463,balance,100,ZLZ,0.56,0.5699815538097188,-0.009981553809718768,-0.029027089174417986,0.0024819324437829744,0.0024888888888888894,1.00280283418807,0.5826510172705456,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
main,kink,1000,70,2026083701,1,0.5,0.8,86,463,inference,63,LOO,0.5238095238095238,0.5699815538097188,-0.046172030000194986,-0.029376863386029184,0.003940273405377715,0.004023114622192963,1.0210242306288153,0.4679961118154312,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,70,2026083701,1,0.5,0.8,86,463,inference,63,ZLZ,0.5714285714285714,0.5699815538097188,0.0014470176188525752,-0.029944328522514163,0.003940994470393262,0.003949967083607638,1.0022767383414979,0.4769926269809391,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,70,2026083701,2,0.75,0.25,343,139,balance,100,LOO,0.58,0.524943736515584,0.055056263484415946,0.025938601079844914,0.0024700402617583643,0.002460606060606061,0.9961805476216865,0.521908696907429,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,kink,1000,70,2026083701,2,0.75,0.25,343,139,balance,100,ZLZ,0.6,0.524943736515584,0.07505626348441596,0.026295500374527325,0.0024699054871893914,0.0024242424242424242,0.9815122225592005,0.5291042766798832,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,70,2026083701,2,0.75,0.25,343,139,inference,63,LOO,0.6031746031746031,0.524943736515584,0.07823086665901913,0.024705579004537848,0.003923758683542276,0.003860564536447792,0.9838944868450896,0.3944063437378782,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,1000,70,2026083701,2,0.75,0.25,343,139,inference,63,ZLZ,0.6190476190476191,0.524943736515584,0.09410388253203505,0.025822475755856056,0.0039218262932664985,0.003803672006436983,0.9698726363703619,0.41233832406646065,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,70,2026083701,3,0.5,0.2,86,822,balance,100,LOO,0.44,0.42000515808977584,0.01999484191022416,-0.029069320348346417,0.002379699109070162,0.0024888888888888894,1.0458838596033226,0.5959006428217696,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,kink,1000,70,2026083701,3,0.5,0.2,86,822,balance,100,ZLZ,0.44,0.42000515808977584,0.01999484191022416,-0.02902708917441804,0.0023798473109443706,0.0024888888888888894,1.0458187285558456,0.595016405629163,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,kink,1000,70,2026083701,3,0.5,0.2,86,822,inference,63,LOO,0.4603174603174603,0.42000515808977584,0.04031230222768445,-0.029623704460718048,0.0037757265332084068,0.004006859613618447,1.0612155245824002,0.48210218567240676,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,70,2026083701,3,0.5,0.2,86,822,inference,63,ZLZ,0.4126984126984127,0.42000515808977584,-0.0073067453913631675,-0.029944328522514274,0.0037745874579053207,0.003909329562171344,1.0356971737358545,0.48739361171173307,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,71,2026083701,0,0.25,0.75,485,586,balance,100,LOO,0.55,0.5248948398875621,0.025105160112437908,-0.0008301325113501123,0.002492177453897313,0.0024999999999999996,1.0031388399290964,0.016628686342939982,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,kink,1000,71,2026083701,0,0.25,0.75,485,586,balance,100,ZLZ,0.56,0.5248948398875621,0.035105160112437916,-0.0006125884965796358,0.002491999132434346,0.0024888888888888894,0.9987519082551132,0.012271422072178753,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
main,kink,1000,71,2026083701,0,0.25,0.75,485,586,inference,63,LOO,0.6031746031746031,0.5248948398875621,0.078279763287041,-0.0010571502346571338,0.003956156852396549,0.0038605645364477924,0.9758370763558455,0.01680737769029389,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,1000,71,2026083701,0,0.25,0.75,485,586,inference,63,ZLZ,0.6031746031746031,0.5248948398875621,0.078279763287041,-0.0008729863742867883,0.003955918269104069,0.0038605645364477924,0.9758959295491532,0.013879819234268913,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,1000,71,2026083701,1,0.5,0.8,739,706,balance,100,LOO,0.58,0.5694500569478131,0.010549943052186816,-0.016402603994757015,0.0024698721485975996,0.002460606060606061,0.9962483531802244,0.3300468282185358,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,kink,1000,71,2026083701,1,0.5,0.8,739,706,balance,100,ZLZ,0.6,0.5694500569478131,0.030549943052186834,-0.015378305098346257,0.0024687475381268333,0.0024242424242424247,0.9819725941202652,0.3095067556778909,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,71,2026083701,1,0.5,0.8,739,706,inference,63,LOO,0.6031746031746031,0.5694500569478131,0.03372454622679,-0.01698965339992009,0.003921208871012206,0.003860564536447792,0.9845342758931483,0.2713154534710582,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,1000,71,2026083701,1,0.5,0.8,739,706,inference,63,ZLZ,0.5873015873015873,0.5694500569478131,0.01785153035377418,-0.017490603108910818,0.003922083914438401,0.003909329562171343,0.9967480674699221,0.2792841854651201,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,71,2026083701,2,0.75,0.25,586,485,balance,100,LOO,0.5,0.5248948398875621,-0.024894839887562137,-0.0014607361231971927,0.002490863117214977,0.0025252525252525255,1.013806221546208,0.029268255545313416,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,71,2026083701,2,0.75,0.25,586,485,balance,100,ZLZ,0.5,0.5248948398875621,-0.024894839887562137,-0.003231566950008924,0.0024915824596666043,0.0025252525252525255,1.0135135264960995,0.06474042192113268,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,71,2026083701,2,0.75,0.25,586,485,inference,63,LOO,0.49206349206349204,0.5248948398875621,-0.0328313478240701,-0.001892201108683711,0.0039556695261459655,0.004031242126480222,1.0191048822038193,0.0300855040357277,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,71,2026083701,2,0.75,0.25,586,485,inference,63,ZLZ,0.49206349206349204,0.5248948398875621,-0.0328313478240701,-0.00263531683353202,0.003956449346262615,0.004031242126480222,1.0189040156139644,0.041896720661287974,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,71,2026083701,3,0.5,0.2,739,768,balance,100,LOO,0.38,0.41983744089603664,-0.039837440896036636,-0.01648969281499002,0.002404549672477173,0.00237979797979798,0.9897063084358354,0.3362758574701275,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,kink,1000,71,2026083701,3,0.5,0.2,739,768,balance,100,ZLZ,0.4,0.41983744089603664,-0.019837440896036618,-0.015378305098346312,0.0024067045142822947,0.0024242424242424242,1.00728710560688,0.31347079589484306,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,71,2026083701,3,0.5,0.2,739,768,inference,63,LOO,0.36507936507936506,0.41983744089603664,-0.05475807581667158,-0.016484170029826717,0.0038167352049702412,0.0037386519721389153,0.979541878428023,0.2668216528486971,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,kink,1000,71,2026083701,3,0.5,0.2,739,768,inference,63,ZLZ,0.3333333333333333,0.41983744089603664,-0.08650410756270333,-0.017490603108910874,0.0038135703390901957,0.0035842293906810036,0.9398618805956243,0.28322977312711367,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,kink,1000,72,2026083701,0,0.25,0.75,480,392,balance,100,LOO,0.54,0.5252151035679862,0.014784896432013861,-0.006641853389768082,0.002495477306069052,0.0025090909090909087,1.0054553102882355,0.1329573873506163,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,72,2026083701,0,0.25,0.75,480,392,balance,100,ZLZ,0.58,0.5252151035679862,0.054784896432013785,-0.006447341059161227,0.0024953562061072626,0.0024606060606060607,0.98607407414775,0.12906674877695867,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,kink,1000,72,2026083701,0,0.25,0.75,480,392,inference,63,LOO,0.5714285714285714,0.5252151035679862,0.04621346786058522,-0.00770868242264533,0.003961457491027105,0.003949967083607638,0.9970994495219263,0.1224764681794468,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,72,2026083701,0,0.25,0.75,480,392,inference,63,ZLZ,0.5396825396825397,0.5252151035679862,0.014467436114553478,-0.00765612877213151,0.003961669274908674,0.004006859613618446,1.0114068933002525,0.12163823808176705,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,1000,72,2026083701,1,0.5,0.8,41,861,balance,100,LOO,0.58,0.5701895316536056,0.009810468346394319,0.005742222752335047,0.0024385102825547067,0.002460606060606061,1.0090611789539825,0.11628340493759814,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,kink,1000,72,2026083701,1,0.5,0.8,41,861,balance,100,ZLZ,0.6,0.5701895316536056,0.029810468346394337,0.005615177190101739,0.0024384912200125777,0.0024242424242424242,0.9941567163936396,0.11371110166349567,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,72,2026083701,1,0.5,0.8,41,861,inference,63,LOO,0.5873015873015873,0.5701895316536056,0.017112055647981683,0.006676634448354535,0.0038692053305017914,0.003909329562171344,1.010370147935351,0.10733632213642202,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,72,2026083701,1,0.5,0.8,41,861,inference,63,ZLZ,0.5873015873015873,0.5701895316536056,0.017112055647981683,0.006918510447563642,0.0038686750913865227,0.003909329562171343,1.010508628877968,0.11123244216098371,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,72,2026083701,2,0.75,0.25,392,480,balance,100,LOO,0.57,0.5252151035679862,0.04478489643201378,0.026019026499111253,0.002468559663777101,0.002475757575757575,1.0029158347217992,0.5236839084067035,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
main,kink,1000,72,2026083701,2,0.75,0.25,392,480,balance,100,ZLZ,0.57,0.5252151035679862,0.04478489643201378,0.025755479633113865,0.0024688462829258653,0.002475757575757575,1.0027994018418673,0.5183494198038486,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
main,kink,1000,72,2026083701,2,0.75,0.25,392,480,inference,63,LOO,0.5238095238095238,0.5252151035679862,-0.0014055797584623386,0.024152089087339124,0.003922170836434297,0.004023114622192963,1.025736713154095,0.3856483245308797,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,72,2026083701,2,0.75,0.25,392,480,inference,63,ZLZ,0.5238095238095238,0.5252151035679862,-0.0014055797584623386,0.024152089087339124,0.003922170836434297,0.004023114622192963,1.025736713154095,0.3856483245308797,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,72,2026083701,3,0.5,0.2,41,908,balance,100,LOO,0.43,0.41995733996435114,0.010042660035648854,0.007617041730014207,0.0024431536760181807,0.0024757575757575756,1.0133450057028472,0.15410294636042468,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
main,kink,1000,72,2026083701,3,0.5,0.2,41,908,balance,100,ZLZ,0.43,0.41995733996435114,0.010042660035648854,0.00561517719010185,0.0024405602568141295,0.0024757575757575756,1.0144218192708718,0.1136628909424385,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
main,kink,1000,72,2026083701,3,0.5,0.2,41,908,inference,63,LOO,0.3492063492063492,0.41995733996435114,-0.07075099075800195,0.006844835281553607,0.0038779299280225815,0.003665504433553588,0.945221935823551,0.10991653335777761,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,1000,72,2026083701,3,0.5,0.2,41,908,inference,63,ZLZ,0.4126984126984127,0.41995733996435114,-0.007258927265938464,0.006918510447563586,0.0038781752327150146,0.003909329562171343,1.0080332443963647,0.11109611878721778,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,73,2026083701,0,0.25,0.75,223,360,balance,100,LOO,0.54,0.5250388575124514,0.014961142487548651,-0.002544836503244774,0.002493657804977905,0.0025090909090909087,1.0061889422366597,0.05096141255725207,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,73,2026083701,0,0.25,0.75,223,360,balance,100,ZLZ,0.53,0.5250388575124514,0.004961142487548642,-0.0022787856657067174,0.0024935859254439086,0.002516161616161616,1.0090535042275266,0.04563429125988668,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,73,2026083701,0,0.25,0.75,223,360,inference,63,LOO,0.5238095238095238,0.5250388575124514,-0.0012293337029275486,-0.004160849350950069,0.003959633843494436,0.004023114622192963,1.0160319820487502,0.06612329366860842,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,73,2026083701,0,0.25,0.75,223,360,inference,63,ZLZ,0.5396825396825397,0.5250388575124514,0.014643682170088268,-0.002913523642121607,0.003958803476466504,0.004006859613618446,1.0121390560146812,0.04630592617948592,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,1000,73,2026083701,1,0.5,0.8,579,577,balance,100,LOO,0.6,0.5701975852280021,0.029802414771997854,0.02585158654905595,0.0024022363519525464,0.0024242424242424242,1.0091606607617902,0.527447616585475,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,73,2026083701,1,0.5,0.8,579,577,balance,100,ZLZ,0.6,0.5701975852280021,0.029802414771997854,0.0270251830103434,0.002399862966717794,0.0024242424242424247,1.0101586873345414,0.5516649876604228,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,73,2026083701,1,0.5,0.8,579,577,inference,63,LOO,0.6031746031746031,0.5701975852280021,0.03297701794660102,0.030809982476385556,0.003799615010624601,0.003860564536447792,1.0160409740599408,0.4998292344726472,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,1000,73,2026083701,1,0.5,0.8,579,577,inference,63,ZLZ,0.6031746031746031,0.5701975852280021,0.03297701794660102,0.03098913687095728,0.00379902998731914,0.003860564536447792,1.016197437065264,0.5027743571018692,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,1000,73,2026083701,2,0.75,0.25,360,223,balance,100,LOO,0.56,0.5250388575124514,0.03496114248754867,0.005705261003475237,0.002487209927986083,0.002488888888888889,1.0006750378743323,0.11439822762273645,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,kink,1000,73,2026083701,2,0.75,0.25,360,223,balance,100,ZLZ,0.56,0.5250388575124514,0.03496114248754867,0.005908503357682893,0.00248719878639093,0.0024888888888888894,1.0006795204738788,0.1184737780674819,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
main,kink,1000,73,2026083701,2,0.75,0.25,360,223,inference,63,LOO,0.5079365079365079,0.5250388575124514,-0.017102349575943476,0.0057835437715741955,0.003948904992226948,0.004031242126480222,1.0208506242655488,0.09203556531964649,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,73,2026083701,2,0.75,0.25,360,223,inference,63,ZLZ,0.5238095238095238,0.5250388575124514,-0.0012293337029275486,0.0066047057261204856,0.003948201389752853,0.004023114622192963,1.0189740150121367,0.10511236889240182,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,73,2026083701,3,0.5,0.2,579,537,balance,100,LOO,0.42,0.42029242131580047,-0.00029242131580048403,0.028791856257208315,0.002468488903745219,0.002460606060606061,0.9968066118801677,0.5795008479462209,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
main,kink,1000,73,2026083701,3,0.5,0.2,579,537,balance,100,ZLZ,0.42,0.42029242131580047,-0.00029242131580048403,0.0270251830103434,0.002466631285217697,0.002460606060606061,0.9975573063360769,0.5441473592125572,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
main,kink,1000,73,2026083701,3,0.5,0.2,579,537,inference,63,LOO,0.4444444444444444,0.42029242131580047,0.02415202312864395,0.03050089725516958,0.003922957551001824,0.003982477100756672,1.0151721115971923,0.4869740409034045,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,73,2026083701,3,0.5,0.2,579,537,inference,63,ZLZ,0.4444444444444444,0.42029242131580047,0.02415202312864395,0.030989136870957334,0.003923875481865517,0.003982477100756672,1.0149346275543112,0.4947113467858321,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,74,2026083701,0,0.25,0.75,661,752,balance,100,LOO,0.52,0.5255374290646426,-0.005537429064642607,-0.01122077559134993,0.0024968199444411108,0.0025212121212121207,1.0097692974718968,0.22455837889820005,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,74,2026083701,0,0.25,0.75,661,752,balance,100,ZLZ,0.47,0.5255374290646426,-0.05553742906464265,-0.010928193535232889,0.0024966154124118115,0.002516161616161616,1.0078290807837809,0.21871197081177277,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,74,2026083701,0,0.25,0.75,661,752,inference,63,LOO,0.4603174603174603,0.5255374290646426,-0.06521996874718233,-0.011376751282895836,0.003962974636275959,0.004006859613618447,1.0110737467105584,0.1807205823216173,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,74,2026083701,0,0.25,0.75,661,752,inference,63,ZLZ,0.4444444444444444,0.5255374290646426,-0.0810929846201982,-0.011813143961890926,0.003963239292152211,0.003982477100756672,1.0048540618383943,0.18764644848711853,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,74,2026083701,1,0.5,0.8,686,791,balance,100,LOO,0.59,0.5705238276741436,0.01947617232585641,0.01703876969996776,0.002418371756436006,0.002443434343434343,1.0103634137024788,0.34647882812814434,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,kink,1000,74,2026083701,1,0.5,0.8,686,791,balance,100,ZLZ,0.57,0.5705238276741436,-0.0005238276741436065,0.01733259746370841,0.0024182404424500006,0.002475757575757575,1.0237847040757047,0.35246330642275625,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
main,kink,1000,74,2026083701,1,0.5,0.8,686,791,inference,63,LOO,0.5714285714285714,0.5705238276741436,0.0009047437544278392,0.01713885322990727,0.003838536560525461,0.003949967083607638,1.0290294286182136,0.27662977210248996,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,74,2026083701,1,0.5,0.8,686,791,inference,63,ZLZ,0.5714285714285714,0.5705238276741436,0.0009047437544278392,0.01711558683386505,0.003838823111426161,0.003949967083607638,1.0289526161939213,0.2762439299242828,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,74,2026083701,2,0.75,0.25,752,661,balance,100,LOO,0.48,0.5255374290646426,-0.04553742906464264,-0.007795211295960391,0.0024928675751604546,0.0025212121212121207,1.0113702574232575,0.15612709795286409,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,74,2026083701,2,0.75,0.25,752,661,balance,100,ZLZ,0.49,0.5255374290646426,-0.035537429064642634,-0.007787902385230305,0.002492861268039155,0.0025242424242424236,1.012588408591206,0.15598090809117238,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,kink,1000,74,2026083701,2,0.75,0.25,752,661,inference,63,LOO,0.4603174603174603,0.5255374290646426,-0.06521996874718233,-0.009820996706308094,0.003960049262487694,0.004006859613618447,1.0118206486909576,0.15606491175368895,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,74,2026083701,2,0.75,0.25,752,661,inference,63,ZLZ,0.4444444444444444,0.5255374290646426,-0.0810929846201982,-0.009890285853912162,0.003960103433770229,0.003982477100756672,1.0056497683357584,0.1571649067789284,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,74,2026083701,3,0.5,0.2,686,785,balance,100,LOO,0.44,0.420252972528406,0.019747027471594014,0.01598195630764232,0.002454781210475998,0.0024888888888888894,1.0138943862969678,0.3225696803307511,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,kink,1000,74,2026083701,3,0.5,0.2,686,785,balance,100,ZLZ,0.46,0.420252972528406,0.03974702747159403,0.0173325974637083,0.0024564723460979384,0.0025090909090909087,1.0214203766944716,0.349709726290851,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
main,kink,1000,74,2026083701,3,0.5,0.2,686,785,inference,63,LOO,0.47619047619047616,0.420252972528406,0.055937503662070176,0.017379446962409728,0.0038986433563570847,0.004023114622192963,1.0319268151658236,0.2783422915404101,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,74,2026083701,3,0.5,0.2,686,785,inference,63,ZLZ,0.47619047619047616,0.420252972528406,0.055937503662070176,0.017115586833864882,0.003898473422838053,0.004023114622192963,1.0319717966075481,0.2741223872195205,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,75,2026083701,0,0.25,0.75,113,541,balance,100,LOO,0.61,0.525688284532295,0.084311715467705,0.007785057797301653,0.0024868753775202338,0.0024030303030303027,0.966284971395094,0.15611147602181238,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,kink,1000,75,2026083701,0,0.25,0.75,113,541,balance,100,ZLZ,0.61,0.525688284532295,0.084311715467705,0.007453403291544425,0.0024870316202571328,0.002403030303030303,0.9662242664939882,0.14945621082591817,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,kink,1000,75,2026083701,0,0.25,0.75,113,541,inference,63,LOO,0.5873015873015873,0.525688284532295,0.06161330276929233,0.007697205839276022,0.003947673826097518,0.003909329562171343,0.9902868713031238,0.12250744138635959,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,75,2026083701,0,0.25,0.75,113,541,inference,63,ZLZ,0.6666666666666666,0.525688284532295,0.14097838213437164,0.008210329765773183,0.003946947602228504,0.0035842293906810036,0.908101589354086,0.13068625725782962,0.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,kink,1000,75,2026083701,1,0.5,0.8,957,938,balance,100,LOO,0.53,0.5698349933065281,-0.039834993306528066,0.008766024490603708,0.0024345290235518397,0.002516161616161615,1.0335311642704008,0.17766226780694536,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,75,2026083701,1,0.5,0.8,957,938,balance,100,ZLZ,0.54,0.5698349933065281,-0.029834993306528057,0.009552702685409975,0.002433081731649129,0.0025090909090909087,1.0312398784032055,0.19366356054469244,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,75,2026083701,1,0.5,0.8,957,938,inference,63,LOO,0.5555555555555556,0.5698349933065281,-0.014279437750972512,0.009751220549365391,0.0038619771552527707,0.003982477100756672,1.0312016204808478,0.1569112669407812,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,75,2026083701,1,0.5,0.8,957,938,inference,63,ZLZ,0.5714285714285714,0.5698349933065281,0.0015935781220433043,0.010401492036781423,0.003860085084717968,0.003949967083607638,1.023284978677157,0.16741609283748946,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,75,2026083701,2,0.75,0.25,541,113,balance,100,LOO,0.52,0.525688284532295,-0.005688284532294974,0.00749611368078118,0.0024845643628340014,0.0025212121212121207,1.0147501746891021,0.15038725708548661,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,75,2026083701,2,0.75,0.25,541,113,balance,100,ZLZ,0.52,0.525688284532295,-0.005688284532294974,0.007240807548422934,0.0024848491439367457,0.0025212121212121207,1.0146338772170955,0.1452569733662385,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,75,2026083701,2,0.75,0.25,541,113,inference,63,LOO,0.5079365079365079,0.525688284532295,-0.017751776595787083,0.0069660585960036325,0.003945572328250189,0.004031242126480222,1.0217128951398609,0.11090014621458057,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,75,2026083701,2,0.75,0.25,541,113,inference,63,ZLZ,0.5079365079365079,0.525688284532295,-0.017751776595787083,0.006140304330270352,0.003946427020223424,0.004031242126480222,1.021491619082822,0.09774349377013333,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,75,2026083701,3,0.5,0.2,957,994,balance,100,LOO,0.51,0.4199939785043999,0.09000602149560011,0.009552702685409864,0.00244646909308451,0.0025242424242424236,1.0317900321642146,0.19313295898532923,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,kink,1000,75,2026083701,3,0.5,0.2,957,994,balance,100,ZLZ,0.51,0.4199939785043999,0.09000602149560011,0.00955270268540992,0.0024464690930845094,0.0025242424242424245,1.0317900321642153,0.19313295898533037,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,75,2026083701,3,0.5,0.2,957,994,inference,63,LOO,0.47619047619047616,0.4199939785043999,0.05619649768607626,0.011088786061140665,0.00388704164013075,0.004023114622192963,1.0350068238676333,0.17785841103702857,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,75,2026083701,3,0.5,0.2,957,994,inference,63,ZLZ,0.49206349206349204,0.4199939785043999,0.07206951355909214,0.010401492036781312,0.003885372434861833,0.004031242126480222,1.0375432970877028,0.16687040253055618,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,76,2026083701,0,0.25,0.75,358,817,balance,100,LOO,0.48,0.5250525482497472,-0.04505254824974725,-0.009900798203136496,0.00249643242242562,0.0025212121212121207,1.0099260442878017,0.1981574029215267,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,76,2026083701,0,0.25,0.75,358,817,balance,100,ZLZ,0.48,0.5250525482497472,-0.04505254824974725,-0.009629466481774318,0.002496317708296663,0.0025212121212121207,1.0099724537596795,0.1927313205284532,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,76,2026083701,0,0.25,0.75,358,817,inference,63,LOO,0.3968253968253968,0.5250525482497472,-0.12822715142435043,-0.010150375799333866,0.003962754748161037,0.0038605645364477924,0.9742123300058709,0.16124398544455276,0.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,1000,76,2026083701,0,0.25,0.75,358,817,inference,63,ZLZ,0.42857142857142855,0.5250525482497472,-0.09648111967831868,-0.01155031898012493,0.003963703354001331,0.003949967083607637,0.9965344857657354,0.18346085198957862,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,1000,76,2026083701,1,0.5,0.8,418,967,balance,100,LOO,0.7,0.5698566396598794,0.13014336034012053,0.0017459158574927303,0.002445245525541873,0.0021212121212121206,0.8674843074263695,0.03530710207034856,0.0,0.1805386275963523,1.0,0.47925352984276937,0.0
main,kink,1000,76,2026083701,1,0.5,0.8,418,967,balance,100,ZLZ,0.71,0.5698566396598794,0.14014336034012054,0.001631151481532811,0.0024453512932784906,0.00207979797979798,0.850510920665958,0.03298554515417476,0.0,0.17876753950040003,1.0,0.47657840177954963,0.0
main,kink,1000,76,2026083701,1,0.5,0.8,418,967,inference,63,LOO,0.6825396825396826,0.5698566396598794,0.11268304287980313,0.0016585954187707808,0.003881012424871908,0.00349482684352116,0.9004935983003213,0.026623671431402866,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,kink,1000,76,2026083701,1,0.5,0.8,418,967,inference,63,ZLZ,0.6825396825396826,0.5698566396598794,0.11268304287980313,0.0015709280379836432,0.003881786567148713,0.0034948268435211604,0.9003140134230033,0.025213925463714648,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,kink,1000,76,2026083701,2,0.75,0.25,817,358,balance,100,LOO,0.46,0.5250525482497472,-0.06505254824974721,0.011747428362317458,0.0024828174316152397,0.0025090909090909087,1.0105821222056495,0.23576015717532137,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
main,kink,1000,76,2026083701,2,0.75,0.25,817,358,balance,100,ZLZ,0.45,0.5250525482497472,-0.07505254824974722,0.0109922488263684,0.002483395882551851,0.002500000000000001,1.0066860533855313,0.22057869976714797,1.0,0.19599639845400546,1.0,0.5026016155255952,0.0
main,kink,1000,76,2026083701,2,0.75,0.25,817,358,inference,63,LOO,0.42857142857142855,0.5250525482497472,-0.09648111967831868,0.011051006965514865,0.003943098807156837,0.003949967083607637,1.0017418474115671,0.17598798658592288,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,1000,76,2026083701,2,0.75,0.25,817,358,inference,63,ZLZ,0.42857142857142855,0.5250525482497472,-0.09648111967831868,0.011203314913952322,0.003942968041752977,0.003949967083607637,1.0017750693844194,0.1784164587679738,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,1000,76,2026083701,3,0.5,0.2,418,496,balance,100,LOO,0.41,0.41987825196295253,-0.009878251962952556,0.0013565405075555148,0.002434369947421701,0.002443434343434343,1.0037235080157978,0.027494098089137328,1.0,0.19376637903798294,1.0,0.4992332977468464,0.0
main,kink,1000,76,2026083701,3,0.5,0.2,418,496,balance,100,ZLZ,0.43,0.41987825196295253,0.010121748037047462,0.001631151481532922,0.002434848598624867,0.002475757575757575,1.016801445952661,0.033056610008941716,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
main,kink,1000,76,2026083701,3,0.5,0.2,418,496,inference,63,LOO,0.4126984126984127,0.41987825196295253,-0.007179839264539856,0.0015185020293562168,0.0038644515172387463,0.003909329562171344,1.011613043851735,0.024427073833578773,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,76,2026083701,3,0.5,0.2,418,496,inference,63,ZLZ,0.4126984126984127,0.41987825196295253,-0.007179839264539856,0.0015709280379838653,0.003864828886271055,0.003909329562171344,1.0115142680852878,0.025269180395991082,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,77,2026083701,0,0.25,0.75,125,662,balance,100,LOO,0.38,0.5249920884533896,-0.14499208845338962,-0.0005941221348305659,0.0024923410763114657,0.00237979797979798,0.9548444241507894,0.011900685968847392,0.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,kink,1000,77,2026083701,0,0.25,0.75,125,662,balance,100,ZLZ,0.37,0.5249920884533896,-0.15499208845338963,-0.0009306439881021644,0.0024924212241110954,0.0023545454545454546,0.9446819950689461,0.018641156638414973,0.0,0.19020924693703922,1.0,0.49386045156852143,0.0
main,kink,1000,77,2026083701,0,0.25,0.75,125,662,inference,63,LOO,0.3492063492063492,0.5249920884533896,-0.17578573924704044,-0.0010323018324636113,0.0039564707117427725,0.003665504433553589,0.9264581240736603,0.016411667919500696,0.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,1000,77,2026083701,0,0.25,0.75,125,662,inference,63,ZLZ,0.36507936507936506,0.5249920884533896,-0.15991272337402457,-0.0002962168997384662,0.003956043285777853,0.0037386519721389158,0.9450482975197798,0.00470954894534423,0.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,kink,1000,77,2026083701,1,0.5,0.8,752,353,balance,100,LOO,0.53,0.5701253905956292,-0.04012539059562914,0.0017660320022819809,0.0024451752490570037,0.002516161616161616,1.029031198124547,0.03571441770049833,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,77,2026083701,1,0.5,0.8,752,353,balance,100,ZLZ,0.56,0.5701253905956292,-0.010125390595629113,0.0015691132423356624,0.0024453887940338744,0.002488888888888889,1.0177886211636955,0.03173074936879855,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,kink,1000,77,2026083701,1,0.5,0.8,752,353,inference,63,LOO,0.5396825396825397,0.5701253905956292,-0.030442850913089514,0.002245881280586781,0.0038807679270568335,0.004006859613618446,1.0324914266793686,0.03605188351128295,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,1000,77,2026083701,1,0.5,0.8,752,353,inference,63,ZLZ,0.5714285714285714,0.5701253905956292,0.00130318083294223,0.0016212330286115018,0.0038816943697365575,0.003949967083607638,1.0175883795497567,0.026021646575323527,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,77,2026083701,2,0.75,0.25,662,125,balance,100,LOO,0.5,0.5249920884533896,-0.024992088453389627,-0.031190081250106527,0.0024950085782292067,0.0025252525252525255,1.012121780777517,0.6244252904531992,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,77,2026083701,2,0.75,0.25,662,125,balance,100,ZLZ,0.5,0.5249920884533896,-0.024992088453389627,-0.03123936320928178,0.002495010044454261,0.0025252525252525255,1.0121211859910084,0.6254117312949817,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,77,2026083701,2,0.75,0.25,662,125,inference,63,LOO,0.49206349206349204,0.5249920884533896,-0.03292859638989759,-0.03294666978303301,0.00396147162269278,0.004031242126480222,1.0176122689830138,0.523459695799266,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,77,2026083701,2,0.75,0.25,662,125,inference,63,ZLZ,0.5079365079365079,0.5249920884533896,-0.01705558051688172,-0.03323414695864968,0.003961448226360652,0.004031242126480222,1.0176182790059305,0.5280287186600673,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,77,2026083701,3,0.5,0.2,752,233,balance,100,LOO,0.42,0.42011507809695303,-0.00011507809695304738,0.0014741647158759696,0.0024353026528463207,0.002460606060606061,1.0103902517948504,0.029872360466896262,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
main,kink,1000,77,2026083701,3,0.5,0.2,752,233,balance,100,ZLZ,0.42,0.42011507809695303,-0.00011507809695304738,0.0015691132423355514,0.002435456153977782,0.002460606060606061,1.0103265692495438,0.03179538806530119,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
main,kink,1000,77,2026083701,3,0.5,0.2,752,233,inference,63,LOO,0.3968253968253968,0.42011507809695303,-0.02328968127155623,0.001545023640462273,0.0038664375770743912,0.0038605645364477937,0.9984810201873111,0.024847324252848527,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,1000,77,2026083701,3,0.5,0.2,752,233,inference,63,ZLZ,0.36507936507936506,0.42011507809695303,-0.05503571301758797,0.0016212330286112797,0.003866176480930906,0.003738651972138915,0.967015342051513,0.026073816547582482,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,kink,1000,78,2026083701,0,0.25,0.75,997,712,balance,100,LOO,0.6,0.5250754295695181,0.07492457043048184,0.0007526291382327077,0.0024916669122481655,0.0024242424242424242,0.972940007480813,0.015077732553380265,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,78,2026083701,0,0.25,0.75,997,712,balance,100,ZLZ,0.59,0.5250754295695181,0.06492457043048183,0.0016977107779481138,0.002490989857072931,0.002443434343434343,0.9809089894510976,0.03401556791393844,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,kink,1000,78,2026083701,0,0.25,0.75,997,712,inference,63,LOO,0.5396825396825397,0.5250754295695181,0.014607110113021515,0.0030840136502174875,0.003953216626634927,0.004006859613618446,1.0135694529417127,0.04905022286518163,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,1000,78,2026083701,0,0.25,0.75,997,712,inference,63,ZLZ,0.6190476190476191,0.5250754295695181,0.09397218947810093,0.0030117415457978636,0.0039532250626611075,0.0038036720064369843,0.9621693544249029,0.047900707703369204,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,78,2026083701,1,0.5,0.8,640,828,balance,100,LOO,0.55,0.5701248194462567,-0.02012481944625666,0.006536987829619756,0.002436434348055356,0.0024999999999999996,1.026089622318524,0.13243425100980766,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,kink,1000,78,2026083701,1,0.5,0.8,640,828,balance,100,ZLZ,0.55,0.5701248194462567,-0.02012481944625666,0.005768601050299416,0.0024377189865863657,0.0025,1.025548889661334,0.11683653931527563,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,kink,1000,78,2026083701,1,0.5,0.8,640,828,inference,63,LOO,0.5714285714285714,0.5701248194462567,0.0013037519823146937,0.007685389728633307,0.0038661577769564612,0.003949967083607637,1.0216776736714435,0.12360217381980378,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,78,2026083701,1,0.5,0.8,640,828,inference,63,ZLZ,0.6349206349206349,0.5701248194462567,0.06479581547437818,0.006283684171390247,0.0038696222182391053,0.0037386519721389158,0.9661542551924388,0.10101365011152035,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,kink,1000,78,2026083701,2,0.75,0.25,712,997,balance,100,LOO,0.51,0.5250754295695181,-0.015075429569518128,-0.0064128587373417645,0.0024905991571744198,0.0025242424242424245,1.0135081018441252,0.1284990020833992,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,78,2026083701,2,0.75,0.25,712,997,balance,100,ZLZ,0.51,0.5250754295695181,-0.015075429569518128,-0.00548553663057938,0.002490272135933457,0.0025242424242424236,1.0136411952006334,0.10992480778150807,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,kink,1000,78,2026083701,2,0.75,0.25,712,997,inference,63,LOO,0.47619047619047616,0.5250754295695181,-0.04888495337904197,-0.007873986430296465,0.003956722239289016,0.0040231146221929625,1.0167796420594528,0.12517767474986838,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,78,2026083701,2,0.75,0.25,712,997,inference,63,ZLZ,0.4603174603174603,0.5250754295695181,-0.06475796925205785,-0.007696073559703365,0.003956517493315726,0.004006859613618447,1.012723846258173,0.12235244853663235,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,78,2026083701,3,0.5,0.2,640,168,balance,100,LOO,0.43,0.42010403051834627,0.009895969481653721,0.005220760890341625,0.0024395767752904305,0.0024757575757575756,1.01483076935049,0.10570038227158778,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
main,kink,1000,78,2026083701,3,0.5,0.2,640,168,balance,100,ZLZ,0.47,0.42010403051834627,0.0498959694816537,0.005768601050299582,0.00244036843182746,0.002516161616161616,1.0310580907971336,0.1167730988788186,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,78,2026083701,3,0.5,0.2,640,168,inference,63,LOO,0.36507936507936506,0.42010403051834627,-0.05502466543898121,0.006225797663724775,0.0038761316008156747,0.0037386519721389158,0.964531743801519,0.0999990203348155,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,kink,1000,78,2026083701,3,0.5,0.2,640,168,inference,63,ZLZ,0.3968253968253968,0.42010403051834627,-0.02327863369294947,0.006283684171390191,0.0038762808035801887,0.003860564536447793,0.9959455292511625,0.1009268533674306,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,1000,79,2026083701,0,0.25,0.75,744,838,balance,100,LOO,0.5,0.5256551939945018,-0.02565519399450178,-0.002278049850989561,0.002492811527432094,0.0025252525252525255,1.0130138189202975,0.04562664141408818,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,79,2026083701,0,0.25,0.75,744,838,balance,100,ZLZ,0.47,0.5256551939945018,-0.055655193994501806,-0.002556689781041177,0.00249295717807472,0.002516161616161616,1.0093079970610712,0.05120597340063448,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,79,2026083701,0,0.25,0.75,744,838,inference,63,LOO,0.49206349206349204,0.5256551939945018,-0.03359170193100974,-0.0015823079539205587,0.00395642683371119,0.004031242126480222,1.018909813302134,0.02515587579862916,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,79,2026083701,0,0.25,0.75,744,838,inference,63,ZLZ,0.5238095238095238,0.5256551939945018,-0.0018456701849779433,-0.001995038152678208,0.003956722972368569,0.004023114622192963,1.016779453676195,0.03171636325076118,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,79,2026083701,1,0.5,0.8,76,643,balance,100,LOO,0.57,0.5701282273491044,-0.00012822734910444833,0.002292264924959597,0.0024443388685794886,0.0024757575757575756,1.0128536626332607,0.0463643421658267,1.0,0.19504379792543253,1.0,0.5011627664853655,0.0
main,kink,1000,79,2026083701,1,0.5,0.8,76,643,balance,100,ZLZ,0.6,0.5701282273491044,0.02987177265089558,0.00020876182546281097,0.0024476266033977324,0.0024242424242424247,0.9904461819777386,0.004219670146670913,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,79,2026083701,1,0.5,0.8,76,643,inference,63,LOO,0.6349206349206349,0.5701282273491044,0.06479240757153049,0.0015111330324463212,0.00388202537885778,0.0037386519721389153,0.9630673700641674,0.02425344939615807,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,kink,1000,79,2026083701,1,0.5,0.8,76,643,inference,63,ZLZ,0.6349206349206349,0.5701282273491044,0.06479240757153049,0.0011359263551228294,0.0038829797243645414,0.0037386519721389153,0.9628306706522282,0.018229200198427706,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,kink,1000,79,2026083701,2,0.75,0.25,838,744,balance,100,LOO,0.51,0.5256551939945018,-0.01565519399450177,0.011749290040437566,0.002481935915211605,0.0025242424242424236,1.0170457701069253,0.23583939008289947,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,kink,1000,79,2026083701,2,0.75,0.25,838,744,balance,100,ZLZ,0.5,0.5256551939945018,-0.02565519399450178,0.011295948402628264,0.002482500970416261,0.0025252525252525255,1.017221163393582,0.22671381575520708,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,79,2026083701,2,0.75,0.25,838,744,inference,63,LOO,0.47619047619047616,0.5256551939945018,-0.049464717804025615,0.013261361926022563,0.003939291797124046,0.004023114622192963,1.021278653470178,0.21129005298878084,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,79,2026083701,2,0.75,0.25,838,744,inference,63,ZLZ,0.49206349206349204,0.5256551939945018,-0.03359170193100974,0.01327665085463925,0.003939275294203631,0.004031242126480222,1.0233461297848145,0.2115340908600948,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,79,2026083701,3,0.5,0.2,76,421,balance,100,LOO,0.39,0.42010696663258174,-0.030106966632581722,0.00019301572598118266,0.002433646477691511,0.002403030303030303,0.987419629374333,0.003912586473706266,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,kink,1000,79,2026083701,3,0.5,0.2,76,421,balance,100,ZLZ,0.39,0.42010696663258174,-0.030106966632581722,0.00020876182546275546,0.0024336036925474433,0.002403030303030303,0.9874369891816129,0.0042318099751192245,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,kink,1000,79,2026083701,3,0.5,0.2,76,421,inference,63,LOO,0.42857142857142855,0.42010696663258174,0.008464461938846812,0.0013010722550899079,0.0038655407519366837,0.003949967083607637,1.0218407558188733,0.02092648506064028,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,1000,79,2026083701,3,0.5,0.2,76,421,inference,63,ZLZ,0.47619047619047616,0.42010696663258174,0.05608350955789443,0.0011359263551229959,0.003865136830685709,0.004023114622192963,1.0408724964800866,0.018271228097736875,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,80,2026083701,0,0.25,0.75,893,457,balance,100,LOO,0.52,0.5250481706070744,-0.005048170607074409,0.007174025194792932,0.0024879358157098865,0.0025212121212121207,1.0133750659048812,0.14382795697237327,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,80,2026083701,0,0.25,0.75,893,457,balance,100,ZLZ,0.52,0.5250481706070744,-0.005048170607074409,0.007389041693985798,0.002487857856012034,0.0025212121212121207,1.0134068211009262,0.14814102168040777,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,80,2026083701,0,0.25,0.75,893,457,inference,63,LOO,0.5079365079365079,0.5250481706070744,-0.01711166267056652,0.009077777749069815,0.00394750689939299,0.004031242126480222,1.0212121800471352,0.14448344787178619,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,80,2026083701,0,0.25,0.75,893,457,inference,63,ZLZ,0.5238095238095238,0.5250481706070744,-0.001238646797550591,0.00826118228917061,0.003948190714255258,0.004023114622192963,1.0189767702120331,0.1314749892336755,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,80,2026083701,1,0.5,0.8,241,557,balance,100,LOO,0.65,0.5696182246587111,0.08038177534128887,0.004357304314267063,0.0024404892043321438,0.0022979797979797976,0.9416062131725984,0.08820220588218917,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,kink,1000,80,2026083701,1,0.5,0.8,241,557,balance,100,ZLZ,0.66,0.5696182246587111,0.09038177534128888,0.0015659743403919624,0.0024452924038010342,0.0022666666666666673,0.9269511748956052,0.03166789834601192,1.0,0.18662590024152625,1.0,0.48844800973272545,0.0
main,kink,1000,80,2026083701,1,0.5,0.8,241,557,inference,63,LOO,0.6507936507936508,0.5696182246587111,0.08117542613493967,0.002664389784367005,0.003878884067057879,0.003665504433553588,0.9449894274189693,0.04278035263369763,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,1000,80,2026083701,1,0.5,0.8,241,557,inference,63,ZLZ,0.6507936507936508,0.5696182246587111,0.08117542613493967,0.0021680847983274187,0.0038805086042071574,0.003665504433553588,0.9445938167949256,0.0348042227086517,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,1000,80,2026083701,2,0.75,0.25,457,893,balance,100,LOO,0.51,0.5250481706070744,-0.015048170607074418,-0.0066949370161668575,0.002493004346146248,0.0025242424242424236,1.012530294279055,0.13408647626379003,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,kink,1000,80,2026083701,2,0.75,0.25,457,893,balance,100,ZLZ,0.5,0.5250481706070744,-0.025048170607074427,-0.007322078835118595,0.0024932783670348854,0.0025252525252525255,1.0128241429598834,0.14663883987669793,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,80,2026083701,2,0.75,0.25,457,893,inference,63,LOO,0.5079365079365079,0.5250481706070744,-0.01711166267056652,-0.004609630326924297,0.003957484134642634,0.004031242126480222,1.0186375963435792,0.07327511470364717,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,80,2026083701,2,0.75,0.25,457,893,inference,63,ZLZ,0.5079365079365079,0.5250481706070744,-0.01711166267056652,-0.005879436233218627,0.003958556869501587,0.004031242126480222,1.0183615543175932,0.09344740382895067,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,80,2026083701,3,0.5,0.2,241,36,balance,100,LOO,0.42,0.42009375916249364,-9.375916249365623e-05,0.0012302216312181646,0.0024340805498683084,0.0024606060606060616,1.0108975484558997,0.024935373973180384,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
main,kink,1000,80,2026083701,3,0.5,0.2,241,36,balance,100,ZLZ,0.42,0.42009375916249364,-9.375916249365623e-05,0.0015659743403919624,0.002434592332124084,0.002460606060606061,1.0106850449410891,0.03173741250700237,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
main,kink,1000,80,2026083701,3,0.5,0.2,241,36,inference,63,LOO,0.5079365079365079,0.42009375916249364,0.08784274877401427,0.0012051558085087732,0.0038638538880461097,0.004031242126480222,1.043321575629962,0.019387992841322036,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,80,2026083701,3,0.5,0.2,241,36,inference,63,ZLZ,0.5079365079365079,0.42009375916249364,0.08784274877401427,0.0021680847983274742,0.0038663824664466823,0.004031242126480222,1.04263925296171,0.03486774474733012,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,81,2026083701,0,0.25,0.75,863,405,balance,100,LOO,0.53,0.5252495093850922,0.004750490614907843,-0.0030826986117363786,0.002493415634075005,0.002516161616161616,1.0091224189724988,0.06173532342663235,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,81,2026083701,0,0.25,0.75,863,405,balance,100,ZLZ,0.55,0.5252495093850922,0.02475049061490786,-0.0017099643025194622,0.002492778823842506,0.0025000000000000005,1.0028968378936898,0.03424878512249995,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,kink,1000,81,2026083701,0,0.25,0.75,863,405,inference,63,LOO,0.5079365079365079,0.5252495093850922,-0.017313001448584275,-0.0038535742764428393,0.00395854797884727,0.004031242126480222,1.0183638414947596,0.06124854521753035,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,81,2026083701,0,0.25,0.75,863,405,inference,63,ZLZ,0.5238095238095238,0.5252495093850922,-0.0014399855755683477,-0.003541195971425437,0.003958279282233916,0.004023114622192963,1.016379677970185,0.05628552805350172,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,81,2026083701,1,0.5,0.8,801,412,balance,100,LOO,0.59,0.570421564635381,0.019578435364619007,0.0034676118025799285,0.0024416122310143766,0.0024434343434343426,1.0007462742841884,0.07017656822968418,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,kink,1000,81,2026083701,1,0.5,0.8,801,412,balance,100,ZLZ,0.58,0.570421564635381,0.009578435364618998,0.004475394379227504,0.0024398677282173385,0.002460606060606061,1.0084997773235334,0.09060416676061635,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,kink,1000,81,2026083701,1,0.5,0.8,801,412,inference,63,LOO,0.5873015873015873,0.570421564635381,0.016880022666206362,0.006207537284474318,0.003868736053138875,0.003909329562171344,1.0104927057506374,0.09980097551933266,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,81,2026083701,1,0.5,0.8,801,412,inference,63,ZLZ,0.6031746031746031,0.570421564635381,0.03275303853922218,0.006209003187406914,0.003868732814700642,0.003860564536447792,0.9978886424459679,0.09982458518775346,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,1000,81,2026083701,2,0.75,0.25,405,863,balance,100,LOO,0.56,0.5252495093850922,0.03475049061490787,0.01235566966462931,0.0024817164111523935,0.002488888888888889,1.0028901278583902,0.2480220040772783,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,kink,1000,81,2026083701,2,0.75,0.25,405,863,balance,100,ZLZ,0.56,0.5252495093850922,0.03475049061490787,0.012684396437719903,0.002481081075944538,0.0024888888888888894,1.0031469398642603,0.25465331195792096,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
main,kink,1000,81,2026083701,2,0.75,0.25,405,863,inference,63,LOO,0.5555555555555556,0.5252495093850922,0.030306046170463397,0.01240930140903973,0.003941132030623088,0.003982477100756672,1.0104906584738413,0.19766821528837783,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,81,2026083701,2,0.75,0.25,405,863,inference,63,ZLZ,0.5555555555555556,0.5252495093850922,0.030306046170463397,0.012810465121131376,0.003940682791085113,0.003982477100756672,1.010605854844777,0.20406999774680074,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,81,2026083701,3,0.5,0.2,801,922,balance,100,LOO,0.43,0.42036301149241434,0.009636988507585653,0.005605144411402918,0.002440726002403098,0.0024757575757575747,1.0143529315949373,0.11345595409112223,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
main,kink,1000,81,2026083701,3,0.5,0.2,801,922,balance,100,ZLZ,0.43,0.42036301149241434,0.009636988507585653,0.004475394379227615,0.0024394706205945376,0.002475757575757575,1.014874930182268,0.09061154093042095,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
main,kink,1000,81,2026083701,3,0.5,0.2,801,922,inference,63,LOO,0.49206349206349204,0.42036301149241434,0.0717004805710777,0.007105187128616408,0.0038781047641397552,0.004031242126480222,1.0394876806208293,0.11409477384871261,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,81,2026083701,3,0.5,0.2,801,922,inference,63,ZLZ,0.47619047619047616,0.42036301149241434,0.055827464698061824,0.0062090031874068585,0.0038763609876635383,0.004023114622192963,1.037858608885103,0.09972631593519991,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,82,2026083701,0,0.25,0.75,295,142,balance,100,LOO,0.55,0.5251120798866153,0.0248879201133847,0.008240605687667601,0.002486675597746366,0.0025,1.0053583194630251,0.16525308180904946,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,kink,1000,82,2026083701,0,0.25,0.75,295,142,balance,100,ZLZ,0.56,0.5251120798866153,0.03488792011338471,0.009320566975307365,0.0024860240345695173,0.002488888888888889,1.0011523839993235,0.18693459009807992,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,kink,1000,82,2026083701,0,0.25,0.75,295,142,inference,63,LOO,0.5079365079365079,0.5251120798866153,-0.017175571950107438,0.010431144572084938,0.003944869810756074,0.004031242126480222,1.021894845677453,0.16607934641363728,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,82,2026083701,0,0.25,0.75,295,142,inference,63,ZLZ,0.5079365079365079,0.5251120798866153,-0.017175571950107438,0.010214588553264403,0.003944971305163321,0.004031242126480222,1.0218685548368849,0.16262936022344615,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,82,2026083701,1,0.5,0.8,715,595,balance,100,LOO,0.56,0.570103887197794,-0.010103887197793981,-0.00451806268964583,0.002454500481930049,0.0024888888888888894,1.0140103484240508,0.0911949294629027,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
main,kink,1000,82,2026083701,1,0.5,0.8,715,595,balance,100,ZLZ,0.58,0.570103887197794,0.009896112802205925,-0.004638784123384809,0.002454652059089872,0.002460606060606061,1.0024255989740545,0.09362874276291093,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,kink,1000,82,2026083701,1,0.5,0.8,715,595,inference,63,LOO,0.6031746031746031,0.570103887197794,0.033070715976809106,-0.0038373802903139964,0.003894688010941844,0.0038605645364477924,0.9912384575097711,0.0614891520053739,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,1000,82,2026083701,1,0.5,0.8,715,595,inference,63,ZLZ,0.6190476190476191,0.570103887197794,0.048943731849825034,-0.004516341944419744,0.0038960721098915576,0.0038036720064369843,0.9762837799587993,0.07235579554729123,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,82,2026083701,2,0.75,0.25,142,295,balance,100,LOO,0.46,0.5251120798866153,-0.06511207988661533,-0.011352929078702667,0.002492610937779957,0.0025090909090909087,1.0066115297261873,0.22739487722815951,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
main,kink,1000,82,2026083701,2,0.75,0.25,142,295,balance,100,ZLZ,0.45,0.5251120798866153,-0.07511207988661533,-0.010563882793068635,0.0024923204911987454,0.0025000000000000005,1.0030812685721495,0.21160290710796675,1.0,0.19599639845400535,1.0,0.5026016155255952,0.0
main,kink,1000,82,2026083701,2,0.75,0.25,142,295,inference,63,LOO,0.4126984126984127,0.5251120798866153,-0.11241366718820267,-0.009082015598314452,0.003958970751460977,0.003909329562171343,0.9874610871344995,0.14434146100255174,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,82,2026083701,2,0.75,0.25,142,295,inference,63,ZLZ,0.4126984126984127,0.5251120798866153,-0.11241366718820267,-0.009006751225438148,0.003958702412192951,0.003909329562171343,0.9875280218413139,0.14315012758835746,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,82,2026083701,3,0.5,0.2,715,610,balance,100,LOO,0.41,0.42001239932449624,-0.010012399324496268,-0.0043961957247527494,0.002426258589860323,0.002443434343434343,1.0070791108770516,0.08925005174855259,1.0,0.19376637903798294,1.0,0.4992332977468464,0.0
main,kink,1000,82,2026083701,3,0.5,0.2,715,610,balance,100,ZLZ,0.44,0.42001239932449624,0.01998760067550376,-0.004638784123384865,0.0024258926062540064,0.0024888888888888894,1.025968289969835,0.09418210149406955,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,kink,1000,82,2026083701,3,0.5,0.2,715,610,inference,63,LOO,0.42857142857142855,0.42001239932449624,0.008559029246932304,-0.004738819752297618,0.0038503583711951336,0.003949967083607637,1.0258699847675699,0.0763694412936104,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,1000,82,2026083701,3,0.5,0.2,715,610,inference,63,ZLZ,0.42857142857142855,0.42001239932449624,0.008559029246932304,-0.004516341944419799,0.003851005598368576,0.003949967083607637,1.025697569819422,0.07277793707051775,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,1000,83,2026083701,0,0.25,0.75,971,331,balance,100,LOO,0.49,0.5251241859535152,-0.035124185953515186,0.005480426738484034,0.0024891949942321464,0.0025242424242424245,1.0140798250404202,0.10984616951122038,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,83,2026083701,0,0.25,0.75,971,331,balance,100,ZLZ,0.47,0.5251241859535152,-0.0551241859535152,0.005029099599090259,0.0024895170405926873,0.002516161616161616,1.010702708651709,0.10079353688757409,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,83,2026083701,0,0.25,0.75,971,331,inference,63,LOO,0.47619047619047616,0.5251241859535152,-0.04893370976303901,0.005752611266854002,0.003950948999535511,0.004023114622192963,1.0182653895724638,0.09151964265129184,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,83,2026083701,0,0.25,0.75,971,331,inference,63,ZLZ,0.49206349206349204,0.5251241859535152,-0.03306069389002314,0.006212975841347834,0.003950500366680928,0.004031242126480222,1.0204383628160831,0.09884930306497884,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,83,2026083701,1,0.5,0.8,641,139,balance,100,LOO,0.58,0.5700249792303083,0.0099750207696917,-0.011277548439225238,0.0024633233987854906,0.002460606060606061,0.9988968812699262,0.22722388712958588,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,kink,1000,83,2026083701,1,0.5,0.8,641,139,balance,100,ZLZ,0.58,0.5700249792303083,0.0099750207696917,-0.010403313205542442,0.002462198757574027,0.0024606060606060607,0.9993531403737952,0.20965736333646479,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,kink,1000,83,2026083701,1,0.5,0.8,641,139,inference,63,LOO,0.5714285714285714,0.5700249792303083,0.0014035921982631372,-0.010184370928891462,0.003907906306250713,0.003949967083607638,1.0107629953383601,0.1629153992851167,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,83,2026083701,1,0.5,0.8,641,139,inference,63,ZLZ,0.5714285714285714,0.5700249792303083,0.0014035921982631372,-0.01047240795517812,0.003908497368916676,0.003949967083607638,1.0106101426652503,0.1675103476453978,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,83,2026083701,2,0.75,0.25,331,971,balance,100,LOO,0.54,0.5251241859535152,0.014875814046484859,0.015752931778547752,0.002479329203594085,0.002509090909090909,1.012003934553621,0.31636927134225534,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,83,2026083701,2,0.75,0.25,331,971,balance,100,ZLZ,0.53,0.5251241859535152,0.00487581404648485,0.015900225012162372,0.0024790917457846685,0.002516161616161616,1.0149530046396948,0.31934268362783386,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,83,2026083701,2,0.75,0.25,331,971,inference,63,LOO,0.5238095238095238,0.5251241859535152,-0.0013146621439913408,0.014288665626402186,0.003937933587535917,0.0040231146221929625,1.0216308967034524,0.22769708957664186,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,83,2026083701,2,0.75,0.25,331,971,inference,63,ZLZ,0.5238095238095238,0.5251241859535152,-0.0013146621439913408,0.013884030527144153,0.003938592462162021,0.004023114622192963,1.0214599913149038,0.221230518498688,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,83,2026083701,3,0.5,0.2,641,335,balance,100,LOO,0.38,0.4204171449442198,-0.040417144944219774,-0.010923529519887287,0.0024158990506129023,0.0023797979797979805,0.985056879423102,0.2222406993746388,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,kink,1000,83,2026083701,3,0.5,0.2,641,335,balance,100,ZLZ,0.39,0.4204171449442198,-0.030417144944219765,-0.010403313205542497,0.0024167710833861637,0.002403030303030303,0.9943144055097646,0.21161863839720294,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,kink,1000,83,2026083701,3,0.5,0.2,641,335,inference,63,LOO,0.38095238095238093,0.4204171449442198,-0.03946476399183885,-0.009004991046446531,0.0038404482826540067,0.003803672006436983,0.9904239626443794,0.14530893669342387,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,83,2026083701,3,0.5,0.2,641,335,inference,63,ZLZ,0.4126984126984127,0.4204171449442198,-0.007718732245807103,-0.010472407955177954,0.003836061787162814,0.003909329562171344,1.0190997379796427,0.1690844834458745,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,84,2026083701,0,0.25,0.75,267,154,balance,100,LOO,0.49,0.5244659612703639,-0.03446596127036394,0.009693975276240718,0.002485942097734976,0.0025242424242424236,1.0154067653234338,0.1944269231005036,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,kink,1000,84,2026083701,0,0.25,0.75,267,154,balance,100,ZLZ,0.51,0.5244659612703639,-0.014465961270363925,0.009053122476682107,0.0024865301427146234,0.0025242424242424236,1.0151666295453103,0.18155220658290408,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,kink,1000,84,2026083701,0,0.25,0.75,267,154,inference,63,LOO,0.4444444444444444,0.5244659612703639,-0.08002151682591951,0.009559906971817078,0.003946425063780149,0.003982477100756672,1.0091353659055649,0.15217795224835132,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,84,2026083701,0,0.25,0.75,267,154,inference,63,ZLZ,0.4444444444444444,0.5244659612703639,-0.08002151682591951,0.0077252175973314685,0.003948938405463223,0.003982477100756672,1.008493091522281,0.12293358343689702,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,84,2026083701,1,0.5,0.8,786,5,balance,100,LOO,0.47,0.5704176855626746,-0.10041768556267461,-0.006326812229488499,0.0024558678749605754,0.002516161616161616,1.0245508896532183,0.12766811505971645,0.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,84,2026083701,1,0.5,0.8,786,5,balance,100,ZLZ,0.45,0.5704176855626746,-0.12041768556267457,-0.005660493551789769,0.002454920984276051,0.0025000000000000005,1.0183627155467259,0.11424456303404901,0.0,0.19599639845400535,1.0,0.5026016155255952,0.0
main,kink,1000,84,2026083701,1,0.5,0.8,786,5,inference,63,LOO,0.4444444444444444,0.5704176855626746,-0.12597324111823016,-0.004504608109577424,0.0038935441326406785,0.003982477100756672,1.0228411352449926,0.07219123366902873,0.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,84,2026083701,1,0.5,0.8,786,5,inference,63,ZLZ,0.4603174603174603,0.5704176855626746,-0.11010022524521429,-0.0043254696290129235,0.003893175384312981,0.004006859613618447,1.029200901085407,0.06932362792037952,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,84,2026083701,2,0.75,0.25,154,267,balance,100,LOO,0.62,0.5244659612703639,0.09553403872963606,-0.016643661701524426,0.002496134509883575,0.0023797979797979796,0.9533933249089923,0.33313087648255435,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,kink,1000,84,2026083701,2,0.75,0.25,154,267,balance,100,ZLZ,0.61,0.5244659612703639,0.08553403872963605,-0.01669362817330322,0.0024961399618669256,0.0024030303030303027,0.9626985424459197,0.33413061449590137,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,kink,1000,84,2026083701,2,0.75,0.25,154,267,inference,63,LOO,0.5714285714285714,0.5244659612703639,0.04696261015820746,-0.016400993893333937,0.0039634412650223745,0.003949967083607638,0.9966003832241321,0.2605157314017169,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,84,2026083701,2,0.75,0.25,154,267,inference,63,ZLZ,0.5555555555555556,0.5244659612703639,0.031089594285191646,-0.016368516512847986,0.00396341925540643,0.003982477100756672,1.0048084353741396,0.26000057796083764,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,84,2026083701,3,0.5,0.2,786,707,balance,100,LOO,0.35,0.42054832113237767,-0.07054832113237769,-0.0059680277173047025,0.002423704656855854,0.0022979797979797976,0.9481269887729833,0.1212246622596743,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,kink,1000,84,2026083701,3,0.5,0.2,786,707,balance,100,ZLZ,0.36,0.42054832113237767,-0.06054832113237768,-0.005660493551789825,0.0024244151045078803,0.0023272727272727273,0.9599316234853802,0.11496107320908869,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
main,kink,1000,84,2026083701,3,0.5,0.2,786,707,inference,63,LOO,0.38095238095238093,0.42054832113237767,-0.039595940179996736,-0.00398514800985561,0.0038521458893000233,0.0038036720064369843,0.9874163948469129,0.06420858402771017,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,84,2026083701,3,0.5,0.2,786,707,inference,63,ZLZ,0.3968253968253968,0.42054832113237767,-0.023722924306980864,-0.004325469629012979,0.003851105073150989,0.0038605645364477924,1.0024562984174992,0.0697012526182427,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,1000,85,2026083701,0,0.25,0.75,163,148,balance,100,LOO,0.48,0.5249695261865834,-0.04496952618658345,-0.0019842894699499958,0.002492826714379242,0.0025212121212121207,1.0113868351414659,0.03974284771757577,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,85,2026083701,0,0.25,0.75,163,148,balance,100,ZLZ,0.51,0.5249695261865834,-0.014969526186583426,-0.0023133817992149197,0.002493016902447625,0.0025242424242424245,1.012525194580166,0.04633238995402445,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,85,2026083701,0,0.25,0.75,163,148,inference,63,LOO,0.47619047619047616,0.5249695261865834,-0.04877904999610727,-0.00021519492801969076,0.003955503003838898,0.004023114622192963,1.0170930519553258,0.0034216152414243283,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,85,2026083701,0,0.25,0.75,163,148,inference,63,ZLZ,0.4444444444444444,0.5249695261865834,-0.08052508174213902,-0.0006605931815036881,0.003956000203544795,0.003982477100756672,1.0066928452602586,0.010502820279387138,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,85,2026083701,1,0.5,0.8,810,686,balance,100,LOO,0.62,0.5698405418592298,0.05015945814077016,-0.011246296568035663,0.0024635683112680007,0.00237979797979798,0.9659963431552243,0.22658295021790315,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,kink,1000,85,2026083701,1,0.5,0.8,810,686,balance,100,ZLZ,0.65,0.5698405418592298,0.08015945814077019,-0.011851258483427163,0.002464162254077404,0.0022979797979797976,0.9325602622868574,0.23874254551037316,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,kink,1000,85,2026083701,1,0.5,0.8,810,686,inference,63,LOO,0.6349206349206349,0.5698405418592298,0.06508009306140505,-0.011586079433055785,0.0039102161307202395,0.0037386519721389158,0.9561241238729884,0.1852832330298236,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,kink,1000,85,2026083701,1,0.5,0.8,810,686,inference,63,ZLZ,0.6349206349206349,0.5698405418592298,0.06508009306140505,-0.010790927947028295,0.003909267476189553,0.0037386519721389158,0.9563561447023472,0.17258820008035355,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,kink,1000,85,2026083701,2,0.75,0.25,148,163,balance,100,LOO,0.56,0.5249695261865834,0.03503047381341662,0.0023298120162407177,0.0024893487507958987,0.0024888888888888894,0.9998152681873674,0.0466958202667963,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
main,kink,1000,85,2026083701,2,0.75,0.25,148,163,balance,100,ZLZ,0.57,0.5249695261865834,0.045030473813416516,0.002230027757159192,0.0024893860018282837,0.0024757575757575747,0.9945253865568859,0.04469553572969476,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
main,kink,1000,85,2026083701,2,0.75,0.25,148,163,inference,63,LOO,0.5555555555555556,0.5249695261865834,0.030586029368972145,0.002647385480939235,0.0039523004527596784,0.003982477100756672,1.0076352110265105,0.04211067536905839,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,85,2026083701,2,0.75,0.25,148,163,inference,63,ZLZ,0.5555555555555556,0.5249695261865834,0.030586029368972145,0.0024073691698022204,0.0039524733001480555,0.003982477100756672,1.0075911456776931,0.03829201514105217,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,85,2026083701,3,0.5,0.2,810,771,balance,100,LOO,0.35,0.41977599847665026,-0.06977599847665028,-0.01161063957547126,0.0024135013104328823,0.0022979797979797976,0.9521353015414916,0.236337356849748,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,kink,1000,85,2026083701,3,0.5,0.2,810,771,balance,100,ZLZ,0.36,0.41977599847665026,-0.05977599847665027,-0.011851258483427163,0.0024130112888886396,0.0023272727272727273,0.9644682302106423,0.241259705646553,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
main,kink,1000,85,2026083701,3,0.5,0.2,810,771,inference,63,LOO,0.3333333333333333,0.41977599847665026,-0.08644266514331694,-0.012233061370849563,0.00382869595569066,0.0035842293906810036,0.9361488695266331,0.19770138634799153,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,kink,1000,85,2026083701,3,0.5,0.2,810,771,inference,63,ZLZ,0.36507936507936506,0.41977599847665026,-0.0546966333972852,-0.010790927947028295,0.003833126833597207,0.003738651972138915,0.9753530562489549,0.17429390401845224,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,kink,1000,86,2026083701,0,0.25,0.75,186,145,balance,100,LOO,0.44,0.5245865182478489,-0.08458651824784885,-0.012277226743581782,0.002497533628327007,0.0024888888888888894,0.9965386894734594,0.24566574538111574,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,kink,1000,86,2026083701,0,0.25,0.75,186,145,balance,100,ZLZ,0.43,0.5245865182478489,-0.09458651824784886,-0.012196415855214582,0.0024974733080247173,0.0024757575757575756,0.9913049191767671,0.24405167696415583,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
main,kink,1000,86,2026083701,0,0.25,0.75,186,145,inference,63,LOO,0.4444444444444444,0.5245865182478489,-0.08014207380340443,-0.013741013096739807,0.0039649253493193445,0.003982477100756672,1.0044267545769408,0.21822336388232516,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,86,2026083701,0,0.25,0.75,186,145,inference,63,ZLZ,0.42857142857142855,0.5245865182478489,-0.0960150896764203,-0.013502539499108956,0.003964866017333779,0.003949967083607637,0.9962422604796715,0.21443772860844218,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,1000,86,2026083701,1,0.5,0.8,434,994,balance,100,LOO,0.49,0.5701132350790254,-0.08011323507902546,-0.0132642197129893,0.002466044526355739,0.0025242424242424245,1.0235996946789476,0.26710452789055705,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,86,2026083701,1,0.5,0.8,434,994,balance,100,ZLZ,0.5,0.5701132350790254,-0.07011323507902545,-0.013247932975510857,0.0024658236242327443,0.0025252525252525255,1.0241010348168242,0.26678850764593265,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,86,2026083701,1,0.5,0.8,434,994,inference,63,LOO,0.47619047619047616,0.5701132350790254,-0.09392275888854928,-0.013172539082204615,0.003913616365097648,0.004023114622192963,1.0279787917057586,0.21056218085613343,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,86,2026083701,1,0.5,0.8,434,994,inference,63,ZLZ,0.4603174603174603,0.5701132350790254,-0.10979577476156516,-0.01239237734834564,0.003912461039183983,0.004006859613618447,1.0241276714295797,0.19812059168539858,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,86,2026083701,2,0.75,0.25,145,186,balance,100,LOO,0.51,0.5245865182478489,-0.014586518247848845,-0.005346713876581033,0.0024918385348841215,0.0025242424242424245,1.0130040084478467,0.10710925414316894,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,86,2026083701,2,0.75,0.25,145,186,balance,100,ZLZ,0.52,0.5245865182478489,-0.0045865182478488364,-0.00522761422642859,0.00249183506296542,0.0025212121212121207,1.0117893269435498,0.10472343644023303,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,86,2026083701,2,0.75,0.25,145,186,inference,63,LOO,0.5396825396825397,0.5245865182478489,0.015096021434690798,-0.004590091023079612,0.0039567949217733985,0.004006859613618446,1.0126528396934478,0.07297087047470932,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,1000,86,2026083701,2,0.75,0.25,145,186,inference,63,ZLZ,0.5714285714285714,0.5245865182478489,0.04684205318072254,-0.00439340472913019,0.003956608303071592,0.003949967083607638,0.998321486749447,0.06984570159323292,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,86,2026083701,3,0.5,0.2,434,301,balance,100,LOO,0.42,0.41993841315386565,6.158684613433163e-05,-0.013972298321050236,0.002409691806005444,0.002460606060606061,1.0211289487202173,0.2846342118018634,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
main,kink,1000,86,2026083701,3,0.5,0.2,434,301,balance,100,ZLZ,0.46,0.41993841315386565,0.04006158684613437,-0.013247932975510746,0.002411093585172525,0.0025090909090909087,1.0406443468312623,0.2697994676719546,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
main,kink,1000,86,2026083701,3,0.5,0.2,434,301,inference,63,LOO,0.42857142857142855,0.41993841315386565,0.008633015417562895,-0.012536876541960673,0.003828768372840108,0.003949967083607637,1.0316547513365573,0.20260949879231208,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,1000,86,2026083701,3,0.5,0.2,434,301,inference,63,ZLZ,0.4444444444444444,0.41993841315386565,0.024506031290578767,-0.012392377348345418,0.0038296667839759083,0.003982477100756672,1.0399017265471118,0.20025074257645567,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,87,2026083701,0,0.25,0.75,185,830,balance,100,LOO,0.5,0.5249423442302408,-0.024942344230240776,-0.0010574311757050037,0.0024924835868037464,0.0025252525252525255,1.013147103002913,0.021180487742113327,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,87,2026083701,0,0.25,0.75,185,830,balance,100,ZLZ,0.5,0.5249423442302408,-0.024942344230240776,-0.0008805812613952302,0.0024925654849325433,0.0025252525252525255,1.0131138140673028,0.017637870557445763,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,87,2026083701,0,0.25,0.75,185,830,inference,63,LOO,0.5714285714285714,0.5249423442302408,0.04648622719833062,0.0003240694847628234,0.0039555409449800166,0.003949967083607638,0.9985908725380652,0.005152704018591306,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,87,2026083701,0,0.25,0.75,185,830,inference,63,ZLZ,0.5079365079365079,0.5249423442302408,-0.017005836293732868,-7.562400830585236e-05,0.003955834826609772,0.004031242126480222,1.0190622973849177,0.0012023768827296604,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,87,2026083701,1,0.5,0.8,293,869,balance,100,LOO,0.54,0.5700912357452766,-0.030091235745276612,-0.0015125351911357,0.002450123130780237,0.0025090909090909087,1.0240672713831707,0.030557057590587293,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,87,2026083701,1,0.5,0.8,293,869,balance,100,ZLZ,0.53,0.5700912357452766,-0.04009123574527662,-0.000990000473782393,0.0024493101295741107,0.002516161616161615,1.0272940064960776,0.020003846491471296,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,87,2026083701,1,0.5,0.8,293,869,inference,63,LOO,0.49206349206349204,0.5700912357452766,-0.07802774368178461,-0.0023063548799102662,0.0038911289994028263,0.004031242126480222,1.03600834798818,0.036973308864498435,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,87,2026083701,1,0.5,0.8,293,869,inference,63,ZLZ,0.5238095238095238,0.5700912357452766,-0.04628171193575281,-0.0020599912609581272,0.0038905640138852684,0.004023114622192963,1.0340697667059653,0.03302623716291279,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,87,2026083701,2,0.75,0.25,830,185,balance,100,LOO,0.51,0.5249423442302408,-0.014942344230240767,-0.006912256700798092,0.0024927681616964056,0.0025242424242424236,1.0126262293580477,0.13844552216441436,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,kink,1000,87,2026083701,2,0.75,0.25,830,185,balance,100,ZLZ,0.5,0.5249423442302408,-0.024942344230240776,-0.006907964429895164,0.0024931114266895675,0.0025252525252525255,1.0128919623161954,0.13835002694066012,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,87,2026083701,2,0.75,0.25,830,185,inference,63,LOO,0.4603174603174603,0.5249423442302408,-0.06462488391278048,-0.00774053362859739,0.003959240176157978,0.004006859613618447,1.0120274182271707,0.1230169564151975,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,87,2026083701,2,0.75,0.25,830,185,inference,63,ZLZ,0.47619047619047616,0.5249423442302408,-0.04875186803976461,-0.008612534144393225,0.003959648388950856,0.0040231146221929625,1.016028249735306,0.13686822820031155,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,87,2026083701,3,0.5,0.2,293,810,balance,100,LOO,0.38,0.4202904566802704,-0.04029045668027037,-0.001937100688519544,0.002430565757120755,0.00237979797979798,0.9791127735696753,0.03929149087241727,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,kink,1000,87,2026083701,3,0.5,0.2,293,810,balance,100,ZLZ,0.38,0.4202904566802704,-0.04029045668027037,-0.0009900004737823376,0.002431935773049765,0.00237979797979798,0.9785611964635063,0.02007517555762553,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,kink,1000,87,2026083701,3,0.5,0.2,293,810,inference,63,LOO,0.3968253968253968,0.4202904566802704,-0.02346505985487357,-0.002103364873854263,0.0038578777296038153,0.003860564536447793,1.000696446863352,0.0338641662351417,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,1000,87,2026083701,3,0.5,0.2,293,810,inference,63,ZLZ,0.3492063492063492,0.4202904566802704,-0.07108410747392119,-0.002059991260958016,0.0038578972431002343,0.003665504433553588,0.9501301363350886,0.03316576735967636,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,1000,88,2026083701,0,0.25,0.75,460,377,balance,100,LOO,0.48,0.5249752047586327,-0.0449752047586327,0.01462387059761272,0.0024825119571747455,0.0025212121212121207,1.0155891148582497,0.29350578186262155,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,88,2026083701,0,0.25,0.75,460,377,balance,100,ZLZ,0.5,0.5249752047586327,-0.024975204758632685,0.01410267667870424,0.0024828647319807768,0.0025252525252525255,1.0170721315284592,0.2830251436551771,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,88,2026083701,0,0.25,0.75,460,377,inference,63,LOO,0.5079365079365079,0.5249752047586327,-0.017038696822124777,0.015010840832875738,0.00394077748236207,0.004031242126480222,1.0229560396452348,0.239118987705713,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,88,2026083701,0,0.25,0.75,460,377,inference,63,ZLZ,0.5555555555555556,0.5249752047586327,0.030580350796922895,0.01492133642745963,0.00394094176819314,0.003982477100756672,1.0105394433631978,0.23768825022590323,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,88,2026083701,1,0.5,0.8,644,224,balance,100,LOO,0.56,0.5703553956035003,-0.010355395603500295,-0.021408711592643126,0.002474358343151866,0.0024888888888888894,1.005872450034264,0.4303870882132801,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
main,kink,1000,88,2026083701,1,0.5,0.8,644,224,balance,100,ZLZ,0.56,0.5703553956035003,-0.010355395603500295,-0.021482454217568336,0.0024743399622554484,0.002488888888888889,1.0058799222642707,0.43187116701978134,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,kink,1000,88,2026083701,1,0.5,0.8,644,224,inference,63,LOO,0.5873015873015873,0.5703553956035003,0.016946191698086976,-0.021983132196799704,0.0039282894396451325,0.003909329562171343,0.9951735029291776,0.35074204663747804,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,88,2026083701,1,0.5,0.8,644,224,inference,63,ZLZ,0.5714285714285714,0.5703553956035003,0.0010731758250710488,-0.021892794196233356,0.0039281076815739085,0.003949967083607638,1.0055648683299259,0.34930878019994915,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,88,2026083701,2,0.75,0.25,377,460,balance,100,LOO,0.56,0.5249752047586327,0.03502479524136737,0.0019006061085105053,0.002489344646315254,0.0024888888888888894,0.9998169167025389,0.03809338856052003,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
main,kink,1000,88,2026083701,2,0.75,0.25,377,460,balance,100,ZLZ,0.53,0.5249752047586327,0.005024795241367341,0.0016513442066563577,0.0024893053176712663,0.002516161616161615,1.0107886719639005,0.03309775400039676,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,88,2026083701,2,0.75,0.25,377,460,inference,63,LOO,0.5873015873015873,0.5249752047586327,0.06232638254295464,-6.971984852111035e-06,0.003952777231296144,0.003909329562171344,0.989008318308251,0.00011089328919177431,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,88,2026083701,2,0.75,0.25,377,460,inference,63,ZLZ,0.6031746031746031,0.5249752047586327,0.07819939841597046,0.00028464708586750653,0.003952820721494077,0.003860564536447792,0.9766606705574508,0.004527445000697095,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,1000,88,2026083701,3,0.5,0.2,644,65,balance,100,LOO,0.41,0.4203743456735894,-0.010374345673589414,-0.0223255555273853,0.0023941745251923755,0.0024434343434343426,1.020574865250481,0.4562725812436719,1.0,0.19376637903798283,1.0,0.4992332977468462,0.0
main,kink,1000,88,2026083701,3,0.5,0.2,644,65,balance,100,ZLZ,0.41,0.4203743456735894,-0.010374345673589414,-0.021482454217568336,0.0023959971101191664,0.0024434343434343426,1.0197985352798764,0.43887490651644623,1.0,0.19376637903798283,1.0,0.4992332977468462,0.0
main,kink,1000,88,2026083701,3,0.5,0.2,644,65,inference,63,LOO,0.38095238095238093,0.4203743456735894,-0.03942196472120846,-0.02258466218471239,0.003800083441279214,0.0038036720064369843,1.0009443385160413,0.3663675771662912,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,88,2026083701,3,0.5,0.2,644,65,inference,63,ZLZ,0.4126984126984127,0.4203743456735894,-0.007675932975176714,-0.021892794196233356,0.003801800194982081,0.003909329562171343,1.0282838028498151,0.355063925464972,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,89,2026083701,0,0.25,0.75,918,915,balance,100,LOO,0.59,0.5249450577838765,0.06505494221612351,0.004280988748954662,0.002489411755820901,0.0024434343434343426,0.9815308125387248,0.08580166557085286,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,kink,1000,89,2026083701,0,0.25,0.75,918,915,balance,100,ZLZ,0.59,0.5249450577838765,0.06505494221612351,0.0034786042995484934,0.002490185784844871,0.002443434343434343,0.981225721512405,0.0697090484610362,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,kink,1000,89,2026083701,0,0.25,0.75,918,915,inference,63,LOO,0.5555555555555556,0.5249450577838765,0.030610497771679124,0.004252006278747444,0.003951969533691115,0.003982477100756672,1.0077195855902925,0.06763743089300532,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,89,2026083701,0,0.25,0.75,918,915,inference,63,ZLZ,0.5714285714285714,0.5249450577838765,0.04648351364469494,0.003505863950893362,0.003952615592059187,0.003949967083607638,0.9993299352315287,0.055763852404428965,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,89,2026083701,1,0.5,0.8,635,358,balance,100,LOO,0.47,0.5695462376761269,-0.09954623767612691,-0.011342004096344116,0.002463707599766007,0.002516161616161616,1.021290682547146,0.2285047425810681,0.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,89,2026083701,1,0.5,0.8,635,358,balance,100,ZLZ,0.52,0.5695462376761269,-0.04954623767612687,-0.010926788003709498,0.0024631219150904617,0.0025212121212121207,1.0235839751844056,0.22016565064158244,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,89,2026083701,1,0.5,0.8,635,358,inference,63,LOO,0.4126984126984127,0.5695462376761269,-0.1568478249777142,-0.011471454724734986,0.003911273674332584,0.003909329562171343,0.9995029465276236,0.18342536542305848,0.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,89,2026083701,1,0.5,0.8,635,358,inference,63,ZLZ,0.49206349206349204,0.5695462376761269,-0.07748274561263485,-0.010764030390671864,0.003909678660618412,0.004031242126480222,1.0310929558191828,0.1721489520593546,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,89,2026083701,2,0.75,0.25,915,918,balance,100,LOO,0.52,0.5249450577838765,-0.004945057783876439,0.016071667679320112,0.0024786988402191183,0.0025212121212121207,1.0171514507140547,0.32281154765091846,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,89,2026083701,2,0.75,0.25,915,918,balance,100,ZLZ,0.5,0.5249450577838765,-0.024945057783876456,0.016046700134553782,0.0024789560770503037,0.0025252525252525255,1.0186757839845673,0.3222933325108033,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,89,2026083701,2,0.75,0.25,915,918,inference,63,LOO,0.49206349206349204,0.5249450577838765,-0.03288156572038442,0.015190501883655338,0.003936974915307464,0.004031242126480222,1.0239440720859652,0.2420977755468124,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,89,2026083701,2,0.75,0.25,915,918,inference,63,ZLZ,0.5079365079365079,0.5249450577838765,-0.017008549847368548,0.014744189164388355,0.003937893616754156,0.004031242126480222,1.0237051883090253,0.23495727921455986,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,89,2026083701,3,0.5,0.2,635,988,balance,100,LOO,0.37,0.4200970090516971,-0.05009700905169712,-0.009972362665839729,0.0024168119227876176,0.002354545454545454,0.9742361134289905,0.20285075887696452,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
main,kink,1000,89,2026083701,3,0.5,0.2,635,988,balance,100,ZLZ,0.39,0.4200970090516971,-0.0300970090516971,-0.010926788003709442,0.002414983826444718,0.002403030303030303,0.9950502677146237,0.2223491143400879,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,kink,1000,89,2026083701,3,0.5,0.2,635,988,inference,63,LOO,0.42857142857142855,0.4200970090516971,0.008474419519731435,-0.009865123195629988,0.0038363751051676298,0.003949967083607637,1.0296091949629738,0.15927293424360917,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,1000,89,2026083701,3,0.5,0.2,635,988,inference,63,ZLZ,0.4126984126984127,0.4200970090516971,-0.007398596353284437,-0.01076403039067153,0.0038340411865687013,0.003909329562171343,1.0196368197259824,0.17383872510661066,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,90,2026083701,0,0.25,0.75,278,870,balance,100,LOO,0.53,0.5247637371803361,0.005236262819663939,0.009733577055804687,0.0024863777013342447,0.002516161616161616,1.0119788376526175,0.19520409325729454,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,90,2026083701,0,0.25,0.75,278,870,balance,100,ZLZ,0.51,0.5247637371803361,-0.014763737180336078,0.010059544431024636,0.0024862157455301636,0.0025242424242424245,1.0152950035734538,0.20174784613605964,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,90,2026083701,0,0.25,0.75,278,870,inference,63,LOO,0.5873015873015873,0.5247637371803361,0.06253785012125124,0.00843641985735566,0.003948178404146079,0.003909329562171343,0.9901603124281467,0.13426406781198663,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,90,2026083701,0,0.25,0.75,278,870,inference,63,ZLZ,0.5714285714285714,0.5247637371803361,0.04666483424823531,0.00889298569400232,0.003947059170735581,0.003949967083607638,1.000736728978784,0.1415502938191842,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,90,2026083701,1,0.5,0.8,572,625,balance,100,LOO,0.42,0.569614009605717,-0.14961400960571697,-0.007748806122321761,0.0024595451708719993,0.002460606060606061,1.000431335739073,0.15624545509111887,0.0,0.19444605273204785,1.0,0.5002599062916051,0.0
main,kink,1000,90,2026083701,1,0.5,0.8,572,625,balance,100,ZLZ,0.43,0.569614009605717,-0.13961400960571696,-0.007816506232010356,0.002459724327910514,0.0024757575757575756,1.006518310879448,0.15760480726280687,0.0,0.19504379792543258,1.0,0.5011627664853655,0.0
main,kink,1000,90,2026083701,1,0.5,0.8,572,625,inference,63,LOO,0.49206349206349204,0.569614009605717,-0.07755051754222492,-0.008725624379631314,0.0039060648303551188,0.004031242126480222,1.0320469069413072,0.13961329918788132,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,90,2026083701,1,0.5,0.8,572,625,inference,63,ZLZ,0.4603174603174603,0.569614009605717,-0.10929654928825666,-0.008453175839907345,0.003905771879998666,0.004006859613618447,1.0258816276847729,0.13525909146168485,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,90,2026083701,2,0.75,0.25,870,278,balance,100,LOO,0.55,0.5247637371803361,0.025236262819663957,0.001779007503716401,0.0024884426274337,0.0025000000000000005,1.0046444199431752,0.03566267893994875,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,kink,1000,90,2026083701,2,0.75,0.25,870,278,balance,100,ZLZ,0.56,0.5247637371803361,0.035236262819663966,0.001041150794796164,0.0024889040319354995,0.0024888888888888894,0.9999939157772193,0.020869380595379666,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
main,kink,1000,90,2026083701,2,0.75,0.25,870,278,inference,63,LOO,0.5079365079365079,0.5247637371803361,-0.01682722924382818,-0.002594041940967795,0.003954425238190775,0.004031242126480222,1.01942555078487,0.04125107863061431,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,90,2026083701,2,0.75,0.25,870,278,inference,63,ZLZ,0.49206349206349204,0.5247637371803361,-0.03270024511684405,-0.0030165108936955898,0.003955064302454888,0.004031242126480222,1.0192608307222846,0.04796540586609646,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,90,2026083701,3,0.5,0.2,572,638,balance,100,LOO,0.39,0.42002589714246824,-0.030025897142468227,-0.008744647715147047,0.0024192446374662006,0.002403030303030303,0.9932977698142675,0.17778799194315179,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,kink,1000,90,2026083701,3,0.5,0.2,572,638,balance,100,ZLZ,0.4,0.42002589714246824,-0.02002589714246822,-0.007816506232010467,0.0024208417316996184,0.0024242424242424242,1.0014047562458444,0.15886545824629209,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,90,2026083701,3,0.5,0.2,572,638,inference,63,LOO,0.4444444444444444,0.42002589714246824,0.02441854730197618,-0.00929229334057674,0.003838316014891597,0.003982477100756672,1.037558420230583,0.14998662999277063,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,90,2026083701,3,0.5,0.2,572,638,inference,63,ZLZ,0.47619047619047616,0.42002589714246824,0.05616457904800792,-0.0084531758399074,0.0038410300382382594,0.004023114622192963,1.0474051444904138,0.1363942466337652,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,91,2026083701,0,0.25,0.75,798,435,balance,100,LOO,0.6,0.5251080400667253,0.07489195993327469,0.00975540634704719,0.0024860784659515214,0.0024242424242424247,0.9751270756108539,0.19565364723142395,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,91,2026083701,0,0.25,0.75,798,435,balance,100,ZLZ,0.59,0.5251080400667253,0.06489195993327468,0.009053122281518666,0.0024866984584212574,0.002443434343434343,0.9826017847719334,0.18154605825613304,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,kink,1000,91,2026083701,0,0.25,0.75,798,435,inference,63,LOO,0.6031746031746031,0.5251080400667253,0.07806656310787785,0.01127588658336054,0.003944755781102849,0.0038605645364477924,0.9786574253700645,0.17953149124536502,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,1000,91,2026083701,0,0.25,0.75,798,435,inference,63,ZLZ,0.6349206349206349,0.5251080400667253,0.1098125948539096,0.012098394312871519,0.003944049473022404,0.0037386519721389158,0.9479221794025601,0.1926444749802303,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,kink,1000,91,2026083701,1,0.5,0.8,417,477,balance,100,LOO,0.57,0.5700012800609386,-1.28006093869093e-06,-0.005776070269150058,0.002456156830647098,0.002475757575757575,1.0079802498219599,0.11654789151896357,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
main,kink,1000,91,2026083701,1,0.5,0.8,417,477,balance,100,ZLZ,0.55,0.5700012800609386,-0.020001280060938598,-0.004793482501368018,0.0024549301327255,0.0025000000000000005,1.0183589205548849,0.09674567922062899,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,kink,1000,91,2026083701,1,0.5,0.8,417,477,inference,63,LOO,0.5873015873015873,0.5700012800609386,0.017300307240648682,-0.006599317385711623,0.003901049427267455,0.003909329562171343,1.0021225403723448,0.10565943626358307,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,91,2026083701,1,0.5,0.8,417,477,inference,63,ZLZ,0.6349206349206349,0.5700012800609386,0.06491935485969624,-0.00469826394501327,0.00389670876189587,0.0037386519721389158,0.9594383877741854,0.07526419786290005,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,kink,1000,91,2026083701,2,0.75,0.25,435,798,balance,100,LOO,0.55,0.5251080400667253,0.024891959933274754,-0.00820366772318959,0.002493069222634503,0.0025000000000000005,1.0027800180205881,0.1643012596196681,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,kink,1000,91,2026083701,2,0.75,0.25,435,798,balance,100,ZLZ,0.55,0.5251080400667253,0.024891959933274754,-0.008938295365417792,0.002493055200545483,0.0025000000000000005,1.0027856581165944,0.17901472449928774,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,kink,1000,91,2026083701,2,0.75,0.25,435,798,inference,63,LOO,0.49206349206349204,0.5251080400667253,-0.033044548003233254,-0.007145544182165953,0.0039582883553569365,0.004031242126480222,1.0184306358137234,0.11357469900577608,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,91,2026083701,2,0.75,0.25,435,798,inference,63,ZLZ,0.5079365079365079,0.5251080400667253,-0.017171532130217382,-0.006796993277567442,0.003958395900210151,0.004031242126480222,1.0184029662788918,0.10803319651979605,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,91,2026083701,3,0.5,0.2,417,905,balance,100,LOO,0.33,0.420099738108206,-0.09009973810820598,-0.0049419629435510926,0.002425721618341619,0.002233333333333333,0.9206882259062295,0.10034113408472653,1.0,0.1852485685006343,1.0,0.48636762829893676,0.0
main,kink,1000,91,2026083701,3,0.5,0.2,417,905,balance,100,ZLZ,0.32,0.420099738108206,-0.100099738108206,-0.004793482501368074,0.0024257203979578565,0.0021979797979797973,0.906114241291046,0.09732642613639379,0.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,kink,1000,91,2026083701,3,0.5,0.2,417,905,inference,63,LOO,0.3333333333333333,0.420099738108206,-0.08676640477487269,-0.005596787230763234,0.0038486997021516547,0.0035842293906810036,0.9312832042149726,0.09021562949267788,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,kink,1000,91,2026083701,3,0.5,0.2,417,905,inference,63,ZLZ,0.3333333333333333,0.420099738108206,-0.08676640477487269,-0.004698263945013215,0.00385079722761136,0.0035842293906810036,0.9307759351702588,0.07571154109048044,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,kink,1000,92,2026083701,0,0.25,0.75,222,62,balance,100,LOO,0.6,0.5251701411128055,0.07482985888719451,-0.0016613389085319286,0.0024927880526453183,0.0024242424242424242,0.9725024242112544,0.03327480806736854,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,92,2026083701,0,0.25,0.75,222,62,balance,100,ZLZ,0.61,0.5251701411128055,0.08482985888719452,-0.0015110121105589291,0.0024926453855284927,0.002403030303030303,0.9640482023562331,0.03026479217579543,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,kink,1000,92,2026083701,0,0.25,0.75,222,62,inference,63,LOO,0.5714285714285714,0.5251701411128055,0.04625843031576593,-0.0031334509418400325,0.003957775863042516,0.003949967083607637,0.9980269778519302,0.049807793394738245,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,92,2026083701,0,0.25,0.75,222,62,inference,63,ZLZ,0.5555555555555556,0.5251701411128055,0.030385414442750114,-0.0024559763048593863,0.003957309288982476,0.003982477100756672,1.0063598293528044,0.039041291441346375,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,92,2026083701,1,0.5,0.8,357,669,balance,100,LOO,0.57,0.5699293280220525,7.067197794741187e-05,-0.009136516876987577,0.0024609259974528804,0.0024757575757575756,1.006026828242721,0.18417529903889115,1.0,0.19504379792543253,1.0,0.5011627664853655,0.0
main,kink,1000,92,2026083701,1,0.5,0.8,357,669,balance,100,ZLZ,0.56,0.5699293280220525,-0.009929328022052486,-0.009342809257896989,0.0024613638766750635,0.002488888888888889,1.0111828293551652,0.18831701914608426,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,kink,1000,92,2026083701,1,0.5,0.8,357,669,inference,63,LOO,0.5714285714285714,0.5699293280220525,0.0014992434065188576,-0.0072002600615790335,0.0039024893373133035,0.003949967083607638,1.0121660156352972,0.11525965628937665,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,92,2026083701,1,0.5,0.8,357,669,inference,63,ZLZ,0.5873015873015873,0.5699293280220525,0.017372259279534785,-0.008430338510693192,0.003905127267321892,0.003909329562171343,1.0010760967727264,0.13490480470453461,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,92,2026083701,2,0.75,0.25,62,222,balance,100,LOO,0.42,0.5251701411128055,-0.10517014111280548,0.006367024623835538,0.002485618926336045,0.002460606060606061,0.9899369668194254,0.12770833884794014,0.0,0.19444605273204785,1.0,0.5002599062916051,0.0
main,kink,1000,92,2026083701,2,0.75,0.25,62,222,balance,100,ZLZ,0.42,0.5251701411128055,-0.10517014111280548,0.007981093346220325,0.002484562190008721,0.002460606060606061,0.9903580077411643,0.16011700366659365,0.0,0.19444605273204785,1.0,0.5002599062916051,0.0
main,kink,1000,92,2026083701,2,0.75,0.25,62,222,inference,63,LOO,0.4444444444444444,0.5251701411128055,-0.08072569666836105,0.007437045953189614,0.003944727123999749,0.003982477100756672,1.0095697308255498,0.11841098173397206,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,92,2026083701,2,0.75,0.25,62,222,inference,63,ZLZ,0.4126984126984127,0.5251701411128055,-0.11247172841439279,0.008579445497571725,0.003943922637676054,0.003909329562171344,0.9912287641815677,0.13661394289517187,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,92,2026083701,3,0.5,0.2,357,130,balance,100,LOO,0.37,0.41994468768408555,-0.049944687684085554,-0.009791852953620173,0.0024172700950605835,0.002354545454545454,0.9740514555476031,0.19916008058293827,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
main,kink,1000,92,2026083701,3,0.5,0.2,357,130,balance,100,ZLZ,0.38,0.41994468768408555,-0.039944687684085545,-0.009342809257896934,0.0024181508978253978,0.0023797979797979805,0.9841395679393261,0.1899922050824832,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,kink,1000,92,2026083701,3,0.5,0.2,357,130,inference,63,LOO,0.42857142857142855,0.41994468768408555,0.008626740887342998,-0.009160714814029802,0.0038391184179347535,0.003949967083607637,1.028873468751327,0.14784737191720157,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,1000,92,2026083701,3,0.5,0.2,357,130,inference,63,ZLZ,0.4126984126984127,0.41994468768408555,-0.007246274985672874,-0.00843033851069308,0.003840879891269669,0.003909329562171343,1.0178213515755232,0.13602841895717746,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,93,2026083701,0,0.25,0.75,589,562,balance,100,LOO,0.58,0.5249015932703487,0.05509840672965127,0.0003064063403018791,0.002491503561602474,0.002460606060606061,0.9875988533700749,0.006138566874987801,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,kink,1000,93,2026083701,0,0.25,0.75,589,562,balance,100,ZLZ,0.6,0.5249015932703487,0.07509840672965129,0.00045141865676601167,0.0024914335859004305,0.0024242424242424242,0.9730311247154024,0.009043881157747203,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,93,2026083701,0,0.25,0.75,589,562,inference,63,LOO,0.5873015873015873,0.5249015932703487,0.06239999403123864,-0.00023412409694223424,0.003955636844072948,0.003909329562171344,0.9882933434673129,0.0037225274466137254,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,93,2026083701,0,0.25,0.75,589,562,inference,63,ZLZ,0.5714285714285714,0.5249015932703487,0.04652697815822271,0.0013633809898131455,0.003954484899979973,0.003949967083607638,0.9988575461819672,0.021680648746488257,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,93,2026083701,1,0.5,0.8,967,450,balance,100,LOO,0.61,0.5699806136280492,0.040019386371950794,-0.007393590230698077,0.0024582462537664036,0.002403030303030303,0.9775384786404123,0.14912233121136736,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,kink,1000,93,2026083701,1,0.5,0.8,967,450,balance,100,ZLZ,0.6,0.5699806136280492,0.030019386371950785,-0.0067564973078438895,0.0024576067243695966,0.0024242424242424242,0.9864240686695994,0.13629044662757198,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,93,2026083701,1,0.5,0.8,967,450,inference,63,LOO,0.5873015873015873,0.5699806136280492,0.01732097367353813,-0.00955128536677452,0.003906349471949383,0.003909329562171343,1.000762883670127,0.15281862013152525,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,93,2026083701,1,0.5,0.8,967,450,inference,63,ZLZ,0.6349206349206349,0.5699806136280492,0.06494002129258569,-0.008309979542383994,0.0039039784007978994,0.0037386519721389158,0.9576518075445309,0.13299834952680994,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,kink,1000,93,2026083701,2,0.75,0.25,562,589,balance,100,LOO,0.54,0.5249015932703487,0.015098406729651348,0.018504277506866118,0.002477576961909623,0.0025090909090909087,1.0127196642791656,0.37175648730034205,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,93,2026083701,2,0.75,0.25,562,589,balance,100,ZLZ,0.53,0.5249015932703487,0.005098406729651339,0.01893924822101789,0.0024772379583379257,0.002516161616161615,1.0157125227686261,0.3805212134573289,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,93,2026083701,2,0.75,0.25,562,589,inference,63,LOO,0.5396825396825397,0.5249015932703487,0.014780946412190965,0.017289236414011255,0.003933504611738765,0.004006859613618446,1.01864876468195,0.27566776238944113,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,1000,93,2026083701,2,0.75,0.25,562,589,inference,63,ZLZ,0.5079365079365079,0.5249015932703487,-0.01696508533384078,0.018341027186324133,0.003931943280613302,0.004031242126480222,1.0252543942728063,0.29249606809620726,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,93,2026083701,3,0.5,0.2,967,712,balance,100,LOO,0.46,0.42005549983699697,0.03994450016300305,-0.006770571170388928,0.002422269100299348,0.0025090909090909087,1.0358431723299575,0.13756695140513728,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
main,kink,1000,93,2026083701,3,0.5,0.2,967,712,balance,100,ZLZ,0.46,0.42005549983699697,0.03994450016300305,-0.006756497307843723,0.0024224089835899075,0.0025090909090909087,1.0357833570170063,0.13727702975849698,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
main,kink,1000,93,2026083701,3,0.5,0.2,967,712,inference,63,LOO,0.5079365079365079,0.42005549983699697,0.08788100809951094,-0.008309979542383827,0.0038407151296940816,0.004031242126480222,1.0496071669864555,0.13408923297801828,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,93,2026083701,3,0.5,0.2,967,712,inference,63,ZLZ,0.5079365079365079,0.42005549983699697,0.08788100809951094,-0.008309979542383938,0.0038407151296940816,0.004031242126480222,1.0496071669864555,0.13408923297802008,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,94,2026083701,0,0.25,0.75,891,588,balance,100,LOO,0.61,0.5252379025851253,0.08476209741487473,-0.0025414834255844676,0.002492965923068415,0.002403030303030303,0.9639242481391738,0.050901327723862064,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,kink,1000,94,2026083701,0,0.25,0.75,891,588,balance,100,ZLZ,0.62,0.5252379025851253,0.09476209741487474,-0.0018332324709314785,0.0024926067619773693,0.0023797979797979805,0.954742647777342,0.03671898405708099,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,kink,1000,94,2026083701,0,0.25,0.75,891,588,inference,63,LOO,0.5714285714285714,0.5252379025851253,0.04619066884344614,-0.00254031725891668,0.003957083259213205,0.003949967083607637,0.9982016613906216,0.04038316605074708,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,94,2026083701,0,0.25,0.75,891,588,inference,63,ZLZ,0.5714285714285714,0.5252379025851253,0.04619066884344614,-0.0007160201011543466,0.00395558005175174,0.003949967083607638,0.9985809999871911,0.011384661587238148,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,94,2026083701,1,0.5,0.8,613,338,balance,100,LOO,0.61,0.5705582903299049,0.03944170967009508,-0.014118587472985333,0.0024663269827648613,0.002403030303030303,0.9743356496616682,0.28429283982025966,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,kink,1000,94,2026083701,1,0.5,0.8,613,338,balance,100,ZLZ,0.62,0.5705582903299049,0.04944170967009509,-0.014346743768167691,0.002466632111627087,0.0023797979797979805,0.9647964804237356,0.28886914194037383,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,kink,1000,94,2026083701,1,0.5,0.8,613,338,inference,63,LOO,0.6190476190476191,0.5705582903299049,0.048489328717714164,-0.013160346185136618,0.003914443759789696,0.0038036720064369843,0.971701789538889,0.2103450443829815,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,94,2026083701,1,0.5,0.8,613,338,inference,63,ZLZ,0.5873015873015873,0.5705582903299049,0.01674329697168242,-0.015463991028747959,0.003918072498358851,0.003909329562171343,0.9977685619163071,0.24705028270730478,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,94,2026083701,2,0.75,0.25,588,891,balance,100,LOO,0.51,0.5252379025851253,-0.015237902585125251,0.0052972651634313195,0.0024866158058444152,0.0025242424242424236,1.015131657375286,0.1062300455958156,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,kink,1000,94,2026083701,2,0.75,0.25,588,891,balance,100,ZLZ,0.51,0.5252379025851253,-0.015237902585125251,0.006536922413863611,0.0024858800733893577,0.0025242424242424245,1.0154321003912155,0.1311092230714271,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,94,2026083701,2,0.75,0.25,588,891,inference,63,LOO,0.5079365079365079,0.5252379025851253,-0.017301394648617352,0.005989503527428441,0.003946782974209608,0.004031242126480222,1.0213994924024237,0.09533869478085863,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,94,2026083701,2,0.75,0.25,588,891,inference,63,ZLZ,0.47619047619047616,0.5252379025851253,-0.049047426394649096,0.007019812879744847,0.003945426827461064,0.0040231146221929625,1.0196905932182478,0.11175797888618572,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,94,2026083701,3,0.5,0.2,613,324,balance,100,LOO,0.38,0.42017329608913073,-0.04017329608913073,-0.014088909991409104,0.0024100637683782656,0.0023797979797979805,0.9874419137877621,0.28698759689715647,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,kink,1000,94,2026083701,3,0.5,0.2,613,324,balance,100,ZLZ,0.4,0.42017329608913073,-0.02017329608913071,-0.014346743768167636,0.002409543108818148,0.0024242424242424247,1.0061004575392247,0.292271179079172,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,kink,1000,94,2026083701,3,0.5,0.2,613,324,inference,63,LOO,0.4603174603174603,0.42017329608913073,0.04014416422832956,-0.014012219268648762,0.0038268107336841394,0.004006859613618447,1.0470493297067167,0.2265105491590418,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,94,2026083701,3,0.5,0.2,613,324,inference,63,ZLZ,0.42857142857142855,0.42017329608913073,0.008398132482297815,-0.015463991028748125,0.003822121153492346,0.003949967083607637,1.0334489475820188,0.2501320626813717,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,1000,95,2026083701,0,0.25,0.75,208,996,balance,100,LOO,0.54,0.5248404632650352,0.01515953673496484,-0.011376599470385051,0.0024969192864237773,0.0025090909090909087,1.0048746560344626,0.22767231128624044,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,95,2026083701,0,0.25,0.75,208,996,balance,100,ZLZ,0.51,0.5248404632650352,-0.014840463265035186,-0.011200179649140773,0.0024968978556789683,0.0025242424242424245,1.0109514165752769,0.22414270075069465,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,95,2026083701,0,0.25,0.75,208,996,inference,63,LOO,0.4603174603174603,0.5248404632650352,-0.0645230029475749,-0.011258201894290387,0.00396340132352598,0.0040068596136184475,1.010964897709073,0.17882778923399364,1.0,0.24813049958453426,1.0,0.7046170004612345,0.0
main,kink,1000,95,2026083701,0,0.25,0.75,208,996,inference,63,ZLZ,0.5079365079365079,0.5248404632650352,-0.016903955328527287,-0.011096025596270986,0.00396338857446442,0.004031242126480222,1.017120085689547,0.17625202822923133,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,95,2026083701,1,0.5,0.8,174,367,balance,100,LOO,0.54,0.5700459400783671,-0.03004594007836703,-0.0112437106051404,0.002463307101010622,0.002509090909090909,1.0185863175815568,0.22654286034781754,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,95,2026083701,1,0.5,0.8,174,367,balance,100,ZLZ,0.55,0.5700459400783671,-0.02004594007836702,-0.010900904434423375,0.0024629923716226335,0.0025000000000000005,1.0150254742173588,0.21964989446372118,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,kink,1000,95,2026083701,1,0.5,0.8,174,367,inference,63,LOO,0.5079365079365079,0.5700459400783671,-0.062109432141859156,-0.010938145176600855,0.003909096185976031,0.004031242126480222,1.0312465937631292,0.1749465993197479,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,95,2026083701,1,0.5,0.8,174,367,inference,63,ZLZ,0.5238095238095238,0.5700459400783671,-0.04623641626884323,-0.009056106298695354,0.003905401507204766,0.0040231146221929625,1.0301411045115432,0.1449134402591606,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,95,2026083701,2,0.75,0.25,996,208,balance,100,LOO,0.53,0.5248404632650352,0.005159536734964831,-0.012021122271747564,0.0024938498202708046,0.002516161616161616,1.0089467279502775,0.2407187204405862,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,95,2026083701,2,0.75,0.25,996,208,balance,100,ZLZ,0.53,0.5248404632650352,0.005159536734964831,-0.012242307337194669,0.002493981333225389,0.002516161616161616,1.0088935240375445,0.24514140945099264,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,95,2026083701,2,0.75,0.25,996,208,inference,63,LOO,0.5873015873015873,0.5248404632650352,0.06246112403655213,-0.011900691303427857,0.00396051524124458,0.003909329562171343,0.9870760050257622,0.18910209729473856,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,95,2026083701,2,0.75,0.25,996,208,inference,63,ZLZ,0.5555555555555556,0.5248404632650352,0.030715092290520385,-0.009665847916107806,0.003958764554677292,0.003982477100756672,1.0059898854180058,0.15362437217868122,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,95,2026083701,3,0.5,0.2,174,869,balance,100,LOO,0.32,0.42002322539981907,-0.10002322539981906,-0.010434896962381146,0.0024158985295666966,0.0021979797979797978,0.9097980610857925,0.21229942617722683,0.0,0.18377648252871737,1.0,0.4841441259762985,0.0
main,kink,1000,95,2026083701,3,0.5,0.2,174,869,balance,100,ZLZ,0.3,0.42002322539981907,-0.12002322539981908,-0.01090090443442332,0.0024153861985687012,0.0021212121212121206,0.8782082643633133,0.22180393267026888,0.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,kink,1000,95,2026083701,3,0.5,0.2,174,869,inference,63,LOO,0.2698412698412698,0.42002322539981907,-0.15018195555854924,-0.010067904483260559,0.0038357281896098934,0.0031778541763180785,0.8284878435667459,0.16256055543520978,0.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,kink,1000,95,2026083701,3,0.5,0.2,174,869,inference,63,ZLZ,0.2698412698412698,0.42002322539981907,-0.15018195555854924,-0.009056106298695354,0.0038386222364637877,0.0031778541763180794,0.8278632229373994,0.1461685114264251,0.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,kink,1000,96,2026083701,0,0.25,0.75,161,901,balance,100,LOO,0.57,0.5250710842023358,0.044928915797664115,0.007079975531121829,0.0024879582952517763,0.002475757575757575,0.9950960916356653,0.14194176742641298,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
main,kink,1000,96,2026083701,0,0.25,0.75,161,901,balance,100,ZLZ,0.56,0.5250710842023358,0.03492891579766422,0.005800511329665303,0.002488871310588929,0.0024888888888888894,1.0000070627596878,0.1162693002158961,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
main,kink,1000,96,2026083701,0,0.25,0.75,161,901,inference,63,LOO,0.5714285714285714,0.5250710842023358,0.04635748722623556,0.007262230449321172,0.003948785516238926,0.003949967083607637,1.0002992229797874,0.11556817457293173,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,96,2026083701,0,0.25,0.75,161,901,inference,63,ZLZ,0.5714285714285714,0.5250710842023358,0.04635748722623556,0.006409716429171763,0.003949724519905996,0.003949967083607638,1.0000614128151013,0.10198948842162496,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,96,2026083701,1,0.5,0.8,425,80,balance,100,LOO,0.55,0.5697913784963455,-0.01979137849634549,-0.00024393604477379593,0.0024490163457493684,0.0025000000000000005,1.0208180130521063,0.0049292419505147745,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,kink,1000,96,2026083701,1,0.5,0.8,425,80,balance,100,ZLZ,0.55,0.5697913784963455,-0.01979137849634549,0.00039747603587980684,0.002447848288797277,0.0025,1.021305123949633,0.008033757177260941,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,kink,1000,96,2026083701,1,0.5,0.8,425,80,inference,63,LOO,0.5714285714285714,0.5697913784963455,0.0016371929322258616,0.00034798095613175484,0.0038862934386532234,0.003949967083607638,1.0163841577995922,0.005581972369091897,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,96,2026083701,1,0.5,0.8,425,80,inference,63,ZLZ,0.5714285714285714,0.5697913784963455,0.0016371929322258616,0.0012361972466076177,0.003884695501166874,0.003949967083607638,1.0168022390483777,0.019833953039677388,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,1000,96,2026083701,2,0.75,0.25,901,161,balance,100,LOO,0.46,0.5250710842023358,-0.06507108420233582,0.0011087246088601344,0.002489103238099407,0.0025090909090909087,1.008030069096999,0.02222297676470488,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
main,kink,1000,96,2026083701,2,0.75,0.25,901,161,balance,100,ZLZ,0.46,0.5250710842023358,-0.06507108420233582,0.000980450842931857,0.0024891916715585787,0.0025090909090909087,1.0079942568343363,0.01965154293809832,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
main,kink,1000,96,2026083701,2,0.75,0.25,901,161,inference,63,LOO,0.36507936507936506,0.5250710842023358,-0.15999171912297078,0.0027366971815755425,0.003950507423829009,0.0037386519721389153,0.9463725975017271,0.04354119094919031,0.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,kink,1000,96,2026083701,2,0.75,0.25,901,161,inference,63,ZLZ,0.38095238095238093,0.5250710842023358,-0.1441187032499549,0.0031717186424551347,0.003950396910334617,0.0038036720064369843,0.9628581868536333,0.0504631420910857,0.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,1000,96,2026083701,3,0.5,0.2,425,466,balance,100,LOO,0.47,0.4199526745068947,0.050047325493105255,9.423795540686175e-05,0.0024332667935246044,0.002516161616161616,1.034067297041825,0.0019104293886163905,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,96,2026083701,3,0.5,0.2,425,466,balance,100,ZLZ,0.46,0.4199526745068947,0.0400473254931053,-0.003502591802909849,0.002409881907376415,0.0025090909090909087,1.041167578133528,0.07134961703189915,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
main,kink,1000,96,2026083701,3,0.5,0.2,425,466,inference,63,LOO,0.4126984126984127,0.4199526745068947,-0.007254261808482043,0.00015507568971051544,0.003863120783667819,0.003909329562171344,1.0119615153372585,0.002495023140602954,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,96,2026083701,3,0.5,0.2,425,466,inference,63,ZLZ,0.4444444444444444,0.4199526745068947,0.0244917699375497,0.0012361972466075066,0.0038661831611737797,0.003982477100756672,1.0300797801694386,0.01988138152210374,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,97,2026083701,0,0.25,0.75,534,169,balance,100,LOO,0.54,0.5248061008976634,0.015193899102336594,-0.0035229153839473337,0.002493827590147935,0.0025090909090909087,1.0061204387196905,0.07054544858349603,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,97,2026083701,0,0.25,0.75,534,169,balance,100,ZLZ,0.54,0.5248061008976634,0.015193899102336594,-0.00343409670046968,0.00249388573313576,0.0025090909090909087,1.0060969818116046,0.06876607631610054,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,97,2026083701,0,0.25,0.75,534,169,inference,63,LOO,0.5079365079365079,0.5248061008976634,-0.016869592961155533,-0.0035021778527232206,0.003958249149157992,0.004031242126480222,1.0184407233025636,0.055665566572665935,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,97,2026083701,0,0.25,0.75,534,169,inference,63,ZLZ,0.5079365079365079,0.5248061008976634,-0.016869592961155533,-0.0036396369079583213,0.0039586822525273044,0.004031242126480222,1.0183292998336995,0.05784725272687355,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,97,2026083701,1,0.5,0.8,438,962,balance,100,LOO,0.56,0.5694904517663488,-0.009490451766348773,-0.014147990979376912,0.0024675463534305623,0.0024888888888888894,1.0086492946439103,0.2848145123079813,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
main,kink,1000,97,2026083701,1,0.5,0.8,438,962,balance,100,ZLZ,0.59,0.5694904517663488,0.020509548233651143,-0.013820927427320884,0.002466980072645635,0.002443434343434343,0.9904556467754354,0.2782622969933724,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,kink,1000,97,2026083701,1,0.5,0.8,438,962,inference,63,LOO,0.5555555555555556,0.5694904517663488,-0.013934896210793246,-0.01285314184293318,0.003914382249877156,0.003982477100756672,1.0173960657219034,0.20543653603031575,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,97,2026083701,1,0.5,0.8,438,962,inference,63,ZLZ,0.5555555555555556,0.5694904517663488,-0.013934896210793246,-0.012552508925675276,0.00391357782902012,0.003982477100756672,1.0176051875666423,0.20065202699269177,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,97,2026083701,2,0.75,0.25,169,534,balance,100,LOO,0.57,0.5248061008976634,0.04519389910233651,0.03266477605438556,0.0024627417362766274,0.002475757575757575,1.0052851012711654,0.6582187506028649,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
main,kink,1000,97,2026083701,2,0.75,0.25,169,534,balance,100,ZLZ,0.57,0.5248061008976634,0.04519389910233651,0.03252064449399328,0.0024629084476269067,0.002475757575757575,1.0052170547155534,0.6552922168083956,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
main,kink,1000,97,2026083701,2,0.75,0.25,169,534,inference,63,LOO,0.5873015873015873,0.5248061008976634,0.06249548640392388,0.031687356043657244,0.00391325016964357,0.003909329562171343,0.9989981198997598,0.5065440254111454,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,97,2026083701,2,0.75,0.25,169,534,inference,63,ZLZ,0.5873015873015873,0.5248061008976634,0.06249548640392388,0.030795236470516407,0.003914638328855725,0.003909329562171343,0.9986438679033899,0.4921955935286244,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,1000,97,2026083701,3,0.5,0.2,438,412,balance,100,LOO,0.51,0.4200106765833282,0.08998932341667182,-0.014275902724783518,0.002409284430506959,0.0025242424242424236,1.0477145795987548,0.2908436210123389,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,kink,1000,97,2026083701,3,0.5,0.2,438,412,balance,100,ZLZ,0.54,0.4200106765833282,0.11998932341667184,-0.01382092742732094,0.002409967400412843,0.0025090909090909087,1.0411306429543759,0.2815344873584102,0.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,kink,1000,97,2026083701,3,0.5,0.2,438,412,inference,63,LOO,0.5079365079365079,0.4200106765833282,0.08792583135317972,-0.013620517978867763,0.003826087190411701,0.004031242126480222,1.0536200368310074,0.22019943102923287,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,97,2026083701,3,0.5,0.2,438,412,inference,63,ZLZ,0.5396825396825397,0.4200106765833282,0.11967186309921146,-0.012552508925675498,0.003829100663966924,0.004006859613618446,1.0464231591831186,0.20285333261264107,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,1000,98,2026083701,0,0.25,0.75,39,124,balance,100,LOO,0.51,0.5248165111987548,-0.014816511198754823,0.008079189743956272,0.00248697363333075,0.0025242424242424236,1.014985599530366,0.16200641711979336,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,kink,1000,98,2026083701,0,0.25,0.75,39,124,balance,100,ZLZ,0.49,0.5248165111987548,-0.03481651119875484,0.007774952133789426,0.0024870169576426474,0.0025242424242424245,1.0149679182867581,0.15590439229371852,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,98,2026083701,0,0.25,0.75,39,124,inference,63,LOO,0.5396825396825397,0.5248165111987548,0.014866028483784821,0.008045045108756477,0.003947932182820846,0.004006859613618446,1.0149261507211342,0.12803940333023714,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,1000,98,2026083701,0,0.25,0.75,39,124,inference,63,ZLZ,0.5079365079365079,0.5248165111987548,-0.016880003262246923,0.00799363380708551,0.003947713310951922,0.004031242126480222,1.0211587845795618,0.12722470311507292,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,98,2026083701,1,0.5,0.8,137,763,balance,100,LOO,0.48,0.5697935452150726,-0.08979354521507266,-0.01270297283366606,0.0024653108580973294,0.0025212121212121207,1.022675137673281,0.2558406354345936,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,98,2026083701,1,0.5,0.8,137,763,balance,100,ZLZ,0.49,0.5697935452150726,-0.07979354521507265,-0.013574556088420286,0.002466208095677323,0.0025242424242424236,1.0235318052303943,0.2733447750236976,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,kink,1000,98,2026083701,1,0.5,0.8,137,763,inference,63,LOO,0.47619047619047616,0.5697935452150726,-0.09360306902459647,-0.012848619227044167,0.003913613978548697,0.004023114622192963,1.0279794185743565,0.2053844056524553,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,98,2026083701,1,0.5,0.8,137,763,inference,63,ZLZ,0.4603174603174603,0.5697935452150726,-0.10947608489761235,-0.012801515214871384,0.003913699871103541,0.004006859613618447,1.023803496840098,0.20462920535209836,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,98,2026083701,2,0.75,0.25,124,39,balance,100,LOO,0.52,0.5248165111987548,-0.004816511198754814,0.00860654808748762,0.0024850397120418535,0.0025212121212121207,1.0145560688607853,0.17264831056815658,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,kink,1000,98,2026083701,2,0.75,0.25,124,39,balance,100,ZLZ,0.53,0.5248165111987548,0.005183488801245195,0.007531587109855797,0.0024856645811818182,0.002516161616161616,1.0122691674535178,0.15106548226704475,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,98,2026083701,2,0.75,0.25,124,39,inference,63,LOO,0.49206349206349204,0.5248165111987548,-0.032753019135262795,0.009942032018488978,0.003944946494591994,0.004031242126480222,1.0218749815761832,0.158290408120627,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,1000,98,2026083701,2,0.75,0.25,124,39,inference,63,ZLZ,0.5079365079365079,0.5248165111987548,-0.016880003262246923,0.008799626438092178,0.003945850497385641,0.004031242126480222,1.0216408678309423,0.14008573807495367,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,1000,98,2026083701,3,0.5,0.2,137,121,balance,100,LOO,0.45,0.42002229453449885,0.02997770546550116,-0.013329060890541755,0.0024107968016507143,0.0025000000000000005,1.0370015416845613,0.2714683783439138,1.0,0.19599639845400535,1.0,0.5026016155255952,0.0
main,kink,1000,98,2026083701,3,0.5,0.2,137,121,balance,100,ZLZ,0.47,0.42002229453449885,0.04997770546550112,-0.013574556088420286,0.0024102935866430167,0.002516161616161616,1.0439232922102444,0.2764971528973901,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,kink,1000,98,2026083701,3,0.5,0.2,137,121,inference,63,LOO,0.4444444444444444,0.42002229453449885,0.024422149909945567,-0.011837118252480794,0.003831379421369284,0.003982477100756672,1.039436887546206,0.19123545130232883,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,98,2026083701,3,0.5,0.2,137,121,inference,63,ZLZ,0.42857142857142855,0.42002229453449885,0.008549134036929695,-0.01280151521487155,0.0038286222154445978,0.003949967083607637,1.0316941346872868,0.20689029517351112,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,1000,99,2026083701,0,0.25,0.75,400,408,balance,100,LOO,0.49,0.5250684483854855,-0.03506844838548551,-0.0017174880157705408,0.002492937988013172,0.0025242424242424245,1.012557246261148,0.03439837902728849,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,kink,1000,99,2026083701,0,0.25,0.75,400,408,balance,100,ZLZ,0.49,0.5250684483854855,-0.03506844838548551,-0.0016853803557078662,0.002492773602827591,0.0025242424242424236,1.01262401903612,0.03375642989487894,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,kink,1000,99,2026083701,0,0.25,0.75,400,408,inference,63,LOO,0.4603174603174603,0.5250684483854855,-0.0647509880680252,-0.003404490595998344,0.003958300164535076,0.004006859613618447,1.01226775309221,0.05411252216271407,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,99,2026083701,0,0.25,0.75,400,408,inference,63,ZLZ,0.47619047619047616,0.5250684483854855,-0.048877972195009334,-0.0030257895904528542,0.003958017054061723,0.004023114622192963,1.016447015574235,0.04809499610344635,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,1000,99,2026083701,1,0.5,0.8,998,425,balance,100,LOO,0.55,0.5699540402473542,-0.019954040247354143,-0.010841046188294068,0.0024627424912803046,0.0024999999999999996,1.0151284630251074,0.2184548509255643,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,kink,1000,99,2026083701,1,0.5,0.8,998,425,balance,100,ZLZ,0.56,0.5699540402473542,-0.009954040247354135,-0.009882769473570585,0.002461537344400907,0.002488888888888889,1.0111115699910858,0.19919363210809551,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,kink,1000,99,2026083701,1,0.5,0.8,998,425,inference,63,LOO,0.5396825396825397,0.5699540402473542,-0.030271500564814535,-0.00926796582334255,0.0039062802406138524,0.004006859613618446,1.0257481201576024,0.14828687918595132,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,1000,99,2026083701,1,0.5,0.8,998,425,inference,63,ZLZ,0.5555555555555556,0.5699540402473542,-0.014398484691798608,-0.00915137756230855,0.003906029838522061,0.003982477100756672,1.0195716022137549,0.14642616744246403,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,99,2026083701,2,0.75,0.25,408,400,balance,100,LOO,0.5,0.5250684483854855,-0.025068448385485498,-0.0059425855713449716,0.00249168127984988,0.0025252525252525255,1.0134733305074508,0.1190499451047999,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,99,2026083701,2,0.75,0.25,408,400,balance,100,ZLZ,0.5,0.5250684483854855,-0.025068448385485498,-0.004973563781520252,0.0024911946837624832,0.0025252525252525255,1.0136712886038293,0.09964691494242565,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,kink,1000,99,2026083701,2,0.75,0.25,408,400,inference,63,LOO,0.4444444444444444,0.5250684483854855,-0.08062400394104108,-0.006877090801150509,0.003958422338279921,0.003982477100756672,1.0060768559848021,0.10930592257310127,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,1000,99,2026083701,2,0.75,0.25,408,400,inference,63,ZLZ,0.4603174603174603,0.5250684483854855,-0.0647509880680252,-0.006261974413812377,0.003957484093576322,0.004006859613618447,1.012476492355906,0.09954093132892547,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,1000,99,2026083701,3,0.5,0.2,998,745,balance,100,LOO,0.35,0.4199933677969544,-0.06999336779695442,-0.009148603567057045,0.0024182098491871535,0.002297979797979798,0.9502813822184336,0.18604063622214234,1.0,0.18791056132880235,1.0,0.4903884174031023,0.0
main,kink,1000,99,2026083701,3,0.5,0.2,998,745,balance,100,ZLZ,0.36,0.4199933677969544,-0.05999336779695441,-0.009882769473570585,0.0024168218747868783,0.0023272727272727273,0.9629475599967219,0.20102790353238867,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
main,kink,1000,99,2026083701,3,0.5,0.2,998,745,inference,63,LOO,0.3968253968253968,0.4199933677969544,-0.023167970971557594,-0.008350251264573172,0.003841058183727143,0.003860564536447793,1.0050783799118923,0.13473303752757818,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,1000,99,2026083701,3,0.5,0.2,998,745,inference,63,ZLZ,0.3968253968253968,0.4199933677969544,-0.023167970971557594,-0.009151377562308716,0.003838534808113686,0.003860564536447793,1.0057390982328833,0.147707902821192,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0


==> generated_results/regenerated_20260831/jobs/main_kink_n2000_raw.csv <==
stream,model,n,replication,base_seed,target_id,target_u,target_v,i,j,regime,h,method,estimate,target,err,bias,oracle_V,empirical_V,Vratio,std_bias,normal_cover_P,normal_width,EB_cover_mean,EB_width,EB_full
main,kink,2000,0,2026084701,0,0.25,0.75,323,163,balance,159,LOO,0.5345911949685535,0.5249925748595341,0.009598620109019351,-0.0018894511933205127,0.0015682152117626072,0.001574705374877516,1.0041385666114118,0.04771257404820284,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,kink,2000,0,2026084701,0,0.25,0.75,323,163,balance,159,ZLZ,0.5345911949685535,0.5249925748595341,0.009598620109019351,-0.002116327825733455,0.001568258121883168,0.001574705374877516,1.0041110917293425,0.05344094995200306,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,kink,2000,0,2026084701,0,0.25,0.75,323,163,inference,96,LOO,0.5416666666666666,0.5249925748595341,0.01667409180713253,-0.0025045148136170203,0.0025977173508426174,0.0026133040935672515,1.0060001688480766,0.04913915196309054,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,kink,2000,0,2026084701,0,0.25,0.75,323,163,inference,96,ZLZ,0.53125,0.5249925748595341,0.0062574251404659,-0.0028826255000317103,0.002597814245307535,0.002621299342105263,1.009040329515534,0.05655671511501648,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,kink,2000,0,2026084701,1,0.5,0.8,1934,1672,balance,159,LOO,0.5911949685534591,0.5700134571193525,0.021181511434106626,0.0010086710555148315,0.001539516463361703,0.001529642263990719,0.9935861683808027,0.025707354702926268,1.0,0.15331089677532606,1.0,0.3609943565072651,0.0
main,kink,2000,0,2026084701,1,0.5,0.8,1934,1672,balance,159,ZLZ,0.5974842767295597,0.5700134571193525,0.027470819610207253,0.000349977487673403,0.0015400888790990611,0.001522131745509586,0.9883401965736031,0.008917994841427768,1.0,0.15293405663940707,1.0,0.3604251608668852,0.0
main,kink,2000,0,2026084701,1,0.5,0.8,1934,1672,inference,96,LOO,0.59375,0.5700134571193525,0.023736542880647526,0.0009332289606273081,0.0025501834339671315,0.0025390625,0.9956391631209716,0.01848002258076188,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,kink,2000,0,2026084701,1,0.5,0.8,1934,1672,inference,96,ZLZ,0.59375,0.5700134571193525,0.023736542880647526,0.00015203194000867892,0.002551474153399401,0.0025390625,0.9951354971074802,0.0030098111777931906,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,kink,2000,0,2026084701,2,0.75,0.25,163,323,balance,159,LOO,0.5471698113207547,0.5249925748595341,0.022177236461220606,0.0054082727094153515,0.0015651008824109252,0.001568196258860534,1.0019777488367654,0.13670594910946335,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,kink,2000,0,2026084701,2,0.75,0.25,163,323,balance,159,ZLZ,0.5471698113207547,0.5249925748595341,0.022177236461220606,0.005170815806081697,0.001565185212961539,0.001568196258860534,1.0019237633182705,0.13070018417147103,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,kink,2000,0,2026084701,2,0.75,0.25,163,323,inference,96,LOO,0.5104166666666666,0.5249925748595341,-0.01457590819286747,0.007021597767941423,0.0025917567435482522,0.002630436769005848,1.0149242499528104,0.13792367760496568,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,kink,2000,0,2026084701,2,0.75,0.25,163,323,inference,96,ZLZ,0.5208333333333334,0.5249925748595341,-0.00415924152620073,0.007084813617592278,0.0025917330998054267,0.0026270102339181287,1.0136114070215605,0.13916604721315415,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,kink,2000,0,2026084701,3,0.5,0.2,1934,425,balance,159,LOO,0.3836477987421384,0.4199882241634601,-0.03634042542132171,0.0007854027908335559,0.0015317475009120375,0.0014965959826737344,0.9770513624357976,0.020067757757966247,1.0,0.15164579570377024,1.0,0.35847931582984405,0.0
main,kink,2000,0,2026084701,3,0.5,0.2,1934,425,balance,159,ZLZ,0.389937106918239,0.4199882241634601,-0.030051117245221082,0.00034997748767368053,0.0015313153622029717,0.0015056086048510942,0.9832126301437377,0.008943505729029981,1.0,0.15210172195761906,1.0,0.35916796656337713,0.0
main,kink,2000,0,2026084701,3,0.5,0.2,1934,425,inference,96,LOO,0.40625,0.4199882241634601,-0.0137382241634601,0.000776106545623878,0.002537222770234482,0.0025390625,1.0007250958753409,0.01540785015220086,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,kink,2000,0,2026084701,3,0.5,0.2,1934,425,inference,96,ZLZ,0.4270833333333333,0.4199882241634601,0.007095109169873215,0.00015203194000878995,0.0025363243321464826,0.00257561220760234,1.0154900834084606,0.0030187868068994885,1.0,0.19893826412816085,1.0,0.5157424073367856,0.0
main,kink,2000,1,2026084701,0,0.25,0.75,1529,1726,balance,159,LOO,0.4591194968553459,0.5252384232211909,-0.06611892636584493,-0.005256951086927364,0.0015689746324747088,0.001571701167485063,1.001737781449056,0.13271682248255903,1.0,0.15540431542696292,1.0,0.36415634658323026,0.0
main,kink,2000,1,2026084701,0,0.25,0.75,1529,1726,balance,159,ZLZ,0.4528301886792453,0.5252384232211909,-0.07240823454194556,-0.0054731082871635195,0.0015690110167430782,0.001568196258860534,0.9994807188261587,0.13817231830166724,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,kink,2000,1,2026084701,0,0.25,0.75,1529,1726,inference,96,LOO,0.4375,0.5252384232211909,-0.08773842322119085,-0.005821353021025155,0.002598977819800614,0.0025904605263157893,0.9967228294832167,0.1141885741862137,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,kink,2000,1,2026084701,0,0.25,0.75,1529,1726,inference,96,ZLZ,0.4583333333333333,0.5252384232211909,-0.06690508988785754,-0.006110815354875343,0.0025990680774439947,0.0026133040935672515,1.005477354074256,0.11986443252868549,1.0,0.2003886230442236,1.0,0.5179330921745231,0.0
main,kink,2000,1,2026084701,1,0.5,0.8,1347,1146,balance,159,LOO,0.5974842767295597,0.5699806393596428,0.0275036373699169,-0.010332276923704087,0.0015493608011188794,0.001522131745509586,0.982425619913948,0.26249422640474773,1.0,0.15293405663940707,1.0,0.3604251608668852,0.0
main,kink,2000,1,2026084701,1,0.5,0.8,1347,1146,balance,159,ZLZ,0.5911949685534591,0.5699806393596428,0.021214329193816273,-0.01044362338351923,0.0015494344630807547,0.001529642263990719,0.9872261786079789,0.2653167056877019,1.0,0.15331089677532606,1.0,0.3609943565072651,0.0
main,kink,2000,1,2026084701,1,0.5,0.8,1347,1146,inference,96,LOO,0.6145833333333334,0.5699806393596428,0.044602693973690544,-0.010411519141330206,0.0025661093020909556,0.0024933753654970765,0.9716559475722204,0.20553061719958865,1.0,0.19573654529586637,1.0,0.5109063927317612,0.0
main,kink,2000,1,2026084701,1,0.5,0.8,1347,1146,inference,96,ZLZ,0.625,0.5699806393596428,0.05501936064035717,-0.010796790520072541,0.002566716211323653,0.0024671052631578946,0.9611912888046205,0.2131109418418368,1.0,0.19470267871540736,1.0,0.509344795931844,0.0
main,kink,2000,1,2026084701,2,0.75,0.25,1726,1529,balance,159,LOO,0.5534591194968553,0.5252384232211909,0.02822069627566448,0.0025561657164696605,0.0015658164280980436,0.0015641906490039298,0.9989617051750513,0.06459792726378857,1.0,0.15503256388079784,1.0,0.3635948369689064,0.0
main,kink,2000,1,2026084701,2,0.75,0.25,1726,1529,balance,159,ZLZ,0.5534591194968553,0.5252384232211909,0.02822069627566448,0.0029248219991836466,0.0015657044681256626,0.0015641906490039296,0.9990331386589545,0.07391703623451583,1.0,0.15503256388079784,1.0,0.3635948369689064,0.0
main,kink,2000,1,2026084701,2,0.75,0.25,1726,1529,inference,96,LOO,0.5625,0.5252384232211909,0.03726157677880915,0.001987281952797626,0.0025947064331141825,0.0025904605263157893,0.998363627289698,0.039013541373615845,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,kink,2000,1,2026084701,2,0.75,0.25,1726,1529,inference,96,ZLZ,0.5833333333333334,0.5252384232211909,0.05809491011214252,0.0019705280592346996,0.0025946414176297467,0.002558479532163743,0.9860628581582428,0.03868512016252605,1.0,0.19827550293867158,1.0,0.5147413441704372,0.0
main,kink,2000,1,2026084701,3,0.5,0.2,1347,672,balance,159,LOO,0.33962264150943394,0.41996092485155506,-0.08033828334212112,-0.01065642687306706,0.0015200229635380668,0.0014194879929341046,0.9338595711936134,0.2733295173911746,0.0,0.14768757119441178,1.0,0.3525006423298026,0.0
main,kink,2000,1,2026084701,3,0.5,0.2,1347,672,balance,159,ZLZ,0.34591194968553457,0.41996092485155506,-0.07404897516602049,-0.010443623383519174,0.0015202365859594644,0.0014320055237359928,0.9419622820300786,0.26785244309500894,1.0,0.1483373216751379,1.0,0.35348205355889595,0.0
main,kink,2000,1,2026084701,3,0.5,0.2,1347,672,inference,96,LOO,0.3125,0.41996092485155506,-0.10746092485155506,-0.01145984179360321,0.002515881217125474,0.002261513157894737,0.8988950442098511,0.22847230105590197,0.0,0.18641362255490412,1.0,0.49682464698880485,0.0
main,kink,2000,1,2026084701,3,0.5,0.2,1347,672,inference,96,ZLZ,0.3333333333333333,0.41996092485155506,-0.08662759151822175,-0.010796790520072597,0.002517253434987363,0.002339181286549708,0.9292593483188358,0.2151945182598384,1.0,0.18958764291397276,1.0,0.5016188246218545,0.0
main,kink,2000,2,2026084701,0,0.25,0.75,1823,4,balance,159,LOO,0.5094339622641509,0.5248838205471367,-0.015449858282985729,0.00013347590278922628,0.0015675781649024697,0.0015817151921265736,1.0090183874339582,0.003371229078118286,1.0,0.15589860521018822,1.0,0.36490294325083267,0.0
main,kink,2000,2,2026084701,0,0.25,0.75,1823,4,balance,159,ZLZ,0.5094339622641509,0.5248838205471367,-0.015449858282985729,-0.00021219088612678405,0.0015676956150364582,0.0015817151921265736,1.0089427928200139,0.005359149281278621,1.0,0.15589860521018822,1.0,0.36490294325083267,0.0
main,kink,2000,2,2026084701,0,0.25,0.75,1823,4,inference,96,LOO,0.5208333333333334,0.5248838205471367,-0.0040504872138033,-0.0011950768813304702,0.0025969703823417326,0.0026270102339181287,1.011567267682625,0.023451052922293887,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,kink,2000,2,2026084701,0,0.25,0.75,1823,4,inference,96,ZLZ,0.5208333333333334,0.5248838205471367,-0.0040504872138033,-0.0019476973224760163,0.0025973881462056842,0.0026270102339181287,1.011404567221005,0.038216687415010026,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,kink,2000,2,2026084701,1,0.5,0.8,1592,143,balance,159,LOO,0.6477987421383647,0.5700957641584046,0.07770297797996017,-0.0014903335316495125,0.0015416130078452525,0.0014440223533058044,0.9366957504621392,0.037957341732155384,0.0,0.14895841575937996,1.0,0.3544201809272931,0.0
main,kink,2000,2,2026084701,1,0.5,0.8,1592,143,balance,159,ZLZ,0.6289308176100629,0.5700957641584046,0.05883505345165829,-0.0013781799287888585,0.001541519925150957,0.0014770686346227888,0.9581897778441906,0.035101958580676745,1.0,0.1506532221393535,1.0,0.3569800897873619,0.0
main,kink,2000,2,2026084701,1,0.5,0.8,1592,143,inference,96,LOO,0.6145833333333334,0.5700957641584046,0.0444875691749288,-0.00278268843003171,0.0025556991346594934,0.0024933753654970765,0.9756138082463606,0.05504396617984811,1.0,0.19573654529586637,1.0,0.5109063927317612,0.0
main,kink,2000,2,2026084701,1,0.5,0.8,1592,143,inference,96,ZLZ,0.625,0.5700957641584046,0.05490423584159543,-0.003333593686547176,0.0025564728766073208,0.0024671052631578946,0.9650426123166911,0.06593136546764343,1.0,0.19470267871540736,1.0,0.509344795931844,0.0
main,kink,2000,2,2026084701,2,0.75,0.25,4,1823,balance,159,LOO,0.4779874213836478,0.5248838205471367,-0.04689639916348887,-0.00568507067041768,0.0015687869431071592,0.0015792116859661954,1.0066450979241253,0.1435337014796443,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,kink,2000,2,2026084701,2,0.75,0.25,4,1823,balance,159,ZLZ,0.4779874213836478,0.5248838205471367,-0.04689639916348887,-0.005717492508171773,0.001568789082236688,0.0015792116859661954,1.0066437253085976,0.14435217272630033,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,kink,2000,2,2026084701,2,0.75,0.25,4,1823,inference,96,LOO,0.5,0.5248838205471367,-0.02488382054713667,-0.006269938589329449,0.0025989762657533536,0.002631578947368421,1.0125444322230535,0.12298782760916063,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,kink,2000,2,2026084701,2,0.75,0.25,4,1823,inference,96,ZLZ,0.4791666666666667,0.5248838205471367,-0.045717153880469985,-0.005883436460320635,0.0025988890021603627,0.0026270102339181287,1.0108204820345885,0.1154083420157498,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,kink,2000,2,2026084701,3,0.5,0.2,1592,925,balance,159,LOO,0.39622641509433965,0.4199811580358236,-0.02375474294148394,-0.0023783888869691183,0.0015284919812670842,0.0015141205257963772,0.9905976245562026,0.06083468793949878,1.0,0.15253106764740776,1.0,0.35981646886329166,0.0
main,kink,2000,2,2026084701,3,0.5,0.2,1592,925,balance,159,ZLZ,0.4025157232704403,0.4199811580358236,-0.017465434765383314,-0.001378179928788914,0.0015295490522535384,0.001522131745509586,0.9951506578144558,0.03523905196761827,1.0,0.15293405663940707,1.0,0.3604251608668852,0.0
main,kink,2000,2,2026084701,3,0.5,0.2,1592,925,inference,96,LOO,0.3645833333333333,0.4199811580358236,-0.05539782470249027,-0.003627410903565609,0.0025300201502572676,0.0024385508040935676,0.963846396182102,0.072116520411105,1.0,0.19357264782087358,1.0,0.5076379483926494,0.0
main,kink,2000,2,2026084701,3,0.5,0.2,1592,925,inference,96,ZLZ,0.3854166666666667,0.4199811580358236,-0.0345644913691569,-0.003333593686547176,0.0025305307815782097,0.0024933753654970765,0.9853171451809172,0.06626845610710956,1.0,0.19573654529586637,1.0,0.5109063927317612,0.0
main,kink,2000,3,2026084701,0,0.25,0.75,163,599,balance,159,LOO,0.5031446540880503,0.5250799740135921,-0.021935319925541763,0.0017423304643638948,0.001567058669216378,0.0015822158933586489,1.0096724037459621,0.04401370234438979,1.0,0.15592327856718535,1.0,0.3649402109564132,0.0
main,kink,2000,3,2026084701,0,0.25,0.75,163,599,balance,159,ZLZ,0.4968553459119497,0.5250799740135921,-0.02822462810164239,0.0017566311050053462,0.001567057727578807,0.0015822158933586484,1.00967301045333,0.0443749698437295,1.0,0.1559232785671853,1.0,0.36494021095641305,0.0
main,kink,2000,3,2026084701,0,0.25,0.75,163,599,inference,96,LOO,0.53125,0.5250799740135921,0.006170025986407923,0.0014028264034126048,0.002595662657411379,0.002621299342105263,1.009876739806956,0.027534665621257153,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,kink,2000,3,2026084701,0,0.25,0.75,163,599,inference,96,ZLZ,0.5416666666666666,0.5250799740135921,0.016586692653074553,0.0015095236372283383,0.002595618204218273,0.0026133040935672515,1.0068137483857358,0.029629171803018012,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,kink,2000,3,2026084701,1,0.5,0.8,443,139,balance,159,LOO,0.5534591194968553,0.5698448474095319,-0.016385727912676562,-0.01778306345772429,0.0015545490199002398,0.0015641906490039296,1.0062022033273088,0.45102889698593995,1.0,0.15503256388079784,1.0,0.3635948369689064,0.0
main,kink,2000,3,2026084701,1,0.5,0.8,443,139,balance,159,ZLZ,0.5220125786163522,0.5698448474095319,-0.0478322687931797,-0.017665214624555836,0.001554491769228327,0.0015792116859661954,1.015902250000423,0.44804816692116284,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,kink,2000,3,2026084701,1,0.5,0.8,443,139,inference,96,LOO,0.5208333333333334,0.5698448474095319,-0.049011514076198526,-0.017672206155033066,0.0025746670534688887,0.0026270102339181287,1.0203300773895083,0.3482813597384549,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,kink,2000,3,2026084701,1,0.5,0.8,443,139,inference,96,ZLZ,0.5208333333333334,0.5698448474095319,-0.049011514076198526,-0.017888402667381897,0.0025748992574798862,0.0026270102339181287,1.0202380641832351,0.352526233819072,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,kink,2000,3,2026084701,2,0.75,0.25,599,163,balance,159,LOO,0.48427672955974843,0.5250799740135921,-0.040803244453843646,-0.008992987631062044,0.001569583206796171,0.0015807137896624223,1.0070914258116785,0.22699266533446513,1.0,0.15584924677766715,1.0,0.3648283901395024,0.0
main,kink,2000,3,2026084701,2,0.75,0.25,599,163,balance,159,ZLZ,0.48427672955974843,0.5250799740135921,-0.040803244453843646,-0.008948285268159495,0.001569567247560687,0.001580713789662422,1.0071016658375473,0.22586547797154127,1.0,0.1558492467776671,1.0,0.36482839013950236,0.0
main,kink,2000,3,2026084701,2,0.75,0.25,599,163,inference,96,LOO,0.5104166666666666,0.5250799740135921,-0.014663307346925447,-0.009121864689462966,0.0025998518513381343,0.002630436769005848,1.0117641001936213,0.17889958175955717,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,kink,2000,3,2026084701,2,0.75,0.25,599,163,inference,96,ZLZ,0.5104166666666666,0.5250799740135921,-0.014663307346925447,-0.009369402707922192,0.002599978836077703,0.002630436769005848,1.0117146849449334,0.18374985262376992,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,kink,2000,3,2026084701,3,0.5,0.2,443,819,balance,159,LOO,0.4591194968553459,0.4200599264514963,0.03905957040384961,-0.018476101495591424,0.0015106460271149,0.0015717011674850627,1.0404165762688753,0.47536694875643437,1.0,0.15540431542696292,1.0,0.3641563465832302,0.0
main,kink,2000,3,2026084701,3,0.5,0.2,443,819,balance,159,ZLZ,0.4339622641509434,0.4200599264514963,0.013902337699447098,-0.0201188579261789,0.0015022874711365674,0.0015546773255944951,1.034873388392364,0.5190710420533403,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,kink,2000,3,2026084701,3,0.5,0.2,443,819,inference,96,LOO,0.4375,0.4200599264514963,0.017440073548503687,-0.018057699796209747,0.0025029803689102623,0.0025904605263157893,1.0349503969316443,0.3609389137840846,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,kink,2000,3,2026084701,3,0.5,0.2,443,819,inference,96,ZLZ,0.4479166666666667,0.4200599264514963,0.027856740215170372,-0.021952249385695122,0.0024775100938090894,0.0026030244883040927,1.0506615068122807,0.4410332285381741,1.0,0.1999941137241651,1.0,0.5173372082341916,0.0
main,kink,2000,4,2026084701,0,0.25,0.75,443,582,balance,159,LOO,0.5157232704402516,0.5249553606860833,-0.009232090245831714,-0.011044511685560532,0.0015706075986964942,0.001580713789662422,1.0064345740936917,0.278684408432188,1.0,0.1558492467776671,1.0,0.36482839013950236,0.0
main,kink,2000,4,2026084701,0,0.25,0.75,443,582,balance,159,ZLZ,0.5220125786163522,0.5249553606860833,-0.002942782069731087,-0.011414772556816444,0.0015706712280095006,0.0015792116859661954,1.0054374574413756,0.28802130798439535,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,kink,2000,4,2026084701,0,0.25,0.75,443,582,inference,96,LOO,0.5416666666666666,0.5249553606860833,0.016711305980583346,-0.010670311278713873,0.0026012757901301667,0.0026133040935672515,1.0046240016082582,0.20921069852218885,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,kink,2000,4,2026084701,0,0.25,0.75,443,582,inference,96,ZLZ,0.5208333333333334,0.5249553606860833,-0.004122027352749913,-0.010756212441376034,0.0026012374194549484,0.0026270102339181287,1.0099079054723812,0.21089650119772357,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,kink,2000,4,2026084701,1,0.5,0.8,1825,1810,balance,159,LOO,0.5283018867924528,0.5701046901199787,-0.04180280332752584,-0.0033176487754292827,0.0015432575150732472,0.0015772088810378938,1.021999806016195,0.0844522465806992,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,kink,2000,4,2026084701,1,0.5,0.8,1825,1810,balance,159,ZLZ,0.5345911949685535,0.5701046901199787,-0.03551349515142521,-0.0025589910253097647,0.0015426588176283098,0.001574705374877516,1.0207735870582677,0.06515291029218323,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,kink,2000,4,2026084701,1,0.5,0.8,1825,1810,inference,96,LOO,0.59375,0.5701046901199787,0.023645309880021337,-0.003536469950136456,0.0025567616099833263,0.0025390625,0.9930775282630118,0.06993987532831615,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,kink,2000,4,2026084701,1,0.5,0.8,1825,1810,inference,96,ZLZ,0.59375,0.5701046901199787,0.023645309880021337,-0.0031189943094330763,0.0025562057194806415,0.0025390625,0.9932934898979396,0.061690271455468716,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,kink,2000,4,2026084701,2,0.75,0.25,582,443,balance,159,LOO,0.49056603773584906,0.5249553606860833,-0.034389322950234225,0.017944134041845916,0.001559213182000567,0.0015817151921265731,1.0144316443612507,0.454432889538796,1.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,kink,2000,4,2026084701,2,0.75,0.25,582,443,balance,159,ZLZ,0.48427672955974843,0.5249553606860833,-0.04067863112633485,0.017517941274482474,0.0015594750465031727,0.001580713789662422,1.013619161914051,0.4436023632699492,1.0,0.1558492467776671,1.0,0.36482839013950236,0.0
main,kink,2000,4,2026084701,2,0.75,0.25,582,443,inference,96,LOO,0.4583333333333333,0.5249553606860833,-0.06662202735274997,0.018961810981520832,0.00258209575668693,0.0026133040935672515,1.012086436685975,0.3731587598329701,1.0,0.2003886230442236,1.0,0.5179330921745231,0.0
main,kink,2000,4,2026084701,2,0.75,0.25,582,443,inference,96,ZLZ,0.4583333333333333,0.5249553606860833,-0.06662202735274997,0.018328514652588668,0.0025827273675216277,0.0026133040935672515,1.0118389290445957,0.3606517042703977,1.0,0.2003886230442236,1.0,0.5179330921745231,0.0
main,kink,2000,4,2026084701,3,0.5,0.2,1825,590,balance,159,LOO,0.39622641509433965,0.419998280988517,-0.023771865894177346,-0.0030017264492051,0.0015280447120504873,0.0015141205257963772,0.9908875793068744,0.07678971943239317,1.0,0.15253106764740776,1.0,0.35981646886329166,0.0
main,kink,2000,4,2026084701,3,0.5,0.2,1825,590,balance,159,ZLZ,0.4025157232704403,0.419998280988517,-0.01748255771807672,-0.0025589910253097092,0.001528483664322701,0.001522131745509586,0.9958443004911475,0.06545432702603646,1.0,0.15293405663940707,1.0,0.3604251608668852,0.0
main,kink,2000,4,2026084701,3,0.5,0.2,1825,590,inference,96,LOO,0.4270833333333333,0.419998280988517,0.007085052344816323,-0.0034205547456506724,0.0025304791622549182,0.00257561220760234,1.0178357704029475,0.0679978471584827,1.0,0.19893826412816085,1.0,0.5157424073367856,0.0
main,kink,2000,4,2026084701,3,0.5,0.2,1825,590,inference,96,ZLZ,0.4375,0.419998280988517,0.017501719011483008,-0.003118994309433132,0.0025309768701081933,0.0025904605263157893,1.023502252000056,0.061996974234748495,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,kink,2000,5,2026084701,0,0.25,0.75,1163,1919,balance,159,LOO,0.48427672955974843,0.5250502158380033,-0.040773486278254834,-0.003611968702516677,0.001568746186220715,0.001580713789662422,1.00762876974416,0.09119428801874564,1.0,0.1558492467776671,1.0,0.36482839013950236,0.0
main,kink,2000,5,2026084701,0,0.25,0.75,1163,1919,balance,159,ZLZ,0.46540880503144655,0.5250502158380033,-0.059641410806556716,-0.0032249642633394027,0.00156864562334712,0.001574705374877516,1.0038630468476786,0.08142588460575452,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,kink,2000,5,2026084701,0,0.25,0.75,1163,1919,inference,96,LOO,0.46875,0.5250502158380033,-0.056300215838003265,-0.003833147949466653,0.0025983592490993307,0.002621299342105263,1.0088286841066663,0.07519794700518323,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,kink,2000,5,2026084701,0,0.25,0.75,1163,1919,inference,96,ZLZ,0.4270833333333333,0.5250502158380033,-0.09796688250466995,-0.0031310046817707438,0.00259812045824968,0.00257561220760234,0.9913367178277394,0.06142626028530923,1.0,0.19893826412816085,1.0,0.5157424073367856,0.0
main,kink,2000,5,2026084701,1,0.5,0.8,49,762,balance,159,LOO,0.5723270440251572,0.5700376778950385,0.002289366130118764,3.147229744371316e-06,0.0015403233758445158,0.001549169612041664,1.005743103257326,8.019042107802254e-05,1.0,0.1542863736164506,1.0,0.3624677589194188,0.0
main,kink,2000,5,2026084701,1,0.5,0.8,49,762,balance,159,ZLZ,0.5849056603773585,0.5700376778950385,0.014867982482320019,0.000273705205627639,0.0015401215092876515,0.001536652081239776,0.9977473023868876,0.006974379325217434,1.0,0.1536617804376419,1.0,0.3615243463672453,0.0
main,kink,2000,5,2026084701,1,0.5,0.8,49,762,inference,96,LOO,0.5833333333333334,0.5700376778950385,0.013295655438294918,0.000543779585371662,0.0025507174712786256,0.002558479532163743,1.0030430892376436,0.010766925816016373,1.0,0.19827550293867158,1.0,0.5147413441704372,0.0
main,kink,2000,5,2026084701,1,0.5,0.8,49,762,inference,96,ZLZ,0.59375,0.5700376778950385,0.023712322104961547,0.000888026998260627,0.002550170611177062,0.0025390625,0.9956441694024797,0.01758496674541702,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,kink,2000,5,2026084701,2,0.75,0.25,1919,1163,balance,159,LOO,0.5031446540880503,0.5250502158380033,-0.02190556174995295,-0.020181691120976453,0.0015707610345420577,0.0015822158933586484,1.0072925534595594,0.5092165326729934,1.0,0.1559232785671853,1.0,0.36494021095641305,0.0
main,kink,2000,5,2026084701,2,0.75,0.25,1919,1163,balance,159,ZLZ,0.5157232704402516,0.5250502158380033,-0.009326945397751696,-0.01962524275687072,0.0015707085063021416,0.0015807137896624223,1.0063699173463037,0.4951847251761966,1.0,0.15584924677766715,1.0,0.3648283901395024,0.0
main,kink,2000,5,2026084701,2,0.75,0.25,1919,1163,inference,96,LOO,0.5,0.5250502158380033,-0.025050215838003265,-0.018160393479572434,0.002602066277700878,0.002631578947368421,1.011342013045732,0.3560131804878757,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,kink,2000,5,2026084701,2,0.75,0.25,1919,1163,inference,96,ZLZ,0.4895833333333333,0.5250502158380033,-0.03546688250466995,-0.018011043774767255,0.002601997080131424,0.0026304367690058485,1.0109299464982444,0.3530900499204978,1.0,0.20104441826199182,1.0,0.5189236336358916,0.0
main,kink,2000,5,2026084701,3,0.5,0.2,49,1771,balance,159,LOO,0.37735849056603776,0.4199684039199707,-0.04260991335393294,0.00022542280720339036,0.001531127271025156,0.0014870826592642996,0.971233866319051,0.005760924821897648,1.0,0.15116304837535022,1.0,0.35775015338521343,0.0
main,kink,2000,5,2026084701,3,0.5,0.2,49,1771,balance,159,ZLZ,0.3836477987421384,0.4199684039199707,-0.03632060517783231,0.00027370520562775,0.0015312055937958,0.0014965959826737344,0.9773971494995197,0.006994655086891843,1.0,0.15164579570377024,1.0,0.35847931582984405,0.0
main,kink,2000,5,2026084701,3,0.5,0.2,49,1771,inference,96,LOO,0.4270833333333333,0.4199684039199707,0.007114929413362614,0.0011890422263743372,0.0025378393968428603,0.00257561220760234,1.0148838460016303,0.02360289152622581,1.0,0.19893826412816085,1.0,0.5157424073367856,0.0
main,kink,2000,5,2026084701,3,0.5,0.2,49,1771,inference,96,ZLZ,0.4166666666666667,0.4199684039199707,-0.0033017372533040157,0.0008880269982607936,0.002537324268339674,0.002558479532163743,1.0083376271957198,0.017629426435249715,1.0,0.19827550293867152,1.0,0.5147413441704373,0.0
main,kink,2000,6,2026084701,0,0.25,0.75,1657,1819,balance,159,LOO,0.4591194968553459,0.525017837069147,-0.06589834021380103,-0.016259924180383467,0.0015715416079577574,0.0015717011674850627,1.0001015305776808,0.41016214367606646,1.0,0.15540431542696292,1.0,0.3641563465832302,0.0
main,kink,2000,6,2026084701,0,0.25,0.75,1657,1819,balance,159,ZLZ,0.4528301886792453,0.525017837069147,-0.07218764838990166,-0.016184984979554895,0.0015715241636323014,0.001568196258860534,0.9978823712362935,0.40827404268244566,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,kink,2000,6,2026084701,0,0.25,0.75,1657,1819,inference,96,LOO,0.4270833333333333,0.525017837069147,-0.09793450373581364,-0.016907581527173532,0.002603069578590908,0.00257561220760234,0.9894519258284938,0.33138939172522863,1.0,0.19893826412816085,1.0,0.5157424073367856,0.0
main,kink,2000,6,2026084701,0,0.25,0.75,1657,1819,inference,96,ZLZ,0.4166666666666667,0.525017837069147,-0.10835117040248027,-0.016983417679096058,0.0026030823186389113,0.002558479532163742,0.9828653953216159,0.3328749692792893,0.0,0.19827550293867152,1.0,0.5147413441704373,0.0
main,kink,2000,6,2026084701,1,0.5,0.8,1444,874,balance,159,LOO,0.6477987421383647,0.5699794821208166,0.07781926001754813,0.0018257024502271735,0.0015386310530391967,0.0014440223533058044,0.9385111202932532,0.04654389796175085,0.0,0.14895841575937996,1.0,0.3544201809272931,0.0
main,kink,2000,6,2026084701,1,0.5,0.8,1444,874,balance,159,ZLZ,0.6415094339622641,0.5699794821208166,0.0715299518414475,0.0022294740121450163,0.0015382486170215847,0.001455538481643542,0.9462309704277914,0.05684459121645865,1.0,0.14955121048215325,1.0,0.3553155637161242,0.0
main,kink,2000,6,2026084701,1,0.5,0.8,1444,874,inference,96,LOO,0.6354166666666666,0.5699794821208166,0.06543718454585001,0.0021405338393964968,0.002548191058229151,0.0024385508040935676,0.9569732992424135,0.04240392954216158,1.0,0.1935726478208737,1.0,0.5076379483926494,0.0
main,kink,2000,6,2026084701,1,0.5,0.8,1444,874,inference,96,ZLZ,0.65625,0.5699794821208166,0.08627051787918338,0.002250301743532024,0.00254798182207637,0.0023745888157894737,0.9319488840993391,0.044580259690341795,1.0,0.19101712124242787,1.0,0.5037779705169423,0.0
main,kink,2000,6,2026084701,2,0.75,0.25,1819,1657,balance,159,LOO,0.49056603773584906,0.525017837069147,-0.034451799333297894,-0.00884340311648546,0.0015695639164918958,0.0015817151921265731,1.007741816377785,0.2232183632385199,1.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,kink,2000,6,2026084701,2,0.75,0.25,1819,1657,balance,159,ZLZ,0.49056603773584906,0.525017837069147,-0.034451799333297894,-0.008123524020110962,0.0015694191858027365,0.0015817151921265736,1.007834749590848,0.20505718456955313,1.0,0.15589860521018822,1.0,0.36490294325083267,0.0
main,kink,2000,6,2026084701,2,0.75,0.25,1819,1657,inference,96,LOO,0.5104166666666666,0.525017837069147,-0.014601170402480323,-0.008613657855798929,0.0026001242667336045,0.0026304367690058485,1.0116580975225173,0.16892369201115243,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,kink,2000,6,2026084701,2,0.75,0.25,1819,1657,inference,96,ZLZ,0.4895833333333333,0.525017837069147,-0.03543450373581364,-0.008135211678481746,0.0025999017975908505,0.0026304367690058485,1.011744663372783,0.15954764038967986,1.0,0.20104441826199182,1.0,0.5189236336358916,0.0
main,kink,2000,6,2026084701,3,0.5,0.2,1444,50,balance,159,LOO,0.4591194968553459,0.42011558217197487,0.039003914683371055,0.0026270985468543895,0.0015334519766243128,0.0015717011674850627,1.024943194468307,0.06708744841770892,1.0,0.15540431542696292,1.0,0.3641563465832302,0.0
main,kink,2000,6,2026084701,3,0.5,0.2,1444,50,balance,159,ZLZ,0.46540880503144655,0.42011558217197487,0.04529322285947168,0.002229474012145183,0.00153311555442262,0.001574705374877516,1.0271276488813388,0.05693967309648967,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,kink,2000,6,2026084701,3,0.5,0.2,1444,50,inference,96,LOO,0.4375,0.42011558217197487,0.017384417828025134,0.0022202850312025846,0.0025394938664315336,0.0025904605263157893,1.0200696133028562,0.04405905184772685,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,kink,2000,6,2026084701,3,0.5,0.2,1444,50,inference,96,ZLZ,0.4479166666666667,0.42011558217197487,0.02780108449469182,0.002250301743532024,0.002539545214752099,0.002603024488304093,1.0249963155541575,0.04465424819348919,1.0,0.1999941137241651,1.0,0.5173372082341916,0.0
main,kink,2000,7,2026084701,0,0.25,0.75,79,1329,balance,159,LOO,0.5220125786163522,0.5249747144669445,-0.002962135850592351,-0.0007079665625590037,0.0015678757354771963,0.0015792116859661952,1.0072301332513118,0.01787956411041746,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,kink,2000,7,2026084701,0,0.25,0.75,79,1329,balance,159,ZLZ,0.5157232704402516,0.5249747144669445,-0.009251444026692979,-0.0010167598084562801,0.0015679757778070164,0.001580713789662422,1.0081238575465885,0.025677261022474272,1.0,0.1558492467776671,1.0,0.36482839013950236,0.0
main,kink,2000,7,2026084701,0,0.25,0.75,79,1329,inference,96,LOO,0.5625,0.5249747144669445,0.03752528553305545,-0.001386234473341852,0.0025972256891688924,0.0025904605263157893,0.9973952348918634,0.027200810816385854,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,kink,2000,7,2026084701,0,0.25,0.75,79,1329,inference,96,ZLZ,0.5208333333333334,0.5249747144669445,-0.004141381133611177,-0.0017014663985148726,0.0025974694734891123,0.0026270102339181287,1.0113728999437808,0.03338475171542015,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,kink,2000,7,2026084701,1,0.5,0.8,1233,1988,balance,159,LOO,0.5786163522012578,0.570119597626318,0.008496754574939813,0.005132461176376557,0.0015352768069401244,0.0015431611972567588,1.0051354845464957,0.13098824647146168,1.0,0.15398688506434421,1.0,0.36201539845683994,0.0
main,kink,2000,7,2026084701,1,0.5,0.8,1233,1988,balance,159,ZLZ,0.5849056603773585,0.570119597626318,0.01478606275104044,0.005688565233025078,0.0015347541277891726,0.001536652081239776,1.0012366498426282,0.14520559061576502,1.0,0.1536617804376419,1.0,0.3615243463672453,0.0
main,kink,2000,7,2026084701,1,0.5,0.8,1233,1988,inference,96,LOO,0.625,0.570119597626318,0.05488040237368197,0.00517910385284881,0.0025433426879376167,0.0024671052631578946,0.9700247138770188,0.10269568105526804,1.0,0.19470267871540736,1.0,0.509344795931844,0.0
main,kink,2000,7,2026084701,1,0.5,0.8,1233,1988,inference,96,ZLZ,0.6145833333333334,0.570119597626318,0.04446373570701534,0.006166244151692202,0.0025416812725828223,0.0024933753654970765,0.9809945064289443,0.12230949472857894,1.0,0.19573654529586637,1.0,0.5109063927317612,0.0
main,kink,2000,7,2026084701,2,0.75,0.25,1329,79,balance,159,LOO,0.44025157232704404,0.5249747144669445,-0.08472314213990051,-0.0075197206655474025,0.0015691570999748358,0.0015596843379152509,0.9939631525360101,0.1898315942608171,0.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,kink,2000,7,2026084701,2,0.75,0.25,1329,79,balance,159,ZLZ,0.4339622641509434,0.5249747144669445,-0.09101245031600114,-0.007425730573169753,0.0015691426446103785,0.0015546773255944951,0.9907813868512413,0.18745972475856063,0.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,kink,2000,7,2026084701,2,0.75,0.25,1329,79,inference,96,LOO,0.4375,0.5249747144669445,-0.08747471446694455,-0.007463225234368931,0.002599221365845625,0.0025904605263157893,0.9966294369364013,0.14638781022529435,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,kink,2000,7,2026084701,2,0.75,0.25,1329,79,inference,96,ZLZ,0.4479166666666667,0.5249747144669445,-0.07705804780027786,-0.007461785192380388,0.002599158347582022,0.002603024488304093,1.0014874587097273,0.14636133872867685,1.0,0.1999941137241651,1.0,0.5173372082341916,0.0
main,kink,2000,7,2026084701,3,0.5,0.2,1233,1107,balance,159,LOO,0.4339622641509434,0.4200666307545178,0.013895633396425633,0.00527040936180917,0.0015358294900676384,0.0015546773255944951,1.0122720885676095,0.13448469046762276,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,kink,2000,7,2026084701,3,0.5,0.2,1233,1107,balance,159,ZLZ,0.4528301886792453,0.4200666307545178,0.032763557924727515,0.0056885652330251335,0.0015362295154197412,0.0015681962588605337,1.0208085726253335,0.14513584648173297,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,kink,2000,7,2026084701,3,0.5,0.2,1233,1107,inference,96,LOO,0.46875,0.4200666307545178,0.04868336924548222,0.005770307221260651,0.002545066417023881,0.002621299342105263,1.029953216376383,0.1143798114253002,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,kink,2000,7,2026084701,3,0.5,0.2,1233,1107,inference,96,ZLZ,0.4791666666666667,0.4200666307545178,0.05910003591214891,0.006166244151692257,0.0025456181570742468,0.0026270102339181287,1.0319734036378136,0.1222148802502043,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,kink,2000,8,2026084701,0,0.25,0.75,319,1065,balance,159,LOO,0.5157232704402516,0.5250454631674581,-0.00932219272720658,-0.0007852692113970994,0.0015680128265135348,0.0015807137896624223,1.0081000377893132,0.01983096119108706,1.0,0.15584924677766715,1.0,0.3648283901395024,0.0
main,kink,2000,8,2026084701,0,0.25,0.75,319,1065,balance,159,ZLZ,0.4968553459119497,0.5250454631674581,-0.028190117255508462,-8.998387994618717e-05,0.001567759558626792,0.0015822158933586489,1.0092210152075356,0.0022726103832086332,1.0,0.15592327856718535,1.0,0.3649402109564132,0.0
main,kink,2000,8,2026084701,0,0.25,0.75,319,1065,inference,96,LOO,0.4791666666666667,0.5250454631674581,-0.04587879650079146,0.00027654726219272785,0.0025965986754167545,0.0026270102339181287,1.0117120750269555,0.005427089049903845,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,kink,2000,8,2026084701,0,0.25,0.75,319,1065,inference,96,ZLZ,0.46875,0.5250454631674581,-0.05629546316745815,9.718188527152449e-05,0.0025967275576427636,0.002621299342105263,1.0094625962551131,0.0019070941169006851,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,kink,2000,8,2026084701,1,0.5,0.8,477,1169,balance,159,LOO,0.5471698113207547,0.5698997326573172,-0.022729921336562486,-0.012813154247626746,0.0015512325618669079,0.001568196258860534,1.0109356246191805,0.32532511958535143,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,kink,2000,8,2026084701,1,0.5,0.8,477,1169,balance,159,ZLZ,0.5534591194968553,0.5698997326573172,-0.01644061316046186,-0.013092448216829311,0.001551432314343335,0.0015641906490039298,1.008223584453309,0.3323949739809355,1.0,0.15503256388079784,1.0,0.3635948369689064,0.0
main,kink,2000,8,2026084701,1,0.5,0.8,477,1169,inference,96,LOO,0.5416666666666666,0.5698997326573172,-0.028233065990650563,-0.011981298690248665,0.002568403584972526,0.0026133040935672515,1.01748187428854,0.23641349392331892,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,kink,2000,8,2026084701,1,0.5,0.8,477,1169,inference,96,ZLZ,0.5625,0.5698997326573172,-0.007399732657317193,-0.0119199205934154,0.0025683006020103174,0.0025904605263157893,1.0086282440179029,0.2352071044498431,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,kink,2000,8,2026084701,2,0.75,0.25,1065,319,balance,159,LOO,0.5094339622641509,0.5250454631674581,-0.015611500903307207,-0.004916407273105716,0.0015685465738723534,0.0015817151921265731,1.0083954269981985,0.12413639905958226,1.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,kink,2000,8,2026084701,2,0.75,0.25,1065,319,balance,159,ZLZ,0.5094339622641509,0.5250454631674581,-0.015611500903307207,-0.004826920161602355,0.001568537345723356,0.0015817151921265731,1.0084013596738048,0.12187726051620186,1.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,kink,2000,8,2026084701,2,0.75,0.25,1065,319,inference,96,LOO,0.5833333333333334,0.5250454631674581,0.05828787016587522,-0.0035089034431313726,0.0025977928148223826,0.002558479532163743,0.9848666597142284,0.06884448602853838,1.0,0.19827550293867158,1.0,0.5147413441704372,0.0
main,kink,2000,8,2026084701,2,0.75,0.25,1065,319,inference,96,ZLZ,0.5520833333333334,0.5250454631674581,0.027037870165875222,-0.00350166272321617,0.0025977891790756554,0.002603024488304093,1.0020152941087777,0.06870247159189442,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,kink,2000,8,2026084701,3,0.5,0.2,477,981,balance,159,LOO,0.4276729559748428,0.41993138345034364,0.007741572524499141,-0.013377778719439792,0.001516831336485932,0.001549169612041664,1.0213196251803782,0.3434909996632593,1.0,0.1542863736164506,1.0,0.3624677589194188,0.0
main,kink,2000,8,2026084701,3,0.5,0.2,477,981,balance,159,ZLZ,0.44025157232704404,0.41993138345034364,0.020320188876700396,-0.013092448216829311,0.0015171435318092287,0.0015596843379152509,1.0280400668849645,0.336130196922799,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,kink,2000,8,2026084701,3,0.5,0.2,477,981,inference,96,LOO,0.4791666666666667,0.41993138345034364,0.05923528321632304,-0.012112363372237034,0.0025147948300118603,0.0026270102339181287,1.0446220910616948,0.24153363189375399,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,kink,2000,8,2026084701,3,0.5,0.2,477,981,inference,96,ZLZ,0.46875,0.41993138345034364,0.04881861654965636,-0.011919920593415456,0.0025151731816065994,0.002621299342105263,1.042194375033402,0.23767823594372064,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,kink,2000,9,2026084701,0,0.25,0.75,1323,433,balance,159,LOO,0.5408805031446541,0.5248625604760828,0.01601794266857126,0.012895869475375576,0.0015626740471143476,0.001571701167485063,1.0057767135682485,0.32622439101691275,1.0,0.15540431542696292,1.0,0.36415634658323026,0.0
main,kink,2000,9,2026084701,0,0.25,0.75,1323,433,balance,159,ZLZ,0.5345911949685535,0.5248625604760828,0.009728634492470634,0.012646935895118783,0.0015627542491914073,0.0015747053748775156,1.0076474760457648,0.31991895534104886,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,kink,2000,9,2026084701,0,0.25,0.75,1323,433,inference,96,LOO,0.5416666666666666,0.5248625604760828,0.016804106190583812,0.013532957858430894,0.002587704719511884,0.0026133040935672515,1.009892695199086,0.2660329133532622,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,kink,2000,9,2026084701,0,0.25,0.75,1323,433,inference,96,ZLZ,0.5625,0.5248625604760828,0.03763743952391718,0.012947620457253062,0.002588324031148508,0.0025904605263157893,1.000825435742036,0.2544958107785467,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,kink,2000,9,2026084701,1,0.5,0.8,853,677,balance,159,LOO,0.6352201257861635,0.5699410332310424,0.0652790925551211,-0.006147505234105566,0.0015460649120950228,0.001466553908749203,0.9485720148463386,0.15634537741030918,1.0,0.150116041098719,1.0,0.3561687083094361,0.0
main,kink,2000,9,2026084701,1,0.5,0.8,853,677,balance,159,ZLZ,0.6540880503144654,0.5699410332310424,0.08414701708342298,-0.005956140083765549,0.0015458979351900878,0.0014320055237359928,0.9263260472366888,0.1514866964880178,0.0,0.14833732167513802,1.0,0.3534820535588959,0.0
main,kink,2000,9,2026084701,1,0.5,0.8,853,677,inference,96,LOO,0.6145833333333334,0.5699410332310424,0.04464230010229098,-0.005754920721796175,0.002560265307911794,0.0024933753654970765,0.9738738238541089,0.11373571431705795,1.0,0.19573654529586637,1.0,0.5109063927317612,0.0
main,kink,2000,9,2026084701,1,0.5,0.8,853,677,inference,96,ZLZ,0.6145833333333334,0.5699410332310424,0.04464230010229098,-0.0059484470378859955,0.002560502530341917,0.0024933753654970765,0.9737835975362709,0.11755496987087524,1.0,0.19573654529586637,1.0,0.5109063927317612,0.0
main,kink,2000,9,2026084701,2,0.75,0.25,433,1323,balance,159,LOO,0.6037735849056604,0.5248625604760828,0.07891102442957754,-0.007444737106138133,0.0015691201860456544,0.0015141205257963772,0.9649487268480804,0.1879408823744744,0.0,0.15253106764740765,1.0,0.35981646886329166,0.0
main,kink,2000,9,2026084701,2,0.75,0.25,433,1323,balance,159,ZLZ,0.610062893081761,0.5248625604760828,0.08520033260567816,-0.0075059982773522105,0.0015691377010115977,0.0015056086048510942,0.959513370866338,0.18948635070296008,0.0,0.15210172195761906,1.0,0.35916796656337713,0.0
main,kink,2000,9,2026084701,2,0.75,0.25,433,1323,inference,96,LOO,0.6666666666666666,0.5248625604760828,0.1418041061905838,-0.0066603169971617415,0.002599331314901621,0.002339181286549707,0.899916556669591,0.1306363628675603,0.0,0.18958764291397268,1.0,0.5016188246218545,0.0
main,kink,2000,9,2026084701,2,0.75,0.25,433,1323,inference,96,ZLZ,0.65625,0.5248625604760828,0.13138743952391718,-0.007359957429498354,0.0025995101649986152,0.0023745888157894737,0.9134754877139473,0.14435423925657337,0.0,0.19101712124242787,1.0,0.5037779705169423,0.0
main,kink,2000,9,2026084701,3,0.5,0.2,853,172,balance,159,LOO,0.4339622641509434,0.4199823513818755,0.013979912769067904,-0.005983326889406726,0.0015251435663855089,0.0015546773255944956,1.019364576463434,0.1532100897335002,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,kink,2000,9,2026084701,3,0.5,0.2,853,172,balance,159,ZLZ,0.44025157232704404,0.4199823513818755,0.02026922094516853,-0.005956140083765493,0.0015251594081920452,0.0015596843379152509,1.0226369319415156,0.15251314766524726,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,kink,2000,9,2026084701,3,0.5,0.2,853,172,inference,96,LOO,0.4583333333333333,0.4199823513818755,0.03835098195145781,-0.0063975370710751545,0.0025254162338198866,0.0026133040935672515,1.0348013363382984,0.1273052538395267,1.0,0.2003886230442236,1.0,0.5179330921745231,0.0
main,kink,2000,9,2026084701,3,0.5,0.2,853,172,inference,96,ZLZ,0.4583333333333333,0.4199823513818755,0.03835098195145781,-0.0059484470378858845,0.0025261783791476486,0.0026133040935672515,1.0344891378767163,0.11835090746965257,1.0,0.2003886230442236,1.0,0.5179330921745231,0.0
main,kink,2000,10,2026084701,0,0.25,0.75,1806,298,balance,159,LOO,0.49056603773584906,0.525046820193668,-0.03448078245781894,-0.005355604835184158,0.001569294592565413,0.0015817151921265731,1.007914766048391,0.13519364764249642,1.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,kink,2000,10,2026084701,0,0.25,0.75,1806,298,balance,159,ZLZ,0.48427672955974843,0.525046820193668,-0.040770090633919565,-0.005880571306684734,0.0015694679355554664,0.001580713789662422,1.0071653927118782,0.14843738566868894,1.0,0.1558492467776671,1.0,0.36482839013950236,0.0
main,kink,2000,10,2026084701,0,0.25,0.75,1806,298,inference,96,LOO,0.46875,0.525046820193668,-0.056296820193667996,-0.0052960821016200255,0.002599275179427107,0.002621299342105263,1.0084731939320908,0.10387919589645364,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,kink,2000,10,2026084701,0,0.25,0.75,1806,298,inference,96,ZLZ,0.5,0.525046820193668,-0.025046820193667996,-0.005852797379820918,0.002599540770763768,0.002631578947368421,1.0123245524613333,0.11479293838031325,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,kink,2000,10,2026084701,1,0.5,0.8,619,1080,balance,159,LOO,0.5345911949685535,0.5700005127068128,-0.035409317738259394,-0.014623683002282672,0.0015522268962796571,0.001574705374877516,1.014481438668364,0.37117538021559227,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,kink,2000,10,2026084701,1,0.5,0.8,619,1080,balance,159,ZLZ,0.5345911949685535,0.5700005127068128,-0.035409317738259394,-0.01399349339810585,0.001551745860546983,0.001574705374877516,1.0147959243290263,0.35523508246526686,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,kink,2000,10,2026084701,1,0.5,0.8,619,1080,inference,96,LOO,0.4895833333333333,0.5700005127068128,-0.08041717937347953,-0.013190268432120789,0.0025691062569539887,0.002630436769005848,1.0238723143061332,0.26023313906846685,1.0,0.20104441826199176,1.0,0.5189236336358916,0.0
main,kink,2000,10,2026084701,1,0.5,0.8,619,1080,inference,96,ZLZ,0.4895833333333333,0.5700005127068128,-0.08041717937347953,-0.012749393267741271,0.002568597345528394,0.0026304367690058485,1.0240751722277956,0.2515599518166025,1.0,0.20104441826199182,1.0,0.5189236336358916,0.0
main,kink,2000,10,2026084701,2,0.75,0.25,298,1806,balance,159,LOO,0.4339622641509434,0.525046820193668,-0.09108455604272458,0.0028184644280048188,0.0015661068475677914,0.0015546773255944951,0.9927019526215298,0.07121998267789398,0.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,kink,2000,10,2026084701,2,0.75,0.25,298,1806,balance,159,ZLZ,0.44654088050314467,0.525046820193668,-0.07850593969052333,0.0028264620867273216,0.001566082466378009,0.0015641906490039298,0.9987920065419962,0.07142263205479896,0.0,0.15503256388079784,1.0,0.3635948369689064,0.0
main,kink,2000,10,2026084701,2,0.75,0.25,298,1806,inference,96,LOO,0.4583333333333333,0.525046820193668,-0.06671348686033468,0.0032035956627302076,0.002594441894500629,0.0026133040935672515,1.0072702337665007,0.06289494225158374,1.0,0.2003886230442236,1.0,0.5179330921745231,0.0
main,kink,2000,10,2026084701,2,0.75,0.25,298,1806,inference,96,ZLZ,0.4583333333333333,0.525046820193668,-0.06671348686033468,0.0028996181230789286,0.0025945644646733577,0.0026133040935672515,1.0072226491764016,0.05692572529030284,1.0,0.2003886230442236,1.0,0.5179330921745231,0.0
main,kink,2000,10,2026084701,3,0.5,0.2,619,1023,balance,159,LOO,0.31446540880503143,0.42020870343344796,-0.10574329462841653,-0.014607740121417356,0.001515431539907167,0.001364410857405797,0.9003447674643084,0.37524496451838424,0.0,0.1447940347284008,1.0,0.34813011970031504,0.0
main,kink,2000,10,2026084701,3,0.5,0.2,619,1023,balance,159,ZLZ,0.32075471698113206,0.42020870343344796,-0.0994539864523159,-0.01399349339810585,0.001516155919560385,0.001378931193135987,0.9094916791511872,0.35938025648019367,0.0,0.14556245937744405,1.0,0.3492907815261289,0.0
main,kink,2000,10,2026084701,3,0.5,0.2,619,1023,inference,96,LOO,0.2916666666666667,0.42020870343344796,-0.12854203676678128,-0.013280157607064857,0.002512594604135302,0.0021747076023391813,0.8655226747522197,0.2649366361266419,0.0,0.18280098141351886,1.0,0.49136795755492024,0.0
main,kink,2000,10,2026084701,3,0.5,0.2,619,1023,inference,96,ZLZ,0.2916666666666667,0.42020870343344796,-0.12854203676678128,-0.012749393267741216,0.0025135339226327684,0.0021747076023391817,0.8651992251854363,0.2543004578865633,0.0,0.1828009814135189,1.0,0.4913679575549203,0.0
main,kink,2000,11,2026084701,0,0.25,0.75,1164,1361,balance,159,LOO,0.5408805031446541,0.5250614573637906,0.01581904578086346,-0.01451002655002831,0.001571267305156365,0.0015717011674850625,1.0002761225459689,0.3660523254588444,1.0,0.15540431542696292,1.0,0.3641563465832302,0.0
main,kink,2000,11,2026084701,0,0.25,0.75,1164,1361,balance,159,ZLZ,0.5345911949685535,0.5250614573637906,0.009529737604762833,-0.01443642528998923,0.0015712536499895373,0.001574705374877516,1.0021967967348886,0.36419712901111206,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,kink,2000,11,2026084701,0,0.25,0.75,1164,1361,inference,96,LOO,0.53125,0.5250614573637906,0.006188542636209382,-0.014651189985224966,0.0026024644287679015,0.002621299342105263,1.007237337474879,0.2871973966831661,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,kink,2000,11,2026084701,0,0.25,0.75,1164,1361,inference,96,ZLZ,0.5208333333333334,0.5250614573637906,-0.004228124030457248,-0.014706657767390774,0.0026024727452931625,0.0026270102339181287,1.0094285285674345,0.2882842335849545,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,kink,2000,11,2026084701,1,0.5,0.8,128,1671,balance,159,LOO,0.5408805031446541,0.5702231352594729,-0.0293426321148188,0.0019279304648990303,0.0015383587429031282,0.0015717011674850625,1.021674024173979,0.04915441751241701,1.0,0.15540431542696292,1.0,0.3641563465832302,0.0
main,kink,2000,11,2026084701,1,0.5,0.8,128,1671,balance,159,ZLZ,0.559748427672956,0.5702231352594729,-0.010474707586516918,0.0018889945070987846,0.001538426612673857,0.0015596843379152509,1.0138178350961096,0.04816064593269473,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,kink,2000,11,2026084701,1,0.5,0.8,128,1671,inference,96,LOO,0.59375,0.5702231352594729,0.02352686474052712,0.001258347975253593,0.002548961031429654,0.0025390625,0.9961166407380884,0.024924081152491343,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,kink,2000,11,2026084701,1,0.5,0.8,128,1671,inference,96,ZLZ,0.5729166666666666,0.5702231352594729,0.00269353140719375,0.0012094251841882064,0.0025494401215899807,0.0025756122076023395,1.0102658171065562,0.023952817177308246,1.0,0.1989382641281609,1.0,0.5157424073367853,0.0
main,kink,2000,11,2026084701,2,0.75,0.25,1361,1164,balance,159,LOO,0.4968553459119497,0.5250614573637906,-0.02820611145184093,0.0005021926948600708,0.001566957850371627,0.0015822158933586484,1.00973736656886,0.012686497367933583,1.0,0.1559232785671853,1.0,0.36494021095641305,0.0
main,kink,2000,11,2026084701,2,0.75,0.25,1361,1164,balance,159,ZLZ,0.4968553459119497,0.5250614573637906,-0.02820611145184093,0.0006446183200469191,0.001566944608329911,0.0015822158933586484,1.0097458997258455,0.01628455224380349,1.0,0.1559232785671853,1.0,0.36494021095641305,0.0
main,kink,2000,11,2026084701,2,0.75,0.25,1361,1164,inference,96,LOO,0.53125,0.5250614573637906,0.006188542636209382,0.00027330378865131344,0.002595767673263649,0.002621299342105263,1.0098358836596162,0.0053642961019330325,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,kink,2000,11,2026084701,2,0.75,0.25,1361,1164,inference,96,ZLZ,0.5416666666666666,0.5250614573637906,0.01660520930287601,0.0006162804755910356,0.002595601327893106,0.0026133040935672515,1.0068202945821867,0.012096491238432924,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,kink,2000,11,2026084701,3,0.5,0.2,128,285,balance,159,LOO,0.4025157232704403,0.41996114774816057,-0.017445424477720295,0.0022569594071218946,0.0015330407545666657,0.001522131745509586,0.9928840710694848,0.057643042810499645,1.0,0.15293405663940707,1.0,0.3604251608668852,0.0
main,kink,2000,11,2026084701,3,0.5,0.2,128,285,balance,159,ZLZ,0.39622641509433965,0.41996114774816057,-0.023734732653820922,0.00188899450709884,0.0015327206943967983,0.0015141205257963772,0.9878646065989595,0.04825020740107677,1.0,0.15253106764740776,1.0,0.35981646886329166,0.0
main,kink,2000,11,2026084701,3,0.5,0.2,128,285,inference,96,LOO,0.40625,0.41996114774816057,-0.013711147748160568,0.0018294565862577716,0.00253852266280828,0.0025390625,1.0002126580154784,0.03631044617707449,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,kink,2000,11,2026084701,3,0.5,0.2,128,285,inference,96,ZLZ,0.3854166666666667,0.41996114774816057,-0.03454448108149388,0.0012094251841883175,0.0025378623311704306,0.0024933753654970757,0.9824706938879391,0.024007391676343453,1.0,0.19573654529586626,1.0,0.5109063927317611,0.0
main,kink,2000,12,2026084701,0,0.25,0.75,594,996,balance,159,LOO,0.5094339622641509,0.5250532308052984,-0.01561926854114748,-0.004850037191291512,0.0015691153423321143,0.0015817151921265731,1.008029906696172,0.12243839683969274,1.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,kink,2000,12,2026084701,0,0.25,0.75,594,996,balance,159,ZLZ,0.4968553459119497,0.5250532308052984,-0.028197884893348735,-0.005010396693646557,0.001569129445382528,0.0015822158933586489,1.0083399416247207,0.12648607786772745,1.0,0.15592327856718535,1.0,0.3649402109564132,0.0
main,kink,2000,12,2026084701,0,0.25,0.75,594,996,inference,96,LOO,0.4583333333333333,0.5250532308052984,-0.0667198974719651,-0.005354528974191752,0.0025989606491338673,0.0026133040935672515,1.0055189155857993,0.1050319481669625,1.0,0.2003886230442236,1.0,0.5179330921745231,0.0
main,kink,2000,12,2026084701,0,0.25,0.75,594,996,inference,96,ZLZ,0.4479166666666667,0.5250532308052984,-0.07713656413863174,-0.005429879872477339,0.00259900290730209,0.002603024488304093,1.001547355330271,0.10650913042009398,1.0,0.1999941137241651,1.0,0.5173372082341916,0.0
main,kink,2000,12,2026084701,1,0.5,0.8,89,137,balance,159,LOO,0.5220125786163522,0.5702574145247954,-0.048244835908443195,-0.009477540934463735,0.0015483960969294294,0.0015792116859661954,1.0199016189060894,0.240854427930963,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,kink,2000,12,2026084701,1,0.5,0.8,89,137,balance,159,ZLZ,0.5283018867924528,0.5702574145247954,-0.04195552773234257,-0.009430884791522653,0.0015483408695462,0.0015772088810378938,1.0186444807209374,0.23967302140345886,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,kink,2000,12,2026084701,1,0.5,0.8,89,137,inference,96,LOO,0.5625,0.5702574145247954,-0.007757414524795392,-0.00961760888493235,0.0025646847537845957,0.0025904605263157893,1.0100502693335536,0.18991099833225575,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,kink,2000,12,2026084701,1,0.5,0.8,89,137,inference,96,ZLZ,0.5416666666666666,0.5702574145247954,-0.028590747858128762,-0.009490327158675815,0.002564483423562621,0.0026133040935672515,1.0190372336027067,0.18740502683805269,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,kink,2000,12,2026084701,2,0.75,0.25,996,594,balance,159,LOO,0.5031446540880503,0.5250532308052984,-0.021908576717248107,-0.004558427708229673,0.00156812793328759,0.0015822158933586489,1.0089839354124146,0.11511298777093354,1.0,0.15592327856718535,1.0,0.3649402109564132,0.0
main,kink,2000,12,2026084701,2,0.75,0.25,996,594,balance,159,ZLZ,0.49056603773584906,0.5250532308052984,-0.03448719306944936,-0.005105620028206026,0.0015682803641340435,0.0015817151921265731,1.0085665983581629,0.1289248509729975,1.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,kink,2000,12,2026084701,2,0.75,0.25,996,594,inference,96,LOO,0.5,0.5250532308052984,-0.02505323080529842,-0.005719164377007702,0.002598309723092436,0.002631578947368421,1.012804179571167,0.11219851780624804,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,kink,2000,12,2026084701,2,0.75,0.25,996,594,inference,96,ZLZ,0.4895833333333333,0.5250532308052984,-0.035469897471965106,-0.0061797415820741275,0.0025985365504945287,0.002630436769005848,1.0122762246716324,0.12122882606856136,1.0,0.20104441826199176,1.0,0.5189236336358916,0.0
main,kink,2000,12,2026084701,3,0.5,0.2,89,1198,balance,159,LOO,0.44025157232704404,0.42007709014085426,0.02017448218618978,-0.009632454794700374,0.0015211322550364138,0.0015596843379152509,1.0253443333090813,0.24697528302813865,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,kink,2000,12,2026084701,3,0.5,0.2,89,1198,balance,159,ZLZ,0.4591194968553459,0.42007709014085426,0.03904240671449166,-0.009430884791522598,0.0015213960022563819,0.001571701167485063,1.0330651356741265,0.24178608551435543,1.0,0.15540431542696292,1.0,0.36415634658323026,0.0
main,kink,2000,12,2026084701,3,0.5,0.2,89,1198,inference,96,LOO,0.5104166666666666,0.42007709014085426,0.09033957652581237,-0.009776855149573715,0.0025191569359689528,0.002630436769005848,1.0441734420940685,0.1947922029168006,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,kink,2000,12,2026084701,3,0.5,0.2,89,1198,inference,96,ZLZ,0.5104166666666666,0.42007709014085426,0.09033957652581237,-0.009490327158675815,0.002519670006405918,0.002630436769005848,1.043960821186235,0.18906422156983796,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,kink,2000,13,2026084701,0,0.25,0.75,1216,1700,balance,159,LOO,0.5408805031446541,0.5248566662734017,0.016023836871252417,0.0070668707478998005,0.0015651871891044983,0.0015717011674850625,1.0041617887150553,0.17862572557769377,1.0,0.15540431542696292,1.0,0.3641563465832302,0.0
main,kink,2000,13,2026084701,0,0.25,0.75,1216,1700,balance,159,ZLZ,0.5283018867924528,0.5248566662734017,0.003445220519051162,0.006844965783898704,0.0015652771835831633,0.0015772088810378938,1.0076227377360838,0.17301177197985246,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,kink,2000,13,2026084701,0,0.25,0.75,1216,1700,inference,96,LOO,0.5625,0.5248566662734017,0.03764333372659834,0.008293896055601824,0.0025914433762558534,0.0025904605263157893,0.9996207326198714,0.16292499873412342,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,kink,2000,13,2026084701,0,0.25,0.75,1216,1700,inference,96,ZLZ,0.5520833333333334,0.5248566662734017,0.02722666705993171,0.00883660792573604,0.002591203570715844,0.0026030244883040936,1.004561940914964,0.17359404354283686,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,kink,2000,13,2026084701,1,0.5,0.8,1750,359,balance,159,LOO,0.5471698113207547,0.5701989932765428,-0.02302918195578807,-0.012598525742537059,0.0015509446622183076,0.001568196258860534,1.011123283159279,0.31990540401909384,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,kink,2000,13,2026084701,1,0.5,0.8,1750,359,balance,159,ZLZ,0.5283018867924528,0.5701989932765428,-0.04189710648408995,-0.013210848537038355,0.001551302136484752,0.0015772088810378938,1.016699999274059,0.335415028894649,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,kink,2000,13,2026084701,1,0.5,0.8,1750,359,inference,96,LOO,0.5,0.5701989932765428,-0.07019899327654278,-0.013796699321783734,0.0025701368298680916,0.002631578947368421,1.0239061659232682,0.272142943036059,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,kink,2000,13,2026084701,1,0.5,0.8,1750,359,inference,96,ZLZ,0.4895833333333333,0.5701989932765428,-0.08061565994320946,-0.014209186235037419,0.0025706366972302374,0.002630436769005848,1.0232627472563676,0.2802520866866742,1.0,0.20104441826199176,1.0,0.5189236336358916,0.0
main,kink,2000,13,2026084701,2,0.75,0.25,1700,1216,balance,159,LOO,0.5031446540880503,0.5248566662734017,-0.021712012185351348,-0.014508238674630913,0.0015700328783164004,0.0015822158933586489,1.0077597196915473,0.3661510787308516,1.0,0.15592327856718535,1.0,0.3649402109564132,0.0
main,kink,2000,13,2026084701,2,0.75,0.25,1700,1216,balance,159,ZLZ,0.5094339622641509,0.5248566662734017,-0.01542270400925072,-0.013947608158439206,0.001570005603919679,0.0015817151921265736,1.0074583098160035,0.3520052465704443,1.0,0.15589860521018822,1.0,0.36490294325083267,0.0
main,kink,2000,13,2026084701,2,0.75,0.25,1700,1216,inference,96,LOO,0.4895833333333333,0.5248566662734017,-0.03527333294006835,-0.015677506165867605,0.002601124073023908,0.0026304367690058485,1.0112692417428069,0.3073947500917223,1.0,0.20104441826199182,1.0,0.5189236336358916,0.0
main,kink,2000,13,2026084701,2,0.75,0.25,1700,1216,inference,96,ZLZ,0.4895833333333333,0.5248566662734017,-0.03527333294006835,-0.015098025736886789,0.002600999650307152,0.002630436769005848,1.0113176173227165,0.29603974023172547,1.0,0.20104441826199176,1.0,0.5189236336358916,0.0
main,kink,2000,13,2026084701,3,0.5,0.2,1750,1785,balance,159,LOO,0.4528301886792453,0.41988498783977446,0.032945200839470834,-0.012926501555803105,0.0015173304663509415,0.001568196258860534,1.0335232130624257,0.3318493060170241,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,kink,2000,13,2026084701,3,0.5,0.2,1750,1785,balance,159,ZLZ,0.44654088050314467,0.41988498783977446,0.026655892663370206,-0.013210848537038244,0.0015169495098556053,0.0015641906490039298,1.0311421961254474,0.3391916483305743,1.0,0.15503256388079784,1.0,0.3635948369689064,0.0
main,kink,2000,13,2026084701,3,0.5,0.2,1750,1785,inference,96,LOO,0.46875,0.41988498783977446,0.04886501216022554,-0.013872616949439254,0.002511254026552301,0.002621299342105263,1.0438208617644482,0.27682994832459984,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,kink,2000,13,2026084701,3,0.5,0.2,1750,1785,inference,96,ZLZ,0.4583333333333333,0.41988498783977446,0.038448345493558855,-0.014209186235037363,0.0025106138231639464,0.0026133040935672515,1.0409024555890845,0.2835823836231,1.0,0.2003886230442236,1.0,0.5179330921745231,0.0
main,kink,2000,14,2026084701,0,0.25,0.75,1314,1143,balance,159,LOO,0.49056603773584906,0.5250775027730932,-0.034511465037244116,-0.0017144094417820277,0.0015681080883787866,0.0015817151921265731,1.00867740167188,0.04329388431775461,1.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,kink,2000,14,2026084701,0,0.25,0.75,1314,1143,balance,159,ZLZ,0.5094339622641509,0.5250775027730932,-0.015643540508942233,-0.0018444413543953209,0.0015681343055170749,0.0015817151921265731,1.0086605379154818,0.04657718346650121,1.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,kink,2000,14,2026084701,0,0.25,0.75,1314,1143,inference,96,LOO,0.4895833333333333,0.5250775027730932,-0.03549416943975986,-0.0009683764597063771,0.00259701010250577,0.002630436769005848,1.0128712115782015,0.019002353985514798,1.0,0.20104441826199176,1.0,0.5189236336358916,0.0
main,kink,2000,14,2026084701,0,0.25,0.75,1314,1143,inference,96,ZLZ,0.5104166666666666,0.5250775027730932,-0.014660836106426545,-0.0014919063730655102,0.0025973454478224376,0.002630436769005848,1.0127404389782475,0.029273638927133243,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,kink,2000,14,2026084701,1,0.5,0.8,1876,1022,balance,159,LOO,0.6415094339622641,0.5699428745303319,0.07156655943193224,0.0007822434643942611,0.0015396857153851609,0.0014555384816435418,0.9453477856547048,0.019935443558064002,1.0,0.14955121048215303,1.0,0.35531556371612405,0.0
main,kink,2000,14,2026084701,1,0.5,0.8,1876,1022,balance,159,ZLZ,0.6415094339622641,0.5699428745303319,0.07156655943193224,0.0005220222994394286,0.001539914873574675,0.0014555384816435416,0.9452071063283735,0.013302727610705823,1.0,0.14955121048215303,1.0,0.35531556371612405,0.0
main,kink,2000,14,2026084701,1,0.5,0.8,1876,1022,inference,96,LOO,0.5833333333333334,0.5699428745303319,0.013390458803001493,0.0016566690318038368,0.0025490484506976055,0.002558479532163743,1.0036998439411995,0.03281305820300382,1.0,0.19827550293867158,1.0,0.5147413441704372,0.0
main,kink,2000,14,2026084701,1,0.5,0.8,1876,1022,inference,96,ZLZ,0.59375,0.5699428745303319,0.023807125469668122,0.0015230562821382243,0.002549237115466492,0.0025390625,0.9960087606583313,0.03016552136465167,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,kink,2000,14,2026084701,2,0.75,0.25,1143,1314,balance,159,LOO,0.5911949685534591,0.5250775027730932,0.06611746578036592,0.0007212363758146711,0.0015667914568126009,0.001529642263990719,0.9762896378708521,0.01822099231656782,1.0,0.15331089677532606,1.0,0.3609943565072651,0.0
main,kink,2000,14,2026084701,2,0.75,0.25,1143,1314,balance,159,ZLZ,0.5786163522012578,0.5250775027730932,0.05353884942816467,0.0005997653338348785,0.0015668091670819118,0.0015431611972567588,0.9849069240070915,0.01515211675707838,1.0,0.15398688506434421,1.0,0.36201539845683994,0.0
main,kink,2000,14,2026084701,2,0.75,0.25,1143,1314,inference,96,LOO,0.59375,0.5250775027730932,0.06867249722690683,0.0016736147903982923,0.002595067245682995,0.0025390625,0.9784187690025523,0.03285346625090911,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,kink,2000,14,2026084701,2,0.75,0.25,1143,1314,inference,96,ZLZ,0.59375,0.5250775027730932,0.06867249722690683,0.0011896786501278678,0.0025953138070018544,0.0025390625,0.9783258167663214,0.02335257251061056,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,kink,2000,14,2026084701,3,0.5,0.2,1876,1173,balance,159,LOO,0.37735849056603776,0.42014814963127944,-0.04278965906524168,0.000994892942833836,0.0015320801609572895,0.0014870826592642994,0.9706297993801615,0.02541766232690666,1.0,0.15116304837535022,1.0,0.35775015338521343,0.0
main,kink,2000,14,2026084701,3,0.5,0.2,1876,1173,balance,159,ZLZ,0.3836477987421384,0.42014814963127944,-0.03650035088914105,0.0005220222994393731,0.0015315631758622758,0.0014965959826737346,0.9771689514741339,0.013338948549538413,1.0,0.15164579570377024,1.0,0.35847931582984405,0.0
main,kink,2000,14,2026084701,3,0.5,0.2,1876,1173,inference,96,LOO,0.3645833333333333,0.42014814963127944,-0.05556481629794613,0.0016482613794682743,0.0025387521742695563,0.0024385508040935676,0.9605312518521748,0.03271266517955161,1.0,0.19357264782087358,1.0,0.5076379483926494,0.0
main,kink,2000,14,2026084701,3,0.5,0.2,1876,1173,inference,96,ZLZ,0.3645833333333333,0.42014814963127944,-0.05556481629794613,0.0015230562821381688,0.0025385285663397684,0.0024385508040935676,0.9606158608684259,0.030229079644317047,1.0,0.19357264782087358,1.0,0.5076379483926494,0.0
main,kink,2000,15,2026084701,0,0.25,0.75,1811,1150,balance,159,LOO,0.5283018867924528,0.5255113102338909,0.0027905765585619635,0.005520666254128503,0.0015654735162594984,0.0015772088810378938,1.0074963674929713,0.13953033299433998,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,kink,2000,15,2026084701,0,0.25,0.75,1811,1150,balance,159,ZLZ,0.5157232704402516,0.5255113102338909,-0.009788039793639292,0.0060694279167454734,0.0015653049859690033,0.001580713789662422,1.0098439625705784,0.15340809381612466,1.0,0.1558492467776671,1.0,0.36482839013950236,0.0
main,kink,2000,15,2026084701,0,0.25,0.75,1811,1150,inference,96,LOO,0.6145833333333334,0.5255113102338909,0.08907202309944251,0.006315501429681736,0.0025924676855614715,0.0024933753654970765,0.9617768350146537,0.12403697378816779,1.0,0.19573654529586637,1.0,0.5109063927317612,0.0
main,kink,2000,15,2026084701,0,0.25,0.75,1811,1150,inference,96,ZLZ,0.6145833333333334,0.5255113102338909,0.08907202309944251,0.006500194648056179,0.0025923717353391745,0.0024933753654970765,0.9618124328032971,0.12766672653944347,1.0,0.19573654529586637,1.0,0.5109063927317612,0.0
main,kink,2000,15,2026084701,1,0.5,0.8,1841,1426,balance,159,LOO,0.5849056603773585,0.5700049128655711,0.014900747511787382,-0.008985173015791603,0.0015482948385888615,0.001536652081239776,0.9924802711609523,0.22834926137169206,1.0,0.1536617804376419,1.0,0.3615243463672453,0.0
main,kink,2000,15,2026084701,1,0.5,0.8,1841,1426,balance,159,ZLZ,0.5786163522012578,0.5700049128655711,0.008611439335686755,-0.009468560599270592,0.0015486505495212741,0.0015431611972567584,0.9964553964312913,0.2406064401025131,1.0,0.153986885064344,1.0,0.3620153984568398,0.0
main,kink,2000,15,2026084701,1,0.5,0.8,1841,1426,inference,96,LOO,0.5104166666666666,0.5700049128655711,-0.05958824619890446,-0.009290595022219406,0.002564558296269171,0.002630436769005848,1.0256880386897482,0.18345824798986748,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,kink,2000,15,2026084701,1,0.5,0.8,1841,1426,inference,96,ZLZ,0.5208333333333334,0.5700049128655711,-0.04917157953223772,-0.009857337521329224,0.002565411967023487,0.0026270102339181287,1.0240110624283518,0.19461713242369225,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,kink,2000,15,2026084701,2,0.75,0.25,1150,1811,balance,159,LOO,0.5157232704402516,0.5255113102338909,-0.009788039793639292,-0.007765333568819255,0.0015687562681739506,0.001580713789662422,1.007622293998793,0.196057011785964,1.0,0.1558492467776671,1.0,0.36482839013950236,0.0
main,kink,2000,15,2026084701,2,0.75,0.25,1150,1811,balance,159,ZLZ,0.5157232704402516,0.5255113102338909,-0.009788039793639292,-0.007765333568819144,0.0015687562681739506,0.0015807137896624223,1.0076222939987933,0.1960570117859612,1.0,0.15584924677766715,1.0,0.3648283901395024,0.0
main,kink,2000,15,2026084701,2,0.75,0.25,1150,1811,inference,96,LOO,0.4791666666666667,0.5255113102338909,-0.046344643567224175,-0.008700234604320567,0.002599686682673498,0.0026270102339181287,1.0105103247351837,0.17063592023200239,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,kink,2000,15,2026084701,2,0.75,0.25,1150,1811,inference,96,ZLZ,0.4895833333333333,0.5255113102338909,-0.035927976900557546,-0.008471999533610108,0.002599571913548399,0.002630436769005848,1.0118730531348596,0.16616326038254992,1.0,0.20104441826199176,1.0,0.5189236336358916,0.0
main,kink,2000,15,2026084701,3,0.5,0.2,1841,1334,balance,159,LOO,0.4968553459119497,0.4199830264995177,0.076872319412432,-0.009297985345203319,0.00152154931517323,0.001582215893358649,1.039871581933256,0.23836684096759617,1.0,0.15592327856718535,1.0,0.3649402109564132,0.0
main,kink,2000,15,2026084701,3,0.5,0.2,1841,1334,balance,159,ZLZ,0.5094339622641509,0.4199830264995177,0.08945093576463325,-0.009468560599270648,0.0015213360157639887,0.0015817151921265731,1.0396882580422333,0.24275679195883262,0.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,kink,2000,15,2026084701,3,0.5,0.2,1841,1334,inference,96,LOO,0.4791666666666667,0.4199830264995177,0.059183640167149,-0.009755277899853754,0.002519100300581616,0.0026270102339181287,1.042836695828109,0.19436448674827053,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,kink,2000,15,2026084701,3,0.5,0.2,1841,1334,inference,96,ZLZ,0.46875,0.4199830264995177,0.048766973500482313,-0.009857337521329113,0.0025189571653375076,0.002621299342105263,1.0406287880461211,0.19640350599916465,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,kink,2000,16,2026084701,0,0.25,0.75,249,1421,balance,159,LOO,0.5849056603773585,0.5252610865007729,0.059644573876585616,0.0050151243289336955,0.0015658186594715681,0.001536652081239776,0.9813729527008989,0.12673920305603695,1.0,0.1536617804376419,1.0,0.3615243463672453,0.0
main,kink,2000,16,2026084701,0,0.25,0.75,249,1421,balance,159,ZLZ,0.5660377358490566,0.5252610865007729,0.04077664934828373,0.005078255877612681,0.0015657986376102922,0.0015546773255944951,0.9928973549033289,0.12833544605513503,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,kink,2000,16,2026084701,0,0.25,0.75,249,1421,inference,96,LOO,0.5520833333333334,0.5252610865007729,0.026822246832560515,0.0054239711787966716,0.002593089888747394,0.0026030244883040936,1.0038311820966217,0.10651446425519473,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,kink,2000,16,2026084701,0,0.25,0.75,249,1421,inference,96,ZLZ,0.5520833333333334,0.5252610865007729,0.026822246832560515,0.006162157649203692,0.002592640007296672,0.0026030244883040936,1.0040053694219775,0.12102126709057356,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,kink,2000,16,2026084701,1,0.5,0.8,636,494,balance,159,LOO,0.5786163522012578,0.569903796940243,0.008712555261014887,-0.015990261574935216,0.0015532562954910186,0.0015431611972567584,0.9935006873858708,0.4057270907581403,1.0,0.153986885064344,1.0,0.3620153984568398,0.0
main,kink,2000,16,2026084701,1,0.5,0.8,636,494,balance,159,ZLZ,0.5723270440251572,0.569903796940243,0.0024232470849142596,-0.015949894516187557,0.0015532420711878248,0.001549169612041664,0.9973780911412949,0.40470469485821714,1.0,0.1542863736164506,1.0,0.3624677589194188,0.0
main,kink,2000,16,2026084701,1,0.5,0.8,636,494,inference,96,LOO,0.5729166666666666,0.569903796940243,0.0030128697264236726,-0.01529833878521858,0.0025719467835160744,0.0025756122076023395,1.0014251554930131,0.30165691487713375,1.0,0.1989382641281609,1.0,0.5157424073367853,0.0
main,kink,2000,16,2026084701,1,0.5,0.8,636,494,inference,96,ZLZ,0.5520833333333334,0.569903796940243,-0.017820463606909587,-0.01645653033605876,0.0025731930018000337,0.0026030244883040936,1.0115931787795132,0.3244158720311323,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,kink,2000,16,2026084701,2,0.75,0.25,1421,249,balance,159,LOO,0.5220125786163522,0.5252610865007729,-0.0032485078844206594,0.00618878079733165,0.00156479613584403,0.0015792116859661954,1.0092124141873533,0.15645023435652275,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,kink,2000,16,2026084701,2,0.75,0.25,1421,249,balance,159,ZLZ,0.5157232704402516,0.5252610865007729,-0.009537816060521287,0.006592807660971589,0.0015646300653426436,0.001580713789662422,1.0102795700249159,0.1666727381415308,1.0,0.1558492467776671,1.0,0.36482839013950236,0.0
main,kink,2000,16,2026084701,2,0.75,0.25,1421,249,inference,96,LOO,0.5833333333333334,0.5252610865007729,0.058072246832560515,0.004024051380269844,0.0025937587123649923,0.002558479532163743,0.9863984340435885,0.07901303261538908,1.0,0.19827550293867158,1.0,0.5147413441704372,0.0
main,kink,2000,16,2026084701,2,0.75,0.25,1421,249,inference,96,ZLZ,0.6145833333333334,0.5252610865007729,0.08932224683256051,0.0044773307403298546,0.0025935082174101728,0.0024933753654970765,0.9613909640845144,0.08791750660029575,1.0,0.19573654529586637,1.0,0.5109063927317612,0.0
main,kink,2000,16,2026084701,3,0.5,0.2,636,1324,balance,159,LOO,0.41509433962264153,0.4199377955643761,-0.004843455941734576,-0.016052835268116017,0.0015134645719367022,0.001536652081239776,1.0153208140666299,0.41263457917047297,1.0,0.153661780437642,1.0,0.3615243463672453,0.0
main,kink,2000,16,2026084701,3,0.5,0.2,636,1324,balance,159,ZLZ,0.4025157232704403,0.4199377955643761,-0.01742207229393583,-0.015949894516187668,0.0015135735205063909,0.001522131745509586,1.005654317340549,0.4099737539542871,1.0,0.15293405663940707,1.0,0.3604251608668852,0.0
main,kink,2000,16,2026084701,3,0.5,0.2,636,1324,inference,96,LOO,0.4270833333333333,0.4199377955643761,0.007145537768957211,-0.015811653102847267,0.0025072126418611046,0.00257561220760234,1.0272811187209323,0.3157778715939712,1.0,0.19893826412816085,1.0,0.5157424073367856,0.0
main,kink,2000,16,2026084701,3,0.5,0.2,636,1324,inference,96,ZLZ,0.4270833333333333,0.4199377955643761,0.007145537768957211,-0.01645653033605865,0.002505909086649329,0.00257561220760234,1.0278155026949567,0.32874232265220477,1.0,0.19893826412816085,1.0,0.5157424073367856,0.0
main,kink,2000,17,2026084701,0,0.25,0.75,1130,1938,balance,159,LOO,0.5094339622641509,0.5249908762894995,-0.015556914025348534,0.010587854696748722,0.0015637145374486849,0.0015817151921265731,1.0115114710817088,0.2677498497169039,1.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,kink,2000,17,2026084701,0,0.25,0.75,1130,1938,balance,159,ZLZ,0.5094339622641509,0.5249908762894995,-0.015556914025348534,0.010826098071021528,0.00156363663486101,0.0015817151921265731,1.0115618660131802,0.27378146206027404,1.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,kink,2000,17,2026084701,0,0.25,0.75,1130,1938,inference,96,LOO,0.5,0.5249908762894995,-0.024990876289499475,0.010706183666098767,0.0025899396672731797,0.002631578947368421,1.0160773166345922,0.2103729349196389,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,kink,2000,17,2026084701,0,0.25,0.75,1130,1938,inference,96,ZLZ,0.5,0.5249908762894995,-0.024990876289499475,0.010608801474487062,0.002590075244270513,0.002631578947368421,1.0160241302601993,0.20845395140877226,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,kink,2000,17,2026084701,1,0.5,0.8,1999,710,balance,159,LOO,0.559748427672956,0.5699579920908935,-0.010209564417937522,-0.002077390541799451,0.0015423027538734597,0.0015596843379152507,1.0112698910756255,0.05289727901939577,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,kink,2000,17,2026084701,1,0.5,0.8,1999,710,balance,159,ZLZ,0.5534591194968553,0.5699579920908935,-0.01649887259403815,-0.0027583830808876053,0.0015429394646664567,0.0015641906490039296,1.0137731808824184,0.07022312249725134,1.0,0.15503256388079784,1.0,0.3635948369689064,0.0
main,kink,2000,17,2026084701,1,0.5,0.8,1999,710,inference,96,LOO,0.5,0.5699579920908935,-0.06995799209089348,-0.0007801988256185277,0.002552760322055314,0.002631578947368421,1.0308758423703668,0.01544188350580077,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,kink,2000,17,2026084701,1,0.5,0.8,1999,710,inference,96,ZLZ,0.5104166666666666,0.5699579920908935,-0.059541325424226854,-0.001390862623154021,0.0025535383269793387,0.002630436769005848,1.0301144655688308,0.027524094867495352,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,kink,2000,17,2026084701,2,0.75,0.25,1938,1130,balance,159,LOO,0.5157232704402516,0.5249908762894995,-0.009267605849247906,-0.011589363877613779,0.0015695456564263069,0.001580713789662422,1.007115519826001,0.2925314892845138,1.0,0.1558492467776671,1.0,0.36482839013950236,0.0
main,kink,2000,17,2026084701,2,0.75,0.25,1938,1130,balance,159,ZLZ,0.5157232704402516,0.5249908762894995,-0.009267605849247906,-0.011776508869777436,0.001569569593407296,0.0015807137896624223,1.007100160643998,0.29725301968760076,1.0,0.15584924677766715,1.0,0.3648283901395024,0.0
main,kink,2000,17,2026084701,2,0.75,0.25,1938,1130,inference,96,LOO,0.4895833333333333,0.5249908762894995,-0.03540754295616616,-0.012619491602750554,0.002600531705002064,0.002630436769005848,1.0114995960042563,0.2474632899880898,1.0,0.20104441826199176,1.0,0.5189236336358916,0.0
main,kink,2000,17,2026084701,2,0.75,0.25,1938,1130,inference,96,ZLZ,0.4895833333333333,0.5249908762894995,-0.03540754295616616,-0.011795061478718338,0.002600261947795665,0.002630436769005848,1.0116045313187634,0.23130853531640827,1.0,0.20104441826199176,1.0,0.5189236336358916,0.0
main,kink,2000,17,2026084701,3,0.5,0.2,1999,1095,balance,159,LOO,0.4339622641509434,0.41996271333567403,0.01399955081526938,-0.0027156916679135223,0.001528247568892122,0.0015546773255944951,1.0172941591665892,0.06946780923785055,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,kink,2000,17,2026084701,3,0.5,0.2,1999,1095,balance,159,ZLZ,0.4339622641509434,0.41996271333567403,0.01399955081526938,-0.0027583830808876053,0.0015282266629214204,0.0015546773255944951,1.0173080756374913,0.07056034475109943,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,kink,2000,17,2026084701,3,0.5,0.2,1999,1095,inference,96,LOO,0.4270833333333333,0.41996271333567403,0.007120619997659283,-0.0007795575410585731,0.0025347008703773227,0.00257561220760234,1.0161404991425782,0.015484059092620286,1.0,0.19893826412816085,1.0,0.5157424073367856,0.0
main,kink,2000,17,2026084701,3,0.5,0.2,1999,1095,inference,96,ZLZ,0.46875,0.41996271333567403,0.04878728666432597,-0.001390862623154021,0.00253344361601123,0.002621299342105263,1.034678382237832,0.027633036766078003,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,kink,2000,18,2026084701,0,0.25,0.75,1188,1677,balance,159,LOO,0.44025157232704404,0.524840071192682,-0.0845884988656379,-0.008279769121620872,0.001570043051431404,0.0015596843379152507,0.9934022742199908,0.2089596567647008,0.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,kink,2000,18,2026084701,0,0.25,0.75,1188,1677,balance,159,ZLZ,0.4339622641509434,0.524840071192682,-0.09087780704173853,-0.0075862756128290965,0.001569859014515899,0.0015546773255944951,0.9903292660162317,0.19146892157837478,0.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,kink,2000,18,2026084701,0,0.25,0.75,1188,1677,inference,96,LOO,0.4270833333333333,0.524840071192682,-0.09775673785934863,-0.007528219932640079,0.0026002807434362275,0.00257561220760234,0.9905131259783555,0.14763256942825728,1.0,0.19893826412816085,1.0,0.5157424073367856,0.0
main,kink,2000,18,2026084701,0,0.25,0.75,1188,1677,inference,96,ZLZ,0.4375,0.524840071192682,-0.08734007119268195,-0.0073288235755727404,0.002600113869784335,0.0025904605263157893,0.9962873381890207,0.1437269081726226,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,kink,2000,18,2026084701,1,0.5,0.8,359,200,balance,159,LOO,0.559748427672956,0.5700250810303857,-0.010276653357429777,-0.006331629149749496,0.0015459552381601378,0.0015596843379152509,1.0088806580011025,0.16103378922884076,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,kink,2000,18,2026084701,1,0.5,0.8,359,200,balance,159,ZLZ,0.559748427672956,0.5700250810303857,-0.010276653357429777,-0.005934500349611516,0.0015455419133438536,0.0015596843379152509,1.0091504633095323,0.15095370131711722,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,kink,2000,18,2026084701,1,0.5,0.8,359,200,inference,96,LOO,0.53125,0.5700250810303857,-0.03877508103038574,-0.005412819557153115,0.002559056460236329,0.002621299342105263,1.0243225903125193,0.106999960092347,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,kink,2000,18,2026084701,1,0.5,0.8,359,200,inference,96,ZLZ,0.5416666666666666,0.5700250810303857,-0.02835841436371911,-0.004884987740481184,0.002558382683214052,0.0026133040935672515,1.021467238155397,0.09657855977836574,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,kink,2000,18,2026084701,2,0.75,0.25,1677,1188,balance,159,LOO,0.48427672955974843,0.524840071192682,-0.040563341632933514,-0.005760662538522587,0.0015686402025489954,0.001580713789662422,1.0076968492161602,0.14544900820473392,1.0,0.1558492467776671,1.0,0.36482839013950236,0.0
main,kink,2000,18,2026084701,2,0.75,0.25,1677,1188,balance,159,ZLZ,0.48427672955974843,0.524840071192682,-0.040563341632933514,-0.005634280155631499,0.001568612096575638,0.001580713789662422,1.0077149048596543,0.14225929688929356,1.0,0.1558492467776671,1.0,0.36482839013950236,0.0
main,kink,2000,18,2026084701,2,0.75,0.25,1677,1188,inference,96,LOO,0.5520833333333334,0.524840071192682,0.027243262140651425,-0.005829448691694217,0.00259859453781428,0.002603024488304093,1.0017047486344441,0.11435580714181393,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,kink,2000,18,2026084701,2,0.75,0.25,1677,1188,inference,96,ZLZ,0.5520833333333334,0.524840071192682,0.027243262140651425,-0.005604851637418418,0.0025984737503866855,0.0026030244883040936,1.0017513118678727,0.10995246094916436,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,kink,2000,18,2026084701,3,0.5,0.2,359,790,balance,159,LOO,0.4339622641509434,0.4200679681392033,0.013894296011740137,-0.005570909219659526,0.0015253529184482237,0.0015546773255944951,1.0192246704297807,0.14263986293329597,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,kink,2000,18,2026084701,3,0.5,0.2,359,790,balance,159,ZLZ,0.44025157232704404,0.4200679681392033,0.020183604187840765,-0.005934500349611627,0.001525004436476921,0.0015596843379152509,1.0227408528190565,0.15196676069694592,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,kink,2000,18,2026084701,3,0.5,0.2,359,790,inference,96,LOO,0.4270833333333333,0.4200679681392033,0.007015365194130041,-0.004913642881739788,0.002527577549226105,0.00257561220760234,1.0190042273444555,0.09773527620844215,1.0,0.19893826412816085,1.0,0.5157424073367856,0.0
main,kink,2000,18,2026084701,3,0.5,0.2,359,790,inference,96,ZLZ,0.4270833333333333,0.4200679681392033,0.007015365194130041,-0.004884987740481184,0.002527646276336697,0.00257561220760234,1.018976520454895,0.09716398744503675,1.0,0.19893826412816085,1.0,0.5157424073367856,0.0
main,kink,2000,19,2026084701,0,0.25,0.75,727,225,balance,159,LOO,0.5283018867924528,0.5249797357672011,0.003322151025251685,-0.011585413254210142,0.0015707806945149826,0.0015772088810378938,1.0040923513672901,0.29231678417281654,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,kink,2000,19,2026084701,0,0.25,0.75,727,225,balance,159,ZLZ,0.5157232704402516,0.5249797357672011,-0.00925646532694957,-0.011607026518312247,0.0015707918512341157,0.001580713789662422,1.0063165201808952,0.2928610781376937,1.0,0.1558492467776671,1.0,0.36482839013950236,0.0
main,kink,2000,19,2026084701,0,0.25,0.75,727,225,inference,96,LOO,0.5,0.5249797357672011,-0.02497973576720114,-0.011060348949117005,0.0026013568618490517,0.002631578947368421,1.01161781605692,0.21685471132082074,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,kink,2000,19,2026084701,0,0.25,0.75,727,225,inference,96,ZLZ,0.5208333333333334,0.5249797357672011,-0.0041464024338677685,-0.011577102843115417,0.0026015222916585647,0.0026270102339181287,1.0097973184167162,0.22697922848726837,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,kink,2000,19,2026084701,1,0.5,0.8,382,106,balance,159,LOO,0.4591194968553459,0.5700649145821075,-0.11094541772676159,-0.021846131450110495,0.001556966606865219,0.001571701167485063,1.009463633038033,0.5536494763105679,0.0,0.15540431542696292,1.0,0.36415634658323026,0.0
main,kink,2000,19,2026084701,1,0.5,0.8,382,106,balance,159,ZLZ,0.4716981132075472,0.5700649145821075,-0.09836680137456033,-0.022487976683613575,0.0015573195195082432,0.0015772088810378938,1.0127715355009042,0.5698512677104342,0.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,kink,2000,19,2026084701,1,0.5,0.8,382,106,inference,96,LOO,0.4583333333333333,0.5700649145821075,-0.11173158124877419,-0.022525755304505624,0.002579413462668649,0.0026133040935672515,1.0131388904450933,0.4435257929301145,0.0,0.2003886230442236,1.0,0.5179330921745231,0.0
main,kink,2000,19,2026084701,1,0.5,0.8,382,106,inference,96,ZLZ,0.4791666666666667,0.5700649145821075,-0.09089824791544082,-0.02304606577534829,0.002579966363872652,0.0026270102339181287,1.0182342958823936,0.4537219345221979,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,kink,2000,19,2026084701,2,0.75,0.25,225,727,balance,159,LOO,0.5094339622641509,0.5249797357672011,-0.015545773503050198,-0.0175187855741068,0.0015705662968532952,0.0015817151921265731,1.0070986467082703,0.44205454505777736,1.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,kink,2000,19,2026084701,2,0.75,0.25,225,727,balance,159,ZLZ,0.5031446540880503,0.5249797357672011,-0.021835081679150825,-0.018006127244532766,0.0015706058122391315,0.0015822158933586489,1.0073921037532425,0.4543460060519744,1.0,0.15592327856718535,1.0,0.3649402109564132,0.0
main,kink,2000,19,2026084701,2,0.75,0.25,225,727,inference,96,LOO,0.53125,0.5249797357672011,0.006270264232798861,-0.015716582398312307,0.00260155921687712,0.002621299342105263,1.007587805459158,0.30813515945928205,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,kink,2000,19,2026084701,2,0.75,0.25,225,727,inference,96,ZLZ,0.53125,0.5249797357672011,0.006270264232798861,-0.016058277740311544,0.0026016803781658358,0.002621299342105263,1.0075408816947986,0.31482701693377313,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,kink,2000,19,2026084701,3,0.5,0.2,382,516,balance,159,LOO,0.4339622641509434,0.4200384950541376,0.013923769096805816,-0.022611312434306474,0.0015053772176840117,0.0015546773255944951,1.032749338392626,0.5827779364943854,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,kink,2000,19,2026084701,3,0.5,0.2,382,516,balance,159,ZLZ,0.44025157232704404,0.4200384950541376,0.020213077272906443,-0.022487976683613575,0.0015055438511664115,0.0015596843379152509,1.0359607504669455,0.5795670378671668,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,kink,2000,19,2026084701,3,0.5,0.2,382,516,inference,96,LOO,0.4479166666666667,0.4200384950541376,0.02787817161252909,-0.02246885351438216,0.0024937285978143767,0.002603024488304093,1.0438283021598695,0.44994177783061434,1.0,0.1999941137241651,1.0,0.5173372082341916,0.0
main,kink,2000,19,2026084701,3,0.5,0.2,382,516,inference,96,ZLZ,0.4270833333333333,0.4200384950541376,0.00704483827919572,-0.023046065775348346,0.002492468577593773,0.00257561220760234,1.0333579451135282,0.4616171667517859,1.0,0.19893826412816085,1.0,0.5157424073367856,0.0
main,kink,2000,20,2026084701,0,0.25,0.75,1299,971,balance,159,LOO,0.48427672955974843,0.5249867481768449,-0.040710018617096444,0.011506053438570363,0.0015631107960047685,0.001580713789662422,1.0112615137088463,0.2910258091533495,1.0,0.1558492467776671,1.0,0.36482839013950236,0.0
main,kink,2000,20,2026084701,0,0.25,0.75,1299,971,balance,159,ZLZ,0.49056603773584906,0.5249867481768449,-0.034420710440995816,0.010891289157967443,0.0015633765717787196,0.0015817151921265731,1.011730136346478,0.2754529886097646,1.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,kink,2000,20,2026084701,0,0.25,0.75,1299,971,inference,96,LOO,0.46875,0.5249867481768449,-0.056236748176844875,0.012001887097252584,0.0025888962342843357,0.002621299342105263,1.0125161863931889,0.23588059527532135,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,kink,2000,20,2026084701,0,0.25,0.75,1299,971,inference,96,ZLZ,0.4583333333333333,0.5249867481768449,-0.06665341484351156,0.010930347179929911,0.0025895998617654794,0.0026133040935672515,1.009153627227031,0.21479176415919243,1.0,0.2003886230442236,1.0,0.5179330921745231,0.0
main,kink,2000,20,2026084701,1,0.5,0.8,1968,1011,balance,159,LOO,0.5911949685534591,0.5699933776704849,0.02120159088297424,0.0030796911807636773,0.0015377193315140078,0.001529642263990719,0.9947473720608453,0.07853597365037134,1.0,0.15331089677532606,1.0,0.3609943565072651,0.0
main,kink,2000,20,2026084701,1,0.5,0.8,1968,1011,balance,159,ZLZ,0.5849056603773585,0.5699933776704849,0.014912282706873614,0.003174443388465731,0.0015376573994040372,0.0015366520812397763,0.9993462014590178,0.08095390359187743,1.0,0.1536617804376419,1.0,0.3615243463672453,0.0
main,kink,2000,20,2026084701,1,0.5,0.8,1968,1011,inference,96,LOO,0.5729166666666666,0.5699933776704849,0.002923288996181772,0.005557194646040098,0.0025431945933543174,0.0025756122076023395,1.012746808416758,0.1101959955471175,1.0,0.1989382641281609,1.0,0.5157424073367853,0.0
main,kink,2000,20,2026084701,1,0.5,0.8,1968,1011,inference,96,ZLZ,0.5729166666666666,0.5699933776704849,0.002923288996181772,0.004935568414077829,0.0025441822083773096,0.0025756122076023395,1.0123536746391588,0.09785050482979168,1.0,0.1989382641281609,1.0,0.5157424073367853,0.0
main,kink,2000,20,2026084701,2,0.75,0.25,971,1299,balance,159,LOO,0.5786163522012578,0.5249867481768449,0.05362960402441297,-0.015258790348370299,0.0015705049530085114,0.0015431611972567584,0.9825891948322911,0.38503521432419036,1.0,0.153986885064344,1.0,0.3620153984568398,0.0
main,kink,2000,20,2026084701,2,0.75,0.25,971,1299,balance,159,ZLZ,0.5786163522012578,0.5249867481768449,0.05362960402441297,-0.015555177671915388,0.0015705267149800327,0.0015431611972567582,0.9825755796050738,0.3925114335165518,1.0,0.153986885064344,1.0,0.3620153984568398,0.0
main,kink,2000,20,2026084701,2,0.75,0.25,971,1299,inference,96,LOO,0.5520833333333334,0.5249867481768449,0.027096585156488495,-0.016409112574271356,0.002602001369241839,0.0026030244883040936,1.0003932046594397,0.32168538787406203,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,kink,2000,20,2026084701,2,0.75,0.25,971,1299,inference,96,ZLZ,0.5416666666666666,0.5249867481768449,0.016679918489821755,-0.01657790923649194,0.0026020546588683144,0.0026133040935672515,1.004323289159433,0.3249911614859252,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,kink,2000,20,2026084701,3,0.5,0.2,1968,1485,balance,159,LOO,0.46540880503144655,0.4201476492880265,0.045261155743420045,0.003242737875730428,0.0015343784153176655,0.001574705374877516,1.0262822776684468,0.08278384692428216,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,kink,2000,20,2026084701,3,0.5,0.2,1968,1485,balance,159,ZLZ,0.46540880503144655,0.4201476492880265,0.045261155743420045,0.00317444338846562,0.0015343494029700882,0.001574705374877516,1.0263016831950464,0.08104112330867888,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,kink,2000,20,2026084701,3,0.5,0.2,1968,1485,inference,96,LOO,0.375,0.4201476492880265,-0.0451476492880265,0.0049383962567938755,0.0025441061589379565,0.0024671052631578946,0.9697336152779858,0.09790803177108999,1.0,0.19470267871540747,1.0,0.509344795931844,0.0
main,kink,2000,20,2026084701,3,0.5,0.2,1968,1485,inference,96,ZLZ,0.3854166666666667,0.4201476492880265,-0.03473098262135982,0.00493556841407794,0.0025442011947468205,0.0024933753654970757,0.9800228734446441,0.09785013971926107,1.0,0.19573654529586626,1.0,0.5109063927317611,0.0
main,kink,2000,21,2026084701,0,0.25,0.75,630,1759,balance,159,LOO,0.6352201257861635,0.5249478586184715,0.110272267167692,0.004194665364125605,0.001566252092241454,0.001466553908749203,0.9363460173581805,0.10599038945977168,0.0,0.150116041098719,1.0,0.3561687083094361,0.0
main,kink,2000,21,2026084701,0,0.25,0.75,630,1759,balance,159,ZLZ,0.6352201257861635,0.5249478586184715,0.110272267167692,0.0037906749245920635,0.0015663425636073785,0.001466553908749203,0.9362919343592654,0.0957796327808699,0.0,0.150116041098719,1.0,0.3561687083094361,0.0
main,kink,2000,21,2026084701,0,0.25,0.75,630,1759,inference,96,LOO,0.65625,0.5249478586184715,0.13130214138152851,0.004652379410438057,0.002593942401840877,0.0023745888157894737,0.9154362155860778,0.0913471413311638,0.0,0.19101712124242787,1.0,0.5037779705169423,0.0
main,kink,2000,21,2026084701,0,0.25,0.75,630,1759,inference,96,ZLZ,0.6979166666666666,0.5249478586184715,0.17296880804819514,0.003606862520143972,0.0025945501837461235,0.0022192525584795327,0.8553515643606785,0.07081064517320886,0.0,0.18466366525247135,1.0,0.4941814357900662,0.0
main,kink,2000,21,2026084701,1,0.5,0.8,1987,524,balance,159,LOO,0.5849056603773585,0.5698821176808256,0.015023542696532832,-0.017321694298421675,0.0015541552764301773,0.001536652081239776,0.9887378079553252,0.4393829153206706,1.0,0.1536617804376419,1.0,0.3615243463672453,0.0
main,kink,2000,21,2026084701,1,0.5,0.8,1987,524,balance,159,ZLZ,0.5786163522012578,0.5698821176808256,0.008734234520432205,-0.017022796084140368,0.0015539836242438932,0.0015431611972567584,0.993035687880945,0.4318248967024379,1.0,0.153986885064344,1.0,0.3620153984568398,0.0
main,kink,2000,21,2026084701,1,0.5,0.8,1987,524,inference,96,LOO,0.5729166666666666,0.5698821176808256,0.00303454898584099,-0.016033938086932653,0.0025726299543797995,0.0025756122076023395,1.001159223547663,0.31611968555507264,1.0,0.1989382641281609,1.0,0.5157424073367853,0.0
main,kink,2000,21,2026084701,1,0.5,0.8,1987,524,inference,96,ZLZ,0.59375,0.5698821176808256,0.02386788231917436,-0.015992952976046082,0.002572588350903496,0.0025390625,0.9869680468343404,0.3153141865822639,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,kink,2000,21,2026084701,2,0.75,0.25,1759,630,balance,159,LOO,0.5283018867924528,0.5249478586184715,0.0033540281739813382,0.008674401437517854,0.0015639053719026974,0.0015772088810378938,1.0085065946918583,0.21934830411895628,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,kink,2000,21,2026084701,2,0.75,0.25,1759,630,balance,159,ZLZ,0.5283018867924528,0.5249478586184715,0.0033540281739813382,0.008710772635982633,0.0015639057102797165,0.0015772088810378938,1.0085063764846782,0.22026799339715544,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,kink,2000,21,2026084701,2,0.75,0.25,1759,630,inference,96,LOO,0.5729166666666666,0.5249478586184715,0.047968808048195144,0.00883024230221563,0.0025905044574499165,0.0025756122076023395,0.9942512162815436,0.1734923975972987,1.0,0.1989382641281609,1.0,0.5157424073367853,0.0
main,kink,2000,21,2026084701,2,0.75,0.25,1759,630,inference,96,ZLZ,0.5625,0.5249478586184715,0.037552141381528514,0.008766006763577194,0.002590548320504264,0.0025904605263157893,0.9999661098047159,0.17222887020548439,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,kink,2000,21,2026084701,3,0.5,0.2,1987,1290,balance,159,LOO,0.3584905660377358,0.42004711844419956,-0.06155655240646374,-0.016459464198608498,0.0015131278115380657,0.0014555384816435418,0.9619402079220357,0.42313396417340526,1.0,0.14955121048215314,1.0,0.35531556371612416,0.0
main,kink,2000,21,2026084701,3,0.5,0.2,1987,1290,balance,159,ZLZ,0.36477987421383645,0.42004711844419956,-0.05526724423036311,-0.017022796084140424,0.0015124102017655034,0.001466553908749203,0.9696799896200314,0.4377197048210886,1.0,0.150116041098719,1.0,0.35616870830943614,0.0
main,kink,2000,21,2026084701,3,0.5,0.2,1987,1290,inference,96,LOO,0.4375,0.42004711844419956,0.017452881555800437,-0.015646472850773807,0.0025076747196432947,0.0025904605263157893,1.0330129765332046,0.3124502309412233,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,kink,2000,21,2026084701,3,0.5,0.2,1987,1290,inference,96,ZLZ,0.4479166666666667,0.42004711844419956,0.027869548222467122,-0.01599295297604597,0.0025069470895343953,0.0026030244883040927,1.038324462119997,0.3194155656995866,1.0,0.1999941137241651,1.0,0.5173372082341916,0.0
main,kink,2000,22,2026084701,0,0.25,0.75,25,837,balance,159,LOO,0.4779874213836478,0.5250840916032464,-0.047096670219598624,0.01114054078393234,0.0015633433249277232,0.0015792116859661954,1.0101502726787193,0.281759839372049,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,kink,2000,22,2026084701,0,0.25,0.75,25,837,balance,159,ZLZ,0.49056603773584906,0.5250840916032464,-0.03451805386739737,0.011553250386500458,0.0015631052085204617,0.0015817151921265731,1.0119057780018061,0.29222009696594536,1.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,kink,2000,22,2026084701,0,0.25,0.75,25,837,inference,96,LOO,0.4583333333333333,0.5250840916032464,-0.06675075826991311,0.010476243739309665,0.002589954727936299,0.0026133040935672515,1.009015356669789,0.20585409359424342,1.0,0.2003886230442236,1.0,0.5179330921745231,0.0
main,kink,2000,22,2026084701,0,0.25,0.75,25,837,inference,96,ZLZ,0.4479166666666667,0.5250840916032464,-0.07716742493657974,0.011120519155458752,0.0025895052498567423,0.0026030244883040927,1.0052207804746094,0.2185328172768075,1.0,0.1999941137241651,1.0,0.5173372082341916,0.0
main,kink,2000,22,2026084701,1,0.5,0.8,488,814,balance,159,LOO,0.6037735849056604,0.570082974419651,0.03369061048600941,-0.005806749819163848,0.0015455297772490528,0.0015141205257963772,0.9796773560011364,0.1477047380040035,1.0,0.15253106764740765,1.0,0.35981646886329166,0.0
main,kink,2000,22,2026084701,1,0.5,0.8,488,814,balance,159,ZLZ,0.6163522012578616,0.570082974419651,0.046269226838210664,-0.005156207493203668,0.0015449996941598438,0.0014965959826737346,0.9686707307004156,0.1311795651065652,1.0,0.15164579570377024,1.0,0.35847931582984405,0.0
main,kink,2000,22,2026084701,1,0.5,0.8,488,814,inference,96,LOO,0.6041666666666666,0.570082974419651,0.034083692247015684,-0.006158233635038424,0.0025604604566944675,0.0025173611111111113,0.9831673457519445,0.12170183455096102,1.0,0.1966757640905472,1.0,0.5123250294223336,0.0
main,kink,2000,22,2026084701,1,0.5,0.8,488,814,inference,96,ZLZ,0.6458333333333334,0.570082974419651,0.07575035891368243,-0.005561497816565342,0.0025595203395837227,0.0024077119883040934,0.9406887497896113,0.10992905092993363,1.0,0.19234475771553283,1.0,0.5057832900688461,0.0
main,kink,2000,22,2026084701,2,0.75,0.25,837,25,balance,159,LOO,0.5157232704402516,0.5250840916032464,-0.009360821162994859,0.0035989495346238076,0.0015655320183461418,0.0015807137896624226,1.0096975156933035,0.09095881206727602,1.0,0.15584924677766715,1.0,0.3648283901395024,0.0
main,kink,2000,22,2026084701,2,0.75,0.25,837,25,balance,159,ZLZ,0.5094339622641509,0.5250840916032464,-0.015650129339095487,0.003947832306247401,0.0015653552045575216,0.0015817151921265731,1.0104512940714157,0.09978200949987866,1.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,kink,2000,22,2026084701,2,0.75,0.25,837,25,inference,96,LOO,0.5,0.5250840916032464,-0.025084091603246428,0.0032130575829060204,0.002593897122259885,0.002631578947368421,1.0145271085677086,0.06308732821528892,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,kink,2000,22,2026084701,2,0.75,0.25,837,25,inference,96,ZLZ,0.5,0.5250840916032464,-0.025084091603246428,0.003174204219283161,0.0025938961610948888,0.002631578947368421,1.0145274844994667,0.06232446675441422,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,kink,2000,22,2026084701,3,0.5,0.2,488,1757,balance,159,LOO,0.4779874213836478,0.4199618706266571,0.05802555075699073,-0.005572759370073677,0.0015254309624576417,0.0015792116859661954,1.035256084891516,0.14268358482477855,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,kink,2000,22,2026084701,3,0.5,0.2,488,1757,balance,159,ZLZ,0.4968553459119497,0.4199618706266571,0.07689347528529261,-0.005156207493203724,0.0015258639081811682,0.0015822158933586489,1.0369312000076418,0.13199956054831943,1.0,0.15592327856718535,1.0,0.3649402109564132,0.0
main,kink,2000,22,2026084701,3,0.5,0.2,488,1757,inference,96,LOO,0.4583333333333333,0.4199618706266571,0.03837146270667624,-0.006332739923824993,0.0025253122806324375,0.0026133040935672515,1.034843933405645,0.12601844234678844,1.0,0.2003886230442236,1.0,0.5179330921745231,0.0
main,kink,2000,22,2026084701,3,0.5,0.2,488,1757,inference,96,ZLZ,0.46875,0.4199618706266571,0.048788129373342926,-0.005561497816565453,0.002526559139250298,0.002621299342105263,1.0374977182932978,0.11064378827428263,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,kink,2000,23,2026084701,0,0.25,0.75,1036,685,balance,159,LOO,0.5345911949685535,0.5250531009622699,0.009538094006283582,0.005760118262164826,0.00156544619110392,0.001574705374877516,1.0059147250325267,0.14558355760768707,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,kink,2000,23,2026084701,0,0.25,0.75,1036,685,balance,159,ZLZ,0.5345911949685535,0.5250531009622699,0.009538094006283582,0.005944409290124297,0.0015653639579501458,0.001574705374877516,1.005967568679429,0.15024534981055548,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,kink,2000,23,2026084701,0,0.25,0.75,1036,685,inference,96,LOO,0.5416666666666666,0.5250531009622699,0.01661356570439676,0.006098381844640066,0.0025928509738434666,0.0026133040935672515,1.0078882743089035,0.11976387403379798,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,kink,2000,23,2026084701,0,0.25,0.75,1036,685,inference,96,ZLZ,0.5520833333333334,0.5250531009622699,0.0270302323710635,0.006779073844305206,0.0025924058994233304,0.0026030244883040936,1.0040960363819282,0.13314316120587633,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,kink,2000,23,2026084701,1,0.5,0.8,1620,1508,balance,159,LOO,0.5031446540880503,0.570349694143462,-0.06720504005541172,-0.008208961417585758,0.001547390817977462,0.0015822158933586484,1.0225056753449688,0.20868354551161633,1.0,0.1559232785671853,1.0,0.36494021095641305,0.0
main,kink,2000,23,2026084701,1,0.5,0.8,1620,1508,balance,159,ZLZ,0.4968553459119497,0.570349694143462,-0.07349434823151235,-0.008162662066809045,0.0015473628843107024,0.0015822158933586489,1.022524134061463,0.20750842275543768,1.0,0.15592327856718535,1.0,0.3649402109564132,0.0
main,kink,2000,23,2026084701,1,0.5,0.8,1620,1508,inference,96,LOO,0.5,0.570349694143462,-0.07034969414346204,-0.0077156974031492576,0.0025624649464309605,0.002631578947368421,1.0269716863966172,0.15242149620169948,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,kink,2000,23,2026084701,1,0.5,0.8,1620,1508,inference,96,ZLZ,0.4895833333333333,0.570349694143462,-0.08076636081012872,-0.007493277983392055,0.0025621729315795866,0.0026304367690058485,1.0266429469240301,0.1480360965052734,1.0,0.20104441826199182,1.0,0.5189236336358916,0.0
main,kink,2000,23,2026084701,2,0.75,0.25,685,1036,balance,159,LOO,0.6037735849056604,0.5250531009622699,0.07872048394339048,0.013087966631415204,0.001561659071838004,0.0015141205257963772,0.9695589473407432,0.3311914105779043,0.0,0.15253106764740765,1.0,0.35981646886329166,0.0
main,kink,2000,23,2026084701,2,0.75,0.25,685,1036,balance,159,ZLZ,0.5974842767295597,0.5250531009622699,0.07243117576728986,0.013447011972201772,0.0015615247310428943,0.001522131745509586,0.97477274310795,0.3402917013211247,1.0,0.15293405663940707,1.0,0.3604251608668852,0.0
main,kink,2000,23,2026084701,2,0.75,0.25,685,1036,inference,96,LOO,0.5729166666666666,0.5250531009622699,0.04786356570439676,0.012614027899413904,0.0025873077307980393,0.0025756122076023395,0.9954796551424935,0.24798747356367534,1.0,0.1989382641281609,1.0,0.5157424073367853,0.0
main,kink,2000,23,2026084701,2,0.75,0.25,685,1036,inference,96,ZLZ,0.5833333333333334,0.5250531009622699,0.0582802323710635,0.01320484212934403,0.0025870577748714264,0.002558479532163743,0.9889533805602375,0.2596152200433224,1.0,0.19827550293867158,1.0,0.5147413441704372,0.0
main,kink,2000,23,2026084701,3,0.5,0.2,1620,1790,balance,159,LOO,0.4528301886792453,0.42004927291601296,0.03278091576323233,-0.007792592806609877,0.0015232634323895829,0.001568196258860534,1.029497738549703,0.19966156688404196,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,kink,2000,23,2026084701,3,0.5,0.2,1620,1790,balance,159,ZLZ,0.4779874213836478,0.42004927291601296,0.05793814846763484,-0.008162662066808934,0.0015228550705425452,0.0015792116859661954,1.0370072087054036,0.20917150938431003,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,kink,2000,23,2026084701,3,0.5,0.2,1620,1790,inference,96,LOO,0.53125,0.42004927291601296,0.11120072708398704,-0.006840849804890803,0.00252482777629201,0.002621299342105263,1.038209166866396,0.13614264241776985,0.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,kink,2000,23,2026084701,3,0.5,0.2,1620,1790,inference,96,ZLZ,0.5,0.42004927291601296,0.07995072708398704,-0.007493277983391833,0.002523677879811505,0.002631578947368421,1.0427554833444017,0.14916086171965978,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,kink,2000,24,2026084701,0,0.25,0.75,723,1250,balance,159,LOO,0.49056603773584906,0.5250182838445323,-0.03445224610868325,-0.0017917379474448047,0.0015682343370276414,0.0015817151921265731,1.0085961994203512,0.04524483538379638,1.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,kink,2000,24,2026084701,0,0.25,0.75,723,1250,balance,159,ZLZ,0.4968553459119497,0.5250182838445323,-0.02816293793258262,-0.0017931035945996099,0.001568256876902688,0.001582215893358649,1.0089009757658645,0.0452789952145254,1.0,0.15592327856718535,1.0,0.3649402109564132,0.0
main,kink,2000,24,2026084701,0,0.25,0.75,723,1250,inference,96,LOO,0.4895833333333333,0.5250182838445323,-0.03543495051119899,-0.002159548000996825,0.0025976829629021803,0.002630436769005848,1.0126088543411296,0.04237110485706623,1.0,0.20104441826199176,1.0,0.5189236336358916,0.0
main,kink,2000,24,2026084701,0,0.25,0.75,723,1250,inference,96,ZLZ,0.5104166666666666,0.5250182838445323,-0.014601617177865678,-0.0022663933645750145,0.0025977784922114108,0.0026304367690058485,1.0125716172076846,0.04446663152055087,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,kink,2000,24,2026084701,1,0.5,0.8,358,2,balance,159,LOO,0.5723270440251572,0.5699792228452747,0.0023478211798825255,-0.007961603728796729,0.0015475357610415647,0.001549169612041664,1.001055775925333,0.20238588066310315,1.0,0.1542863736164506,1.0,0.3624677589194188,0.0
main,kink,2000,24,2026084701,1,0.5,0.8,358,2,balance,159,ZLZ,0.5849056603773585,0.5699792228452747,0.01492643753208378,-0.007948902477956321,0.001547515888375703,0.001536652081239776,0.9929798412943406,0.20206430922113125,1.0,0.1536617804376419,1.0,0.3615243463672453,0.0
main,kink,2000,24,2026084701,1,0.5,0.8,358,2,inference,96,LOO,0.53125,0.5699792228452747,-0.03872922284527469,-0.007911752250781112,0.002563194940109747,0.002621299342105263,1.0226687409085742,0.15627224841028217,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,kink,2000,24,2026084701,1,0.5,0.8,358,2,inference,96,ZLZ,0.5416666666666666,0.5699792228452747,-0.02831255617860806,-0.00829663617367049,0.002563647560151116,0.0026133040935672515,1.0193694851772872,0.1638599755628297,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,kink,2000,24,2026084701,2,0.75,0.25,1250,723,balance,159,LOO,0.5534591194968553,0.5250182838445323,0.028440835652323027,-0.008808609394855949,0.0015694686921707058,0.0015641906490039298,0.9966370510013322,0.2223468718581817,1.0,0.15503256388079784,1.0,0.3635948369689064,0.0
main,kink,2000,24,2026084701,2,0.75,0.25,1250,723,balance,159,ZLZ,0.559748427672956,0.5250182838445323,0.034730143828423654,-0.008723939252000212,0.0015694693479887997,0.0015596843379152509,0.9937654022449768,0.22020958255068082,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,kink,2000,24,2026084701,2,0.75,0.25,1250,723,inference,96,LOO,0.5520833333333334,0.5250182838445323,0.027065049488801063,-0.010152442617305635,0.0026002720451310407,0.0026030244883040936,1.0010585212336558,0.19909536515720666,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,kink,2000,24,2026084701,2,0.75,0.25,1250,723,inference,96,ZLZ,0.5520833333333334,0.5250182838445323,0.027065049488801063,-0.010152442617305635,0.002600272045131041,0.0026030244883040936,1.0010585212336556,0.19909536515720666,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,kink,2000,24,2026084701,3,0.5,0.2,358,369,balance,159,LOO,0.3836477987421384,0.42000908281230387,-0.03636128407016548,-0.007735732154762032,0.0015233334198298085,0.0014965959826737344,0.9824480728854086,0.19820013188553615,1.0,0.15164579570377024,1.0,0.35847931582984405,0.0
main,kink,2000,24,2026084701,3,0.5,0.2,358,369,balance,159,ZLZ,0.37735849056603776,0.42000908281230387,-0.042650592246266106,-0.007948902477956321,0.0015230778302753553,0.0014870826592642996,0.9763668209886897,0.2036789373621924,1.0,0.15116304837535022,1.0,0.35775015338521343,0.0
main,kink,2000,24,2026084701,3,0.5,0.2,358,369,inference,96,LOO,0.34375,0.42000908281230387,-0.07625908281230387,-0.008090902511712073,0.0025224034807917028,0.0023745888157894737,0.9413992780584672,0.1610978297531267,1.0,0.19101712124242776,1.0,0.5037779705169423,0.0
main,kink,2000,24,2026084701,3,0.5,0.2,358,369,inference,96,ZLZ,0.3541666666666667,0.42000908281230387,-0.06584241614563718,-0.008296636173670546,0.002522085574942405,0.0024077119883040925,0.9546511871862537,0.16520460032301496,1.0,0.19234475771553272,1.0,0.5057832900688461,0.0
main,kink,2000,25,2026084701,0,0.25,0.75,1878,1875,balance,159,LOO,0.4779874213836478,0.5252097563132403,-0.04722233492959249,-0.008650090546777567,0.0015699854549688771,0.0015792116859661954,1.0058766346962758,0.21830960261184468,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,kink,2000,25,2026084701,0,0.25,0.75,1878,1875,balance,159,ZLZ,0.48427672955974843,0.5252097563132403,-0.040933026753491863,-0.009152816678649311,0.0015700923193862266,0.001580713789662422,1.0067648699029033,0.23098946311148727,1.0,0.1558492467776671,1.0,0.36482839013950236,0.0
main,kink,2000,25,2026084701,0,0.25,0.75,1878,1875,inference,96,LOO,0.4791666666666667,0.5252097563132403,-0.04604308964657361,-0.009532619368481599,0.002600534386423452,0.0026270102339181287,1.0101809257485301,0.18693083756565487,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,kink,2000,25,2026084701,0,0.25,0.75,1878,1875,inference,96,ZLZ,0.4895833333333333,0.5252097563132403,-0.03562642297990698,-0.009783765938529587,0.0026006299135447244,0.002630436769005848,1.0114613983734795,0.19185219726171993,1.0,0.20104441826199176,1.0,0.5189236336358916,0.0
main,kink,2000,25,2026084701,1,0.5,0.8,307,357,balance,159,LOO,0.5660377358490566,0.5699571315529444,-0.003919395703887774,-0.0001345815823871055,0.0015405645325382166,0.0015546773255944956,1.0091607931756204,0.003428827862604215,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,kink,2000,25,2026084701,1,0.5,0.8,307,357,balance,159,ZLZ,0.5723270440251572,0.5699571315529444,0.002369912472212854,-0.00013704628482957837,0.001540571767197864,0.0015491696120416645,1.0055809440539334,0.0034916145893747574,1.0,0.1542863736164506,1.0,0.3624677589194188,0.0
main,kink,2000,25,2026084701,1,0.5,0.8,307,357,inference,96,LOO,0.5520833333333334,0.5699571315529444,-0.017873798219610992,0.0012550739168851743,0.0025498160047561502,0.0026030244883040936,1.0208675776796028,0.02485506382587061,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,kink,2000,25,2026084701,1,0.5,0.8,307,357,inference,96,ZLZ,0.5416666666666666,0.5699571315529444,-0.028290464886277733,-0.0001028115219197101,0.0025520683349475916,0.0026133040935672515,1.0239945607181076,0.0020351463181280957,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,kink,2000,25,2026084701,2,0.75,0.25,1875,1878,balance,159,LOO,0.5283018867924528,0.5252097563132403,0.0030921304792125293,-0.004700748857207726,0.0015682284099313051,0.0015772088810378938,1.0057265070889654,0.11870319007701181,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,kink,2000,25,2026084701,2,0.75,0.25,1875,1878,balance,159,ZLZ,0.5283018867924528,0.5252097563132403,0.0030921304792125293,-0.004771419168156599,0.001568207918411537,0.0015772088810378938,1.0057396487549137,0.1204885421585041,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,kink,2000,25,2026084701,2,0.75,0.25,1875,1878,inference,96,LOO,0.5,0.5252097563132403,-0.025209756313240295,-0.004521164372129238,0.002597944277059067,0.002631578947368421,1.0129466480887839,0.08870240207190638,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,kink,2000,25,2026084701,2,0.75,0.25,1875,1878,inference,96,ZLZ,0.5,0.5252097563132403,-0.025209756313240295,-0.004659804133621548,0.0025979932122749553,0.002631578947368421,1.0129275684535204,0.0914215660054772,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,kink,2000,25,2026084701,3,0.5,0.2,307,801,balance,159,LOO,0.4339622641509434,0.4199799402082994,0.013982323942644037,-0.00026734706678771536,0.0015307010573260614,0.0015546773255944951,1.0156635864028978,0.006833295982465737,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,kink,2000,25,2026084701,3,0.5,0.2,307,801,balance,159,ZLZ,0.4339622641509434,0.4199799402082994,0.013982323942644037,-0.0001370462848296894,0.0015308213436273147,0.0015546773255944951,1.0155837793002371,0.003502716695487918,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,kink,2000,25,2026084701,3,0.5,0.2,307,801,inference,96,LOO,0.4166666666666667,0.4199799402082994,-0.0033132735416326886,-0.0003947396052964014,0.0025354378180525872,0.002558479532163742,1.0090878640158696,0.007839425198963697,1.0,0.19827550293867152,1.0,0.5147413441704373,0.0
main,kink,2000,25,2026084701,3,0.5,0.2,307,801,inference,96,ZLZ,0.4479166666666667,0.4199799402082994,0.02793672645836731,-0.0001028115219197101,0.0025360261632752772,0.0026030244883040927,1.0264186253277006,0.0020415730457023114,1.0,0.1999941137241651,1.0,0.5173372082341916,0.0
main,kink,2000,26,2026084701,0,0.25,0.75,1729,1775,balance,159,LOO,0.49056603773584906,0.5249237530738029,-0.03435771533795384,-0.0006959396801986539,0.0015677851852041386,0.0015817151921265731,1.0088851502450067,0.01757633498362424,1.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,kink,2000,26,2026084701,0,0.25,0.75,1729,1775,balance,159,ZLZ,0.5031446540880503,0.5249237530738029,-0.021779098985752587,-0.00109726295205681,0.0015679427198047435,0.001582215893358649,1.0091031218000637,0.02771058022515495,1.0,0.15592327856718535,1.0,0.3649402109564132,0.0
main,kink,2000,26,2026084701,0,0.25,0.75,1729,1775,inference,96,LOO,0.5520833333333334,0.5249237530738029,0.02715958025953047,-0.002024773607939623,0.002597483308636139,0.0026030244883040936,1.0021332878827482,0.03972830977898704,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,kink,2000,26,2026084701,0,0.25,0.75,1729,1775,inference,96,ZLZ,0.5625,0.5249237530738029,0.0375762469261971,-0.0021623102641875613,0.002597618180391342,0.0025904605263157893,0.9972445318832522,0.042425830472878,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,kink,2000,26,2026084701,1,0.5,0.8,738,961,balance,159,LOO,0.5660377358490566,0.570075695397028,-0.00403795954797137,-0.0166083528822496,0.0015536873798441112,0.0015546773255944951,1.00063715890547,0.42135169447897936,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,kink,2000,26,2026084701,1,0.5,0.8,738,961,balance,159,ZLZ,0.5849056603773585,0.570075695397028,0.014829964980330512,-0.016850756823166835,0.0015538173227136786,0.001536652081239776,0.9889528574414886,0.42748357413393623,1.0,0.1536617804376419,1.0,0.3615243463672453,0.0
main,kink,2000,26,2026084701,1,0.5,0.8,738,961,inference,96,LOO,0.5729166666666666,0.570075695397028,0.00284097126963867,-0.016550117871964143,0.002573259424190663,0.0025756122076023395,1.0009143203322441,0.3262565994294285,1.0,0.1989382641281609,1.0,0.5157424073367853,0.0
main,kink,2000,26,2026084701,1,0.5,0.8,738,961,inference,96,ZLZ,0.5520833333333334,0.570075695397028,-0.01799236206369459,-0.01708348295337503,0.0025738221787744886,0.0026030244883040936,1.0113458924126255,0.33673413950671144,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,kink,2000,26,2026084701,2,0.75,0.25,1775,1729,balance,159,LOO,0.5660377358490566,0.5249237530738029,0.04111398277525369,-0.006943261185948013,0.0015689518545987594,0.0015546773255944951,0.9909018693196836,0.1752906268353701,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,kink,2000,26,2026084701,2,0.75,0.25,1775,1729,balance,159,ZLZ,0.5849056603773585,0.5249237530738029,0.05998190730355557,-0.0072651181181295765,0.0015689922267779054,0.001536652081239776,0.9793879504396632,0.18341391606404284,1.0,0.1536617804376419,1.0,0.3615243463672453,0.0
main,kink,2000,26,2026084701,2,0.75,0.25,1775,1729,inference,96,LOO,0.59375,0.5249237530738029,0.0688262469261971,-0.007597700392584894,0.0025992513276797313,0.0025390625,0.9768437830390723,0.1490246211242661,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,kink,2000,26,2026084701,2,0.75,0.25,1775,1729,inference,96,ZLZ,0.59375,0.5249237530738029,0.0688262469261971,-0.007575766926130156,0.002599466204024816,0.0025390625,0.976763035452705,0.1485882668510767,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,kink,2000,26,2026084701,3,0.5,0.2,738,1087,balance,159,LOO,0.3584905660377358,0.42005375370998643,-0.06156318767225061,-0.01649001574423381,0.0015132019503606203,0.0014555384816435416,0.9618930779838497,0.4239089872590076,1.0,0.14955121048215314,1.0,0.35531556371612416,0.0
main,kink,2000,26,2026084701,3,0.5,0.2,738,1087,balance,159,ZLZ,0.37735849056603776,0.42005375370998643,-0.04269526314394867,-0.016850756823166946,0.0015127055885910256,0.0014870826592642994,0.9830615226650997,0.43325362544817886,1.0,0.15116304837535022,1.0,0.35775015338521343,0.0
main,kink,2000,26,2026084701,3,0.5,0.2,738,1087,inference,96,LOO,0.3125,0.42005375370998643,-0.10755375370998643,-0.016818726189829658,0.0025055984896810773,0.002261513157894737,0.9025840202284731,0.33599851733926384,0.0,0.18641362255490412,1.0,0.49682464698880485,0.0
main,kink,2000,26,2026084701,3,0.5,0.2,738,1087,inference,96,ZLZ,0.2916666666666667,0.42005375370998643,-0.12838708704331975,-0.017083482953374973,0.0025050034935935298,0.0021747076023391817,0.8681455366832542,0.34132826304391206,0.0,0.1828009814135189,1.0,0.4913679575549203,0.0
main,kink,2000,27,2026084701,0,0.25,0.75,823,81,balance,159,LOO,0.5094339622641509,0.5248144500605396,-0.015380487796388675,0.003998693470767756,0.001566372645905942,0.0015817151921265731,1.0097949528553964,0.10103470282385837,1.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,kink,2000,27,2026084701,0,0.25,0.75,823,81,balance,159,ZLZ,0.5031446540880503,0.5248144500605396,-0.021669795972489303,0.00425501693861674,0.0015662464700126192,0.0015822158933586489,1.0101959836154657,0.10751554004309999,1.0,0.15592327856718535,1.0,0.3649402109564132,0.0
main,kink,2000,27,2026084701,0,0.25,0.75,823,81,inference,96,LOO,0.5416666666666666,0.5248144500605396,0.016852216606127013,0.0038924488554571424,0.002594384316717225,0.0026133040935672515,1.00729258835251,0.07641977589015718,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,kink,2000,27,2026084701,0,0.25,0.75,823,81,inference,96,ZLZ,0.5416666666666666,0.5248144500605396,0.016852216606127013,0.0037643470134499646,0.002594455584662537,0.0026133040935672515,1.0072649187043863,0.07390375949374745,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,kink,2000,27,2026084701,1,0.5,0.8,1778,38,balance,159,LOO,0.5660377358490566,0.5700344284137648,-0.0039966925647082485,-0.005740324856429724,0.0015453965141224173,0.0015546773255944951,1.006005456455522,0.14602139951441367,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,kink,2000,27,2026084701,1,0.5,0.8,1778,38,balance,159,ZLZ,0.5723270440251572,0.5700344284137648,0.002292615611392379,-0.0057157819108930585,0.0015453562070714194,0.001549169612041664,1.0024676543523072,0.1453989764350753,1.0,0.1542863736164506,1.0,0.3624677589194188,0.0
main,kink,2000,27,2026084701,1,0.5,0.8,1778,38,inference,96,LOO,0.4895833333333333,0.5700344284137648,-0.08045109508043152,-0.007550391528115985,0.002561978927530455,0.0026304367690058485,1.0267206887378193,0.14917007086376904,1.0,0.20104441826199182,1.0,0.5189236336358916,0.0
main,kink,2000,27,2026084701,1,0.5,0.8,1778,38,inference,96,ZLZ,0.5208333333333334,0.5700344284137648,-0.04920109508043147,-0.0069675040517825915,0.002561158427693066,0.0026270102339181287,1.025711726972071,0.13767624359138395,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,kink,2000,27,2026084701,2,0.75,0.25,81,823,balance,159,LOO,0.5283018867924528,0.5248144500605396,0.003487436731913207,-0.010316778097002266,0.0015697834455272884,0.0015772088810378938,1.004730229212037,0.26038994928308445,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,kink,2000,27,2026084701,2,0.75,0.25,81,823,balance,159,ZLZ,0.5220125786163522,0.5248144500605396,-0.0028018714441874204,-0.009417407363335517,0.0015696178408260196,0.0015792116859661952,1.0061122171847428,0.2377028526280378,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,kink,2000,27,2026084701,2,0.75,0.25,81,823,inference,96,LOO,0.5416666666666666,0.5248144500605396,0.016852216606127013,-0.010751907617015943,0.0026004754860476653,0.0026133040935672515,1.004933177639403,0.21084297819980116,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,kink,2000,27,2026084701,2,0.75,0.25,81,823,inference,96,ZLZ,0.5416666666666666,0.5248144500605396,0.016852216606127013,-0.01091432741077003,0.0026005598059512624,0.0026133040935672515,1.004900593936284,0.21402453137447253,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,kink,2000,27,2026084701,3,0.5,0.2,1778,1287,balance,159,LOO,0.44654088050314467,0.41997936650596235,0.026561513997182318,-0.005900714957814912,0.0015249599457049811,0.0015641906490039296,1.0257257270326614,0.15110381090664823,1.0,0.15503256388079784,1.0,0.3635948369689064,0.0
main,kink,2000,27,2026084701,3,0.5,0.2,1778,1287,balance,159,ZLZ,0.4591194968553459,0.41997936650596235,0.03914013034938357,-0.005715781910893003,0.0015251433477096246,0.001571701167485063,1.0305268484076309,0.14635929783407556,1.0,0.15540431542696292,1.0,0.36415634658323026,0.0
main,kink,2000,27,2026084701,3,0.5,0.2,1778,1287,inference,96,LOO,0.4270833333333333,0.41997936650596235,0.007103966827370967,-0.0073318112660290535,0.002523154488329445,0.00257561220760234,1.0207905300747662,0.14596184882095622,1.0,0.19893826412816085,1.0,0.5157424073367856,0.0
main,kink,2000,27,2026084701,3,0.5,0.2,1778,1287,inference,96,ZLZ,0.4791666666666667,0.41997936650596235,0.05918730016070434,-0.006967504051782536,0.0025237678118054563,0.0026270102339181287,1.0409080509029929,0.13869235782985823,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,kink,2000,28,2026084701,0,0.25,0.75,364,168,balance,159,LOO,0.5345911949685535,0.5249859580687439,0.009605236899809522,-0.0024726215182445666,0.001568495123302673,0.001574705374877516,1.003959369386987,0.06243326654174256,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,kink,2000,28,2026084701,0,0.25,0.75,364,168,balance,159,ZLZ,0.5283018867924528,0.5249859580687439,0.003315928723708894,-0.002149157772295629,0.0015683973087198717,0.0015772088810378938,1.005618201631074,0.05426755493348777,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,kink,2000,28,2026084701,0,0.25,0.75,364,168,inference,96,LOO,0.4895833333333333,0.5249859580687439,-0.035402624735410615,-0.002368958703812263,0.0025978200020169272,0.002630436769005848,1.012555437622159,0.04647859185326506,1.0,0.20104441826199176,1.0,0.5189236336358916,0.0
main,kink,2000,28,2026084701,0,0.25,0.75,364,168,inference,96,ZLZ,0.4791666666666667,0.5249859580687439,-0.045819291402077245,-0.002002177594165655,0.0025976837196956073,0.0026270102339181287,1.0112894860910773,0.039283435417096946,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,kink,2000,28,2026084701,1,0.5,0.8,1897,253,balance,159,LOO,0.6289308176100629,0.5701505415463288,0.05878027606373404,0.006336582230560439,0.0015339717979804416,0.0014770686346227892,0.9629046874052257,0.16178803024134197,1.0,0.1506532221393535,1.0,0.35698008978736206,0.0
main,kink,2000,28,2026084701,1,0.5,0.8,1897,253,balance,159,ZLZ,0.6289308176100629,0.5701505415463288,0.05878027606373404,0.006456364488384603,0.0015338438752050066,0.0014770686346227892,0.9629849937793512,0.16485323041694883,1.0,0.1506532221393535,1.0,0.35698008978736206,0.0
main,kink,2000,28,2026084701,1,0.5,0.8,1897,253,inference,96,LOO,0.6458333333333334,0.5701505415463288,0.07568279178700454,0.006641920944169821,0.002540576936965508,0.002407711988304093,0.9477028438980831,0.13177333165107397,1.0,0.19234475771553283,1.0,0.5057832900688461,0.0
main,kink,2000,28,2026084701,1,0.5,0.8,1897,253,inference,96,ZLZ,0.6458333333333334,0.5701505415463288,0.07568279178700454,0.007583089664733866,0.0025391206333841613,0.0024077119883040934,0.9482463954834137,0.15048891947110354,1.0,0.19234475771553283,1.0,0.5057832900688461,0.0
main,kink,2000,28,2026084701,2,0.75,0.25,168,364,balance,159,LOO,0.5345911949685535,0.5249859580687439,0.009605236899809522,0.006471483765345565,0.0015645614787567121,0.001574705374877516,1.0064835394828107,0.16360913532748078,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,kink,2000,28,2026084701,2,0.75,0.25,168,364,balance,159,ZLZ,0.5408805031446541,0.5249859580687439,0.01589454507591015,0.0064786725186972705,0.0015645609772899157,0.0015717011674850627,1.004563702085626,0.16379090439795332,1.0,0.15540431542696292,1.0,0.3641563465832302,0.0
main,kink,2000,28,2026084701,2,0.75,0.25,168,364,inference,96,LOO,0.5416666666666666,0.5249859580687439,0.0166807085979227,0.006719459767934088,0.002591936345686428,0.0026133040935672515,1.0082439323467123,0.13198427530586154,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,kink,2000,28,2026084701,2,0.75,0.25,168,364,inference,96,ZLZ,0.53125,0.5249859580687439,0.00626404193125607,0.006870573528783286,0.0025918059188556664,0.002621299342105263,1.0113794875746787,0.13495586188423722,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,kink,2000,28,2026084701,3,0.5,0.2,1897,315,balance,159,LOO,0.4276729559748428,0.4200148567289305,0.007658099245912264,0.006611995406710369,0.001536928514605465,0.001549169612041664,1.0079646498323582,0.16865751965724074,1.0,0.1542863736164506,1.0,0.3624677589194188,0.0
main,kink,2000,28,2026084701,3,0.5,0.2,1897,315,balance,159,ZLZ,0.42138364779874216,0.4200148567289305,0.0013687910698116368,0.006456364488384714,0.0015367503956008454,0.0015431611972567584,1.0041716609764766,0.16469725972347496,1.0,0.1539868850643441,1.0,0.3620153984568398,0.0
main,kink,2000,28,2026084701,3,0.5,0.2,1897,315,inference,96,LOO,0.4270833333333333,0.4200148567289305,0.007068476604402796,0.007624619402890664,0.002547539580289248,0.00257561220760234,1.011019505851958,0.15106285899228486,1.0,0.19893826412816085,1.0,0.5157424073367856,0.0
main,kink,2000,28,2026084701,3,0.5,0.2,1897,315,inference,96,ZLZ,0.4375,0.4200148567289305,0.01748514327106948,0.007583089664733977,0.002547458758955441,0.0025904605263157893,1.0168802604592433,0.15024243383918917,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,kink,2000,29,2026084701,0,0.25,0.75,303,937,balance,159,LOO,0.5660377358490566,0.525352010579945,0.04068572526911163,0.0032774970056782537,0.0015664711363173771,0.0015546773255944951,0.9924710960518506,0.08280967974743249,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,kink,2000,29,2026084701,0,0.25,0.75,303,937,balance,159,ZLZ,0.5471698113207547,0.525352010579945,0.021817800740809745,0.0028365224471811334,0.0015666460630687558,0.001568196258860534,1.0009894996887436,0.0716639560774878,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,kink,2000,29,2026084701,0,0.25,0.75,303,937,inference,96,LOO,0.5625,0.525352010579945,0.03714798942005504,0.0033349769694507314,0.0025944016630936686,0.0025904605263157893,0.9984809072419497,0.06547480777928003,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,kink,2000,29,2026084701,0,0.25,0.75,303,937,inference,96,ZLZ,0.5416666666666666,0.525352010579945,0.01631465608672167,0.0027064518080238686,0.0025947804453629467,0.0026133040935672515,1.007138811392466,0.053131244690552616,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,kink,2000,29,2026084701,1,0.5,0.8,1479,863,balance,159,LOO,0.610062893081761,0.569902485233359,0.040160407848402024,-0.005384225389450492,0.0015453670988227232,0.0015056086048510942,0.974272459921065,0.13696430583230293,1.0,0.15210172195761906,1.0,0.35916796656337713,0.0
main,kink,2000,29,2026084701,1,0.5,0.8,1479,863,balance,159,ZLZ,0.6163522012578616,0.569902485233359,0.04644971602450265,-0.00517023348658352,0.0015452187015218026,0.0014965959826737346,0.9685334387940153,0.13152707993074264,1.0,0.15164579570377024,1.0,0.35847931582984405,0.0
main,kink,2000,29,2026084701,1,0.5,0.8,1479,863,inference,96,LOO,0.6666666666666666,0.569902485233359,0.09676418143330767,-0.004183014108176897,0.002558113047263985,0.002339181286549708,0.914416698297038,0.082704561424456,0.0,0.18958764291397268,1.0,0.5016188246218545,0.0
main,kink,2000,29,2026084701,1,0.5,0.8,1479,863,inference,96,ZLZ,0.6770833333333334,0.569902485233359,0.10718084809997441,-0.0039587490273410575,0.0025576697027551074,0.0023014894005847957,0.8998383951241414,0.0782772825056981,0.0,0.18805400031491493,1.0,0.49930234450713556,0.0
main,kink,2000,29,2026084701,2,0.75,0.25,937,303,balance,159,LOO,0.5031446540880503,0.525352010579945,-0.022207356491894648,0.01229475168026306,0.0015619758299820327,0.0015822158933586484,1.0129579875617207,0.31108753306593484,1.0,0.1559232785671853,1.0,0.36494021095641305,0.0
main,kink,2000,29,2026084701,2,0.75,0.25,937,303,balance,159,ZLZ,0.4968553459119497,0.525352010579945,-0.028496664667995275,0.012205352814933845,0.0015620237355928152,0.0015822158933586489,1.0129269212149137,0.3088207856276566,1.0,0.15592327856718535,1.0,0.3649402109564132,0.0
main,kink,2000,29,2026084701,2,0.75,0.25,937,303,inference,96,LOO,0.4895833333333333,0.525352010579945,-0.035768677246611646,0.012095606629581979,0.002587679657325876,0.0026304367690058485,1.0165233403442828,0.23777839898139516,1.0,0.20104441826199182,1.0,0.5189236336358916,0.0
main,kink,2000,29,2026084701,2,0.75,0.25,937,303,inference,96,ZLZ,0.4895833333333333,0.525352010579945,-0.035768677246611646,0.0120956066295822,0.002587679657325876,0.002630436769005848,1.0165233403442826,0.23777839898139952,1.0,0.20104441826199176,1.0,0.5189236336358916,0.0
main,kink,2000,29,2026084701,3,0.5,0.2,1479,288,balance,159,LOO,0.4025157232704403,0.41998874293615274,-0.017473019665712464,-0.005072908910052076,0.0015260389475536152,0.001522131745509586,0.997439644610452,0.12985965813228093,1.0,0.15293405663940707,1.0,0.3604251608668852,0.0
main,kink,2000,29,2026084701,3,0.5,0.2,1479,288,balance,159,ZLZ,0.41509433962264153,0.41998874293615274,-0.004894403313511209,-0.005170233486583464,0.0015259380605395058,0.001536652081239776,1.007021268410123,0.13235541174677298,1.0,0.153661780437642,1.0,0.3615243463672453,0.0
main,kink,2000,29,2026084701,3,0.5,0.2,1479,288,inference,96,LOO,0.3645833333333333,0.41998874293615274,-0.05540540960281942,-0.004288347570984008,0.0025288908269343957,0.0024385508040935676,0.9642768197509177,0.0852756301158425,1.0,0.19357264782087358,1.0,0.5076379483926494,0.0
main,kink,2000,29,2026084701,3,0.5,0.2,1479,288,inference,96,ZLZ,0.3541666666666667,0.41998874293615274,-0.06582207626948605,-0.0039587490273410575,0.00252951985298276,0.002407711988304093,0.9518454601038084,0.078711633159669,1.0,0.19234475771553272,1.0,0.5057832900688461,0.0
main,kink,2000,30,2026084701,0,0.25,0.75,1333,1285,balance,159,LOO,0.5471698113207547,0.5249159328992121,0.022253878421542583,-0.004159715408276976,0.0015690188093590175,0.001568196258860534,0.9994757548516454,0.10501456649433316,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,kink,2000,30,2026084701,0,0.25,0.75,1333,1285,balance,159,ZLZ,0.5471698113207547,0.5249159328992121,0.022253878421542583,-0.004163917078273682,0.0015690255390719589,0.001568196258860534,0.9994714679966806,0.10512041479324669,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,kink,2000,30,2026084701,0,0.25,0.75,1333,1285,inference,96,LOO,0.5729166666666666,0.5249159328992121,0.048000733767454506,-0.0035998543537320016,0.002598454965515036,0.0025756122076023395,0.9912090999398295,0.07061993814798813,1.0,0.1989382641281609,1.0,0.5157424073367853,0.0
main,kink,2000,30,2026084701,0,0.25,0.75,1333,1285,inference,96,ZLZ,0.5833333333333334,0.5249159328992121,0.05841740043412125,-0.0036016831250484937,0.0025984324748327603,0.002558479532163743,0.9846242136149455,0.07065611974468887,1.0,0.19827550293867158,1.0,0.5147413441704372,0.0
main,kink,2000,30,2026084701,1,0.5,0.8,854,1216,balance,159,LOO,0.5408805031446541,0.5699470125496331,-0.029066509404979013,-0.008788342369787316,0.0015481697100253446,0.001571701167485063,1.0151995335571662,0.223356031371416,1.0,0.15540431542696292,1.0,0.36415634658323026,0.0
main,kink,2000,30,2026084701,1,0.5,0.8,854,1216,balance,159,ZLZ,0.5345911949685535,0.5699470125496331,-0.03535581758107964,-0.008129411783920237,0.0015476968413012926,0.0015747053748775156,1.0174507906558201,0.20664084760315227,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,kink,2000,30,2026084701,1,0.5,0.8,854,1216,inference,96,LOO,0.5625,0.5699470125496331,-0.007447012549633092,-0.008154368288295077,0.002563598730145158,0.0025904605263157893,1.0104781594150307,0.16105169441878026,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,kink,2000,30,2026084701,1,0.5,0.8,854,1216,inference,96,ZLZ,0.5833333333333334,0.5699470125496331,0.013386320783700278,-0.008374906401710236,0.002563885813378439,0.002558479532163743,0.9978913720780833,0.16539814039898337,1.0,0.19827550293867158,1.0,0.5147413441704372,0.0
main,kink,2000,30,2026084701,2,0.75,0.25,1285,1333,balance,159,LOO,0.5408805031446541,0.5249159328992121,0.015964570245441956,-0.0037874323438971125,0.0015681574820782128,0.001571701167485063,1.0022597764875973,0.09564230769073254,1.0,0.15540431542696292,1.0,0.36415634658323026,0.0
main,kink,2000,30,2026084701,2,0.75,0.25,1285,1333,balance,159,ZLZ,0.5408805031446541,0.5249159328992121,0.015964570245441956,-0.00444119072398963,0.0015683805470281765,0.001571701167485063,1.0021172287957654,0.1121433952265659,1.0,0.15540431542696292,1.0,0.36415634658323026,0.0
main,kink,2000,30,2026084701,2,0.75,0.25,1285,1333,inference,96,LOO,0.5833333333333334,0.5249159328992121,0.05841740043412125,-0.0046890548931989295,0.00259860258127872,0.002558479532163743,0.9845597593860493,0.09198465507115276,1.0,0.19827550293867158,1.0,0.5147413441704372,0.0
main,kink,2000,30,2026084701,2,0.75,0.25,1285,1333,inference,96,ZLZ,0.6041666666666666,0.5249159328992121,0.0792507337674545,-0.004841789828354703,0.002598688725744715,0.0025173611111111113,0.9687043646944298,0.09497926459256106,1.0,0.1966757640905472,1.0,0.5123250294223336,0.0
main,kink,2000,30,2026084701,3,0.5,0.2,854,512,balance,159,LOO,0.3584905660377358,0.4199659388838214,-0.06147537284608556,-0.008126530812421207,0.0015228472913495611,0.0014555384816435418,0.9558006833066173,0.2082461633024872,1.0,0.14955121048215314,1.0,0.35531556371612416,0.0
main,kink,2000,30,2026084701,3,0.5,0.2,854,512,balance,159,ZLZ,0.36477987421383645,0.4199659388838214,-0.055186064669984936,-0.008129411783920126,0.0015228453809907432,0.001466553908749203,0.9630353331045877,0.20832012021348792,1.0,0.150116041098719,1.0,0.35616870830943614,0.0
main,kink,2000,30,2026084701,3,0.5,0.2,854,512,inference,96,LOO,0.3645833333333333,0.4199659388838214,-0.05538260555048807,-0.007970893585375227,0.0025226004074662065,0.0024385508040935676,0.9666813645459363,0.1587021390514306,1.0,0.19357264782087358,1.0,0.5076379483926494,0.0
main,kink,2000,30,2026084701,3,0.5,0.2,854,512,inference,96,ZLZ,0.3958333333333333,0.4199659388838214,-0.024132605550488073,-0.008374906401710125,0.002521958508356689,0.0025173611111111113,0.998177052782453,0.16676733684240655,1.0,0.1966757640905472,1.0,0.5123250294223336,0.0
main,kink,2000,31,2026084701,0,0.25,0.75,590,602,balance,159,LOO,0.5911949685534591,0.5252170854921239,0.06597788306133523,-0.0088782873803529,0.001569985269419406,0.0015296422639907187,0.9743035771006906,0.22406881106407656,1.0,0.15331089677532606,1.0,0.3609943565072651,0.0
main,kink,2000,31,2026084701,0,0.25,0.75,590,602,balance,159,ZLZ,0.5723270440251572,0.5252170854921239,0.04710995853303335,-0.008570974243987006,0.0015699108844545709,0.001549169612041664,0.986788248544367,0.21631801536019615,1.0,0.1542863736164506,1.0,0.3624677589194188,0.0
main,kink,2000,31,2026084701,0,0.25,0.75,590,602,inference,96,LOO,0.6145833333333334,0.5252170854921239,0.0893662478412095,-0.008736122879907326,0.0026001547078753923,0.0024933753654970765,0.9589334657453648,0.17132436844635873,1.0,0.19573654529586637,1.0,0.5109063927317612,0.0
main,kink,2000,31,2026084701,0,0.25,0.75,590,602,inference,96,ZLZ,0.59375,0.5252170854921239,0.06853291450787613,-0.009087223432829528,0.0026003107703631103,0.0025390625,0.9764457883030044,0.17820446406851426,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,kink,2000,31,2026084701,1,0.5,0.8,885,114,balance,159,LOO,0.5974842767295597,0.5698320287541356,0.027652247975424094,-0.006924136238840806,0.0015466253384118945,0.001522131745509586,0.9841632021059096,0.1760650052315052,1.0,0.15293405663940707,1.0,0.3604251608668852,0.0
main,kink,2000,31,2026084701,1,0.5,0.8,885,114,balance,159,ZLZ,0.5849056603773585,0.5698320287541356,0.015073631623222838,-0.007444204111532016,0.0015470326312604353,0.0015366520812397763,0.9932900251676001,0.18926422700066314,1.0,0.1536617804376419,1.0,0.3615243463672453,0.0
main,kink,2000,31,2026084701,1,0.5,0.8,885,114,inference,96,LOO,0.5520833333333334,0.5698320287541356,-0.017748695420802263,-0.006238651511795923,0.0025608868845451095,0.0026030244883040936,1.016454301052219,0.12328082409781485,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,kink,2000,31,2026084701,1,0.5,0.8,885,114,inference,96,ZLZ,0.5625,0.5698320287541356,-0.007332028754135633,-0.006558847918638033,0.002561384170663592,0.0025904605263157893,1.0113518135956405,0.12959558316843095,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,kink,2000,31,2026084701,2,0.75,0.25,602,590,balance,159,LOO,0.49056603773584906,0.5252170854921239,-0.03465104775627481,0.00832888503261664,0.0015639564787286668,0.0015817151921265731,1.0113549920598446,0.21060784077708386,1.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,kink,2000,31,2026084701,2,0.75,0.25,602,590,balance,159,ZLZ,0.5031446540880503,0.5252170854921239,-0.022072431404073556,0.008115848691267469,0.001564061940570605,0.0015822158933586489,1.011606927013019,0.20521399143935168,1.0,0.15592327856718535,1.0,0.3649402109564132,0.0
main,kink,2000,31,2026084701,2,0.75,0.25,602,590,inference,96,LOO,0.5104166666666666,0.5252170854921239,-0.01480041882545724,0.009011047367486591,0.002590221810120133,0.002630436769005848,1.0155256815183136,0.17705442883593045,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,kink,2000,31,2026084701,2,0.75,0.25,602,590,inference,96,ZLZ,0.4895833333333333,0.5252170854921239,-0.035633752158790555,0.009183568797381914,0.0025900706345117126,0.0026304367690058485,1.0155849550804803,0.1804494986558722,1.0,0.20104441826199182,1.0,0.5189236336358916,0.0
main,kink,2000,31,2026084701,3,0.5,0.2,885,886,balance,159,LOO,0.41509433962264153,0.4200075145258748,-0.004913174903233286,-0.007068399142535875,0.0015238260824601514,0.001536652081239776,1.0084169702351582,0.1810728611974759,1.0,0.153661780437642,1.0,0.3615243463672453,0.0
main,kink,2000,31,2026084701,3,0.5,0.2,885,886,balance,159,ZLZ,0.41509433962264153,0.4200075145258748,-0.004913174903233286,-0.007444204111531849,0.001523429272631113,0.001536652081239776,1.0086796340638946,0.1907247807565341,1.0,0.153661780437642,1.0,0.3615243463672453,0.0
main,kink,2000,31,2026084701,3,0.5,0.2,885,886,inference,96,LOO,0.40625,0.4200075145258748,-0.013757514525874814,-0.00606467152033624,0.002525942293014077,0.0025390625,1.0051941831855022,0.12066896033887518,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,kink,2000,31,2026084701,3,0.5,0.2,885,886,inference,96,ZLZ,0.4166666666666667,0.4200075145258748,-0.003340847859208129,-0.006558847918638033,0.0025250546092154286,0.0025584795321637425,1.013237306958165,0.1305245406331444,1.0,0.19827550293867152,1.0,0.5147413441704373,0.0
main,kink,2000,32,2026084701,0,0.25,0.75,452,1244,balance,159,LOO,0.4968553459119497,0.524985745427248,-0.028130399515298277,-0.0025770607927577682,0.0015684936016428896,0.0015822158933586489,1.0087487074868435,0.06507037175985154,1.0,0.15592327856718535,1.0,0.3649402109564132,0.0
main,kink,2000,32,2026084701,0,0.25,0.75,452,1244,balance,159,ZLZ,0.5157232704402516,0.524985745427248,-0.009262474986996394,-0.002397120121476748,0.0015684503984130923,0.0015807137896624223,1.0078187944366859,0.06052773227133592,1.0,0.15584924677766715,1.0,0.3648283901395024,0.0
main,kink,2000,32,2026084701,0,0.25,0.75,452,1244,inference,96,LOO,0.46875,0.524985745427248,-0.05623574542724796,-0.004250664862081144,0.0025986640510229347,0.002621299342105263,1.0087103567979163,0.08338382161430556,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,kink,2000,32,2026084701,0,0.25,0.75,452,1244,inference,96,ZLZ,0.5,0.524985745427248,-0.024985745427247963,-0.0035353907817871066,0.0025982770545931394,0.002631578947368421,1.0128169136991807,0.06935770212081925,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,kink,2000,32,2026084701,1,0.5,0.8,1801,750,balance,159,LOO,0.5157232704402516,0.570246385513789,-0.054523115073537465,0.0023555649981706894,0.0015378890783643428,0.0015807137896624223,1.0278464239720246,0.060066535846678766,1.0,0.15584924677766715,1.0,0.3648283901395024,0.0
main,kink,2000,32,2026084701,1,0.5,0.8,1801,750,balance,159,ZLZ,0.5220125786163522,0.570246385513789,-0.04823380689743684,0.002570764526768965,0.001537749895082057,0.0015792116859661954,1.0269626361326631,0.06555705649274118,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,kink,2000,32,2026084701,1,0.5,0.8,1801,750,inference,96,LOO,0.5416666666666666,0.570246385513789,-0.028579718847122404,0.005025205147982215,0.0025429687968607623,0.0026133040935672515,1.0276587336790435,0.09965137152575827,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,kink,2000,32,2026084701,1,0.5,0.8,1801,750,inference,96,ZLZ,0.53125,0.570246385513789,-0.038996385513789034,0.005413609975677858,0.0025423422991552357,0.002621299342105263,1.0310568104760178,0.10736678583336577,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,kink,2000,32,2026084701,2,0.75,0.25,1244,452,balance,159,LOO,0.5345911949685535,0.524985745427248,0.009605449541305489,-0.006367978203644209,0.0015686978527219679,0.001574705374877516,1.0038296234964075,0.16077996033663539,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,kink,2000,32,2026084701,2,0.75,0.25,1244,452,balance,159,ZLZ,0.5408805031446541,0.524985745427248,0.015894757717406116,-0.006075034516694444,0.0015686422024780316,0.001571701167485063,1.0019500718533512,0.15338638152800282,1.0,0.15540431542696292,1.0,0.36415634658323026,0.0
main,kink,2000,32,2026084701,2,0.75,0.25,1244,452,inference,96,LOO,0.5416666666666666,0.524985745427248,0.016680921239418667,-0.005150558969082897,0.00259850917875522,0.0026133040935672515,1.0056936165294281,0.10103974376555767,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,kink,2000,32,2026084701,2,0.75,0.25,1244,452,inference,96,ZLZ,0.5416666666666666,0.524985745427248,0.016680921239418667,-0.004441161112192948,0.0025982191428349493,0.0026133040935672515,1.0058058808372272,0.08712817940438553,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,kink,2000,32,2026084701,3,0.5,0.2,1801,1523,balance,159,LOO,0.42138364779874216,0.4200850613151478,0.0012985864835943772,0.0027547057195640434,0.0015336598440767863,0.0015431611972567582,1.0061952154623253,0.07034134811531371,1.0,0.1539868850643441,1.0,0.3620153984568398,0.0
main,kink,2000,32,2026084701,3,0.5,0.2,1801,1523,balance,159,ZLZ,0.44025157232704404,0.4200850613151478,0.02016651101189626,0.0025707645267689094,0.0015334745244143415,0.0015596843379152507,1.0170917828001864,0.06564838035437996,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,kink,2000,32,2026084701,3,0.5,0.2,1801,1523,inference,96,LOO,0.4791666666666667,0.4200850613151478,0.05908160535151891,0.005504654886157145,0.0025443188254075403,0.0026270102339181287,1.0325004113811653,0.109130044040172,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,kink,2000,32,2026084701,3,0.5,0.2,1801,1523,inference,96,ZLZ,0.5,0.4200850613151478,0.07991493868485222,0.005413609975677802,0.0025441546630930864,0.002631578947368421,1.0343628025228024,0.1073285369092228,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,kink,2000,33,2026084701,0,0.25,0.75,195,1961,balance,159,LOO,0.44025157232704404,0.5250780536494455,-0.08482648132240145,-0.01576938953120821,0.0015714014791666543,0.0015596843379152507,0.9925435088316084,0.3978059753978985,0.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,kink,2000,33,2026084701,0,0.25,0.75,195,1961,balance,159,ZLZ,0.4339622641509434,0.5250780536494455,-0.09111578949850208,-0.01600122705478446,0.001571460902561142,0.0015546773255944951,0.9893197616693529,0.4036467849118976,0.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,kink,2000,33,2026084701,0,0.25,0.75,195,1961,inference,96,LOO,0.4479166666666667,0.5250780536494455,-0.0771613869827788,-0.016770470869130083,0.0026029625319291447,0.0026030244883040927,1.0000238022538503,0.32870877524522074,1.0,0.1999941137241651,1.0,0.5173372082341916,0.0
main,kink,2000,33,2026084701,0,0.25,0.75,195,1961,inference,96,ZLZ,0.4270833333333333,0.5250780536494455,-0.09799472031611217,-0.01684478704063974,0.0026029856486944366,0.00257561220760234,0.9894838294226377,0.3301639395663388,1.0,0.19893826412816085,1.0,0.5157424073367856,0.0
main,kink,2000,33,2026084701,1,0.5,0.8,843,1724,balance,159,LOO,0.5220125786163522,0.5700840234185711,-0.04807144480221892,-0.012580112264555576,0.0015509629528463456,0.0015792116859661952,1.0182136736844727,0.3194359600851512,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,kink,2000,33,2026084701,1,0.5,0.8,843,1724,balance,159,ZLZ,0.5220125786163522,0.5700840234185711,-0.04807144480221892,-0.01244276153436874,0.0015508281232053433,0.0015792116859661954,1.0183021976040694,0.31596206528450843,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,kink,2000,33,2026084701,1,0.5,0.8,843,1724,inference,96,LOO,0.5520833333333334,0.5700840234185711,-0.018000690085237747,-0.012615350829456085,0.002568797980558518,0.0026030244883040936,1.013323939058117,0.24890542197177648,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,kink,2000,33,2026084701,1,0.5,0.8,843,1724,inference,96,ZLZ,0.5520833333333334,0.5700840234185711,-0.018000690085237747,-0.012531586286271046,0.0025686955991446347,0.0026030244883040936,1.0133643274706783,0.24725764469316705,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,kink,2000,33,2026084701,2,0.75,0.25,1961,195,balance,159,LOO,0.4716981132075472,0.5250780536494455,-0.05337994044189831,0.0033375928235485075,0.001565827256353822,0.0015772088810378938,1.0072687613770213,0.08434540514344135,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,kink,2000,33,2026084701,2,0.75,0.25,1961,195,balance,159,ZLZ,0.4716981132075472,0.5250780536494455,-0.05337994044189831,0.0033366442430501353,0.0015658279278220428,0.0015772088810378938,1.0072683294336697,0.08432141517428939,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,kink,2000,33,2026084701,2,0.75,0.25,1961,195,inference,96,LOO,0.5104166666666666,0.5250780536494455,-0.014661386982778857,0.004838016367141429,0.0025933513165444073,0.002630436769005848,1.0143002038423612,0.09500285490330815,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,kink,2000,33,2026084701,2,0.75,0.25,1961,195,inference,96,ZLZ,0.5104166666666666,0.5250780536494455,-0.014661386982778857,0.00456201547783508,0.002593504152763492,0.002630436769005848,1.0142404307326838,0.08958045841145718,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,kink,2000,33,2026084701,3,0.5,0.2,843,430,balance,159,LOO,0.3270440251572327,0.4200511194159016,-0.09300709425866893,-0.012208721670471656,0.001518331547176942,0.0013929508276341019,0.917422041466528,0.31331911064729223,0.0,0.1463005569860648,1.0,0.35040563607838393,0.0
main,kink,2000,33,2026084701,3,0.5,0.2,843,430,balance,159,ZLZ,0.34591194968553457,0.4200511194159016,-0.07413916973036705,-0.01244276153436874,0.001518037554263559,0.0014320055237359928,0.9433268101398832,0.3193563236608759,1.0,0.1483373216751379,1.0,0.35348205355889595,0.0
main,kink,2000,33,2026084701,3,0.5,0.2,843,430,inference,96,LOO,0.3958333333333333,0.4200511194159016,-0.024217786082568304,-0.01223958593912955,0.0025146964094119964,0.002517361111111111,1.0010596514510226,0.24407536373006836,1.0,0.1966757640905472,1.0,0.5123250294223336,0.0
main,kink,2000,33,2026084701,3,0.5,0.2,843,430,inference,96,ZLZ,0.3958333333333333,0.4200511194159016,-0.024217786082568304,-0.012531586286270935,0.002514108581095737,0.002517361111111111,1.0012937110353268,0.24992749343756207,1.0,0.1966757640905472,1.0,0.5123250294223336,0.0
main,kink,2000,34,2026084701,0,0.25,0.75,1297,332,balance,159,LOO,0.5157232704402516,0.5249835229720687,-0.00926025253181717,0.007403241055310206,0.0015650814901057154,0.001580713789662422,1.0099881697250477,0.18713430689845642,1.0,0.1558492467776671,1.0,0.36482839013950236,0.0
main,kink,2000,34,2026084701,0,0.25,0.75,1297,332,balance,159,ZLZ,0.5031446540880503,0.5249835229720687,-0.021838868884018425,0.007786581193666486,0.0015649257653073654,0.001582215893358649,1.0110485292239326,0.19683392199053765,1.0,0.15592327856718535,1.0,0.3649402109564132,0.0
main,kink,2000,34,2026084701,0,0.25,0.75,1297,332,inference,96,LOO,0.59375,0.5249835229720687,0.06876647702793126,0.007272408777666883,0.002592228588870747,0.0025390625,0.9794902004016908,0.14283730066867537,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,kink,2000,34,2026084701,0,0.25,0.75,1297,332,inference,96,ZLZ,0.59375,0.5249835229720687,0.06876647702793126,0.007424687798231022,0.0025921273875528037,0.0025390625,0.9795284414617826,0.1458310579037514,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,kink,2000,34,2026084701,1,0.5,0.8,1402,50,balance,159,LOO,0.610062893081761,0.5696751779604222,0.04038771512133876,-0.014105468545123734,0.001552207218794434,0.0015056086048510942,0.9699791281865497,0.3580244344438125,1.0,0.15210172195761906,1.0,0.35916796656337713,0.0
main,kink,2000,34,2026084701,1,0.5,0.8,1402,50,balance,159,ZLZ,0.610062893081761,0.5696751779604222,0.04038771512133876,-0.01406215015478185,0.001552175876214772,0.0015056086048510942,0.969998714657749,0.35692853242098704,1.0,0.15210172195761906,1.0,0.35916796656337713,0.0
main,kink,2000,34,2026084701,1,0.5,0.8,1402,50,inference,96,LOO,0.5833333333333334,0.5696751779604222,0.013658155372911152,-0.013288816328258957,0.0025698616015152613,0.002558479532163743,0.9955709407289455,0.26213887496666105,1.0,0.19827550293867158,1.0,0.5147413441704372,0.0
main,kink,2000,34,2026084701,1,0.5,0.8,1402,50,inference,96,ZLZ,0.5625,0.5696751779604222,-0.007175177960422219,-0.01411833283328745,0.002570916625536741,0.0025904605263157893,1.0076019193251622,0.2784449973502081,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,kink,2000,34,2026084701,2,0.75,0.25,332,1297,balance,159,LOO,0.5220125786163522,0.5249835229720687,-0.0029709443557165427,-0.013751284937221553,0.0015699900028013929,0.0015792116859661954,1.005873720946215,0.3470522286174903,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,kink,2000,34,2026084701,2,0.75,0.25,332,1297,balance,159,ZLZ,0.5345911949685535,0.5249835229720687,0.009607671996484712,-0.013583015660645126,0.0015700085544376244,0.0015747053748775156,1.0029915890754961,0.3428034563157278,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,kink,2000,34,2026084701,2,0.75,0.25,332,1297,inference,96,LOO,0.5104166666666666,0.5249835229720687,-0.01456685630540211,-0.012325689222239533,0.002600710976405377,0.0026304367690058485,1.011429871627472,0.24169360972029957,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,kink,2000,34,2026084701,2,0.75,0.25,332,1297,inference,96,ZLZ,0.5208333333333334,0.5249835229720687,-0.004150189638735369,-0.012216569456298676,0.0026006776271510304,0.0026270102339181287,1.0101252867684123,0.2395554235101625,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,kink,2000,34,2026084701,3,0.5,0.2,1402,1355,balance,159,LOO,0.4339622641509434,0.4199406115621845,0.014021652588758926,-0.014085921832198534,0.0015158791673995523,0.0015546773255944951,1.0255944926411913,0.36178702027107223,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,kink,2000,34,2026084701,3,0.5,0.2,1402,1355,balance,159,ZLZ,0.46540880503144655,0.4199406115621845,0.045468193469262064,-0.014062150154781738,0.0015159113783196343,0.001574705374877516,1.0387845868820207,0.36117262415506357,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,kink,2000,34,2026084701,3,0.5,0.2,1402,1355,inference,96,LOO,0.4375,0.4199406115621845,0.017559388437815515,-0.014046105888798233,0.002510798810619139,0.0025904605263157893,1.0317276379770972,0.2803173513499525,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,kink,2000,34,2026084701,3,0.5,0.2,1402,1355,inference,96,ZLZ,0.4270833333333333,0.4199406115621845,0.00714272177114883,-0.01411833283328734,0.0025106782907103123,0.00257561220760234,1.0258630972882061,0.28176554299239254,1.0,0.19893826412816085,1.0,0.5157424073367856,0.0
main,kink,2000,35,2026084701,0,0.25,0.75,265,1148,balance,159,LOO,0.5911949685534591,0.5250069263163497,0.06618804223710939,-0.002766419794362762,0.0015686295634947493,0.001529642263990719,0.9751456300382542,0.06984862890334038,1.0,0.15331089677532606,1.0,0.3609943565072651,0.0
main,kink,2000,35,2026084701,0,0.25,0.75,265,1148,balance,159,ZLZ,0.5974842767295597,0.5250069263163497,0.07247735041321002,-0.0028932575391161786,0.001568655036789678,0.001522131745509586,0.9703419233744954,0.07305052968186074,1.0,0.15293405663940707,1.0,0.3604251608668852,0.0
main,kink,2000,35,2026084701,0,0.25,0.75,265,1148,inference,96,LOO,0.5625,0.5250069263163497,0.03749307368365029,-0.0034322115713895096,0.0025983149676801947,0.0025904605263157893,0.9969771019056177,0.06733302928176053,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,kink,2000,35,2026084701,0,0.25,0.75,265,1148,inference,96,ZLZ,0.5729166666666666,0.5250069263163497,0.04790974035031692,-0.0025439048987853097,0.002597922085753211,0.0025756122076023395,0.991412414454915,0.04991002766911526,1.0,0.1989382641281609,1.0,0.5157424073367853,0.0
main,kink,2000,35,2026084701,1,0.5,0.8,658,60,balance,159,LOO,0.5786163522012578,0.5703066097172937,0.0083097424839641,0.00366482492413045,0.0015368672857985404,0.0015431611972567582,1.0040952862464942,0.09348351837819122,1.0,0.153986885064344,1.0,0.3620153984568398,0.0
main,kink,2000,35,2026084701,1,0.5,0.8,658,60,balance,159,ZLZ,0.5786163522012578,0.5703066097172937,0.0083097424839641,0.0032938669186132197,0.001537180555186829,0.0015431611972567584,1.0038906568585904,0.08401244177271967,1.0,0.153986885064344,1.0,0.3620153984568398,0.0
main,kink,2000,35,2026084701,1,0.5,0.8,658,60,inference,96,LOO,0.5520833333333334,0.5703066097172937,-0.018223276383960374,0.003836463352719366,0.002545296006304177,0.0026030244883040936,1.022680459112392,0.07604346644543725,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,kink,2000,35,2026084701,1,0.5,0.8,658,60,inference,96,ZLZ,0.5520833333333334,0.5703066097172937,-0.018223276383960374,0.003428187340357769,0.0025459022404401457,0.0026030244883040936,1.0224369368770705,0.06794283825309658,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,kink,2000,35,2026084701,2,0.75,0.25,1148,265,balance,159,LOO,0.5157232704402516,0.5250069263163497,-0.00928365587609814,-0.0003915338850946082,0.0015666763245689237,0.0015807137896624223,1.0089600288670737,0.009891899915004429,1.0,0.15584924677766715,1.0,0.3648283901395024,0.0
main,kink,2000,35,2026084701,2,0.75,0.25,1148,265,balance,159,ZLZ,0.5157232704402516,0.5250069263163497,-0.00928365587609814,-0.0004080097419509876,0.0015666458460706684,0.0015807137896624223,1.0089796578001582,0.010308254137183573,1.0,0.15584924677766715,1.0,0.3648283901395024,0.0
main,kink,2000,35,2026084701,2,0.75,0.25,1148,265,inference,96,LOO,0.5208333333333334,0.5250069263163497,-0.004173592983016339,0.0017469901597778614,0.002594906779877459,0.0026270102339181287,1.0123717176623144,0.03429490296371977,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,kink,2000,35,2026084701,2,0.75,0.25,1148,265,inference,96,ZLZ,0.5208333333333334,0.5250069263163497,-0.004173592983016339,0.0015956039690165902,0.0025950245552118587,0.0026270102339181287,1.0123257711153562,0.03132235245051837,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,kink,2000,35,2026084701,3,0.5,0.2,658,1480,balance,159,LOO,0.4528301886792453,0.4204648933306657,0.03236529534857957,0.0031553442265670473,0.0015345259712250606,0.001568196258860534,1.0219418167348404,0.08054890171598325,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,kink,2000,35,2026084701,3,0.5,0.2,658,1480,balance,159,ZLZ,0.46540880503144655,0.4204648933306657,0.044943911700780825,0.003293866918613386,0.0015346918980944123,0.001574705374877516,1.0260726448303972,0.08408053148756268,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,kink,2000,35,2026084701,3,0.5,0.2,658,1480,inference,96,LOO,0.4583333333333333,0.4204648933306657,0.03786844000266759,0.004251099101006461,0.0025433931144781385,0.0026133040935672515,1.0274872880213242,0.08429357703082853,1.0,0.2003886230442236,1.0,0.5179330921745231,0.0
main,kink,2000,35,2026084701,3,0.5,0.2,658,1480,inference,96,ZLZ,0.4479166666666667,0.4204648933306657,0.027451773336000962,0.0034281873403578245,0.00254219971051708,0.0026030244883040927,1.0239260422913985,0.06799229716508105,1.0,0.1999941137241651,1.0,0.5173372082341916,0.0
main,kink,2000,36,2026084701,0,0.25,0.75,1747,1392,balance,159,LOO,0.5220125786163522,0.5251095305379567,-0.0030969519216045294,-0.013216854579258919,0.001570998097451485,0.0015792116859661954,1.0052282612741765,0.333457340469082,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,kink,2000,36,2026084701,0,0.25,0.75,1747,1392,balance,159,ZLZ,0.5220125786163522,0.5251095305379567,-0.0030969519216045294,-0.013260291901769916,0.001571007535476291,0.0015792116859661952,1.0052222222393203,0.3345522463599694,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,kink,2000,36,2026084701,0,0.25,0.75,1747,1392,inference,96,LOO,0.53125,0.5251095305379567,0.006140469462043274,-0.014086148471229354,0.002602221378478158,0.002621299342105263,1.0073314145310197,0.2761341636533458,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,kink,2000,36,2026084701,0,0.25,0.75,1747,1392,inference,96,ZLZ,0.5104166666666666,0.5251095305379567,-0.014692863871290096,-0.01437385726593654,0.002602310531759413,0.0026304367690058485,1.0108081786947307,0.281769361770646,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,kink,2000,36,2026084701,1,0.5,0.8,1413,1327,balance,159,LOO,0.5849056603773585,0.569827021328916,0.015078639048442422,-0.003212158232702045,0.0015433372918286419,0.001536652081239776,0.9956683411822799,0.0817648238781994,1.0,0.1536617804376419,1.0,0.3615243463672453,0.0
main,kink,2000,36,2026084701,1,0.5,0.8,1413,1327,balance,159,ZLZ,0.610062893081761,0.569827021328916,0.04023587175284493,-0.0025707348064161195,0.0015428536642638835,0.0015056086048510942,0.9758596292859961,0.06544777845886329,1.0,0.15210172195761906,1.0,0.35916796656337713,0.0
main,kink,2000,36,2026084701,1,0.5,0.8,1413,1327,inference,96,LOO,0.5729166666666666,0.569827021328916,0.0030896453377505795,-0.0014117235357011815,0.002553914747549829,0.0025756122076023395,1.0084957652064646,0.027934857299850752,1.0,0.1989382641281609,1.0,0.5157424073367853,0.0
main,kink,2000,36,2026084701,1,0.5,0.8,1413,1327,inference,96,ZLZ,0.6041666666666666,0.569827021328916,0.03433964533775058,-0.0009124872014647512,0.0025531828921460773,0.002517361111111111,0.9859697551847308,0.0180586723710533,1.0,0.1966757640905472,1.0,0.5123250294223336,0.0
main,kink,2000,36,2026084701,2,0.75,0.25,1392,1747,balance,159,LOO,0.5220125786163522,0.5251095305379567,-0.0030969519216045294,-0.011732056223066945,0.0015699589691556604,0.0015792116859661954,1.005893604222989,0.2960942573172954,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,kink,2000,36,2026084701,2,0.75,0.25,1392,1747,balance,159,ZLZ,0.5345911949685535,0.5251095305379567,0.009481664430596726,-0.012347095809228326,0.0015700403291115058,0.0015747053748775156,1.0029712904054189,0.31160858488083887,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,kink,2000,36,2026084701,2,0.75,0.25,1392,1747,inference,96,LOO,0.4895833333333333,0.5251095305379567,-0.03552619720462341,-0.012897053696561578,0.0026009708588996478,0.0026304367690058485,1.011328812087755,0.2528848224551924,1.0,0.20104441826199182,1.0,0.5189236336358916,0.0
main,kink,2000,36,2026084701,2,0.75,0.25,1392,1747,inference,96,ZLZ,0.4895833333333333,0.5251095305379567,-0.03552619720462341,-0.013517660557419764,0.0026011974653622413,0.002630436769005848,1.011240708955379,0.26504210711542175,1.0,0.20104441826199176,1.0,0.5189236336358916,0.0
main,kink,2000,36,2026084701,3,0.5,0.2,1413,1883,balance,159,LOO,0.4528301886792453,0.41991396658861607,0.03291622209062922,-0.0021777704640960627,0.001528755468922673,0.001568196258860534,1.0257992797014523,0.05569844768668268,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,kink,2000,36,2026084701,3,0.5,0.2,1413,1883,balance,159,ZLZ,0.44025157232704404,0.41991396658861607,0.020337605738427966,-0.0025707348064157864,0.00152833332932417,0.0015596843379152507,1.0205132008767643,0.06575794545746974,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,kink,2000,36,2026084701,3,0.5,0.2,1413,1883,inference,96,LOO,0.3958333333333333,0.41991396658861607,-0.024080633255282757,-0.00021716981605984786,0.0025355804331442613,0.0025173611111111113,0.9928145359559519,0.004312814387816231,1.0,0.1966757640905472,1.0,0.5123250294223336,0.0
main,kink,2000,36,2026084701,3,0.5,0.2,1413,1883,inference,96,ZLZ,0.4166666666666667,0.41991396658861607,-0.003247299921949387,-0.0009124872014646401,0.0025343126074849685,0.0025584795321637425,1.0095358893797861,0.01812577938406802,1.0,0.19827550293867152,1.0,0.5147413441704373,0.0
main,kink,2000,37,2026084701,0,0.25,0.75,387,932,balance,159,LOO,0.5723270440251572,0.5250311168738093,0.047295927151347894,-0.006765480428033932,0.0015696716586961151,0.001549169612041664,0.986938639975521,0.17076317991568465,1.0,0.1542863736164506,1.0,0.3624677589194188,0.0
main,kink,2000,37,2026084701,0,0.25,0.75,387,932,balance,159,ZLZ,0.5849056603773585,0.5250311168738093,0.05987454350354915,-0.006141160756553243,0.0015695035789084631,0.001536652081239776,0.9790688609378424,0.15501342456875583,1.0,0.1536617804376419,1.0,0.3615243463672453,0.0
main,kink,2000,37,2026084701,0,0.25,0.75,387,932,inference,96,LOO,0.6041666666666666,0.5250311168738093,0.07913554979285731,-0.006410848266626523,0.0025995780299493047,0.0025173611111111113,0.9683729751940561,0.1257372822547147,1.0,0.1966757640905472,1.0,0.5123250294223336,0.0
main,kink,2000,37,2026084701,0,0.25,0.75,387,932,inference,96,ZLZ,0.59375,0.5250311168738093,0.06871888312619068,-0.006446881507496172,0.002599582054151844,0.0025390625,0.9767195061009184,0.1264439117312939,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,kink,2000,37,2026084701,1,0.5,0.8,729,1814,balance,159,LOO,0.5974842767295597,0.5698027708127644,0.0276815059167953,-0.009310582081574315,0.001548690019740487,0.001522131745509586,0.9828511361909911,0.23658901892747433,1.0,0.15293405663940707,1.0,0.3604251608668852,0.0
main,kink,2000,37,2026084701,1,0.5,0.8,729,1814,balance,159,ZLZ,0.5911949685534591,0.5698027708127644,0.021392197740694674,-0.00926024189446295,0.0015486522713017952,0.001529642263990719,0.9877248058435374,0.23531270405640084,1.0,0.15331089677532606,1.0,0.3609943565072651,0.0
main,kink,2000,37,2026084701,1,0.5,0.8,729,1814,inference,96,LOO,0.625,0.5698027708127644,0.055197229187235575,-0.010364547597160212,0.00256644826456158,0.0024671052631578946,0.96129164075682,0.20458985440870975,1.0,0.19470267871540736,1.0,0.509344795931844,0.0
main,kink,2000,37,2026084701,1,0.5,0.8,729,1814,inference,96,ZLZ,0.625,0.5698027708127644,0.055197229187235575,-0.01119093724361031,0.002567388828152427,0.0024671052631578946,0.9609394713045084,0.22086181499510307,1.0,0.19470267871540736,1.0,0.509344795931844,0.0
main,kink,2000,37,2026084701,2,0.75,0.25,932,387,balance,159,LOO,0.5471698113207547,0.5250311168738093,0.022138694446945384,0.00553202848933354,0.0015650484088553425,0.001568196258860534,1.0020113435388838,0.13983649194000355,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,kink,2000,37,2026084701,2,0.75,0.25,932,387,balance,159,ZLZ,0.5408805031446541,0.5250311168738093,0.015849386270844756,0.005680869875154038,0.0015649872074510573,0.001571701167485063,1.004290105377245,0.1436016551453417,1.0,0.15540431542696292,1.0,0.36415634658323026,0.0
main,kink,2000,37,2026084701,2,0.75,0.25,932,387,inference,96,LOO,0.5208333333333334,0.5250311168738093,-0.004197783540475952,0.00648215291612142,0.0025917676617731784,0.0026270102339181287,1.0135978902217024,0.12732721460104204,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,kink,2000,37,2026084701,2,0.75,0.25,932,387,inference,96,ZLZ,0.5416666666666666,0.5250311168738093,0.016635549792857307,0.006817871860448688,0.002591545918283415,0.0026133040935672515,1.0083958285787384,0.13392738232103754,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,kink,2000,37,2026084701,3,0.5,0.2,729,1405,balance,159,LOO,0.44025157232704404,0.41998724388872655,0.02026432843831749,-0.00940525281565524,0.001521404642484706,0.0015596843379152509,1.025160758920801,0.24112825620410333,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,kink,2000,37,2026084701,3,0.5,0.2,729,1405,balance,159,ZLZ,0.44654088050314467,0.41998724388872655,0.02655363661441812,-0.009260241894463228,0.001521581388502368,0.0015641906490039298,1.0280032739776743,0.23739673281520443,1.0,0.15503256388079784,1.0,0.3635948369689064,0.0
main,kink,2000,37,2026084701,3,0.5,0.2,729,1405,inference,96,LOO,0.4583333333333333,0.41998724388872655,0.03834608944460677,-0.010843658855131333,0.002517212272706079,0.0026133040935672515,1.0381739044827836,0.2161304341446199,1.0,0.2003886230442236,1.0,0.5179330921745231,0.0
main,kink,2000,37,2026084701,3,0.5,0.2,729,1405,inference,96,ZLZ,0.4583333333333333,0.41998724388872655,0.03834608944460677,-0.011190937243610422,0.0025165266755770785,0.0026133040935672515,1.0384567423542135,0.22308259673569245,1.0,0.2003886230442236,1.0,0.5179330921745231,0.0
main,kink,2000,38,2026084701,0,0.25,0.75,869,806,balance,159,LOO,0.5345911949685535,0.5246908775810151,0.009900317387538382,-0.005343170271780995,0.0015692757142638666,0.0015747053748775156,1.0034599787432485,0.13488056834406034,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,kink,2000,38,2026084701,0,0.25,0.75,869,806,balance,159,ZLZ,0.5220125786163522,0.5246908775810151,-0.002678298964662873,-0.005786260188506365,0.0015693802252817481,0.0015792116859661954,1.006264549868839,0.1460608657362612,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,kink,2000,38,2026084701,0,0.25,0.75,869,806,inference,96,LOO,0.5625,0.5246908775810151,0.03780912241898493,-0.005537521587621996,0.0025991693858433756,0.0025904605263157893,0.9966493682270113,0.10861708437290167,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,kink,2000,38,2026084701,0,0.25,0.75,869,806,inference,96,ZLZ,0.5520833333333334,0.5246908775810151,0.0273924557523183,-0.005124168492295134,0.0025989058489070413,0.0026030244883040936,1.0015847589857032,0.10051436387249144,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,kink,2000,38,2026084701,1,0.5,0.8,1983,1035,balance,159,LOO,0.5786163522012578,0.5698957598339085,0.008720592367349345,0.007445175362568501,0.0015332077913140746,0.0015431611972567584,1.0064918832261822,0.19014040855508743,1.0,0.153986885064344,1.0,0.3620153984568398,0.0
main,kink,2000,38,2026084701,1,0.5,0.8,1983,1035,balance,159,ZLZ,0.5911949685534591,0.5698957598339085,0.0212992087195506,0.007632716023648567,0.0015329765013909933,0.001529642263990719,0.9978249911872433,0.19494466561518004,1.0,0.15331089677532606,1.0,0.3609943565072651,0.0
main,kink,2000,38,2026084701,1,0.5,0.8,1983,1035,inference,96,LOO,0.5520833333333334,0.5698957598339085,-0.01781242650057513,0.007842295385417697,0.002538657514501259,0.0026030244883040936,1.0253547291964982,0.15564713778049766,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,kink,2000,38,2026084701,1,0.5,0.8,1983,1035,inference,96,ZLZ,0.5729166666666666,0.5698957598339085,0.00302090683275813,0.00782686702969626,0.002538678567027752,0.0025756122076023395,1.014548372154821,0.15534028493792973,1.0,0.1989382641281609,1.0,0.5157424073367853,0.0
main,kink,2000,38,2026084701,2,0.75,0.25,806,869,balance,159,LOO,0.4968553459119497,0.5246908775810151,-0.027835531669065383,0.005311445338197829,0.001565330467211012,0.0015822158933586484,1.0107871318557553,0.13424857892301176,1.0,0.1559232785671853,1.0,0.36494021095641305,0.0
main,kink,2000,38,2026084701,2,0.75,0.25,806,869,balance,159,ZLZ,0.5031446540880503,0.5246908775810151,-0.021546223492964756,0.005319027266185383,0.0015653260869937595,0.0015822158933586489,1.010789960318956,0.13444040281989117,1.0,0.15592327856718535,1.0,0.3649402109564132,0.0
main,kink,2000,38,2026084701,2,0.75,0.25,806,869,inference,96,LOO,0.46875,0.5246908775810151,-0.05594087758101507,0.004316737439190366,0.0025935309288647604,0.002621299342105263,1.0107067985700318,0.08476370243822912,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,kink,2000,38,2026084701,2,0.75,0.25,806,869,inference,96,ZLZ,0.4791666666666667,0.5246908775810151,-0.045524210914348384,0.003940147198010502,0.002593699985546327,0.0026270102339181287,1.0128427530390665,0.07736643350917553,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,kink,2000,38,2026084701,3,0.5,0.2,1983,1215,balance,159,LOO,0.3836477987421384,0.41999508027843635,-0.03634728153629796,0.007200080791527119,0.0015374939519277352,0.0014965959826737344,0.9733995901559662,0.18362451495683446,1.0,0.15164579570377024,1.0,0.35847931582984405,0.0
main,kink,2000,38,2026084701,3,0.5,0.2,1983,1215,balance,159,ZLZ,0.389937106918239,0.41999508027843635,-0.030057973360197332,0.007632716023648345,0.0015378376881878691,0.0015056086048510942,0.9790425975482806,0.19463630650460306,1.0,0.15210172195761906,1.0,0.35916796656337713,0.0
main,kink,2000,38,2026084701,3,0.5,0.2,1983,1215,inference,96,LOO,0.375,0.41999508027843635,-0.04499508027843635,0.0072104217175185115,0.0025464428306409747,0.0024671052631578946,0.9688437664775259,0.1428873233777352,1.0,0.19470267871540747,1.0,0.509344795931844,0.0
main,kink,2000,38,2026084701,3,0.5,0.2,1983,1215,inference,96,ZLZ,0.3958333333333333,0.41999508027843635,-0.024161746945103035,0.007826867029696205,0.0025473362278213892,0.0025173611111111113,0.9882327600169554,0.15507608185715177,1.0,0.1966757640905472,1.0,0.5123250294223336,0.0
main,kink,2000,39,2026084701,0,0.25,0.75,1639,116,balance,159,LOO,0.5471698113207547,0.5250012060048439,0.022168605315910805,-0.002092012758819206,0.001568132259432477,0.001568196258860534,1.0000408125192706,0.052829072292817525,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,kink,2000,39,2026084701,0,0.25,0.75,1639,116,balance,159,ZLZ,0.5408805031446541,0.5250012060048439,0.015879297139810178,-0.0015756428518499677,0.0015679758088898135,0.0015717011674850627,1.0023759031064943,0.03979129785387773,1.0,0.15540431542696292,1.0,0.3641563465832302,0.0
main,kink,2000,39,2026084701,0,0.25,0.75,1639,116,inference,96,LOO,0.53125,0.5250012060048439,0.006248793995156099,-0.004155728570907069,0.002598236940015409,0.002621299342105263,1.008876173583198,0.08152818942096583,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,kink,2000,39,2026084701,0,0.25,0.75,1639,116,inference,96,ZLZ,0.5208333333333334,0.5250012060048439,-0.004167872671510531,-0.00404707071709931,0.002598237177137052,0.0026270102339181287,1.011074068616315,0.0793965070956619,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,kink,2000,39,2026084701,1,0.5,0.8,1170,101,balance,159,LOO,0.5911949685534591,0.5698953410403735,0.02129962751308556,-0.01620379581694109,0.0015533946220239075,0.001529642263990719,0.9847093856921935,0.4111268714439694,1.0,0.15331089677532606,1.0,0.3609943565072651,0.0
main,kink,2000,39,2026084701,1,0.5,0.8,1170,101,balance,159,ZLZ,0.5786163522012578,0.5698953410403735,0.008721011160884307,-0.015879306745862465,0.0015532173300324191,0.0015431611972567588,0.9935256112707355,0.4029168448499785,1.0,0.15398688506434421,1.0,0.36201539845683994,0.0
main,kink,2000,39,2026084701,1,0.5,0.8,1170,101,inference,96,LOO,0.625,0.5698953410403735,0.05510465895962646,-0.01517990384883583,0.002571653693214839,0.0024671052631578946,0.9593458363648304,0.29933863803113514,1.0,0.19470267871540736,1.0,0.509344795931844,0.0
main,kink,2000,39,2026084701,1,0.5,0.8,1170,101,inference,96,ZLZ,0.6145833333333334,0.5698953410403735,0.04468799229295983,-0.01524440627133783,0.002571813477829985,0.0024933753654970765,0.9695008549379359,0.30060124879327665,1.0,0.19573654529586637,1.0,0.5109063927317612,0.0
main,kink,2000,39,2026084701,2,0.75,0.25,116,1639,balance,159,LOO,0.5345911949685535,0.5250012060048439,0.00958998896370955,0.016935586175713002,0.0015598381115279033,0.0015747053748775156,1.0095312861249746,0.4288056207759218,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,kink,2000,39,2026084701,2,0.75,0.25,116,1639,balance,159,ZLZ,0.5408805031446541,0.5250012060048439,0.015879297139810178,0.01703763041312023,0.0015597994584691055,0.001571701167485063,1.0076302815412173,0.43139470530380564,1.0,0.15540431542696292,1.0,0.36415634658323026,0.0
main,kink,2000,39,2026084701,2,0.75,0.25,116,1639,inference,96,LOO,0.5,0.5250012060048439,-0.0250012060048439,0.018819167034599737,0.0025828072216374826,0.002631578947368421,1.0188832233866907,0.37030058739093125,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,kink,2000,39,2026084701,2,0.75,0.25,116,1639,inference,96,ZLZ,0.5104166666666666,0.5250012060048439,-0.014584539338177271,0.01890232224153232,0.002582731353693499,0.002630436769005848,1.0184709165527908,0.3719422768027973,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,kink,2000,39,2026084701,3,0.5,0.2,1170,389,balance,159,LOO,0.3522012578616352,0.4199448676736125,-0.0677436098119773,-0.01625418150501412,0.0015131995903076804,0.0014440223533058044,0.954284129175709,0.417846720135795,1.0,0.14895841575937985,1.0,0.35442018092729316,0.0
main,kink,2000,39,2026084701,3,0.5,0.2,1170,389,balance,159,ZLZ,0.36477987421383645,0.4199448676736125,-0.055164993459776046,-0.015879306745862243,0.0015136847222386998,0.001466553908749203,0.968863520390302,0.4081443833990182,1.0,0.150116041098719,1.0,0.35616870830943614,0.0
main,kink,2000,39,2026084701,3,0.5,0.2,1170,389,inference,96,LOO,0.3229166666666667,0.4199448676736125,-0.09702820100694581,-0.01464906773256841,0.0025095412369244997,0.0023014894005847952,0.9170956694082155,0.2924238689718733,0.0,0.18805400031491482,1.0,0.4993023445071355,0.0
main,kink,2000,39,2026084701,3,0.5,0.2,1170,389,inference,96,ZLZ,0.3020833333333333,0.4199448676736125,-0.11786153434027918,-0.01524440627133783,0.0025083210050611316,0.002219252558479532,0.8847561990676888,0.3043819934080729,0.0,0.18466366525247135,1.0,0.4941814357900661,0.0
main,kink,2000,40,2026084701,0,0.25,0.75,907,1025,balance,159,LOO,0.4968553459119497,0.5250047963710911,-0.028149450459141412,-0.007561172534474414,0.0015697481315806636,0.0015822158933586484,1.007942523725402,0.19084208852394327,1.0,0.1559232785671853,1.0,0.36494021095641305,0.0
main,kink,2000,40,2026084701,0,0.25,0.75,907,1025,balance,159,ZLZ,0.5031446540880503,0.5250047963710911,-0.021860142283040784,-0.007501258725533644,0.001569709457603882,0.0015822158933586489,1.0079673570762946,0.18933221139990414,1.0,0.15592327856718535,1.0,0.3649402109564132,0.0
main,kink,2000,40,2026084701,0,0.25,0.75,907,1025,inference,96,LOO,0.4895833333333333,0.5250047963710911,-0.03542146303775778,-0.007979383958399588,0.002600085142104587,0.0026304367690058485,1.0116733203885369,0.15648603207029627,1.0,0.20104441826199182,1.0,0.5189236336358916,0.0
main,kink,2000,40,2026084701,0,0.25,0.75,907,1025,inference,96,ZLZ,0.46875,0.5250047963710911,-0.0562547963710911,-0.00759489129136226,0.00259993625025443,0.002621299342105263,1.0082167752569866,0.1489498987580377,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,kink,2000,40,2026084701,1,0.5,0.8,578,554,balance,159,LOO,0.4779874213836478,0.5699857113032682,-0.09199828991962045,0.0016655690055098482,0.0015387312742628167,0.0015792116859661952,1.0263076551315122,0.0424601222348836,0.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,kink,2000,40,2026084701,1,0.5,0.8,578,554,balance,159,ZLZ,0.5031446540880503,0.5699857113032682,-0.06684105721521794,0.0020934147538048675,0.001538360120509367,0.0015822158933586484,1.0285081316556492,0.05337357266495712,1.0,0.1559232785671853,1.0,0.36494021095641305,0.0
main,kink,2000,40,2026084701,1,0.5,0.8,578,554,inference,96,LOO,0.4479166666666667,0.5699857113032682,-0.12206904463660156,0.0039919114849711335,0.0025448448347587947,0.0026030244883040927,1.0228617685253931,0.07913165503932455,0.0,0.1999941137241651,1.0,0.5173372082341916,0.0
main,kink,2000,40,2026084701,1,0.5,0.8,578,554,inference,96,ZLZ,0.4791666666666667,0.5699857113032682,-0.09081904463660156,0.004780912995858144,0.002543654390475562,0.0026270102339181287,1.0327701136422793,0.09479420506146324,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,kink,2000,40,2026084701,2,0.75,0.25,1025,907,balance,159,LOO,0.4716981132075472,0.5250047963710911,-0.05330668316354392,-0.0007912840901154183,0.0015671384309328394,0.0015772088810378938,1.0064260118355084,0.019988433204787995,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,kink,2000,40,2026084701,2,0.75,0.25,1025,907,balance,159,ZLZ,0.4716981132075472,0.5250047963710911,-0.05330668316354392,-0.0007912840901153073,0.0015671384309328391,0.0015772088810378938,1.0064260118355084,0.01998843320478519,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,kink,2000,40,2026084701,2,0.75,0.25,1025,907,inference,96,LOO,0.53125,0.5250047963710911,0.006245203628908902,-0.0021617965522480187,0.0025967380509548913,0.002621299342105263,1.0094585170580992,0.0424229386502451,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,kink,2000,40,2026084701,2,0.75,0.25,1025,907,inference,96,ZLZ,0.53125,0.5250047963710911,0.006245203628908902,-0.0018618044404160594,0.0025967522215721668,0.002621299342105263,1.0094530083883917,0.03653581553003139,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,kink,2000,40,2026084701,3,0.5,0.2,578,1089,balance,159,LOO,0.4591194968553459,0.42005874586468855,0.03906075099065737,0.002063000739135956,0.0015328066330638304,0.0015717011674850627,1.0253747169292244,0.052693336426960315,1.0,0.15540431542696292,1.0,0.3641563465832302,0.0
main,kink,2000,40,2026084701,3,0.5,0.2,578,1089,balance,159,ZLZ,0.46540880503144655,0.42005874586468855,0.045350059166757994,0.0020934147538049785,0.0015329205879105153,0.001574705374877516,1.0272582854562327,0.05346818623848182,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,kink,2000,40,2026084701,3,0.5,0.2,578,1089,inference,96,LOO,0.4479166666666667,0.42005874586468855,0.02785792080197813,0.004647908938889667,0.0025429277915216186,0.002603024488304093,1.0236328758460398,0.09217021419066063,1.0,0.1999941137241651,1.0,0.5173372082341916,0.0
main,kink,2000,40,2026084701,3,0.5,0.2,578,1089,inference,96,ZLZ,0.4479166666666667,0.42005874586468855,0.02785792080197813,0.004780912995858144,0.0025430395074431417,0.0026030244883040927,1.0235879075749248,0.09480566454236912,1.0,0.1999941137241651,1.0,0.5173372082341916,0.0
main,kink,2000,41,2026084701,0,0.25,0.75,57,1617,balance,159,LOO,0.6289308176100629,0.524844439092319,0.10408637851774383,-0.004408464119633693,0.0015690700212984221,0.0014770686346227892,0.9413656590038596,0.11129256401145454,0.0,0.1506532221393535,1.0,0.35698008978736206,0.0
main,kink,2000,41,2026084701,0,0.25,0.75,57,1617,balance,159,ZLZ,0.6289308176100629,0.524844439092319,0.10408637851774383,-0.004621727068988002,0.0015691501517419452,0.0014770686346227892,0.94131758709201,0.11667345094671998,0.0,0.1506532221393535,1.0,0.35698008978736206,0.0
main,kink,2000,41,2026084701,0,0.25,0.75,57,1617,inference,96,LOO,0.5729166666666666,0.524844439092319,0.04807222757434759,-0.004933541501429661,0.0025990148470715446,0.0025756122076023395,0.9909955729973708,0.09677304481139255,1.0,0.1989382641281609,1.0,0.5157424073367853,0.0
main,kink,2000,41,2026084701,0,0.25,0.75,57,1617,inference,96,ZLZ,0.5729166666666666,0.524844439092319,0.04807222757434759,-0.004667745398618028,0.002598884347585622,0.0025756122076023395,0.9910453345086702,0.0915616652681098,1.0,0.1989382641281609,1.0,0.5157424073367853,0.0
main,kink,2000,41,2026084701,1,0.5,0.8,554,1262,balance,159,LOO,0.559748427672956,0.5703320903917268,-0.01058366271877087,0.0012894679923730612,0.0015388348577781994,0.0015596843379152509,1.0135488743523489,0.03287112430489034,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,kink,2000,41,2026084701,1,0.5,0.8,554,1262,balance,159,ZLZ,0.5534591194968553,0.5703320903917268,-0.016872970894871497,0.0005082071472507499,0.0015396117456877483,0.0015641906490039298,1.0159643516523071,0.012951950044881361,1.0,0.15503256388079784,1.0,0.3635948369689064,0.0
main,kink,2000,41,2026084701,1,0.5,0.8,554,1262,inference,96,LOO,0.5729166666666666,0.5703320903917268,0.0025845762749397982,0.0011641015926676657,0.0025491848161335096,0.0025756122076023395,1.010366997050027,0.023056332253224326,1.0,0.1989382641281609,1.0,0.5157424073367853,0.0
main,kink,2000,41,2026084701,1,0.5,0.8,554,1262,inference,96,ZLZ,0.5729166666666666,0.5703320903917268,0.0025845762749397982,0.0014702445830140354,0.002548782149462409,0.0025756122076023395,1.0105266188189483,0.02912213625733305,1.0,0.1989382641281609,1.0,0.5157424073367853,0.0
main,kink,2000,41,2026084701,2,0.75,0.25,1617,57,balance,159,LOO,0.5660377358490566,0.524844439092319,0.04119329675673755,-0.011958346794457952,0.0015698313605544837,0.0015546773255944951,0.9903467115380878,0.30181765710567904,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,kink,2000,41,2026084701,2,0.75,0.25,1617,57,balance,159,ZLZ,0.559748427672956,0.524844439092319,0.034903988580636924,-0.01200506291349801,0.0015698194307020583,0.0015596843379152507,0.9935437843432254,0.30299788022609353,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,kink,2000,41,2026084701,2,0.75,0.25,1617,57,inference,96,LOO,0.53125,0.524844439092319,0.006405560907680963,-0.013181423567207973,0.002600508660638068,0.002621299342105263,1.0079948518464437,0.2584837010900419,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,kink,2000,41,2026084701,2,0.75,0.25,1617,57,inference,96,ZLZ,0.5208333333333334,0.524844439092319,-0.004011105758985667,-0.013645464131477048,0.0026005220689010646,0.0026270102339181287,1.0101857105286007,0.2675827053791564,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,kink,2000,41,2026084701,3,0.5,0.2,554,1596,balance,159,LOO,0.36477987421383645,0.42032079659211663,-0.05554092237828018,0.00024706936158852555,0.0015315308576268403,0.001466553908749203,0.9575738558880091,0.006313294045043303,1.0,0.150116041098719,1.0,0.35616870830943614,0.0
main,kink,2000,41,2026084701,3,0.5,0.2,554,1596,balance,159,ZLZ,0.37735849056603776,0.42032079659211663,-0.04296230602607887,0.0005082071472508054,0.001531752004219256,0.0014870826592642994,0.9708377434258852,0.012985137115819561,1.0,0.15116304837535022,1.0,0.35775015338521343,0.0
main,kink,2000,41,2026084701,3,0.5,0.2,554,1596,inference,96,LOO,0.3333333333333333,0.42032079659211663,-0.08698746325878332,-0.00015748469232390594,0.002536252184903493,0.0023391812865497085,0.922298382027305,0.003127102589695475,1.0,0.1895876429139728,1.0,0.5016188246218545,0.0
main,kink,2000,41,2026084701,3,0.5,0.2,554,1596,inference,96,ZLZ,0.3541666666666667,0.42032079659211663,-0.06615412992544994,0.0014702445830140354,0.002538771045997355,0.002407711988304093,0.9483769684943073,0.02917949823839703,1.0,0.19234475771553272,1.0,0.5057832900688461,0.0
main,kink,2000,42,2026084701,0,0.25,0.75,693,60,balance,159,LOO,0.5408805031446541,0.5249631816942271,0.015917321450427013,0.004725918068207768,0.001566039586159196,0.001571701167485063,1.0036152223583008,0.11942213198969859,1.0,0.15540431542696292,1.0,0.36415634658323026,0.0
main,kink,2000,42,2026084701,0,0.25,0.75,693,60,balance,159,ZLZ,0.5157232704402516,0.5249631816942271,-0.009239911253975497,0.005253461747705024,0.0015658218466745725,0.001580713789662422,1.009510624097803,0.13276218771204332,1.0,0.1558492467776671,1.0,0.36482839013950236,0.0
main,kink,2000,42,2026084701,0,0.25,0.75,693,60,inference,96,LOO,0.5,0.5249631816942271,-0.024963181694227066,0.004730147129677564,0.002593773724181762,0.002631578947368421,1.0145753744184394,0.09287709141061624,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,kink,2000,42,2026084701,0,0.25,0.75,693,60,inference,96,ZLZ,0.4791666666666667,0.5249631816942271,-0.04579651502756038,0.004860447971377302,0.0025937820101707195,0.0026270102339181287,1.0128107233441803,0.09543541397488799,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,kink,2000,42,2026084701,1,0.5,0.8,1886,1364,balance,159,LOO,0.5031446540880503,0.5700400854131756,-0.06689543132512532,-0.006825825883659431,0.0015463973935986102,0.0015822158933586484,1.023162545351092,0.17357798854864984,1.0,0.1559232785671853,1.0,0.36494021095641305,0.0
main,kink,2000,42,2026084701,1,0.5,0.8,1886,1364,balance,159,ZLZ,0.5157232704402516,0.5700400854131756,-0.054316814972924066,-0.0063722615876929956,0.0015460423048001637,0.0015807137896624223,1.022425961278427,0.16206263988694572,1.0,0.15584924677766715,1.0,0.3648283901395024,0.0
main,kink,2000,42,2026084701,1,0.5,0.8,1886,1364,inference,96,LOO,0.4791666666666667,0.5700400854131756,-0.09087341874650895,-0.007591790650571362,0.0025624223920944944,0.0026270102339181287,1.025205774825766,0.14997499743221404,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,kink,2000,42,2026084701,1,0.5,0.8,1886,1364,inference,96,ZLZ,0.5,0.5700400854131756,-0.07004008541317563,-0.007027259933538366,0.0025615848423978993,0.002631578947368421,1.0273245312089683,0.13884544787002226,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,kink,2000,42,2026084701,2,0.75,0.25,60,693,balance,159,LOO,0.5220125786163522,0.5249631816942271,-0.0029506030778748693,-0.020545899973221093,0.0015706288121643268,0.0015792116859661952,1.0054646099290903,0.5184279282905409,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,kink,2000,42,2026084701,2,0.75,0.25,60,693,balance,159,ZLZ,0.5220125786163522,0.5249631816942271,-0.0029506030778748693,-0.02010382508752251,0.0015705393386817076,0.0015792116859661952,1.005521891156045,0.5072876477223831,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,kink,2000,42,2026084701,2,0.75,0.25,60,693,inference,96,LOO,0.5,0.5249631816942271,-0.024963181694227066,-0.01934768936057063,0.00260172051791683,0.002631578947368421,1.0114764169502335,0.379313923726395,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,kink,2000,42,2026084701,2,0.75,0.25,60,693,inference,96,ZLZ,0.5,0.5249631816942271,-0.024963181694227066,-0.019340903962962175,0.0026017176732646354,0.002631578947368421,1.011477522872924,0.3791811024320302,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,kink,2000,42,2026084701,3,0.5,0.2,1886,1116,balance,159,LOO,0.36477987421383645,0.41992751704629816,-0.05514764283246171,-0.006447547189721847,0.0015244457603468219,0.001466553908749203,0.9620243283798775,0.16513477575322266,1.0,0.150116041098719,1.0,0.35616870830943614,0.0
main,kink,2000,42,2026084701,3,0.5,0.2,1886,1116,balance,159,ZLZ,0.3584905660377358,0.41992751704629816,-0.061436951008562335,-0.0063722615876929956,0.0015245385182079984,0.0014555384816435416,0.9547403783240832,0.16320159352890887,1.0,0.14955121048215314,1.0,0.35531556371612416,0.0
main,kink,2000,42,2026084701,3,0.5,0.2,1886,1116,inference,96,LOO,0.3541666666666667,0.41992751704629816,-0.06576085037963147,-0.00694016539856851,0.002524094241494251,0.002407711988304093,0.9538914786631499,0.1381392321709798,1.0,0.19234475771553272,1.0,0.5057832900688461,0.0
main,kink,2000,42,2026084701,3,0.5,0.2,1886,1116,inference,96,ZLZ,0.3958333333333333,0.41992751704629816,-0.024094183712964845,-0.00702725993353831,0.002523920789938565,0.0025173611111111113,0.9974009965551996,0.13987759531392194,1.0,0.1966757640905472,1.0,0.5123250294223336,0.0
main,kink,2000,43,2026084701,0,0.25,0.75,1519,1736,balance,159,LOO,0.5471698113207547,0.5250561886002805,0.022113622720474235,0.006783778614092184,0.0015652960540267474,0.001568196258860534,1.0018528155273412,0.17146418567429822,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,kink,2000,43,2026084701,0,0.25,0.75,1519,1736,balance,159,ZLZ,0.5471698113207547,0.5250561886002805,0.022113622720474235,0.0066478947665115085,0.0015653645544284485,0.001568196258860534,1.0018089744169014,0.16802596114294996,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,kink,2000,43,2026084701,0,0.25,0.75,1519,1736,inference,96,LOO,0.5520833333333334,0.5250561886002805,0.0270271447330529,0.006992164738156226,0.0025922545714796175,0.0026030244883040936,1.004154652456965,0.13733234231871264,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,kink,2000,43,2026084701,0,0.25,0.75,1519,1736,inference,96,ZLZ,0.5208333333333334,0.5250561886002805,-0.004222855266947101,0.0058333629255119535,0.002593112831491366,0.0026270102339181287,1.0130720892724392,0.11455348077375915,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,kink,2000,43,2026084701,1,0.5,0.8,1348,1112,balance,159,LOO,0.6037735849056604,0.5700885684397794,0.03368501646588096,-0.000986625449119094,0.0015412537459716855,0.0015141205257963772,0.9823953581645947,0.02513131657519538,1.0,0.15253106764740765,1.0,0.35981646886329166,0.0
main,kink,2000,43,2026084701,1,0.5,0.8,1348,1112,balance,159,ZLZ,0.610062893081761,0.5700885684397794,0.039974324641981585,-0.0008147934817386293,0.0015411252672056204,0.0015056086048510942,0.9769540717355668,0.020755278994729846,1.0,0.15210172195761906,1.0,0.35916796656337713,0.0
main,kink,2000,43,2026084701,1,0.5,0.8,1348,1112,inference,96,LOO,0.6354166666666666,0.5700885684397794,0.06532809822688723,-0.001298970655907894,0.0025532254892863173,0.0024385508040935676,0.955086346398334,0.025707198715975155,1.0,0.1935726478208737,1.0,0.5076379483926494,0.0
main,kink,2000,43,2026084701,1,0.5,0.8,1348,1112,inference,96,ZLZ,0.65625,0.5700885684397794,0.0861614315602206,-0.0007215155108400984,0.0025523459112158538,0.0023745888157894737,0.9303554057288017,0.014281568442877857,1.0,0.19101712124242787,1.0,0.5037779705169423,0.0
main,kink,2000,43,2026084701,2,0.75,0.25,1736,1519,balance,159,LOO,0.46540880503144655,0.5250561886002805,-0.05964738356883392,-8.806968138308502e-05,0.0015670700912076435,0.0015747053748775156,1.004872330671558,0.0022247551165599415,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,kink,2000,43,2026084701,2,0.75,0.25,1736,1519,balance,159,ZLZ,0.4716981132075472,0.5250561886002805,-0.053358075392733295,0.0001325688671304226,0.001567029325085545,0.0015772088810378938,1.006496085165345,0.003348906196989938,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,kink,2000,43,2026084701,2,0.75,0.25,1736,1519,inference,96,LOO,0.46875,0.5250561886002805,-0.05630618860028047,-0.0017977157191482185,0.002596921142137084,0.002621299342105263,1.0093873470289967,0.035276999168480254,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,kink,2000,43,2026084701,2,0.75,0.25,1736,1519,inference,96,ZLZ,0.4583333333333333,0.5250561886002805,-0.06672285526694716,-0.001650264516683153,0.0025968162225537706,0.002613304093567252,1.0063492637138822,0.03238418366914495,1.0,0.2003886230442236,1.0,0.5179330921745231,0.0
main,kink,2000,43,2026084701,3,0.5,0.2,1348,246,balance,159,LOO,0.4088050314465409,0.4199853783543208,-0.011180346907779914,-0.0006087125778606595,0.0015303946602014558,0.001529642263990719,0.999508364587055,0.015560034473730175,1.0,0.15331089677532617,1.0,0.3609943565072651,0.0
main,kink,2000,43,2026084701,3,0.5,0.2,1348,246,balance,159,ZLZ,0.4025157232704403,0.4199853783543208,-0.017469655083880542,-0.0008147934817386848,0.0015302162203320157,0.001522131745509586,0.9947167761555452,0.02082913071512315,1.0,0.15293405663940707,1.0,0.3604251608668852,0.0
main,kink,2000,43,2026084701,3,0.5,0.2,1348,246,inference,96,LOO,0.40625,0.4199853783543208,-0.013735378354320815,-0.0011210945297673303,0.002533923211415285,0.0025390625,1.002028194288431,0.022271296952988698,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,kink,2000,43,2026084701,3,0.5,0.2,1348,246,inference,96,ZLZ,0.4375,0.4199853783543208,0.017514621645679185,-0.0007215155108400428,0.0025345694965188737,0.0025904605263157893,1.022051488378472,0.014331563421157541,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,kink,2000,44,2026084701,0,0.25,0.75,130,136,balance,159,LOO,0.5849056603773585,0.5251417294792462,0.05976393089811227,0.0017438189903659085,0.0015670628881231817,0.001536652081239776,0.9805937546515268,0.04405124529299122,1.0,0.1536617804376419,1.0,0.3615243463672453,0.0
main,kink,2000,44,2026084701,0,0.25,0.75,130,136,balance,159,ZLZ,0.5849056603773585,0.5251417294792462,0.05976393089811227,0.0016030227379091322,0.0015671167652087084,0.001536652081239776,0.9805600420815643,0.04049384388628378,1.0,0.1536617804376419,1.0,0.3615243463672453,0.0
main,kink,2000,44,2026084701,0,0.25,0.75,130,136,inference,96,LOO,0.59375,0.5251417294792462,0.0686082705207538,0.0020581449559101683,0.0025954337176518267,0.0025390625,0.9782806175058758,0.04039903467419518,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,kink,2000,44,2026084701,0,0.25,0.75,130,136,inference,96,ZLZ,0.5520833333333334,0.5251417294792462,0.02694160385408717,0.001525557836260183,0.0025956449552005548,0.0026030244883040936,1.0028430441107723,0.029943739327755788,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,kink,2000,44,2026084701,1,0.5,0.8,371,1332,balance,159,LOO,0.5723270440251572,0.570010721284949,0.00231632274020821,-0.012799773017064031,0.0015511042780131296,0.001549169612041664,0.9987527170165865,0.3249988097026288,1.0,0.1542863736164506,1.0,0.3624677589194188,0.0
main,kink,2000,44,2026084701,1,0.5,0.8,371,1332,balance,159,ZLZ,0.5849056603773585,0.570010721284949,0.014894939092409465,-0.01312984666737893,0.0015513566946901915,0.0015366520812397763,0.9905214490640711,0.33335258118669486,1.0,0.1536617804376419,1.0,0.3615243463672453,0.0
main,kink,2000,44,2026084701,1,0.5,0.8,371,1332,inference,96,LOO,0.6041666666666666,0.570010721284949,0.03415594538171762,-0.012796473549209542,0.0025690588459849773,0.0025173611111111113,0.9798767805748548,0.25246621971686295,1.0,0.1966757640905472,1.0,0.5123250294223336,0.0
main,kink,2000,44,2026084701,1,0.5,0.8,371,1332,inference,96,ZLZ,0.59375,0.570010721284949,0.023739278715050993,-0.012782099206457675,0.0025689778362390915,0.0025390625,0.9883551598549848,0.252186599261681,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,kink,2000,44,2026084701,2,0.75,0.25,136,130,balance,159,LOO,0.4968553459119497,0.5251417294792462,-0.028286383567296514,0.016459973266754635,0.001560203778871034,0.0015822158933586489,1.0141084868436498,0.41671435642502047,1.0,0.15592327856718535,1.0,0.3649402109564132,0.0
main,kink,2000,44,2026084701,2,0.75,0.25,136,130,balance,159,ZLZ,0.4968553459119497,0.5251417294792462,-0.028286383567296514,0.016302189556494096,0.0015601953863694149,0.001582215893358649,1.0141139418701115,0.41272088298225257,1.0,0.15592327856718535,1.0,0.3649402109564132,0.0
main,kink,2000,44,2026084701,2,0.75,0.25,136,130,inference,96,LOO,0.4479166666666667,0.5251417294792462,-0.07722506281257951,0.015270692571651145,0.002585819445791639,0.0026030244883040927,1.006653613244519,0.3003029756093504,1.0,0.1999941137241651,1.0,0.5173372082341916,0.0
main,kink,2000,44,2026084701,2,0.75,0.25,136,130,inference,96,ZLZ,0.4583333333333333,0.5251417294792462,-0.06680839614591289,0.015108686792598691,0.002585878175094052,0.0026133040935672515,1.0106060365632663,0.2971137069618195,1.0,0.2003886230442236,1.0,0.5179330921745231,0.0
main,kink,2000,44,2026084701,3,0.5,0.2,371,251,balance,159,LOO,0.37735849056603776,0.41997638576042096,-0.04261789519438319,-0.012795572193288807,0.001517467669960444,0.0014870826592642996,0.9799765021043667,0.328473235169017,1.0,0.15116304837535022,1.0,0.35775015338521343,0.0
main,kink,2000,44,2026084701,3,0.5,0.2,371,251,balance,159,ZLZ,0.389937106918239,0.41997638576042096,-0.030039278842181938,-0.01312984666737893,0.0015171294407173336,0.0015056086048510942,0.9924061615594303,0.33709191499293506,1.0,0.15210172195761906,1.0,0.35916796656337713,0.0
main,kink,2000,44,2026084701,3,0.5,0.2,371,251,inference,96,LOO,0.40625,0.41997638576042096,-0.013726385760420956,-0.012850802228313696,0.0025133397134281662,0.0025390625,1.0102345044859646,0.25633307247357856,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,kink,2000,44,2026084701,3,0.5,0.2,371,251,inference,96,ZLZ,0.40625,0.41997638576042096,-0.013726385760420956,-0.012782099206457731,0.0025133759064138294,0.0025390625,1.0102199569593318,0.25496082758852434,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,kink,2000,45,2026084701,0,0.25,0.75,1934,1491,balance,159,LOO,0.42138364779874216,0.5247561260786856,-0.10337247827994345,0.00469988338509264,0.001566132184958738,0.0015431611972567588,0.9853326635372196,0.11876073449364881,0.0,0.1539868850643441,1.0,0.36201539845683994,0.0
main,kink,2000,45,2026084701,0,0.25,0.75,1934,1491,balance,159,ZLZ,0.4025157232704403,0.5247561260786856,-0.12224040280824533,0.00452145900480061,0.0015662120053593761,0.001522131745509586,0.9718554961276296,0.1142492409091347,0.0,0.15293405663940707,1.0,0.3604251608668852,0.0
main,kink,2000,45,2026084701,0,0.25,0.75,1934,1491,inference,96,LOO,0.4375,0.5247561260786856,-0.0872561260786856,0.005743932881012936,0.0025933369204476763,0.0025904605263157893,0.9988908521259974,0.11279241227599644,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,kink,2000,45,2026084701,0,0.25,0.75,1934,1491,inference,96,ZLZ,0.4270833333333333,0.5247561260786856,-0.09767279274535229,0.006246431087818749,0.002593043454981847,0.00257561220760234,0.9932776879053,0.12266680554960178,1.0,0.19893826412816085,1.0,0.5157424073367856,0.0
main,kink,2000,45,2026084701,1,0.5,0.8,1522,1618,balance,159,LOO,0.5283018867924528,0.5705468027812328,-0.042244915988779996,-0.007515999969133547,0.0015466673345273891,0.0015772088810378938,1.0197466810274602,0.19111215644894095,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,kink,2000,45,2026084701,1,0.5,0.8,1522,1618,balance,159,ZLZ,0.5534591194968553,0.5705468027812328,-0.017087683284377486,-0.00718547030462946,0.0015464146310759448,0.0015641906490039298,1.0114949881944773,0.18272258217056972,1.0,0.15503256388079784,1.0,0.3635948369689064,0.0
main,kink,2000,45,2026084701,1,0.5,0.8,1522,1618,inference,96,LOO,0.5625,0.5705468027812328,-0.00804680278123282,-0.007510254892710511,0.0025617937562701218,0.0025904605263157893,1.0111901162907841,0.14838246977394057,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,kink,2000,45,2026084701,1,0.5,0.8,1522,1618,inference,96,ZLZ,0.5833333333333334,0.5705468027812328,0.01278653055210055,-0.007348721774453781,0.0025615380932477987,0.002558479532163743,0.998805966972688,0.14519825457434266,1.0,0.19827550293867158,1.0,0.5147413441704372,0.0
main,kink,2000,45,2026084701,2,0.75,0.25,1491,1934,balance,159,LOO,0.5345911949685535,0.5247561260786856,0.009835068889867848,0.005844301361967563,0.0015648665008284614,0.001574705374877516,1.0062873568089328,0.14773859189991934,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,kink,2000,45,2026084701,2,0.75,0.25,1491,1934,balance,159,ZLZ,0.5283018867924528,0.5247561260786856,0.003545760713767221,0.005887172585770095,0.0015648490674161283,0.0015772088810378938,1.007898406229154,0.14882316620321331,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,kink,2000,45,2026084701,2,0.75,0.25,1491,1934,inference,96,LOO,0.5,0.5247561260786856,-0.024756126078685603,0.008145632093701782,0.0025909137054156684,0.002631578947368421,1.015695328589197,0.16002886190906906,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,kink,2000,45,2026084701,2,0.75,0.25,1491,1934,inference,96,ZLZ,0.4895833333333333,0.5247561260786856,-0.03517279274535229,0.008261938785446343,0.002590821901601945,0.0026304367690058485,1.015290463377436,0.16231669565347434,1.0,0.20104441826199182,1.0,0.5189236336358916,0.0
main,kink,2000,45,2026084701,3,0.5,0.2,1522,433,balance,159,LOO,0.42138364779874216,0.4203889811663167,0.0009946666324254783,-0.007522804740690392,0.0015239308083531032,0.0015431611972567584,1.012618938339095,0.19270685559543171,1.0,0.1539868850643441,1.0,0.3620153984568398,0.0
main,kink,2000,45,2026084701,3,0.5,0.2,1522,433,balance,159,ZLZ,0.4276729559748428,0.4203889811663167,0.007283974808526106,-0.007185470304629404,0.0015242827312424443,0.001549169612041664,1.0163269453160664,0.1840443265413392,1.0,0.1542863736164506,1.0,0.3624677589194188,0.0
main,kink,2000,45,2026084701,3,0.5,0.2,1522,433,inference,96,LOO,0.4375,0.4203889811663167,0.017111018833683322,-0.007987736083230834,0.002523166407661411,0.0025904605263157893,1.0266705035585622,0.1590196379111108,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,kink,2000,45,2026084701,3,0.5,0.2,1522,433,inference,96,ZLZ,0.4166666666666667,0.4203889811663167,-0.0037223144996499924,-0.007348721774453781,0.002524371436542642,0.002558479532163742,1.0135115201857197,0.14626323554892964,1.0,0.19827550293867152,1.0,0.5147413441704373,0.0
main,kink,2000,46,2026084701,0,0.25,0.75,223,369,balance,159,LOO,0.5283018867924528,0.5249808801133136,0.00332100667913926,0.0002566081814256993,0.0015677111486937392,0.0015772088810378938,1.006058343306462,0.006480932159973628,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,kink,2000,46,2026084701,0,0.25,0.75,223,369,balance,159,ZLZ,0.5094339622641509,0.5249808801133136,-0.015546917849162623,0.00012350838826324928,0.0015677408103974058,0.0015817151921265731,1.008913706676823,0.0031193156382408015,1.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,kink,2000,46,2026084701,0,0.25,0.75,223,369,inference,96,LOO,0.5104166666666666,0.5249808801133136,-0.014564213446646934,0.00019569477044856232,0.0025966414071186485,0.002630436769005848,1.0130150284881656,0.0038403714378367104,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,kink,2000,46,2026084701,0,0.25,0.75,223,369,inference,96,ZLZ,0.4791666666666667,0.5249808801133136,-0.04581421344664688,0.0002830495983766612,0.002596592127005865,0.0026270102339181287,1.011714626489043,0.005554700852062972,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,kink,2000,46,2026084701,1,0.5,0.8,434,1186,balance,159,LOO,0.610062893081761,0.569951796225401,0.04011109685635994,-0.01794665598633971,0.0015545068934229847,0.0015056086048510942,0.9685441802935865,0.4551842347538752,1.0,0.15210172195761906,1.0,0.35916796656337713,0.0
main,kink,2000,46,2026084701,1,0.5,0.8,434,1186,balance,159,ZLZ,0.6163522012578616,0.569951796225401,0.04640040503246057,-0.018458860833623802,0.0015548019464231772,0.0014965959826737344,0.9625637439653676,0.4681309529328651,1.0,0.15164579570377024,1.0,0.35847931582984405,0.0
main,kink,2000,46,2026084701,1,0.5,0.8,434,1186,inference,96,LOO,0.5625,0.569951796225401,-0.007451796225401042,-0.01676071736931195,0.002573382957925277,0.0025904605263157893,1.006636232799288,0.3304002692007292,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,kink,2000,46,2026084701,1,0.5,0.8,434,1186,inference,96,ZLZ,0.5729166666666666,0.569951796225401,0.002964870441265588,-0.01728958777756895,0.002573841363626069,0.0025756122076023395,1.0006880159753808,0.34079542096987897,1.0,0.1989382641281609,1.0,0.5157424073367853,0.0
main,kink,2000,46,2026084701,2,0.75,0.25,369,223,balance,159,LOO,0.5849056603773585,0.5249808801133136,0.05992478026404491,-0.01651464929521973,0.0015704790555737056,0.001536652081239776,0.9784607287732517,0.4167285750453939,1.0,0.1536617804376419,1.0,0.3615243463672453,0.0
main,kink,2000,46,2026084701,2,0.75,0.25,369,223,balance,159,ZLZ,0.5849056603773585,0.5249808801133136,0.05992478026404491,-0.016292351562581686,0.0015704265999073022,0.001536652081239776,0.9784934114911708,0.4111260082088048,1.0,0.1536617804376419,1.0,0.3615243463672453,0.0
main,kink,2000,46,2026084701,2,0.75,0.25,369,223,inference,96,LOO,0.5625,0.5249808801133136,0.037519119886686436,-0.017185372743324545,0.0026021173339745647,0.0025904605263157893,0.9955202605560564,0.33689573917362486,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,kink,2000,46,2026084701,2,0.75,0.25,369,223,inference,96,ZLZ,0.5625,0.5249808801133136,0.037519119886686436,-0.017445338927134735,0.0026022284417366115,0.0025904605263157893,0.9954777546690063,0.3419847196956817,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,kink,2000,46,2026084701,3,0.5,0.2,434,1978,balance,159,LOO,0.3710691823899371,0.420067412282998,-0.04899822989306091,-0.018105659623426806,0.001511052416794129,0.0014770686346227892,0.9775098588284314,0.4657732971042822,1.0,0.1506532221393534,1.0,0.35698008978736195,0.0
main,kink,2000,46,2026084701,3,0.5,0.2,434,1978,balance,159,ZLZ,0.3710691823899371,0.420067412282998,-0.04899822989306091,-0.018458860833623858,0.0015105921681047578,0.0014770686346227892,0.9778076874819043,0.47493183455878646,1.0,0.1506532221393534,1.0,0.35698008978736195,0.0
main,kink,2000,46,2026084701,3,0.5,0.2,434,1978,inference,96,LOO,0.3333333333333333,0.420067412282998,-0.08673407894966467,-0.016959490470627503,0.0025049931739609056,0.002339181286549708,0.9338074494035387,0.338851589221153,1.0,0.18958764291397276,1.0,0.5016188246218545,0.0
main,kink,2000,46,2026084701,3,0.5,0.2,434,1978,inference,96,ZLZ,0.34375,0.420067412282998,-0.07631741228299799,-0.01728958777756895,0.0025042700801959205,0.0023745888157894737,0.9482159430678095,0.34549682160966444,1.0,0.19101712124242776,1.0,0.5037779705169423,0.0
main,kink,2000,47,2026084701,0,0.25,0.75,91,1016,balance,159,LOO,0.5471698113207547,0.5248706345934231,0.022299176727331615,-0.012406323534778885,0.0015708832643407137,0.001568196258860534,0.9982894938528054,0.31301932180406666,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,kink,2000,47,2026084701,0,0.25,0.75,91,1016,balance,159,ZLZ,0.5534591194968553,0.5248706345934231,0.028588484903432243,-0.012106375134058434,0.0015708210203693243,0.0015641906490039298,0.9957790408458912,0.30545748729497635,1.0,0.15503256388079784,1.0,0.3635948369689064,0.0
main,kink,2000,47,2026084701,0,0.25,0.75,91,1016,inference,96,LOO,0.5625,0.5248706345934231,0.03762936540657691,-0.01172491342337112,0.002601617955844879,0.0025904605263157893,0.995711349737565,0.22987295776284167,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,kink,2000,47,2026084701,0,0.25,0.75,91,1016,inference,96,ZLZ,0.5520833333333334,0.5248706345934231,0.02721269873991028,-0.01180785912814597,0.00260165364206477,0.0026030244883040936,1.000526913428121,0.23149756325088053,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,kink,2000,47,2026084701,1,0.5,0.8,1576,1179,balance,159,LOO,0.5408805031446541,0.5699803970166318,-0.029099893871977756,-0.0165814029921153,0.0015536393676020231,0.0015717011674850625,1.0116254777393527,0.42067447928353957,1.0,0.15540431542696292,1.0,0.3641563465832302,0.0
main,kink,2000,47,2026084701,1,0.5,0.8,1576,1179,balance,159,ZLZ,0.5220125786163522,0.5699803970166318,-0.04796781840027964,-0.016931681463900672,0.00155389813498107,0.0015792116859661952,1.0162903541842745,0.4295253661962548,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,kink,2000,47,2026084701,1,0.5,0.8,1576,1179,inference,96,LOO,0.5208333333333334,0.5699803970166318,-0.049147063683298464,-0.015995899481260123,0.0025726401549176787,0.0026270102339181287,1.0211339618937845,0.315369104083773,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,kink,2000,47,2026084701,1,0.5,0.8,1576,1179,inference,96,ZLZ,0.5208333333333334,0.5699803970166318,-0.049147063683298464,-0.015871149419272257,0.002572478745899846,0.0026270102339181287,1.0211980324833385,0.31291939557669407,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,kink,2000,47,2026084701,2,0.75,0.25,1016,91,balance,159,LOO,0.4779874213836478,0.5248706345934231,-0.04688321320977529,-0.00721338235671698,0.001568863573115544,0.0015792116859661954,1.0065959290711948,0.18211527063957728,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,kink,2000,47,2026084701,2,0.75,0.25,1016,91,balance,159,ZLZ,0.4716981132075472,0.5248706345934231,-0.053172521385875915,-0.007078298489566426,0.0015687926121223054,0.0015772088810378938,1.0053648065719807,0.1787088684753249,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,kink,2000,47,2026084701,2,0.75,0.25,1016,91,inference,96,LOO,0.40625,0.5248706345934231,-0.11862063459342309,-0.005847010569656752,0.002598354848579437,0.0025390625,0.9771808116925012,0.11470560726360235,0.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,kink,2000,47,2026084701,2,0.75,0.25,1016,91,inference,96,ZLZ,0.40625,0.5248706345934231,-0.11862063459342309,-0.005857928780107824,0.0025983580086639977,0.0025390625,0.9771796232596578,0.11491972888094774,0.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,kink,2000,47,2026084701,3,0.5,0.2,1576,1245,balance,159,LOO,0.37735849056603776,0.41993922778241227,-0.04258073721637451,-0.017056605355661614,0.001512276246107187,0.0014870826592642994,0.9833406185491973,0.43860849196648705,1.0,0.15116304837535022,1.0,0.35775015338521343,0.0
main,kink,2000,47,2026084701,3,0.5,0.2,1576,1245,balance,159,ZLZ,0.37735849056603776,0.41993922778241227,-0.04258073721637451,-0.01693168146390056,0.0015124304000794283,0.0014870826592642996,0.9832403918793239,0.43537390021127,1.0,0.15116304837535022,1.0,0.35775015338521343,0.0
main,kink,2000,47,2026084701,3,0.5,0.2,1576,1245,inference,96,LOO,0.3333333333333333,0.41993922778241227,-0.08660589444907896,-0.01660032304144754,0.00250565782501352,0.002339181286549708,0.9335597475433768,0.3316314104081791,1.0,0.18958764291397276,1.0,0.5016188246218545,0.0
main,kink,2000,47,2026084701,3,0.5,0.2,1576,1245,inference,96,ZLZ,0.3333333333333333,0.41993922778241227,-0.08660589444907896,-0.015871149419272257,0.0025071128822187184,0.002339181286549708,0.9330179359453509,0.31697239120521925,1.0,0.18958764291397276,1.0,0.5016188246218545,0.0
main,kink,2000,48,2026084701,0,0.25,0.75,1099,994,balance,159,LOO,0.559748427672956,0.5249574154129726,0.03479101225998338,-0.006472874362235204,0.0015695983225741414,0.0015596843379152507,0.9936837441042675,0.16338151337558188,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,kink,2000,48,2026084701,0,0.25,0.75,1099,994,balance,159,ZLZ,0.5534591194968553,0.5249574154129726,0.02850170408388275,-0.007249852270548529,0.0015697916699449436,0.0015641906490039298,0.9964319972845759,0.1829819059837892,1.0,0.15503256388079784,1.0,0.3635948369689064,0.0
main,kink,2000,48,2026084701,0,0.25,0.75,1099,994,inference,96,LOO,0.5833333333333334,0.5249574154129726,0.05837591792036079,-0.0075726732483749615,0.0026000726755399206,0.002558479532163743,0.9840030843108873,0.1485102654388878,1.0,0.19827550293867158,1.0,0.5147413441704372,0.0
main,kink,2000,48,2026084701,0,0.25,0.75,1099,994,inference,96,ZLZ,0.5729166666666666,0.5249574154129726,0.047959251253694046,-0.007571782811203631,0.002600071771703075,0.0025756122076023395,0.990592735028728,0.14849282858281182,1.0,0.1989382641281609,1.0,0.5157424073367853,0.0
main,kink,2000,48,2026084701,1,0.5,0.8,721,321,balance,159,LOO,0.6037735849056604,0.5700221303709452,0.033751454534715175,0.008450412242351213,0.0015319127967508709,0.0015141205257963772,0.988385585007038,0.215904092200416,1.0,0.15253106764740765,1.0,0.35981646886329166,0.0
main,kink,2000,48,2026084701,1,0.5,0.8,721,321,balance,159,ZLZ,0.6163522012578616,0.5700221303709452,0.04633007088691643,0.008691169227363127,0.0015316954935855856,0.0014965959826737346,0.9770845373255713,0.22207107194394377,1.0,0.15164579570377024,1.0,0.35847931582984405,0.0
main,kink,2000,48,2026084701,1,0.5,0.8,721,321,inference,96,LOO,0.625,0.5700221303709452,0.05497786962905482,0.007774055196510643,0.0025385417467187815,0.0024671052631578946,0.971859244129736,0.1542962833158381,1.0,0.19470267871540736,1.0,0.509344795931844,0.0
main,kink,2000,48,2026084701,1,0.5,0.8,721,321,inference,96,ZLZ,0.6458333333333334,0.5700221303709452,0.07581120296238819,0.008124879769672355,0.002537915242769636,0.0024077119883040934,0.9486967680120588,0.1612792094735391,1.0,0.19234475771553283,1.0,0.5057832900688461,0.0
main,kink,2000,48,2026084701,2,0.75,0.25,994,1099,balance,159,LOO,0.5220125786163522,0.5249574154129726,-0.002944836796620387,0.004733923903065929,0.0015654559972150092,0.0015792116859661954,1.0087870171858282,0.11964673177608591,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,kink,2000,48,2026084701,2,0.75,0.25,994,1099,balance,159,ZLZ,0.5220125786163522,0.5249574154129726,-0.002944836796620387,0.004335910810409738,0.0015656307067391383,0.0015792116859661954,1.0086744461312611,0.1095811048566491,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,kink,2000,48,2026084701,2,0.75,0.25,994,1099,inference,96,LOO,0.5520833333333334,0.5249574154129726,0.027125917920360787,0.00332078411665393,0.002594194653436661,0.0026030244883040936,1.0034036901802013,0.06519876406999967,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,kink,2000,48,2026084701,2,0.75,0.25,994,1099,inference,96,ZLZ,0.5520833333333334,0.5249574154129726,0.027125917920360787,0.003202283371051995,0.002594263963537046,0.0026030244883040936,1.0033768825725442,0.06287133448684384,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,kink,2000,48,2026084701,3,0.5,0.2,721,1807,balance,159,LOO,0.41509433962264153,0.41998477841469806,-0.004890438792056528,0.00882829327122997,0.0015387707012036573,0.001536652081239776,0.9986231737046826,0.22505558633383715,1.0,0.153661780437642,1.0,0.3615243463672453,0.0
main,kink,2000,48,2026084701,3,0.5,0.2,721,1807,balance,159,ZLZ,0.42138364779874216,0.41998477841469806,0.001398869384044099,0.008691169227363238,0.0015386682174151145,0.0015431611972567582,1.0029200446144209,0.22156732510767987,1.0,0.1539868850643441,1.0,0.3620153984568398,0.0
main,kink,2000,48,2026084701,3,0.5,0.2,721,1807,inference,96,LOO,0.4166666666666667,0.41998477841469806,-0.0033181117480313715,0.007892731369850858,0.0025474268164030764,0.002558479532163742,1.0043387765605263,0.15637829138968934,1.0,0.19827550293867152,1.0,0.5147413441704373,0.0
main,kink,2000,48,2026084701,3,0.5,0.2,721,1807,inference,96,ZLZ,0.3958333333333333,0.41998477841469806,-0.024151445081364742,0.00812487976967241,0.0025476937213899454,0.002517361111111111,0.9880940907361949,0.16096940349877495,1.0,0.1966757640905472,1.0,0.5123250294223336,0.0
main,kink,2000,49,2026084701,0,0.25,0.75,1094,1067,balance,159,LOO,0.5283018867924528,0.525101780593635,0.0032001061988178314,-0.00144434997472076,0.0015681278771987447,0.0015772088810378938,1.0057909842501946,0.03647385778439986,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,kink,2000,49,2026084701,0,0.25,0.75,1094,1067,balance,159,ZLZ,0.5345911949685535,0.525101780593635,0.009489414374918459,-0.0010359800452811596,0.001567964572459584,0.001574705374877516,1.0042990782676666,0.02616274253456206,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,kink,2000,49,2026084701,0,0.25,0.75,1094,1067,inference,96,LOO,0.5104166666666666,0.525101780593635,-0.014685113926968363,-0.001415366218834646,0.0025970795895124857,0.002630436769005847,1.0128441113734306,0.027773217569074433,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,kink,2000,49,2026084701,0,0.25,0.75,1094,1067,inference,96,ZLZ,0.5,0.525101780593635,-0.025101780593634992,-0.00135331818065354,0.0025970560307752993,0.002631578947368421,1.013293096561654,0.026555791885037146,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,kink,2000,49,2026084701,1,0.5,0.8,801,1305,balance,159,LOO,0.5094339622641509,0.5699919186961477,-0.060557956431996796,-0.0001502803107403805,0.00154066081434823,0.0015817151921265731,1.026647252526969,0.003828675560187532,1.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,kink,2000,49,2026084701,1,0.5,0.8,801,1305,balance,159,ZLZ,0.5345911949685535,0.5699919186961477,-0.035400723727594285,-0.00022550029454371234,0.0015407259672178546,0.0015747053748775156,1.0220541539395347,0.005744925648774194,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,kink,2000,49,2026084701,1,0.5,0.8,801,1305,inference,96,LOO,0.4895833333333333,0.5699919186961477,-0.08040858536281442,0.0009232990521247375,0.0025499355874471614,0.002630436769005848,1.0315698882571696,0.01828427668814978,1.0,0.20104441826199176,1.0,0.5189236336358916,0.0
main,kink,2000,49,2026084701,1,0.5,0.8,801,1305,inference,96,ZLZ,0.5208333333333334,0.5699919186961477,-0.049158585362814367,0.0011010244859132046,0.00254970086350837,0.0026270102339181287,1.030320957064501,0.021804812771347746,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,kink,2000,49,2026084701,2,0.75,0.25,1067,1094,balance,159,LOO,0.559748427672956,0.525101780593635,0.03464664707932097,-0.004895689061868769,0.0015682468667522441,0.0015596843379152507,0.9945400631631893,0.1236250876628849,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,kink,2000,49,2026084701,2,0.75,0.25,1067,1094,balance,159,ZLZ,0.559748427672956,0.525101780593635,0.03464664707932097,-0.004372628802470913,0.0015681008257307282,0.0015596843379152509,0.9946326870840367,0.11042200265236236,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,kink,2000,49,2026084701,2,0.75,0.25,1067,1094,inference,96,LOO,0.5520833333333334,0.525101780593635,0.026981552739698378,-0.006816212831235791,0.0025987456678457596,0.0026030244883040936,1.001646494503589,0.13370918859094383,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,kink,2000,49,2026084701,2,0.75,0.25,1067,1094,inference,96,ZLZ,0.5520833333333334,0.525101780593635,0.026981552739698378,-0.0056340225794109244,0.002598265804686294,0.0026030244883040936,1.0018314845268013,0.11052914087307186,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,kink,2000,49,2026084701,3,0.5,0.2,801,1372,balance,159,LOO,0.4779874213836478,0.42011557124924126,0.057871850134406544,0.00016958357225277387,0.0015313337726945032,0.0015792116859661954,1.0312654981725162,0.004333600263657123,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,kink,2000,49,2026084701,3,0.5,0.2,801,1372,balance,159,ZLZ,0.48427672955974843,0.42011557124924126,0.06416115831050717,-0.00022550029454371234,0.0015309759823432902,0.001580713789662422,1.0324876470256599,0.0057631898287469245,1.0,0.1558492467776671,1.0,0.36482839013950236,0.0
main,kink,2000,49,2026084701,3,0.5,0.2,801,1372,inference,96,LOO,0.4791666666666667,0.42011557124924126,0.059051095417425425,0.0013118228625273454,0.0025380766387505826,0.0026270102339181287,1.0350397595603438,0.02603891174773691,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,kink,2000,49,2026084701,3,0.5,0.2,801,1372,inference,96,ZLZ,0.4895833333333333,0.42011557124924126,0.06946776208409206,0.001101024485913149,0.002537694423745138,0.002630436769005848,1.0365459073373542,0.021856333797984122,1.0,0.20104441826199176,1.0,0.5189236336358916,0.0
main,kink,2000,50,2026084701,0,0.25,0.75,215,800,balance,159,LOO,0.5094339622641509,0.5254596535471923,-0.01602569128304132,0.009677385219612145,0.0015639348706225527,0.0015817151921265736,1.0113689654460758,0.2447082985746691,1.0,0.15589860521018822,1.0,0.36490294325083267,0.0
main,kink,2000,50,2026084701,0,0.25,0.75,215,800,balance,159,ZLZ,0.5283018867924528,0.5254596535471923,0.0028422332452605614,0.009933340833297888,0.0015638256466740873,0.0015772088810378938,1.008558009259069,0.25118932080311784,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,kink,2000,50,2026084701,0,0.25,0.75,215,800,inference,96,LOO,0.5208333333333334,0.5254596535471923,-0.004626320213858892,0.009351132393339512,0.0025903419382043817,0.0026270102339181287,1.0141557742524006,0.18373236162157036,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,kink,2000,50,2026084701,0,0.25,0.75,215,800,inference,96,ZLZ,0.5104166666666666,0.5254596535471923,-0.015042986880525633,0.009527494902568323,0.002590203687357239,0.0026304367690058485,1.0155327868016661,0.18720255267605684,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,kink,2000,50,2026084701,1,0.5,0.8,1181,579,balance,159,LOO,0.4968553459119497,0.5700198491612727,-0.073164503249323,-0.0013897584600399693,0.0015417804633788739,0.0015822158933586489,1.026226451132452,0.03539387048303192,1.0,0.15592327856718535,1.0,0.3649402109564132,0.0
main,kink,2000,50,2026084701,1,0.5,0.8,1181,579,balance,159,ZLZ,0.49056603773584906,0.5700198491612727,-0.07945381142542363,-0.0007049918381679676,0.0015411583664216965,0.0015817151921265731,1.0263158067259774,0.017958102868335282,0.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,kink,2000,50,2026084701,1,0.5,0.8,1181,579,inference,96,LOO,0.4791666666666667,0.5700198491612727,-0.090853182494606,-0.00026450923560805695,0.002552000379114521,0.0026270102339181287,1.0293925719672636,0.005236010070741387,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,kink,2000,50,2026084701,1,0.5,0.8,1181,579,inference,96,ZLZ,0.4791666666666667,0.5700198491612727,-0.090853182494606,0.00034901734302017484,0.0025511967185984728,0.0026270102339181287,1.029716844164532,0.006909952058017157,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,kink,2000,50,2026084701,2,0.75,0.25,800,215,balance,159,LOO,0.5157232704402516,0.5254596535471923,-0.009736383106940694,-0.023060298309260818,0.0015708348564275163,0.001580713789662422,1.0062889699668194,0.5818347505270113,1.0,0.1558492467776671,1.0,0.36482839013950236,0.0
main,kink,2000,50,2026084701,2,0.75,0.25,800,215,balance,159,ZLZ,0.5094339622641509,0.5254596535471923,-0.01602569128304132,-0.022582132560529433,0.0015708505427058988,0.0015817151921265736,1.006916411921633,0.5697672981486451,1.0,0.15589860521018822,1.0,0.36490294325083267,0.0
main,kink,2000,50,2026084701,2,0.75,0.25,800,215,inference,96,LOO,0.4791666666666667,0.5254596535471923,-0.04629298688052558,-0.022295275337200327,0.0026023626977886064,0.0026270102339181287,1.0094712148120117,0.4370477889896917,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,kink,2000,50,2026084701,2,0.75,0.25,800,215,inference,96,ZLZ,0.5,0.5254596535471923,-0.025459653547192262,-0.022889435167026462,0.002602341612938392,0.002631578947368421,1.0112350101480396,0.4486967488041231,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,kink,2000,50,2026084701,3,0.5,0.2,1181,1430,balance,159,LOO,0.42138364779874216,0.4199642784232748,0.001419369375467383,-0.001400131399339255,0.0015296533516476352,0.0015431611972567582,1.008830658001418,0.03579911445787526,1.0,0.1539868850643441,1.0,0.3620153984568398,0.0
main,kink,2000,50,2026084701,3,0.5,0.2,1181,1430,balance,159,ZLZ,0.4276729559748428,0.4199642784232748,0.007708677551568011,-0.0007049918381680786,0.0015303752635473348,0.001549169612041664,1.0122808757707995,0.01802125867240813,1.0,0.1542863736164506,1.0,0.3624677589194188,0.0
main,kink,2000,50,2026084701,3,0.5,0.2,1181,1430,inference,96,LOO,0.4375,0.4199642784232748,0.017535721576725227,0.00021849089281350542,0.0025363902905965654,0.0025904605263157893,1.0213177900576595,0.004338357113992496,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,kink,2000,50,2026084701,3,0.5,0.2,1181,1430,inference,96,ZLZ,0.4583333333333333,0.4199642784232748,0.03836905491005854,0.0003490173430199528,0.0025366322034054414,0.0026133040935672515,1.0302258601222825,0.006929761010641714,1.0,0.2003886230442236,1.0,0.5179330921745231,0.0
main,kink,2000,51,2026084701,0,0.25,0.75,1349,1971,balance,159,LOO,0.5471698113207547,0.5249421449519858,0.02222766636876894,0.0015985337320426618,0.0015670189454265865,0.001568196258860534,1.0007513077218264,0.04038170776424172,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,kink,2000,51,2026084701,0,0.25,0.75,1349,1971,balance,159,ZLZ,0.559748427672956,0.5249421449519858,0.034806282720970194,0.0011179453621349422,0.0015671713335991314,0.0015596843379152509,0.9952226055164715,0.028239846977012324,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,kink,2000,51,2026084701,0,0.25,0.75,1349,1971,inference,96,LOO,0.5520833333333334,0.5249421449519858,0.027141188381347603,0.0017317567195710426,0.002595306597779875,0.0026030244883040936,1.002973787579017,0.03399323887038093,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,kink,2000,51,2026084701,0,0.25,0.75,1349,1971,inference,96,ZLZ,0.5208333333333334,0.5249421449519858,-0.004108811618652397,0.0019182989940395023,0.0025952134401491344,0.0026270102339181287,1.0122520919771312,0.037655616146590624,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,kink,2000,51,2026084701,1,0.5,0.8,809,18,balance,159,LOO,0.5911949685534591,0.5696159149281028,0.02157905362535628,0.005779030227385462,0.0015353340572102356,0.001529642263990719,0.9962927981745817,0.14748692610349837,1.0,0.15331089677532606,1.0,0.3609943565072651,0.0
main,kink,2000,51,2026084701,1,0.5,0.8,809,18,balance,159,ZLZ,0.5974842767295597,0.5696159149281028,0.02786836180145691,0.006606991487498437,0.001534525814365708,0.001522131745509586,0.9919231929889397,0.16866176776658692,1.0,0.15293405663940707,1.0,0.3604251608668852,0.0
main,kink,2000,51,2026084701,1,0.5,0.8,809,18,inference,96,LOO,0.5625,0.5696159149281028,-0.007115914928102818,0.006413284509557915,0.002541936120179523,0.0025904605263157893,1.019089545858784,0.12720324503031147,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,kink,2000,51,2026084701,1,0.5,0.8,809,18,inference,96,ZLZ,0.5833333333333334,0.5696159149281028,0.013717418405230553,0.006839735226063182,0.002541244522468702,0.002558479532163743,1.0067821138590385,0.13568007102002944,1.0,0.19827550293867158,1.0,0.5147413441704372,0.0
main,kink,2000,51,2026084701,2,0.75,0.25,1971,1349,balance,159,LOO,0.5157232704402516,0.5249421449519858,-0.009218874511734199,0.005856549488966634,0.0015651249619355121,0.0015807137896624223,1.0099601169913182,0.14803598867148557,1.0,0.15584924677766715,1.0,0.3648283901395024,0.0
main,kink,2000,51,2026084701,2,0.75,0.25,1971,1349,balance,159,ZLZ,0.5220125786163522,0.5249421449519858,-0.002929566335633571,0.005744246626711136,0.0015651644117210227,0.0015792116859661954,1.0089749512191672,0.1451954796148435,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,kink,2000,51,2026084701,2,0.75,0.25,1971,1349,inference,96,LOO,0.4791666666666667,0.5249421449519858,-0.04577547828531908,0.004670121918183612,0.002593212441952212,0.0026270102339181287,1.0130331751533914,0.09170841130554379,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,kink,2000,51,2026084701,2,0.75,0.25,1971,1349,inference,96,ZLZ,0.4791666666666667,0.5249421449519858,-0.04577547828531908,0.004255875190618208,0.002593591989274344,0.0026270102339181287,1.0128849274604426,0.08356762413054655,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,kink,2000,51,2026084701,3,0.5,0.2,809,279,balance,159,LOO,0.4025157232704403,0.41994099871367463,-0.017425275443234356,0.006146823968172399,0.0015366514526058486,0.001522131745509586,0.9905510731977378,0.15680614954349648,1.0,0.15293405663940707,1.0,0.3604251608668852,0.0
main,kink,2000,51,2026084701,3,0.5,0.2,809,279,balance,159,ZLZ,0.41509433962264153,0.41994099871367463,-0.004846659091033101,0.0066069914874986035,0.0015371342025352335,0.001536652081239776,0.9996863505511345,0.16851860455063275,1.0,0.153661780437642,1.0,0.3615243463672453,0.0
main,kink,2000,51,2026084701,3,0.5,0.2,809,279,inference,96,LOO,0.4270833333333333,0.41994099871367463,0.007142334619658686,0.006228138116633808,0.002545366711778432,0.00257561220760234,1.0118825690946416,0.12344771481375623,1.0,0.19893826412816085,1.0,0.5157424073367856,0.0
main,kink,2000,51,2026084701,3,0.5,0.2,809,279,inference,96,ZLZ,0.4479166666666667,0.41994099871367463,0.027975667952992056,0.006839735226063348,0.002546290413282168,0.0026030244883040927,1.0222810700326967,0.13554556822886654,1.0,0.1999941137241651,1.0,0.5173372082341916,0.0
main,kink,2000,52,2026084701,0,0.25,0.75,1596,1064,balance,159,LOO,0.5220125786163522,0.5250093559744746,-0.0029967773581224266,0.006608049107471925,0.0015653412542302263,0.0015792116859661954,1.0088609635109822,0.16702010262608227,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,kink,2000,52,2026084701,0,0.25,0.75,1596,1064,balance,159,ZLZ,0.5283018867924528,0.5250093559744746,0.003292530817978201,0.006949856812656807,0.0015651978893617617,0.0015772088810378938,1.0076737847385098,0.1756674229219732,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,kink,2000,52,2026084701,0,0.25,0.75,1596,1064,inference,96,LOO,0.59375,0.5250093559744746,0.06874064402552538,0.006383876826597024,0.0025927397294072596,0.0025390625,0.9792971007469651,0.12537329434590003,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,kink,2000,52,2026084701,0,0.25,0.75,1596,1064,inference,96,ZLZ,0.5833333333333334,0.5250093559744746,0.05832397735885875,0.006475723568811986,0.002592598672296209,0.002558479532163743,0.9868397910956858,0.1271805370234809,1.0,0.19827550293867158,1.0,0.5147413441704372,0.0
main,kink,2000,52,2026084701,1,0.5,0.8,365,160,balance,159,LOO,0.610062893081761,0.5702680963040525,0.039794796777708474,-0.005066928826747419,0.0015445971574765086,0.0015056086048510942,0.9747581092994422,0.1289250143227774,1.0,0.15210172195761906,1.0,0.35916796656337713,0.0
main,kink,2000,52,2026084701,1,0.5,0.8,365,160,balance,159,ZLZ,0.610062893081761,0.5702680963040525,0.039794796777708474,-0.004675386718364982,0.0015442129832746417,0.0015056086048510942,0.9750006127123193,0.11897725340746874,1.0,0.15210172195761906,1.0,0.35916796656337713,0.0
main,kink,2000,52,2026084701,1,0.5,0.8,365,160,inference,96,LOO,0.59375,0.5702680963040525,0.023481903695947492,-0.003103229090109516,0.0025556743411698324,0.0025390625,0.9935000164527111,0.06138483338707042,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,kink,2000,52,2026084701,1,0.5,0.8,365,160,inference,96,ZLZ,0.65625,0.5702680963040525,0.08598190369594749,-0.0035074837498448863,0.0025560975543967948,0.0023745888157894737,0.9289899016979597,0.06937563243441015,1.0,0.19101712124242787,1.0,0.5037779705169423,0.0
main,kink,2000,52,2026084701,2,0.75,0.25,1064,1596,balance,159,LOO,0.5157232704402516,0.5250093559744746,-0.009286085534223054,0.011240908849669218,0.0015625243049199947,0.001580713789662422,1.0116410891562795,0.28437278776047126,1.0,0.1558492467776671,1.0,0.36482839013950236,0.0
main,kink,2000,52,2026084701,2,0.75,0.25,1064,1596,balance,159,ZLZ,0.5157232704402516,0.5250093559744746,-0.009286085534223054,0.011401212861379406,0.0015625011018020078,0.001580713789662422,1.0116561120113194,0.2884303041491457,1.0,0.1558492467776671,1.0,0.36482839013950236,0.0
main,kink,2000,52,2026084701,2,0.75,0.25,1064,1596,inference,96,LOO,0.5,0.5250093559744746,-0.025009355974474623,0.011063357717968292,0.002588964684895473,0.002631578947368421,1.0164599628266728,0.21743221581499242,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,kink,2000,52,2026084701,2,0.75,0.25,1064,1596,inference,96,ZLZ,0.5104166666666666,0.5250093559744746,-0.014592689307807993,0.0109852131316025,0.0025890396618780498,0.002630436769005848,1.0159893676938767,0.2158932855409165,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,kink,2000,52,2026084701,3,0.5,0.2,365,287,balance,159,LOO,0.42138364779874216,0.42032504961153294,0.0010585981872092143,-0.004283156985398828,0.0015269502732608426,0.0015431611972567582,1.0106165369493643,0.10961034516316778,1.0,0.1539868850643441,1.0,0.3620153984568398,0.0
main,kink,2000,52,2026084701,3,0.5,0.2,365,287,balance,159,ZLZ,0.42138364779874216,0.42032504961153294,0.0010585981872092143,-0.004675386718365093,0.0015265238271787683,0.0015431611972567582,1.0108988603923321,0.11966461421516683,1.0,0.1539868850643441,1.0,0.3620153984568398,0.0
main,kink,2000,52,2026084701,3,0.5,0.2,365,287,inference,96,LOO,0.3958333333333333,0.42032504961153294,-0.024491716278199627,-0.0031033425218767174,0.0025312135889740623,0.0025173611111111113,0.9945273374308308,0.061682975523098676,1.0,0.1966757640905472,1.0,0.5123250294223336,0.0
main,kink,2000,52,2026084701,3,0.5,0.2,365,287,inference,96,ZLZ,0.3854166666666667,0.42032504961153294,-0.034908382944866256,-0.003507483749844942,0.002530448200640945,0.0024933753654970765,0.98534930091259,0.0697263516504333,1.0,0.19573654529586637,1.0,0.5109063927317612,0.0
main,kink,2000,53,2026084701,0,0.25,0.75,1439,1263,balance,159,LOO,0.559748427672956,0.5252233524243288,0.034525075248627135,0.002236934258992518,0.0015667488405824883,0.0015596843379152509,0.9954909794829585,0.056513672413110554,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,kink,2000,53,2026084701,0,0.25,0.75,1439,1263,balance,159,ZLZ,0.559748427672956,0.5252233524243288,0.034525075248627135,0.002381264254519899,0.0015666609079584665,0.0015596843379152507,0.9955468538164349,0.06016169856574977,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,kink,2000,53,2026084701,0,0.25,0.75,1439,1263,inference,96,LOO,0.5625,0.5252233524243288,0.037276647575671173,0.002988992468245244,0.00259483838134983,0.0025904605263157893,0.9983128602284034,0.05867723815856132,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,kink,2000,53,2026084701,0,0.25,0.75,1439,1263,inference,96,ZLZ,0.5729166666666666,0.5252233524243288,0.0476933142423378,0.0014949872707551437,0.0025955627947140503,0.002575612207602339,0.9923135794855971,0.02934416288426365,1.0,0.1989382641281609,1.0,0.5157424073367853,0.0
main,kink,2000,53,2026084701,1,0.5,0.8,41,18,balance,159,LOO,0.610062893081761,0.5701579263516481,0.0399049667301129,-0.007433075979008885,0.001546811728349713,0.0015056086048510942,0.9733625477855807,0.1889947950958474,1.0,0.15210172195761906,1.0,0.35916796656337713,0.0
main,kink,2000,53,2026084701,1,0.5,0.8,41,18,balance,159,ZLZ,0.5849056603773585,0.5701579263516481,0.01474773402571039,-0.0076935614335145175,0.0015470056007498983,0.001536652081239776,0.9933073807198219,0.19560568959846159,1.0,0.1536617804376419,1.0,0.3615243463672453,0.0
main,kink,2000,53,2026084701,1,0.5,0.8,41,18,inference,96,LOO,0.5520833333333334,0.5701579263516481,-0.01807459301831471,-0.0060172221936090065,0.0025600815905960236,0.0026030244883040936,1.0167740348064735,0.11892390062835737,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,kink,2000,53,2026084701,1,0.5,0.8,41,18,inference,96,ZLZ,0.5625,0.5701579263516481,-0.007657926351648081,-0.006532710931134722,0.002560722338934901,0.0025904605263157893,1.0116132026220608,0.12909582469692382,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,kink,2000,53,2026084701,2,0.75,0.25,1263,1439,balance,159,LOO,0.4591194968553459,0.5252233524243288,-0.0661038555689829,-0.007083267367140711,0.0015690410937555124,0.0015717011674850625,1.0016953499434378,0.17882015874578275,1.0,0.15540431542696292,1.0,0.3641563465832302,0.0
main,kink,2000,53,2026084701,2,0.75,0.25,1263,1439,balance,159,ZLZ,0.4528301886792453,0.5252233524243288,-0.07239316374508353,-0.006842203734432339,0.0015690187024465444,0.001568196258860534,0.9994758229556294,0.1727356352523151,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,kink,2000,53,2026084701,2,0.75,0.25,1263,1439,inference,96,LOO,0.4479166666666667,0.5252233524243288,-0.07730668575766214,-0.007657931076678559,0.0025992948018315146,0.0026030244883040923,1.0014348839808203,0.15020475599555827,1.0,0.1999941137241651,1.0,0.5173372082341916,0.0
main,kink,2000,53,2026084701,2,0.75,0.25,1263,1439,inference,96,ZLZ,0.4375,0.5252233524243288,-0.08772335242432883,-0.007478834038640025,0.0025992119874727933,0.0025904605263157893,0.9966330329349116,0.14669423455646202,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,kink,2000,53,2026084701,3,0.5,0.2,41,1746,balance,159,LOO,0.36477987421383645,0.4199928042145403,-0.055212930000703875,-0.007681000927207471,0.0015231880613161457,0.001466553908749203,0.9628186735405433,0.1968072323439561,1.0,0.150116041098719,1.0,0.35616870830943614,0.0
main,kink,2000,53,2026084701,3,0.5,0.2,41,1746,balance,159,ZLZ,0.34591194968553457,0.4199928042145403,-0.07408085452900576,-0.0076935614335145175,0.0015231714753904284,0.0014320055237359928,0.940147282740397,0.1971301384757621,1.0,0.1483373216751379,1.0,0.35348205355889595,0.0
main,kink,2000,53,2026084701,3,0.5,0.2,41,1746,inference,96,LOO,0.4166666666666667,0.4199928042145403,-0.003326137547873642,-0.0064098838601080455,0.0025251194376432772,0.0025584795321637425,1.0132112937008637,0.12755843966334818,1.0,0.19827550293867152,1.0,0.5147413441704373,0.0
main,kink,2000,53,2026084701,3,0.5,0.2,41,1746,inference,96,ZLZ,0.40625,0.4199928042145403,-0.013742804214540327,-0.006532710931134722,0.002524878720005629,0.0025390625,1.005617608434808,0.13000892889859647,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,kink,2000,54,2026084701,0,0.25,0.75,895,1356,balance,159,LOO,0.48427672955974843,0.5249351459143501,-0.040658416354601656,-0.013019237661698657,0.001570956737618042,0.0015807137896624226,1.0062108979902111,0.3284758478975464,1.0,0.15584924677766715,1.0,0.3648283901395024,0.0
main,kink,2000,54,2026084701,0,0.25,0.75,895,1356,balance,159,ZLZ,0.49056603773584906,0.5249351459143501,-0.03436910817850103,-0.013446209680884946,0.0015710677162266006,0.0015817151921265731,1.0067772227702225,0.3392363854493631,1.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,kink,2000,54,2026084701,0,0.25,0.75,895,1356,inference,96,LOO,0.5208333333333334,0.5249351459143501,-0.004101812581016717,-0.0139323538642252,0.0026023047453879455,0.0026270102339181287,1.0094936953767497,0.27311491607097826,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,kink,2000,54,2026084701,0,0.25,0.75,895,1356,inference,96,ZLZ,0.5208333333333334,0.5249351459143501,-0.004101812581016717,-0.013550755477046983,0.0026021576533613033,0.0026270102339181287,1.0095507589729324,0.2656419783813744,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,kink,2000,54,2026084701,1,0.5,0.8,497,1002,balance,159,LOO,0.5974842767295597,0.569912755513553,0.0275715212160067,-0.011263641294293802,0.0015501956327914988,0.001522131745509586,0.98189655119117,0.28607872187097594,1.0,0.15293405663940707,1.0,0.3604251608668852,0.0
main,kink,2000,54,2026084701,1,0.5,0.8,497,1002,balance,159,ZLZ,0.5974842767295597,0.569912755513553,0.0275715212160067,-0.010829790024381225,0.0015498568763982745,0.001522131745509586,0.9821111669658691,0.27508964257680163,1.0,0.15293405663940707,1.0,0.3604251608668852,0.0
main,kink,2000,54,2026084701,1,0.5,0.8,497,1002,inference,96,LOO,0.6145833333333334,0.569912755513553,0.044670577819780344,-0.01038363644572371,0.002566435568218013,0.0024933753654970765,0.971532422779012,0.20496716364030135,1.0,0.19573654529586637,1.0,0.5109063927317612,0.0
main,kink,2000,54,2026084701,1,0.5,0.8,497,1002,inference,96,ZLZ,0.6145833333333334,0.569912755513553,0.044670577819780344,-0.010124745865030427,0.0025661279669792476,0.0024933753654970765,0.9716488801734183,0.1998687867184668,1.0,0.19573654529586637,1.0,0.5109063927317612,0.0
main,kink,2000,54,2026084701,2,0.75,0.25,1356,895,balance,159,LOO,0.49056603773584906,0.5249351459143501,-0.03436910817850103,-0.004472762822402165,0.0015682710049752455,0.0015817151921265736,1.0085726173019058,0.11294455870197286,1.0,0.15589860521018822,1.0,0.36490294325083267,0.0
main,kink,2000,54,2026084701,2,0.75,0.25,1356,895,balance,159,ZLZ,0.48427672955974843,0.5249351459143501,-0.040658416354601656,-0.004767908448786939,0.0015683709091669788,0.001580713789662422,1.0078698733974853,0.12039363262577728,1.0,0.1558492467776671,1.0,0.36482839013950236,0.0
main,kink,2000,54,2026084701,2,0.75,0.25,1356,895,inference,96,LOO,0.4583333333333333,0.5249351459143501,-0.06660181258101677,-0.004076426001789812,0.0025979239122192084,0.0026133040935672515,1.005920181601818,0.07997722836194969,1.0,0.2003886230442236,1.0,0.5179330921745231,0.0
main,kink,2000,54,2026084701,2,0.75,0.25,1356,895,inference,96,ZLZ,0.4479166666666667,0.5249351459143501,-0.0770184792476834,-0.003913529253225079,0.0025978093913287207,0.0026030244883040927,1.0020074979299018,0.07678297643891023,1.0,0.1999941137241651,1.0,0.5173372082341916,0.0
main,kink,2000,54,2026084701,3,0.5,0.2,497,1083,balance,159,LOO,0.44654088050314467,0.42000376381362653,0.026537116689518137,-0.01098750950521915,0.0015197997609318697,0.0015641906490039298,1.0292083794281175,0.28184223742032966,1.0,0.15503256388079784,1.0,0.3635948369689064,0.0
main,kink,2000,54,2026084701,3,0.5,0.2,497,1083,balance,159,ZLZ,0.44654088050314467,0.42000376381362653,0.026537116689518137,-0.010829790024381114,0.0015199287617678216,0.0015641906490039298,1.0291210274780427,0.27778476264741325,1.0,0.15503256388079784,1.0,0.3635948369689064,0.0
main,kink,2000,54,2026084701,3,0.5,0.2,497,1083,inference,96,LOO,0.4479166666666667,0.42000376381362653,0.027912902853040156,-0.010383729765682914,0.0025182317686282224,0.0026030244883040927,1.033671531243552,0.20692145709750043,1.0,0.1999941137241651,1.0,0.5173372082341916,0.0
main,kink,2000,54,2026084701,3,0.5,0.2,497,1083,inference,96,ZLZ,0.4583333333333333,0.42000376381362653,0.038329569519706785,-0.010124745865030316,0.002518761453352397,0.0026133040935672515,1.0375353688571902,0.20173934753804293,1.0,0.2003886230442236,1.0,0.5179330921745231,0.0
main,kink,2000,55,2026084701,0,0.25,0.75,1077,1862,balance,159,LOO,0.5786163522012578,0.5251323581676293,0.05348399403362858,0.009617565365339864,0.0015640159068848816,0.0015431611972567584,0.9866659222989231,0.24318935662465224,1.0,0.153986885064344,1.0,0.3620153984568398,0.0
main,kink,2000,55,2026084701,0,0.25,0.75,1077,1862,balance,159,ZLZ,0.6037735849056604,0.5251323581676293,0.07864122673803109,0.009679871517273342,0.0015640194629767312,0.0015141205257963772,0.9680957057366898,0.2447645491237488,0.0,0.15253106764740765,1.0,0.35981646886329166,0.0
main,kink,2000,55,2026084701,0,0.25,0.75,1077,1862,inference,96,LOO,0.59375,0.5251323581676293,0.06861764183237073,0.010446020195294836,0.0025899119353767386,0.0025390625,0.9803663457887646,0.20526190849904777,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,kink,2000,55,2026084701,0,0.25,0.75,1077,1862,inference,96,ZLZ,0.6041666666666666,0.5251323581676293,0.07903430849903736,0.01099012970738078,0.0025896092247098385,0.0025173611111111113,0.9721007660502049,0.21596615751283324,1.0,0.1966757640905472,1.0,0.5123250294223336,0.0
main,kink,2000,55,2026084701,1,0.5,0.8,1289,609,balance,159,LOO,0.610062893081761,0.5700164315642116,0.040046461517549425,-0.010793284225711908,0.001549671729020829,0.0015056086048510942,0.9715661560157799,0.2741787288654232,1.0,0.15210172195761906,1.0,0.35916796656337713,0.0
main,kink,2000,55,2026084701,1,0.5,0.8,1289,609,balance,159,ZLZ,0.6037735849056604,0.5700164315642116,0.0337571533414488,-0.011023720055720165,0.0015498799444297014,0.0015141205257963772,0.9769276202573985,0.2800136138843591,1.0,0.15253106764740765,1.0,0.35981646886329166,0.0
main,kink,2000,55,2026084701,1,0.5,0.8,1289,609,inference,96,LOO,0.5833333333333334,0.5700164315642116,0.013316901769121814,-0.01016447180226121,0.0025658277948223374,0.002558479532163743,0.9971361045065368,0.20066473814772198,1.0,0.19827550293867158,1.0,0.5147413441704372,0.0
main,kink,2000,55,2026084701,1,0.5,0.8,1289,609,inference,96,ZLZ,0.59375,0.5700164315642116,0.023733568435788444,-0.009940068430205007,0.002565553312270665,0.0025390625,0.9896744253397647,0.1962451138239531,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,kink,2000,55,2026084701,2,0.75,0.25,1862,1077,balance,159,LOO,0.5283018867924528,0.5251323581676293,0.003169528624823559,-0.014899746072148945,0.001570381467970638,0.0015772088810378938,1.0043476143895653,0.3759899929801592,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,kink,2000,55,2026084701,2,0.75,0.25,1862,1077,balance,159,ZLZ,0.5345911949685535,0.5251323581676293,0.009458836800924186,-0.014643871645929951,0.0015703423308818262,0.001574705374877516,1.0027784030971385,0.3695376942454314,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,kink,2000,55,2026084701,2,0.75,0.25,1862,1077,inference,96,LOO,0.5104166666666666,0.5251323581676293,-0.014715691500962635,-0.014240152302026243,0.0026013723586868825,0.0026304367690058485,1.0111727220526157,0.2791986882872468,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,kink,2000,55,2026084701,2,0.75,0.25,1862,1077,inference,96,ZLZ,0.53125,0.5251323581676293,0.006117641832370735,-0.014013012081872556,0.002601368434959128,0.002621299342105263,1.0076617010025526,0.27474548444715613,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,kink,2000,55,2026084701,3,0.5,0.2,1289,1000,balance,159,LOO,0.4716981132075472,0.41997870101945667,0.05171941218809051,-0.010672522792202543,0.001520026452510723,0.0015772088810378938,1.037619364079302,0.2737420517217177,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,kink,2000,55,2026084701,3,0.5,0.2,1289,1000,balance,159,ZLZ,0.4591194968553459,0.41997870101945667,0.03914079583588925,-0.01102372005572011,0.001519634312478824,0.001571701167485063,1.0342627529390986,0.2827864723971859,1.0,0.15540431542696292,1.0,0.36415634658323026,0.0
main,kink,2000,55,2026084701,3,0.5,0.2,1289,1000,inference,96,LOO,0.46875,0.41997870101945667,0.04877129898054333,-0.01001418639886209,0.0025186983124924054,0.002621299342105263,1.0407357360363367,0.19953890988868905,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,kink,2000,55,2026084701,3,0.5,0.2,1289,1000,inference,96,ZLZ,0.4895833333333333,0.41997870101945667,0.06960463231387665,-0.009940068430205062,0.0025188462474893874,0.0026304367690058485,1.0443022362431558,0.19805624683349982,1.0,0.20104441826199182,1.0,0.5189236336358916,0.0
main,kink,2000,56,2026084701,0,0.25,0.75,1547,1031,balance,159,LOO,0.4779874213836478,0.5250530820300585,-0.04706566064641071,0.000845599393417773,0.0015672967978862871,0.0015792116859661954,1.00760219002296,0.02135939954324556,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,kink,2000,56,2026084701,0,0.25,0.75,1547,1031,balance,159,ZLZ,0.4968553459119497,0.5250530820300585,-0.02819773611810883,0.0008006803421078956,0.0015672906634919051,0.0015822158933586489,1.0095229495169011,0.02022480732059795,1.0,0.15592327856718535,1.0,0.3649402109564132,0.0
main,kink,2000,56,2026084701,0,0.25,0.75,1547,1031,inference,96,LOO,0.4375,0.5250530820300585,-0.08755308203005852,0.00035115014127429234,0.0025961895727077008,0.0025904605263157893,0.9977932865719292,0.006891672749532607,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,kink,2000,56,2026084701,0,0.25,0.75,1547,1031,inference,96,ZLZ,0.4375,0.5250530820300585,-0.08755308203005852,0.0003528353177416621,0.002596201168522805,0.0025904605263157893,0.9977888299733406,0.0069247305587004345,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,kink,2000,56,2026084701,1,0.5,0.8,1173,1088,balance,159,LOO,0.5534591194968553,0.5701831163068676,-0.016723996810012243,0.013303070981485532,0.0015266517232825148,0.0015641906490039296,1.024589056658385,0.3404724079363198,1.0,0.15503256388079784,1.0,0.3635948369689064,0.0
main,kink,2000,56,2026084701,1,0.5,0.8,1173,1088,balance,159,ZLZ,0.559748427672956,0.5701831163068676,-0.010434688633911615,0.013164381674150127,0.0015267835434549968,0.0015596843379152509,1.0215490889990877,0.33690831541238736,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,kink,2000,56,2026084701,1,0.5,0.8,1173,1088,inference,96,LOO,0.5104166666666666,0.5701831163068676,-0.05976644964020095,0.014189450112622515,0.0025276026293465743,0.002630436769005848,1.040684456672629,0.28223519271902914,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,kink,2000,56,2026084701,1,0.5,0.8,1173,1088,inference,96,ZLZ,0.4895833333333333,0.5701831163068676,-0.08059978297353426,0.01534513976097407,0.002525359528294631,0.0026304367690058485,1.041608824222417,0.30535795622723244,1.0,0.20104441826199182,1.0,0.5189236336358916,0.0
main,kink,2000,56,2026084701,2,0.75,0.25,1031,1547,balance,159,LOO,0.5534591194968553,0.5250530820300585,0.02840603746679682,0.002232566285842119,0.0015659647753558225,0.0015641906490039298,0.9988670713544693,0.05641743896178558,1.0,0.15503256388079784,1.0,0.3635948369689064,0.0
main,kink,2000,56,2026084701,2,0.75,0.25,1031,1547,balance,159,ZLZ,0.559748427672956,0.5250530820300585,0.034695345642897446,0.0022215812493064924,0.0015659646307254066,0.0015596843379152509,0.9959895053266647,0.056139847275374265,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,kink,2000,56,2026084701,2,0.75,0.25,1031,1547,inference,96,LOO,0.5625,0.5250530820300585,0.037446917969941484,0.0017509821146211024,0.002594713469344189,0.0025904605263157893,0.9983609199710691,0.03437454884257543,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,kink,2000,56,2026084701,2,0.75,0.25,1031,1547,inference,96,ZLZ,0.5833333333333334,0.5250530820300585,0.058280251303274855,0.0017154785787070193,0.0025947180688650462,0.002558479532163743,0.9860337286211776,0.03367752841920919,1.0,0.19827550293867158,1.0,0.5147413441704372,0.0
main,kink,2000,56,2026084701,3,0.5,0.2,1173,600,balance,159,LOO,0.389937106918239,0.4199961033625377,-0.030058996444298658,0.01406809356624128,0.0015431168661915887,0.0015056086048510942,0.9756931816622127,0.3581259893420755,1.0,0.15210172195761906,1.0,0.35916796656337713,0.0
main,kink,2000,56,2026084701,3,0.5,0.2,1173,600,balance,159,ZLZ,0.389937106918239,0.4199961033625377,-0.030058996444298658,0.013164381674150238,0.0015423765287327633,0.0015056086048510944,0.9761615123176972,0.3352009659239916,1.0,0.15210172195761906,1.0,0.3591679665633773,0.0
main,kink,2000,56,2026084701,3,0.5,0.2,1173,600,inference,96,LOO,0.34375,0.4199961033625377,-0.07624610336253768,0.015778192330797636,0.002558614810579216,0.0023745888157894737,0.9280759284168754,0.3119283090380271,1.0,0.19101712124242776,1.0,0.5037779705169423,0.0
main,kink,2000,56,2026084701,3,0.5,0.2,1173,600,inference,96,ZLZ,0.34375,0.4199961033625377,-0.07624610336253768,0.015345139760974014,0.0025580087756403966,0.0023745888157894737,0.9282958050818243,0.30340297382465703,1.0,0.19101712124242776,1.0,0.5037779705169423,0.0
main,kink,2000,57,2026084701,0,0.25,0.75,1782,1539,balance,159,LOO,0.4779874213836478,0.5250351239273671,-0.04704770254371926,0.016611466191573943,0.001560825068434221,0.0015792116859661954,1.0117800629319846,0.42046596849995693,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,kink,2000,57,2026084701,0,0.25,0.75,1782,1539,balance,159,ZLZ,0.4968553459119497,0.5250351239273671,-0.028179778015417378,0.017079053338781902,0.001560508067293277,0.0015822158933586484,1.0139107426102731,0.4323453434335765,1.0,0.1559232785671853,1.0,0.36494021095641305,0.0
main,kink,2000,57,2026084701,0,0.25,0.75,1782,1539,inference,96,LOO,0.5208333333333334,0.5250351239273671,-0.004201790594033694,0.01696476499596067,0.0025849463957937405,0.0026270102339181287,1.0162726152437185,0.3336737768933064,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,kink,2000,57,2026084701,0,0.25,0.75,1782,1539,inference,96,ZLZ,0.53125,0.5250351239273671,0.0062148760726329355,0.018119047115888298,0.0025838593698226187,0.002621299342105263,1.0144899419526903,0.35645188677970385,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,kink,2000,57,2026084701,1,0.5,0.8,473,1308,balance,159,LOO,0.5974842767295597,0.5700288991390372,0.027455377590522523,-0.005120896350037429,0.0015450053941062816,0.001522131745509586,0.9851951011407782,0.13028097063406588,1.0,0.15293405663940707,1.0,0.3604251608668852,0.0
main,kink,2000,57,2026084701,1,0.5,0.8,473,1308,balance,159,ZLZ,0.5911949685534591,0.5700288991390372,0.021166069414421895,-0.005036157015196552,0.0015449500792268126,0.001529642263990719,0.9900917088248219,0.12812740678978898,1.0,0.15331089677532606,1.0,0.3609943565072651,0.0
main,kink,2000,57,2026084701,1,0.5,0.8,473,1308,inference,96,LOO,0.5520833333333334,0.5700288991390372,-0.017945565805703834,-0.004132320443126836,0.002557619572826188,0.0026030244883040936,1.0177528026295688,0.0817101519932008,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,kink,2000,57,2026084701,1,0.5,0.8,473,1308,inference,96,ZLZ,0.5833333333333334,0.5700288991390372,0.013304434194296166,-0.004364416949591221,0.002558053610418361,0.002558479532163743,1.0001665022748731,0.08629217444252778,1.0,0.19827550293867158,1.0,0.5147413441704372,0.0
main,kink,2000,57,2026084701,2,0.75,0.25,1539,1782,balance,159,LOO,0.5031446540880503,0.5250351239273671,-0.02189046983931675,-0.022507065880413624,0.0015707011376096835,0.0015822158933586489,1.007330965435276,0.5679003064273798,1.0,0.15592327856718535,1.0,0.3649402109564132,0.0
main,kink,2000,57,2026084701,2,0.75,0.25,1539,1782,balance,159,ZLZ,0.5094339622641509,0.5250351239273671,-0.015601161663216123,-0.022425789400646767,0.0015706455012125266,0.001581715192126573,1.007047860835243,0.5658595528459162,1.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,kink,2000,57,2026084701,2,0.75,0.25,1539,1782,inference,96,LOO,0.5,0.5250351239273671,-0.025035123927367064,-0.023238016811603424,0.0026021604281693204,0.002631578947368421,1.0113054210188712,0.4555457796187568,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,kink,2000,57,2026084701,2,0.75,0.25,1539,1782,inference,96,ZLZ,0.4895833333333333,0.5250351239273671,-0.03545179059403375,-0.023059510068211386,0.0026020910000527286,0.002630436769005848,1.010893457973816,0.45205245855597037,1.0,0.20104441826199176,1.0,0.5189236336358916,0.0
main,kink,2000,57,2026084701,3,0.5,0.2,473,1949,balance,159,LOO,0.4088050314465409,0.4199321391557061,-0.011127107709165196,-0.004702262601200269,0.0015263402533904618,0.0015296422639907187,1.0021633515809611,0.12035972867642404,1.0,0.15331089677532617,1.0,0.3609943565072651,0.0
main,kink,2000,57,2026084701,3,0.5,0.2,473,1949,balance,159,ZLZ,0.4025157232704403,0.4199321391557061,-0.017416415885265824,-0.005036157015196607,0.0015259649388050997,0.001522131745509586,0.9974880200730463,0.12892198518154124,1.0,0.15293405663940707,1.0,0.3604251608668852,0.0
main,kink,2000,57,2026084701,3,0.5,0.2,473,1949,inference,96,LOO,0.3958333333333333,0.4199321391557061,-0.024098805822372782,-0.004502723100548334,0.002528403598290266,0.0025173611111111113,0.9956326247966812,0.08954720615650585,1.0,0.1966757640905472,1.0,0.5123250294223336,0.0
main,kink,2000,57,2026084701,3,0.5,0.2,473,1949,inference,96,ZLZ,0.40625,0.4199321391557061,-0.013682139155706097,-0.004364416949591388,0.0025287100134156974,0.0025390625,1.0040939793528634,0.0867914051357333,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,kink,2000,58,2026084701,0,0.25,0.75,1695,1278,balance,159,LOO,0.5660377358490566,0.5250984137690446,0.04093932208001194,-0.005159097132307555,0.001569120654241955,0.0015546773255944951,0.9907952721109026,0.13024034412793528,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,kink,2000,58,2026084701,0,0.25,0.75,1695,1278,balance,159,ZLZ,0.5534591194968553,0.5250984137690446,0.028360705727810687,-0.0052229754633097425,0.0015691064512142734,0.0015641906490039296,0.996867132751548,0.13185353617567488,1.0,0.15503256388079784,1.0,0.3635948369689064,0.0
main,kink,2000,58,2026084701,0,0.25,0.75,1695,1278,inference,96,LOO,0.5833333333333334,0.5250984137690446,0.05823491956428872,-0.006088706014972467,0.002599310162029355,0.002558479532163743,0.9842917438395523,0.11942519329918887,1.0,0.19827550293867158,1.0,0.5147413441704372,0.0
main,kink,2000,58,2026084701,0,0.25,0.75,1695,1278,inference,96,ZLZ,0.59375,0.5250984137690446,0.06865158623095535,-0.005340898242887637,0.0025990012241634344,0.0025390625,0.97693778532839,0.10476375630211782,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,kink,2000,58,2026084701,1,0.5,0.8,1279,1972,balance,159,LOO,0.6037735849056604,0.5699725166916934,0.033801068213967,-0.019466252693759567,0.0015555805279690968,0.0015141205257963772,0.973347569330372,0.4935556269528331,1.0,0.15253106764740765,1.0,0.35981646886329166,0.0
main,kink,2000,58,2026084701,1,0.5,0.8,1279,1972,balance,159,ZLZ,0.5849056603773585,0.5699725166916934,0.014933143685665118,-0.019266692348687275,0.001555488769586912,0.001536652081239776,0.9878901804272503,0.48851029731444967,1.0,0.1536617804376419,1.0,0.3615243463672453,0.0
main,kink,2000,58,2026084701,1,0.5,0.8,1279,1972,inference,96,LOO,0.625,0.5699725166916934,0.055027483308306646,-0.01971756923608392,0.0025767467264617813,0.0024671052631578946,0.9574496545671607,0.3884342422708752,1.0,0.19470267871540736,1.0,0.509344795931844,0.0
main,kink,2000,58,2026084701,1,0.5,0.8,1279,1972,inference,96,ZLZ,0.59375,0.5699725166916934,0.023777483308306646,-0.018458184498051478,0.002575457885481322,0.0025390625,0.985868382594608,0.3637154557219924,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,kink,2000,58,2026084701,2,0.75,0.25,1278,1695,balance,159,LOO,0.559748427672956,0.5250984137690446,0.034650013903911314,0.011464967497709755,0.0015626437430371724,0.0015596843379152507,0.9981061549472755,0.2900299443160994,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,kink,2000,58,2026084701,2,0.75,0.25,1278,1695,balance,159,ZLZ,0.559748427672956,0.5250984137690446,0.034650013903911314,0.011406994270951598,0.001562686551921687,0.0015596843379152507,0.998078812412672,0.28855943971396847,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,kink,2000,58,2026084701,2,0.75,0.25,1278,1695,inference,96,LOO,0.5,0.5250984137690446,-0.025098413769044647,0.013219918865926439,0.0025873775638589527,0.002631578947368421,1.0170834686544719,0.2598955753566376,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,kink,2000,58,2026084701,2,0.75,0.25,1278,1695,inference,96,ZLZ,0.5104166666666666,0.5250984137690446,-0.014681747102378018,0.012783459986376755,0.0025876570560324544,0.002630436769005848,1.0165322189328234,0.25130148627821997,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,kink,2000,58,2026084701,3,0.5,0.2,1279,728,balance,159,LOO,0.39622641509433965,0.4201013507277025,-0.023874935633362848,-0.019214832854641317,0.0015098788457673336,0.0015141205257963772,1.0028092850237185,0.49449916291474233,1.0,0.15253106764740776,1.0,0.35981646886329166,0.0
main,kink,2000,58,2026084701,3,0.5,0.2,1279,728,balance,159,ZLZ,0.389937106918239,0.4201013507277025,-0.030164243809463476,-0.01926669234868711,0.001509811509483121,0.0015056086048510942,0.9972162719613485,0.4958448384296648,1.0,0.15210172195761906,1.0,0.35916796656337713,0.0
main,kink,2000,58,2026084701,3,0.5,0.2,1279,728,inference,96,LOO,0.3958333333333333,0.4201013507277025,-0.02426801739436918,-0.019656432347633646,0.0024997750839217303,0.002517361111111111,1.0070350437935365,0.3931463323367056,1.0,0.1966757640905472,1.0,0.5123250294223336,0.0
main,kink,2000,58,2026084701,3,0.5,0.2,1279,728,inference,96,ZLZ,0.3958333333333333,0.4201013507277025,-0.02426801739436918,-0.018458184498051533,0.002502329340398289,0.0025173611111111113,1.0060071112423712,0.368991828469563,1.0,0.1966757640905472,1.0,0.5123250294223336,0.0
main,kink,2000,59,2026084701,0,0.25,0.75,986,1735,balance,159,LOO,0.5660377358490566,0.5250161548893808,0.041021580959675785,-0.0028653592013040408,0.001568426392140396,0.0015546773255944951,0.9912338464751681,0.07235141047936798,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,kink,2000,59,2026084701,0,0.25,0.75,986,1735,balance,159,ZLZ,0.5534591194968553,0.5250161548893808,0.02844296460747453,-0.002814619282513142,0.001568402474770979,0.0015641906490039296,0.9973145759237185,0.07107075010754203,1.0,0.15503256388079784,1.0,0.3635948369689064,0.0
main,kink,2000,59,2026084701,0,0.25,0.75,986,1735,inference,96,LOO,0.53125,0.5250161548893808,0.006233845110619196,-0.0019914275082041355,0.002597518025098513,0.002621299342105263,1.0091554001847005,0.03907376110281206,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,kink,2000,59,2026084701,0,0.25,0.75,986,1735,inference,96,ZLZ,0.5729166666666666,0.5250161548893808,0.047900511777285826,-0.0016719330788114162,0.0025974024525505014,0.0025756122076023395,0.9916107552271058,0.03280569683343917,1.0,0.1989382641281609,1.0,0.5157424073367853,0.0
main,kink,2000,59,2026084701,1,0.5,0.8,38,149,balance,159,LOO,0.5031446540880503,0.5701463067813732,-0.06700165269332292,-0.006017064524109439,0.0015457879568253668,0.0015822158933586489,1.0235659337184222,0.15304167454142387,1.0,0.15592327856718535,1.0,0.3649402109564132,0.0
main,kink,2000,59,2026084701,1,0.5,0.8,38,149,balance,159,ZLZ,0.5157232704402516,0.5701463067813732,-0.05442303634112167,-0.005351533994010116,0.0015453023496901526,0.001580713789662422,1.0229155414015707,0.13613555179821832,1.0,0.1558492467776671,1.0,0.36482839013950236,0.0
main,kink,2000,59,2026084701,1,0.5,0.8,38,149,inference,96,LOO,0.5416666666666666,0.5701463067813732,-0.028479640114706606,-0.006259751425547466,0.0025607430696356704,0.0026133040935672515,1.020525692153512,0.12370124901289414,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,kink,2000,59,2026084701,1,0.5,0.8,38,149,inference,96,ZLZ,0.5208333333333334,0.5701463067813732,-0.049312973448039865,-0.006125753508196774,0.002560575058601742,0.0026270102339181287,1.025945412181225,0.12105723827426404,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,kink,2000,59,2026084701,2,0.75,0.25,1735,986,balance,159,LOO,0.4339622641509434,0.5250161548893808,-0.09105389073843739,-0.010086942998370652,0.001569762653615301,0.0015546773255944951,0.9903900580217888,0.2545907206304818,0.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,kink,2000,59,2026084701,2,0.75,0.25,1735,986,balance,159,ZLZ,0.4339622641509434,0.5250161548893808,-0.09105389073843739,-0.009589939705817674,0.0015696427153547563,0.0015546773255944951,0.9904657349001369,0.24205578820493268,0.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,kink,2000,59,2026084701,2,0.75,0.25,1735,986,inference,96,LOO,0.4270833333333333,0.5250161548893808,-0.09793282155604749,-0.009373205652141725,0.0025998460349140433,0.00257561220760234,0.9906787452078851,0.18382912965202858,1.0,0.19893826412816085,1.0,0.5157424073367856,0.0
main,kink,2000,59,2026084701,2,0.75,0.25,1735,986,inference,96,ZLZ,0.40625,0.5250161548893808,-0.1187661548893808,-0.008973728296826189,0.0025997336826026965,0.0025390625,0.9766625393175058,0.17599830509899844,0.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,kink,2000,59,2026084701,3,0.5,0.2,38,1747,balance,159,LOO,0.3836477987421384,0.42010726891173156,-0.03645947016959317,-0.005384469884981979,0.0015259810182471987,0.0014965959826737346,0.980743511733051,0.13783781707117101,1.0,0.15164579570377024,1.0,0.35847931582984405,0.0
main,kink,2000,59,2026084701,3,0.5,0.2,38,1747,balance,159,ZLZ,0.3836477987421384,0.42010726891173156,-0.03645947016959317,-0.005351533994010116,0.0015260053550432866,0.0014965959826737346,0.9807278707952386,0.13699359407022,1.0,0.15164579570377024,1.0,0.35847931582984405,0.0
main,kink,2000,59,2026084701,3,0.5,0.2,38,1747,inference,96,LOO,0.3333333333333333,0.42010726891173156,-0.08677393557839824,-0.0056909916818275175,0.0025267892359003017,0.002339181286549708,0.92575243447887,0.1132148620611886,1.0,0.18958764291397276,1.0,0.5016188246218545,0.0
main,kink,2000,59,2026084701,3,0.5,0.2,38,1747,inference,96,ZLZ,0.3229166666666667,0.42010726891173156,-0.09719060224506487,-0.006125753508196885,0.0025261943455718605,0.0023014894005847952,0.9110500166462061,0.12187822988422244,0.0,0.18805400031491482,1.0,0.4993023445071355,0.0


==> generated_results/regenerated_20260831/jobs/main_kink_n200_raw.csv <==
stream,model,n,replication,base_seed,target_id,target_u,target_v,i,j,regime,h,method,estimate,target,err,bias,oracle_V,empirical_V,Vratio,std_bias,normal_cover_P,normal_width,EB_cover_mean,EB_width,EB_full
main,kink,200,0,2026082901,0,0.25,0.75,35,90,balance,34,LOO,0.38235294117647056,0.5282485382087031,-0.14589559703223254,-0.0033184634978784544,0.007330646932612033,0.007156338471217364,0.9762219538061205,0.03875840472257945,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,0,2026082901,0,0.25,0.75,35,90,balance,34,ZLZ,0.35294117647058826,0.5282485382087031,-0.17530736173811484,-0.000569602808678793,0.007323951927458872,0.006920415224913494,0.944901781641624,0.00665578645563242,0.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,kink,200,0,2026082901,0,0.25,0.75,35,90,inference,24,LOO,0.4166666666666667,0.5282485382087031,-0.11158187154203641,-0.0016898604219846014,0.010381797032443546,0.010567632850241544,1.0179001590203751,0.016584965311537685,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,0,2026082901,0,0.25,0.75,35,90,inference,24,ZLZ,0.3333333333333333,0.5282485382087031,-0.19491520487536979,0.0011001174257649904,0.010370063897024974,0.009661835748792272,0.9317045530996311,0.010803098296813116,0.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,0,2026082901,1,0.5,0.8,29,12,balance,34,LOO,0.5882352941176471,0.572253375901094,0.015981918216553037,-0.015502800245338677,0.0072439978561267375,0.007339834329453706,1.0132297765999354,0.18214656879977767,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,0,2026082901,1,0.5,0.8,29,12,balance,34,ZLZ,0.6470588235294118,0.572253375901094,0.07480544762831776,-0.01432773268820875,0.007240665377747525,0.006920415224913496,0.9557706182889983,0.16837911852876009,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,0,2026082901,1,0.5,0.8,29,12,inference,24,LOO,0.5833333333333334,0.572253375901094,0.011079957432239329,-0.01085477071521912,0.010236437143155272,0.010567632850241544,1.0323545880714688,0.10728678773517329,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,0,2026082901,1,0.5,0.8,29,12,inference,24,ZLZ,0.5833333333333334,0.572253375901094,0.011079957432239329,-0.012106721314014024,0.010244300778017756,0.010567632850241544,1.0315621416463674,0.11961492847155997,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,0,2026082901,2,0.75,0.25,90,35,balance,34,LOO,0.38235294117647056,0.5282485382087031,-0.14589559703223254,-0.025469764422988428,0.007276151757044538,0.007156338471217364,0.9835334267580147,0.29858917156166204,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,0,2026082901,2,0.75,0.25,90,35,balance,34,ZLZ,0.38235294117647056,0.5282485382087031,-0.14589559703223254,-0.02551559629020117,0.007276355352516497,0.007156338471217364,0.9835059070805791,0.2991222864876954,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,0,2026082901,2,0.75,0.25,90,35,inference,24,LOO,0.4166666666666667,0.5282485382087031,-0.11158187154203641,-0.025458203667103385,0.010335252044420944,0.010567632850241544,1.0224842901577849,0.25041896743011055,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,0,2026082901,2,0.75,0.25,90,35,inference,24,ZLZ,0.4166666666666667,0.5282485382087031,-0.11158187154203641,-0.025171199517415532,0.01033238314210591,0.010567632850241544,1.0227681944136353,0.24763022997346243,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,0,2026082901,3,0.5,0.2,29,168,balance,34,LOO,0.35294117647058826,0.4221193008197709,-0.06917812434918263,-0.010589028148647261,0.007107238865593902,0.006920415224913494,0.973713611683319,0.12560462952556703,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,kink,200,0,2026082901,3,0.5,0.2,29,168,balance,34,ZLZ,0.35294117647058826,0.4221193008197709,-0.06917812434918263,-0.01432773268820875,0.007089282590511941,0.006920415224913494,0.9761799077068174,0.1701673854313481,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,kink,200,0,2026082901,3,0.5,0.2,29,168,inference,24,LOO,0.2916666666666667,0.4221193008197709,-0.1304526341531042,-0.012653572701171734,0.010050838236933536,0.008982487922705314,0.8937053518280311,0.12621530555656302,1.0,0.3715150465994871,1.0,1.0,1.0
main,kink,200,0,2026082901,3,0.5,0.2,29,168,inference,24,ZLZ,0.3333333333333333,0.4221193008197709,-0.08878596748643758,-0.01210672131401408,0.010057629286801496,0.009661835748792272,0.9606474322404566,0.12071986287987987,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,1,2026082901,0,0.25,0.75,58,107,balance,34,LOO,0.47058823529411764,0.5246828407469533,-0.05409460545283562,0.002273685050685259,0.007322914416697552,0.0075495438817238135,1.0309479876631502,0.026569802552980817,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,1,2026082901,0,0.25,0.75,58,107,balance,34,ZLZ,0.47058823529411764,0.5246828407469533,-0.05409460545283562,0.004765178156772132,0.007317791727540588,0.0075495438817238135,1.031669684354506,0.05570435115525125,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,1,2026082901,0,0.25,0.75,58,107,inference,24,LOO,0.4166666666666667,0.5246828407469533,-0.10801617408028658,0.00024796980929320256,0.010379681289860741,0.010567632850241544,1.0181076427235198,0.0024339227983225784,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,1,2026082901,0,0.25,0.75,58,107,inference,24,ZLZ,0.3333333333333333,0.5246828407469533,-0.19134950741361995,0.0036561703262032452,0.010373281074675361,0.009661835748792272,0.931415593507828,0.03589784241068566,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,1,2026082901,1,0.5,0.8,64,112,balance,34,LOO,0.5588235294117647,0.5686549044412939,-0.009831375029529132,0.007765407123272894,0.007144759329796114,0.007470902799622523,1.0456479294503704,0.09186930431201341,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,1,2026082901,1,0.5,0.8,64,112,balance,34,ZLZ,0.47058823529411764,0.5686549044412939,-0.09806666914717621,0.010555140722140588,0.00713110338177974,0.0075495438817238135,1.0586782265719503,0.12499299125212639,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,1,2026082901,1,0.5,0.8,64,112,inference,24,LOO,0.5833333333333334,0.5686549044412939,0.014678428892039519,0.011054276864160939,0.010115429910849929,0.010567632850241546,1.0447042729154377,0.10991024224286952,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,1,2026082901,1,0.5,0.8,64,112,inference,24,ZLZ,0.5,0.5686549044412939,-0.06865490444129385,0.0052933797143724926,0.01014287575688066,0.010869565217391304,1.07164530828623,0.052559653788598344,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,1,2026082901,2,0.75,0.25,107,58,balance,34,LOO,0.47058823529411764,0.5246828407469533,-0.05409460545283562,-0.04176324842958967,0.007284067427950408,0.0075495438817238135,1.0364461829052707,0.48933614122901736,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,1,2026082901,2,0.75,0.25,107,58,balance,34,ZLZ,0.38235294117647056,0.5246828407469533,-0.1423298995704827,-0.03670498880980899,0.007277725264679383,0.007156338471217364,0.9833207782586766,0.43025632912062417,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,1,2026082901,2,0.75,0.25,107,58,inference,24,LOO,0.4583333333333333,0.5246828407469533,-0.06634950741361995,-0.03874756044987321,0.010323094705143957,0.010794082125603866,1.0456246342703044,0.38136374934591727,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,1,2026082901,2,0.75,0.25,107,58,inference,24,ZLZ,0.4166666666666667,0.5246828407469533,-0.10801617408028658,-0.039058314247361225,0.010323874070844162,0.010567632850241544,1.0236111732596376,0.3844077599020679,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,1,2026082901,3,0.5,0.2,64,15,balance,34,LOO,0.4117647058823529,0.4201892642702848,-0.00842455838793188,0.01251759016391818,0.007180151238501274,0.007339834329453707,1.0222395163622993,0.14772497741822055,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,1,2026082901,3,0.5,0.2,64,15,balance,34,ZLZ,0.4117647058823529,0.4201892642702848,-0.00842455838793188,0.010555140722140477,0.007174570846925036,0.007339834329453706,1.0230346157358667,0.12461377813650049,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,1,2026082901,3,0.5,0.2,64,15,inference,24,LOO,0.4583333333333333,0.4201892642702848,0.038144069063048514,0.012634127505008863,0.01017789922975692,0.010794082125603866,1.0605412651409853,0.125232249638052,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,1,2026082901,3,0.5,0.2,64,15,inference,24,ZLZ,0.4166666666666667,0.4201892642702848,-0.003522597603618116,0.0052933797143724926,0.01013935543946607,0.010567632850241544,1.042239116019985,0.05256877717954853,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,2,2026082901,0,0.25,0.75,174,141,balance,34,LOO,0.6764705882352942,0.5228129323241236,0.15365765591117053,0.031426040391012156,0.0072222047178920196,0.0066320645905421,0.9182880920160116,0.3697896631764341,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,kink,200,2,2026082901,0,0.25,0.75,174,141,balance,34,ZLZ,0.6764705882352942,0.5228129323241236,0.15365765591117053,0.03545446949628617,0.007203778809610929,0.0066320645905421,0.9206368998578807,0.417725326082579,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,kink,200,2,2026082901,0,0.25,0.75,174,141,inference,24,LOO,0.6666666666666666,0.5228129323241236,0.143853734342543,0.034297857255736086,0.010226235671912918,0.009661835748792272,0.9448086332812757,0.33916348564305376,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,2,2026082901,0,0.25,0.75,174,141,inference,24,ZLZ,0.6666666666666666,0.5228129323241236,0.143853734342543,0.035811147518725606,0.010222471119526911,0.009661835748792272,0.9451565708350385,0.3541932590186659,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,2,2026082901,1,0.5,0.8,113,80,balance,34,LOO,0.5294117647058824,0.570787193296395,-0.041375428590512686,-0.022662537028994678,0.007272239408574144,0.0075495438817238135,1.0381319229978487,0.26575071569997355,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,2,2026082901,1,0.5,0.8,113,80,balance,34,ZLZ,0.5588235294117647,0.570787193296395,-0.011963663884630327,-0.019881158413971423,0.007264661165628136,0.007470902799622522,1.0283897114114824,0.23325663402471222,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,2,2026082901,1,0.5,0.8,113,80,inference,24,LOO,0.5416666666666666,0.570787193296395,-0.029120526629728416,-0.023066281263050548,0.010307075801203342,0.010794082125603866,1.0472497082386516,0.2272007958888842,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,2,2026082901,1,0.5,0.8,113,80,inference,24,ZLZ,0.5416666666666666,0.570787193296395,-0.029120526629728416,-0.019386867592492085,0.010284751475119857,0.010794082125603866,1.0495228933549,0.1911660397788052,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,2,2026082901,2,0.75,0.25,141,174,balance,34,LOO,0.6176470588235294,0.5228129323241236,0.09483412649940581,-0.002955935811324917,0.007281468451491846,0.007156338471217364,0.9828152822321375,0.03464060855465947,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,2,2026082901,2,0.75,0.25,141,174,balance,34,ZLZ,0.6764705882352942,0.5228129323241236,0.15365765591117053,0.00406961896418101,0.007283292575892118,0.006632064590542101,0.9105860462745108,0.04768588754543801,1.0,0.3192290902831454,1.0,0.8744583914921856,0.0
main,kink,200,2,2026082901,2,0.75,0.25,141,174,inference,24,LOO,0.6666666666666666,0.5228129323241236,0.143853734342543,0.007184016381502678,0.010305175172154298,0.009661835748792272,0.9375712287647086,0.07076844040214718,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,2,2026082901,2,0.75,0.25,141,174,inference,24,ZLZ,0.7083333333333334,0.5228129323241236,0.18552040100920975,0.010946421869241219,0.010304926050204883,0.008982487922705314,0.8716693238693085,0.10783251682709,1.0,0.3715150465994872,1.0,1.0,1.0
main,kink,200,2,2026082901,3,0.5,0.2,113,74,balance,34,LOO,0.35294117647058826,0.4214693731651872,-0.06852819669459892,-0.022304513632696032,0.007042389348664452,0.006920415224913494,0.9826800084868796,0.2657863918928135,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,kink,200,2,2026082901,3,0.5,0.2,113,74,balance,34,ZLZ,0.3235294117647059,0.4214693731651872,-0.09793996140048128,-0.019881158413971423,0.007056030133616304,0.0066320645905421,0.9399144370069581,0.2366799519226159,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,kink,200,2,2026082901,3,0.5,0.2,113,74,inference,24,LOO,0.25,0.4214693731651872,-0.17146937316518718,-0.02136939324717041,0.009979559833331993,0.008152173913043478,0.8168871221970134,0.2139126648280988,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,kink,200,2,2026082901,3,0.5,0.2,113,74,inference,24,ZLZ,0.25,0.4214693731651872,-0.17146937316518718,-0.01938686759249214,0.00999534138210094,0.008152173913043478,0.8155973469442378,0.19391384971327724,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,kink,200,3,2026082901,0,0.25,0.75,0,180,balance,34,LOO,0.29411764705882354,0.5258182284790698,-0.23170058142024624,-0.0055624854502407395,0.007331985311660387,0.006291286568103176,0.858060443478775,0.06496180669989483,0.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,kink,200,3,2026082901,0,0.25,0.75,0,180,balance,34,ZLZ,0.2647058823529412,0.5258182284790698,-0.2611123461261286,-0.005773612567440134,0.0073325689211823294,0.00589808115759673,0.8043676399083478,0.06742478352081499,0.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,kink,200,3,2026082901,0,0.25,0.75,0,180,inference,24,LOO,0.20833333333333334,0.5258182284790698,-0.3174848951457364,-0.006575715729566833,0.01039295142866494,0.007170893719806763,0.689976641286769,0.06450205948382971,0.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,kink,200,3,2026082901,0,0.25,0.75,0,180,inference,24,ZLZ,0.20833333333333334,0.5258182284790698,-0.3174848951457364,-0.006877936204401025,0.01039333069069538,0.007170893719806763,0.6899514634155246,0.06746534885658706,0.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,kink,200,3,2026082901,1,0.5,0.8,115,192,balance,34,LOO,0.5882352941176471,0.5686416989142449,0.019593595203402203,-0.014191997055909122,0.0072452806227841435,0.007339834329453706,1.0130503857051747,0.16673082796250338,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,3,2026082901,1,0.5,0.8,115,192,balance,34,ZLZ,0.5588235294117647,0.5686416989142449,-0.009818169502480156,-0.013792600038808334,0.007243258960857788,0.007470902799622522,1.0314283722278754,0.16206123211620815,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,3,2026082901,1,0.5,0.8,115,192,inference,24,LOO,0.5416666666666666,0.5686416989142449,-0.026975032247578246,-0.014947203992339397,0.01026173031423283,0.010794082125603866,1.0518773925127105,0.14755355016306418,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,3,2026082901,1,0.5,0.8,115,192,inference,24,ZLZ,0.5,0.5686416989142449,-0.06864169891424488,-0.013940172898927128,0.010257303289758983,0.010869565217391304,1.0596903406613325,0.1376421861434294,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,3,2026082901,2,0.75,0.25,180,0,balance,34,LOO,0.47058823529411764,0.5258182284790698,-0.05522999318495214,-0.029917684531904798,0.0072872282727815445,0.0075495438817238135,1.0359966230126263,0.3504667259418331,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,3,2026082901,2,0.75,0.25,180,0,balance,34,ZLZ,0.4117647058823529,0.5258182284790698,-0.11405352259671686,-0.032402011895069194,0.007285771828459136,0.007339834329453706,1.0074202846681795,0.3796069840671821,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,3,2026082901,2,0.75,0.25,180,0,inference,24,LOO,0.4583333333333333,0.5258182284790698,-0.06748489514573647,-0.019279777188060954,0.010332896274433992,0.010794082125603866,1.0446327766118155,0.18966665093621032,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,3,2026082901,2,0.75,0.25,180,0,inference,24,ZLZ,0.4166666666666667,0.5258182284790698,-0.1091515618124031,-0.022728194863035567,0.010341893959900674,0.010567632850241544,1.0218276160262465,0.2234935037012249,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,3,2026082901,3,0.5,0.2,115,172,balance,34,LOO,0.3235294117647059,0.4198225788230098,-0.09629316705830387,-0.01236581839612344,0.007079683853872186,0.006632064590542101,0.9367741169564708,0.14696568117502012,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,kink,200,3,2026082901,3,0.5,0.2,115,172,balance,34,ZLZ,0.2647058823529412,0.4198225788230098,-0.1551166964700686,-0.025245019730232132,0.006866347438491183,0.00589808115759673,0.8589837916638806,0.30465816850836114,0.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,kink,200,3,2026082901,3,0.5,0.2,115,172,inference,24,LOO,0.3333333333333333,0.4198225788230098,-0.08648924548967646,-0.011722431379766252,0.010028681406439194,0.009661835748792272,0.9634203498167387,0.11705656664393338,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,3,2026082901,3,0.5,0.2,115,172,inference,24,ZLZ,0.16666666666666666,0.4198225788230098,-0.25315591215634314,-0.030164434128444106,0.009600108034046274,0.006038647342995171,0.629018686204304,0.3078627343747549,0.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,kink,200,4,2026082901,0,0.25,0.75,56,15,balance,34,LOO,0.6764705882352942,0.5264395743808459,0.15003101385444828,0.06855998312959555,0.007026124804731179,0.0066320645905421,0.9439149993572942,0.8179236617755903,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,kink,200,4,2026082901,0,0.25,0.75,56,15,balance,34,ZLZ,0.6470588235294118,0.5264395743808459,0.12061924914856592,0.04509832800832747,0.006864188338129609,0.006920415224913495,1.0081913380015455,0.5443344807076,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,4,2026082901,0,0.25,0.75,56,15,inference,24,LOO,0.625,0.5264395743808459,0.09856042561915412,0.056951334079276106,0.010057412475090361,0.010190217391304348,1.0132046802836128,0.567885488352015,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,4,2026082901,0,0.25,0.75,56,15,inference,24,ZLZ,0.625,0.5264395743808459,0.09856042561915412,0.05749991807775856,0.01004493595292602,0.010190217391304348,1.0144631522848095,0.5737116117110083,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,4,2026082901,1,0.5,0.8,70,108,balance,34,LOO,0.6470588235294118,0.5700474779166764,0.07701134561273537,0.02746285372919688,0.007020141407646355,0.006920415224913495,0.9857942772172313,0.3277726660832765,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,4,2026082901,1,0.5,0.8,70,108,balance,34,ZLZ,0.6764705882352942,0.5700474779166764,0.10642311031861773,0.029187036027514157,0.007011832948567413,0.0066320645905421,0.9458389324430634,0.3485573248639777,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,kink,200,4,2026082901,1,0.5,0.8,70,108,inference,24,LOO,0.625,0.5700474779166764,0.054952522083323574,0.02684780060310088,0.009948516259587583,0.010190217391304348,1.0242951939173677,0.26917179870993146,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,4,2026082901,1,0.5,0.8,70,108,inference,24,ZLZ,0.625,0.5700474779166764,0.054952522083323574,0.035922669616206826,0.009871824109029663,0.010190217391304348,1.0322527304739408,0.3615512769182105,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,4,2026082901,2,0.75,0.25,15,56,balance,34,LOO,0.4411764705882353,0.5264395743808459,-0.0852631037926106,-0.09541799505108972,0.007174513274819963,0.007470902799622523,1.0413114469859277,1.1265074418116414,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,4,2026082901,2,0.75,0.25,15,56,balance,34,ZLZ,0.4117647058823529,0.5264395743808459,-0.11467486849849295,-0.11212490071653003,0.006955475387870494,0.007339834329453707,1.055259909661026,1.3444314472933085,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,4,2026082901,2,0.75,0.25,15,56,inference,24,LOO,0.375,0.5264395743808459,-0.15143957438084588,-0.09489701998084388,0.01017175768780666,0.010190217391304348,1.0018147997685607,0.9409240553859557,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,4,2026082901,2,0.75,0.25,15,56,inference,24,ZLZ,0.375,0.5264395743808459,-0.15143957438084588,-0.11497855809695556,0.009738172829375783,0.010190217391304348,1.0464198540988043,1.1651400185460907,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,4,2026082901,3,0.5,0.2,70,81,balance,34,LOO,0.47058823529411764,0.4198398737047415,0.05074836158937612,0.028315574259339726,0.007225119820813083,0.007549543881723815,1.0449022395415752,0.33312164078528633,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,4,2026082901,3,0.5,0.2,70,81,balance,34,ZLZ,0.4411764705882353,0.4198398737047415,0.021336596883493764,0.029187036027514268,0.007225045678752596,0.007470902799622522,1.0340284521097136,0.34337580897741116,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,4,2026082901,3,0.5,0.2,70,81,inference,24,LOO,0.4583333333333333,0.4198398737047415,0.0384934596285918,0.026422706909297267,0.01022583319907086,0.010794082125603866,1.0555699389448907,0.261293108329318,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,4,2026082901,3,0.5,0.2,70,81,inference,24,ZLZ,0.5416666666666666,0.4198398737047415,0.12182679296192511,0.03592266961620688,0.010258187425475917,0.010794082125603866,1.0522406813115024,0.35467721465195357,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,5,2026082901,0,0.25,0.75,51,122,balance,34,LOO,0.5294117647058824,0.5249954051414476,0.0044163595644347575,0.02120234678132138,0.007261807034600059,0.0075495438817238135,1.0396233121801206,0.24880641938608378,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,5,2026082901,0,0.25,0.75,51,122,balance,34,ZLZ,0.5,0.5249954051414476,-0.024995405141447602,0.02122419221882832,0.007257558174839731,0.007575757575757576,1.0438438650097175,0.24913566728043848,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,5,2026082901,0,0.25,0.75,51,122,inference,24,LOO,0.5416666666666666,0.5249954051414476,0.016671261525219028,0.01668372365684212,0.010320757134823607,0.010794082125603866,1.0458614600263383,0.1642242202577085,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,5,2026082901,0,0.25,0.75,51,122,inference,24,ZLZ,0.5416666666666666,0.5249954051414476,0.016671261525219028,0.019781205934998103,0.010300916608060028,0.010794082125603866,1.0478758868077775,0.19490134160460235,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,5,2026082901,1,0.5,0.8,39,124,balance,34,LOO,0.5,0.5672933034220862,-0.06729330342208617,-0.005167864118299836,0.0072061484162817,0.007575757575757576,1.0512908058680521,0.06087787502143274,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,5,2026082901,1,0.5,0.8,39,124,balance,34,ZLZ,0.47058823529411764,0.5672933034220862,-0.09670506812796853,-0.008305248210877636,0.007217963150111703,0.007549543881723815,1.0459382688323895,0.09775641942392768,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,5,2026082901,1,0.5,0.8,39,124,inference,24,LOO,0.5416666666666666,0.5672933034220862,-0.02562663675541954,-0.012178302425633336,0.01024268551391481,0.010794082125603866,1.0538332072130865,0.12033163992430511,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,5,2026082901,1,0.5,0.8,39,124,inference,24,ZLZ,0.5,0.5672933034220862,-0.06729330342208617,-0.007150945333181058,0.010210379716166278,0.010869565217391304,1.0645603316967072,0.0707689107697098,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,5,2026082901,2,0.75,0.25,122,51,balance,34,LOO,0.5,0.5249954051414476,-0.024995405141447602,-0.08205444576590648,0.007199480608743259,0.007575757575757576,1.0522644600997126,0.9670557983335694,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,5,2026082901,2,0.75,0.25,122,51,balance,34,ZLZ,0.5294117647058824,0.5249954051414476,0.0044163595644347575,-0.09293549644487542,0.006992647929802983,0.0075495438817238135,1.0796402103339586,1.1113754315063242,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,5,2026082901,2,0.75,0.25,122,51,inference,24,LOO,0.4583333333333333,0.5249954051414476,-0.06666207180811429,-0.07588516384393307,0.01023391713976194,0.010794082125603866,1.0547361267627926,0.7501289522738176,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,5,2026082901,2,0.75,0.25,122,51,inference,24,ZLZ,0.5,0.5249954051414476,-0.024995405141447602,-0.09976683036842376,0.009794994434137314,0.010869565217391304,1.1097061147384544,1.0080546515265418,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,5,2026082901,3,0.5,0.2,39,18,balance,34,LOO,0.38235294117647056,0.42034924399983414,-0.03799630282336358,-0.008837437470723741,0.007088790091051769,0.007156338471217364,1.0095289011662034,0.10496398142717564,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,5,2026082901,3,0.5,0.2,39,18,balance,34,ZLZ,0.38235294117647056,0.42034924399983414,-0.03799630282336358,-0.00830524821087758,0.0070927670319007475,0.007156338471217364,1.0089628545574236,0.0986154063666349,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,5,2026082901,3,0.5,0.2,39,18,inference,24,LOO,0.3333333333333333,0.42034924399983414,-0.08701591066650083,-0.010507608919022027,0.010032835879205572,0.009661835748792272,0.9630214094120438,0.10490399958934277,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,5,2026082901,3,0.5,0.2,39,18,inference,24,ZLZ,0.375,0.42034924399983414,-0.04534924399983414,-0.007150945333181058,0.010047153377921718,0.010190217391304348,1.0142392584248796,0.07134145162360209,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,6,2026082901,0,0.25,0.75,96,162,balance,34,LOO,0.4411764705882353,0.5278639884384222,-0.08668751785018691,-0.00661495104747134,0.007334661127258703,0.007470902799622522,1.018575046617694,0.07723899385398587,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,6,2026082901,0,0.25,0.75,96,162,balance,34,ZLZ,0.4411764705882353,0.5278639884384222,-0.08668751785018691,-0.006446734746133442,0.007334439087525412,0.007470902799622522,1.0186058825315232,0.07527596788052492,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,6,2026082901,0,0.25,0.75,96,162,inference,24,LOO,0.5,0.5278639884384222,-0.027863988438422194,-0.009749494280900106,0.010397754835251316,0.010869565217391304,1.0453761787631708,0.09561197786864739,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,6,2026082901,0,0.25,0.75,96,162,inference,24,ZLZ,0.5,0.5278639884384222,-0.027863988438422194,-0.0100138359652987,0.01039824340263578,0.010869565217391304,1.0453270611684327,0.09820203405951182,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,6,2026082901,1,0.5,0.8,147,114,balance,34,LOO,0.4411764705882353,0.5667008983936432,-0.12552442780540796,0.013519369323308883,0.007130912605465837,0.007470902799622523,1.0476783566097956,0.16009725120824747,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,6,2026082901,1,0.5,0.8,147,114,balance,34,ZLZ,0.5,0.5667008983936432,-0.06670089839364324,0.005599683742731565,0.0071730311219452576,0.007575757575757576,1.056144528995589,0.0661168481495065,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,6,2026082901,1,0.5,0.8,147,114,inference,24,LOO,0.5416666666666666,0.5667008983936432,-0.025034231726976608,0.009214296915129094,0.010128577440887986,0.010794082125603866,1.0657056421397648,0.09155624572387272,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,6,2026082901,1,0.5,0.8,147,114,inference,24,ZLZ,0.375,0.5667008983936432,-0.19170089839364324,0.008875161278439236,0.01013590558594469,0.010190217391304348,1.0053583574648695,0.0881545992525232,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,6,2026082901,2,0.75,0.25,162,96,balance,34,LOO,0.5,0.5278639884384222,-0.027863988438422194,-0.0675311611556253,0.007243147005486038,0.007575757575757576,1.0459207261732524,0.7934883729422624,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,6,2026082901,2,0.75,0.25,162,96,balance,34,ZLZ,0.4411764705882353,0.5278639884384222,-0.08668751785018691,-0.07581474152818996,0.0072342489755445084,0.007470902799622522,1.0327129775154305,0.891367782541017,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,6,2026082901,2,0.75,0.25,162,96,inference,24,LOO,0.4583333333333333,0.5278639884384222,-0.06953065510508888,-0.065298229925006,0.010260200312670125,0.010794082125603866,1.05203424851993,0.6446492606723238,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,6,2026082901,2,0.75,0.25,162,96,inference,24,ZLZ,0.4583333333333333,0.5278639884384222,-0.06953065510508888,-0.07200561955464463,0.01025955648444237,0.010794082125603866,1.052100267879226,0.7108894974617251,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,6,2026082901,3,0.5,0.2,147,43,balance,34,LOO,0.47058823529411764,0.42018764125692754,0.050400594037190105,0.003783778335633481,0.007153142076229936,0.0075495438817238135,1.0554164591265607,0.044738071650320184,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,6,2026082901,3,0.5,0.2,147,43,balance,34,ZLZ,0.5,0.42018764125692754,0.07981235874307246,0.00559968374273162,0.007164791505667389,0.007575757575757576,1.0573591108359692,0.06615485490254976,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,6,2026082901,3,0.5,0.2,147,43,inference,24,LOO,0.4583333333333333,0.42018764125692754,0.03814569207640578,0.0009066697751509145,0.010114210537055572,0.010794082125603866,1.067219441997716,0.009015361450374704,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,6,2026082901,3,0.5,0.2,147,43,inference,24,ZLZ,0.5416666666666666,0.42018764125692754,0.1214790254097391,0.008875161278439292,0.010164224536420598,0.010794082125603866,1.0619680908195557,0.08803170807623252,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,7,2026082901,0,0.25,0.75,22,78,balance,34,LOO,0.47058823529411764,0.5262368747202958,-0.05564863942617815,-0.007900872941163817,0.007336401811896717,0.0075495438817238135,1.0290526712265766,0.09224302208520196,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,7,2026082901,0,0.25,0.75,22,78,balance,34,ZLZ,0.5,0.5262368747202958,-0.02623687472029579,-0.005295136938185507,0.007332063559362413,0.007575757575757576,1.0332367572133205,0.06183923172757766,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,7,2026082901,0,0.25,0.75,22,78,inference,24,LOO,0.4583333333333333,0.5262368747202958,-0.06790354138696247,-0.006663400835835498,0.010390384191878554,0.010794082125603866,1.0388530324067184,0.06537024849441302,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,7,2026082901,0,0.25,0.75,22,78,inference,24,ZLZ,0.4583333333333333,0.5262368747202958,-0.06790354138696247,-0.008546935193173288,0.01039516557732363,0.010794082125603866,1.038375199058921,0.08382908103721684,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,7,2026082901,1,0.5,0.8,7,154,balance,34,LOO,0.5882352941176471,0.570203299533562,0.01803199458408511,-0.01856960388010287,0.007261759098361714,0.007339834329453706,1.0107515589589864,0.21791228810563784,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,7,2026082901,1,0.5,0.8,7,154,balance,34,ZLZ,0.6176470588235294,0.570203299533562,0.04744375928996747,-0.02160322752405941,0.007272022980071115,0.007156338471217364,0.9840918394825232,0.25333256379490027,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,7,2026082901,1,0.5,0.8,7,154,inference,24,LOO,0.4583333333333333,0.570203299533562,-0.11186996620022865,-0.018500010593538785,0.010285818073736405,0.010794082125603866,1.0494140619855268,0.18241164412238384,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,7,2026082901,1,0.5,0.8,7,154,inference,24,ZLZ,0.5833333333333334,0.570203299533562,0.013130033799771401,-0.018563423289046255,0.010289099768425838,0.010567632850241546,1.0270706950155584,0.1830077065620518,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,7,2026082901,2,0.75,0.25,78,22,balance,34,LOO,0.47058823529411764,0.5262368747202958,-0.05564863942617815,-0.039859579591221994,0.007263475047455027,0.0075495438817238135,1.0393845690113603,0.4676925902212498,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,7,2026082901,2,0.75,0.25,78,22,balance,34,ZLZ,0.4411764705882353,0.5262368747202958,-0.08506040413206051,-0.03798014624867224,0.007263569566830827,0.007470902799622522,1.0285442620028704,0.4456373495259903,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,7,2026082901,2,0.75,0.25,78,22,inference,24,LOO,0.4166666666666667,0.5262368747202958,-0.1095702080536291,-0.021824689103264627,0.010336019891104657,0.010567632850241544,1.022408331405807,0.21467002042015024,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,7,2026082901,2,0.75,0.25,78,22,inference,24,ZLZ,0.4583333333333333,0.5262368747202958,-0.06790354138696247,-0.0229495764518588,0.010328724223672493,0.010794082125603866,1.0450547320127703,0.22581424439538497,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,7,2026082901,3,0.5,0.2,7,68,balance,34,LOO,0.4117647058823529,0.419729340688185,-0.007964634805832094,-0.02213045049423351,0.0070326564311176225,0.007339834329453707,1.043678786436503,0.26389463073938246,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,7,2026082901,3,0.5,0.2,7,68,balance,34,ZLZ,0.4411764705882353,0.419729340688185,0.021447129900050266,-0.0216032275240593,0.007036248808902891,0.007470902799622522,1.061773539072363,0.2575419890728774,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,7,2026082901,3,0.5,0.2,7,68,inference,24,LOO,0.4166666666666667,0.419729340688185,-0.00306267402151833,-0.020026042172670178,0.009980916215966982,0.010567632850241544,1.058783845248191,0.20045178199308006,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,7,2026082901,3,0.5,0.2,7,68,inference,24,ZLZ,0.5,0.419729340688185,0.08027065931181498,-0.0185634232890462,0.009993203974050631,0.010869565217391304,1.087695722574694,0.1856973438132353,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,8,2026082901,0,0.25,0.75,48,162,balance,34,LOO,0.5882352941176471,0.5252748794805819,0.06296041463706514,0.010462527502819619,0.00729950118797019,0.007339834329453707,1.0055254654318007,0.12245880605210227,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,8,2026082901,0,0.25,0.75,48,162,balance,34,ZLZ,0.6176470588235294,0.5252748794805819,0.0923721793429475,0.011752206051435232,0.007293954267852076,0.007156338471217364,0.9811328956035206,0.13760616114350155,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,8,2026082901,0,0.25,0.75,48,162,inference,24,LOO,0.7083333333333334,0.5252748794805819,0.18305845385275143,0.01312009101811129,0.010327036773013023,0.008982487922705314,0.8698030345140891,0.12910676110716093,1.0,0.3715150465994872,1.0,1.0,1.0
main,kink,200,8,2026082901,0,0.25,0.75,48,162,inference,24,ZLZ,0.7083333333333334,0.5252748794805819,0.18305845385275143,0.013414106556849048,0.010322201381497274,0.008982487922705314,0.8702104900614107,0.13203090132133488,1.0,0.3715150465994872,1.0,1.0,1.0
main,kink,200,8,2026082901,1,0.5,0.8,110,105,balance,34,LOO,0.5588235294117647,0.5700657214266547,-0.011242192014889962,-0.0045188280885155585,0.007192384112162168,0.007470902799622523,1.0387241119379853,0.05328308761406305,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,8,2026082901,1,0.5,0.8,110,105,balance,34,ZLZ,0.5294117647058824,0.5700657214266547,-0.04065395672077232,-0.004906274866169569,0.007195890686342618,0.0075495438817238135,1.0491465491620666,0.05783751119254039,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,8,2026082901,1,0.5,0.8,110,105,inference,24,LOO,0.5833333333333334,0.5700657214266547,0.013267611906678689,-0.01133887664059896,0.010242821015422142,0.010567632850241544,1.0317111696407024,0.11203668199428903,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,8,2026082901,1,0.5,0.8,110,105,inference,24,ZLZ,0.5416666666666666,0.5700657214266547,-0.02839905475998805,-0.01041141557057279,0.010226784032735924,0.010794082125603866,1.0554717974929382,0.10295329229928774,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,8,2026082901,2,0.75,0.25,162,48,balance,34,LOO,0.5588235294117647,0.5252748794805819,0.033548649931182783,-0.009127405914677977,0.007304033558730875,0.007470902799622523,1.0228461766433399,0.10679870459198193,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,8,2026082901,2,0.75,0.25,162,48,balance,34,ZLZ,0.6176470588235294,0.5252748794805819,0.0923721793429475,-0.012090395625602879,0.00729760252992414,0.007156338471217364,0.9806424016480046,0.14153062009870238,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,8,2026082901,2,0.75,0.25,162,48,inference,24,LOO,0.5416666666666666,0.5252748794805819,0.016391787186084694,-0.013338382242888192,0.010347893045450692,0.010794082125603866,1.0431188337754742,0.13112249166964343,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,8,2026082901,2,0.75,0.25,162,48,inference,24,ZLZ,0.625,0.5252748794805819,0.09972512051941806,-0.0034261475737239477,0.0103275685875119,0.010190217391304348,0.9867005292636218,0.03371374684221569,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,8,2026082901,3,0.5,0.2,110,84,balance,34,LOO,0.38235294117647056,0.42026297530457296,-0.0379100341281024,-0.004009406851747277,0.007113329945235445,0.007156338471217364,1.0060461874133542,0.047538300485608136,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,8,2026082901,3,0.5,0.2,110,84,balance,34,ZLZ,0.35294117647058826,0.42026297530457296,-0.0673217988339847,-0.004906274866169513,0.007110045548560106,0.006920415224913494,0.9733292392641543,0.05818562233261397,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,kink,200,8,2026082901,3,0.5,0.2,110,84,inference,24,LOO,0.4166666666666667,0.42026297530457296,-0.003596308637906276,-0.014287023244781816,0.010026284598166929,0.010567632850241544,1.0539929070209704,0.1426828374546688,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,8,2026082901,3,0.5,0.2,110,84,inference,24,ZLZ,0.3333333333333333,0.42026297530457296,-0.08692964197123965,-0.010411415570572902,0.010036446321268358,0.009661835748792272,0.9626749787240685,0.10392494385624657,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,9,2026082901,0,0.25,0.75,168,53,balance,34,LOO,0.47058823529411764,0.5231898003877029,-0.05260156509358527,-0.00040095583746191377,0.007329313202466564,0.0075495438817238135,1.030047928526664,0.004683439347713378,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,9,2026082901,0,0.25,0.75,168,53,balance,34,ZLZ,0.5,0.5231898003877029,-0.023189800387702908,0.0015282489729274706,0.007326558609197547,0.007575757575757576,1.034013099444423,0.01785435224078643,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,9,2026082901,0,0.25,0.75,168,53,inference,24,LOO,0.4583333333333333,0.5231898003877029,-0.0648564670543696,-0.00026049303216924,0.010382268805608517,0.010794082125603866,1.0396650604704905,0.002556524602873041,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,9,2026082901,0,0.25,0.75,168,53,inference,24,ZLZ,0.4583333333333333,0.5231898003877029,-0.0648564670543696,0.0024519364977935165,0.010376069907446515,0.010794082125603866,1.040286179823958,0.02407092466930106,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,9,2026082901,1,0.5,0.8,27,182,balance,34,LOO,0.6176470588235294,0.5710268556695364,0.04662020315399307,-0.001596760482804549,0.007181141093460925,0.007156338471217364,0.9965461446975125,0.018842696202934068,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,9,2026082901,1,0.5,0.8,27,182,balance,34,ZLZ,0.6176470588235294,0.5710268556695364,0.04662020315399307,-0.0038897938019005762,0.007190614292365686,0.007156338471217364,0.9952332554974179,0.045871567740406294,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,9,2026082901,1,0.5,0.8,27,182,inference,24,LOO,0.5833333333333334,0.5710268556695364,0.012306477663797,0.0023808573326183913,0.010151433310203302,0.010567632850241546,1.0409990911943359,0.02363032469560519,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,9,2026082901,1,0.5,0.8,27,182,inference,24,ZLZ,0.6666666666666666,0.5710268556695364,0.09563981099713026,-0.006671539293724327,0.010215744612417189,0.009661835748792272,0.9457789045595714,0.06600715806302952,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,9,2026082901,2,0.75,0.25,53,168,balance,34,LOO,0.5,0.5231898003877029,-0.023189800387702908,0.0034946290700970106,0.007261996812720332,0.007575757575757576,1.0432058524850427,0.041008422027271924,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,9,2026082901,2,0.75,0.25,53,168,balance,34,ZLZ,0.5294117647058824,0.5231898003877029,0.0062219643181794515,0.010102433291202306,0.007253999589412116,0.0075495438817238135,1.0407422537965223,0.11861434856807455,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,9,2026082901,2,0.75,0.25,53,168,inference,24,LOO,0.5416666666666666,0.5231898003877029,0.01847686627896372,-0.005773937406280072,0.010309890392963997,0.010794082125603866,1.0469638099130818,0.05686500051195998,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,9,2026082901,2,0.75,0.25,53,168,inference,24,ZLZ,0.625,0.5231898003877029,0.10181019961229709,0.004118955361593346,0.010276481787755929,0.010190217391304348,0.9916056488754389,0.04063168724612668,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,9,2026082901,3,0.5,0.2,27,159,balance,34,LOO,0.5882352941176471,0.4194360901376724,0.16879920397997467,-0.002802376526484962,0.007122205743570028,0.007339834329453707,1.0305563464071725,0.03320620379271154,0.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,9,2026082901,3,0.5,0.2,27,159,balance,34,ZLZ,0.5588235294117647,0.4194360901376724,0.1393874392740923,-0.015328218475170852,0.006907820449617154,0.007470902799622523,1.0815137501202101,0.18442558150075722,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,9,2026082901,3,0.5,0.2,27,159,inference,24,LOO,0.5416666666666666,0.4194360901376724,0.12223057652899422,-0.0012806426124883918,0.010102664712472738,0.010794082125603866,1.0684391131260156,0.012741189606165574,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,9,2026082901,3,0.5,0.2,27,159,inference,24,ZLZ,0.5,0.4194360901376724,0.08056390986232759,-0.02287597424752358,0.009658626166362995,0.010869565217391304,1.1253738399406648,0.2327672739472737,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,10,2026082901,0,0.25,0.75,41,141,balance,34,LOO,0.47058823529411764,0.5265291071955951,-0.05594087190147745,0.00685489904050407,0.007302904956530953,0.0075495438817238135,1.0337727146472435,0.08021456608674643,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,10,2026082901,0,0.25,0.75,41,141,balance,34,ZLZ,0.47058823529411764,0.5265291071955951,-0.05594087190147745,0.00913254248670925,0.007290166566296255,0.0075495438817238135,1.0355790657276207,0.10696038948997545,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,10,2026082901,0,0.25,0.75,41,141,inference,24,LOO,0.5,0.5265291071955951,-0.026529107195595092,0.00547679465510309,0.010353024265374093,0.010869565217391304,1.0498927597170609,0.05382609108830531,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,10,2026082901,0,0.25,0.75,41,141,inference,24,ZLZ,0.5416666666666666,0.5265291071955951,0.015137559471071538,0.008100491626828354,0.010342176517504832,0.010794082125603866,1.0436954066036441,0.07965359920320768,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,10,2026082901,1,0.5,0.8,124,168,balance,34,LOO,0.47058823529411764,0.568481979652603,-0.09789374435848541,0.04123437771347094,0.006924423719013017,0.0075495438817238135,1.090277572268483,0.4955273469541259,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,10,2026082901,1,0.5,0.8,124,168,balance,34,ZLZ,0.4117647058823529,0.568481979652603,-0.15671727377025013,0.02690409224295942,0.007010919961115635,0.007339834329453707,1.046914580420589,0.32131488052232177,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,10,2026082901,1,0.5,0.8,124,168,inference,24,LOO,0.4166666666666667,0.568481979652603,-0.15181531298593637,0.036513538704291415,0.009858148598113854,0.010567632850241544,1.0719693201077771,0.3677530171117967,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,10,2026082901,1,0.5,0.8,124,168,inference,24,ZLZ,0.375,0.568481979652603,-0.19348197965260305,0.023676794010744406,0.00998565138023181,0.010190217391304348,1.0204859956835175,0.2369379877828437,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,10,2026082901,2,0.75,0.25,141,41,balance,34,LOO,0.5588235294117647,0.5265291071955951,0.03229442221616963,0.0031154668306007105,0.007252554093481321,0.007470902799622523,1.0301064567498306,0.036582859025598546,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,10,2026082901,2,0.75,0.25,141,41,balance,34,ZLZ,0.5882352941176471,0.5265291071955951,0.061706186922051987,0.0022293394950195777,0.007263831855908172,0.007339834329453707,1.0104631377836366,0.026157324418948216,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,10,2026082901,2,0.75,0.25,141,41,inference,24,LOO,0.5416666666666666,0.5265291071955951,0.015137559471071538,-0.011502821961697163,0.010320462114559344,0.010794082125603866,1.045891356974837,0.11322825803875643,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,10,2026082901,2,0.75,0.25,141,41,inference,24,ZLZ,0.625,0.5265291071955951,0.09847089280440491,0.0006197324213967903,0.010282539709101663,0.010190217391304348,0.9910214479681907,0.006111587293007711,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,10,2026082901,3,0.5,0.2,124,196,balance,34,LOO,0.5882352941176471,0.4193141453068845,0.1689211488107626,0.021602603861196057,0.0071896094975293905,0.007339834329453706,1.020894713680338,0.25477302910519717,0.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,10,2026082901,3,0.5,0.2,124,196,balance,34,ZLZ,0.6176470588235294,0.4193141453068845,0.19833291351664495,0.026904092242959476,0.007193450100510353,0.007156338471217364,0.9948409137792786,0.3172120858347674,0.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,10,2026082901,3,0.5,0.2,124,196,inference,24,LOO,0.5,0.4193141453068845,0.08068585469311551,0.0279495096188207,0.010233175764942266,0.010869565217391304,1.0621888519328708,0.2762924233895792,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,10,2026082901,3,0.5,0.2,124,196,inference,24,ZLZ,0.625,0.4193141453068845,0.2056858546931155,0.02367679401074435,0.01020411832036705,0.010190217391304348,0.9986377138498133,0.23438788106631822,0.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,11,2026082901,0,0.25,0.75,195,30,balance,34,LOO,0.5882352941176471,0.5248563193458454,0.06337897477180165,0.0001496685109951823,0.007324555684021176,0.007339834329453706,1.0020859484304094,0.0017487985942779617,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,11,2026082901,0,0.25,0.75,195,30,balance,34,ZLZ,0.5882352941176471,0.5248563193458454,0.06337897477180165,-0.0014929572273086889,0.007329302985775815,0.007339834329453707,1.0014368820197952,0.017438777149286894,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,11,2026082901,0,0.25,0.75,195,30,inference,24,LOO,0.625,0.5248563193458454,0.10014368065415458,0.0010800058792999057,0.010371578413173916,0.010190217391304348,0.9825136527301183,0.010604829539577901,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,11,2026082901,0,0.25,0.75,195,30,inference,24,ZLZ,0.5833333333333334,0.5248563193458454,0.05847701398748795,-0.0009589470144726331,0.010380273502612287,0.010567632850241546,1.0180495579025068,0.009412179761460714,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,11,2026082901,1,0.5,0.8,98,123,balance,34,LOO,0.6176470588235294,0.5692323320811412,0.048414726742388225,0.015973051399260085,0.007087553932814014,0.007156338471217364,1.0097049756594993,0.18973161385120876,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,11,2026082901,1,0.5,0.8,98,123,balance,34,ZLZ,0.6176470588235294,0.5692323320811412,0.048414726742388225,0.015708301493612242,0.00709107318014759,0.007156338471217364,1.009203866525097,0.1865405464047685,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,11,2026082901,1,0.5,0.8,98,123,inference,24,LOO,0.6666666666666666,0.5692323320811412,0.09743433458552542,0.018608654852520723,0.010019509118458258,0.009661835748792272,0.9643023060873243,0.18590529446422047,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,11,2026082901,1,0.5,0.8,98,123,inference,24,ZLZ,0.5833333333333334,0.5692323320811412,0.014101001252192158,0.023861730480703502,0.009986765769347388,0.010567632850241544,1.0581636832493884,0.23877535752478302,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,11,2026082901,2,0.75,0.25,30,195,balance,34,LOO,0.5588235294117647,0.5248563193458454,0.033967210065919295,-0.0023746267794861886,0.007295330385717452,0.007470902799622523,1.0240664102408303,0.027801797698127472,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,11,2026082901,2,0.75,0.25,30,195,balance,34,ZLZ,0.5588235294117647,0.5248563193458454,0.033967210065919295,-0.0023746267794861886,0.007295330385717452,0.007470902799622523,1.0240664102408303,0.027801797698127472,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,11,2026082901,2,0.75,0.25,30,195,inference,24,LOO,0.6666666666666666,0.5248563193458454,0.1418103473208212,-0.004071091009562711,0.0103371696785066,0.009661835748792272,0.9346693581785248,0.04004146776638703,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,11,2026082901,2,0.75,0.25,30,195,inference,24,ZLZ,0.6666666666666666,0.5248563193458454,0.1418103473208212,-0.004835341709066965,0.010341367806386696,0.009661835748792272,0.9342899246679193,0.04754864861449212,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,11,2026082901,3,0.5,0.2,98,151,balance,34,LOO,0.38235294117647056,0.4196135964186163,-0.037260655242145724,0.019327559484073997,0.007197304208534887,0.007156338471217364,0.9943081831571126,0.22782012660034678,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,11,2026082901,3,0.5,0.2,98,151,balance,34,ZLZ,0.4411764705882353,0.4196135964186163,0.021562874169618995,0.015708301493612353,0.007180239484335951,0.007470902799622523,1.0404810056712828,0.18537867060315774,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,11,2026082901,3,0.5,0.2,98,151,inference,24,LOO,0.4166666666666667,0.4196135964186163,-0.0029469297519496007,0.020028684426764698,0.010191469429949725,0.010567632850241544,1.036909635345261,0.19839650661001476,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,11,2026082901,3,0.5,0.2,98,151,inference,24,ZLZ,0.375,0.4196135964186163,-0.044613596418616286,0.023861730480703447,0.010214743511644466,0.010190217391304348,0.9975989489787815,0.23609576827405113,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,12,2026082901,0,0.25,0.75,12,146,balance,34,LOO,0.7058823529411765,0.5250556988963202,0.18082665404485632,0.019395979766444582,0.00725612008286866,0.0062912865681031774,0.8670317602593972,0.22769814457476154,0.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,kink,200,12,2026082901,0,0.25,0.75,12,146,balance,34,ZLZ,0.6764705882352942,0.5250556988963202,0.15141488933897396,0.021128919646498878,0.0072448777402135366,0.0066320645905421,0.9154142869423529,0.2482342832208674,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,kink,200,12,2026082901,0,0.25,0.75,12,146,inference,24,LOO,0.6666666666666666,0.5250556988963202,0.14161096777034643,0.01564214514219986,0.010302809087949725,0.00966183574879227,0.9377865460103357,0.15410562287067064,1.0,0.38530789849830943,1.0,1.0,1.0
main,kink,200,12,2026082901,0,0.25,0.75,12,146,inference,24,ZLZ,0.7083333333333334,0.5250556988963202,0.18327763443701317,0.02337641241553734,0.010252848415376298,0.008982487922705314,0.8760968229310977,0.23086366845611173,1.0,0.3715150465994872,1.0,1.0,1.0
main,kink,200,12,2026082901,1,0.5,0.8,13,50,balance,34,LOO,0.5882352941176471,0.5699345892760145,0.018300704841632598,-0.01966935862939312,0.007265502069486926,0.007339834329453707,1.0102308497411288,0.23075832794805276,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,12,2026082901,1,0.5,0.8,13,50,balance,34,ZLZ,0.5588235294117647,0.5699345892760145,-0.011111059864249762,-0.022156967193496135,0.007274257113378854,0.007470902799622523,1.0270330953633735,0.2597861483129368,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,12,2026082901,1,0.5,0.8,13,50,inference,24,LOO,0.6666666666666666,0.5699345892760145,0.09673207739065215,-0.023335117431732222,0.010315587764343746,0.009661835748792272,0.9366248409216977,0.22975395790637929,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,12,2026082901,1,0.5,0.8,13,50,inference,24,ZLZ,0.5416666666666666,0.5699345892760145,-0.02826792260934785,-0.021361051025443833,0.010303611900375275,0.010794082125603866,1.0476017759569076,0.2104397956562626,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,12,2026082901,2,0.75,0.25,146,12,balance,34,LOO,0.5294117647058824,0.5250556988963202,0.00435606580956216,0.02588483572663769,0.007228707544400532,0.0075495438817238135,1.0443836377876161,0.30444937430625924,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,12,2026082901,2,0.75,0.25,146,12,balance,34,ZLZ,0.6176470588235294,0.5250556988963202,0.09259135992720924,0.030068867910290398,0.007211014404285785,0.007156338471217364,0.9924177196157138,0.35409426732663773,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,12,2026082901,2,0.75,0.25,146,12,inference,24,LOO,0.5833333333333334,0.5250556988963202,0.05827763443701317,0.02885171796106545,0.010222384387448429,0.010567632850241546,1.0337737703560659,0.28536162823377303,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,12,2026082901,2,0.75,0.25,146,12,inference,24,ZLZ,0.5833333333333334,0.5250556988963202,0.05827763443701317,0.03348761316026827,0.010195306329636913,0.010567632850241544,1.0365194049660194,0.33165309505622004,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,12,2026082901,3,0.5,0.2,13,9,balance,34,LOO,0.2647058823529412,0.41939164891665354,-0.15468576656371236,-0.025322857392131304,0.00701381045556207,0.00589808115759673,0.8409239449747964,0.302367909041039,0.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,kink,200,12,2026082901,3,0.5,0.2,13,9,balance,34,ZLZ,0.3235294117647059,0.41939164891665354,-0.09586223715194764,-0.022156967193496024,0.007030786246652947,0.0066320645905421,0.9432891795991293,0.2642459668241074,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,kink,200,12,2026082901,3,0.5,0.2,13,9,inference,24,LOO,0.25,0.41939164891665354,-0.16939164891665354,-0.021743438804881166,0.009965566756610011,0.008152173913043478,0.8180341481969666,0.21780970614411477,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,kink,200,12,2026082901,3,0.5,0.2,13,9,inference,24,ZLZ,0.2916666666666667,0.41939164891665354,-0.12772498224998685,-0.021361051025443778,0.009968679802531752,0.008982487922705314,0.9010709643240848,0.21394581426253817,1.0,0.3715150465994871,1.0,1.0,1.0
main,kink,200,13,2026082901,0,0.25,0.75,87,5,balance,34,LOO,0.5,0.5243008215491294,-0.02430082154912938,0.0008855115005973468,0.007324614328420946,0.007575757575757576,1.034287572843548,0.01034669923424498,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,13,2026082901,0,0.25,0.75,87,5,balance,34,ZLZ,0.4117647058823529,0.5243008215491294,-0.11253611566677646,-0.0008920696353674762,0.0073275048488567725,0.007339834329453707,1.0016826301519075,0.010421271240470415,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,13,2026082901,0,0.25,0.75,87,5,inference,24,LOO,0.4166666666666667,0.5243008215491294,-0.1076341548824627,-0.00041416296897001104,0.010376761971067702,0.010567632850241544,1.0183940693355042,0.004065746884774869,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,13,2026082901,0,0.25,0.75,87,5,inference,24,ZLZ,0.4583333333333333,0.5243008215491294,-0.06596748821579607,-0.003236329739881083,0.010383838978245899,0.010794082125603866,1.0395078494781578,0.03175950988100443,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,13,2026082901,1,0.5,0.8,171,199,balance,34,LOO,0.6764705882352942,0.5693789656916255,0.10709162254366866,0.04908903578240076,0.006903260754097182,0.0066320645905421,0.960714773320112,0.5908229579656724,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,kink,200,13,2026082901,1,0.5,0.8,171,199,balance,34,ZLZ,0.7352941176470589,0.5693789656916255,0.16591515195543338,0.04963210944050711,0.006895067721316917,0.00589808115759673,0.8554058344288795,0.5977140516097328,0.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,kink,200,13,2026082901,1,0.5,0.8,171,199,inference,24,LOO,0.7083333333333334,0.5693789656916255,0.13895436764170788,0.048217144748331164,0.00979279722188714,0.008982487922705314,0.9172545616107761,0.4872458048158256,1.0,0.3715150465994872,1.0,1.0,1.0
main,kink,200,13,2026082901,1,0.5,0.8,171,199,inference,24,ZLZ,0.7916666666666666,0.5693789656916255,0.22228770097504114,0.053444475312553474,0.00974043500298833,0.007170893719806763,0.7361985083424671,0.5415189280927599,0.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,kink,200,13,2026082901,2,0.75,0.25,5,87,balance,34,LOO,0.4411764705882353,0.5243008215491294,-0.0831243509608941,4.919126824753928e-05,0.007291232983287632,0.007470902799622523,1.024641897570235,0.0005760862793293725,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,13,2026082901,2,0.75,0.25,5,87,balance,34,ZLZ,0.4411764705882353,0.5243008215491294,-0.0831243509608941,-0.0017253238802819038,0.007297372052080363,0.007470902799622523,1.0237798958726092,0.020197024342881013,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,13,2026082901,2,0.75,0.25,5,87,inference,24,LOO,0.4583333333333333,0.5243008215491294,-0.06596748821579607,-0.006407839149889405,0.010347399686092173,0.010794082125603866,1.043168569211845,0.06299353628301173,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,13,2026082901,2,0.75,0.25,5,87,inference,24,ZLZ,0.4166666666666667,0.5243008215491294,-0.1076341548824627,-0.005593072556029033,0.010343799647424117,0.010567632850241544,1.02163935985295,0.05499337875636459,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,13,2026082901,3,0.5,0.2,171,52,balance,34,LOO,0.4411764705882353,0.42076551177140975,0.02041095881682553,0.049149250868614824,0.00728860383273528,0.007470902799622522,1.0250115071515455,0.5756980125611991,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,13,2026082901,3,0.5,0.2,171,52,balance,34,ZLZ,0.5,0.42076551177140975,0.07923448822859025,0.049632109440507055,0.007285871697028475,0.007575757575757576,1.0397873982391606,0.5814628521220363,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,13,2026082901,3,0.5,0.2,171,52,inference,24,LOO,0.5,0.42076551177140975,0.07923448822859025,0.05288494703016533,0.010336665498736426,0.010869565217391304,1.0515543159174514,0.5201658572339348,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,13,2026082901,3,0.5,0.2,171,52,inference,24,ZLZ,0.5416666666666666,0.42076551177140975,0.12090115489525688,0.05344447531255353,0.010341288040234067,0.010794082125603866,1.0437850762504775,0.5255517666706779,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,14,2026082901,0,0.25,0.75,80,173,balance,34,LOO,0.5588235294117647,0.5245790062313831,0.034244523180381625,-0.0018156199192581601,0.007328238778164074,0.007470902799622523,1.0194677091968598,0.021209241290018957,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,14,2026082901,0,0.25,0.75,80,173,balance,34,ZLZ,0.5,0.5245790062313831,-0.024579006231383094,-0.002451058618441193,0.00732908497162569,0.007575757575757576,1.0336566713425852,0.028630492537294022,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,14,2026082901,0,0.25,0.75,80,173,inference,24,LOO,0.5833333333333334,0.5245790062313831,0.05875432710195028,-0.007116101944276476,0.010395262107950018,0.010567632850241544,1.0165816638870224,0.06979502047722654,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,14,2026082901,0,0.25,0.75,80,173,inference,24,ZLZ,0.5,0.5245790062313831,-0.024579006231383094,-0.004206543854819889,0.01038930804711171,0.010869565217391304,1.0462260978403761,0.04126977576862365,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,14,2026082901,1,0.5,0.8,69,193,balance,34,LOO,0.5588235294117647,0.5678523392662957,-0.009028809854531028,-0.026893643935633205,0.007293262932705514,0.007470902799622522,1.0243567068068269,0.3149116411550892,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,14,2026082901,1,0.5,0.8,69,193,balance,34,ZLZ,0.5,0.5678523392662957,-0.06785233926629575,-0.026648024597707876,0.007293173234946787,0.007575757575757576,1.0387464182883694,0.3120374756272311,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,14,2026082901,1,0.5,0.8,69,193,inference,24,LOO,0.5,0.5678523392662957,-0.06785233926629575,-0.03091158526440918,0.010350078854558778,0.010869565217391304,1.0501915367150767,0.30384314915798255,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,14,2026082901,1,0.5,0.8,69,193,inference,24,ZLZ,0.4583333333333333,0.5678523392662957,-0.10951900593296243,-0.03157852294965269,0.01035306516566024,0.010794082125603866,1.0425977189254465,0.31035399394894375,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,14,2026082901,2,0.75,0.25,173,80,balance,34,LOO,0.38235294117647056,0.5245790062313831,-0.14222606505491253,0.02304290395842723,0.007245305106584693,0.007156338471217364,0.9877207882817144,0.27071284957325054,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,14,2026082901,2,0.75,0.25,173,80,balance,34,ZLZ,0.38235294117647056,0.5245790062313831,-0.14222606505491253,0.0273419581202744,0.007240802396329793,0.007156338471217364,0.9883350048117261,0.3213188958677092,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,14,2026082901,2,0.75,0.25,173,80,inference,24,LOO,0.375,0.5245790062313831,-0.1495790062313831,0.017520702302403546,0.01029196700689624,0.010190217391304348,0.9901136861861572,0.17270396876787103,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,14,2026082901,2,0.75,0.25,173,80,inference,24,ZLZ,0.375,0.5245790062313831,-0.1495790062313831,0.023385390290756036,0.01028798808666232,0.010190217391304348,0.9904966165848574,0.23055757528557405,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,14,2026082901,3,0.5,0.2,69,175,balance,34,LOO,0.5294117647058824,0.4205269171115402,0.10888484759434214,-0.02577318165824688,0.007016883929687976,0.0075495438817238135,1.075911181854126,0.30767760654424287,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,14,2026082901,3,0.5,0.2,69,175,balance,34,ZLZ,0.5,0.4205269171115402,0.07947308288845978,-0.026648024597707876,0.007011882237688471,0.007575757575757576,1.080417114685456,0.3182348324850369,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,14,2026082901,3,0.5,0.2,69,175,inference,24,LOO,0.4583333333333333,0.4205269171115402,0.03780641622179309,-0.03132814829818864,0.009896094360561727,0.010794082125603866,1.0907416332468323,0.31492186310521775,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,14,2026082901,3,0.5,0.2,69,175,inference,24,ZLZ,0.4583333333333333,0.4205269171115402,0.03780641622179309,-0.03157852294965263,0.009894037273616494,0.010794082125603866,1.0909684112862035,0.31747171745277625,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,15,2026082901,0,0.25,0.75,126,16,balance,34,LOO,0.5,0.5230160027701456,-0.023016002770145594,0.010134426199356672,0.007303032939897286,0.007575757575757576,1.0373440237918639,0.11858985407740363,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,15,2026082901,0,0.25,0.75,126,16,balance,34,ZLZ,0.5,0.5230160027701456,-0.023016002770145594,0.01021535456649214,0.007301241763976285,0.007575757575757576,1.0375985100419123,0.11955151404563906,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,15,2026082901,0,0.25,0.75,126,16,inference,24,LOO,0.375,0.5230160027701456,-0.1480160027701456,0.011354810393231163,0.010342474550425699,0.010190217391304348,0.9852784593881274,0.11165229545840906,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,15,2026082901,0,0.25,0.75,126,16,inference,24,ZLZ,0.5,0.5230160027701456,-0.023016002770145594,0.011652647937000715,0.010339610660998493,0.010869565217391304,1.0512547883830698,0.11459681104462617,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,15,2026082901,1,0.5,0.8,80,127,balance,34,LOO,0.6176470588235294,0.5728664357884239,0.04478062303510555,0.005304522936663281,0.00713340228110948,0.007156338471217364,1.0032153226754956,0.06280554281441392,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,15,2026082901,1,0.5,0.8,80,127,balance,34,ZLZ,0.5882352941176471,0.5728664357884239,0.01536885832922319,0.0041784917249008124,0.007134663223518176,0.007339834329453707,1.028756943321336,0.0494689631056193,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,15,2026082901,1,0.5,0.8,80,127,inference,24,LOO,0.5833333333333334,0.5728664357884239,0.010466897544909481,0.0030556371863951215,0.010118558439861852,0.010567632850241546,1.0443812636996368,0.03037683096382836,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,15,2026082901,1,0.5,0.8,80,127,inference,24,ZLZ,0.5833333333333334,0.5728664357884239,0.010466897544909481,0.005241218678813331,0.010100944995817302,0.010567632850241544,1.04620239538157,0.05214963546874656,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,15,2026082901,2,0.75,0.25,16,126,balance,34,LOO,0.6176470588235294,0.5230160027701456,0.09463105605338384,0.034198475157329544,0.007219234653114502,0.007156338471217364,0.9912876939288843,0.4024956239966684,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,15,2026082901,2,0.75,0.25,16,126,balance,34,ZLZ,0.6176470588235294,0.5230160027701456,0.09463105605338384,0.029198877035502502,0.007230912438639129,0.007156338471217364,0.9896867832303885,0.34337573171369407,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,15,2026082901,2,0.75,0.25,16,126,inference,24,LOO,0.625,0.5230160027701456,0.1019839972298544,0.03316226010594059,0.010228302143522707,0.010190217391304348,0.9962765323429091,0.3279007024529162,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,15,2026082901,2,0.75,0.25,16,126,inference,24,ZLZ,0.625,0.5230160027701456,0.1019839972298544,0.03323491851071658,0.010230435371632934,0.010190217391304348,0.9960687909294552,0.3285848685736792,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,15,2026082901,3,0.5,0.2,80,111,balance,34,LOO,0.3235294117647059,0.42251501621610277,-0.09898560445139687,0.00499991504384556,0.007158167113425983,0.0066320645905421,0.9265031795783146,0.05909649292741685,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,kink,200,15,2026082901,3,0.5,0.2,80,111,balance,34,ZLZ,0.2647058823529412,0.42251501621610277,-0.1578091338631616,0.0041784917249009235,0.007151194961092815,0.00589808115759673,0.8247686141527613,0.049411750212635545,0.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,kink,200,15,2026082901,3,0.5,0.2,80,111,inference,24,LOO,0.3333333333333333,0.42251501621610277,-0.08918168288276945,0.010664601048607447,0.010174148910037964,0.009661835748792272,0.9496456002584908,0.10572935157255885,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,15,2026082901,3,0.5,0.2,80,111,inference,24,ZLZ,0.2916666666666667,0.42251501621610277,-0.13084834954943608,0.005241218678813275,0.010137680166226253,0.008982487922705314,0.8860496460157158,0.05205506430776129,1.0,0.3715150465994871,1.0,1.0,1.0
main,kink,200,16,2026082901,0,0.25,0.75,152,182,balance,34,LOO,0.6176470588235294,0.5266387333580427,0.09100832546548676,-0.001893056965633022,0.007326881417023565,0.007156338471217364,0.9767236650766647,0.02211587372326996,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,16,2026082901,0,0.25,0.75,152,182,balance,34,ZLZ,0.5588235294117647,0.5266387333580427,0.03218479605372204,-0.003162712820715119,0.007330917753274872,0.007470902799622523,1.0190951598502271,0.03693861311462319,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,16,2026082901,0,0.25,0.75,152,182,inference,24,LOO,0.6666666666666666,0.5266387333580427,0.14002793330862395,-0.0053806403396153835,0.010391772732047912,0.009661835748792272,0.9297581844717854,0.05278240117151404,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,16,2026082901,0,0.25,0.75,152,182,inference,24,ZLZ,0.5416666666666666,0.5266387333580427,0.015027933308623953,-0.0050635199006607845,0.010390278937325042,0.010794082125603866,1.0388635560907071,0.04967511918652663,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,16,2026082901,1,0.5,0.8,159,116,balance,34,LOO,0.5,0.5702180086131217,-0.07021800861312166,-0.01951554835832625,0.0072685944941695965,0.007575757575757576,1.0422589376576676,0.2289051366750348,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,16,2026082901,1,0.5,0.8,159,116,balance,34,ZLZ,0.5,0.5702180086131217,-0.07021800861312166,-0.01914788079430818,0.007267022992922876,0.007575757575757576,1.0424843272321234,0.2246169097335636,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,16,2026082901,1,0.5,0.8,159,116,inference,24,LOO,0.5416666666666666,0.5702180086131217,-0.028551341946455033,-0.019456947971756566,0.010298494153502714,0.010794082125603866,1.0481223725249766,0.19172902078094803,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,16,2026082901,1,0.5,0.8,159,116,inference,24,ZLZ,0.5,0.5702180086131217,-0.07021800861312166,-0.017744511520519812,0.010286698122868775,0.010869565217391304,1.0566622144016002,0.1749548760226749,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,16,2026082901,2,0.75,0.25,182,152,balance,34,LOO,0.5,0.5266387333580427,-0.026638733358042677,-0.007251063660732693,0.007292178755376616,0.007575757575757576,1.0388880785693677,0.08491278103495058,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,16,2026082901,2,0.75,0.25,182,152,balance,34,ZLZ,0.5588235294117647,0.5266387333580427,0.03218479605372204,-0.013036090146865464,0.007305439745952566,0.007470902799622522,1.0226492941457257,0.15251907878381932,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,16,2026082901,2,0.75,0.25,182,152,inference,24,LOO,0.5416666666666666,0.5266387333580427,0.015027933308623953,-0.011373226343202036,0.010354164682753011,0.010794082125603866,1.042487004633375,0.11177023092922173,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,16,2026082901,2,0.75,0.25,182,152,inference,24,ZLZ,0.5833333333333334,0.5266387333580427,0.056694599975290694,-0.01695560929913864,0.01035557686585423,0.010567632850241546,1.0204774670821608,0.16661966326466174,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,16,2026082901,3,0.5,0.2,159,38,balance,34,LOO,0.2647058823529412,0.41862912998019775,-0.15392324762725657,-0.018856674613082047,0.0070484858995292655,0.00589808115759673,0.836786969807322,0.22460384640178052,0.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,kink,200,16,2026082901,3,0.5,0.2,159,38,balance,34,ZLZ,0.29411764705882354,0.41862912998019775,-0.1245114829213742,-0.019147880794308292,0.007046556483811131,0.006291286568103177,0.8928171629017488,0.22810365612528638,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,kink,200,16,2026082901,3,0.5,0.2,159,38,inference,24,LOO,0.2916666666666667,0.41862912998019775,-0.12696246331353106,-0.016887568992824675,0.009999202904237697,0.008982487922705314,0.8983203970086959,0.16888242083547764,1.0,0.3715150465994871,1.0,1.0,1.0
main,kink,200,16,2026082901,3,0.5,0.2,159,38,inference,24,ZLZ,0.2916666666666667,0.41862912998019775,-0.12696246331353106,-0.017744511520519868,0.009992098499503927,0.008982487922705314,0.898959104851825,0.17751526091045225,1.0,0.3715150465994871,1.0,1.0,1.0
main,kink,200,17,2026082901,0,0.25,0.75,75,189,balance,34,LOO,0.5588235294117647,0.5219779425319722,0.03684558687979256,0.01261070339438497,0.007300781196822927,0.007470902799622522,1.0233018355451642,0.1475892224319865,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,17,2026082901,0,0.25,0.75,75,189,balance,34,ZLZ,0.5882352941176471,0.5219779425319722,0.06625735158567492,0.012622040107658994,0.007301050975770144,0.007339834329453707,1.0053120234076263,0.14771917228659254,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,17,2026082901,0,0.25,0.75,75,189,inference,24,LOO,0.5833333333333334,0.5219779425319722,0.06135539080136121,0.01636474655496356,0.010326759195687417,0.010567632850241546,1.0233251933147351,0.16103758856229827,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,17,2026082901,0,0.25,0.75,75,189,inference,24,ZLZ,0.5416666666666666,0.5219779425319722,0.01968872413469447,0.015325023430855289,0.010330584231271835,0.010794082125603866,1.0448665713337848,0.15077825251750265,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,17,2026082901,1,0.5,0.8,185,82,balance,34,LOO,0.5588235294117647,0.5675764115603477,-0.008752882148582941,-0.012753119533738255,0.007254031924083555,0.007470902799622523,1.0298965978932284,0.14973616263324674,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,17,2026082901,1,0.5,0.8,185,82,balance,34,ZLZ,0.5882352941176471,0.5675764115603477,0.02065888255729942,-0.010158428018954724,0.007235778441784853,0.007339834329453707,1.0143807454175156,0.11942187274906733,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,17,2026082901,1,0.5,0.8,185,82,inference,24,LOO,0.5833333333333334,0.5675764115603477,0.01575692177298571,-0.013638665274230966,0.010278365604603129,0.010567632850241544,1.028143311569776,0.13452711854241292,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,17,2026082901,1,0.5,0.8,185,82,inference,24,ZLZ,0.5416666666666666,0.5675764115603477,-0.02590974489368103,-0.0037420993913958034,0.010215845428725159,0.010794082125603866,1.0566019426304951,0.03702355878255604,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,17,2026082901,2,0.75,0.25,189,75,balance,34,LOO,0.5588235294117647,0.5219779425319722,0.03684558687979256,-0.029641279606433202,0.007281229407817599,0.007470902799622522,1.0260496382109972,0.3473718254259174,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,17,2026082901,2,0.75,0.25,189,75,balance,34,ZLZ,0.5294117647058824,0.5219779425319722,0.007433822173910198,-0.02834430650786951,0.007277945940000965,0.0075495438817238135,1.0373179388747715,0.332247271443718,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,17,2026082901,2,0.75,0.25,189,75,inference,24,LOO,0.5416666666666666,0.5219779425319722,0.01968872413469447,-0.03390363883971803,0.010298664703172108,0.010794082125603866,1.0481050152335927,0.334084135964713,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,17,2026082901,2,0.75,0.25,189,75,inference,24,ZLZ,0.5416666666666666,0.5219779425319722,0.01968872413469447,-0.03855749190079294,0.010317110146795476,0.010794082125603866,1.0462311608601502,0.37960309305552614,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,17,2026082901,3,0.5,0.2,185,191,balance,34,LOO,0.35294117647058826,0.4204966075222297,-0.06755543105164147,-0.016863768654797384,0.0070641507398683,0.006920415224913494,0.979652824486941,0.20064329752618928,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,kink,200,17,2026082901,3,0.5,0.2,185,191,balance,34,ZLZ,0.29411764705882354,0.4204966075222297,-0.1263789604634062,-0.010158428018954835,0.007096295582348758,0.0062912865681031774,0.8865592611097048,0.12058982340202469,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,kink,200,17,2026082901,3,0.5,0.2,185,191,inference,24,LOO,0.2916666666666667,0.4204966075222297,-0.12882994085556304,-0.01308310016401043,0.010034219312834856,0.008982487922705314,0.895185528904649,0.13060772715076854,1.0,0.3715150465994871,1.0,1.0,1.0
main,kink,200,17,2026082901,3,0.5,0.2,185,191,inference,24,ZLZ,0.25,0.4204966075222297,-0.17049660752222973,-0.003742099391395748,0.010096887407622818,0.008152173913043478,0.8073947528511465,0.03724101950264709,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,kink,200,18,2026082901,0,0.25,0.75,146,21,balance,34,LOO,0.38235294117647056,0.5238751646354353,-0.1415222234589647,0.0010911281016600105,0.007325601566091751,0.007156338471217364,0.9768943078124995,0.012748353396459895,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,18,2026082901,0,0.25,0.75,146,21,balance,34,ZLZ,0.38235294117647056,0.5238751646354353,-0.1415222234589647,0.0012142569120144886,0.0073255074896190885,0.007156338471217364,0.9769068533966483,0.014187037803044495,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,18,2026082901,0,0.25,0.75,146,21,inference,24,LOO,0.4166666666666667,0.5238751646354353,-0.10720849796876858,-0.003199202684463831,0.01038892388368037,0.010567632850241544,1.017201874665951,0.031387481762126815,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,18,2026082901,0,0.25,0.75,146,21,inference,24,ZLZ,0.3333333333333333,0.5238751646354353,-0.19054183130210195,-0.0025589903393002933,0.010386642719573807,0.009661835748792272,0.9302173964821546,0.025109094422200565,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,18,2026082901,1,0.5,0.8,70,80,balance,34,LOO,0.5588235294117647,0.5728101689459142,-0.01398663953414947,-0.029426244425011516,0.007291783583275523,0.007470902799622523,1.024564527224564,0.3446021262596067,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,18,2026082901,1,0.5,0.8,70,80,balance,34,ZLZ,0.47058823529411764,0.5728101689459142,-0.10222193365179655,-0.029997176578135498,0.007294081590005569,0.0075495438817238135,1.035023229253191,0.35123280423908326,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,18,2026082901,1,0.5,0.8,70,80,inference,24,LOO,0.4583333333333333,0.5728101689459142,-0.11447683561258087,-0.028683733626786,0.010327599289942,0.010794082125603866,1.045168564597212,0.28225132623313315,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,18,2026082901,1,0.5,0.8,70,80,inference,24,ZLZ,0.4166666666666667,0.5728101689459142,-0.1561435022792475,-0.030780905159357608,0.01033645330664683,0.010567632850241544,1.0223654610277255,0.3027579899352251,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,18,2026082901,2,0.75,0.25,21,146,balance,34,LOO,0.5,0.5238751646354353,-0.023875164635435264,-0.04102107416801315,0.007280892621901209,0.007575757575757576,1.0404984620937001,0.4807449329092663,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,18,2026082901,2,0.75,0.25,21,146,balance,34,ZLZ,0.5,0.5238751646354353,-0.023875164635435264,-0.04271849035756298,0.007278129549747305,0.007575757575757576,1.0408934773661187,0.5007327601214017,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,18,2026082901,2,0.75,0.25,21,146,inference,24,LOO,0.4166666666666667,0.5238751646354353,-0.10720849796876858,-0.033901206201022105,0.01034407783039815,0.010567632850241544,1.0216118849363676,0.33332605383194647,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,18,2026082901,2,0.75,0.25,21,146,inference,24,ZLZ,0.4583333333333333,0.5238751646354353,-0.06554183130210195,-0.04356508907246087,0.010348426518825109,0.010794082125603866,1.043065059791269,0.4282540178868723,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,18,2026082901,3,0.5,0.2,70,32,balance,34,LOO,0.38235294117647056,0.42221376565702307,-0.039860824480552504,-0.029083045373143268,0.007012739056372075,0.007156338471217364,1.0204769368560502,0.3472930091800911,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,18,2026082901,3,0.5,0.2,70,32,balance,34,ZLZ,0.4117647058823529,0.42221376565702307,-0.010449059774670144,-0.029997176578135554,0.0070063077266436305,0.007339834329453707,1.0476037616135156,0.3583734069918726,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,18,2026082901,3,0.5,0.2,70,32,inference,24,LOO,0.375,0.42221376565702307,-0.047213765657023066,-0.02957130023249782,0.009929447362015297,0.010190217391304348,1.0262622903150296,0.29676172146179347,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,18,2026082901,3,0.5,0.2,70,32,inference,24,ZLZ,0.2916666666666667,0.42221376565702307,-0.13054709899035638,-0.030780905159357497,0.009918938108093522,0.008982487922705314,0.9055896734929623,0.3090642672346145,1.0,0.3715150465994871,1.0,1.0,1.0
main,kink,200,19,2026082901,0,0.25,0.75,144,185,balance,34,LOO,0.5294117647058824,0.5267676174394453,0.0026441472664370247,-0.00517404662259735,0.007333978361158854,0.0075495438817238135,1.0293927129246256,0.06041719045155881,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,19,2026082901,0,0.25,0.75,144,185,balance,34,ZLZ,0.47058823529411764,0.5267676174394453,-0.056179382145327694,-0.004342754732312937,0.007332616843594109,0.0075495438817238135,1.0295838501802008,0.05071492717236261,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,19,2026082901,0,0.25,0.75,144,185,inference,24,LOO,0.4166666666666667,0.5267676174394453,-0.11010095077277865,-0.006208426133984202,0.010392535178365254,0.010567632850241544,1.016848407907322,0.06090048716901935,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,19,2026082901,0,0.25,0.75,144,185,inference,24,ZLZ,0.4583333333333333,0.5267676174394453,-0.06843428410611202,-0.005337089592998612,0.010392007286064332,0.010794082125603866,1.0386907772936915,0.05235459110189414,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,19,2026082901,1,0.5,0.8,148,175,balance,34,LOO,0.7647058823529411,0.569106912984743,0.1955989693681981,-0.012502122670196125,0.007246521916729125,0.005452448359022754,0.752422806648163,0.14686521684011106,0.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,kink,200,19,2026082901,1,0.5,0.8,148,175,balance,34,ZLZ,0.6764705882352942,0.569106912984743,0.10736367525055113,-0.012869716662468722,0.00724795137889685,0.006632064590542101,0.9150260872130067,0.15116851610648752,1.0,0.3192290902831454,1.0,0.8744583914921856,0.0
main,kink,200,19,2026082901,1,0.5,0.8,148,175,inference,24,LOO,0.8333333333333334,0.569106912984743,0.26422642034859034,-0.010279118901759254,0.010251862956018475,0.006038647342995169,0.5890292690120396,0.10152067430365594,0.0,0.30461263992690735,1.0,0.8412701465976901,0.0
main,kink,200,19,2026082901,1,0.5,0.8,148,175,inference,24,ZLZ,0.7916666666666666,0.569106912984743,0.2225597536819236,-0.01370205927943613,0.01027156640015482,0.007170893719806763,0.6981304934852661,0.13519713955941265,0.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,kink,200,19,2026082901,2,0.75,0.25,185,144,balance,34,LOO,0.4117647058823529,0.5267676174394453,-0.11500291155709241,-0.02299089766678941,0.007276582952654381,0.007339834329453706,1.0086924559523165,0.26952073732194387,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,19,2026082901,2,0.75,0.25,185,144,balance,34,ZLZ,0.4411764705882353,0.5267676174394453,-0.08559114685121005,-0.025998881617538827,0.007282275180871423,0.007470902799622523,1.025902292081268,0.3046639886515448,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,19,2026082901,2,0.75,0.25,185,144,inference,24,LOO,0.4583333333333333,0.5267676174394453,-0.06843428410611202,-0.02415464417227342,0.010304780971845269,0.010794082125603866,1.0474829261384075,0.2379475631717429,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,19,2026082901,2,0.75,0.25,185,144,inference,24,ZLZ,0.375,0.5267676174394453,-0.15176761743944533,-0.022947335578990757,0.010302533532900492,0.010190217391304348,0.9890982017930376,0.22607901294075933,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,19,2026082901,3,0.5,0.2,148,66,balance,34,LOO,0.38235294117647056,0.4197307372408706,-0.03737779606440006,-0.014292086226460499,0.007076942577890182,0.007156338471217364,1.0112189540120378,0.16989194634918336,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,19,2026082901,3,0.5,0.2,148,66,balance,34,ZLZ,0.47058823529411764,0.4197307372408706,0.05085749805324702,-0.012869716662468722,0.007085826460146649,0.0075495438817238135,1.06544295491645,0.15288811627323587,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,19,2026082901,3,0.5,0.2,148,66,inference,24,LOO,0.4166666666666667,0.4197307372408706,-0.0030640705742039365,-0.01249661890956627,0.010039542796819524,0.010567632850241544,1.0526010062519298,0.12471984381276573,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,19,2026082901,3,0.5,0.2,148,66,inference,24,ZLZ,0.4166666666666667,0.4197307372408706,-0.0030640705742039365,-0.013702059279436185,0.010031528418839432,0.010567632850241544,1.0534419491246516,0.13680510008954877,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,20,2026082901,0,0.25,0.75,54,48,balance,34,LOO,0.47058823529411764,0.5261572689709568,-0.055569033676839186,0.0015290336188472642,0.0073213284135273515,0.007549543881723815,1.0311713196439594,0.017869898679452944,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,20,2026082901,0,0.25,0.75,54,48,balance,34,ZLZ,0.5,0.5261572689709568,-0.026157268970956826,0.0008211645719746752,0.007322599635626367,0.007575757575757576,1.0345721400497618,0.009596161739724333,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,20,2026082901,0,0.25,0.75,54,48,inference,24,LOO,0.4583333333333333,0.5261572689709568,-0.06782393563762351,0.0009148613371153802,0.010373839730190685,0.010794082125603866,1.0405098214685313,0.008982257627076478,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,20,2026082901,0,0.25,0.75,54,48,inference,24,ZLZ,0.5,0.5261572689709568,-0.026157268970956826,0.003803118531055083,0.010367458328060346,0.010869565217391304,1.0484310496789715,0.037351127140033996,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,20,2026082901,1,0.5,0.8,80,89,balance,34,LOO,0.5882352941176471,0.5685578356247989,0.019677458492848188,-0.01626311415718107,0.007252503107101629,0.007339834329453707,1.0120415284298967,0.19096762577860915,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,20,2026082901,1,0.5,0.8,80,89,balance,34,ZLZ,0.5588235294117647,0.5685578356247989,-0.009734306213034172,-0.016278519021146964,0.007253743855785701,0.007470902799622523,1.0299374982290852,0.1911321668860981,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,20,2026082901,1,0.5,0.8,80,89,inference,24,LOO,0.6666666666666666,0.5685578356247989,0.09810883104186774,-0.01936564976154398,0.010294860778893066,0.009661835748792272,0.9385105788512801,0.19086303883940992,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,20,2026082901,1,0.5,0.8,80,89,inference,24,ZLZ,0.6666666666666666,0.5685578356247989,0.09810883104186774,-0.016468966419459385,0.010272940023763348,0.009661835748792272,0.9405132052209522,0.16248712995838968,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,20,2026082901,2,0.75,0.25,48,54,balance,34,LOO,0.47058823529411764,0.5261572689709568,-0.055569033676839186,-0.020904916057145284,0.007305411013200423,0.0075495438817238135,1.0334180880558612,0.24458290586151019,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,20,2026082901,2,0.75,0.25,48,54,balance,34,ZLZ,0.5,0.5261572689709568,-0.026157268970956826,-0.023065161881679508,0.007300302323496224,0.007575757575757576,1.0377320335590474,0.2699517108334541,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,20,2026082901,2,0.75,0.25,48,54,inference,24,LOO,0.5416666666666666,0.5261572689709568,0.015509397695709803,-0.01582860646683215,0.010353063964940725,0.010794082125603866,1.0425978398430251,0.15556368891372807,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,20,2026082901,2,0.75,0.25,48,54,inference,24,ZLZ,0.5416666666666666,0.5261572689709568,0.015509397695709803,-0.01541621910542601,0.010355053136917326,0.010794082125603866,1.042397560194195,0.15149618910067603,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,20,2026082901,3,0.5,0.2,80,33,balance,34,LOO,0.4117647058823529,0.42020194512154124,-0.008437239239188321,-0.011477466047331408,0.007081241404293462,0.007339834329453707,1.0365180214027807,0.1363927596794792,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,20,2026082901,3,0.5,0.2,80,33,balance,34,ZLZ,0.38235294117647056,0.42020194512154124,-0.03784900394507068,-0.027748430288469683,0.006856847062175833,0.007156338471217364,1.0436777146005785,0.33510135886039144,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,20,2026082901,3,0.5,0.2,80,33,inference,24,LOO,0.3333333333333333,0.42020194512154124,-0.08686861178820793,-0.020470967262448347,0.009975441211882796,0.009661835748792272,0.9685622463779391,0.2049615076505364,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,20,2026082901,3,0.5,0.2,80,33,inference,24,ZLZ,0.3333333333333333,0.42020194512154124,-0.08686861178820793,-0.0327180073814996,0.009586840936927613,0.009661835748792272,1.0078226823995573,0.334155862748585,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,21,2026082901,0,0.25,0.75,110,188,balance,34,LOO,0.5,0.5243824401273527,-0.02438244012735269,-0.004405247342189278,0.007334829808359569,0.007575757575757576,1.0328470835306116,0.051436958102013874,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,21,2026082901,0,0.25,0.75,110,188,balance,34,ZLZ,0.5294117647058824,0.5243824401273527,0.00502932457852967,-0.004164341776443203,0.007334550804594011,0.0075495438817238135,1.0293123713854626,0.04862499897665296,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,21,2026082901,0,0.25,0.75,110,188,inference,24,LOO,0.4166666666666667,0.5243824401273527,-0.107715773460686,-0.003595688305562006,0.010389170491490721,0.010567632850241544,1.0171777293381596,0.03527699641497629,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,21,2026082901,0,0.25,0.75,110,188,inference,24,ZLZ,0.4583333333333333,0.5243824401273527,-0.06604910679401937,-0.004478847704380784,0.010391808034516654,0.010794082125603866,1.0387106930527439,0.04393602245221012,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,21,2026082901,1,0.5,0.8,138,0,balance,34,LOO,0.6470588235294118,0.5705245284249241,0.07653429510448773,0.03218612790617703,0.006984350245987196,0.006920415224913495,0.9908459600647269,0.3851285618094172,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,21,2026082901,1,0.5,0.8,138,0,balance,34,ZLZ,0.6176470588235294,0.5705245284249241,0.04712253039860537,0.03218692951178781,0.006986303915873722,0.007156338471217364,1.0243382706207933,0.3850842992277547,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,21,2026082901,1,0.5,0.8,138,0,inference,24,LOO,0.7083333333333334,0.5705245284249241,0.1378088049084093,0.03743866403848839,0.009845125786120108,0.008982487922705314,0.9123791933028462,0.3773198979801205,1.0,0.3715150465994872,1.0,1.0,1.0
main,kink,200,21,2026082901,1,0.5,0.8,138,0,inference,24,ZLZ,0.6666666666666666,0.5705245284249241,0.09614213824174256,0.040138004903218616,0.009818587940352418,0.009661835748792272,0.9840351593821424,0.40507110487291864,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,21,2026082901,2,0.75,0.25,188,110,balance,34,LOO,0.4411764705882353,0.5243824401273527,-0.08320596953911741,-0.050745404250417625,0.007272320674420091,0.007470902799622523,1.0273065688509766,0.5950592438875071,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,21,2026082901,2,0.75,0.25,188,110,balance,34,ZLZ,0.5,0.5243824401273527,-0.02438244012735269,-0.04749456473617736,0.007279242032023727,0.007575757575757576,1.040734398228467,0.5566738646809806,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,21,2026082901,2,0.75,0.25,188,110,inference,24,LOO,0.4166666666666667,0.5243824401273527,-0.107715773460686,-0.047281446041756825,0.010313074958514185,0.010567632850241544,1.0246830254556818,0.4655825163562725,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,21,2026082901,2,0.75,0.25,188,110,inference,24,ZLZ,0.5,0.5243824401273527,-0.02438244012735269,-0.0475621623110023,0.01031478316687217,0.010869565217391304,1.0537851394007893,0.4683079594913086,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,21,2026082901,3,0.5,0.2,138,198,balance,34,LOO,0.3235294117647059,0.41964280113777136,-0.09611338937306546,0.03375303649479605,0.007232959119317016,0.0066320645905421,0.9169227256974104,0.3968760062342056,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,kink,200,21,2026082901,3,0.5,0.2,138,198,balance,34,ZLZ,0.35294117647058826,0.41964280113777136,-0.0667016246671831,0.03218692951178792,0.007228341231820514,0.006920415224913494,0.9574001839382634,0.3785822306033038,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,kink,200,21,2026082901,3,0.5,0.2,138,198,inference,24,LOO,0.2916666666666667,0.41964280113777136,-0.12797613447110467,0.044238791153329016,0.01028546795398768,0.008982487922705314,0.8733183519591639,0.4362055866421168,1.0,0.3715150465994871,1.0,1.0,1.0
main,kink,200,21,2026082901,3,0.5,0.2,138,198,inference,24,ZLZ,0.2916666666666667,0.41964280113777136,-0.12797613447110467,0.04013800490321873,0.01026144680368116,0.008982487922705314,0.8753627139092085,0.3962337663950306,1.0,0.3715150465994871,1.0,1.0,1.0
main,kink,200,22,2026082901,0,0.25,0.75,100,116,balance,34,LOO,0.5882352941176471,0.5253046900767195,0.06293060404092754,0.008122539364637582,0.007306688638592755,0.007339834329453707,1.0045363491590271,0.0950236097257995,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,22,2026082901,0,0.25,0.75,100,116,balance,34,ZLZ,0.6470588235294118,0.5253046900767195,0.12175413345269226,0.008734479818119256,0.007307191189492083,0.006920415224913495,0.9470691330569287,0.10217903819400528,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,22,2026082901,0,0.25,0.75,100,116,inference,24,LOO,0.625,0.5253046900767195,0.09969530992328046,0.013732381637941549,0.010333401736121635,0.010190217391304348,0.9861435422261027,0.1350903128522642,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,22,2026082901,0,0.25,0.75,100,116,inference,24,ZLZ,0.5833333333333334,0.5253046900767195,0.05802864325661383,0.005824473486325643,0.010365148423217046,0.010567632850241544,1.0195351208450572,0.05720959983139192,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,22,2026082901,1,0.5,0.8,156,153,balance,34,LOO,0.6176470588235294,0.572466043982621,0.04518101484090842,-0.018707953832652446,0.007262129221685867,0.007156338471217364,0.9854325436467593,0.21953021527087083,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,22,2026082901,1,0.5,0.8,156,153,balance,34,ZLZ,0.6176470588235294,0.572466043982621,0.04518101484090842,-0.016804742502602665,0.0072538777363664155,0.007156338471217364,0.9865535002526923,0.19730893233272906,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,22,2026082901,1,0.5,0.8,156,153,inference,24,LOO,0.625,0.572466043982621,0.05253395601737898,-0.02105985060078286,0.01029847323527788,0.010190217391304348,0.9894881657212357,0.20752425509425115,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,22,2026082901,1,0.5,0.8,156,153,inference,24,ZLZ,0.5833333333333334,0.572466043982621,0.01086728935071235,-0.019993078399730968,0.010293354784098584,0.010567632850241546,1.02664612965315,0.1970612339977068,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,22,2026082901,2,0.75,0.25,116,100,balance,34,LOO,0.47058823529411764,0.5253046900767195,-0.0547164547826019,-0.016978562151111376,0.007242704813692124,0.007549543881723815,1.0423652593781843,0.19950349859233613,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,22,2026082901,2,0.75,0.25,116,100,balance,34,ZLZ,0.5,0.5253046900767195,-0.025304690076719538,-0.02134369962458449,0.007242166388066414,0.007575757575757576,1.0460623478964597,0.25080457314155785,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,22,2026082901,2,0.75,0.25,116,100,inference,24,LOO,0.5833333333333334,0.5253046900767195,0.05802864325661383,-0.017947590000258362,0.010277404110109611,0.010567632850241546,1.0282394987121743,0.17703715552313154,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,22,2026082901,2,0.75,0.25,116,100,inference,24,ZLZ,0.5416666666666666,0.5253046900767195,0.01636197658994709,-0.015661250773735813,0.010261946950219295,0.010794082125603866,1.051855186736587,0.15460073741821104,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,22,2026082901,3,0.5,0.2,156,177,balance,34,LOO,0.4411764705882353,0.42082374818445323,0.020352722403782053,-0.02005352159828877,0.007057669256853635,0.007470902799622522,1.0585509929312145,0.23870416620680254,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,22,2026082901,3,0.5,0.2,156,177,balance,34,ZLZ,0.5,0.42082374818445323,0.07917625181554677,-0.0168047425026025,0.007074049183782561,0.007575757575757576,1.0709223782505208,0.19980107690771007,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,22,2026082901,3,0.5,0.2,156,177,inference,24,LOO,0.5,0.42082374818445323,0.07917625181554677,-0.01953488413343546,0.01000367464405296,0.010869565217391304,1.0865572506252092,0.1953129593501627,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,22,2026082901,3,0.5,0.2,156,177,inference,24,ZLZ,0.5833333333333334,0.42082374818445323,0.16250958514888014,-0.019993078399730857,0.00999830712000343,0.010567632850241546,1.0569422126570882,0.19994770908749626,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,23,2026082901,0,0.25,0.75,5,153,balance,34,LOO,0.5882352941176471,0.5258583873292177,0.06237690678842933,-0.00700999348894249,0.0073361250231535665,0.007339834329453707,1.0005056220127702,0.08184351113062276,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,23,2026082901,0,0.25,0.75,5,153,balance,34,ZLZ,0.5588235294117647,0.5258583873292177,0.03296514208254697,-0.006229222916064869,0.007334871322512428,0.007470902799622523,1.018545857333936,0.07273402524569471,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,23,2026082901,0,0.25,0.75,5,153,inference,24,LOO,0.6666666666666666,0.5258583873292177,0.14080827933744888,-0.007329119698878617,0.010394308155064692,0.009661835748792272,0.9295313939758927,0.07188760594168564,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,23,2026082901,0,0.25,0.75,5,153,inference,24,ZLZ,0.5833333333333334,0.5258583873292177,0.057474946004115623,-0.010439250986114756,0.01039943287109863,0.010567632850241544,1.016173956909743,0.10236806904335088,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,23,2026082901,1,0.5,0.8,21,34,balance,34,LOO,0.38235294117647056,0.5687370876338673,-0.18638414645739676,-0.029501229178789057,0.0073013996968124325,0.007156338471217364,0.9801324086314028,0.34525267301350876,0.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,23,2026082901,1,0.5,0.8,21,34,balance,34,ZLZ,0.38235294117647056,0.5687370876338673,-0.18638414645739676,-0.029678880600525037,0.007301946573691208,0.007156338471217364,0.9800590019381313,0.3473187194340122,0.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,23,2026082901,1,0.5,0.8,21,34,inference,24,LOO,0.4583333333333333,0.5687370876338673,-0.11040375430053401,-0.028589222705550754,0.01034043879344562,0.010794082125603866,1.0438708009611537,0.28114661799447277,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,23,2026082901,1,0.5,0.8,21,34,inference,24,ZLZ,0.3333333333333333,0.5687370876338673,-0.235403754300534,-0.026395845162025755,0.010332764443392563,0.00966183574879227,0.9350678418853022,0.2596733063271303,0.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,23,2026082901,2,0.75,0.25,153,5,balance,34,LOO,0.5,0.5258583873292177,-0.025858387329217747,0.030926111259924505,0.007210447931162738,0.007575757575757576,1.0506639321277131,0.36420356407537413,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,23,2026082901,2,0.75,0.25,153,5,balance,34,ZLZ,0.5294117647058824,0.5258583873292177,0.0035533773766646126,0.03689403583840911,0.007184656961983202,0.0075495438817238135,1.0507869647321186,0.43526439876607753,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,23,2026082901,2,0.75,0.25,153,5,inference,24,LOO,0.5416666666666666,0.5258583873292177,0.015808279337448883,0.035567790605673055,0.010220554568691382,0.010794082125603866,1.0561151112748197,0.35181929818225505,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,23,2026082901,2,0.75,0.25,153,5,inference,24,ZLZ,0.5416666666666666,0.5258583873292177,0.015808279337448883,0.034244276884902614,0.010227269570422163,0.010794082125603866,1.0554216891692145,0.3386165248276901,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,23,2026082901,3,0.5,0.2,21,90,balance,34,LOO,0.2647058823529412,0.4196051002440777,-0.15489921789113653,-0.028948451885058568,0.006994589539710516,0.00589808115759673,0.843234777982531,0.3461339721841189,0.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,kink,200,23,2026082901,3,0.5,0.2,21,90,balance,34,ZLZ,0.23529411764705882,0.4196051002440777,-0.1843109825970189,-0.04118586419006509,0.00678442556340821,0.005452448359022753,0.8036713363664163,0.5000249120604783,0.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,kink,200,23,2026082901,3,0.5,0.2,21,90,inference,24,LOO,0.2916666666666667,0.4196051002440777,-0.12793843357741103,-0.026142182556740667,0.009934520748739663,0.008982487922705314,0.9041692246548352,0.2622819371093771,1.0,0.3715150465994871,1.0,1.0,1.0
main,kink,200,23,2026082901,3,0.5,0.2,21,90,inference,24,ZLZ,0.25,0.4196051002440777,-0.1696051002440777,-0.042697405247207554,0.00951879520163449,0.008152173913043478,0.8564291741084683,0.4376334324094912,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,kink,200,24,2026082901,0,0.25,0.75,95,47,balance,34,LOO,0.6470588235294118,0.5242413291275583,0.12281749440185352,0.0021725930956852935,0.00732334395507475,0.006920415224913495,0.944980225886831,0.025387718781039098,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,24,2026082901,0,0.25,0.75,95,47,balance,34,ZLZ,0.5882352941176471,0.5242413291275583,0.0639939649900888,0.0016408914342164183,0.007324732383268394,0.007339834329453707,1.0020617744642535,0.019172730467897914,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,24,2026082901,0,0.25,0.75,95,47,inference,24,LOO,0.7083333333333334,0.5242413291275583,0.1840920042057751,0.0044570969480444145,0.010368249347090833,0.008982487922705314,0.8663456695537186,0.043772299708913706,1.0,0.3715150465994872,1.0,1.0,1.0
main,kink,200,24,2026082901,0,0.25,0.75,95,47,inference,24,ZLZ,0.5833333333333334,0.5242413291275583,0.059092004205775095,-0.0017083094147359867,0.010383269679203963,0.010567632850241544,1.0177557914542883,0.016764842101848632,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,24,2026082901,1,0.5,0.8,12,134,balance,34,LOO,0.6176470588235294,0.569515180935638,0.04813187788789142,-0.004818007493450849,0.007203561773453401,0.007156338471217364,0.9934444509922765,0.056766723589757796,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,24,2026082901,1,0.5,0.8,12,134,balance,34,ZLZ,0.5882352941176471,0.569515180935638,0.018720113182009057,-0.004563489630090012,0.007201522355462858,0.007339834329453707,1.0192059355180547,0.05377555625067807,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,24,2026082901,1,0.5,0.8,12,134,inference,24,LOO,0.6666666666666666,0.569515180935638,0.09715148573102861,-0.004367252730634319,0.010199236936601576,0.009661835748792272,0.9473096672672879,0.04324386317787719,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,24,2026082901,1,0.5,0.8,12,134,inference,24,ZLZ,0.625,0.569515180935638,0.05548481906436198,-0.002457229714804332,0.010191161278673679,0.010190217391304348,0.9999073817650883,0.024340748063897227,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,24,2026082901,2,0.75,0.25,47,95,balance,34,LOO,0.29411764705882354,0.5242413291275583,-0.23012368206873474,-0.01796328850979967,0.007283761691085231,0.006291286568103177,0.8637414065596396,0.2104786168291718,0.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,kink,200,24,2026082901,2,0.75,0.25,47,95,balance,34,ZLZ,0.29411764705882354,0.5242413291275583,-0.23012368206873474,-0.01637312379468181,0.007280970678026894,0.006291286568103177,0.8640725043831771,0.19188317876470617,0.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,kink,200,24,2026082901,2,0.75,0.25,47,95,inference,24,LOO,0.25,0.5242413291275583,-0.2742413291275583,-0.01668858223197811,0.010322567317315864,0.008152173913043478,0.7897428674907644,0.1642576409152925,0.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,kink,200,24,2026082901,2,0.75,0.25,47,95,inference,24,ZLZ,0.2916666666666667,0.5242413291275583,-0.2325746624608916,-0.02443254596938993,0.010328695575427423,0.008982487922705314,0.8696633429757755,0.24040637829336095,0.0,0.3715150465994871,1.0,1.0,1.0
main,kink,200,24,2026082901,3,0.5,0.2,12,175,balance,34,LOO,0.5,0.4198271289579152,0.08017287104208481,-0.0039004686780372833,0.007120309096045394,0.007575757575757576,1.0639647062464097,0.04622398368822092,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,24,2026082901,3,0.5,0.2,12,175,balance,34,ZLZ,0.5,0.4198271289579152,0.08017287104208481,-0.004563489630089901,0.00711441857262422,0.007575757575757576,1.0648456368463555,0.054103749228421955,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,24,2026082901,3,0.5,0.2,12,175,inference,24,LOO,0.5,0.4198271289579152,0.08017287104208481,-0.005172464077152827,0.01007704796487818,0.010869565217391304,1.0786457755560266,0.0515265209785129,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,24,2026082901,3,0.5,0.2,12,175,inference,24,ZLZ,0.5416666666666666,0.4198271289579152,0.12183953770875144,-0.0024572297148042765,0.010094037748292099,0.010794082125603866,1.0693522646505076,0.02445756949695419,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,25,2026082901,0,0.25,0.75,35,39,balance,34,LOO,0.6176470588235294,0.5230760149060303,0.09457104391749915,-0.003987564439867808,0.007335980590929185,0.007156338471217364,0.9755121871595537,0.046556318176407076,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,25,2026082901,0,0.25,0.75,35,39,balance,34,ZLZ,0.6176470588235294,0.5230760149060303,0.09457104391749915,-0.0037044961305695567,0.007335585048979916,0.007156338471217364,0.9755647877346227,0.04325255500949111,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,25,2026082901,0,0.25,0.75,35,39,inference,24,LOO,0.625,0.5230760149060303,0.10192398509396972,-0.0036448576801720867,0.010390928558827806,0.010190217391304348,0.9806840008198363,0.03575636778691722,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,25,2026082901,0,0.25,0.75,35,39,inference,24,ZLZ,0.6666666666666666,0.5230760149060303,0.14359065176063635,-0.0031723960654329586,0.010389039866835256,0.009661835748792272,0.9300027598927189,0.03112430741228903,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,25,2026082901,1,0.5,0.8,192,127,balance,34,LOO,0.47058823529411764,0.5716455140834535,-0.1010572787893359,-0.016513203656234765,0.007247942416864287,0.0075495438817238135,1.0416120117287038,0.19396526758597227,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,25,2026082901,1,0.5,0.8,192,127,balance,34,ZLZ,0.5,0.5716455140834535,-0.07164551408345354,-0.01664150778257334,0.0072483284704368415,0.007575757575757576,1.045173050125445,0.19546713140230226,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,25,2026082901,1,0.5,0.8,192,127,inference,24,LOO,0.5416666666666666,0.5716455140834535,-0.029978847416786913,-0.017179522906190514,0.010271272069872543,0.010794082125603866,1.0509002246435295,0.16951142791513787,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,25,2026082901,1,0.5,0.8,192,127,inference,24,ZLZ,0.4583333333333333,0.5716455140834535,-0.11331218075012023,-0.016147119011124866,0.01026287088128998,0.010794082125603866,1.0517604918212822,0.15938983230821374,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,25,2026082901,2,0.75,0.25,39,35,balance,34,LOO,0.6470588235294118,0.5230760149060303,0.12398280862338151,0.05166557991594101,0.007156130225544834,0.006920415224913495,0.967061108000813,0.6107481932281476,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,25,2026082901,2,0.75,0.25,39,35,balance,34,ZLZ,0.6764705882352942,0.5230760149060303,0.15339457332926387,0.051485399441868696,0.0071568317373412816,0.0066320645905421,0.9266760535865093,0.6085884180811318,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,kink,200,25,2026082901,2,0.75,0.25,39,35,inference,24,LOO,0.6666666666666666,0.5230760149060303,0.14359065176063635,0.05375726145414539,0.010120213689302998,0.009661835748792272,0.9547066934964794,0.5343702787719299,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,25,2026082901,2,0.75,0.25,39,35,inference,24,ZLZ,0.6666666666666666,0.5230760149060303,0.14359065176063635,0.05070271032057194,0.010139265943207632,0.009661835748792272,0.9529127456475097,0.5035329767163425,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,25,2026082901,3,0.5,0.2,192,93,balance,34,LOO,0.2647058823529412,0.4199332564189288,-0.15522737406598763,-0.018306606675963955,0.007054033909300841,0.00589808115759673,0.8361288354199756,0.21796616302892957,0.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,kink,200,25,2026082901,3,0.5,0.2,192,93,balance,34,ZLZ,0.2647058823529412,0.4199332564189288,-0.15522737406598763,-0.0281107860937993,0.006856451536479184,0.00589808115759673,0.8602235611549905,0.33948710683246386,0.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,kink,200,25,2026082901,3,0.5,0.2,192,93,inference,24,LOO,0.3333333333333333,0.4199332564189288,-0.0865999230855955,-0.01687044019034345,0.009999581712621799,0.009661835748792272,0.9662239908092143,0.16870793036022622,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,25,2026082901,3,0.5,0.2,192,93,inference,24,ZLZ,0.3333333333333333,0.4199332564189288,-0.0865999230855955,-0.01614711901112481,0.01000549440215224,0.009661835748792272,0.9656530062836229,0.1614268489997805,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,26,2026082901,0,0.25,0.75,35,131,balance,34,LOO,0.5294117647058824,0.525538111188397,0.003873653517485365,-0.0031270315231670676,0.00733253778560226,0.0075495438817238135,1.0295949509524047,0.0365178419376974,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,26,2026082901,0,0.25,0.75,35,131,balance,34,ZLZ,0.47058823529411764,0.525538111188397,-0.054949875894279354,-0.0039662912616942325,0.007333616325057784,0.0075495438817238135,1.0294435305987089,0.04631540974986132,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,26,2026082901,0,0.25,0.75,35,131,inference,24,LOO,0.4166666666666667,0.525538111188397,-0.10887144452173031,-0.004011641318062531,0.01039013389586465,0.010567632850241544,1.0170834135686684,0.03935605180442259,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,26,2026082901,0,0.25,0.75,35,131,inference,24,ZLZ,0.4166666666666667,0.525538111188397,-0.10887144452173031,-0.00511434995973592,0.01039143041626995,0.010567632850241544,1.016956513868939,0.05017100206583605,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,26,2026082901,1,0.5,0.8,59,197,balance,34,LOO,0.6764705882352942,0.5695820751575845,0.10688851307770963,-0.016005016412873774,0.007251734909810769,0.0066320645905421,0.9145486801468258,0.18794689872168288,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,kink,200,26,2026082901,1,0.5,0.8,59,197,balance,34,ZLZ,0.7352941176470589,0.5695820751575845,0.16571204248947435,-0.017961350074184534,0.007260095453702053,0.00589808115759673,0.812397191635985,0.21079864365804463,0.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,kink,200,26,2026082901,1,0.5,0.8,59,197,inference,24,LOO,0.6666666666666666,0.5695820751575845,0.09708459150908211,-0.012335157593273638,0.010250905277483477,0.009661835748792272,0.9425348773844278,0.12183262234727325,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,26,2026082901,1,0.5,0.8,59,197,inference,24,ZLZ,0.7083333333333334,0.5695820751575845,0.13875125817574885,-0.011607132435450973,0.010255094790415848,0.008982487922705314,0.8759049142188446,0.11461860018242119,1.0,0.3715150465994872,1.0,1.0,1.0
main,kink,200,26,2026082901,2,0.75,0.25,131,35,balance,34,LOO,0.5,0.525538111188397,-0.025538111188396995,0.03448126048920741,0.007198149143427965,0.007575757575757576,1.052459100916848,0.4064177928595866,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,26,2026082901,2,0.75,0.25,131,35,balance,34,ZLZ,0.5,0.525538111188397,-0.025538111188396995,0.03448126048920752,0.007198149143427967,0.007575757575757576,1.0524591009168478,0.4064177928595879,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,26,2026082901,2,0.75,0.25,131,35,inference,24,LOO,0.5,0.525538111188397,-0.025538111188396995,0.03222213133769569,0.010210172247362521,0.010869565217391304,1.0645819633649292,0.31888767134607676,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,26,2026082901,2,0.75,0.25,131,35,inference,24,ZLZ,0.5416666666666666,0.525538111188397,0.016128555478269635,0.03628302778226111,0.010197216796313819,0.010794082125603866,1.0585321800263976,0.3593045319234066,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,26,2026082901,3,0.5,0.2,59,88,balance,34,LOO,0.35294117647058826,0.4200684418538305,-0.06712726538324226,-0.018557474005186814,0.007053282846570169,0.006920415224913494,0.9811623006553204,0.22096485870939017,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,kink,200,26,2026082901,3,0.5,0.2,59,88,balance,34,ZLZ,0.35294117647058826,0.4200684418538305,-0.06712726538324226,-0.01796135007418448,0.007056615388357856,0.006920415224913494,0.9806989390878427,0.21381627234177178,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,kink,200,26,2026082901,3,0.5,0.2,59,88,inference,24,LOO,0.2916666666666667,0.4200684418538305,-0.12840177518716384,-0.016089311145157936,0.010007877258321403,0.008982487922705314,0.8975417754286013,0.16082977903550738,1.0,0.3715150465994871,1.0,1.0,1.0
main,kink,200,26,2026082901,3,0.5,0.2,59,88,inference,24,ZLZ,0.4166666666666667,0.4200684418538305,-0.0034017751871638358,-0.011607132435450973,0.010046001545009058,0.010567632850241544,1.051924270854969,0.11580526891295977,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,27,2026082901,0,0.25,0.75,186,16,balance,34,LOO,0.5294117647058824,0.5259530243148733,0.0034587403910090186,0.010679437832784688,0.007288810800140029,0.0075495438817238135,1.0357716901608662,0.12508926865730535,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,27,2026082901,0,0.25,0.75,186,16,balance,34,ZLZ,0.5294117647058824,0.5259530243148733,0.0034587403910090186,0.012290747295370053,0.007286299819773662,0.0075495438817238135,1.036128634349599,0.14398749311656803,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,27,2026082901,0,0.25,0.75,186,16,inference,24,LOO,0.5416666666666666,0.5259530243148733,0.01571364235179329,0.008113238196357009,0.01033476685947873,0.010794082125603866,1.0444436988633048,0.07980753272444752,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,27,2026082901,0,0.25,0.75,186,16,inference,24,ZLZ,0.5833333333333334,0.5259530243148733,0.05738030901846003,0.007824051343767069,0.010335231035297036,0.010567632850241546,1.0224863686308325,0.07696115859693048,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,27,2026082901,1,0.5,0.8,194,112,balance,34,LOO,0.5294117647058824,0.5705683649451261,-0.041156600239243724,0.01662995695641689,0.007085566556350645,0.0075495438817238135,1.0654820361481632,0.19756219113683757,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,27,2026082901,1,0.5,0.8,194,112,balance,34,ZLZ,0.5588235294117647,0.5705683649451261,-0.011744835533361364,0.01662426691602925,0.007081489183175934,0.007470902799622522,1.054990356741877,0.19755144248169343,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,27,2026082901,1,0.5,0.8,194,112,inference,24,LOO,0.5833333333333334,0.5705683649451261,0.012764968388207287,0.011163028431118382,0.010080743037372199,0.010567632850241546,1.0482990004868002,0.11118232679115438,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,27,2026082901,1,0.5,0.8,194,112,inference,24,ZLZ,0.5416666666666666,0.5705683649451261,-0.028901698278459453,0.013959988255047517,0.0100523826910765,0.010794082125603866,1.073783445907384,0.1392356818872284,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,27,2026082901,2,0.75,0.25,16,186,balance,34,LOO,0.6470588235294118,0.5259530243148733,0.12110579921453846,-0.025231779700297108,0.007310077645023897,0.006920415224913495,0.9466951735628072,0.295112013479337,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,27,2026082901,2,0.75,0.25,16,186,balance,34,ZLZ,0.6176470588235294,0.5259530243148733,0.0916940345086561,-0.027536723664666585,0.00731502790113593,0.007156338471217364,0.9783063807734864,0.32196174525781024,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,27,2026082901,2,0.75,0.25,16,186,inference,24,LOO,0.625,0.5259530243148733,0.09904697568512666,-0.02221251802792612,0.010380014388925647,0.010190217391304348,0.9817151508167665,0.21802124509538812,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,27,2026082901,2,0.75,0.25,16,186,inference,24,ZLZ,0.6666666666666666,0.5259530243148733,0.1407136423517933,-0.025188525650437277,0.010367061895903397,0.009661835748792272,0.931974347776413,0.24738587673913284,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,27,2026082901,3,0.5,0.2,194,18,balance,34,LOO,0.5,0.42040015745381887,0.07959984254618113,0.018348497996841018,0.007192668504039868,0.007575757575757576,1.05326104928964,0.21634930097027028,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,27,2026082901,3,0.5,0.2,194,18,balance,34,ZLZ,0.5,0.42040015745381887,0.07959984254618113,0.0051522504708746975,0.006982643858604755,0.007575757575757576,1.0849411382225835,0.06165765759429335,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,27,2026082901,3,0.5,0.2,194,18,inference,24,LOO,0.4583333333333333,0.42040015745381887,0.03793317587951445,0.024482819945815193,0.010222020680799047,0.010794082125603866,1.0559636360234894,0.24215478826376485,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,27,2026082901,3,0.5,0.2,194,18,inference,24,ZLZ,0.5416666666666666,0.42040015745381887,0.12126650921284776,-0.002292035042254781,0.009757528815918797,0.010794082125603866,1.1062311297501881,0.023203384241929113,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,28,2026082901,0,0.25,0.75,20,86,balance,34,LOO,0.5588235294117647,0.5250951716786483,0.03372835773311644,-0.00042371861734613603,0.007327598851413346,0.007470902799622523,1.0195567403613446,0.004949903171669243,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,28,2026082901,0,0.25,0.75,20,86,balance,34,ZLZ,0.5588235294117647,0.5250951716786483,0.03372835773311644,0.0022508393947671124,0.007322571484850848,0.007470902799622523,1.02025672471461,0.02630344895247523,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,28,2026082901,0,0.25,0.75,20,86,inference,24,LOO,0.6666666666666666,0.5250951716786483,0.14157149498801835,-0.00019578649388196645,0.010379879385715128,0.009661835748792272,0.9308235086131122,0.0019217043607632801,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,28,2026082901,0,0.25,0.75,20,86,inference,24,ZLZ,0.5833333333333334,0.5250951716786483,0.058238161654685094,-0.00042909442383631813,0.010380740017666486,0.010567632850241546,1.0180038063044634,0.0042115185083448844,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,28,2026082901,1,0.5,0.8,166,65,balance,34,LOO,0.5,0.56897223186768,-0.06897223186767998,-0.008828007168959706,0.00721312726062461,0.007575757575757576,1.0502736610668872,0.10394434811704654,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,28,2026082901,1,0.5,0.8,166,65,balance,34,ZLZ,0.5882352941176471,0.56897223186768,0.0192630622499671,-0.009645366335028438,0.007218523789486274,0.007339834329453706,1.016805449909872,0.11352578952909641,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,28,2026082901,1,0.5,0.8,166,65,inference,24,LOO,0.5,0.56897223186768,-0.06897223186767998,-0.010508963781838743,0.010226542154485851,0.010869565217391304,1.0628778577540399,0.10391912680091599,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,28,2026082901,1,0.5,0.8,166,65,inference,24,ZLZ,0.5416666666666666,0.56897223186768,-0.02730556520101335,-0.005917940046498926,0.010194089939262942,0.010794082125603866,1.0588568660778663,0.058613321224151235,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,28,2026082901,2,0.75,0.25,86,20,balance,34,LOO,0.47058823529411764,0.5250951716786483,-0.054506936384530635,-0.029607944153217547,0.007312500875686472,0.0075495438817238135,1.0324161336958595,0.3462384439989498,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,28,2026082901,2,0.75,0.25,86,20,balance,34,ZLZ,0.5294117647058824,0.5250951716786483,0.0043165930272340836,-0.026602570374058165,0.007319397217465577,0.007549543881723815,1.0314433904077593,0.3109466930777726,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,28,2026082901,2,0.75,0.25,86,20,inference,24,LOO,0.4583333333333333,0.5250951716786483,-0.06676183834531496,-0.03245247348216235,0.01036378749951844,0.010794082125603866,1.0415190514187425,0.3187781558849604,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,28,2026082901,2,0.75,0.25,86,20,inference,24,ZLZ,0.5,0.5250951716786483,-0.025095171678648276,-0.028954567538959475,0.010357915112840054,0.010869565217391304,1.049397016578847,0.2844991079638546,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,28,2026082901,3,0.5,0.2,166,100,balance,34,LOO,0.5,0.4200612641864564,0.0799387358135436,-0.005079686328164801,0.007103478688334336,0.007575757575757576,1.0664855781434015,0.06027002261181156,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,28,2026082901,3,0.5,0.2,166,100,balance,34,ZLZ,0.4117647058823529,0.4200612641864564,-0.008296558304103474,-0.009645366335028382,0.007086005131138144,0.007339834329453706,1.0358211987739263,0.11458242141294932,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,28,2026082901,3,0.5,0.2,166,100,inference,24,LOO,0.4166666666666667,0.4200612641864564,-0.0033945975197897105,-0.006646118446511362,0.010046479808822926,0.010567632850241544,1.0518741938804212,0.06630726565911557,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,28,2026082901,3,0.5,0.2,166,100,inference,24,ZLZ,0.4166666666666667,0.4200612641864564,-0.0033945975197897105,-0.005917940046498982,0.010052609727901868,0.010567632850241544,1.0512327779830333,0.05902434141076782,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,29,2026082901,0,0.25,0.75,68,190,balance,34,LOO,0.47058823529411764,0.5243421391254297,-0.053753903831312067,0.01716848109335878,0.0072766576992040555,0.0075495438817238135,1.0375015829794505,0.2012639081838668,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,29,2026082901,0,0.25,0.75,68,190,balance,34,ZLZ,0.5,0.5243421391254297,-0.024342139125429707,0.014274345876190697,0.007286197449492421,0.007575757575757576,1.0397409112602798,0.16722674933503445,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,29,2026082901,0,0.25,0.75,68,190,inference,24,LOO,0.5,0.5243421391254297,-0.024342139125429707,0.020898963882802768,0.010290399977093936,0.010869565217391304,1.056282092201136,0.20601964173435208,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,29,2026082901,0,0.25,0.75,68,190,inference,24,ZLZ,0.5833333333333334,0.5243421391254297,0.05899119420790366,0.01694480780810881,0.010310909507438902,0.010567632850241544,1.0248982247994154,0.16687380153118186,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,29,2026082901,1,0.5,0.8,119,192,balance,34,LOO,0.5588235294117647,0.5718101116792502,-0.012986582267485502,-0.00863899805854762,0.007206413536695922,0.007470902799622523,1.0367019269127133,0.10176625347547964,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,29,2026082901,1,0.5,0.8,119,192,balance,34,ZLZ,0.6176470588235294,0.5718101116792502,0.045836947144279216,-0.00908302165372743,0.007207244176311139,0.007156338471217364,0.9929368696483056,0.10699062674273654,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,29,2026082901,1,0.5,0.8,119,192,inference,24,LOO,0.5416666666666666,0.5718101116792502,-0.030143445012583592,-0.01358563958149106,0.010243853982575891,0.010794082125603866,1.0537130013727134,0.13422963188735862,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,29,2026082901,1,0.5,0.8,119,192,inference,24,ZLZ,0.625,0.5718101116792502,0.05318988832074978,-0.008174960857634028,0.010206840737156697,0.010190217391304348,0.9983713524801231,0.08091704468600888,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,29,2026082901,2,0.75,0.25,190,68,balance,34,LOO,0.5,0.5243421391254297,-0.024342139125429707,-0.08894353202569094,0.007181981107244995,0.007575757575757576,1.0548283910292315,1.049523681566826,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,29,2026082901,2,0.75,0.25,190,68,balance,34,ZLZ,0.47058823529411764,0.5243421391254297,-0.053753903831312067,-0.10415732323467031,0.006962293921920294,0.0075495438817238135,1.0843471945294645,1.2482846598710164,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,29,2026082901,2,0.75,0.25,190,68,inference,24,LOO,0.4583333333333333,0.5243421391254297,-0.06600880579209639,-0.08630811135482613,0.010200237979899805,0.010794082125603866,1.0582186559641322,0.854567674913332,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,29,2026082901,2,0.75,0.25,190,68,inference,24,ZLZ,0.5416666666666666,0.5243421391254297,0.017324527541236923,-0.08944582581385685,0.01017862274368908,0.010794082125603866,1.0604658800520317,0.8865751801948314,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,29,2026082901,3,0.5,0.2,119,11,balance,34,LOO,0.35294117647058826,0.4230344298583707,-0.07009325338778244,-0.008616699067577116,0.00710711674743329,0.006920415224913495,0.9737303425348652,0.1022101912639594,1.0,0.3260950174940419,1.0,0.9090554529102617,0.0
main,kink,200,29,2026082901,3,0.5,0.2,119,11,balance,34,ZLZ,0.4117647058823529,0.4230344298583707,-0.011269723976017776,-0.00908302165372743,0.007105194990226026,0.007339834329453706,1.0330236312374892,0.1077562201969393,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,29,2026082901,3,0.5,0.2,119,11,inference,24,LOO,0.3333333333333333,0.4230344298583707,-0.08970109652503738,-0.011418186705060396,0.010050107926903603,0.009661835748792272,0.9613663673131363,0.11389686682985632,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,29,2026082901,3,0.5,0.2,119,11,inference,24,ZLZ,0.3333333333333333,0.4230344298583707,-0.08970109652503738,-0.008174960857634084,0.010073529170542252,0.009661835748792272,0.9591311629936127,0.08145070687405195,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,30,2026082901,0,0.25,0.75,146,16,balance,34,LOO,0.5,0.5238763236267654,-0.023876323626765394,-0.005165508943283381,0.007336868131098845,0.007575757575757576,1.0325601387935743,0.060305616434452494,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,30,2026082901,0,0.25,0.75,146,16,balance,34,ZLZ,0.47058823529411764,0.5238763236267654,-0.053288088332647754,-0.006324860015611167,0.0073379918857001646,0.0075495438817238135,1.0288296851943797,0.07383500427832869,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,30,2026082901,0,0.25,0.75,146,16,inference,24,LOO,0.375,0.5238763236267654,-0.1488763236267654,-0.006619924305400926,0.010396322790400312,0.010190217391304348,0.9801751635408746,0.06492517755112237,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,30,2026082901,0,0.25,0.75,146,16,inference,24,ZLZ,0.375,0.5238763236267654,-0.1488763236267654,-0.005888614442215112,0.010395652709080789,0.010190217391304348,0.9802383435147858,0.057754687530160026,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,30,2026082901,1,0.5,0.8,112,183,balance,34,LOO,0.5294117647058824,0.5712440550515088,-0.04183229034562641,-0.003094173389056376,0.007193898547721955,0.0075495438817238135,1.049437079442061,0.03648064365408033,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,30,2026082901,1,0.5,0.8,112,183,balance,34,ZLZ,0.5882352941176471,0.5712440550515088,0.01699123906613831,-0.003060479013299533,0.007192926566696281,0.007339834329453707,1.020423920833228,0.03608582116159023,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,30,2026082901,1,0.5,0.8,112,183,inference,24,LOO,0.5833333333333334,0.5712440550515088,0.0120892782818246,-0.0040984195287326886,0.01020215559090143,0.010567632850241546,1.0358235331821501,0.04057611296661605,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,30,2026082901,1,0.5,0.8,112,183,inference,24,ZLZ,0.5833333333333334,0.5712440550515088,0.0120892782818246,-0.00501653221432663,0.010207807540336292,0.010567632850241546,1.035250009219257,0.049652071129784335,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,30,2026082901,2,0.75,0.25,16,146,balance,34,LOO,0.5882352941176471,0.5238763236267654,0.06435897049088168,-0.03828440064924887,0.007286796863726335,0.007339834329453706,1.0072785706421146,0.44849078188320324,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,30,2026082901,2,0.75,0.25,16,146,balance,34,ZLZ,0.5588235294117647,0.5238763236267654,0.034947205784999325,-0.040546476745809024,0.007282765131069343,0.007470902799622523,1.0258332741983616,0.47512181401739956,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,30,2026082901,2,0.75,0.25,16,146,inference,24,LOO,0.6666666666666666,0.5238763236267654,0.14279034303990124,-0.044752157855861785,0.010303980195928274,0.009661835748792272,0.9376799610513855,0.44087094002079497,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,30,2026082901,2,0.75,0.25,16,146,inference,24,ZLZ,0.625,0.5238763236267654,0.1011236763732346,-0.04528316367875879,0.010314851920425576,0.010190217391304348,0.9879169831925143,0.4458669302537634,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,30,2026082901,3,0.5,0.2,112,110,balance,34,LOO,0.5,0.42148227763589513,0.07851772236410487,-0.002570575299910227,0.0071354284945674825,0.007575757575757576,1.0617102506913685,0.030431285674283468,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,30,2026082901,3,0.5,0.2,112,110,balance,34,ZLZ,0.5588235294117647,0.42148227763589513,0.1373412517758696,-0.0030604790132995885,0.007133926481442925,0.007470902799622522,1.0472357430450332,0.036234735129766195,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,30,2026082901,3,0.5,0.2,112,110,inference,24,LOO,0.625,0.42148227763589513,0.20351772236410487,-0.000693673433672104,0.010119730150053331,0.010190217391304348,1.0069653281466844,0.006895576743369253,0.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,30,2026082901,3,0.5,0.2,112,110,inference,24,ZLZ,0.5833333333333334,0.42148227763589513,0.16185105569743824,-0.0050165322143265745,0.01009981225255193,0.010567632850241546,1.0463197320892188,0.04991682514191356,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,31,2026082901,0,0.25,0.75,115,29,balance,34,LOO,0.5882352941176471,0.524092891508911,0.06414240260873605,0.0022002839340480307,0.007324209374955323,0.007339834329453707,1.0021333298515214,0.02570977951768797,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,31,2026082901,0,0.25,0.75,115,29,balance,34,ZLZ,0.5882352941176471,0.524092891508911,0.06414240260873605,0.005202922530144982,0.007314386057717185,0.007339834329453707,1.0034792081708173,0.060835687447153966,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,31,2026082901,0,0.25,0.75,115,29,inference,24,LOO,0.625,0.524092891508911,0.10090710849108897,0.001555355637446909,0.010377856537828495,0.010190217391304348,0.981919277276557,0.015267779398227332,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,31,2026082901,0,0.25,0.75,115,29,inference,24,ZLZ,0.625,0.524092891508911,0.10090710849108897,0.004895991037931258,0.01035958825796328,0.010190217391304348,0.9836508109741968,0.04810269034666551,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,31,2026082901,1,0.5,0.8,91,9,balance,34,LOO,0.5294117647058824,0.5696256841966421,-0.0402139194907597,-0.011102483338283564,0.0072302133435705514,0.0075495438817238135,1.0441661294043592,0.13057035170622805,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,31,2026082901,1,0.5,0.8,91,9,balance,34,ZLZ,0.5588235294117647,0.5696256841966421,-0.010802154784877338,-0.011464095729079582,0.007230691947006603,0.007470902799622522,1.0332210049019392,0.13481861900257283,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,31,2026082901,1,0.5,0.8,91,9,inference,24,LOO,0.5833333333333334,0.5696256841966421,0.013707649136691313,-0.010559840492561423,0.010234388489947484,0.010567632850241546,1.0325612380868074,0.10438219110329726,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,31,2026082901,1,0.5,0.8,91,9,inference,24,ZLZ,0.5416666666666666,0.5696256841966421,-0.027959017529975427,-0.010085721765571432,0.010228247693497169,0.010794082125603866,1.0553207596318221,0.0997255326930254,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,31,2026082901,2,0.75,0.25,29,115,balance,34,LOO,0.5,0.524092891508911,-0.02409289150891103,0.014695296048047202,0.0072447527986468216,0.007575757575757576,1.0456888987533957,0.17264998861164774,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,31,2026082901,2,0.75,0.25,29,115,balance,34,ZLZ,0.5,0.524092891508911,-0.02409289150891103,0.0161631290573222,0.007247172061898104,0.007575757575757576,1.0453398251142683,0.18986335656435174,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,31,2026082901,2,0.75,0.25,29,115,inference,24,LOO,0.5833333333333334,0.524092891508911,0.05924044182442234,0.015427940775804116,0.010248041948801308,0.010567632850241546,1.0311855574983884,0.15240089441601998,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,31,2026082901,2,0.75,0.25,29,115,inference,24,ZLZ,0.5833333333333334,0.524092891508911,0.05924044182442234,0.023450151237892958,0.010235603004027795,0.010567632850241546,1.0324387186649477,0.23178692365123807,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,31,2026082901,3,0.5,0.2,91,134,balance,34,LOO,0.2647058823529412,0.4196587512644879,-0.1549528689115467,-0.01171425884948224,0.007080778165361101,0.00589808115759673,0.8329707582776594,0.13921124648442937,0.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,kink,200,31,2026082901,3,0.5,0.2,91,134,balance,34,ZLZ,0.2647058823529412,0.4196587512644879,-0.1549528689115467,-0.01146409572907936,0.00708229633232448,0.00589808115759673,0.8327922019694595,0.1362237265746411,0.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,kink,200,31,2026082901,3,0.5,0.2,91,134,inference,24,LOO,0.2916666666666667,0.4196587512644879,-0.1279920845978212,-0.01077427875054493,0.010032064022138736,0.008982487922705314,0.8953778507476409,0.10757046843190152,1.0,0.3715150465994871,1.0,1.0,1.0
main,kink,200,31,2026082901,3,0.5,0.2,91,134,inference,24,ZLZ,0.25,0.4196587512644879,-0.16965875126448787,-0.010085721765571432,0.010035246449009232,0.008152173913043478,0.8123541314571634,0.10067994320147262,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,kink,200,32,2026082901,0,0.25,0.75,60,36,balance,34,LOO,0.6470588235294118,0.5251776615944241,0.12188116193498766,0.0059616381552434206,0.0073131338198165795,0.006920415224913495,0.9462995475566268,0.06971301286561878,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,32,2026082901,0,0.25,0.75,60,36,balance,34,ZLZ,0.6470588235294118,0.5251776615944241,0.12188116193498766,0.002799520522920984,0.007320097383407644,0.006920415224913495,0.9453993386208082,0.03272089891731581,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,32,2026082901,0,0.25,0.75,60,36,inference,24,LOO,0.625,0.5251776615944241,0.09982233840557586,0.007841695158636752,0.010350819109207252,0.010190217391304348,0.9844841537458572,0.07707660835159517,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,32,2026082901,0,0.25,0.75,60,36,inference,24,ZLZ,0.6666666666666666,0.5251776615944241,0.1414890050722425,0.005300707127948279,0.010362720806218785,0.009661835748792272,0.9323647649557533,0.05207111900284349,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,32,2026082901,1,0.5,0.8,17,96,balance,34,LOO,0.5294117647058824,0.5716910570808702,-0.04227929237498784,-0.01582183777004431,0.007246152190750955,0.0075495438817238135,1.041869351206853,0.18586739042984032,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,32,2026082901,1,0.5,0.8,17,96,balance,34,ZLZ,0.5882352941176471,0.5716910570808702,0.016544237036776877,-0.0184041877639487,0.007254818697511859,0.007339834329453706,1.0117185053805693,0.2160744287910981,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,32,2026082901,1,0.5,0.8,17,96,inference,24,LOO,0.5416666666666666,0.5716910570808702,-0.030024390414203572,-0.01815561706397295,0.01027348165307314,0.010794082125603866,1.0506742008319057,0.17912334436367452,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,32,2026082901,1,0.5,0.8,17,96,inference,24,ZLZ,0.5416666666666666,0.5716910570808702,-0.030024390414203572,-0.02057266931931867,0.010289906373738823,0.010794082125603866,1.0489971175201132,0.20280793066694608,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,32,2026082901,2,0.75,0.25,36,60,balance,34,LOO,0.5294117647058824,0.5251776615944241,0.004234103111458221,-0.024506322274258308,0.007273929135802347,0.0075495438817238135,1.0378907658812468,0.28733835928825824,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,32,2026082901,2,0.75,0.25,36,60,balance,34,ZLZ,0.5294117647058824,0.5251776615944241,0.004234103111458221,-0.02975703344844849,0.007271002572393816,0.0075495438817238135,1.0383085147552484,0.34897352797374726,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,32,2026082901,2,0.75,0.25,36,60,inference,24,LOO,0.5,0.5251776615944241,-0.02517766159442414,-0.03367860897068131,0.010304447606745207,0.010869565217391304,1.0548421062645004,0.3317735714085684,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,32,2026082901,2,0.75,0.25,36,60,inference,24,ZLZ,0.4166666666666667,0.5251776615944241,-0.10851099492775745,-0.03494261840332419,0.010309233817558005,0.010567632850241544,1.025064814442704,0.3441456231799525,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,32,2026082901,3,0.5,0.2,17,136,balance,34,LOO,0.5294117647058824,0.4213656506630681,0.10804611404281428,-0.017882056690889825,0.007064769701382885,0.0075495438817238135,1.0686185397163104,0.21274945820672506,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,32,2026082901,3,0.5,0.2,17,136,balance,34,ZLZ,0.5294117647058824,0.4213656506630681,0.10804611404281428,-0.018404187763948587,0.0070613778963036136,0.0075495438817238135,1.0691318312925495,0.21901402593296332,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,32,2026082901,3,0.5,0.2,17,136,inference,24,LOO,0.5,0.4213656506630681,0.07863434933693192,-0.017174239738966424,0.010012767869078315,0.010869565217391304,1.0855704795632957,0.1716328630452706,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,32,2026082901,3,0.5,0.2,17,136,inference,24,ZLZ,0.5,0.4213656506630681,0.07863434933693192,-0.020572669319318837,0.009988700416100432,0.010869565217391304,1.0881861267829234,0.2058430230899398,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,33,2026082901,0,0.25,0.75,167,39,balance,34,LOO,0.7058823529411765,0.5226182035197995,0.18326414942137703,0.01123412544123803,0.0072934046581175985,0.006291286568103178,0.8625994117988425,0.13154492991367445,0.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,kink,200,33,2026082901,0,0.25,0.75,167,39,balance,34,ZLZ,0.7941176470588235,0.5226182035197995,0.271499443539024,0.011872033177548147,0.007290886239419011,0.004954388172381252,0.6795316796461294,0.1390384573719164,0.0,0.27591359622850486,1.0,0.7240985348178276,0.0
main,kink,200,33,2026082901,0,0.25,0.75,167,39,inference,24,LOO,0.7916666666666666,0.5226182035197995,0.26904846314686715,0.006266626680784815,0.010353022168316399,0.007170893719806763,0.6926377248328532,0.06158858857046389,0.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,kink,200,33,2026082901,0,0.25,0.75,167,39,inference,24,ZLZ,0.8333333333333334,0.5226182035197995,0.3107151298135339,0.004169521968244827,0.010364263439808693,0.006038647342995169,0.5826412439306572,0.04095595382408975,0.0,0.30461263992690735,1.0,0.8412701465976901,0.0
main,kink,200,33,2026082901,1,0.5,0.8,30,3,balance,34,LOO,0.47058823529411764,0.5639725550322199,-0.09338431973810224,-0.009601798692464136,0.007243249800395308,0.007549543881723815,1.0422868311557874,0.11281994012967222,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,33,2026082901,1,0.5,0.8,30,3,balance,34,ZLZ,0.38235294117647056,0.5639725550322199,-0.18161961385574932,-0.008380277759449162,0.007234904609386375,0.007156338471217364,0.9891406808505696,0.09852399388534258,0.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,33,2026082901,1,0.5,0.8,30,3,inference,24,LOO,0.4166666666666667,0.5639725550322199,-0.1473058883655532,-0.01090772825228703,0.010263854822475405,0.010567632850241544,1.0295968749578315,0.10766611923425509,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,33,2026082901,1,0.5,0.8,30,3,inference,24,ZLZ,0.4166666666666667,0.5639725550322199,-0.1473058883655532,-0.012330091787326913,0.010270353288653895,0.010567632850241544,1.0289454075465998,0.1216672292846428,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,33,2026082901,2,0.75,0.25,39,167,balance,34,LOO,0.6470588235294118,0.5226182035197995,0.12444062000961231,0.047969966677938625,0.007185962923625832,0.006920415224913496,0.9630463305287487,0.5658833693702984,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,33,2026082901,2,0.75,0.25,39,167,balance,34,ZLZ,0.5882352941176471,0.5226182035197995,0.0656170905978476,0.04793752528311035,0.007184832996898763,0.007339834329453707,1.0215734078470369,0.5655451357695653,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,33,2026082901,2,0.75,0.25,39,167,inference,24,LOO,0.625,0.5226182035197995,0.10238179648020052,0.05180197250798402,0.01016389293066945,0.010190217391304348,1.002589997830011,0.5138262132266487,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,33,2026082901,2,0.75,0.25,39,167,inference,24,ZLZ,0.625,0.5226182035197995,0.10238179648020052,0.051633963311114806,0.010164901502603053,0.010190217391304348,1.0024905198240053,0.5121343129272967,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,33,2026082901,3,0.5,0.2,30,111,balance,34,LOO,0.3235294117647059,0.41997588409116665,-0.09644647232646075,-0.013525503062105593,0.007076188218454115,0.0066320645905421,0.9372368831634837,0.1607880391788809,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,kink,200,33,2026082901,3,0.5,0.2,30,111,balance,34,ZLZ,0.38235294117647056,0.41997588409116665,-0.03762294291469609,-0.00838027775944905,0.0070959388585780225,0.007156338471217364,1.0085118564073203,0.09948405545405264,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,33,2026082901,3,0.5,0.2,30,111,inference,24,LOO,0.2916666666666667,0.41997588409116665,-0.12830921742449997,-0.010981238390079362,0.010039365498988338,0.008982487922705314,0.8947266561428086,0.10959687898749698,1.0,0.3715150465994871,1.0,1.0,1.0
main,kink,200,33,2026082901,3,0.5,0.2,30,111,inference,24,ZLZ,0.375,0.41997588409116665,-0.04497588409116665,-0.012330091787326802,0.010026088469104504,0.010190217391304348,1.0163701849136488,0.12314039527990296,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,34,2026082901,0,0.25,0.75,85,196,balance,34,LOO,0.5294117647058824,0.5244033780551844,0.005008386650697916,0.006065357071383448,0.007314425396180906,0.0075495438817238135,1.032144491577653,0.07091959810258083,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,34,2026082901,0,0.25,0.75,85,196,balance,34,ZLZ,0.47058823529411764,0.5244033780551844,-0.0538151427610668,0.005467638618405046,0.007313891608953863,0.0075495438817238135,1.0322198202228563,0.06393306750820735,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,34,2026082901,0,0.25,0.75,85,196,inference,24,LOO,0.5833333333333334,0.5244033780551844,0.05892995527814893,0.00688071576279381,0.010356687134388651,0.010567632850241546,1.020368068776787,0.067611907622943,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,34,2026082901,0,0.25,0.75,85,196,inference,24,ZLZ,0.5416666666666666,0.5244033780551844,0.017263288611482186,0.006978297120022847,0.010356348123101008,0.010794082125603866,1.0422672159432766,0.06857189263575716,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,34,2026082901,1,0.5,0.8,183,83,balance,34,LOO,0.5294117647058824,0.5702649240861759,-0.04085315938029355,-0.01475152707601235,0.007250750916239135,0.0075495438817238135,1.041208554663695,0.1732389280063708,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,34,2026082901,1,0.5,0.8,183,83,balance,34,ZLZ,0.5294117647058824,0.5702649240861759,-0.04085315938029355,-0.01450131232883145,0.0072500218007945675,0.0075495438817238135,1.0413132662437539,0.1703090201198109,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,34,2026082901,1,0.5,0.8,183,83,inference,24,LOO,0.5,0.5702649240861759,-0.0702649240861759,-0.01723382384296368,0.010288488048027292,0.010869565217391304,1.0564783830871463,0.1699048870101103,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,34,2026082901,1,0.5,0.8,183,83,inference,24,ZLZ,0.4583333333333333,0.5702649240861759,-0.11193159075284259,-0.017323859285752197,0.010290964999107033,0.010794082125603866,1.0488892078187506,0.1707719733513585,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,34,2026082901,2,0.75,0.25,196,85,balance,34,LOO,0.38235294117647056,0.5244033780551844,-0.14205043687871388,-0.015873610670837923,0.007253767129145932,0.007156338471217364,0.9865685434624588,0.18637768784281666,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,34,2026082901,2,0.75,0.25,196,85,balance,34,ZLZ,0.4411764705882353,0.5244033780551844,-0.08322690746694916,-0.029766849647205773,0.0072450613855371045,0.007470902799622523,1.0311717737183363,0.34971305017478815,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,34,2026082901,2,0.75,0.25,196,85,inference,24,LOO,0.5,0.5244033780551844,-0.024403378055184444,-0.005259206293952157,0.010282941230845798,0.010869565217391304,1.0570482679397026,0.051863465117343105,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,34,2026082901,2,0.75,0.25,196,85,inference,24,ZLZ,0.4166666666666667,0.5244033780551844,-0.10773671138851776,-0.01662651537141946,0.010281268373283648,0.010567632850241544,1.0278530300504582,0.1639750946700519,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,34,2026082901,3,0.5,0.2,183,62,balance,34,LOO,0.4117647058823529,0.42036070650746127,-0.008596000625108347,-0.013578863173639766,0.007084555804804231,0.007339834329453707,1.0360331023825609,0.16132701544657815,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,34,2026082901,3,0.5,0.2,183,62,balance,34,ZLZ,0.4117647058823529,0.42036070650746127,-0.008596000625108347,-0.01450131232883145,0.007080819645847782,0.007339834329453706,1.0365797600504922,0.17233184598630222,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,34,2026082901,3,0.5,0.2,183,62,inference,24,LOO,0.375,0.42036070650746127,-0.04536070650746127,-0.016246913600697577,0.010022989604611836,0.010190217391304348,1.0166844218431161,0.16228270233826592,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,34,2026082901,3,0.5,0.2,183,62,inference,24,ZLZ,0.4166666666666667,0.42036070650746127,-0.003694039840794583,-0.017323859285752308,0.010016002638502719,0.010567632850241544,1.0550748868234412,0.17310014527107173,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,35,2026082901,0,0.25,0.75,130,178,balance,34,LOO,0.5588235294117647,0.5257247160912464,0.03309881332051834,0.007056268628624851,0.007306211558917145,0.007470902799622522,1.0225412636052638,0.08255226319221635,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,35,2026082901,0,0.25,0.75,130,178,balance,34,ZLZ,0.5,0.5257247160912464,-0.02572471609124638,0.005919253397341229,0.00730798749240743,0.007575757575757576,1.0366407418770685,0.06924174980700896,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,35,2026082901,0,0.25,0.75,130,178,inference,24,LOO,0.5416666666666666,0.5257247160912464,0.01594195057542025,0.0032861207948837734,0.010368002604961152,0.010794082125603866,1.0410956224527599,0.03227275008268484,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,35,2026082901,0,0.25,0.75,130,178,inference,24,ZLZ,0.5,0.5257247160912464,-0.02572471609124638,0.0024173792036558117,0.01037060803437373,0.010869565217391304,1.048112625736482,0.023737920530966856,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,35,2026082901,1,0.5,0.8,74,65,balance,34,LOO,0.5,0.5708216563874757,-0.07082165638747573,-0.014525703021735059,0.0072481074082054765,0.007575757575757576,1.0452049271760475,0.17061800146512618,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,35,2026082901,1,0.5,0.8,74,65,balance,34,ZLZ,0.5,0.5708216563874757,-0.07082165638747573,-0.014044026370423457,0.007246054258476244,0.007575757575757576,1.0455010831440648,0.16498362643409784,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,35,2026082901,1,0.5,0.8,74,65,inference,24,LOO,0.5416666666666666,0.5708216563874757,-0.0291549897208091,-0.013831130755335264,0.010265996215214016,0.010794082125603866,1.0514402985661768,0.13650769615771685,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,35,2026082901,1,0.5,0.8,74,65,inference,24,ZLZ,0.5416666666666666,0.5708216563874757,-0.0291549897208091,-0.013897446588979623,0.010266621643606854,0.010794082125603866,1.051376246277223,0.13715802882668002,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,35,2026082901,2,0.75,0.25,178,130,balance,34,LOO,0.47058823529411764,0.5257247160912464,-0.05513648079712874,0.01280889243636174,0.0072522852692437825,0.007549543881723815,1.0409882680347224,0.15040910923825826,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,35,2026082901,2,0.75,0.25,178,130,balance,34,ZLZ,0.5,0.5257247160912464,-0.02572471609124638,0.008757781186654268,0.007263439585560362,0.007575757575757576,1.0429986353597678,0.10275972322051564,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,35,2026082901,2,0.75,0.25,178,130,inference,24,LOO,0.5833333333333334,0.5257247160912464,0.05760861724208699,0.008580078890256027,0.010284651962652892,0.010567632850241544,1.0275148725125802,0.08460508794589086,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,35,2026082901,2,0.75,0.25,178,130,inference,24,ZLZ,0.5,0.5257247160912464,-0.02572471609124638,0.004628706016794881,0.01029663285668128,0.010869565217391304,1.055642691031589,0.04561545220110237,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,35,2026082901,3,0.5,0.2,74,109,balance,34,LOO,0.4117647058823529,0.4215425864287035,-0.009777880546350592,-0.01925395348252551,0.007060276586745376,0.007339834329453706,1.039595862750357,0.2291443011638335,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,35,2026082901,3,0.5,0.2,74,109,balance,34,ZLZ,0.4117647058823529,0.4215425864287035,-0.009777880546350592,-0.014044026370423346,0.007089206696095704,0.007339834329453707,1.0353534103464683,0.1667987596293621,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,35,2026082901,3,0.5,0.2,74,109,inference,24,LOO,0.4583333333333333,0.4215425864287035,0.0367907469046298,-0.013692994460511143,0.01004717262811785,0.010794082125603866,1.0743402671708584,0.1366081155051498,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,35,2026082901,3,0.5,0.2,74,109,inference,24,ZLZ,0.5,0.4215425864287035,0.07845741357129649,-0.013897446588979678,0.010046244371355147,0.010869565217391304,1.0819530976554474,0.1386542367818285,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,36,2026082901,0,0.25,0.75,102,33,balance,34,LOO,0.6470588235294118,0.5256215014234027,0.1214373221060091,0.0003688443901309624,0.007315374594490485,0.006920415224913496,0.946009686247038,0.004312458191210142,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,36,2026082901,0,0.25,0.75,102,33,balance,34,ZLZ,0.6470588235294118,0.5256215014234027,0.1214373221060091,0.0003688443901309624,0.007315374594490485,0.006920415224913496,0.946009686247038,0.004312458191210142,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,36,2026082901,0,0.25,0.75,102,33,inference,24,LOO,0.5416666666666666,0.5256215014234027,0.016045165243263937,0.0017676458899549274,0.01035305132199633,0.010794082125603866,1.042599113043177,0.017372450557272125,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,36,2026082901,0,0.25,0.75,102,33,inference,24,ZLZ,0.5,0.5256215014234027,-0.025621501423402693,0.00045876363476771154,0.01037147834745365,0.010869565217391304,1.048024674328124,0.004504728824675734,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,36,2026082901,1,0.5,0.8,191,178,balance,34,LOO,0.6176470588235294,0.5707142815706199,0.04693277725290956,-0.013320650375800991,0.00723911509456681,0.007156338471217364,0.9885653671383713,0.15656067636030147,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,36,2026082901,1,0.5,0.8,191,178,balance,34,ZLZ,0.6470588235294118,0.5707142815706199,0.07634454195879192,-0.01250856879191431,0.007237005518962884,0.006920415224913495,0.9562539653700916,0.14703752011063093,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,36,2026082901,1,0.5,0.8,191,178,inference,24,LOO,0.6666666666666666,0.5707142815706199,0.09595238509604676,-0.01757110401255202,0.010281037815933765,0.009661835748792272,0.9397724161483152,0.17329282088274972,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,36,2026082901,1,0.5,0.8,191,178,inference,24,ZLZ,0.7083333333333334,0.5707142815706199,0.1376190517627135,-0.015272564558442503,0.010266819055800881,0.008982487922705314,0.8749046685136713,0.15072802743289437,1.0,0.3715150465994872,1.0,1.0,1.0
main,kink,200,36,2026082901,2,0.75,0.25,33,102,balance,34,LOO,0.29411764705882354,0.5256215014234027,-0.23150385436457915,-0.060859731407062245,0.007263310045854468,0.006291286568103176,0.8661734840431224,0.7141060949027114,0.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,kink,200,36,2026082901,2,0.75,0.25,33,102,balance,34,ZLZ,0.3235294117647059,0.5256215014234027,-0.2020920896586968,-0.054083599187490616,0.0072765980731092535,0.0066320645905421,0.9114237895110582,0.634017714160882,0.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,kink,200,36,2026082901,2,0.75,0.25,33,102,inference,24,LOO,0.2916666666666667,0.5256215014234027,-0.233954834756736,-0.05785859234340501,0.010290730370558086,0.008982487922705314,0.8728717592683537,0.5703543572641422,0.0,0.3715150465994871,1.0,1.0,1.0
main,kink,200,36,2026082901,2,0.75,0.25,33,102,inference,24,ZLZ,0.3333333333333333,0.5256215014234027,-0.19228816809006938,-0.0521002991653865,0.010305132742738615,0.009661835748792272,0.9375750890351573,0.5132316396551634,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,36,2026082901,3,0.5,0.2,191,155,balance,34,LOO,0.47058823529411764,0.42026162434147313,0.05032661095264451,-0.012316855560695672,0.007086732182231996,0.0075495438817238135,1.0653067856369949,0.1463109527170787,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,36,2026082901,3,0.5,0.2,191,155,balance,34,ZLZ,0.4411764705882353,0.42026162434147313,0.020914846246762153,-0.02400875521856749,0.0068803839189571685,0.007470902799622523,1.0858264433527216,0.2894431711685719,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,36,2026082901,3,0.5,0.2,191,155,inference,24,LOO,0.375,0.42026162434147313,-0.04526162434147313,-0.015669393457173608,0.010018314870986651,0.010190217391304348,1.0171588258635722,0.1565506399136569,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,36,2026082901,3,0.5,0.2,191,155,inference,24,ZLZ,0.3333333333333333,0.42026162434147313,-0.08692829100813981,-0.031564495329534425,0.009605361666269845,0.009661835748792272,1.0058794332253767,0.32206385655152775,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,37,2026082901,0,0.25,0.75,0,78,balance,34,LOO,0.5,0.5249308031084661,-0.02493080310846607,0.008525171252647956,0.007307406174276457,0.007575757575757576,1.0367232086298652,0.09972900541717158,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,37,2026082901,0,0.25,0.75,0,78,balance,34,ZLZ,0.4411764705882353,0.5249308031084661,-0.08375433252023079,0.010169799409493252,0.007304860345445284,0.007470902799622522,1.0227304077456825,0.11898889410807367,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,37,2026082901,0,0.25,0.75,0,78,inference,24,LOO,0.4583333333333333,0.5249308031084661,-0.06659746977513276,0.0075295756206829045,0.01035307625145859,0.010794082125603866,1.0425966025395732,0.0740006940551083,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,37,2026082901,0,0.25,0.75,0,78,inference,24,ZLZ,0.4166666666666667,0.5249308031084661,-0.10826413644179939,0.006389566155517223,0.010358156512614819,0.010567632850241544,1.020223322303695,0.06278127575131752,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,37,2026082901,1,0.5,0.8,134,183,balance,34,LOO,0.5588235294117647,0.5725204171507368,-0.013696887738972041,0.0004767318649241403,0.0071680849042131305,0.007470902799622523,1.0422452997496454,0.005630832529685159,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,37,2026082901,1,0.5,0.8,134,183,balance,34,ZLZ,0.5882352941176471,0.5725204171507368,0.01571487696691032,-0.0013927166095821786,0.007180518081068185,0.007339834329453707,1.0221872915835375,0.01643557357929928,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,37,2026082901,1,0.5,0.8,134,183,inference,24,LOO,0.5833333333333334,0.5725204171507368,0.01081291618259661,-0.00605245962709422,0.010209287960515,0.010567632850241546,1.0350998905224797,0.05990101402958522,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,37,2026082901,1,0.5,0.8,134,183,inference,24,ZLZ,0.625,0.5725204171507368,0.05247958284926324,-0.008745286279796205,0.010231217610148493,0.010190217391304348,0.9959926354412131,0.08645903220727646,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,37,2026082901,2,0.75,0.25,78,0,balance,34,LOO,0.5,0.5249308031084661,-0.02493080310846607,-0.04684143028331239,0.007253207524768269,0.007575757575757576,1.0444699879174644,0.5500030475140033,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,37,2026082901,2,0.75,0.25,78,0,balance,34,ZLZ,0.5,0.5249308031084661,-0.02493080310846607,-0.045082216791429264,0.007254091010737659,0.007575757575757576,1.0443427804453762,0.5293144657905979,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,37,2026082901,2,0.75,0.25,78,0,inference,24,LOO,0.4583333333333333,0.5249308031084661,-0.06659746977513276,-0.046090647557138154,0.010274906438073134,0.010794082125603866,1.0505285075499036,0.4546988668233047,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,37,2026082901,2,0.75,0.25,78,0,inference,24,ZLZ,0.5,0.5249308031084661,-0.02493080310846607,-0.043485187882120135,0.010302192704615763,0.010869565217391304,1.0550729858238175,0.4284266877126941,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,37,2026082901,3,0.5,0.2,134,89,balance,34,LOO,0.4411764705882353,0.42225513749596205,0.01892133309227323,0.0005450324737169554,0.007149586305832253,0.007470902799622523,1.044941970072892,0.006445875638210054,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,37,2026082901,3,0.5,0.2,134,89,balance,34,ZLZ,0.38235294117647056,0.42225513749596205,-0.03990219631949149,-0.001392716609582234,0.007145117885665469,0.007156338471217364,1.0015703849441595,0.01647623796379934,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,37,2026082901,3,0.5,0.2,134,89,inference,24,LOO,0.3333333333333333,0.42225513749596205,-0.08892180416262874,-0.010267006689794522,0.010076698499994815,0.009661835748792272,0.9588294964662527,0.10227858541103307,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,37,2026082901,3,0.5,0.2,134,89,inference,24,ZLZ,0.3333333333333333,0.42225513749596205,-0.08892180416262874,-0.008745286279796316,0.010088997671854984,0.009661835748792272,0.95766061833334,0.08706628616495722,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,38,2026082901,0,0.25,0.75,56,74,balance,34,LOO,0.4117647058823529,0.5218669201518067,-0.11010221426945377,0.03938268087619845,0.007198643241440812,0.007339834329453707,1.0196135692904036,0.46417308129165585,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,38,2026082901,0,0.25,0.75,56,74,balance,34,ZLZ,0.38235294117647056,0.5218669201518067,-0.13951397897533613,0.03193617381630354,0.0069481851732939364,0.007156338471217364,1.029957937609879,0.38313091009096323,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,38,2026082901,0,0.25,0.75,56,74,inference,24,LOO,0.4166666666666667,0.5218669201518067,-0.10520025348514,0.0449583224876432,0.010177110878333808,0.010567632850241544,1.0383725771072343,0.4456540371681265,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,38,2026082901,0,0.25,0.75,56,74,inference,24,ZLZ,0.4166666666666667,0.5218669201518067,-0.10520025348514,0.0504270481734469,0.010147820752203668,0.010567632850241544,1.041369680080988,0.5005842176390133,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,38,2026082901,1,0.5,0.8,142,193,balance,34,LOO,0.5294117647058824,0.5727988584238748,-0.04338709371799243,-0.011416190159900252,0.007216834424360692,0.007549543881723815,1.046101855439561,0.13438408033046464,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,38,2026082901,1,0.5,0.8,142,193,balance,34,ZLZ,0.5882352941176471,0.5727988584238748,0.015436435693772288,-0.005836380104154992,0.007190801172017583,0.007339834329453707,1.0207255288904489,0.06882638001364519,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,38,2026082901,1,0.5,0.8,142,193,inference,24,LOO,0.5416666666666666,0.5727988584238748,-0.03113219175720816,-0.012128273626207497,0.010227218971233694,0.010794082125603866,1.055426910870355,0.11992789453669443,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,38,2026082901,1,0.5,0.8,142,193,inference,24,ZLZ,0.625,0.5727988584238748,0.05220114157612521,-0.005816250028300107,0.01018925448319219,0.010190217391304348,1.0000945023125831,0.05761981546666219,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,38,2026082901,2,0.75,0.25,74,56,balance,34,LOO,0.5294117647058824,0.5218669201518067,0.007544844554075669,-0.0586807839814113,0.007254646802560964,0.0075495438817238135,1.0406494054346997,0.6889501051344356,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,38,2026082901,2,0.75,0.25,74,56,balance,34,ZLZ,0.5588235294117647,0.5218669201518067,0.03695660925995803,-0.06678952547156392,0.007054916402380739,0.007470902799622522,1.0589640434437189,0.7951744587200074,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,38,2026082901,2,0.75,0.25,74,56,inference,24,LOO,0.5,0.5218669201518067,-0.02186692015180669,-0.06157165403822873,0.010294438161803376,0.010869565217391304,1.0558677459175856,0.6068474004445868,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,38,2026082901,2,0.75,0.25,74,56,inference,24,ZLZ,0.5833333333333334,0.5218669201518067,0.06146641318152668,-0.07090473162424221,0.009874456683811485,0.010567632850241546,1.0701989171279143,0.7135404748059717,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,38,2026082901,3,0.5,0.2,142,168,balance,34,LOO,0.38235294117647056,0.4242469387216171,-0.041893997545146555,-0.010251603738178128,0.007107912169891167,0.007156338471217364,1.0068130134656599,0.12159641877650931,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,38,2026082901,3,0.5,0.2,142,168,balance,34,ZLZ,0.4117647058823529,0.4242469387216171,-0.012482232839264196,-0.005836380104154937,0.007126893423711828,0.007339834329453707,1.029878502887865,0.06913427870885316,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,38,2026082901,3,0.5,0.2,142,168,inference,24,LOO,0.4166666666666667,0.4242469387216171,-0.007580272054950432,-0.007898126556494744,0.010083014372743495,0.010567632850241544,1.0480628569575459,0.07865546362478464,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,38,2026082901,3,0.5,0.2,142,168,inference,24,ZLZ,0.4166666666666667,0.4242469387216171,-0.007580272054950432,-0.005816250028300052,0.01009896770321004,0.010567632850241544,1.0464072329771423,0.05787680865770402,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,39,2026082901,0,0.25,0.75,142,41,balance,34,LOO,0.4117647058823529,0.5235127768704757,-0.11174807098812278,0.011737652658079356,0.007300200363277722,0.007339834329453706,1.0054291614207405,0.13737694796785047,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,39,2026082901,0,0.25,0.75,142,41,balance,34,ZLZ,0.38235294117647056,0.5235127768704757,-0.14115983569400514,0.01050209733175489,0.007301186585811186,0.007156338471217364,0.9801610172687116,0.12290776329054968,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,39,2026082901,0,0.25,0.75,142,41,inference,24,LOO,0.375,0.5235127768704757,-0.1485127768704757,0.011474926931348661,0.010339761496461637,0.010190217391304348,0.9855369869790068,0.11284820831298521,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,39,2026082901,0,0.25,0.75,142,41,inference,24,ZLZ,0.4166666666666667,0.5235127768704757,-0.10684611020380902,0.01031257476562708,0.010342309098342023,0.010567632850241544,1.0217866000481115,0.10140476280568192,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,39,2026082901,1,0.5,0.8,79,170,balance,34,LOO,0.5,0.5709640073680229,-0.07096400736802289,-0.01218049785016162,0.007243331534454825,0.007575757575757576,1.0458940806066213,0.1431185269462971,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,39,2026082901,1,0.5,0.8,79,170,balance,34,ZLZ,0.5,0.5709640073680229,-0.07096400736802289,-0.009422408421135953,0.00721985069834268,0.007575757575757576,1.0492956007381975,0.11089138730622647,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,39,2026082901,1,0.5,0.8,79,170,inference,24,LOO,0.4583333333333333,0.5709640073680229,-0.11263067403468957,-0.009255871976671992,0.010246879420892228,0.010794082125603866,1.0534018877587212,0.09143690683533431,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,39,2026082901,1,0.5,0.8,79,170,inference,24,ZLZ,0.5416666666666666,0.5709640073680229,-0.029297340701356256,-0.00784175396738529,0.010240304494274878,0.010794082125603866,1.0540782387514542,0.07749198345295165,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,39,2026082901,2,0.75,0.25,41,142,balance,34,LOO,0.4117647058823529,0.5235127768704757,-0.11174807098812278,-0.04909265982308558,0.007276857969566359,0.007339834329453707,1.0086543340753291,0.5754990531811395,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,39,2026082901,2,0.75,0.25,41,142,balance,34,ZLZ,0.38235294117647056,0.5235127768704757,-0.14115983569400514,-0.050727659235008826,0.007275457573508976,0.007156338471217364,0.9836272700255524,0.5947229069587477,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,39,2026082901,2,0.75,0.25,41,142,inference,24,LOO,0.3333333333333333,0.5235127768704757,-0.1901794435371424,-0.04850322129652285,0.010319389046903096,0.009661835748792272,0.9362798228536446,0.4774672518253385,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,39,2026082901,2,0.75,0.25,41,142,inference,24,ZLZ,0.3333333333333333,0.5235127768704757,-0.1901794435371424,-0.05031925367326617,0.010306584601788573,0.009661835748792272,0.9374430155180201,0.4956519336967181,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,39,2026082901,3,0.5,0.2,79,15,balance,34,LOO,0.5,0.4210000491982251,0.07899995080177491,-0.015762316680202948,0.007077678318902847,0.007575757575757576,1.0703732543939548,0.18735903403217002,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,39,2026082901,3,0.5,0.2,79,15,balance,34,ZLZ,0.47058823529411764,0.4210000491982251,0.04958818609589255,-0.009422408421136064,0.007101287603942501,0.0075495438817238135,1.0631232394435692,0.11181327654378244,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,39,2026082901,3,0.5,0.2,79,15,inference,24,LOO,0.4166666666666667,0.4210000491982251,-0.004333382531558405,-0.011716540890265248,0.010058578603825363,0.010567632850241544,1.0506089643940928,0.1168237399552637,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,39,2026082901,3,0.5,0.2,79,15,inference,24,ZLZ,0.5,0.4210000491982251,0.07899995080177491,-0.007841753967385345,0.010092093543739892,0.010869565217391304,1.0770376998867273,0.07805892726719259,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,40,2026082901,0,0.25,0.75,196,56,balance,34,LOO,0.5882352941176471,0.5226030889933118,0.06563220512433532,-0.004638438378899656,0.007336777929691637,0.007339834329453707,1.0004165861078747,0.05415257399026472,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,40,2026082901,0,0.25,0.75,196,56,balance,34,ZLZ,0.5882352941176471,0.5226030889933118,0.06563220512433532,-0.005520570916042411,0.007337482313218244,0.007339834329453707,1.0003205481301436,0.06444815060300739,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,40,2026082901,0,0.25,0.75,196,56,inference,24,LOO,0.5833333333333334,0.5226030889933118,0.06073024434002161,-0.0038371984249475632,0.010391760053854988,0.010567632850241544,1.0169242549361321,0.03764174102081156,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,40,2026082901,0,0.25,0.75,196,56,inference,24,ZLZ,0.5833333333333334,0.5226030889933118,0.06073024434002161,-0.005276395420228619,0.010394734229783828,0.010567632850241546,1.016633289186203,0.05175241726964888,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,40,2026082901,1,0.5,0.8,57,156,balance,34,LOO,0.5882352941176471,0.5688516548161542,0.019383639301492894,0.032857013982553473,0.006980027447892368,0.007339834329453706,1.0515480611283243,0.39327788657354606,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,40,2026082901,1,0.5,0.8,57,156,balance,34,ZLZ,0.5882352941176471,0.5688516548161542,0.019383639301492894,0.028507965768569954,0.007022546987074363,0.007339834329453707,1.0451812345240752,0.3401879309214093,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,40,2026082901,1,0.5,0.8,57,156,inference,24,LOO,0.5833333333333334,0.5688516548161542,0.014481678517179186,0.029033961717325973,0.009939880535823927,0.010567632850241546,1.0631549154092106,0.29121632531213487,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,40,2026082901,1,0.5,0.8,57,156,inference,24,ZLZ,0.625,0.5688516548161542,0.056148345183845816,0.02833634769170834,0.009938329694108843,0.010190217391304348,1.0253450735635001,0.2842412947722965,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,40,2026082901,2,0.75,0.25,56,196,balance,34,LOO,0.4411764705882353,0.5226030889933118,-0.08142661840507648,0.007201079233323804,0.007270372411095106,0.007470902799622522,1.0275818592485568,0.08445381271299109,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,40,2026082901,2,0.75,0.25,56,196,balance,34,ZLZ,0.47058823529411764,0.5226030889933118,-0.05201485369919412,0.010406114218729945,0.007264002816055187,0.0075495438817238135,1.0393090521712784,0.12209576111984316,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,40,2026082901,2,0.75,0.25,56,196,inference,24,LOO,0.4166666666666667,0.5226030889933118,-0.10593642232664507,0.013404997946586783,0.010299108830571288,0.010567632850241544,1.0260725490028015,0.13208908388852367,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,40,2026082901,2,0.75,0.25,56,196,inference,24,ZLZ,0.4583333333333333,0.5226030889933118,-0.06426975565997844,0.013673513504175672,0.010299301034380563,0.010794082125603866,1.0480402591954203,0.1347337035523476,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,40,2026082901,3,0.5,0.2,57,192,balance,34,LOO,0.5882352941176471,0.41944584171765165,0.16878945239999543,0.02476140727440801,0.007208395041419639,0.007339834329453707,1.0182341960004708,0.2916460063805253,0.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,40,2026082901,3,0.5,0.2,57,192,balance,34,ZLZ,0.6176470588235294,0.41944584171765165,0.1982012171058778,0.028507965768570065,0.007221667268404371,0.007156338471217364,0.9909537791262097,0.33546521281173297,0.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,40,2026082901,3,0.5,0.2,57,192,inference,24,LOO,0.6666666666666666,0.41944584171765165,0.24722082494901498,0.027448598020868742,0.010213049957310696,0.009661835748792272,0.9460284429409008,0.27160792580401844,0.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,40,2026082901,3,0.5,0.2,57,192,inference,24,ZLZ,0.7083333333333334,0.41944584171765165,0.2888874916156817,0.028336347691708397,0.010218280031133356,0.008982487922705314,0.8790606535872187,0.2803205732336933,0.0,0.3715150465994872,1.0,1.0,1.0
main,kink,200,41,2026082901,0,0.25,0.75,15,45,balance,34,LOO,0.6764705882352942,0.525458346178791,0.1510122420565032,0.03377507950324521,0.007205089342777389,0.0066320645905421,0.9204694452804103,0.3979025247107666,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,kink,200,41,2026082901,0,0.25,0.75,15,45,balance,34,ZLZ,0.6764705882352942,0.525458346178791,0.1510122420565032,0.039427445223381596,0.007175174484910475,0.0066320645905421,0.9243070819377919,0.46546004131010643,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,kink,200,41,2026082901,0,0.25,0.75,15,45,inference,24,LOO,0.6666666666666666,0.525458346178791,0.14120832048787568,0.03131256088032497,0.010220633462973598,0.009661835748792272,0.9453265087525455,0.30972743842735934,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,41,2026082901,0,0.25,0.75,15,45,inference,24,ZLZ,0.6666666666666666,0.525458346178791,0.14120832048787568,0.026553354920822447,0.010254254688130782,0.009661835748792272,0.9422270113863828,0.2622209282603236,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,41,2026082901,1,0.5,0.8,105,94,balance,34,LOO,0.5588235294117647,0.5705794500479453,-0.011755920636180583,-0.017415949092854488,0.007253297233092604,0.007470902799622522,1.0300009167606021,0.20449345340538813,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,41,2026082901,1,0.5,0.8,105,94,balance,34,ZLZ,0.5882352941176471,0.5705794500479453,0.017655844069701776,-0.016399126217369386,0.00725002472230762,0.007339834329453707,1.0123874897791385,0.19259764156811598,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,41,2026082901,1,0.5,0.8,105,94,inference,24,LOO,0.5416666666666666,0.5705794500479453,-0.028912783381278673,-0.01581379891734891,0.010263470132618401,0.010794082125603866,1.0516990828763777,0.1560950390644235,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,41,2026082901,1,0.5,0.8,105,94,inference,24,ZLZ,0.625,0.5705794500479453,0.0544205499520547,-0.018721441945812156,0.010285017026396255,0.010190217391304348,0.9907827439810156,0.18460216412351246,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,41,2026082901,2,0.75,0.25,45,15,balance,34,LOO,0.6764705882352942,0.525458346178791,0.1510122420565032,0.03980389547280305,0.007198709451079941,0.0066320645905421,0.9212852158586795,0.4691354532594165,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,kink,200,41,2026082901,2,0.75,0.25,45,15,balance,34,ZLZ,0.6764705882352942,0.525458346178791,0.1510122420565032,0.04037205030997282,0.007195474783165633,0.0066320645905421,0.921699372230214,0.4759387635637196,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,kink,200,41,2026082901,2,0.75,0.25,45,15,inference,24,LOO,0.625,0.525458346178791,0.09954165382120905,0.037571113271790524,0.010215805867977257,0.010190217391304348,0.9974952072304819,0.3717215575027264,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,41,2026082901,2,0.75,0.25,45,15,inference,24,ZLZ,0.5833333333333334,0.525458346178791,0.05787498715454242,0.03557332080216602,0.010224505462395441,0.010567632850241546,1.0335593138570944,0.3518060090810324,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,41,2026082901,3,0.5,0.2,105,48,balance,34,LOO,0.38235294117647056,0.41956871080130126,-0.0372157696248307,-0.01656347145643089,0.007057587893251678,0.007156338471217364,1.0139921145098467,0.19716200043098078,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,41,2026082901,3,0.5,0.2,105,48,balance,34,ZLZ,0.38235294117647056,0.41956871080130126,-0.0372157696248307,-0.016399126217369442,0.007060594667623436,0.007156338471217364,1.0135603030765898,0.19516416071420353,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,41,2026082901,3,0.5,0.2,105,48,inference,24,LOO,0.375,0.41956871080130126,-0.04456871080130126,-0.016873148313448938,0.009995204835200904,0.010190217391304348,1.0195106112699814,0.16877195245277118,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,41,2026082901,3,0.5,0.2,105,48,inference,24,ZLZ,0.3333333333333333,0.41956871080130126,-0.08623537746796794,-0.0187214419458121,0.009987433231017306,0.009661835748792272,0.9673992832098394,0.18733216446329892,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,42,2026082901,0,0.25,0.75,162,129,balance,34,LOO,0.5588235294117647,0.5255233821840695,0.033300147227695254,0.0012738142336827796,0.007319729868546744,0.007470902799622523,1.020652801919013,0.014888761409496234,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,42,2026082901,0,0.25,0.75,162,129,balance,34,ZLZ,0.5588235294117647,0.5255233821840695,0.033300147227695254,0.00469140815566127,0.007301451463370154,0.007470902799622522,1.0232078973752643,0.05490332129155646,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,42,2026082901,0,0.25,0.75,162,129,inference,24,LOO,0.5833333333333334,0.5255233821840695,0.057809951149263905,-0.0024420384665383432,0.010386884424739696,0.010567632850241546,1.017401601684461,0.023961270997583852,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,42,2026082901,0,0.25,0.75,162,129,inference,24,ZLZ,0.5833333333333334,0.5255233821840695,0.057809951149263905,-0.0022723380999432052,0.010386553070581513,0.010567632850241546,1.0174340590597777,0.022296527371682178,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,42,2026082901,1,0.5,0.8,82,85,balance,34,LOO,0.4411764705882353,0.5695534147866682,-0.12837694419843293,-0.03333710621729047,0.007308565698327531,0.007470902799622523,1.0222118960129403,0.3899526007188953,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,42,2026082901,1,0.5,0.8,82,85,balance,34,ZLZ,0.4117647058823529,0.5695534147866682,-0.1577887089043153,-0.03284666852482687,0.007307352019832802,0.007339834329453707,1.0044451546241027,0.384247732323408,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,42,2026082901,1,0.5,0.8,82,85,inference,24,LOO,0.5,0.5695534147866682,-0.06955341478666821,-0.03602577816221253,0.010361604211407542,0.010869565217391304,1.049023394024694,0.3539157342681669,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,42,2026082901,1,0.5,0.8,82,85,inference,24,ZLZ,0.4583333333333333,0.5695534147866682,-0.1112200814533349,-0.034414099362120476,0.010356251244844725,0.010794082125603866,1.042276965902801,0.33817003255137584,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,42,2026082901,2,0.75,0.25,129,162,balance,34,LOO,0.6470588235294118,0.5255233821840695,0.12153544134534233,0.027417437324742555,0.007223454981362776,0.006920415224913496,0.9580478099149019,0.3225925801663098,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,42,2026082901,2,0.75,0.25,129,162,balance,34,ZLZ,0.5882352941176471,0.5255233821840695,0.06271191193357761,0.03422243538653735,0.007199545519590512,0.007339834329453707,1.0194857869127236,0.4033279985344474,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,42,2026082901,2,0.75,0.25,129,162,inference,24,LOO,0.5833333333333334,0.5255233821840695,0.057809951149263905,0.022520429451817425,0.01025413961849207,0.010567632850241544,1.0305723584243116,0.22239604250839623,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,42,2026082901,2,0.75,0.25,129,162,inference,24,ZLZ,0.7083333333333334,0.5255233821840695,0.1828099511492639,0.032381083754319806,0.010226886694667462,0.008982487922705314,0.8783208605791041,0.32019876887305093,1.0,0.3715150465994872,1.0,1.0,1.0
main,kink,200,42,2026082901,3,0.5,0.2,82,68,balance,34,LOO,0.38235294117647056,0.4199141713847726,-0.03756123020830204,-0.033022595114142184,0.006970702206672596,0.007156338471217364,1.026630927421784,0.3955240853082642,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,42,2026082901,3,0.5,0.2,82,68,balance,34,ZLZ,0.35294117647058826,0.4199141713847726,-0.06697299491418435,-0.04431944659093412,0.006766060722408589,0.006920415224913494,1.0228130530950894,0.5387985065403758,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,kink,200,42,2026082901,3,0.5,0.2,82,68,inference,24,LOO,0.375,0.4199141713847726,-0.044914171384772605,-0.03504711653949022,0.009856213728754348,0.010190217391304348,1.0338876237611998,0.35301831402464623,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,42,2026082901,3,0.5,0.2,82,68,inference,24,ZLZ,0.375,0.4199141713847726,-0.044914171384772605,-0.03441409936212042,0.00986144032741506,0.010190217391304348,1.0333396596210473,0.34655026297051517,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,43,2026082901,0,0.25,0.75,133,111,balance,34,LOO,0.5882352941176471,0.526234495709748,0.06200079840789907,-0.008658816939958403,0.007337787201878341,0.007339834329453707,1.0002789843203468,0.10108250632771947,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,43,2026082901,0,0.25,0.75,133,111,balance,34,ZLZ,0.5882352941176471,0.526234495709748,0.06200079840789907,-0.008658816939958403,0.007337787201878341,0.007339834329453706,1.0002789843203466,0.10108250632771947,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,43,2026082901,0,0.25,0.75,133,111,inference,24,LOO,0.5,0.526234495709748,-0.026234495709748007,-0.011548980041091839,0.01040092213040688,0.010869565217391304,1.0450578401711474,0.11324204625217642,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,43,2026082901,0,0.25,0.75,133,111,inference,24,ZLZ,0.4583333333333333,0.526234495709748,-0.06790116237641469,-0.011476725130505683,0.010401230767294288,0.010794082125603866,1.0377696992883634,0.11253189034763288,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,43,2026082901,1,0.5,0.8,98,37,balance,34,LOO,0.7058823529411765,0.5703213013545798,0.1355610515865967,0.0049730010071366015,0.0071506238916442585,0.006291286568103178,0.8798234480567151,0.05880937708994364,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,kink,200,43,2026082901,1,0.5,0.8,98,37,balance,34,ZLZ,0.7058823529411765,0.5703213013545798,0.1355610515865967,0.007738953863964837,0.007138636980233763,0.006291286568103178,0.8813008121190612,0.09159559937449054,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,kink,200,43,2026082901,1,0.5,0.8,98,37,inference,24,LOO,0.75,0.5703213013545798,0.1796786986454202,-0.0008910622519308076,0.010179022869983049,0.008152173913043478,0.8008798110753291,0.008831917446506781,0.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,kink,200,43,2026082901,1,0.5,0.8,98,37,inference,24,ZLZ,0.7083333333333334,0.5703213013545798,0.13801203197875356,0.004579940897439405,0.010134634867003217,0.008982487922705314,0.8863158900722597,0.045494177779778246,1.0,0.3715150465994872,1.0,1.0,1.0
main,kink,200,43,2026082901,2,0.75,0.25,111,133,balance,34,LOO,0.38235294117647056,0.526234495709748,-0.14388155453327744,0.04098717336005131,0.007184212880323898,0.007156338471217364,0.9961200468901922,0.48356891135659164,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,43,2026082901,2,0.75,0.25,111,133,balance,34,ZLZ,0.38235294117647056,0.526234495709748,-0.14388155453327744,0.0409871733600512,0.007184212880323898,0.007156338471217364,0.9961200468901922,0.48356891135659036,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,43,2026082901,2,0.75,0.25,111,133,inference,24,LOO,0.2916666666666667,0.526234495709748,-0.23456782904308132,0.03539919244085021,0.010202627316086873,0.008982487922705314,0.8804092950197526,0.3504591014636278,0.0,0.3715150465994871,1.0,1.0,1.0
main,kink,200,43,2026082901,2,0.75,0.25,111,133,inference,24,ZLZ,0.2916666666666667,0.526234495709748,-0.23456782904308132,0.03726159811361163,0.010200308376383856,0.008982487922705314,0.8806094474066993,0.3689392211720927,0.0,0.3715150465994871,1.0,1.0,1.0
main,kink,200,43,2026082901,3,0.5,0.2,98,31,balance,34,LOO,0.5,0.4198637768767824,0.08013622312321761,0.013894282284369175,0.007177302358856966,0.007575757575757576,1.055516013813868,0.1640043989517545,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,43,2026082901,3,0.5,0.2,98,31,balance,34,ZLZ,0.5,0.4198637768767824,0.08013622312321761,0.0077389538639646704,0.007163696946368694,0.007575757575757576,1.057520667397545,0.09143524965736097,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,43,2026082901,3,0.5,0.2,98,31,inference,24,LOO,0.4583333333333333,0.4198637768767824,0.038469556456550924,0.004088564803361838,0.010128333176802352,0.010794082125603866,1.0657313436653453,0.040625797182405374,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,43,2026082901,3,0.5,0.2,98,31,inference,24,ZLZ,0.4583333333333333,0.4198637768767824,0.038469556456550924,0.00457994089743935,0.010130528379799643,0.010794082125603866,1.0655004083624458,0.04550339755210179,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,44,2026082901,0,0.25,0.75,19,142,balance,34,LOO,0.4411764705882353,0.5260736366737824,-0.0848971660855471,0.024380254956714476,0.007252543732393019,0.007470902799622522,1.0301079283747323,0.28628135546787825,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,44,2026082901,0,0.25,0.75,19,142,balance,34,ZLZ,0.47058823529411764,0.5260736366737824,-0.055485401379664734,0.026898507558892004,0.0072446112022609985,0.007549543881723815,1.042090965401656,0.31602441980132057,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,44,2026082901,0,0.25,0.75,19,142,inference,24,LOO,0.3333333333333333,0.5260736366737824,-0.19274030334044906,0.02399132953351435,0.010267329420537506,0.009661835748792272,0.9410271505914596,0.23676939688731993,0.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,44,2026082901,0,0.25,0.75,19,142,inference,24,ZLZ,0.4583333333333333,0.5260736366737824,-0.06774030334044906,0.03097019211175689,0.010239178512900024,0.010794082125603866,1.0541941535646375,0.3060633602293662,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,44,2026082901,1,0.5,0.8,43,25,balance,34,LOO,0.5,0.5701357179043889,-0.07013571790438888,-0.003561519462882745,0.007199233658784041,0.007575757575757576,1.0523005551450777,0.04197514329069991,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,44,2026082901,1,0.5,0.8,43,25,balance,34,ZLZ,0.5882352941176471,0.5701357179043889,0.018099576213258195,-0.0039045975086299256,0.007204252570154504,0.007339834329453707,1.018819684343229,0.04600253959225089,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,44,2026082901,1,0.5,0.8,43,25,inference,24,LOO,0.5416666666666666,0.5701357179043889,-0.028469051237722254,-0.005921017785411542,0.010226509532654839,0.010794082125603866,1.0555001284785077,0.05855077552820214,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,44,2026082901,1,0.5,0.8,43,25,inference,24,ZLZ,0.625,0.5701357179043889,0.05486428209561112,-0.006720008952902146,0.010229361735707015,0.010190217391304348,0.9961733346210616,0.0664424415993853,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,44,2026082901,2,0.75,0.25,142,19,balance,34,LOO,0.7058823529411765,0.5260736366737824,0.17980871626739414,0.03262459310579946,0.007229177674725388,0.006291286568103178,0.8702630992317065,0.3837078237485318,0.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,kink,200,44,2026082901,2,0.75,0.25,142,19,balance,34,ZLZ,0.6764705882352942,0.5260736366737824,0.15039695156151178,0.032730450039976655,0.007228587325771671,0.0066320645905421,0.9174772734497068,0.3849685585152407,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,kink,200,44,2026082901,2,0.75,0.25,142,19,inference,24,LOO,0.7083333333333334,0.5260736366737824,0.182259696659551,0.02979809303556802,0.010253554148256865,0.008982487922705314,0.8760365228316821,0.2942735694546132,1.0,0.3715150465994872,1.0,1.0,1.0
main,kink,200,44,2026082901,2,0.75,0.25,142,19,inference,24,ZLZ,0.7083333333333334,0.5260736366737824,0.182259696659551,0.032485192042755795,0.010242287683598012,0.008982487922705314,0.8770001585768636,0.320986637620099,1.0,0.3715150465994872,1.0,1.0,1.0
main,kink,200,44,2026082901,3,0.5,0.2,43,54,balance,34,LOO,0.5,0.419289696272019,0.08071030372798099,-0.004504037983442177,0.007121717626702626,0.007575757575757576,1.0637542757034544,0.053371532018399656,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,44,2026082901,3,0.5,0.2,43,54,balance,34,ZLZ,0.5,0.419289696272019,0.08071030372798099,-0.0039045975086299256,0.007122690211260273,0.007575757575757576,1.0636090228634467,0.04626517879771563,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,44,2026082901,3,0.5,0.2,43,54,inference,24,LOO,0.5833333333333334,0.419289696272019,0.16404363706131436,-0.008339326493631838,0.010065787471609097,0.010567632850241546,1.049856544264214,0.0831202994262036,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,44,2026082901,3,0.5,0.2,43,54,inference,24,ZLZ,0.625,0.419289696272019,0.205710303727981,-0.006720008952902146,0.010078423925971294,0.010190217391304348,1.0110923559233276,0.0669381246074687,0.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,45,2026082901,0,0.25,0.75,198,196,balance,34,LOO,0.5882352941176471,0.5277338671635299,0.0605014269541172,0.012486428534488114,0.007283558444224971,0.007339834329453706,1.0077264273582311,0.14630744666632084,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,45,2026082901,0,0.25,0.75,198,196,balance,34,ZLZ,0.5588235294117647,0.5277338671635299,0.03108966224823484,0.01450066794480609,0.007275589871866479,0.007470902799622523,1.0268449611915713,0.17000194992110498,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,45,2026082901,0,0.25,0.75,198,196,inference,24,LOO,0.5416666666666666,0.5277338671635299,0.01393279950313675,0.009650462789096204,0.010332010067105,0.010794082125603866,1.0447223778817258,0.0949414215653735,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,45,2026082901,0,0.25,0.75,198,196,inference,24,ZLZ,0.625,0.5277338671635299,0.09726613283647012,0.014135001134239378,0.010304992830019129,0.010190217391304348,0.9888621524917094,0.13924256045973296,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,45,2026082901,1,0.5,0.8,42,161,balance,34,LOO,0.5,0.5699259968520727,-0.06992599685207268,-0.019132968756569668,0.007258440026768013,0.007575757575757576,1.0437170449599837,0.22457464194145763,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,45,2026082901,1,0.5,0.8,42,161,balance,34,ZLZ,0.5,0.5699259968520727,-0.06992599685207268,-0.024168410074043023,0.007283546121858204,0.007575757575757576,1.0401193936319608,0.2831891720905807,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,45,2026082901,1,0.5,0.8,42,161,inference,24,LOO,0.5416666666666666,0.5699259968520727,-0.02825933018540605,-0.023654874580863128,0.010314678086204407,0.010794082125603866,1.046477847916616,0.23291250725136753,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,45,2026082901,1,0.5,0.8,42,161,inference,24,ZLZ,0.5416666666666666,0.5699259968520727,-0.02825933018540605,-0.022118237627597237,0.010309124807257347,0.010794082125603866,1.0470415605023156,0.21784099945539667,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,45,2026082901,2,0.75,0.25,196,198,balance,34,LOO,0.3235294117647059,0.5277338671635299,-0.20420445539882398,-0.016608545838966204,0.007286589579223652,0.0066320645905421,0.9101740283893842,0.1945671221536661,0.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,kink,200,45,2026082901,2,0.75,0.25,196,198,balance,34,ZLZ,0.4117647058823529,0.5277338671635299,-0.11596916128117696,-0.01063760481429843,0.007278070414715556,0.007339834329453707,1.0084863035418385,0.12469117739593187,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,45,2026082901,2,0.75,0.25,196,198,inference,24,LOO,0.2916666666666667,0.5277338671635299,-0.2360672004968632,-0.011717503638811078,0.010326921411421879,0.008982487922705314,0.8698127510460589,0.11530540380534593,0.0,0.3715150465994871,1.0,1.0,1.0
main,kink,200,45,2026082901,2,0.75,0.25,196,198,inference,24,ZLZ,0.3333333333333333,0.5277338671635299,-0.19440053383019656,-0.008616461347518922,0.010312658155747844,0.009661835748792272,0.9368909162772131,0.0848483953101897,0.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,45,2026082901,3,0.5,0.2,42,52,balance,34,LOO,0.2647058823529412,0.4197295024638015,-0.1550236201108603,-0.024211290518463657,0.007024266786734936,0.00589808115759673,0.8396721446763717,0.2888799764114024,0.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,kink,200,45,2026082901,3,0.5,0.2,42,52,balance,34,ZLZ,0.29411764705882354,0.4197295024638015,-0.12561185540497793,-0.035624852724057576,0.006818614690489916,0.006291286568103176,0.9226634519879504,0.43142469694369967,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,kink,200,45,2026082901,3,0.5,0.2,42,52,inference,24,LOO,0.20833333333333334,0.4197295024638015,-0.21139616913046813,-0.021564756312092925,0.009972601883806421,0.007170893719806763,0.7190594594426665,0.21594358839968944,0.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,kink,200,45,2026082901,3,0.5,0.2,42,52,inference,24,ZLZ,0.2916666666666667,0.4197295024638015,-0.1280628357971348,-0.02211823762759718,0.009967546838658324,0.008982487922705314,0.9011733847958919,0.22154215557852577,1.0,0.3715150465994871,1.0,1.0,1.0
main,kink,200,46,2026082901,0,0.25,0.75,118,174,balance,34,LOO,0.5588235294117647,0.5259617304728268,0.032861798938937925,0.0022491362934980996,0.007322390686358194,0.007470902799622522,1.0202819160606944,0.02628387088920853,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,46,2026082901,0,0.25,0.75,118,174,balance,34,ZLZ,0.5,0.5259617304728268,-0.025961730472826794,0.0009197222327552712,0.007327262894922531,0.007575757575757576,1.0339137116271944,0.010744489802307638,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,46,2026082901,0,0.25,0.75,118,174,inference,24,LOO,0.5416666666666666,0.5259617304728268,0.015704936193839836,0.0023373278995239,0.010377629574564248,0.010794082125603866,1.0401298338938934,0.02294407537541767,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,46,2026082901,0,0.25,0.75,118,174,inference,24,ZLZ,0.5416666666666666,0.5259617304728268,0.015704936193839836,-0.000484866306951548,0.010383562103399248,0.010794082125603866,1.0395355676709659,0.00475826717595381,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,46,2026082901,1,0.5,0.8,175,192,balance,34,LOO,0.5294117647058824,0.5703813867954451,-0.040969622089562785,-0.02346225329153473,0.007282625185831563,0.0075495438817238135,1.036651439430323,0.27493228377009477,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,46,2026082901,1,0.5,0.8,175,192,balance,34,ZLZ,0.5294117647058824,0.5703813867954451,-0.040969622089562785,-0.023528906970701202,0.007277996947660761,0.0075495438817238135,1.0373106688579103,0.2758009882785727,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,46,2026082901,1,0.5,0.8,175,192,inference,24,LOO,0.5833333333333334,0.5703813867954451,0.012951946537888226,-0.026003143447222765,0.01032677362624008,0.010567632850241546,1.0233237633281171,0.255884231138967,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,46,2026082901,1,0.5,0.8,175,192,inference,24,ZLZ,0.5416666666666666,0.5703813867954451,-0.028714720128778515,-0.022836581959996494,0.010304341589875211,0.010794082125603866,1.0475275913028603,0.22496811962038588,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,46,2026082901,2,0.75,0.25,174,118,balance,34,LOO,0.7058823529411765,0.5259617304728268,0.17992062246834972,0.0007434273390533042,0.007270234898698546,0.006291286568103178,0.8653484592677178,0.008718952395191236,0.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,kink,200,46,2026082901,2,0.75,0.25,174,118,balance,34,ZLZ,0.7352941176470589,0.5259617304728268,0.20933238717423208,-0.0002541118076173632,0.007267830013411901,0.00589808115759673,0.8115326234532914,0.0029807288083979035,0.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,kink,200,46,2026082901,2,0.75,0.25,174,118,inference,24,LOO,0.75,0.5259617304728268,0.2240382695271732,0.004320046290918533,0.010323178740550748,0.008152173913043478,0.7896960924468653,0.04251886637433292,0.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,kink,200,46,2026082901,2,0.75,0.25,174,118,inference,24,ZLZ,0.75,0.5259617304728268,0.2240382695271732,0.01437892541683361,0.010301106898161447,0.008152173913043478,0.791388148248271,0.14167214976362308,0.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,kink,200,46,2026082901,3,0.5,0.2,175,136,balance,34,LOO,0.3235294117647059,0.41951470070930263,-0.09598528894459674,-0.0235160041691872,0.00702411502775489,0.0066320645905421,0.9441850773138463,0.2805871132808675,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,kink,200,46,2026082901,3,0.5,0.2,175,136,balance,34,ZLZ,0.3235294117647059,0.41951470070930263,-0.09598528894459674,-0.02352890697070109,0.0070243557641766225,0.0066320645905421,0.944152718511901,0.2807362555253963,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,kink,200,46,2026082901,3,0.5,0.2,175,136,inference,24,LOO,0.3333333333333333,0.41951470070930263,-0.08618136737596932,-0.028478463622911343,0.009913292041489158,0.009661835748792272,0.9746344310603894,0.2860273784885676,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,46,2026082901,3,0.5,0.2,175,136,inference,24,ZLZ,0.3333333333333333,0.41951470070930263,-0.08618136737596932,-0.022836581959996605,0.00995372064494431,0.009661835748792272,0.9706757998778786,0.22889609200369834,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,47,2026082901,0,0.25,0.75,31,128,balance,34,LOO,0.5,0.5253339700279065,-0.025333970027906494,0.002438328730009376,0.007322828388526369,0.007575757575757576,1.0345398217480426,0.028493961133964105,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,47,2026082901,0,0.25,0.75,31,128,balance,34,ZLZ,0.5294117647058824,0.5253339700279065,0.004077794677975866,0.0030172719350379795,0.007318823160067964,0.007549543881723815,1.0315242924456327,0.035269055246704234,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,47,2026082901,0,0.25,0.75,31,128,inference,24,LOO,0.5416666666666666,0.5253339700279065,0.016332696638760136,-0.0012240108032023356,0.010382525746419029,0.010794082125603866,1.0396393314340477,0.012012509456684863,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,47,2026082901,0,0.25,0.75,31,128,inference,24,ZLZ,0.5416666666666666,0.5253339700279065,0.016332696638760136,-0.003549197103249413,0.010387814325073217,0.010794082125603866,1.0391100368005264,0.03482314804893954,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,47,2026082901,1,0.5,0.8,70,165,balance,34,LOO,0.6470588235294118,0.5708550440557695,0.07620377947364232,-0.012298498564269011,0.007239793584669988,0.006920415224913495,0.9558857091681777,0.14454031695125125,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,47,2026082901,1,0.5,0.8,70,165,balance,34,ZLZ,0.6470588235294118,0.5708550440557695,0.07620377947364232,-0.012868198058437752,0.007239514349156901,0.006920415224913495,0.9559225786629503,0.151238729381158,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,47,2026082901,1,0.5,0.8,70,165,inference,24,LOO,0.6666666666666666,0.5708550440557695,0.09581162261089715,-0.011614600286322663,0.0102478353011384,0.009661835748792272,0.942817235530607,0.11473296043485659,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,47,2026082901,1,0.5,0.8,70,165,inference,24,ZLZ,0.6666666666666666,0.5708550440557695,0.09581162261089715,-0.0109084428420263,0.010244098571641186,0.009661835748792272,0.9431611460220818,0.10777694919260598,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,47,2026082901,2,0.75,0.25,128,31,balance,34,LOO,0.5294117647058824,0.5253339700279065,0.004077794677975866,-0.008609675051719723,0.0072944931035758935,0.007549543881723815,1.034964839163792,0.10080665440376589,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,47,2026082901,2,0.75,0.25,128,31,balance,34,ZLZ,0.5,0.5253339700279065,-0.025333970027906494,-0.01073617697311191,0.0073046255425638015,0.007575757575757576,1.0371178552020084,0.1256176553134348,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,47,2026082901,2,0.75,0.25,128,31,inference,24,LOO,0.6666666666666666,0.5253339700279065,0.14133269663876014,-0.004602735130703528,0.010332483303873579,0.009661835748792272,0.9350932844159655,0.04528075166613207,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,47,2026082901,2,0.75,0.25,128,31,inference,24,ZLZ,0.6666666666666666,0.5253339700279065,0.14133269663876014,-0.00410649219610304,0.010331738496187985,0.009661835748792272,0.9351606946262837,0.04040027294049728,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,47,2026082901,3,0.5,0.2,70,127,balance,34,LOO,0.35294117647058826,0.42081328225078685,-0.06787210578019859,-0.012812700463674387,0.007089278060211404,0.006920415224913494,0.9761805315204587,0.15217372366658352,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,kink,200,47,2026082901,3,0.5,0.2,70,127,balance,34,ZLZ,0.3235294117647059,0.42081328225078685,-0.09728387048608095,-0.012868198058437585,0.00708917219575586,0.0066320645905421,0.9355203128670763,0.15283399796133737,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,kink,200,47,2026082901,3,0.5,0.2,70,127,inference,24,LOO,0.4166666666666667,0.42081328225078685,-0.004146615584120161,-0.010411308339209169,0.010058702676345253,0.010567632850241544,1.050596005297296,0.10380883641523747,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,47,2026082901,3,0.5,0.2,70,127,inference,24,ZLZ,0.4166666666666667,0.42081328225078685,-0.004146615584120161,-0.010908442842026356,0.010055617614771115,0.010567632850241544,1.0509183279521597,0.10878233717157357,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,48,2026082901,0,0.25,0.75,118,67,balance,34,LOO,0.5,0.5262557673769315,-0.02625576737693147,0.01946991835817935,0.007256719732238627,0.007575757575757576,1.043964470902961,0.2285566991887622,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,48,2026082901,0,0.25,0.75,118,67,balance,34,ZLZ,0.5294117647058824,0.5262557673769315,0.003155997328950888,0.02368483493711282,0.007247025055439827,0.0075495438817238135,1.041743863719211,0.2782213675615557,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,48,2026082901,0,0.25,0.75,118,67,inference,24,LOO,0.5,0.5262557673769315,-0.02625576737693147,0.020096124789329317,0.010289787104291638,0.010869565217391304,1.0563450057054975,0.1981112436200299,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,48,2026082901,0,0.25,0.75,118,67,inference,24,ZLZ,0.5416666666666666,0.5262557673769315,0.015410899289735158,0.025528752859727888,0.010255903283418997,0.010794082125603866,1.0524750309468067,0.25208246716092203,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,48,2026082901,1,0.5,0.8,31,42,balance,34,LOO,0.6764705882352942,0.572208682100148,0.10426190613514619,0.008699342019112488,0.007116290869951746,0.0066320645905421,0.9319552435027252,0.10312395487703879,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,kink,200,48,2026082901,1,0.5,0.8,31,42,balance,34,ZLZ,0.7941176470588235,0.572208682100148,0.22190896495867551,0.009836958228971793,0.0071132023012089075,0.004954388172381253,0.6965060127053102,0.11663482634163164,0.0,0.27591359622850486,1.0,0.7240985348178276,0.0
main,kink,200,48,2026082901,1,0.5,0.8,31,42,inference,24,LOO,0.6666666666666666,0.572208682100148,0.09445798456651866,0.01389221326687673,0.010041486544932646,0.00966183574879227,0.9621917736540747,0.13863485625336958,1.0,0.38530789849830943,1.0,1.0,1.0
main,kink,200,48,2026082901,1,0.5,0.8,31,42,inference,24,ZLZ,0.75,0.572208682100148,0.17779131789985203,0.01244829115391266,0.010050761987523952,0.008152173913043478,0.8111000860594253,0.12416815934191314,0.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,kink,200,48,2026082901,2,0.75,0.25,67,118,balance,34,LOO,0.4411764705882353,0.5262557673769315,-0.08507929678869619,-0.08583856142417923,0.007207251114360015,0.007470902799622523,1.0365814484716924,1.0111081328595297,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,48,2026082901,2,0.75,0.25,67,118,balance,34,ZLZ,0.47058823529411764,0.5262557673769315,-0.05566753208281383,-0.09725452740390589,0.007001062860525035,0.0075495438817238135,1.0783425362870755,1.1623256966037865,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,48,2026082901,2,0.75,0.25,67,118,inference,24,LOO,0.4583333333333333,0.5262557673769315,-0.06792243404359816,-0.08512104096376816,0.010208915982644734,0.010794082125603866,1.0573191261397312,0.8424557740738093,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,48,2026082901,2,0.75,0.25,67,118,inference,24,ZLZ,0.4583333333333333,0.5262557673769315,-0.06792243404359816,-0.08572177404314157,0.010207680803208136,0.010794082125603866,1.0574470669391849,0.8484526487259314,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,48,2026082901,3,0.5,0.2,31,88,balance,34,LOO,0.38235294117647056,0.421322397060099,-0.038969455883628434,0.011012957541113144,0.007174262165236563,0.007156338471217364,0.997501667264677,0.1300215513331811,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,48,2026082901,3,0.5,0.2,31,88,balance,34,ZLZ,0.38235294117647056,0.421322397060099,-0.038969455883628434,0.009836958228971793,0.007171803852173582,0.007156338471217364,0.9978435856201602,0.11615733131152828,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,48,2026082901,3,0.5,0.2,31,88,inference,24,LOO,0.4166666666666667,0.421322397060099,-0.004655730393432311,0.019033202674422822,0.01020241292815379,0.010567632850241544,1.0357974064233297,0.188434501766463,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,48,2026082901,3,0.5,0.2,31,88,inference,24,ZLZ,0.5,0.421322397060099,0.078677602939901,0.01244829115391255,0.010166615378394497,0.010869565217391304,1.0691429559232344,0.1234586548130203,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,49,2026082901,0,0.25,0.75,119,71,balance,34,LOO,0.6764705882352942,0.5273561422757768,0.1491144459595174,0.052255238353687394,0.007114825806323693,0.006632064590542101,0.9321471489361678,0.6195091101191862,1.0,0.3192290902831454,1.0,0.8744583914921856,0.0
main,kink,200,49,2026082901,0,0.25,0.75,119,71,balance,34,ZLZ,0.6470588235294118,0.5273561422757768,0.11970268125363503,0.05811233720124054,0.007080765916824939,0.006920415224913494,0.9773540470345972,0.6906026235999715,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,49,2026082901,0,0.25,0.75,119,71,inference,24,LOO,0.75,0.5273561422757768,0.22264385772422324,0.05031943567656638,0.010098469632932847,0.008152173913043478,0.8072682504740952,0.500735036382624,0.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,kink,200,49,2026082901,0,0.25,0.75,119,71,inference,24,ZLZ,0.75,0.5273561422757768,0.22264385772422324,0.0577897872876274,0.0100300713060432,0.008152173913043478,0.8127732759119796,0.5770309204764993,0.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,kink,200,49,2026082901,1,0.5,0.8,53,62,balance,34,LOO,0.47058823529411764,0.5701356129204187,-0.09954737762630106,0.035886055895723135,0.006967412131431907,0.0075495438817238135,1.083550641086057,0.4299223065096093,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,49,2026082901,1,0.5,0.8,53,62,balance,34,ZLZ,0.47058823529411764,0.5701356129204187,-0.09954737762630106,0.03924648759979599,0.006946599492200222,0.0075495438817238135,1.0867970566318943,0.4708847927615685,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,49,2026082901,1,0.5,0.8,53,62,inference,24,LOO,0.5833333333333334,0.5701356129204187,0.01319772041291467,0.033640131807176066,0.009894048543874899,0.010567632850241546,1.0680797454530018,0.3381977160407778,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,49,2026082901,1,0.5,0.8,53,62,inference,24,ZLZ,0.625,0.5701356129204187,0.0548643870795813,0.037956594691911705,0.009864394759886534,0.010190217391304348,1.03303016954905,0.38216597690086457,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,49,2026082901,2,0.75,0.25,71,119,balance,34,LOO,0.38235294117647056,0.5273561422757768,-0.1450032010993062,-0.014427521652985331,0.007290174135033293,0.007156338471217364,0.981641636902365,0.16897512785233723,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,49,2026082901,2,0.75,0.25,71,119,balance,34,ZLZ,0.4411764705882353,0.5273561422757768,-0.08617967168754148,-0.014010684748654412,0.0072875008289364,0.007470902799622522,1.0251666483464248,0.16412322893954373,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,49,2026082901,2,0.75,0.25,71,119,inference,24,LOO,0.5,0.5273561422757768,-0.027356142275776762,-0.011958215368855885,0.01033469790370324,0.010869565217391304,1.051754518484416,0.11762983227251941,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,49,2026082901,2,0.75,0.25,71,119,inference,24,ZLZ,0.4583333333333333,0.5273561422757768,-0.06902280894244345,-0.013833873127349516,0.010336519281931904,0.010794082125603866,1.0442666270135805,0.1360681965943396,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,49,2026082901,3,0.5,0.2,53,161,balance,34,LOO,0.6470588235294118,0.4194027397222375,0.22765608380717428,0.036066726335523935,0.007242406005634396,0.006920415224913495,0.9555409099585965,0.4238042336130448,0.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,49,2026082901,3,0.5,0.2,53,161,balance,34,ZLZ,0.5882352941176471,0.4194027397222375,0.16883255439540956,0.03924648759979599,0.007248204124939913,0.007339834329453707,1.0126417803547378,0.4609837192319108,0.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,49,2026082901,3,0.5,0.2,53,161,inference,24,LOO,0.6666666666666666,0.4194027397222375,0.2472639269444291,0.03711531009643165,0.010268171801584505,0.009661835748792272,0.9409499505356281,0.3662743701344109,0.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,49,2026082901,3,0.5,0.2,53,161,inference,24,ZLZ,0.625,0.4194027397222375,0.20559726027776248,0.03795659469191176,0.010275465550924151,0.010190217391304348,0.9917037180264658,0.3744436660405912,0.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,50,2026082901,0,0.25,0.75,112,136,balance,34,LOO,0.5882352941176471,0.5249898289887249,0.06324546512892215,0.015054703653120005,0.007279708297451182,0.007339834329453707,1.0082594012762265,0.1764473833787584,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,50,2026082901,0,0.25,0.75,112,136,balance,34,ZLZ,0.5,0.5249898289887249,-0.024989828988724927,0.013029276153621261,0.007289360611828925,0.007575757575757576,1.0392897236369258,0.15260739222044734,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,50,2026082901,0,0.25,0.75,112,136,inference,24,LOO,0.625,0.5249898289887249,0.10001017101127507,0.016635516513878623,0.010303978109233964,0.010190217391304348,0.9889595341989645,0.16388297005600244,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,50,2026082901,0,0.25,0.75,112,136,inference,24,ZLZ,0.5,0.5249898289887249,-0.024989828988724927,0.012114740974456306,0.0103304301216134,0.010869565217391304,1.0521890269263738,0.1191941472032369,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,50,2026082901,1,0.5,0.8,122,27,balance,34,LOO,0.47058823529411764,0.5681835166309568,-0.09759528133683915,-0.027215956952499343,0.007297973276847622,0.0075495438817238135,1.0344712970756256,0.31858291005976835,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,50,2026082901,1,0.5,0.8,122,27,balance,34,ZLZ,0.4117647058823529,0.5681835166309568,-0.15641881074860386,-0.027257371597531166,0.0072978147718014575,0.007339834329453707,1.0057578273724639,0.3190711640978497,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,50,2026082901,1,0.5,0.8,122,27,inference,24,LOO,0.5,0.5681835166309568,-0.06818351663095679,-0.027130554129570106,0.010338266847356182,0.010869565217391304,1.051391435129283,0.2668300854041272,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,50,2026082901,1,0.5,0.8,122,27,inference,24,ZLZ,0.5,0.5681835166309568,-0.06818351663095679,-0.02691676859961245,0.010337229638614208,0.010869565217391304,1.0514969288085254,0.26474077683862846,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,50,2026082901,2,0.75,0.25,136,112,balance,34,LOO,0.5,0.5249898289887249,-0.024989828988724927,-0.0014434276471616547,0.007288899130658826,0.007575757575757576,1.0393555240587917,0.016906902547227456,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,50,2026082901,2,0.75,0.25,136,112,balance,34,ZLZ,0.47058823529411764,0.5249898289887249,-0.054401593694607286,-0.0016099312215964723,0.007289146327142622,0.0075495438817238135,1.0357240125104292,0.018856843142346525,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,50,2026082901,2,0.75,0.25,136,112,inference,24,LOO,0.5416666666666666,0.5249898289887249,0.016676837677941703,0.0014272477046372023,0.010312914129242297,0.010794082125603866,1.046656841153871,0.014054281643852229,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,50,2026082901,2,0.75,0.25,136,112,inference,24,ZLZ,0.5416666666666666,0.5249898289887249,0.016676837677941703,-0.0023126849454602194,0.01031636983547796,0.010794082125603866,1.0463062392822575,0.022769475248980743,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,50,2026082901,3,0.5,0.2,122,104,balance,34,LOO,0.4411764705882353,0.4201769539145242,0.020999516673711083,-0.03019792576574415,0.0069918229821937,0.007470902799622523,1.068520015259098,0.3611452448928916,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,50,2026082901,3,0.5,0.2,122,104,balance,34,ZLZ,0.3235294117647059,0.4201769539145242,-0.0966475421498183,-0.03874692028466953,0.0068039181716882694,0.0066320645905421,0.9747419682586325,0.46974011343246996,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,kink,200,50,2026082901,3,0.5,0.2,122,104,inference,24,LOO,0.375,0.4201769539145242,-0.0451769539145242,-0.028294295308778028,0.009922509615385926,0.010190217391304348,1.026979845451932,0.28404563369095914,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,50,2026082901,3,0.5,0.2,122,104,inference,24,ZLZ,0.375,0.4201769539145242,-0.0451769539145242,-0.04319362923972514,0.009520194823160308,0.010190217391304348,1.0703790815828724,0.4426870096990275,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,51,2026082901,0,0.25,0.75,161,107,balance,34,LOO,0.5,0.5252046246112878,-0.025204624611287807,0.00041056048552912117,0.007319698164826065,0.007575757575757576,1.0349822363115975,0.004798776924901551,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,51,2026082901,0,0.25,0.75,161,107,balance,34,ZLZ,0.4411764705882353,0.5252046246112878,-0.08402815402305253,0.003271640360025585,0.007314572337974814,0.007470902799622522,1.0213724677840825,0.03825349211561587,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,51,2026082901,0,0.25,0.75,161,107,inference,24,LOO,0.4583333333333333,0.5252046246112878,-0.06687129127795449,0.002251797133914324,0.010359910151105423,0.010794082125603866,1.0419088552087603,0.022123369229124664,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,51,2026082901,0,0.25,0.75,161,107,inference,24,ZLZ,0.4583333333333333,0.5252046246112878,-0.06687129127795449,0.003647466849277081,0.010357414008541241,0.010794082125603866,1.0421599558251244,0.035839808896042116,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,51,2026082901,1,0.5,0.8,42,62,balance,34,LOO,0.5294117647058824,0.5710490595069646,-0.04163729480108225,0.008528569399676389,0.007136438594480883,0.0075495438817238135,1.0578867570670913,0.100956763914095,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,51,2026082901,1,0.5,0.8,42,62,balance,34,ZLZ,0.5588235294117647,0.5710490595069646,-0.012225530095199888,0.005417233837304747,0.007153273945415424,0.007470902799622522,1.0444032839551276,0.06405088780422405,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,51,2026082901,1,0.5,0.8,42,62,inference,24,LOO,0.5416666666666666,0.5710490595069646,-0.029382392840297977,0.012668887410054896,0.010093662092078995,0.010794082125603866,1.0693920627751672,0.12609971229526756,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,51,2026082901,1,0.5,0.8,42,62,inference,24,ZLZ,0.5833333333333334,0.5710490595069646,0.012284273826368763,0.011560657808072139,0.010098339234430488,0.010567632850241546,1.0464723559900813,0.1150423033435848,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,51,2026082901,2,0.75,0.25,107,161,balance,34,LOO,0.38235294117647056,0.5252046246112878,-0.14285168343481724,-0.0009576391511162408,0.007264390642574031,0.007156338471217364,0.9851257763144768,0.011235755961551044,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,51,2026082901,2,0.75,0.25,107,161,balance,34,ZLZ,0.38235294117647056,0.5252046246112878,-0.14285168343481724,-0.0028038817093583024,0.0072687529196965184,0.007156338471217364,0.9845345618813731,0.032887414674620204,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,51,2026082901,2,0.75,0.25,107,161,inference,24,LOO,0.4166666666666667,0.5252046246112878,-0.10853795794462112,-0.00017700788252128508,0.010314359579591084,0.010567632850241544,1.0245554044045166,0.0017428959990507587,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,51,2026082901,2,0.75,0.25,107,161,inference,24,ZLZ,0.375,0.5252046246112878,-0.1502046246112878,0.0027216782743448853,0.0103040128820532,0.010190217391304348,0.988956196769993,0.026812270370240945,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,51,2026082901,3,0.5,0.2,42,44,balance,34,LOO,0.35294117647058826,0.4214677915186972,-0.06852661504810892,0.005768350639851705,0.0071692965849299226,0.006920415224913494,0.9652851075320855,0.06812607658385919,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,kink,200,51,2026082901,3,0.5,0.2,42,44,balance,34,ZLZ,0.3235294117647059,0.4214677915186972,-0.09793837975399128,0.005417233837304858,0.0071680179013159945,0.0066320645905421,0.925229914579943,0.06398498049236181,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,kink,200,51,2026082901,3,0.5,0.2,42,44,inference,24,LOO,0.4166666666666667,0.4214677915186972,-0.004801124852030492,0.01210874085463648,0.010199871126339898,0.010567632850241544,1.0360555265205211,0.11989515747801638,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,51,2026082901,3,0.5,0.2,42,44,inference,24,ZLZ,0.375,0.4214677915186972,-0.04646779151869718,0.011560657808072083,0.01019580493423437,0.010190217391304348,0.9994519762818078,0.1144911156676989,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,52,2026082901,0,0.25,0.75,68,4,balance,34,LOO,0.6176470588235294,0.5245621443135485,0.09308491450998091,0.002254193085921119,0.007319826229316416,0.007156338471217364,0.9776650766046504,0.02634757975464167,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,52,2026082901,0,0.25,0.75,68,4,balance,34,ZLZ,0.5882352941176471,0.5245621443135485,0.06367314980409855,0.0008087062009697332,0.0073223349801267885,0.007339834329453707,1.0023898591602833,0.009450743509587254,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,52,2026082901,0,0.25,0.75,68,4,inference,24,LOO,0.5,0.5245621443135485,-0.02456214431354853,-0.0017209714680654908,0.010382363836678087,0.010869565217391304,1.0469258627781919,0.016889840494924868,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,52,2026082901,0,0.25,0.75,68,4,inference,24,ZLZ,0.5,0.5245621443135485,-0.02456214431354853,-0.00045524972428456767,0.010382741443704581,0.010869565217391304,1.0468877874236098,0.00446779946597088,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,52,2026082901,1,0.5,0.8,177,29,balance,34,LOO,0.6470588235294118,0.5703120333327389,0.07674679019667285,-0.016867339302402584,0.007250939287155115,0.006920415224913495,0.9544163798437623,0.19808402260039332,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,52,2026082901,1,0.5,0.8,177,29,balance,34,ZLZ,0.5588235294117647,0.5703120333327389,-0.011488503920974225,-0.017445908877209537,0.007254832961595122,0.007470902799622522,1.0297828825517015,0.2048235509178282,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,52,2026082901,1,0.5,0.8,177,29,inference,24,LOO,0.7083333333333334,0.5703120333327389,0.13802130000059443,-0.017349074779551943,0.010277570701269492,0.008982487922705314,0.8739894070099457,0.17113194345715885,1.0,0.3715150465994872,1.0,1.0,1.0
main,kink,200,52,2026082901,1,0.5,0.8,177,29,inference,24,ZLZ,0.5833333333333334,0.5703120333327389,0.013021300000594427,-0.018976143558488867,0.010281581543112895,0.010567632850241546,1.0278217223614068,0.18714489944472534,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,52,2026082901,2,0.75,0.25,4,68,balance,34,LOO,0.5,0.5245621443135485,-0.02456214431354853,0.009362117164585237,0.007258595239532987,0.007575757575757576,1.04369472683877,0.10988737072342131,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,52,2026082901,2,0.75,0.25,4,68,balance,34,ZLZ,0.4411764705882353,0.5245621443135485,-0.08338567372531325,0.006084617983114549,0.007267577019112669,0.007470902799622523,1.0279771070846773,0.07137374668866477,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,52,2026082901,2,0.75,0.25,4,68,inference,24,LOO,0.4583333333333333,0.5245621443135485,-0.06622881098021521,0.008712506986664925,0.010269402155911857,0.010794082125603866,1.0510915788208726,0.08597467814306237,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,52,2026082901,2,0.75,0.25,4,68,inference,24,ZLZ,0.4166666666666667,0.5245621443135485,-0.10789547764688184,0.010761682225241653,0.010265375024716975,0.010567632850241544,1.0294444016703523,0.10621668764344651,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,52,2026082901,3,0.5,0.2,177,141,balance,34,LOO,0.5,0.41939034624972016,0.08060965375027984,-0.01665645886902012,0.00706117568129142,0.007575757575757576,1.0728748182585996,0.19821849222758672,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,52,2026082901,3,0.5,0.2,177,141,balance,34,ZLZ,0.47058823529411764,0.41939034624972016,0.05119788904439748,-0.028905351500632115,0.006848519172991444,0.0075495438817238135,1.1023615019575335,0.3492849852420609,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,52,2026082901,3,0.5,0.2,177,141,inference,24,LOO,0.4583333333333333,0.41939034624972016,0.038942987083613156,-0.019906204393417726,0.00997764788143231,0.010794082125603866,1.0818263235858305,0.19928489050623363,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,52,2026082901,3,0.5,0.2,177,141,inference,24,ZLZ,0.4583333333333333,0.41939034624972016,0.038942987083613156,-0.035210353941670824,0.009565290803632843,0.010794082125603866,1.1284635613487397,0.360015585026486,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,53,2026082901,0,0.25,0.75,103,168,balance,34,LOO,0.5294117647058824,0.5253834440823832,0.004028320623499115,0.006884958533109442,0.007308154111507717,0.0075495438817238135,1.0330301970282747,0.08053737687655171,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,53,2026082901,0,0.25,0.75,103,168,balance,34,ZLZ,0.5882352941176471,0.5253834440823832,0.06285185003526383,0.010656728847895924,0.0072993669641332574,0.007339834329453707,1.0055439554579586,0.12473298533907475,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,53,2026082901,0,0.25,0.75,103,168,inference,24,LOO,0.5416666666666666,0.5253834440823832,0.016283222584283386,0.006282447035592331,0.010356557506050018,0.010794082125603866,1.0422461439815554,0.06173353202886215,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,53,2026082901,0,0.25,0.75,103,168,inference,24,ZLZ,0.625,0.5253834440823832,0.09961655591761676,0.011676306339260978,0.010337835849174276,0.010190217391304348,0.9857205647271214,0.11483933386333217,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,53,2026082901,1,0.5,0.8,198,121,balance,34,LOO,0.5,0.5692261348827914,-0.06922613488279139,-0.006230949639056238,0.0072161243473539026,0.007575757575757576,1.0498374488981121,0.07335035785485766,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,53,2026082901,1,0.5,0.8,198,121,balance,34,ZLZ,0.6176470588235294,0.5692261348827914,0.04842092394073805,-0.006817596323150932,0.00721746079374662,0.007156338471217364,0.9915313260056481,0.08024889590497945,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,53,2026082901,1,0.5,0.8,198,121,inference,24,LOO,0.5833333333333334,0.5692261348827914,0.01410719845054198,-0.0026634648057685117,0.01019522680812357,0.010567632850241546,1.0365274896897088,0.02637840407342415,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,53,2026082901,1,0.5,0.8,198,121,inference,24,ZLZ,0.625,0.5692261348827914,0.05577386511720861,-0.0028970496495410725,0.01019641859613282,0.010190217391304348,0.9993918252011716,0.028690103172149838,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,53,2026082901,2,0.75,0.25,168,103,balance,34,LOO,0.5,0.5253834440823832,-0.025383444082383244,-0.016163543545576475,0.007289430079682026,0.007575757575757576,1.0392798192651078,0.18931707692576433,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,53,2026082901,2,0.75,0.25,168,103,balance,34,ZLZ,0.47058823529411764,0.5253834440823832,-0.054795208788265604,-0.018988715756527275,0.007298793373866827,0.0075495438817238135,1.0343550632293268,0.22226447753843434,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,53,2026082901,2,0.75,0.25,168,103,inference,24,LOO,0.5416666666666666,0.5253834440823832,0.016283222584283386,-0.021453386187696655,0.010327914625381664,0.010794082125603866,1.0451366531513109,0.2111006308074152,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,53,2026082901,2,0.75,0.25,168,103,inference,24,ZLZ,0.5416666666666666,0.5253834440823832,0.016283222584283386,-0.025981707040349578,0.010341768153661855,0.010794082125603866,1.0437366188471218,0.255487868376689,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,53,2026082901,3,0.5,0.2,198,197,balance,34,LOO,0.29411764705882354,0.41988367869764737,-0.12576603163882383,-0.007202682303388941,0.007107262380033871,0.006291286568103177,0.8851912637666255,0.0854364284444798,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,kink,200,53,2026082901,3,0.5,0.2,198,197,balance,34,ZLZ,0.35294117647058826,0.41988367869764737,-0.06694250222705911,-0.006817596323150987,0.007109734901141687,0.006920415224913494,0.9733717671811094,0.08085457130984214,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,kink,200,53,2026082901,3,0.5,0.2,198,197,inference,24,LOO,0.3333333333333333,0.41988367869764737,-0.08655034536431405,-0.002897049649541017,0.010092598920761281,0.009661835748792272,0.9573189051352378,0.028837289064182405,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,53,2026082901,3,0.5,0.2,198,197,inference,24,ZLZ,0.3333333333333333,0.41988367869764737,-0.08655034536431405,-0.0028970496495410725,0.010092598920761281,0.009661835748792272,0.9573189051352378,0.028837289064182956,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,54,2026082901,0,0.25,0.75,15,39,balance,34,LOO,0.5588235294117647,0.5250826353577513,0.03374089405401337,0.011728940817528066,0.007297956927680976,0.007470902799622523,1.0236978477203076,0.1372960829402163,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,54,2026082901,0,0.25,0.75,15,39,balance,34,ZLZ,0.5,0.5250826353577513,-0.02508263535775135,0.009106988460210186,0.007306279111566533,0.007575757575757576,1.0368831329978119,0.10654342575295997,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,54,2026082901,0,0.25,0.75,15,39,inference,24,LOO,0.5416666666666666,0.5250826353577513,0.01658403130891528,0.015662438415649294,0.010321985168736867,0.010794082125603866,1.0457370311184793,0.15416215088687288,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,54,2026082901,0,0.25,0.75,15,39,inference,24,ZLZ,0.5,0.5250826353577513,-0.02508263535775135,0.012951563871575256,0.010337603211157308,0.010869565217391304,1.051458930602004,0.1273832374625264,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,54,2026082901,1,0.5,0.8,191,174,balance,34,LOO,0.5882352941176471,0.5695244736320293,0.018710820485617785,-0.023308985678062943,0.0072791044396409805,0.007339834329453707,1.0083430441637848,0.2732023305115045,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,54,2026082901,1,0.5,0.8,191,174,balance,34,ZLZ,0.5294117647058824,0.5695244736320293,-0.040112708926146934,-0.020070307130753084,0.007268705269317459,0.0075495438817238135,1.0386366762718837,0.23541031512854246,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,54,2026082901,1,0.5,0.8,191,174,inference,24,LOO,0.5833333333333334,0.5695244736320293,0.013808859701304077,-0.028164849484383025,0.010334187727273058,0.010567632850241546,1.022589595731109,0.2770570855342132,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,54,2026082901,1,0.5,0.8,191,174,inference,24,ZLZ,0.625,0.5695244736320293,0.05547552636797071,-0.02741767032675335,0.01033140631149563,0.010190217391304348,0.9863340075944761,0.269743401213938,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,54,2026082901,2,0.75,0.25,39,15,balance,34,LOO,0.6470588235294118,0.5250826353577513,0.12197618817166045,0.029040078322395524,0.007220990335505276,0.006920415224913495,0.9583748077997186,0.34174282207858625,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,54,2026082901,2,0.75,0.25,39,15,balance,34,ZLZ,0.6470588235294118,0.5250826353577513,0.12197618817166045,0.01691071957768775,0.0072392095149588455,0.006920415224913495,0.9559628313855808,0.19875429158226915,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,54,2026082901,2,0.75,0.25,39,15,inference,24,LOO,0.625,0.5250826353577513,0.09991736464224865,0.03550078459826267,0.010220699582376189,0.010190217391304348,0.9970176022858159,0.35115401616858055,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,54,2026082901,2,0.75,0.25,39,15,inference,24,ZLZ,0.625,0.5250826353577513,0.09991736464224865,0.03065178713492489,0.01024631846377366,0.010190217391304348,0.9945247580711395,0.3028111593055621,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,54,2026082901,3,0.5,0.2,191,93,balance,34,LOO,0.3235294117647059,0.4200440331484042,-0.09651462138369832,-0.025734731990776527,0.0070174459754181314,0.0066320645905421,0.9450823866366753,0.3072062951269412,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,kink,200,54,2026082901,3,0.5,0.2,191,93,balance,34,ZLZ,0.29411764705882354,0.4200440331484042,-0.12592638608958068,-0.02007030713075325,0.007046365831009929,0.006291286568103177,0.8928413197646127,0.2390955124265023,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,kink,200,54,2026082901,3,0.5,0.2,191,93,inference,24,LOO,0.375,0.4200440331484042,-0.04504403314840422,-0.028053430764850618,0.009919790057570568,0.010190217391304348,1.0272613968808135,0.2816662034488009,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,54,2026082901,3,0.5,0.2,191,93,inference,24,ZLZ,0.375,0.4200440331484042,-0.04504403314840422,-0.02741767032675335,0.009924901516649022,0.010190217391304348,1.0267323433094282,0.27521205113915753,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,55,2026082901,0,0.25,0.75,60,176,balance,34,LOO,0.5882352941176471,0.527012871150474,0.06122242296717306,0.02485396630893122,0.007249448342674714,0.007339834329453707,1.012467981356171,0.291906136912219,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,55,2026082901,0,0.25,0.75,60,176,balance,34,ZLZ,0.5294117647058824,0.527012871150474,0.0023988935554083435,0.024506126272336948,0.007251696937542163,0.0075495438817238135,1.0410727236324082,0.28777618045555237,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,55,2026082901,0,0.25,0.75,60,176,inference,24,LOO,0.625,0.527012871150474,0.09798712884952598,0.026583870080281513,0.010266440536557888,0.010190217391304348,0.9925755041406886,0.2623664250814131,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,55,2026082901,0,0.25,0.75,60,176,inference,24,ZLZ,0.5416666666666666,0.527012871150474,0.014653795516192614,0.02395937759530653,0.01027952215432828,0.010794082125603866,1.050056798706244,0.236313791681472,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,55,2026082901,1,0.5,0.8,136,7,balance,34,LOO,0.6470588235294118,0.5689282622640728,0.07813056126533902,-0.016219304308980442,0.0072556545644128344,0.006920415224913496,0.9537961273482336,0.1904118283138738,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,55,2026082901,1,0.5,0.8,136,7,balance,34,ZLZ,0.6176470588235294,0.5689282622640728,0.048718796559456656,-0.01953227956681447,0.007268284453832741,0.007156338471217364,0.9845980185109093,0.22910626954360833,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,55,2026082901,1,0.5,0.8,136,7,inference,24,LOO,0.5833333333333334,0.5689282622640728,0.014405071069260589,-0.015754541549673817,0.010274053001692153,0.010567632850241546,1.0285748816461273,0.15543000787064956,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,55,2026082901,1,0.5,0.8,136,7,inference,24,ZLZ,0.5833333333333334,0.5689282622640728,0.014405071069260589,-0.017265317151624937,0.010282021940355756,0.010567632850241546,1.0277776989333975,0.17026888705314855,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,55,2026082901,2,0.75,0.25,176,60,balance,34,LOO,0.7647058823529411,0.527012871150474,0.2376930112024671,-0.027708700612667947,0.0072856445403078245,0.005452448359022755,0.7483824291532598,0.32462515567723915,0.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,kink,200,55,2026082901,2,0.75,0.25,176,60,balance,34,ZLZ,0.7647058823529411,0.527012871150474,0.2376930112024671,-0.02755665766786919,0.007285748324151764,0.005452448359022755,0.7483717686141115,0.3228415758746586,0.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,kink,200,55,2026082901,2,0.75,0.25,176,60,inference,24,LOO,0.7916666666666666,0.527012871150474,0.2646537955161926,-0.034126363390719394,0.010358692015207248,0.007170893719806763,0.6922586084497362,0.335303086053821,0.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,kink,200,55,2026082901,2,0.75,0.25,176,60,inference,24,ZLZ,0.7916666666666666,0.527012871150474,0.2646537955161926,-0.03498426201402344,0.010335288548148715,0.007170893719806763,0.6938261748958361,0.3441211883281174,0.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,kink,200,55,2026082901,3,0.5,0.2,136,124,balance,34,LOO,0.38235294117647056,0.4190291629324925,-0.03667622175602192,-0.02007506392303343,0.007040971983133582,0.007156338471217364,1.0163850230280902,0.23924376522235355,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,55,2026082901,3,0.5,0.2,136,124,balance,34,ZLZ,0.3235294117647059,0.4190291629324925,-0.09549975116778658,-0.01953227956681458,0.0070429634730508495,0.0066320645905421,0.941658240301684,0.23274224209832323,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,kink,200,55,2026082901,3,0.5,0.2,136,124,inference,24,LOO,0.25,0.4190291629324925,-0.16902916293249248,-0.02037856224850748,0.009969432107292028,0.008152173913043478,0.817716979794733,0.20409780322289175,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,kink,200,55,2026082901,3,0.5,0.2,136,124,inference,24,ZLZ,0.20833333333333334,0.4190291629324925,-0.21069582959915914,-0.017265317151624993,0.009991135186269364,0.007170893719806763,0.717725622375883,0.17272974934390087,0.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,kink,200,56,2026082901,0,0.25,0.75,172,180,balance,34,LOO,0.38235294117647056,0.5271076004725848,-0.1447546592961142,0.04140455262261733,0.007163024261458777,0.007156338471217364,0.9990666246549817,0.48921513601055755,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,56,2026082901,0,0.25,0.75,172,180,balance,34,ZLZ,0.4411764705882353,0.5271076004725848,-0.08593112988434948,0.04803488610398454,0.007132113217311683,0.007470902799622522,1.0475019916240953,0.5687843664864958,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,56,2026082901,0,0.25,0.75,172,180,inference,24,LOO,0.4166666666666667,0.5271076004725848,-0.11044093380591807,0.04350963692340204,0.010134209727261121,0.010567632850241544,1.042768319843876,0.4322057250984164,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,56,2026082901,0,0.25,0.75,172,180,inference,24,ZLZ,0.4583333333333333,0.5271076004725848,-0.06877426713925144,0.04864633948740449,0.010096126469283949,0.010794082125603866,1.069131033415969,0.4841420170415683,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,56,2026082901,1,0.5,0.8,170,38,balance,34,LOO,0.5588235294117647,0.5703610482942163,-0.01153751888245158,-0.015816081747906163,0.007258788762354848,0.007470902799622523,1.029221684803356,0.18563797482135458,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,56,2026082901,1,0.5,0.8,170,38,balance,34,ZLZ,0.5,0.5703610482942163,-0.0703610482942163,-0.013710613168001928,0.007250904631695657,0.007575757575757576,1.0448017124155653,0.1610129404586664,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,56,2026082901,1,0.5,0.8,170,38,inference,24,LOO,0.5,0.5703610482942163,-0.0703610482942163,-0.013584109291706947,0.010273273130090164,0.010869565217391304,1.058043048184382,0.13402220217752833,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,56,2026082901,1,0.5,0.8,170,38,inference,24,ZLZ,0.4583333333333333,0.5703610482942163,-0.11202771496088298,-0.012506622500833675,0.010267369430639522,0.010794082125603866,1.0512996730586655,0.12342707780627772,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,56,2026082901,2,0.75,0.25,180,172,balance,34,LOO,0.5,0.5271076004725848,-0.02710760047258476,-0.04704605185039279,0.007264229053408515,0.007575757575757576,1.042885283497894,0.5519864513643703,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,56,2026082901,2,0.75,0.25,180,172,balance,34,ZLZ,0.5294117647058824,0.5271076004725848,0.002304164233297601,-0.04952551373598668,0.0072582441856147775,0.007549543881723815,1.0401336313107747,0.5813172384993724,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,56,2026082901,2,0.75,0.25,180,172,inference,24,LOO,0.5,0.5271076004725848,-0.02710760047258476,-0.055097237018923606,0.010312528394049614,0.010869565217391304,1.0540155432360412,0.5425593373493575,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,56,2026082901,2,0.75,0.25,180,172,inference,24,ZLZ,0.5416666666666666,0.5271076004725848,0.014559066194081871,-0.05253037776794334,0.010325483104004524,0.010794082125603866,1.0453827696853821,0.5169580872939606,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,56,2026082901,3,0.5,0.2,170,182,balance,34,LOO,0.4117647058823529,0.42032657471972346,-0.008561868837370534,-0.014223721719947235,0.007085761409848504,0.007339834329453707,1.0358568267980441,0.16897403876236847,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,56,2026082901,3,0.5,0.2,170,182,balance,34,ZLZ,0.4117647058823529,0.42032657471972346,-0.008561868837370534,-0.025202303149942373,0.006882875428605494,0.007339834329453707,1.0663906975490323,0.3037772711695405,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,56,2026082901,3,0.5,0.2,170,182,inference,24,LOO,0.4166666666666667,0.42032657471972346,-0.0036599080530567707,-0.01083782174173925,0.01006452814798072,0.010567632850241544,1.0499879075167338,0.10803022836380297,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,56,2026082901,3,0.5,0.2,170,182,inference,24,ZLZ,0.4166666666666667,0.42032657471972346,-0.0036599080530567707,-0.012506622500833786,0.010052784987929282,0.010567632850241544,1.0512144508144219,0.1247374450767861,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,57,2026082901,0,0.25,0.75,168,92,balance,34,LOO,0.5294117647058824,0.5244361533041739,0.004975611401708435,0.003186487970274543,0.007319014884383383,0.0075495438817238135,1.0314972712833679,0.03724654280446399,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,57,2026082901,0,0.25,0.75,168,92,balance,34,ZLZ,0.4411764705882353,0.5244361533041739,-0.08325968271593864,0.0012480824559932824,0.007324865035605867,0.007470902799622522,1.0199372634590222,0.01458288546923817,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,57,2026082901,0,0.25,0.75,168,92,inference,24,LOO,0.5,0.5244361533041739,-0.024436153304173924,-0.0016166356517541836,0.010383449976396602,0.010869565217391304,1.0468163512223516,0.015865045230848904,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,57,2026082901,0,0.25,0.75,168,92,inference,24,ZLZ,0.4583333333333333,0.5244361533041739,-0.06610281997084061,-0.0008047933947262775,0.010381923422881115,0.010794082125603866,1.0396996477371794,0.007898515826493193,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,57,2026082901,1,0.5,0.8,97,119,balance,34,LOO,0.5882352941176471,0.5690339583928374,0.019201335724809643,0.002955079069222988,0.007164238175837423,0.007339834329453707,1.0245100943472973,0.03491275317125036,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,57,2026082901,1,0.5,0.8,97,119,balance,34,ZLZ,0.5882352941176471,0.5690339583928374,0.019201335724809643,0.006630832961074695,0.007146641620357201,0.007339834329453707,1.0270326566461927,0.07843629757558014,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,57,2026082901,1,0.5,0.8,97,119,inference,24,LOO,0.75,0.5690339583928374,0.18096604160716256,0.007003480424490283,0.010125832704648723,0.008152173913043478,0.8050867667703865,0.06959828612926303,0.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,kink,200,57,2026082901,1,0.5,0.8,97,119,inference,24,ZLZ,0.75,0.5690339583928374,0.18096604160716256,0.008565785767900347,0.010115438412229767,0.008152173913043478,0.805914047500634,0.08516768710407581,0.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,kink,200,57,2026082901,2,0.75,0.25,92,168,balance,34,LOO,0.4411764705882353,0.5244361533041739,-0.08325968271593864,-0.04158068008375593,0.007276167127351687,0.007470902799622523,1.026763496338451,0.48746142679512583,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,57,2026082901,2,0.75,0.25,92,168,balance,34,ZLZ,0.35294117647058826,0.5244361533041739,-0.17149497683358567,-0.05548637784269589,0.007265270109821589,0.006920415224913494,0.952533783370022,0.650969277213095,0.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,kink,200,57,2026082901,2,0.75,0.25,92,168,inference,24,LOO,0.4166666666666667,0.5244361533041739,-0.10776948663750724,-0.04567064253123104,0.010319729222500955,0.010567632850241544,1.0240222996549235,0.4495758464372522,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,57,2026082901,2,0.75,0.25,92,168,inference,24,ZLZ,0.4166666666666667,0.5244361533041739,-0.10776948663750724,-0.05339960426272833,0.010302598091678529,0.010567632850241544,1.0257250410240777,0.526095587730084,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,57,2026082901,3,0.5,0.2,97,180,balance,34,LOO,0.6470588235294118,0.419685024954825,0.22737379857458678,0.005902036907725505,0.007151032077464383,0.006920415224913495,0.9677505498433367,0.06979391463063035,0.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,57,2026082901,3,0.5,0.2,97,180,balance,34,ZLZ,0.6764705882352942,0.419685024954825,0.25678556328046914,0.006630832961074751,0.007155341851414885,0.0066320645905421,0.9268690061580618,0.07838859744534363,0.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,kink,200,57,2026082901,3,0.5,0.2,97,180,inference,24,LOO,0.7083333333333334,0.419685024954825,0.28864830837850836,0.006732280336419261,0.010136019903975751,0.008982487922705314,0.8861947793908754,0.06686955985643935,0.0,0.3715150465994872,1.0,1.0,1.0
main,kink,200,57,2026082901,3,0.5,0.2,97,180,inference,24,ZLZ,0.7083333333333334,0.419685024954825,0.28864830837850836,0.008565785767900458,0.010151845667724178,0.008982487922705314,0.8848132858504134,0.08501483279324494,0.0,0.3715150465994872,1.0,1.0,1.0
main,kink,200,58,2026082901,0,0.25,0.75,69,171,balance,34,LOO,0.38235294117647056,0.523654000166315,-0.14130105898984446,0.001738511778343721,0.007326244689325093,0.007156338471217364,0.9768085526333435,0.02031126290252384,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,58,2026082901,0,0.25,0.75,69,171,balance,34,ZLZ,0.3235294117647059,0.523654000166315,-0.20012458840160913,0.0019502325756122207,0.007324940296849008,0.0066320645905421,0.9054086889138243,0.022786853581573962,0.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,kink,200,58,2026082901,0,0.25,0.75,69,171,inference,24,LOO,0.4166666666666667,0.523654000166315,-0.10698733349964834,-0.0008657997574762488,0.010388941816284322,0.010567632850241544,1.017200118849172,0.008494382295767126,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,58,2026082901,0,0.25,0.75,69,171,inference,24,ZLZ,0.3333333333333333,0.523654000166315,-0.1903206668329817,0.0016546266521142439,0.01037790501302181,0.009661835748792272,0.9310005956567301,0.01624221181452635,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,58,2026082901,1,0.5,0.8,6,56,balance,34,LOO,0.5,0.5699195915952655,-0.0699195915952655,-0.019064976483636586,0.007268330759364236,0.007575757575757576,1.042296756514178,0.22362426835420257,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,58,2026082901,1,0.5,0.8,6,56,balance,34,ZLZ,0.5588235294117647,0.5699195915952655,-0.011096062183500788,-0.020304911386470614,0.007272145802566171,0.007470902799622523,1.0273312722891523,0.23810570964393182,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,58,2026082901,1,0.5,0.8,6,56,inference,24,LOO,0.5833333333333334,0.5699195915952655,0.013413741738067864,-0.017189700567446176,0.010290483102016912,0.010567632850241546,1.0269326275041755,0.1694534556235822,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,58,2026082901,1,0.5,0.8,6,56,inference,24,ZLZ,0.5833333333333334,0.5699195915952655,0.013413741738067864,-0.015211364140129358,0.010281684953226752,0.010567632850241546,1.02781138483776,0.15001545956034967,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,58,2026082901,2,0.75,0.25,171,69,balance,34,LOO,0.4117647058823529,0.523654000166315,-0.1118892942839621,-0.07681248026604437,0.0072076392993783685,0.007339834329453706,1.0183409608312028,0.9047639050187736,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,58,2026082901,2,0.75,0.25,171,69,balance,34,ZLZ,0.4117647058823529,0.523654000166315,-0.1118892942839621,-0.07363969700980721,0.007220355539093388,0.007339834329453706,1.0165474940553023,0.8666279694430936,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,58,2026082901,2,0.75,0.25,171,69,inference,24,LOO,0.5416666666666666,0.523654000166315,0.018012666500351604,-0.07541470050251614,0.010231605859146179,0.010794082125603866,1.0549743876182331,0.7455625922817974,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,58,2026082901,2,0.75,0.25,171,69,inference,24,ZLZ,0.4583333333333333,0.523654000166315,-0.06532066683298171,-0.071877977401539,0.010227523561420775,0.010794082125603866,1.0553954787569697,0.7107397472643205,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,58,2026082901,3,0.5,0.2,6,191,balance,34,LOO,0.5294117647058824,0.4195035255332743,0.10990823917260806,-0.019209624880024978,0.007051644860766825,0.0075495438817238135,1.0706075009147362,0.2287566185194175,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,58,2026082901,3,0.5,0.2,6,191,balance,34,ZLZ,0.5294117647058824,0.4195035255332743,0.10990823917260806,-0.020304911386470614,0.007045695717339584,0.0075495438817238135,1.0715114851105831,0.24190183166614065,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,58,2026082901,3,0.5,0.2,6,191,inference,24,LOO,0.5833333333333334,0.4195035255332743,0.16382980780005907,-0.016667742027320298,0.010011285896531287,0.010567632850241544,1.0555719774123142,0.1665834446047361,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,58,2026082901,3,0.5,0.2,6,191,inference,24,ZLZ,0.5833333333333334,0.4195035255332743,0.16382980780005907,-0.015211364140129358,0.010024726610747046,0.010567632850241546,1.0541567127538896,0.15192592670575436,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,59,2026082901,0,0.25,0.75,130,22,balance,34,LOO,0.5588235294117647,0.525474075119614,0.03334945429215075,0.004118704569902487,0.007311338399588329,0.007470902799622522,1.021824239463896,0.04816839758835035,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,59,2026082901,0,0.25,0.75,130,22,balance,34,ZLZ,0.5882352941176471,0.525474075119614,0.06276121899803311,0.0027981311451361623,0.0073136445120483016,0.007339834329453707,1.00358095302038,0.032719084393994236,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,59,2026082901,0,0.25,0.75,130,22,inference,24,LOO,0.5,0.525474075119614,-0.02547407511961397,0.0030513405350452993,0.0103627415625886,0.010869565217391304,1.0489082596281691,0.029974596437751615,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,59,2026082901,0,0.25,0.75,130,22,inference,24,ZLZ,0.5,0.525474075119614,-0.02547407511961397,-0.0015666571925045947,0.010382176519883692,0.010869565217391304,1.0469447515724837,0.015375518586182694,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,59,2026082901,1,0.5,0.8,155,167,balance,34,LOO,0.6470588235294118,0.5711685754993407,0.07589024803007105,-0.022230258177028395,0.007262702945112019,0.006920415224913495,0.9528704777291088,0.2608527177618403,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,59,2026082901,1,0.5,0.8,155,167,balance,34,ZLZ,0.6470588235294118,0.5711685754993407,0.07589024803007105,-0.02474047494336995,0.007273092482734887,0.006920415224913495,0.9515093120761782,0.29010050014328487,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,59,2026082901,1,0.5,0.8,155,167,inference,24,LOO,0.625,0.5711685754993407,0.05383142450065925,-0.023414166332715758,0.010294065306452063,0.010190217391304348,0.9899118655209399,0.2307731295677646,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,59,2026082901,1,0.5,0.8,155,167,inference,24,ZLZ,0.6666666666666666,0.5711685754993407,0.09549809116732588,-0.027183065333071466,0.010308489518674654,0.009661835748792272,0.9372697844130397,0.26773238827618706,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,59,2026082901,2,0.75,0.25,22,130,balance,34,LOO,0.6764705882352942,0.525474075119614,0.1509965131156802,0.03394888852900091,0.007207998634278503,0.0066320645905421,0.9200979255188146,0.39986943809947645,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,kink,200,59,2026082901,2,0.75,0.25,22,130,balance,34,ZLZ,0.6176470588235294,0.525474075119614,0.09217298370391547,0.02839831141468918,0.007215024293998573,0.007156338471217364,0.9918661642165191,0.33432866830643815,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,59,2026082901,2,0.75,0.25,22,130,inference,24,LOO,0.5833333333333334,0.525474075119614,0.0578592582137194,0.03250329130673835,0.010216535204883878,0.010567632850241546,1.0343656277120086,0.3215699974856553,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,59,2026082901,2,0.75,0.25,22,130,inference,24,ZLZ,0.5833333333333334,0.525474075119614,0.0578592582137194,0.03205162483902835,0.01021667904096684,0.010567632850241546,1.0343510653381056,0.317099221388372,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,59,2026082901,3,0.5,0.2,155,65,balance,34,LOO,0.3235294117647059,0.4216728349708927,-0.0981434232061868,-0.025244167565362963,0.007021244590633862,0.006632064590542101,0.9445710806584183,0.30126869284035546,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,kink,200,59,2026082901,3,0.5,0.2,155,65,balance,34,ZLZ,0.4117647058823529,0.4216728349708927,-0.009908129088539774,-0.024740474943370117,0.007024052191903684,0.007339834329453707,1.0449572595593768,0.2951985144170455,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,59,2026082901,3,0.5,0.2,155,65,inference,24,LOO,0.2916666666666667,0.4216728349708927,-0.130006168304226,-0.02431801265731276,0.00995143438636034,0.008982487922705314,0.9026324823099787,0.24377279580339478,1.0,0.3715150465994871,1.0,1.0,1.0
main,kink,200,59,2026082901,3,0.5,0.2,155,65,inference,24,ZLZ,0.3333333333333333,0.4216728349708927,-0.08833950163755938,-0.02718306533307152,0.009925252701737445,0.009661835748792272,0.9734599248138981,0.27285231474005384,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,60,2026082901,0,0.25,0.75,197,48,balance,34,LOO,0.5588235294117647,0.5253524343168359,0.03347109509492885,-0.002575332685578857,0.0073317764464315,0.007470902799622523,1.0189758040507002,0.03007659949082003,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,60,2026082901,0,0.25,0.75,197,48,balance,34,ZLZ,0.5,0.5253524343168359,-0.02535243431683587,-0.00391693382160252,0.007333673069667311,0.007575757575757576,1.0330099942812487,0.04573887319130846,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,60,2026082901,0,0.25,0.75,197,48,inference,24,LOO,0.5,0.5253524343168359,-0.02535243431683587,-0.003582882599014403,0.010388207767818949,0.010869565217391304,1.046336910112977,0.03515298948453062,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,60,2026082901,0,0.25,0.75,197,48,inference,24,ZLZ,0.5,0.5253524343168359,-0.02535243431683587,-0.003394256551041752,0.010387518462700309,0.010869565217391304,1.0464063439619324,0.03330341433259043,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,60,2026082901,1,0.5,0.8,33,109,balance,34,LOO,0.5,0.5694164729978781,-0.06941647299787812,-0.019117330413637834,0.0072693069790419375,0.007575757575757576,1.0421567829779597,0.22422330087605477,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,60,2026082901,1,0.5,0.8,33,109,balance,34,ZLZ,0.47058823529411764,0.5694164729978781,-0.09882823770376048,-0.014252555037653325,0.007248682076570517,0.0075495438817238135,1.0415057250373492,0.16740298611884047,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,60,2026082901,1,0.5,0.8,33,109,inference,24,LOO,0.4166666666666667,0.5694164729978781,-0.15274980633121144,-0.015410780110048705,0.010282862776624484,0.010567632850241544,1.0276936568933326,0.15197340834280215,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,60,2026082901,1,0.5,0.8,33,109,inference,24,ZLZ,0.4166666666666667,0.5694164729978781,-0.15274980633121144,-0.01623465427377868,0.010286113739246908,0.010567632850241544,1.0273688506788035,0.1600727416480693,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,60,2026082901,2,0.75,0.25,48,197,balance,34,LOO,0.4411764705882353,0.5253524343168359,-0.08417596372860059,-0.010889967362956554,0.007288819751626507,0.007470902799622522,1.0249811429285767,0.12755514269430243,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,60,2026082901,2,0.75,0.25,48,197,balance,34,ZLZ,0.47058823529411764,0.5253524343168359,-0.05476419902271823,-0.018959274650735103,0.007288830244820083,0.0075495438817238135,1.0357689269947,0.2220714867262198,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,60,2026082901,2,0.75,0.25,48,197,inference,24,LOO,0.5,0.5253524343168359,-0.02535243431683587,-0.012070244415063436,0.010334630710751561,0.010869565217391304,1.0517613567055888,0.11873221863577726,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,60,2026082901,2,0.75,0.25,48,197,inference,24,ZLZ,0.4583333333333333,0.5253524343168359,-0.06701910098350256,-0.01237919516047259,0.010336046874929776,0.010794082125603866,1.044314355015655,0.12176295371168384,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,60,2026082901,3,0.5,0.2,33,39,balance,34,LOO,0.47058823529411764,0.4196496881787344,0.05093854711538326,-0.017567417077560488,0.007055540831761492,0.0075495438817238135,1.0700163264222777,0.20914272266780679,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,60,2026082901,3,0.5,0.2,33,39,balance,34,ZLZ,0.5,0.4196496881787344,0.08035031182126562,-0.02571114297679805,0.006869239181413494,0.007575757575757576,1.102852495842007,0.3102180504509351,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,60,2026082901,3,0.5,0.2,33,39,inference,24,LOO,0.4583333333333333,0.4196496881787344,0.038683645154598933,-0.018080310193986593,0.009999052519741985,0.010794082125603866,1.0795104940485296,0.1808116679170616,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,60,2026082901,3,0.5,0.2,33,39,inference,24,ZLZ,0.4166666666666667,0.4196496881787344,-0.002983021512067696,-0.016234654273778792,0.010015265829547829,0.010567632850241544,1.0551525071919787,0.16222276670310612,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,61,2026082901,0,0.25,0.75,140,177,balance,34,LOO,0.3235294117647059,0.5238955974780315,-0.2003661857133256,-0.003438175716663827,0.007331736629054748,0.0066320645905421,0.9045693982323456,0.04015361408835656,0.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,kink,200,61,2026082901,0,0.25,0.75,140,177,balance,34,ZLZ,0.35294117647058826,0.5238955974780315,-0.17095442100744324,-0.004922025827589271,0.0073363274137289575,0.006920415224913494,0.9433078480061918,0.05746514880435467,0.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,kink,200,61,2026082901,0,0.25,0.75,140,177,inference,24,LOO,0.2916666666666667,0.5238955974780315,-0.2322289308113648,-0.004650234611612403,0.010391633037073411,0.008982487922705314,0.8643961820687085,0.04561765572731468,0.0,0.3715150465994871,1.0,1.0,1.0
main,kink,200,61,2026082901,0,0.25,0.75,140,177,inference,24,ZLZ,0.2916666666666667,0.5238955974780315,-0.2322289308113648,-0.003906627060551338,0.010390522228705177,0.008982487922705314,0.8644885911403005,0.038325097301182214,0.0,0.3715150465994871,1.0,1.0,1.0
main,kink,200,61,2026082901,1,0.5,0.8,2,128,balance,34,LOO,0.5588235294117647,0.5713386891739056,-0.012515159762140904,-0.025177790861515614,0.0072835992950768215,0.007470902799622522,1.0257157892626387,0.29501534031516446,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,61,2026082901,1,0.5,0.8,2,128,balance,34,ZLZ,0.5,0.5713386891739056,-0.07133868917390562,-0.025702476655122597,0.007282431508859979,0.007575757575757576,1.040278589169116,0.30118737886107344,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,61,2026082901,1,0.5,0.8,2,128,inference,24,LOO,0.5,0.5713386891739056,-0.07133868917390562,-0.02641164963451237,0.010325872618587983,0.010869565217391304,1.0526534288080023,0.25991547997529824,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,61,2026082901,1,0.5,0.8,2,128,inference,24,ZLZ,0.4583333333333333,0.5713386891739056,-0.11300535584057231,-0.029966210940649773,0.010338656339680606,0.010794082125603866,1.0440507712956177,0.294713332017247,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,61,2026082901,2,0.75,0.25,177,140,balance,34,LOO,0.4117647058823529,0.5238955974780315,-0.11213089159567857,-0.05884771413113232,0.0072560855676966265,0.007339834329453706,1.011541865235151,0.6908414707744731,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,61,2026082901,2,0.75,0.25,177,140,balance,34,ZLZ,0.35294117647058826,0.5238955974780315,-0.17095442100744324,-0.06040326911709232,0.007256135895413066,0.006920415224913494,0.9537328579097042,0.7091004158489851,0.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,kink,200,61,2026082901,2,0.75,0.25,177,140,inference,24,LOO,0.4166666666666667,0.5238955974780315,-0.10722893081136481,-0.05772530537819004,0.010313876726811728,0.010567632850241544,1.0246033698240893,0.5684015727381488,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,61,2026082901,2,0.75,0.25,177,140,inference,24,ZLZ,0.375,0.5238955974780315,-0.1488955974780315,-0.05978005732937436,0.010315593844875534,0.010190217391304348,0.987845929622998,0.5885850271596285,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,61,2026082901,3,0.5,0.2,2,170,balance,34,LOO,0.5294117647058824,0.4197602282019672,0.10965153650391518,-0.02594058509512992,0.007012068907258327,0.0075495438817238135,1.0766499847012536,0.3097823570279232,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,61,2026082901,3,0.5,0.2,2,170,balance,34,ZLZ,0.5294117647058824,0.4197602282019672,0.10965153650391518,-0.025702476655122652,0.007013575740793785,0.0075495438817238135,1.076418671550465,0.3069058930964655,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,61,2026082901,3,0.5,0.2,2,170,inference,24,LOO,0.5416666666666666,0.4197602282019672,0.12190643846469945,-0.024086871482494665,0.009950606019718809,0.010794082125603866,1.084766305108811,0.24146580089952638,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,61,2026082901,3,0.5,0.2,2,170,inference,24,ZLZ,0.5833333333333334,0.4197602282019672,0.1635731051313662,-0.029966210940649773,0.00990391981150404,0.010567632850241546,1.0670151870541764,0.3011121463980079,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,62,2026082901,0,0.25,0.75,38,61,balance,34,LOO,0.5882352941176471,0.5266583304756336,0.06157696364201348,0.007295471393977904,0.007301888006541051,0.007339834329453707,1.0051967823771968,0.08537599440171698,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,62,2026082901,0,0.25,0.75,38,61,balance,34,ZLZ,0.5882352941176471,0.5266583304756336,0.06157696364201348,0.00907629735473936,0.007298167048588655,0.007339834329453707,1.0057092802326455,0.10624336458910892,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,62,2026082901,0,0.25,0.75,38,61,inference,24,LOO,0.5833333333333334,0.5266583304756336,0.056675002857699774,0.00890271617140359,0.010336231963406797,0.010567632850241544,1.0223873542751336,0.08756718811978272,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,62,2026082901,0,0.25,0.75,38,61,inference,24,ZLZ,0.625,0.5266583304756336,0.0983416695243664,0.008718460578832077,0.010336595659712027,0.010190217391304348,0.9858388319301099,0.08575333995537382,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,62,2026082901,1,0.5,0.8,21,80,balance,34,LOO,0.5882352941176471,0.573394828830571,0.014840465287076055,-0.01054984916256163,0.007215425027309054,0.007339834329453707,1.0172421308064026,0.12419819697146643,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,62,2026082901,1,0.5,0.8,21,80,balance,34,ZLZ,0.5588235294117647,0.573394828830571,-0.014571299418806305,-0.012086757045752572,0.007224758807275753,0.007470902799622522,1.0340695099881934,0.14219951526315944,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,62,2026082901,1,0.5,0.8,21,80,inference,24,LOO,0.625,0.573394828830571,0.051605171169428976,-0.008499360545773604,0.010212320056887932,0.010190217391304348,0.9978356861652924,0.08410543162237767,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,62,2026082901,1,0.5,0.8,21,80,inference,24,ZLZ,0.5833333333333334,0.573394828830571,0.009938504502762346,-0.018906855405195988,0.010282180230977636,0.010567632850241546,1.0277618766498482,0.1864561432341168,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,62,2026082901,2,0.75,0.25,61,38,balance,34,LOO,0.5588235294117647,0.5266583304756336,0.03216519893613112,0.001014773666508706,0.007270746043854141,0.007470902799622522,1.0275290533545138,0.01190089712059762,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,62,2026082901,2,0.75,0.25,61,38,balance,34,ZLZ,0.5588235294117647,0.5266583304756336,0.03216519893613112,0.001014773666508706,0.007270746043854141,0.007470902799622523,1.027529053354514,0.01190089712059762,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,62,2026082901,2,0.75,0.25,61,38,inference,24,LOO,0.5,0.5266583304756336,-0.026658330475633596,0.003074777871286405,0.010316225774183662,0.010869565217391304,1.053637779486406,0.030272851305651733,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,62,2026082901,2,0.75,0.25,61,38,inference,24,ZLZ,0.5416666666666666,0.5266583304756336,0.015008336191033034,0.0022580881297449285,0.010317379551268713,0.010794082125603866,1.0462038419703705,0.022230855922675555,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,62,2026082901,3,0.5,0.2,21,185,balance,34,LOO,0.5,0.42001801424597945,0.07998198575402055,-0.013745880127384202,0.007081869123571508,0.007575757575757576,1.0697398446043282,0.16334227648429728,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,62,2026082901,3,0.5,0.2,21,185,balance,34,ZLZ,0.4117647058823529,0.42001801424597945,-0.008253308363626533,-0.02355880606509858,0.006880189576151434,0.007339834329453707,1.0668069895770786,0.2840227150453761,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,62,2026082901,3,0.5,0.2,21,185,inference,24,LOO,0.5416666666666666,0.42001801424597945,0.12164865242068718,-0.014295364254085008,0.010030622198362196,0.010794082125603866,1.0761129182361517,0.14273526621038485,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,62,2026082901,3,0.5,0.2,21,185,inference,24,ZLZ,0.4166666666666667,0.42001801424597945,-0.003351347579312769,-0.035158924849269524,0.009585387779614212,0.010567632850241544,1.1024731699135144,0.3591126820212344,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,63,2026082901,0,0.25,0.75,199,84,balance,34,LOO,0.5882352941176471,0.5257302738776,0.06250502024004712,-0.0022982264044641987,0.007330478877918628,0.007339834329453706,1.0012762401598698,0.026842727132430896,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,63,2026082901,0,0.25,0.75,199,84,balance,34,ZLZ,0.5294117647058824,0.5257302738776,0.0036814908282823966,-0.0028790189135405875,0.007331976070359962,0.0075495438817238135,1.0296738299847137,0.033622809387048536,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,63,2026082901,0,0.25,0.75,199,84,inference,24,LOO,0.5833333333333334,0.5257302738776,0.05760305945573341,-0.0038790764156780844,0.010389394651038206,0.010567632850241546,1.017155782910367,0.038056882836525134,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,63,2026082901,0,0.25,0.75,199,84,inference,24,ZLZ,0.5416666666666666,0.5257302738776,0.015936392789066667,-0.005271081655344734,0.010391604419940937,0.010794082125603866,1.038731045697871,0.05170808344884703,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,63,2026082901,1,0.5,0.8,32,70,balance,34,LOO,0.5588235294117647,0.5703410292047019,-0.011517499792937147,0.015066712460880982,0.007086383665518638,0.007470902799622523,1.0542616872375823,0.17898068634880593,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,63,2026082901,1,0.5,0.8,32,70,balance,34,ZLZ,0.5882352941176471,0.5703410292047019,0.017894264912945212,0.016644647485626773,0.007077543996185647,0.007339834329453707,1.0370595129340656,0.1978487509576968,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,63,2026082901,1,0.5,0.8,32,70,inference,24,LOO,0.5416666666666666,0.5703410292047019,-0.028674362538035236,0.024085206701198736,0.009982583524310433,0.010794082125603866,1.0812914411702343,0.24106208108821106,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,63,2026082901,1,0.5,0.8,32,70,inference,24,ZLZ,0.5416666666666666,0.5703410292047019,-0.028674362538035236,0.018096287513955756,0.01001555200508405,0.010794082125603866,1.0777321230147496,0.18082232228152478,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,63,2026082901,2,0.75,0.25,84,199,balance,34,LOO,0.5294117647058824,0.5257302738776,0.0036814908282823966,0.02663886236863422,0.0072330922434459535,0.0075495438817238135,1.043750532639011,0.31322301972823585,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,63,2026082901,2,0.75,0.25,84,199,balance,34,ZLZ,0.5294117647058824,0.5257302738776,0.0036814908282823966,0.02663886236863422,0.0072330922434459535,0.0075495438817238135,1.043750532639011,0.31322301972823585,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,63,2026082901,2,0.75,0.25,84,199,inference,24,LOO,0.5833333333333334,0.5257302738776,0.05760305945573341,0.03678062977341867,0.010220443201254063,0.010567632850241546,1.0339701167699735,0.3638180959337186,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,63,2026082901,2,0.75,0.25,84,199,inference,24,ZLZ,0.7083333333333334,0.5257302738776,0.1826030594557334,0.030488440539779504,0.010256787617158064,0.008982487922705314,0.8757603508996288,0.3010436907122542,1.0,0.3715150465994872,1.0,1.0,1.0
main,kink,200,63,2026082901,3,0.5,0.2,32,16,balance,34,LOO,0.38235294117647056,0.4197966080984841,-0.03744366692201356,0.017618673949041874,0.007188013615681759,0.007156338471217364,0.9955933382770323,0.2078111152380161,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,63,2026082901,3,0.5,0.2,32,16,balance,34,ZLZ,0.35294117647058826,0.4197966080984841,-0.06685543162789587,0.01664464748562683,0.00718127323023124,0.006920415224913495,0.9636752429611504,0.1964146494825661,1.0,0.3260950174940419,1.0,0.9090554529102617,0.0
main,kink,200,63,2026082901,3,0.5,0.2,32,16,inference,24,LOO,0.2916666666666667,0.4197966080984841,-0.12812994143181744,0.015218255606276987,0.010170202750881712,0.008982487922705314,0.8832162094238064,0.15090376268184058,1.0,0.3715150465994871,1.0,1.0,1.0
main,kink,200,63,2026082901,3,0.5,0.2,32,16,inference,24,ZLZ,0.3333333333333333,0.4197966080984841,-0.08646327476515081,0.018096287513955756,0.010180713112291922,0.009661835748792272,0.9490332987702825,0.17934958992105376,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,64,2026082901,0,0.25,0.75,18,65,balance,34,LOO,0.6176470588235294,0.5258839212584773,0.09176313756505217,0.016345518058704878,0.007280717733395706,0.007156338471217364,0.9829166207600892,0.19156298364311125,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,64,2026082901,0,0.25,0.75,18,65,balance,34,ZLZ,0.6470588235294118,0.5258839212584773,0.12117490227093453,0.014465324453806216,0.007284660053273333,0.006920415224913495,0.9499983766303322,0.16948198205670414,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,64,2026082901,0,0.25,0.75,18,65,inference,24,LOO,0.625,0.5258839212584773,0.09911607874152273,0.01823425443332316,0.01030061197109421,0.010190217391304348,0.9892827163959138,0.17966211038333882,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,64,2026082901,0,0.25,0.75,18,65,inference,24,ZLZ,0.6666666666666666,0.5258839212584773,0.14078274540818936,0.01790447186661237,0.010301887762731119,0.009661835748792272,0.9378704147550173,0.17640183886065405,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,64,2026082901,1,0.5,0.8,44,34,balance,34,LOO,0.6470588235294118,0.5701080294315715,0.07695079409784034,-0.015044759804648256,0.007248470876160509,0.006920415224913495,0.9547413989996213,0.1767103793974015,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,64,2026082901,1,0.5,0.8,44,34,balance,34,ZLZ,0.7058823529411765,0.5701080294315715,0.13577432350960505,-0.018404544936883926,0.007263045558077085,0.006291286568103178,0.8662050262244008,0.21595621124808903,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,kink,200,64,2026082901,1,0.5,0.8,44,34,inference,24,LOO,0.7083333333333334,0.5701080294315715,0.1382253039017619,-0.019699140472754784,0.010291424248217109,0.008982487922705314,0.8728129077237725,0.19418225326415753,1.0,0.3715150465994872,1.0,1.0,1.0
main,kink,200,64,2026082901,1,0.5,0.8,44,34,inference,24,ZLZ,0.6666666666666666,0.5701080294315715,0.09655863723509517,-0.021449257113481557,0.010304145814258144,0.009661835748792272,0.9376648897400996,0.2113032891201399,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,64,2026082901,2,0.75,0.25,65,18,balance,34,LOO,0.7058823529411765,0.5258839212584773,0.17999843168269924,0.009924558345156043,0.007275752756060102,0.006291286568103178,0.8646921877414067,0.11635156333950938,0.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,kink,200,64,2026082901,2,0.75,0.25,65,18,balance,34,ZLZ,0.7352941176470589,0.5258839212584773,0.2094101963885816,0.01609822830000085,0.007257114224419104,0.00589808115759673,0.8127309251590072,0.18897140964822484,0.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,kink,200,64,2026082901,2,0.75,0.25,65,18,inference,24,LOO,0.7083333333333334,0.5258839212584773,0.1824494120748561,0.019646762890152214,0.010283885754720553,0.008982487922705314,0.8734527139784818,0.19373691600677814,1.0,0.3715150465994872,1.0,1.0,1.0
main,kink,200,64,2026082901,2,0.75,0.25,65,18,inference,24,ZLZ,0.75,0.5258839212584773,0.22411607874152273,0.01787516495722219,0.010282882869534668,0.008152173913043478,0.7927907004752636,0.1762757673361643,0.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,kink,200,64,2026082901,3,0.5,0.2,44,50,balance,34,LOO,0.5882352941176471,0.4199397158269962,0.1682955782906509,-0.017199629420410645,0.007060567945232351,0.007339834329453707,1.039552963215931,0.20469124684693862,0.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,64,2026082901,3,0.5,0.2,44,50,balance,34,ZLZ,0.5882352941176471,0.4199397158269962,0.1682955782906509,-0.018404544936883926,0.007056514020937467,0.007339834329453707,1.0401501800571213,0.21909374522924774,0.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,64,2026082901,3,0.5,0.2,44,50,inference,24,LOO,0.625,0.4199397158269962,0.20506028417300382,-0.01760464457949812,0.010000786301770724,0.010190217391304348,1.0189416195704615,0.17603952492151773,0.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,64,2026082901,3,0.5,0.2,44,50,inference,24,ZLZ,0.5833333333333334,0.4199397158269962,0.16339361750633719,-0.021449257113481668,0.009973457862229435,0.010567632850241546,1.0595756252465172,0.21477779361032714,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,65,2026082901,0,0.25,0.75,182,154,balance,34,LOO,0.6176470588235294,0.5224059028870562,0.0952411559364732,0.005441647752739698,0.007311745064191464,0.007156338471217364,0.9787456220628932,0.06363849573861469,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,65,2026082901,0,0.25,0.75,182,154,balance,34,ZLZ,0.6176470588235294,0.5224059028870562,0.0952411559364732,0.00457477844566645,0.0073147997561771585,0.007156338471217364,0.9783368936619244,0.05348953782075651,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,65,2026082901,0,0.25,0.75,182,154,inference,24,LOO,0.6666666666666666,0.5224059028870562,0.1442607637796104,0.00719324806201127,0.010347312552602163,0.009661835748792272,0.9337531556792971,0.0707149524282157,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,65,2026082901,0,0.25,0.75,182,154,inference,24,ZLZ,0.7083333333333334,0.5224059028870562,0.18592743044627713,0.00672149231843544,0.010352533888177215,0.008982487922705314,0.8676608084290824,0.0660605790629817,0.0,0.3715150465994872,1.0,1.0,1.0
main,kink,200,65,2026082901,1,0.5,0.8,31,147,balance,34,LOO,0.6764705882352942,0.5676307164606932,0.10883987177460097,-0.017088435390538836,0.007261987970381548,0.0066320645905421,0.9132574465272281,0.20052777644206496,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,kink,200,65,2026082901,1,0.5,0.8,31,147,balance,34,ZLZ,0.7058823529411765,0.5676307164606932,0.13825163648048333,-0.020704355991380763,0.007272740719816051,0.006291286568103178,0.8650503036580552,0.242779869650602,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,kink,200,65,2026082901,1,0.5,0.8,31,147,inference,24,LOO,0.6666666666666666,0.5676307164606932,0.09903595020597344,-0.015813025889160004,0.010275928170838045,0.00966183574879227,0.9402397124778955,0.15599276354208563,1.0,0.38530789849830943,1.0,1.0,1.0
main,kink,200,65,2026082901,1,0.5,0.8,31,147,inference,24,ZLZ,0.7083333333333334,0.5676307164606932,0.14070261687264018,-0.021724693425347996,0.010299881752948575,0.008982487922705314,0.87209621801084,0.21406099365672554,1.0,0.3715150465994872,1.0,1.0,1.0
main,kink,200,65,2026082901,2,0.75,0.25,154,182,balance,34,LOO,0.35294117647058826,0.5224059028870562,-0.16946472641646798,-0.08211775961687412,0.007200120677296402,0.006920415224913495,0.9611526716121743,0.9677589678735268,0.0,0.3260950174940419,1.0,0.9090554529102617,0.0
main,kink,200,65,2026082901,2,0.75,0.25,154,182,balance,34,ZLZ,0.38235294117647056,0.5224059028870562,-0.14005296171058568,-0.0804653679913026,0.007209011021314891,0.007156338471217364,0.9926935123359097,0.9477006031729883,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,65,2026082901,2,0.75,0.25,154,182,inference,24,LOO,0.375,0.5224059028870562,-0.14740590288705624,-0.07548597392133116,0.010225978255392272,0.010190217391304348,0.9965029395530871,0.7464725296833027,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,65,2026082901,2,0.75,0.25,154,182,inference,24,ZLZ,0.4166666666666667,0.5224059028870562,-0.10573923622038955,-0.07634029865679498,0.010225023056279299,0.010567632850241544,1.0335069947594735,0.7549561141331855,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,65,2026082901,3,0.5,0.2,31,121,balance,34,LOO,0.4411764705882353,0.41959638602171345,0.02158008456652183,-0.017795601734791,0.007053091033688961,0.007470902799622523,1.0592381076520765,0.2118960851446668,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,65,2026082901,3,0.5,0.2,31,121,balance,34,ZLZ,0.3235294117647059,0.41959638602171345,-0.09606697425700755,-0.03212364795751621,0.006831375353217229,0.0066320645905421,0.9708242114699108,0.3886608387632301,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,kink,200,65,2026082901,3,0.5,0.2,31,121,inference,24,LOO,0.375,0.41959638602171345,-0.04459638602171345,-0.020047044973523387,0.009970395688158088,0.010190217391304348,1.0220474402442568,0.20076784970794667,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,65,2026082901,3,0.5,0.2,31,121,inference,24,ZLZ,0.2916666666666667,0.41959638602171345,-0.12792971935504677,-0.0379020237107065,0.009540747830294814,0.008982487922705314,0.9414867767684989,0.3880352595258156,1.0,0.3715150465994871,1.0,1.0,1.0
main,kink,200,66,2026082901,0,0.25,0.75,150,123,balance,34,LOO,0.5588235294117647,0.5242955559416475,0.03452797347011727,0.018722668293540967,0.007266856027528928,0.007470902799622523,1.0280790993134592,0.21963141778073364,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,66,2026082901,0,0.25,0.75,150,123,balance,34,ZLZ,0.5588235294117647,0.5242955559416475,0.03452797347011727,0.015881678368995567,0.0072743851005694915,0.007470902799622522,1.0270150255088426,0.18620796431888043,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,66,2026082901,0,0.25,0.75,150,123,inference,24,LOO,0.5833333333333334,0.5242955559416475,0.05903777739168592,0.02114663753076851,0.010279925008692816,0.010567632850241546,1.0279873482837123,0.2085673619140308,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,66,2026082901,0,0.25,0.75,150,123,inference,24,ZLZ,0.5416666666666666,0.5242955559416475,0.01737111072501918,0.02117605355792085,0.01027802958792585,0.010794082125603866,1.050209287029515,0.20887674683162855,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,66,2026082901,1,0.5,0.8,75,36,balance,34,LOO,0.5,0.5711755862107626,-0.07117558621076259,-0.009385763380935108,0.0072195940285181325,0.007575757575757576,1.0493329051235514,0.11046207898630447,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,66,2026082901,1,0.5,0.8,75,36,balance,34,ZLZ,0.5882352941176471,0.5711755862107626,0.01705970790688449,-0.007338141230895379,0.00721213517463432,0.007339834329453707,1.0177061510533685,0.08640803659747164,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,66,2026082901,1,0.5,0.8,75,36,inference,24,LOO,0.5,0.5711755862107626,-0.07117558621076259,-0.00704822706227215,0.010211512365935985,0.010869565217391304,1.064442251830442,0.06974849689536966,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,66,2026082901,1,0.5,0.8,75,36,inference,24,ZLZ,0.5833333333333334,0.5711755862107626,0.012157747122570783,-0.006698466903356626,0.010210666116573428,0.010567632850241546,1.03496018081413,0.06629005483779665,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,66,2026082901,2,0.75,0.25,123,150,balance,34,LOO,0.5882352941176471,0.5242955559416475,0.06393973817599963,0.003984650471781426,0.0072965967330352564,0.007339834329453707,1.0059257209902657,0.04664768110362382,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,66,2026082901,2,0.75,0.25,123,150,balance,34,ZLZ,0.5588235294117647,0.5242955559416475,0.03452797347011727,0.00025253636987920824,0.007293392839054531,0.007470902799622522,1.0243384614657616,0.0029570531472917785,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,66,2026082901,2,0.75,0.25,123,150,inference,24,LOO,0.5833333333333334,0.5242955559416475,0.05903777739168592,0.001291585043694532,0.010359671670084272,0.010567632850241546,1.0200741091783638,0.012689660747545552,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,66,2026082901,2,0.75,0.25,123,150,inference,24,ZLZ,0.5833333333333334,0.5242955559416475,0.05903777739168592,-0.00011594210876453293,0.010358666231840504,0.010567632850241546,1.020173120141541,0.0011391719301962855,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,66,2026082901,3,0.5,0.2,75,143,balance,34,LOO,0.4411764705882353,0.4215347539446051,0.01964171664363018,-0.006325802398192526,0.007122410939446511,0.007470902799622522,1.0489289179097958,0.07495525877281721,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,66,2026082901,3,0.5,0.2,75,143,balance,34,ZLZ,0.47058823529411764,0.4215347539446051,0.04905348134951254,-0.018832566738028078,0.006909509127803451,0.0075495438817238135,1.0926310020121257,0.2265613989693143,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,66,2026082901,3,0.5,0.2,75,143,inference,24,LOO,0.4166666666666667,0.4215347539446051,-0.0048680872779384154,-0.004268854905773112,0.01009732540992016,0.010567632850241544,1.0465774273115265,0.042482319171544033,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,66,2026082901,3,0.5,0.2,75,143,inference,24,ZLZ,0.375,0.4215347539446051,-0.0465347539446051,-0.022982236371794695,0.009668355241375612,0.010190217391304348,1.0539763110581035,0.23373082255424377,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,67,2026082901,0,0.25,0.75,82,154,balance,34,LOO,0.6470588235294118,0.5264489955382283,0.12060982799118347,0.01940627751418078,0.007265184728560892,0.006920415224913496,0.9525449776532126,0.2276768671757184,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,67,2026082901,0,0.25,0.75,82,154,balance,34,ZLZ,0.6176470588235294,0.5264489955382283,0.09119806328530111,0.019544987521957657,0.007265063273212063,0.007156338471217364,0.9850345691557028,0.22930614699474372,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,67,2026082901,0,0.25,0.75,82,154,inference,24,LOO,0.5416666666666666,0.5264489955382283,0.015217671128438304,0.018932337745784955,0.010300264593484368,0.010794082125603866,1.047942218147665,0.18654347083706443,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,67,2026082901,0,0.25,0.75,82,154,inference,24,ZLZ,0.5416666666666666,0.5264489955382283,0.015217671128438304,0.018932337745784955,0.010300264593484368,0.010794082125603866,1.047942218147665,0.18654347083706443,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,67,2026082901,1,0.5,0.8,150,120,balance,34,LOO,0.5294117647058824,0.5694096522541718,-0.03999788754828948,0.021738267703010572,0.007055149005565083,0.0075495438817238135,1.0700757525842124,0.2588045083576468,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,67,2026082901,1,0.5,0.8,150,120,balance,34,ZLZ,0.5,0.5694096522541718,-0.06940965225417184,0.01785016311532872,0.007081303719701678,0.007575757575757576,1.06982525755536,0.2121219340219167,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,67,2026082901,1,0.5,0.8,150,120,inference,24,LOO,0.5,0.5694096522541718,-0.06940965225417184,0.018162077504960128,0.01002999237521803,0.010869565217391304,1.0837062293534419,0.18134902425928914,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,67,2026082901,1,0.5,0.8,150,120,inference,24,ZLZ,0.5833333333333334,0.5694096522541718,0.013923681079161532,0.022915284866638963,0.010005169631243501,0.010567632850241546,1.0562172596496135,0.22909363983568734,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,67,2026082901,2,0.75,0.25,154,82,balance,34,LOO,0.5588235294117647,0.5264489955382283,0.03237453387353639,0.009939653424936301,0.007261052659899111,0.007470902799622522,1.0289007874687865,0.11664642916210302,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,67,2026082901,2,0.75,0.25,154,82,balance,34,ZLZ,0.6176470588235294,0.5264489955382283,0.09119806328530111,0.013135847826328373,0.007257822091564216,0.007156338471217364,0.9860173452770622,0.15418955304290166,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,67,2026082901,2,0.75,0.25,154,82,inference,24,LOO,0.5833333333333334,0.5264489955382283,0.056884337795105044,0.013574219146152644,0.010284860388261189,0.010567632850241546,1.0274940496327112,0.13384916181718176,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,67,2026082901,2,0.75,0.25,154,82,inference,24,ZLZ,0.6666666666666666,0.5264489955382283,0.1402176711284383,0.008887107632000069,0.010298860133596089,0.009661835748792272,0.9381461271887974,0.08757211927028992,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,67,2026082901,3,0.5,0.2,150,118,balance,34,LOO,0.6470588235294118,0.41918910177992325,0.22786972174948855,0.020224627473236667,0.007189194097014777,0.006920415224913495,0.962613490681398,0.23852858198131513,0.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,67,2026082901,3,0.5,0.2,150,118,balance,34,ZLZ,0.5588235294117647,0.41918910177992325,0.13963442763184147,0.01785016311532872,0.007188663167154298,0.007470902799622523,1.0392617689694805,0.21053200267934133,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,67,2026082901,3,0.5,0.2,150,118,inference,24,LOO,0.5833333333333334,0.41918910177992325,0.16414423155341012,0.028816567447487784,0.010230925156175762,0.010567632850241546,1.0329107767798043,0.2848949779945816,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,67,2026082901,3,0.5,0.2,150,118,inference,24,ZLZ,0.6666666666666666,0.41918910177992325,0.24747756488674338,0.022915284866638963,0.010220669296609789,0.009661835748792272,0.9453231944406143,0.22666558854125168,0.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,68,2026082901,0,0.25,0.75,39,37,balance,34,LOO,0.5294117647058824,0.5251989833374384,0.004212781368443941,0.005958345122183517,0.0072966698817192865,0.0075495438817238135,1.034656083405673,0.06975306666138109,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,68,2026082901,0,0.25,0.75,39,37,balance,34,ZLZ,0.5294117647058824,0.5251989833374384,0.004212781368443941,0.004913401631117864,0.007295811116753105,0.0075495438817238135,1.0347778692334937,0.05752352278548098,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,68,2026082901,0,0.25,0.75,39,37,inference,24,LOO,0.4583333333333333,0.5251989833374384,-0.0668656500041051,0.0049410426092906246,0.010338573049387376,0.010794082125603866,1.044059182446216,0.04859463212172461,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,68,2026082901,0,0.25,0.75,39,37,inference,24,ZLZ,0.5416666666666666,0.5251989833374384,0.01646768332922821,0.003613395651996254,0.01033982014677473,0.010794082125603866,1.043933257288893,0.03553522137554074,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,68,2026082901,1,0.5,0.8,131,147,balance,34,LOO,0.5294117647058824,0.5702545480028087,-0.040842783296926366,-0.02944202169491128,0.007297880568909077,0.0075495438817238135,1.034484438384329,0.3446428337249179,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,68,2026082901,1,0.5,0.8,131,147,balance,34,ZLZ,0.47058823529411764,0.5702545480028087,-0.09966631270869108,-0.029704497928275675,0.007300029234988457,0.0075495438817238135,1.0341799517102552,0.3476641552802667,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,68,2026082901,1,0.5,0.8,131,147,inference,24,LOO,0.5416666666666666,0.5702545480028087,-0.028587881336142096,-0.028428810924963188,0.010336628272533704,0.010794082125603866,1.0442556161457115,0.2796206531998322,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,68,2026082901,1,0.5,0.8,131,147,inference,24,ZLZ,0.5,0.5702545480028087,-0.07025454800280873,-0.028857078606562392,0.010338016514625582,0.010869565217391304,1.0514168943349742,0.2838139588995311,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,68,2026082901,2,0.75,0.25,37,39,balance,34,LOO,0.4411764705882353,0.5251989833374384,-0.08402251274920314,-0.06444380030631991,0.007243726359248276,0.007470902799622522,1.0313618197468493,0.7571817280883401,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,68,2026082901,2,0.75,0.25,37,39,balance,34,ZLZ,0.47058823529411764,0.5251989833374384,-0.05461074804332078,-0.05873940246894621,0.007255269245498504,0.0075495438817238135,1.0405601262017796,0.6896087405325136,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,68,2026082901,2,0.75,0.25,37,39,inference,24,LOO,0.5416666666666666,0.5251989833374384,0.01646768332922821,-0.05870616792874234,0.010289659667805921,0.010794082125603866,1.049022268382323,0.578739636554203,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,68,2026082901,2,0.75,0.25,37,39,inference,24,ZLZ,0.5416666666666666,0.5251989833374384,0.01646768332922821,-0.05681466827546372,0.01029483752398765,0.010794082125603866,1.0484946557391452,0.559951905498834,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,68,2026082901,3,0.5,0.2,131,197,balance,34,LOO,0.29411764705882354,0.4201646010920783,-0.12604695403325478,-0.02970449792827562,0.006995479751522646,0.006291286568103177,0.8993359700217567,0.35515134546785687,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,kink,200,68,2026082901,3,0.5,0.2,131,197,balance,34,ZLZ,0.29411764705882354,0.4201646010920783,-0.12604695403325478,-0.029704497928275675,0.006995479751522646,0.006291286568103177,0.8993359700217567,0.35515134546785754,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,kink,200,68,2026082901,3,0.5,0.2,131,197,inference,24,LOO,0.4166666666666667,0.4201646010920783,-0.0034979344254116307,-0.02970652347799896,0.009909914429839756,0.010567632850241544,1.0663697376055368,0.29841240826333104,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,68,2026082901,3,0.5,0.2,131,197,inference,24,ZLZ,0.4166666666666667,0.4201646010920783,-0.0034979344254116307,-0.028857078606562336,0.00991717050646627,0.010567632850241544,1.065589508958342,0.2897733705564619,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,69,2026082901,0,0.25,0.75,32,149,balance,34,LOO,0.47058823529411764,0.5253654300999071,-0.054777194805789464,0.006837121267358026,0.007303669291478425,0.0075495438817238135,1.0336645294896174,0.08000234789419344,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,69,2026082901,0,0.25,0.75,32,149,balance,34,ZLZ,0.47058823529411764,0.5253654300999071,-0.054777194805789464,0.007166981316096499,0.007303336649303607,0.0075495438817238135,1.0337116093975598,0.0838640076254989,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,69,2026082901,0,0.25,0.75,32,149,inference,24,LOO,0.4583333333333333,0.5253654300999071,-0.06703209676657379,0.009843145835966571,0.010332974094195299,0.010794082125603866,1.0446249092666942,0.09683252337897906,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,69,2026082901,0,0.25,0.75,32,149,inference,24,ZLZ,0.375,0.5253654300999071,-0.1503654300999071,0.008670651825696596,0.010336186789997502,0.010190217391304348,0.9858778288687264,0.08528478770659102,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,69,2026082901,1,0.5,0.8,16,48,balance,34,LOO,0.6764705882352942,0.5700133840974466,0.10645720413784754,0.017490333407483072,0.007068308585333471,0.0066320645905421,0.9382816992884883,0.20803688268602102,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,kink,200,69,2026082901,1,0.5,0.8,16,48,balance,34,ZLZ,0.6176470588235294,0.5700133840974466,0.04763367472608282,0.01596911431871295,0.00707224117674825,0.007156338471217364,1.0118911802309012,0.18989008926278106,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,69,2026082901,1,0.5,0.8,16,48,inference,24,LOO,0.7083333333333334,0.5700133840974466,0.13831994923588675,0.006508982812349906,0.010107596552164975,0.008982487922705314,0.8886868284014887,0.06474245676615085,1.0,0.3715150465994872,1.0,1.0,1.0
main,kink,200,69,2026082901,1,0.5,0.8,16,48,inference,24,ZLZ,0.7083333333333334,0.5700133840974466,0.13831994923588675,0.016209994939391348,0.01000923083544171,0.008982487922705314,0.8974203982686862,0.16202518525219717,1.0,0.3715150465994872,1.0,1.0,1.0
main,kink,200,69,2026082901,2,0.75,0.25,149,32,balance,34,LOO,0.6764705882352942,0.5253654300999071,0.15110515813538705,0.03312993558145272,0.0072252177785493135,0.0066320645905421005,0.917905147472758,0.3897580739473116,1.0,0.3192290902831454,1.0,0.8744583914921856,0.0
main,kink,200,69,2026082901,2,0.75,0.25,149,32,balance,34,ZLZ,0.6470588235294118,0.5253654300999071,0.12169339342950469,0.03509990137232388,0.007215038768777493,0.006920415224913496,0.9591653554047475,0.41322497457242996,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,69,2026082901,2,0.75,0.25,149,32,inference,24,LOO,0.5833333333333334,0.5253654300999071,0.057967903233426266,0.03621214671436135,0.010224305852431809,0.010567632850241546,1.0335794921205412,0.35812723936300817,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,69,2026082901,2,0.75,0.25,149,32,inference,24,ZLZ,0.5833333333333334,0.5253654300999071,0.057967903233426266,0.03197968922130634,0.010247321581949366,0.010567632850241546,1.0312580478450495,0.31591413366769244,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,69,2026082901,3,0.5,0.2,16,77,balance,34,LOO,0.38235294117647056,0.4203948146189011,-0.03804187344243054,0.017587086710382893,0.007174943244919005,0.007156338471217364,0.9974069796698648,0.20762740201058574,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,69,2026082901,3,0.5,0.2,16,77,balance,34,ZLZ,0.4117647058823529,0.4203948146189011,-0.008630108736548181,0.015969114318713118,0.007170577661854952,0.007339834329453707,1.0236043280723592,0.1885835287683338,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,69,2026082901,3,0.5,0.2,16,77,inference,24,LOO,0.25,0.4203948146189011,-0.1703948146189011,0.015722635304574295,0.010145370475118005,0.008152173913043478,0.8035363452756177,0.1560958602602406,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,kink,200,69,2026082901,3,0.5,0.2,16,77,inference,24,ZLZ,0.375,0.4203948146189011,-0.0453948146189011,0.01620999493939146,0.010151544207166288,0.010190217391304348,1.0038095863396586,0.16088547022329833,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,70,2026082901,0,0.25,0.75,67,88,balance,34,LOO,0.5,0.5230652068031574,-0.02306520680315738,-0.0030055282125756033,0.007336468911000414,0.007575757575757576,1.0326163264180632,0.03508950713959388,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,70,2026082901,0,0.25,0.75,67,88,balance,34,ZLZ,0.5,0.5230652068031574,-0.02306520680315738,-0.002704336410539021,0.0073360789166575565,0.007575757575757576,1.0326712214826093,0.031573935552222286,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,70,2026082901,0,0.25,0.75,67,88,inference,24,LOO,0.4166666666666667,0.5230652068031574,-0.1063985401364907,-0.0030871735937254563,0.0103932218982875,0.010567632850241544,1.0167812208438254,0.030282097328851818,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,70,2026082901,0,0.25,0.75,67,88,inference,24,ZLZ,0.4166666666666667,0.5230652068031574,-0.1063985401364907,-0.004552645043189085,0.010395928229007265,0.010567632850241544,1.0165165262256408,0.0446510992017606,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,70,2026082901,1,0.5,0.8,101,90,balance,34,LOO,0.6470588235294118,0.5687723282337944,0.07828649529561738,-0.004506600582491971,0.007190508804360979,0.006920415224913496,0.9624374871380905,0.05314583774733889,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,70,2026082901,1,0.5,0.8,101,90,balance,34,ZLZ,0.6176470588235294,0.5687723282337944,0.048874730589735016,-0.009644244613196462,0.007219210038455774,0.007156338471217364,0.9912910738289228,0.11350719157352056,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,70,2026082901,1,0.5,0.8,101,90,inference,24,LOO,0.5416666666666666,0.5687723282337944,-0.027105661567127792,-0.004950949302740093,0.010197254684594951,0.010794082125603866,1.0585282470104964,0.04902830126768503,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,70,2026082901,1,0.5,0.8,101,90,inference,24,ZLZ,0.5833333333333334,0.5687723282337944,0.014561005099538948,0.000615878339234377,0.010171714470322259,0.010567632850241546,1.038923465761298,0.006106577169318359,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,70,2026082901,2,0.75,0.25,88,67,balance,34,LOO,0.4117647058823529,0.5230652068031574,-0.11130050092080446,0.025275114400526877,0.0072184251316869145,0.007339834329453707,1.0168193470946785,0.29748967811336535,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,70,2026082901,2,0.75,0.25,88,67,balance,34,ZLZ,0.4411764705882353,0.5230652068031574,-0.0818887362149221,0.026506754035333868,0.007216466568532609,0.007470902799622523,1.0352577301749561,0.3120284876405578,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,70,2026082901,2,0.75,0.25,88,67,inference,24,LOO,0.375,0.5230652068031574,-0.14806520680315738,0.02603569870217559,0.010228781171271762,0.010190217391304348,0.9962298753564381,0.25742889541048963,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,70,2026082901,2,0.75,0.25,88,67,inference,24,ZLZ,0.375,0.5230652068031574,-0.14806520680315738,0.029616444434722777,0.010226652837682544,0.010190217391304348,0.9964372070748367,0.29286411613702323,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,70,2026082901,3,0.5,0.2,101,150,balance,34,LOO,0.47058823529411764,0.4201118725439221,0.050476362750195514,-0.007173767348045645,0.007091081808965109,0.0075495438817238135,1.0646533328918981,0.08519047506392546,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,70,2026082901,3,0.5,0.2,101,150,balance,34,ZLZ,0.5,0.4201118725439221,0.07988812745607787,-0.009644244613196407,0.007086271350934992,0.007575757575757576,1.0690752866467637,0.11456694377610457,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,70,2026082901,3,0.5,0.2,101,150,inference,24,LOO,0.5,0.4201118725439221,0.07988812745607787,-0.007311711915746366,0.01006203143792003,0.010869565217391304,1.080255541284435,0.07289139078355396,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,70,2026082901,3,0.5,0.2,101,150,inference,24,ZLZ,0.5833333333333334,0.4201118725439221,0.16322146078941124,0.0006158783392344325,0.010110490875796359,0.010567632850241546,1.0452146171794237,0.006125038307036311,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,71,2026082901,0,0.25,0.75,188,98,balance,34,LOO,0.6176470588235294,0.525285630523594,0.09236142829993543,0.00821510745120091,0.007307141147195948,0.007156338471217364,0.979362287803014,0.09610356538871842,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,71,2026082901,0,0.25,0.75,188,98,balance,34,ZLZ,0.6470588235294118,0.525285630523594,0.12177319300581779,0.009684032145703014,0.007303839563155695,0.006920415224913496,0.9475037293841464,0.11331322755843981,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,71,2026082901,0,0.25,0.75,188,98,inference,24,LOO,0.5833333333333334,0.525285630523594,0.058047702809739365,0.008080679363101306,0.010348179997681478,0.010567632850241544,1.0212069033017628,0.07943572934392695,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,71,2026082901,0,0.25,0.75,188,98,inference,24,ZLZ,0.625,0.525285630523594,0.099714369476406,0.010317973007775483,0.010339471634220455,0.010190217391304348,0.9855646160465181,0.10147176495425635,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,71,2026082901,1,0.5,0.8,49,107,balance,34,LOO,0.5882352941176471,0.5710159301351718,0.017219363982475255,-0.0038368754291703278,0.00718893492465575,0.007339834329453707,1.0209905092172167,0.045252796556975304,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,71,2026082901,1,0.5,0.8,49,107,balance,34,ZLZ,0.5588235294117647,0.5710159301351718,-0.012192400723407104,-0.0011224943682784927,0.0071738552271154955,0.007470902799622523,1.0414069650282678,0.013252806795810446,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,71,2026082901,1,0.5,0.8,49,107,inference,24,LOO,0.5416666666666666,0.5710159301351718,-0.029349263468505193,-0.001969937237857655,0.01017133767055452,0.010794082125603866,1.0612254233631586,0.019532748292266363,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,71,2026082901,1,0.5,0.8,49,107,inference,24,ZLZ,0.5416666666666666,0.5710159301351718,-0.029349263468505193,-0.00027251484927803826,0.010160260014862262,0.010794082125603866,1.062382469524841,0.002703570884354352,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,71,2026082901,2,0.75,0.25,98,188,balance,34,LOO,0.5,0.525285630523594,-0.025285630523594005,0.02462237188287375,0.007223310217583954,0.007575757575757576,1.048793052984994,0.2897088438495278,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,71,2026082901,2,0.75,0.25,98,188,balance,34,ZLZ,0.5,0.525285630523594,-0.025285630523594005,0.027560322267281445,0.00721316029189839,0.007575757575757576,1.0502688515415974,0.3245050800108644,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,71,2026082901,2,0.75,0.25,98,188,inference,24,LOO,0.5,0.525285630523594,-0.025285630523594005,0.021982438399537396,0.010259793268570941,0.010869565217391304,1.0594331613569925,0.2170233983812534,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,71,2026082901,2,0.75,0.25,98,188,inference,24,ZLZ,0.4166666666666667,0.525285630523594,-0.10861896385692732,0.03389679864440476,0.01020401792218742,0.010567632850241544,1.0356344854376909,0.3355622341117484,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,71,2026082901,3,0.5,0.2,49,38,balance,34,LOO,0.4411764705882353,0.4202691958556688,0.020907274732566483,-0.0032309274488590556,0.007117424125683614,0.007470902799622523,1.0496638485633254,0.03829709066098466,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,71,2026082901,3,0.5,0.2,49,38,balance,34,ZLZ,0.47058823529411764,0.4202691958556688,0.05031903943844884,-0.0011224943682786037,0.007125262182495838,0.0075495438817238135,1.0595461175127394,0.013297920923655044,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,71,2026082901,3,0.5,0.2,49,38,inference,24,LOO,0.4166666666666667,0.4202691958556688,-0.0036025291890021127,-0.005034854464128491,0.010069930323862414,0.010567632850241544,1.0494246246371477,0.05017341810540496,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,71,2026082901,3,0.5,0.2,49,38,inference,24,ZLZ,0.4583333333333333,0.4202691958556688,0.03806413747766452,-0.0002725148492781493,0.010102097504708894,0.010794082125603866,1.0684991033369473,0.002711342576459844,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,72,2026082901,0,0.25,0.75,66,18,balance,34,LOO,0.47058823529411764,0.5279651777313377,-0.057376942437220024,-0.0021241325972354286,0.007323627025877311,0.0075495438817238135,1.03084767357052,0.024820956554563255,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,72,2026082901,0,0.25,0.75,66,18,balance,34,ZLZ,0.4411764705882353,0.5279651777313377,-0.08678870714310238,-0.00148764421002201,0.007322721028726873,0.007470902799622523,1.02023588913388,0.017384525111141462,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,72,2026082901,0,0.25,0.75,66,18,inference,24,LOO,0.5,0.5279651777313377,-0.027965177731337665,-0.0011881389365262507,0.01037216722143628,0.010869565217391304,1.0479550691129473,0.01166628208998898,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,72,2026082901,0,0.25,0.75,66,18,inference,24,ZLZ,0.5,0.5279651777313377,-0.027965177731337665,-0.0020279065344057656,0.01037422491082308,0.010869565217391304,1.0477472110761212,0.01990994705028103,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,72,2026082901,1,0.5,0.8,155,184,balance,34,LOO,0.4411764705882353,0.5714625245860452,-0.1302860539978099,-0.018633093249638133,0.007258135224887562,0.007470902799622522,1.0293143580468709,0.21871190825482856,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,72,2026082901,1,0.5,0.8,155,184,balance,34,ZLZ,0.5294117647058824,0.5714625245860452,-0.042050759880162825,-0.017954658102916077,0.007256650406039121,0.0075495438817238135,1.0403620760676222,0.21077011816952512,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,72,2026082901,1,0.5,0.8,155,184,inference,24,LOO,0.5,0.5714625245860452,-0.07146252458604518,-0.016353780271632035,0.010268892909723604,0.010869565217391304,1.058494358929279,0.16138246544254747,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,72,2026082901,1,0.5,0.8,155,184,inference,24,ZLZ,0.5416666666666666,0.5714625245860452,-0.029795857919378554,-0.01570563934648972,0.010266945620402014,0.010794082125603866,1.0513430697591648,0.1550011746866669,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,72,2026082901,2,0.75,0.25,18,66,balance,34,LOO,0.5588235294117647,0.5279651777313377,0.030858351680427054,0.04513824606800709,0.007163092709903969,0.007470902799622523,1.0429716746919895,0.5333280106743609,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,72,2026082901,2,0.75,0.25,18,66,balance,34,ZLZ,0.5588235294117647,0.5279651777313377,0.030858351680427054,0.04196085417061546,0.007172258529206689,0.007470902799622522,1.0416388044574385,0.49546884630283755,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,72,2026082901,2,0.75,0.25,18,66,inference,24,LOO,0.5416666666666666,0.5279651777313377,0.013701488935328965,0.0476618578506135,0.010138269717839389,0.010794082125603866,1.0646868179695894,0.47335726455718113,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,72,2026082901,2,0.75,0.25,18,66,inference,24,ZLZ,0.5416666666666666,0.5279651777313377,0.013701488935328965,0.040152247705395716,0.010170560767854421,0.010794082125603866,1.0613064876147418,0.3981414670741444,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,72,2026082901,3,0.5,0.2,155,45,balance,34,LOO,0.4117647058823529,0.4203034973537363,-0.008538791471383367,-0.020339535346476867,0.007045054478976917,0.007339834329453707,1.0418420966589315,0.24232535039963604,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,72,2026082901,3,0.5,0.2,155,45,balance,34,ZLZ,0.35294117647058826,0.4203034973537363,-0.06736232088314803,-0.017954658102916243,0.007060395776036596,0.006920415224913494,0.980173837903223,0.21367938072797882,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,kink,200,72,2026082901,3,0.5,0.2,155,45,inference,24,LOO,0.4166666666666667,0.4203034973537363,-0.0036368306870696032,-0.01612177875187104,0.010015595928511,0.010567632850241544,1.05511773095389,0.16109221732397738,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,72,2026082901,3,0.5,0.2,155,45,inference,24,ZLZ,0.4583333333333333,0.4203034973537363,0.038029835979597026,-0.01570563934648983,0.010017248185185824,0.010794082125603866,1.077549634995255,0.1569211215414518,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,73,2026082901,0,0.25,0.75,12,9,balance,34,LOO,0.5588235294117647,0.5247630662992064,0.03406046311255828,0.006315394424294962,0.007312607355328653,0.007470902799622523,1.0216469224453193,0.07385235555169795,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,73,2026082901,0,0.25,0.75,12,9,balance,34,ZLZ,0.5294117647058824,0.5247630662992064,0.004648698406675922,0.00530000955851373,0.007313714209898244,0.0075495438817238135,1.0322448574086203,0.06197373345053244,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,73,2026082901,0,0.25,0.75,12,9,inference,24,LOO,0.625,0.5247630662992064,0.10023693370079356,0.005850113094825415,0.010357282275891992,0.010190217391304348,0.9838698144805311,0.05748325546441358,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,73,2026082901,0,0.25,0.75,12,9,inference,24,ZLZ,0.625,0.5247630662992064,0.10023693370079356,0.005423406505885242,0.010357405600482483,0.010190217391304348,0.9838580996412511,0.05329011603506527,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,73,2026082901,1,0.5,0.8,199,71,balance,34,LOO,0.5,0.5723268755088762,-0.07232687550887618,0.045926684362021186,0.006870949643032983,0.007575757575757576,1.1025779505514577,0.5540598884110345,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,73,2026082901,1,0.5,0.8,199,71,balance,34,ZLZ,0.5294117647058824,0.5723268755088762,-0.04291511080299382,0.045487446017724475,0.006867483962780388,0.0075495438817238135,1.0993172932969304,0.548899362314619,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,73,2026082901,1,0.5,0.8,199,71,inference,24,LOO,0.4583333333333333,0.5723268755088762,-0.11399354217554286,0.04908906391540957,0.009710958931561903,0.010794082125603866,1.1115361728615358,0.4981426099376277,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,73,2026082901,1,0.5,0.8,199,71,inference,24,ZLZ,0.5833333333333334,0.5723268755088762,0.011006457824457194,0.0505067674812093,0.009673184728218518,0.010567632850241544,1.0924667673732882,0.5135288332148382,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,73,2026082901,2,0.75,0.25,9,12,balance,34,LOO,0.4411764705882353,0.5247630662992064,-0.08358659571097116,-0.008482519962508706,0.007275821395227538,0.007470902799622522,1.026812286035903,0.0994452114603384,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,73,2026082901,2,0.75,0.25,9,12,balance,34,ZLZ,0.4411764705882353,0.5247630662992064,-0.08358659571097116,-0.015683144764259693,0.007277978016484453,0.007470902799622523,1.026508019494027,0.18383482310683522,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,73,2026082901,2,0.75,0.25,9,12,inference,24,LOO,0.5,0.5247630662992064,-0.024763066299206438,-0.007629235154753666,0.010306793167173697,0.010869565217391304,1.0546020513936372,0.07514831045203992,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,73,2026082901,2,0.75,0.25,9,12,inference,24,ZLZ,0.5416666666666666,0.5247630662992064,0.016903600367460192,-0.011456377418042618,0.010326217108518772,0.010794082125603866,1.0453084621568842,0.1127396511485041,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,73,2026082901,3,0.5,0.2,199,190,balance,34,LOO,0.5294117647058824,0.4220574496173233,0.10735431508855908,0.0430259248929053,0.007241842643995791,0.0075495438817238135,1.0424893570399707,0.5055983789159197,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,73,2026082901,3,0.5,0.2,199,190,balance,34,ZLZ,0.5294117647058824,0.4220574496173233,0.10735431508855908,0.04548744601772442,0.0072447451556460745,0.0075495438817238135,1.0420716974206055,0.53441667005657,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,73,2026082901,3,0.5,0.2,199,190,inference,24,LOO,0.5416666666666666,0.4220574496173233,0.11960921704934335,0.047168519116009444,0.010265983857352267,0.010794082125603866,1.0514415642562487,0.4655345875219032,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,73,2026082901,3,0.5,0.2,199,190,inference,24,ZLZ,0.5833333333333334,0.4220574496173233,0.1612758837160101,0.05050676748120919,0.01027049229766849,0.010567632850241546,1.0289314809807617,0.49837235436909133,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,74,2026082901,0,0.25,0.75,74,105,balance,34,LOO,0.5588235294117647,0.5244822547747843,0.034341274636980446,0.015863675002592004,0.0072825552450864915,0.007470902799622523,1.025862839099382,0.18589251793287767,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,74,2026082901,0,0.25,0.75,74,105,balance,34,ZLZ,0.5588235294117647,0.5244822547747843,0.034341274636980446,0.014736726446802684,0.007292624682558612,0.007470902799622523,1.024446358454493,0.1725675329500044,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,74,2026082901,0,0.25,0.75,74,105,inference,24,LOO,0.5833333333333334,0.5244822547747843,0.0588510785585491,0.015629635686433385,0.01031350824835698,0.010567632850241546,1.0246399765981717,0.15390248950481197,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,74,2026082901,0,0.25,0.75,74,105,inference,24,ZLZ,0.5416666666666666,0.5244822547747843,0.017184411891882356,0.012429859254733167,0.010340243827918122,0.010794082125603866,1.0438904831683373,0.12223647606493511,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,74,2026082901,1,0.5,0.8,122,153,balance,34,LOO,0.6470588235294118,0.571297732630915,0.07576109089849681,-0.005609407026116009,0.007193594755121524,0.006920415224913495,0.962024615021087,0.06613692059819473,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,74,2026082901,1,0.5,0.8,122,153,balance,34,ZLZ,0.6176470588235294,0.571297732630915,0.04634932619261445,0.0007492386001992646,0.007159961532350189,0.007156338471217364,0.9994939831566894,0.008854515434144615,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,74,2026082901,1,0.5,0.8,122,153,inference,24,LOO,0.5833333333333334,0.571297732630915,0.012035600702418381,-0.006293760889045319,0.010197886822645334,0.010567632850241546,1.0362571220907413,0.06232397509953439,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,74,2026082901,1,0.5,0.8,122,153,inference,24,ZLZ,0.5833333333333334,0.571297732630915,0.012035600702418381,-0.003050337352219379,0.010171058575693961,0.010567632850241546,1.0389904621624428,0.03024578043275537,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,74,2026082901,2,0.75,0.25,105,74,balance,34,LOO,0.5,0.5244822547747843,-0.024482254774784273,0.015435049036955029,0.007265922535000105,0.007575757575757576,1.0426422163551825,0.1810767253152048,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,74,2026082901,2,0.75,0.25,105,74,balance,34,ZLZ,0.5588235294117647,0.5244822547747843,0.034341274636980446,0.020469241459606047,0.007257014176329937,0.007470902799622522,1.0294733644024316,0.24028284383028967,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,74,2026082901,2,0.75,0.25,105,74,inference,24,LOO,0.5,0.5244822547747843,-0.024482254774784273,0.013971466122418508,0.010303910843149348,0.010869565217391304,1.0548970563558433,0.13763881848987103,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,74,2026082901,2,0.75,0.25,105,74,inference,24,ZLZ,0.5,0.5244822547747843,-0.024482254774784273,0.01147212760561056,0.010321466325399827,0.010869565217391304,1.0531028125957913,0.11292062391255708,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,74,2026082901,3,0.5,0.2,122,97,balance,34,LOO,0.4117647058823529,0.42092423710096555,-0.009159531218612627,-0.0027129815219938402,0.007121219665830203,0.007339834329453706,1.0306990478994045,0.03214916107216879,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,74,2026082901,3,0.5,0.2,122,97,balance,34,ZLZ,0.4411764705882353,0.42092423710096555,0.020252233487269733,0.0007492386001994311,0.007132188639845514,0.007470902799622522,1.0474909143435591,0.008871738518299681,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,74,2026082901,3,0.5,0.2,122,97,inference,24,LOO,0.4583333333333333,0.42092423710096555,0.03740909623236777,-0.004534816903135563,0.010084283623912262,0.010794082125603866,1.0703866063434095,0.04515826323669638,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,74,2026082901,3,0.5,0.2,122,97,inference,24,ZLZ,0.4166666666666667,0.42092423710096555,-0.004257570434298863,-0.003050337352219268,0.010084100684854276,0.010567632850241544,1.047949954140532,0.030375909218546982,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,75,2026082901,0,0.25,0.75,192,163,balance,34,LOO,0.5588235294117647,0.5253794311856999,0.03344409822606487,0.0032871798412319464,0.00731183206996738,0.007470902799622523,1.0217552493182263,0.03844238826257105,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,75,2026082901,0,0.25,0.75,192,163,balance,34,ZLZ,0.5,0.5253794311856999,-0.025379431185699852,0.005286378921566692,0.007308059831232766,0.007575757575757576,1.0366304806893807,0.06183825737516522,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,75,2026082901,0,0.25,0.75,192,163,inference,24,LOO,0.5416666666666666,0.5253794311856999,0.016287235480966777,0.0030485168672297336,0.010357566042676304,0.010794082125603866,1.0421446584196503,0.0299543394286676,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,75,2026082901,0,0.25,0.75,192,163,inference,24,ZLZ,0.5416666666666666,0.5253794311856999,0.016287235480966777,0.008889453208754228,0.010338099775880858,0.010794082125603866,1.0441069790008055,0.08742883443963216,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,75,2026082901,1,0.5,0.8,43,143,balance,34,LOO,0.47058823529411764,0.5711565866035486,-0.10056835130943098,-0.02661473029443462,0.007280840591570668,0.0075495438817238135,1.0369055312739899,0.3119114432436317,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,75,2026082901,1,0.5,0.8,43,143,balance,34,ZLZ,0.5,0.5711565866035486,-0.07115658660354862,-0.024246213215344592,0.007274986552046629,0.007575757575757576,1.0413431724662547,0.28426790084128906,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,75,2026082901,1,0.5,0.8,43,143,inference,24,LOO,0.4583333333333333,0.5711565866035486,-0.1128232532702153,-0.029552047588338404,0.01033271088652941,0.010794082125603866,1.0446515192519261,0.2907237008939946,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,75,2026082901,1,0.5,0.8,43,143,inference,24,ZLZ,0.4583333333333333,0.5711565866035486,-0.1128232532702153,-0.02851654786586455,0.010328092837640811,0.010794082125603866,1.0451186192154232,0.28059949386977406,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,75,2026082901,2,0.75,0.25,163,192,balance,34,LOO,0.5,0.5253794311856999,-0.025379431185699852,-0.003055263755105231,0.007239991337274335,0.007575757575757576,1.0463766077667227,0.035907046551109476,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,75,2026082901,2,0.75,0.25,163,192,balance,34,ZLZ,0.5,0.5253794311856999,-0.025379431185699852,0.0038876709950319555,0.007237126162791805,0.007575757575757576,1.0467908677213305,0.04569897220079897,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,75,2026082901,2,0.75,0.25,163,192,inference,24,LOO,0.5416666666666666,0.5253794311856999,0.016287235480966777,0.005101605473260995,0.01025636870314599,0.010794082125603866,1.0524272710957574,0.05037441985113927,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,75,2026082901,2,0.75,0.25,163,192,inference,24,ZLZ,0.5416666666666666,0.5253794311856999,0.016287235480966777,0.0160780187954509,0.010264420721167582,0.010794082125603866,1.0516016849683492,0.1586957549354481,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,75,2026082901,3,0.5,0.2,43,86,balance,34,LOO,0.3235294117647059,0.4212683712700686,-0.09773895950536271,-0.023073760330245885,0.007032929053898324,0.0066320645905421,0.9430017763176458,0.2751377991825449,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,kink,200,75,2026082901,3,0.5,0.2,43,86,balance,34,ZLZ,0.2647058823529412,0.4212683712700686,-0.15656248891712743,-0.03571307046180627,0.006822042718723618,0.00589808115759673,0.8645623313687255,0.4323843568911673,0.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,kink,200,75,2026082901,3,0.5,0.2,43,86,inference,24,LOO,0.4166666666666667,0.4212683712700686,-0.004601704603401924,-0.029610707864942354,0.00991459216934633,0.010567632850241544,1.065866620607378,0.2973797297153638,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,75,2026082901,3,0.5,0.2,43,86,inference,24,ZLZ,0.3333333333333333,0.4212683712700686,-0.0879350379367353,-0.044761262298352145,0.009511620546631407,0.009661835748792272,1.0157928085360874,0.45896024346203784,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,76,2026082901,0,0.25,0.75,14,104,balance,34,LOO,0.4411764705882353,0.5260693237867442,-0.08489285319850892,0.011626661163477325,0.007285802290766139,0.007470902799622522,1.0254056453180147,0.13621229961459294,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,76,2026082901,0,0.25,0.75,14,104,balance,34,ZLZ,0.5,0.5260693237867442,-0.026069323786744203,0.011124446398896204,0.007285946838368062,0.007575757575757576,1.0397766747162305,0.13032730321216626,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,76,2026082901,0,0.25,0.75,14,104,inference,24,LOO,0.4166666666666667,0.5260693237867442,-0.10940265712007752,0.01049599249875477,0.010338411689975796,0.010567632850241544,1.0221717965137724,0.1032277830622717,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,76,2026082901,0,0.25,0.75,14,104,inference,24,ZLZ,0.5,0.5260693237867442,-0.026069323786744203,0.009196619568266673,0.010339969014263107,0.010869565217391304,1.0512183549484204,0.09044167624747157,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,76,2026082901,1,0.5,0.8,112,150,balance,34,LOO,0.3235294117647059,0.571328741120648,-0.24779932935594212,-0.02345922852434379,0.007277712852166568,0.0066320645905421,0.9112841802445861,0.27498959906126935,0.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,kink,200,76,2026082901,1,0.5,0.8,112,150,balance,34,ZLZ,0.29411764705882354,0.571328741120648,-0.2772110940618245,-0.025034567671561647,0.007284838508670047,0.006291286568103177,0.8636137315351061,0.29331220279612397,0.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,kink,200,76,2026082901,1,0.5,0.8,112,150,inference,24,LOO,0.3333333333333333,0.571328741120648,-0.2379954077873147,-0.02377304853129758,0.010314303951782304,0.009661835748792272,0.9367414218118629,0.23408032632396006,0.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,76,2026082901,1,0.5,0.8,112,150,inference,24,ZLZ,0.25,0.571328741120648,-0.321328741120648,-0.026344180558551034,0.010323897238292771,0.008152173913043478,0.7896411330796601,0.25927632227369385,0.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,kink,200,76,2026082901,2,0.75,0.25,104,14,balance,34,LOO,0.5588235294117647,0.5260693237867442,0.032754205625020516,0.017660715020732298,0.007252070072616932,0.007470902799622523,1.0301752085700167,0.20738497410687026,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,76,2026082901,2,0.75,0.25,104,14,balance,34,ZLZ,0.5588235294117647,0.5260693237867442,0.032754205625020516,0.020481270869814328,0.007247804403938283,0.007470902799622523,1.0307815144077308,0.24057675851400345,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,76,2026082901,2,0.75,0.25,104,14,inference,24,LOO,0.625,0.5260693237867442,0.0989306762132558,0.01617120183574483,0.010296867295822843,0.010190217391304348,0.9896424901424378,0.1593638230992437,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,76,2026082901,2,0.75,0.25,104,14,inference,24,ZLZ,0.625,0.5260693237867442,0.0989306762132558,0.019475470597026923,0.01028478680802262,0.010190217391304348,0.9908049220189471,0.19203938820519467,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,76,2026082901,3,0.5,0.2,112,8,balance,34,LOO,0.4411764705882353,0.4210167678764587,0.020159702711776584,-0.02307597039648468,0.007037113886783503,0.007470902799622522,1.0616430144258038,0.2750823230983583,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,76,2026082901,3,0.5,0.2,112,8,balance,34,ZLZ,0.47058823529411764,0.4210167678764587,0.04957146741765894,-0.03648343451115321,0.006823990971802172,0.0075495438817238135,1.1063238379006863,0.4416482295467716,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,76,2026082901,3,0.5,0.2,112,8,inference,24,LOO,0.4583333333333333,0.4210167678764587,0.03731656545687462,-0.02444274848581629,0.009963221662598621,0.010794082125603866,1.0833927509737387,0.24487821033535012,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,76,2026082901,3,0.5,0.2,112,8,inference,24,ZLZ,0.4583333333333333,0.4210167678764587,0.03731656545687462,-0.04256340858130575,0.009533232212776318,0.010794082125603866,1.1322583867345404,0.4359295549759728,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,77,2026082901,0,0.25,0.75,121,59,balance,34,LOO,0.5294117647058824,0.5248724387448682,0.00453932596101414,0.01488186275340897,0.007270015695664571,0.0075495438817238135,1.0384494611512238,0.174537849525716,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,77,2026082901,0,0.25,0.75,121,59,balance,34,ZLZ,0.5294117647058824,0.5248724387448682,0.00453932596101414,0.020494183839993574,0.007250655249732154,0.0075495438817238135,1.0412222925648962,0.2406811066198823,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,77,2026082901,0,0.25,0.75,121,59,inference,24,LOO,0.5416666666666666,0.5248724387448682,0.01679422792179841,0.011018204202852488,0.010314249908819573,0.010794082125603866,1.0465212905471677,0.10849057026907637,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,77,2026082901,0,0.25,0.75,121,59,inference,24,ZLZ,0.5833333333333334,0.5248724387448682,0.05846089458846515,0.018411641520619915,0.010276915624649802,0.010567632850241546,1.0282883733028265,0.18161893096428558,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,77,2026082901,1,0.5,0.8,191,43,balance,34,LOO,0.7647058823529411,0.5690220038869305,0.19568387846601065,-0.00931922622835013,0.007214275428001993,0.005452448359022754,0.7557859986685896,0.10971941796565061,0.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,kink,200,77,2026082901,1,0.5,0.8,191,43,balance,34,ZLZ,0.7941176470588235,0.5690220038869305,0.225095643171893,-0.007018194956326607,0.007197250240334059,0.004954388172381252,0.6883723654092783,0.08272601925472554,0.0,0.27591359622850486,1.0,0.7240985348178276,0.0
main,kink,200,77,2026082901,1,0.5,0.8,191,43,inference,24,LOO,0.7083333333333334,0.5690220038869305,0.1393113294464029,-0.00897510215778019,0.010222124424241244,0.008982487922705314,0.8787300515931703,0.08877053128704332,1.0,0.3715150465994872,1.0,1.0,1.0
main,kink,200,77,2026082901,1,0.5,0.8,191,43,inference,24,ZLZ,0.7083333333333334,0.5690220038869305,0.1393113294464029,-0.008790686038966045,0.010221292174542658,0.008982487922705314,0.8788016005527429,0.08695005640291982,1.0,0.3715150465994872,1.0,1.0,1.0
main,kink,200,77,2026082901,2,0.75,0.25,59,121,balance,34,LOO,0.5882352941176471,0.5248724387448682,0.06336285537277886,-0.01650713885044197,0.007280659806985124,0.007339834329453707,1.0081276318407038,0.19345788476089404,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,77,2026082901,2,0.75,0.25,59,121,balance,34,ZLZ,0.5294117647058824,0.5248724387448682,0.00453932596101414,-0.012794644837550662,0.007287588772288417,0.0075495438817238135,1.035945374748847,0.14987745361416793,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,77,2026082901,2,0.75,0.25,59,121,inference,24,LOO,0.5,0.5248724387448682,-0.02487243874486822,-0.02538666016934893,0.01031391997252781,0.010869565217391304,1.0538733329658863,0.24997333873818736,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,77,2026082901,2,0.75,0.25,59,121,inference,24,ZLZ,0.5,0.5248724387448682,-0.02487243874486822,-0.0158967205377728,0.010308052167221842,0.010869565217391304,1.054473244902174,0.15657385179801003,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,77,2026082901,3,0.5,0.2,191,69,balance,34,LOO,0.5294117647058824,0.41990730118881897,0.10950446351706339,-0.002862038119536836,0.007106821992240438,0.0075495438817238135,1.0622953396000012,0.033949837120931456,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,77,2026082901,3,0.5,0.2,191,69,balance,34,ZLZ,0.5,0.41990730118881897,0.08009269881118103,-0.018515041480222316,0.006881172366946693,0.007575757575757576,1.1009399520563214,0.22319963035972,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,77,2026082901,3,0.5,0.2,191,69,inference,24,LOO,0.4583333333333333,0.41990730118881897,0.038426032144514344,-0.0001399380586450949,0.010075034550184384,0.010794082125603866,1.0713692416475458,0.001394159853656706,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,77,2026082901,3,0.5,0.2,191,69,inference,24,ZLZ,0.4583333333333333,0.41990730118881897,0.038426032144514344,-0.0087906860389661,0.010043273655679455,0.010794082125603866,1.0747573446333238,0.087717272918553,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,78,2026082901,0,0.25,0.75,125,183,balance,34,LOO,0.5294117647058824,0.5248907654295736,0.004520999276308779,0.005314016047325398,0.007313011904571512,0.0075495438817238135,1.0323439890757515,0.062140496848800436,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,78,2026082901,0,0.25,0.75,125,183,balance,34,ZLZ,0.5294117647058824,0.5248907654295736,0.004520999276308779,0.007353656758626315,0.007306143789406,0.0075495438817238135,1.0333144404673156,0.08603184707969494,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,78,2026082901,0,0.25,0.75,125,183,inference,24,LOO,0.5416666666666666,0.5248907654295736,0.01677590123709305,0.0034282245950681967,0.010368162001875106,0.010794082125603866,1.041079616970851,0.033668082224468744,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,78,2026082901,0,0.25,0.75,125,183,inference,24,ZLZ,0.5416666666666666,0.5248907654295736,0.01677590123709305,0.006942579446170938,0.01035360973665437,0.010794082125603866,1.0425428811934174,0.0682299358217611,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,78,2026082901,1,0.5,0.8,152,134,balance,34,LOO,0.7352941176470589,0.5694412528457746,0.16585286480128425,-0.025956021708608,0.0072907821312288585,0.00589808115759673,0.8089778368679097,0.3039842401229222,0.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,kink,200,78,2026082901,1,0.5,0.8,152,134,balance,34,ZLZ,0.6176470588235294,0.5694412528457746,0.04820580597775481,-0.02709483055078099,0.007293361280205916,0.007156338471217364,0.9812126667356477,0.31726530058911084,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,78,2026082901,1,0.5,0.8,152,134,inference,24,LOO,0.6666666666666666,0.5694412528457746,0.097225413820892,-0.02710207160908118,0.01033079313892784,0.009661835748792272,0.935246269948544,0.266646357687739,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,78,2026082901,1,0.5,0.8,152,134,inference,24,ZLZ,0.625,0.5694412528457746,0.055558747154225374,-0.02667726398713899,0.010328862681069145,0.010190217391304348,0.9865769064759755,0.2624913730331931,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,78,2026082901,2,0.75,0.25,183,125,balance,34,LOO,0.47058823529411764,0.5248907654295736,-0.05430253013545594,-0.009196234919030544,0.007301560935068481,0.007549543881723815,1.0339630044672097,0.10762228283590482,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,78,2026082901,2,0.75,0.25,183,125,balance,34,ZLZ,0.5294117647058824,0.5248907654295736,0.004520999276308779,-0.014059963565200673,0.00729616893511636,0.007549543881723815,1.0347271217073888,0.16460262419813587,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,78,2026082901,2,0.75,0.25,183,125,inference,24,LOO,0.4583333333333333,0.5248907654295736,-0.06655743209624027,-0.01275952862998031,0.010355778351057172,0.010794082125603866,1.0423245611955327,0.12538432822991372,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,78,2026082901,2,0.75,0.25,183,125,inference,24,ZLZ,0.5,0.5248907654295736,-0.02489076542957358,-0.013588279200034692,0.0103571335571199,0.010869565217391304,1.0494762047283959,0.13351949266947935,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,78,2026082901,3,0.5,0.2,152,164,balance,34,LOO,0.4117647058823529,0.42087760318045253,-0.00911289729809961,-0.026131213109852558,0.007020189902834435,0.007339834329453707,1.045532162383558,0.3118782880227921,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,78,2026082901,3,0.5,0.2,152,164,balance,34,ZLZ,0.3235294117647059,0.42087760318045253,-0.09734819141574663,-0.02709483055078099,0.00701427657699844,0.006632064590542101,0.9455094217827528,0.32351542779755155,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,kink,200,78,2026082901,3,0.5,0.2,152,164,inference,24,LOO,0.3333333333333333,0.42087760318045253,-0.08754426984711922,-0.028169083041337084,0.009926021102226032,0.009661835748792272,0.9733845666140571,0.2827386063662666,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,78,2026082901,3,0.5,0.2,152,164,inference,24,ZLZ,0.2916666666666667,0.42087760318045253,-0.12921093651378585,-0.026677263987138933,0.009938662285914628,0.008982487922705314,0.9037924485507035,0.267594584219667,1.0,0.3715150465994871,1.0,1.0,1.0
main,kink,200,79,2026082901,0,0.25,0.75,10,27,balance,34,LOO,0.38235294117647056,0.525264559455943,-0.1429116182794724,-0.011015523272098648,0.007343199412760065,0.007156338471217364,0.9745531979945964,0.12854715558501664,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,79,2026082901,0,0.25,0.75,10,27,balance,34,ZLZ,0.4117647058823529,0.525264559455943,-0.11349985357359005,-0.010242069771741247,0.007341874152597291,0.007339834329453707,0.9997221658801028,0.11953202089246279,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,79,2026082901,0,0.25,0.75,10,27,inference,24,LOO,0.4583333333333333,0.525264559455943,-0.06693122612260965,-0.011313761229883257,0.010404233429528238,0.010794082125603866,1.0374701989066488,0.1109179834442937,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,79,2026082901,0,0.25,0.75,10,27,inference,24,ZLZ,0.375,0.525264559455943,-0.15026455945594297,-0.01116484048055466,0.010404333902585047,0.010190217391304348,0.9794204498543151,0.10945746396560055,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,79,2026082901,1,0.5,0.8,90,159,balance,34,LOO,0.5882352941176471,0.5735908434180295,0.014644450699617617,-0.022182201180314554,0.007254564808897854,0.007339834329453707,1.0117539125780872,0.2604347652139025,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,79,2026082901,1,0.5,0.8,90,159,balance,34,ZLZ,0.5882352941176471,0.5735908434180295,0.014644450699617617,-0.026569658841618438,0.007277880981853759,0.007339834329453706,1.0085125530019545,0.3114465349939374,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,79,2026082901,1,0.5,0.8,90,159,inference,24,LOO,0.5833333333333334,0.5735908434180295,0.009742489915303909,-0.0231980322569022,0.010290094711168405,0.010567632850241546,1.0269713882003353,0.22868699191972722,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,79,2026082901,1,0.5,0.8,90,159,inference,24,ZLZ,0.625,0.5735908434180295,0.05140915658197054,-0.023340938511321796,0.010295841735701007,0.010190217391304348,0.9897410675971829,0.23003153922699363,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,79,2026082901,2,0.75,0.25,27,10,balance,34,LOO,0.47058823529411764,0.525264559455943,-0.05467632416182533,-0.023966495373168306,0.007265115252323658,0.0075495438817238135,1.0391499129087023,0.2811792560672331,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,79,2026082901,2,0.75,0.25,27,10,balance,34,ZLZ,0.47058823529411764,0.525264559455943,-0.05467632416182533,-0.025098950704358747,0.007268529270397766,0.0075495438817238135,1.0386618256420215,0.29439626360040827,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,79,2026082901,2,0.75,0.25,27,10,inference,24,LOO,0.5,0.525264559455943,-0.02526455945594297,-0.031999400975659786,0.010270563862980333,0.010869565217391304,1.0583221488520254,0.3157509782617135,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,79,2026082901,2,0.75,0.25,27,10,inference,24,ZLZ,0.5,0.525264559455943,-0.02526455945594297,-0.029031700380571956,0.010273552960837108,0.010869565217391304,1.058014229237558,0.2864258041539578,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,79,2026082901,3,0.5,0.2,90,113,balance,34,LOO,0.4411764705882353,0.4220611800957963,0.019115290492438985,-0.023896144113158657,0.007034300903674354,0.007470902799622523,1.0620675603626952,0.284916340604387,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,79,2026082901,3,0.5,0.2,90,113,balance,34,ZLZ,0.47058823529411764,0.4220611800957963,0.048527055198321345,-0.026569658841618604,0.007021674207418553,0.0075495438817238135,1.0751771812123603,0.31707765706740737,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,79,2026082901,3,0.5,0.2,90,113,inference,24,LOO,0.375,0.4220611800957963,-0.047061180095796296,-0.021835257744984737,0.009983954474026077,0.010190217391304348,1.0206594408873637,0.21852796764283192,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,79,2026082901,3,0.5,0.2,90,113,inference,24,ZLZ,0.4166666666666667,0.4220611800957963,-0.00539451342912961,-0.023340938511321907,0.009973652713968752,0.010567632850241544,1.0595549246908191,0.23371747924698363,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,80,2026082901,0,0.25,0.75,165,139,balance,34,LOO,0.29411764705882354,0.526080270953164,-0.23196262389434047,0.0010059360580094712,0.0073166301336372,0.006291286568103176,0.8598612275314905,0.01176020318154935,0.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,kink,200,80,2026082901,0,0.25,0.75,165,139,balance,34,ZLZ,0.2647058823529412,0.526080270953164,-0.26137438860022283,0.00012248648137536122,0.007316451833112788,0.00589808115759673,0.8061395457977598,0.001431983124900986,0.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,kink,200,80,2026082901,0,0.25,0.75,165,139,inference,24,LOO,0.20833333333333334,0.526080270953164,-0.31774693761983064,0.002452346005660022,0.010361608137916927,0.007170893719806763,0.6920637824128699,0.02409173977910563,0.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,kink,200,80,2026082901,0,0.25,0.75,165,139,inference,24,ZLZ,0.20833333333333334,0.526080270953164,-0.31774693761983064,-0.0006259227671862044,0.01036929130853826,0.007170893719806763,0.6915509948015561,0.006146759357595263,0.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,kink,200,80,2026082901,1,0.5,0.8,112,158,balance,34,LOO,0.47058823529411764,0.5680451006606102,-0.09745686536649256,0.005076459581984327,0.00715570333669366,0.007549543881723815,1.0550386910271397,0.0600115396559423,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,80,2026082901,1,0.5,0.8,112,158,balance,34,ZLZ,0.5,0.5680451006606102,-0.0680451006606102,-0.003987691684655736,0.007202478117181645,0.007575757575757576,1.0518265314385984,0.046987311771745366,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,80,2026082901,1,0.5,0.8,112,158,inference,24,LOO,0.5,0.5680451006606102,-0.0680451006606102,-0.0013291395865916433,0.010190077558545356,0.010869565217391304,1.0666813039392553,0.013166848796368865,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,80,2026082901,1,0.5,0.8,112,158,inference,24,ZLZ,0.5416666666666666,0.5680451006606102,-0.026378433993943573,-0.009351996603472301,0.010238830955006155,0.010794082125603866,1.054229938265191,0.09242280690820616,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,80,2026082901,2,0.75,0.25,139,165,balance,34,LOO,0.38235294117647056,0.526080270953164,-0.14372732977669345,-0.03826135077309151,0.007307235391300963,0.007156338471217364,0.979349656607034,0.44759347768730406,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,80,2026082901,2,0.75,0.25,139,165,balance,34,ZLZ,0.38235294117647056,0.526080270953164,-0.14372732977669345,-0.036354207946161454,0.0073038366176182866,0.007156338471217364,0.9798053880278307,0.425382052267288,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,80,2026082901,2,0.75,0.25,139,165,inference,24,LOO,0.4166666666666667,0.526080270953164,-0.10941360428649732,-0.03619524898692772,0.010344624366816185,0.010567632850241544,1.0215579102263717,0.35587231695765076,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,80,2026082901,2,0.75,0.25,139,165,inference,24,ZLZ,0.3333333333333333,0.526080270953164,-0.1927469376198307,-0.04128465146745436,0.01034627754316341,0.009661835748792272,0.9338465654419448,0.40587898007609374,0.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,80,2026082901,3,0.5,0.2,112,50,balance,34,LOO,0.4117647058823529,0.41996815251051073,-0.008203446628157807,-0.0012380803219819159,0.00712245783192807,0.007339834329453707,1.0305198714622354,0.01467012713732961,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,80,2026082901,3,0.5,0.2,112,50,balance,34,ZLZ,0.38235294117647056,0.41996815251051073,-0.037615211334040166,-0.003987691684655736,0.0071155389607603795,0.007156338471217364,1.0057338608757507,0.04727349072183182,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,80,2026082901,3,0.5,0.2,112,50,inference,24,LOO,0.4583333333333333,0.41996815251051073,0.03836518082282259,-0.006407047753888617,0.010071227074523455,0.010794082125603866,1.0717742779237867,0.06384351164659065,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,80,2026082901,3,0.5,0.2,112,50,inference,24,ZLZ,0.4583333333333333,0.41996815251051073,0.03836518082282259,-0.009351996603472246,0.010049472991632287,0.010794082125603866,1.0740943464987247,0.09328948525120348,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,81,2026082901,0,0.25,0.75,3,136,balance,34,LOO,0.5294117647058824,0.5243201565801254,0.00509160812575693,0.020886905413848633,0.007271688255511778,0.0075495438817238135,1.0382106075575266,0.24493817297236528,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,81,2026082901,0,0.25,0.75,3,136,balance,34,ZLZ,0.6176470588235294,0.5243201565801254,0.09332690224340401,0.021897462001064794,0.007268668743452432,0.007156338471217364,0.9845459634769771,0.2568421772785665,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,81,2026082901,0,0.25,0.75,3,136,inference,24,LOO,0.5,0.5243201565801254,-0.02432015658012543,0.022066641552163868,0.01029515897382394,0.010869565217391304,1.0557938196999022,0.21748019404963662,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,81,2026082901,0,0.25,0.75,3,136,inference,24,ZLZ,0.7083333333333334,0.5243201565801254,0.18401317675320794,0.023674745898178418,0.010289024540417809,0.008982487922705314,0.8730164737599664,0.23339858828068882,1.0,0.3715150465994872,1.0,1.0,1.0
main,kink,200,81,2026082901,1,0.5,0.8,23,40,balance,34,LOO,0.5294117647058824,0.5705761051180238,-0.041164340412141454,0.03583977678534822,0.006968398326870581,0.0075495438817238135,1.0833972926909616,0.4293374892804093,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,81,2026082901,1,0.5,0.8,23,40,balance,34,ZLZ,0.5,0.5705761051180238,-0.07057610511802381,0.004188598861974091,0.0068599110840136665,0.007575757575757576,1.1043521531076572,0.05057192988185777,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,81,2026082901,1,0.5,0.8,23,40,inference,24,LOO,0.5416666666666666,0.5705761051180238,-0.028909438451357183,0.0286069779065089,0.009930891304847351,0.010794082125603866,1.0869197732871352,0.2870634277313281,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,81,2026082901,1,0.5,0.8,23,40,inference,24,ZLZ,0.5833333333333334,0.5705761051180238,0.012757228215309557,-0.005666826886215448,0.009610238646191887,0.010567632850241544,1.0996223131700305,0.05780599214451769,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,81,2026082901,2,0.75,0.25,136,3,balance,34,LOO,0.5588235294117647,0.5243201565801254,0.03450337283163929,0.029410305165542328,0.00718888428494796,0.007470902799622523,1.0392298030537301,0.34687163251239933,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,81,2026082901,2,0.75,0.25,136,3,balance,34,ZLZ,0.6176470588235294,0.5243201565801254,0.09332690224340401,0.03217714892735968,0.007185532889512224,0.007156338471217364,0.9959370559228152,0.3795928904898184,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,81,2026082901,2,0.75,0.25,136,3,inference,24,LOO,0.5833333333333334,0.5243201565801254,0.05901317675320794,0.03805091016535411,0.010186057792705662,0.010567632850241546,1.037460523521586,0.3770179098925277,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,81,2026082901,2,0.75,0.25,136,3,inference,24,ZLZ,0.5833333333333334,0.5243201565801254,0.05901317675320794,0.043191720529277555,0.010151108620102677,0.010567632850241544,1.0410323882569839,0.4286904087014048,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,81,2026082901,3,0.5,0.2,23,77,balance,34,LOO,0.5,0.42074246727217895,0.07925753272782105,0.029830029116770407,0.00723271770588577,0.007575757575757576,1.0474289034663486,0.3507542321362493,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,81,2026082901,3,0.5,0.2,23,77,balance,34,ZLZ,0.5,0.42074246727217895,0.07925753272782105,0.0244652157202635,0.007222513172852242,0.007575757575757576,1.0489087931653898,0.287875614598716,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,81,2026082901,3,0.5,0.2,23,77,inference,24,LOO,0.625,0.42074246727217895,0.20425753272782105,0.03317830916726028,0.01026924783573549,0.010190217391304348,0.9923041642683773,0.32740471704304397,0.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,81,2026082901,3,0.5,0.2,23,77,inference,24,ZLZ,0.5833333333333334,0.42074246727217895,0.16259086606115442,0.023058380329694594,0.010215696089540798,0.010567632850241546,1.0344505903088752,0.22813652183612043,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,82,2026082901,0,0.25,0.75,121,95,balance,34,LOO,0.38235294117647056,0.5266290426047345,-0.14427610142826397,-5.47375319253085e-05,0.007322256721222745,0.007156338471217364,0.977340558201888,0.0006396799460722221,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,82,2026082901,0,0.25,0.75,121,95,balance,34,ZLZ,0.35294117647058826,0.5266290426047345,-0.17368786613414627,9.259856908516717e-05,0.007321939721449257,0.006920415224913495,0.9451614583278368,0.0010821593123194544,0.0,0.3260950174940419,1.0,0.9090554529102617,0.0
main,kink,200,82,2026082901,0,0.25,0.75,121,95,inference,24,LOO,0.3333333333333333,0.5266290426047345,-0.19329570927140122,-0.0013116714160358312,0.010386239860614495,0.009661835748792272,0.9302534775295124,0.012870513678478475,0.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,82,2026082901,0,0.25,0.75,121,95,inference,24,ZLZ,0.2916666666666667,0.5266290426047345,-0.23496237593806785,-0.0005350394865669683,0.010384046242104532,0.008982487922705314,0.865027727465593,0.005250522548872621,0.0,0.3715150465994871,1.0,1.0,1.0
main,kink,200,82,2026082901,1,0.5,0.8,52,167,balance,34,LOO,0.5294117647058824,0.5723494248046228,-0.04293766009874045,-0.0022826515532774483,0.007172661130802396,0.0075495438817238135,1.0525443408030146,0.026952525454546048,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,82,2026082901,1,0.5,0.8,52,167,balance,34,ZLZ,0.47058823529411764,0.5723494248046228,-0.10176118951050517,-0.001242123425430508,0.00717420431266938,0.0075495438817238135,1.0523179369719926,0.014664858671654877,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,82,2026082901,1,0.5,0.8,52,167,inference,24,LOO,0.5,0.5723494248046228,-0.07234942480462281,-0.001888608616276266,0.010162160220807384,0.010869565217391304,1.0696116751963312,0.01873479510548533,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,82,2026082901,1,0.5,0.8,52,167,inference,24,ZLZ,0.5,0.5723494248046228,-0.07234942480462281,1.5310089601650034e-06,0.010151746835443981,0.010869565217391304,1.0707088537158078,1.5195232271413304e-05,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,82,2026082901,2,0.75,0.25,95,121,balance,34,LOO,0.35294117647058826,0.5266290426047345,-0.17368786613414627,-0.06290421801686868,0.00726408394838249,0.006920415224913494,0.9526893238141169,0.7380560432197257,0.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,kink,200,82,2026082901,2,0.75,0.25,95,121,balance,34,ZLZ,0.35294117647058826,0.5266290426047345,-0.17368786613414627,-0.06533210871139472,0.00726001664203901,0.006920415224913494,0.9532230525259323,0.766757209099523,0.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,kink,200,82,2026082901,2,0.75,0.25,95,121,inference,24,LOO,0.2916666666666667,0.5266290426047345,-0.23496237593806785,-0.06477239553674169,0.010276318369826894,0.008982487922705314,0.8740959164012962,0.6389563402712461,0.0,0.3715150465994871,1.0,1.0,1.0
main,kink,200,82,2026082901,2,0.75,0.25,95,121,inference,24,ZLZ,0.3333333333333333,0.5266290426047345,-0.19329570927140122,-0.05748754329196065,0.01030899760772993,0.009661835748792272,0.9372235901527031,0.5661943486260653,0.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,82,2026082901,3,0.5,0.2,52,153,balance,34,LOO,0.4411764705882353,0.41999608306704683,0.02118038752118845,-0.004490618207628416,0.007111344077291468,0.007470902799622522,1.0505612888960367,0.0532513088712967,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,82,2026082901,3,0.5,0.2,52,153,balance,34,ZLZ,0.47058823529411764,0.41999608306704683,0.05059215222707081,-0.0012421234254303415,0.007128772819596298,0.0075495438817238135,1.0590243331882954,0.014711513847656676,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,82,2026082901,3,0.5,0.2,52,153,inference,24,LOO,0.4166666666666667,0.41999608306704683,-0.0033294164003801474,-0.0007001488066662453,0.010098619187490603,0.010567632850241544,1.0464433457726499,0.006967217287874294,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,82,2026082901,3,0.5,0.2,52,153,inference,24,ZLZ,0.5,0.41999608306704683,0.08000391693295317,1.5310089601094923e-06,0.010103175129344293,0.010869565217391304,1.0758563598309863,1.5231714535395623e-05,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,83,2026082901,0,0.25,0.75,164,65,balance,34,LOO,0.5588235294117647,0.5254244550440957,0.03339907436766898,0.0010530957520503703,0.007327189573121858,0.007470902799622523,1.019613690224127,0.012302663542377862,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,83,2026082901,0,0.25,0.75,164,65,balance,34,ZLZ,0.5,0.5254244550440957,-0.02542445504409574,0.00014912771224406818,0.007329358142752653,0.007575757575757576,1.0336181461194613,0.0017419086813825146,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,83,2026082901,0,0.25,0.75,164,65,inference,24,LOO,0.5833333333333334,0.5254244550440957,0.05790887828923763,0.001402636010052749,0.010380430549464838,0.010567632850241546,1.0180341557014088,0.013766936233772281,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,83,2026082901,0,0.25,0.75,164,65,inference,24,ZLZ,0.5416666666666666,0.5254244550440957,0.01624221162257089,0.0006123321176860763,0.010381932688551707,0.010794082125603866,1.0396987198257066,0.006009632777876944,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,83,2026082901,1,0.5,0.8,160,153,balance,34,LOO,0.35294117647058826,0.569287319534715,-0.21634614306412675,-0.0004217175740856005,0.007177608201975279,0.006920415224913494,0.9641673145392632,0.004977735609491406,0.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,kink,200,83,2026082901,1,0.5,0.8,160,153,balance,34,ZLZ,0.38235294117647056,0.569287319534715,-0.18693437835824445,0.006614331002395835,0.007135967768584268,0.007156338471217364,1.0028546517156056,0.0782995894158911,0.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,83,2026082901,1,0.5,0.8,160,153,inference,24,LOO,0.375,0.569287319534715,-0.194287319534715,0.0022856483126807436,0.010152513651829988,0.010190217391304348,1.0037137344274898,0.02268415552834297,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,83,2026082901,1,0.5,0.8,160,153,inference,24,ZLZ,0.3333333333333333,0.569287319534715,-0.2359539862013817,0.011096808737579122,0.01007916640469767,0.009661835748792272,0.9585947250845179,0.11053143108457683,0.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,83,2026082901,2,0.75,0.25,65,164,balance,34,LOO,0.38235294117647056,0.5254244550440957,-0.14307151386762518,-0.07273832337900515,0.007230502128261972,0.007156338471217364,0.9897429451331293,0.8554193247971265,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,83,2026082901,2,0.75,0.25,65,164,balance,34,ZLZ,0.4117647058823529,0.5254244550440957,-0.11365974916174282,-0.065580799422915,0.007230182381134316,0.007339834329453706,1.0151658620127626,0.7712622590588091,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,83,2026082901,2,0.75,0.25,65,164,inference,24,LOO,0.5,0.5254244550440957,-0.02542445504409574,-0.0691312227304996,0.01026431429351651,0.010869565217391304,1.0589665229032497,0.6823532548950775,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,83,2026082901,2,0.75,0.25,65,164,inference,24,ZLZ,0.4583333333333333,0.5254244550440957,-0.06709112171076242,-0.07422661554345222,0.010238427553653185,0.010794082125603866,1.054271475677182,0.733572475952926,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,83,2026082901,3,0.5,0.2,160,102,balance,34,LOO,0.4117647058823529,0.42036983628013713,-0.00860513039778421,0.01519584644117511,0.007172218633290933,0.007339834329453707,1.023370131995804,0.17943127217141508,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,83,2026082901,3,0.5,0.2,160,102,balance,34,ZLZ,0.47058823529411764,0.42036983628013713,0.05021839901398051,0.006614331002395779,0.007148607437020518,0.0075495438817238135,1.0560859507583202,0.07823033685754566,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,83,2026082901,3,0.5,0.2,160,102,inference,24,LOO,0.4166666666666667,0.42036983628013713,-0.0037031696134704473,0.004170349260953887,0.010129535267383397,0.010567632850241544,1.043249524414886,0.04143598504368537,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,83,2026082901,3,0.5,0.2,160,102,inference,24,ZLZ,0.4583333333333333,0.42036983628013713,0.03796349705319618,0.011096808737579067,0.010152699210238043,0.010794082125603866,1.0631736351175507,0.11013043149993007,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,84,2026082901,0,0.25,0.75,160,67,balance,34,LOO,0.4117647058823529,0.5241779048124942,-0.11241319893014123,0.02122747477989262,0.007266428376281621,0.007339834329453707,1.0101020679446442,0.2490220677719795,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,84,2026082901,0,0.25,0.75,160,67,balance,34,ZLZ,0.4117647058823529,0.5241779048124942,-0.11241319893014123,0.019582635775095336,0.007270513145910294,0.007339834329453707,1.009534565463568,0.22966172069416382,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,84,2026082901,0,0.25,0.75,160,67,inference,24,LOO,0.3333333333333333,0.5241779048124942,-0.19084457147916084,0.02045449773852115,0.010298469445718161,0.009661835748792272,0.9381817171686045,0.20155913106727824,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,84,2026082901,0,0.25,0.75,160,67,inference,24,ZLZ,0.375,0.5241779048124942,-0.14917790481249416,0.015274463434755137,0.010322523528348197,0.010190217391304348,0.9871827720537034,0.15033947262481326,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,84,2026082901,1,0.5,0.8,175,121,balance,34,LOO,0.6470588235294118,0.5739046340279508,0.07315418950146102,-0.016845220594501442,0.007235259631757559,0.006920415224913496,0.9564847119705112,0.1980385065537397,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,84,2026082901,1,0.5,0.8,175,121,balance,34,ZLZ,0.6470588235294118,0.5739046340279508,0.07315418950146102,-0.016010532517615972,0.007232677382217891,0.006920415224913496,0.9568262013079533,0.18825920926257306,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,84,2026082901,1,0.5,0.8,175,121,inference,24,LOO,0.625,0.5739046340279508,0.05109536597204922,-0.01767270902991347,0.010254457725110652,0.010190217391304348,0.9937353748459078,0.17452063223096315,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,84,2026082901,1,0.5,0.8,175,121,inference,24,ZLZ,0.625,0.5739046340279508,0.05109536597204922,-0.017902123115224877,0.01025427413151073,0.010190217391304348,0.993753166788321,0.17678771306304253,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,84,2026082901,2,0.75,0.25,67,160,balance,34,LOO,0.47058823529411764,0.5241779048124942,-0.053589669518376515,-0.0742100326263972,0.007232551772186004,0.0075495438817238135,1.0438285296147973,0.8726032917823494,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,84,2026082901,2,0.75,0.25,67,160,balance,34,ZLZ,0.4411764705882353,0.5241779048124942,-0.08300143422425887,-0.07777986739543613,0.007224180878860405,0.007470902799622523,1.0341522346822853,0.9151091393572418,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,84,2026082901,2,0.75,0.25,67,160,inference,24,LOO,0.4166666666666667,0.5241779048124942,-0.10751123814582747,-0.07984841623810146,0.010228185169086974,0.010567632850241544,1.0331874790632942,0.789527052954994,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,84,2026082901,2,0.75,0.25,67,160,inference,24,ZLZ,0.3333333333333333,0.5241779048124942,-0.19084457147916084,-0.08022202249656041,0.010225932579765099,0.00966183574879227,0.9448366369939644,0.7933085671104213,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,84,2026082901,3,0.5,0.2,175,76,balance,34,LOO,0.4117647058823529,0.4234450803638693,-0.011680374481516376,-0.01580401702660844,0.007081115378161154,0.007339834329453707,1.0365364688295389,0.18780910952250485,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,84,2026082901,3,0.5,0.2,175,76,balance,34,ZLZ,0.4117647058823529,0.4234450803638693,-0.011680374481516376,-0.016010532517615805,0.007079246913313815,0.007339834329453707,1.0368100476407751,0.19028837041271712,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,84,2026082901,3,0.5,0.2,175,76,inference,24,LOO,0.2916666666666667,0.4234450803638693,-0.1317784136972026,-0.01490724598049148,0.010039825965987027,0.008982487922705314,0.8946856203619696,0.14877649580532729,1.0,0.3715150465994871,1.0,1.0,1.0
main,kink,200,84,2026082901,3,0.5,0.2,175,76,inference,24,ZLZ,0.2916666666666667,0.4234450803638693,-0.1317784136972026,-0.017902123115224877,0.010013196977477337,0.008982487922705314,0.8970649376926875,0.17890322098495176,1.0,0.3715150465994871,1.0,1.0,1.0
main,kink,200,85,2026082901,0,0.25,0.75,141,21,balance,34,LOO,0.47058823529411764,0.523845889714633,-0.05325765442051533,-0.0036891173911473008,0.007333770765195513,0.0075495438817238135,1.0294218517917568,0.04307832512087461,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,85,2026082901,0,0.25,0.75,141,21,balance,34,ZLZ,0.47058823529411764,0.523845889714633,-0.05325765442051533,-0.003054136174760358,0.00733283449344449,0.0075495438817238135,1.029553290541749,0.03566583989106802,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,85,2026082901,0,0.25,0.75,141,21,inference,24,LOO,0.4583333333333333,0.523845889714633,-0.06551255638129966,-0.003968760740088562,0.010390760764781452,0.010794082125603866,1.0388153831997975,0.038934199062096914,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,85,2026082901,0,0.25,0.75,141,21,inference,24,ZLZ,0.4166666666666667,0.523845889714633,-0.10717922304796629,-0.002573621817038796,0.01038811356888624,0.010567632850241544,1.0172812205185153,0.02525087226878034,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,85,2026082901,1,0.5,0.8,109,94,balance,34,LOO,0.5,0.5659149943861062,-0.06591499438610615,-0.020043460339129848,0.00727523413551091,0.007575757575757576,1.041307734520844,0.23498990936676786,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,85,2026082901,1,0.5,0.8,109,94,balance,34,ZLZ,0.4411764705882353,0.5659149943861062,-0.12473852379787087,-0.017261137629713375,0.0072660029229279785,0.007470902799622523,1.0281998065329674,0.20249841640151992,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,85,2026082901,1,0.5,0.8,109,94,inference,24,LOO,0.5416666666666666,0.5659149943861062,-0.024248327719439522,-0.017513957901386212,0.010293440996505823,0.010794082125603866,1.0486369066736758,0.17262512725526447,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,85,2026082901,1,0.5,0.8,109,94,inference,24,ZLZ,0.5416666666666666,0.5659149943861062,-0.024248327719439522,-0.01568616626829622,0.010285845631212613,0.010794082125603866,1.0494112504322444,0.15466669770307026,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,85,2026082901,2,0.75,0.25,21,141,balance,34,LOO,0.47058823529411764,0.523845889714633,-0.05325765442051533,0.02478199713815754,0.0072324515194582386,0.0075495438817238135,1.0438429986585416,0.29140267684077825,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,85,2026082901,2,0.75,0.25,21,141,balance,34,ZLZ,0.5294117647058824,0.523845889714633,0.0055658749912493866,0.023750241253080784,0.007231664306693823,0.0075495438817238135,1.0439566276238448,0.27928582668670576,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,85,2026082901,2,0.75,0.25,21,141,inference,24,LOO,0.5,0.523845889714633,-0.023845889714632973,0.02309898690014034,0.010276127078215526,0.010869565217391304,1.0577492020737866,0.22786530254885845,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,85,2026082901,2,0.75,0.25,21,141,inference,24,ZLZ,0.5,0.523845889714633,-0.023845889714632973,0.025236735072158845,0.010258932706813927,0.010869565217391304,1.0595220309976103,0.24916215481499654,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,85,2026082901,3,0.5,0.2,109,176,balance,34,LOO,0.47058823529411764,0.4198377406562107,0.05075049463790693,-0.017007836965905576,0.007058218376140475,0.0075495438817238135,1.069610414328382,0.2024424285793277,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,85,2026082901,3,0.5,0.2,109,176,balance,34,ZLZ,0.4411764705882353,0.4198377406562107,0.02133872993202457,-0.0287279129900751,0.006850698805359246,0.007470902799622522,1.090531493484737,0.34708563506628987,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,85,2026082901,3,0.5,0.2,109,176,inference,24,LOO,0.4583333333333333,0.4198377406562107,0.0384955926771226,-0.01399030295499848,0.010018690091365415,0.010794082125603866,1.0773945522984807,0.1397724725105029,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,85,2026082901,3,0.5,0.2,109,176,inference,24,ZLZ,0.5,0.4198377406562107,0.08016225934378929,-0.015686166268296275,0.010008179567953154,0.010869565217391304,1.0860681649034718,0.15679754898050383,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,86,2026082901,0,0.25,0.75,33,166,balance,34,LOO,0.38235294117647056,0.5249667397949114,-0.1426137986184408,0.0064546957218427625,0.007309571909625653,0.007156338471217364,0.9790366056586018,0.07549701880401354,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,86,2026082901,0,0.25,0.75,33,166,balance,34,ZLZ,0.4117647058823529,0.5249667397949114,-0.11320203391255845,0.007557189600007064,0.007304735422961095,0.007339834329453707,1.0048049524671743,0.0884215396865065,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,86,2026082901,0,0.25,0.75,33,166,inference,24,LOO,0.375,0.5249667397949114,-0.14996673979491137,0.006759246177813982,0.010351197228083127,0.010190217391304348,0.9844481915249345,0.06643592288892688,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,86,2026082901,0,0.25,0.75,33,166,inference,24,ZLZ,0.3333333333333333,0.5249667397949114,-0.19163340646157806,0.009830749382796156,0.01034004555379012,0.009661835748792272,0.9344093987333303,0.09667749716522997,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,86,2026082901,1,0.5,0.8,100,87,balance,34,LOO,0.6176470588235294,0.5695454985868482,0.04810156023668122,0.0008229025079394825,0.0071737013363287845,0.007156338471217364,0.9975796504067583,0.009715759145669507,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,86,2026082901,1,0.5,0.8,100,87,balance,34,ZLZ,0.6470588235294118,0.5695454985868482,0.07751332494256358,-0.002497888780285562,0.007184299213766758,0.006920415224913495,0.9632693487560205,0.029470051274048437,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,86,2026082901,1,0.5,0.8,100,87,inference,24,LOO,0.6666666666666666,0.5695454985868482,0.09712116807981841,0.0024427888255970087,0.010158545031938283,0.009661835748792272,0.9511042888933045,0.02423651485449817,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,86,2026082901,1,0.5,0.8,100,87,inference,24,ZLZ,0.7083333333333334,0.5695454985868482,0.13878783474648515,-0.0013926888683809535,0.010180551676470587,0.008982487922705314,0.8823183858951129,0.013802839816291237,1.0,0.3715150465994872,1.0,1.0,1.0
main,kink,200,86,2026082901,2,0.75,0.25,166,33,balance,34,LOO,0.6470588235294118,0.5249667397949114,0.12209208373450042,0.010406789282261908,0.007227791055005976,0.006920415224913495,0.9574730608904927,0.12240917371878414,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,86,2026082901,2,0.75,0.25,166,33,balance,34,ZLZ,0.6764705882352942,0.5249667397949114,0.15150384844038278,0.012524196244762531,0.007220655780890257,0.0066320645905421,0.9184850783351441,0.14738780226939277,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,kink,200,86,2026082901,2,0.75,0.25,166,33,inference,24,LOO,0.6666666666666666,0.5249667397949114,0.14169992687175526,0.019461932448430086,0.010245712934981412,0.00966183574879227,0.9430125370587301,0.1922714798751593,1.0,0.38530789849830943,1.0,1.0,1.0
main,kink,200,86,2026082901,2,0.75,0.25,166,33,inference,24,ZLZ,0.6666666666666666,0.5249667397949114,0.14169992687175526,0.022632035828304864,0.010232989372168953,0.009661835748792272,0.9441850662984104,0.22372904067596136,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,86,2026082901,3,0.5,0.2,100,97,balance,34,LOO,0.29411764705882354,0.4197985474639914,-0.12568090040516788,-0.0014849429858347363,0.007119551114461667,0.006291286568103177,0.8836633752546466,0.017598816910212745,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,kink,200,86,2026082901,3,0.5,0.2,100,97,balance,34,ZLZ,0.29411764705882354,0.4197985474639914,-0.12568090040516788,-0.002497888780285562,0.007115363946902763,0.006291286568103176,0.8841833833168437,0.029612463460189427,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,kink,200,86,2026082901,3,0.5,0.2,100,97,inference,24,LOO,0.25,0.4197985474639914,-0.16979854746399142,-0.0018409968108614727,0.010092948580194898,0.008152173913043478,0.8077098429927855,0.018325000950339697,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,kink,200,86,2026082901,3,0.5,0.2,100,97,inference,24,ZLZ,0.25,0.4197985474639914,-0.16979854746399142,-0.0013926888683809535,0.010096685074845674,0.008152173913043478,0.8074109326588145,0.013860046876808065,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,kink,200,87,2026082901,0,0.25,0.75,27,45,balance,34,LOO,0.5588235294117647,0.5246841378121339,0.034139391599630864,0.014483342007211797,0.0072896246692767935,0.007470902799622522,1.0248679648912176,0.16963528870715158,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,87,2026082901,0,0.25,0.75,27,45,balance,34,ZLZ,0.6176470588235294,0.5246841378121339,0.09296292101139558,0.013563920124994966,0.007291680429486212,0.007156338471217364,0.9814388521853549,0.15884421776644067,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,87,2026082901,0,0.25,0.75,27,45,inference,24,LOO,0.625,0.5246841378121339,0.10031586218786614,0.01616498130646704,0.010321754684716411,0.010190217391304348,0.987256305014996,0.15911035334125542,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,87,2026082901,0,0.25,0.75,27,45,inference,24,ZLZ,0.625,0.5246841378121339,0.10031586218786614,0.016924921147785987,0.01031536868988072,0.010190217391304348,0.9878674914742365,0.16664192602350536,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,87,2026082901,1,0.5,0.8,138,91,balance,34,LOO,0.6470588235294118,0.5691211541035948,0.07793766942581704,0.016236323246749618,0.007092093260641086,0.006920415224913495,0.9757930374829741,0.1927970880153861,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,87,2026082901,1,0.5,0.8,138,91,balance,34,ZLZ,0.6764705882352942,0.5691211541035948,0.1073494341316994,0.018472420543295454,0.007079743682675373,0.0066320645905421,0.9367662005576874,0.21954069759675696,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,kink,200,87,2026082901,1,0.5,0.8,138,91,inference,24,LOO,0.7083333333333334,0.5691211541035948,0.1392121792297386,0.019418857479501228,0.010035969673405051,0.008982487922705314,0.8950294007472517,0.1938402691661255,1.0,0.3715150465994872,1.0,1.0,1.0
main,kink,200,87,2026082901,1,0.5,0.8,138,91,inference,24,ZLZ,0.7916666666666666,0.5691211541035948,0.22254551256307187,0.02257640161859109,0.009998493680490071,0.007170893719806764,0.7171974048250123,0.22578102174423137,0.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,kink,200,87,2026082901,2,0.75,0.25,45,27,balance,34,LOO,0.6764705882352942,0.5246841378121339,0.1517864504231603,0.05346444130187267,0.0071586349322152664,0.0066320645905421,0.9264426323371379,0.6319022840940408,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,kink,200,87,2026082901,2,0.75,0.25,45,27,balance,34,ZLZ,0.6470588235294118,0.5246841378121339,0.12237468571727794,0.053424904852997446,0.007158873607692699,0.006920415224913495,0.9666905164350208,0.6314244722803336,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,87,2026082901,2,0.75,0.25,45,27,inference,24,LOO,0.6666666666666666,0.5246841378121339,0.14198252885453277,0.052537907700700326,0.010150188547048543,0.009661835748792272,0.9518873175613793,0.5214776723753933,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,87,2026082901,2,0.75,0.25,45,27,inference,24,ZLZ,0.7083333333333334,0.5246841378121339,0.18364919552119952,0.05251581657185822,0.010148572220695345,0.008982487922705314,0.8850986845605622,0.5212999093653325,1.0,0.3715150465994872,1.0,1.0,1.0
main,kink,200,87,2026082901,3,0.5,0.2,138,192,balance,34,LOO,0.47058823529411764,0.4212370366458974,0.04935119864822024,0.01570613927219716,0.007188232774890561,0.0075495438817238135,1.0502642468807297,0.18525006883373182,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,87,2026082901,3,0.5,0.2,138,192,balance,34,ZLZ,0.47058823529411764,0.4212370366458974,0.04935119864822024,0.018472420543295454,0.007198499116998861,0.0075495438817238135,1.048766382966691,0.2177222577867762,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,87,2026082901,3,0.5,0.2,138,192,inference,24,LOO,0.5,0.4212370366458974,0.0787629633541026,0.023006706215003725,0.010222523360676753,0.010869565217391304,1.0632957082987498,0.22754924084567302,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,87,2026082901,3,0.5,0.2,138,192,inference,24,ZLZ,0.5416666666666666,0.4212370366458974,0.12042963002076923,0.022576401618591146,0.010217306680730278,0.010794082125603866,1.0564508302331161,0.22335028328309717,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,88,2026082901,0,0.25,0.75,80,79,balance,34,LOO,0.5882352941176471,0.5261096802388681,0.06212561387877902,0.0016240827283783288,0.007320683570522587,0.007339834329453707,1.002615979607182,0.018981578709858143,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,88,2026082901,0,0.25,0.75,80,79,balance,34,ZLZ,0.5294117647058824,0.5261096802388681,0.003302084467014299,0.0004908592296105629,0.007323826119327016,0.0075495438817238135,1.030819650646968,0.005735720089103761,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,88,2026082901,0,0.25,0.75,80,79,inference,24,LOO,0.5833333333333334,0.5261096802388681,0.05722365309446531,-0.00012986625648314654,0.01037573892005211,0.010567632850241546,1.0184944833007106,0.0012749313610767238,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,88,2026082901,0,0.25,0.75,80,79,inference,24,ZLZ,0.5416666666666666,0.5261096802388681,0.01555698642779857,-0.000989689243598435,0.010377592591724386,0.010794082125603866,1.0401335406259453,0.00971517306987702,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,88,2026082901,1,0.5,0.8,120,124,balance,34,LOO,0.4117647058823529,0.5724326862472586,-0.1606679803649057,0.013305833468800987,0.007090858624295122,0.007339834329453707,1.0351122083164273,0.1580129460737758,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,88,2026082901,1,0.5,0.8,120,124,balance,34,ZLZ,0.4117647058823529,0.5724326862472586,-0.1606679803649057,0.005902773848478704,0.007136703918083724,0.007339834329453706,1.028462776892743,0.06987266449744425,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,88,2026082901,1,0.5,0.8,120,124,inference,24,LOO,0.3333333333333333,0.5724326862472586,-0.2390993529139253,0.006689920529412752,0.01010212863631053,0.00966183574879227,0.9564158304284806,0.06656018365129668,0.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,88,2026082901,1,0.5,0.8,120,124,inference,24,ZLZ,0.3333333333333333,0.5724326862472586,-0.2390993529139253,0.006689920529412752,0.010102128636310532,0.009661835748792272,0.9564158304284806,0.06656018365129666,0.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,88,2026082901,2,0.75,0.25,79,80,balance,34,LOO,0.6176470588235294,0.5261096802388681,0.09153737858466138,0.027990705631703028,0.0071944660288098955,0.007156338471217364,0.9947004326047476,0.33000047410632843,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,88,2026082901,2,0.75,0.25,79,80,balance,34,ZLZ,0.6470588235294118,0.5261096802388681,0.12094914329054374,0.027030355041275822,0.00719835443162568,0.006920415224913495,0.9613885076996112,0.31859219851533543,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,88,2026082901,2,0.75,0.25,79,80,inference,24,LOO,0.6666666666666666,0.5261096802388681,0.14055698642779857,0.02126173061040637,0.010225654627436695,0.009661835748792272,0.9448623194126244,0.2102582527604625,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,88,2026082901,2,0.75,0.25,79,80,inference,24,ZLZ,0.6666666666666666,0.5261096802388681,0.14055698642779857,0.02066703248779933,0.01022875350736995,0.009661835748792272,0.9445760660701026,0.20434629391080253,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,88,2026082901,3,0.5,0.2,120,75,balance,34,LOO,0.4117647058823529,0.4221564882490408,-0.010391782366687863,0.004633701864722728,0.007162943348738968,0.007339834329453706,1.0246952924381119,0.05474977382191851,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,88,2026082901,3,0.5,0.2,120,75,balance,34,ZLZ,0.38235294117647056,0.4221564882490408,-0.03980354707257022,0.0059027738484786485,0.007164967875097178,0.007156338471217364,0.9987956116440093,0.06973471346488835,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,88,2026082901,3,0.5,0.2,120,75,inference,24,LOO,0.4583333333333333,0.4221564882490408,0.03617684508429253,0.010134016901666376,0.010171847332880131,0.010794082125603866,1.0611722504635301,0.10048048152141989,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,88,2026082901,3,0.5,0.2,120,75,inference,24,ZLZ,0.4166666666666667,0.4221564882490408,-0.005489821582374099,0.006689920529412641,0.010152026692952731,0.010567632850241544,1.0409382451266913,0.0663964077374988,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,89,2026082901,0,0.25,0.75,143,70,balance,34,LOO,0.4411764705882353,0.5239933999863613,-0.08281692939812602,0.007584246587994947,0.007311234819028919,0.007470902799622522,1.0218387159687492,0.08869866402357883,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,89,2026082901,0,0.25,0.75,143,70,balance,34,ZLZ,0.4411764705882353,0.5239933999863613,-0.08281692939812602,0.009198930805938699,0.007308883784401487,0.007470902799622522,1.0221674088684805,0.10759988915095621,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,89,2026082901,0,0.25,0.75,143,70,inference,24,LOO,0.4583333333333333,0.5239933999863613,-0.06566006665302798,0.008096792368585404,0.010352557840641085,0.010794082125603866,1.0426488112174064,0.07957729449247296,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,89,2026082901,0,0.25,0.75,143,70,inference,24,ZLZ,0.4166666666666667,0.5239933999863613,-0.10732673331969461,0.010527309840990484,0.010346643534344129,0.010567632850241544,1.0213585512213574,0.10349459321262902,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,89,2026082901,1,0.5,0.8,66,82,balance,34,LOO,0.5588235294117647,0.5710699174009359,-0.012246387989171215,-0.018648791602526527,0.007265237877695414,0.007470902799622523,1.0283080781922516,0.21878914773975672,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,89,2026082901,1,0.5,0.8,66,82,balance,34,ZLZ,0.5,0.5710699174009359,-0.07106991740093593,-0.01802720617781839,0.007262429633336667,0.007575757575757576,1.0431436803163838,0.21153754364738722,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,89,2026082901,1,0.5,0.8,66,82,inference,24,LOO,0.625,0.5710699174009359,0.053930082599064066,-0.019060389095271413,0.010292598489103837,0.010190217391304348,0.990052939701488,0.18787510931542428,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,89,2026082901,1,0.5,0.8,66,82,inference,24,ZLZ,0.5833333333333334,0.5710699174009359,0.012263415932397437,-0.018296566418044447,0.01028888341473894,0.010567632850241546,1.0270922921629468,0.1803787917163344,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,89,2026082901,2,0.75,0.25,70,143,balance,34,LOO,0.47058823529411764,0.5239933999863613,-0.053405164692243656,-0.006206124511117239,0.007275715362016523,0.0075495438817238135,1.0376359582642327,0.07275831524733663,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,89,2026082901,2,0.75,0.25,70,143,balance,34,ZLZ,0.47058823529411764,0.5239933999863613,-0.053405164692243656,-0.01319369013501126,0.007282576866177715,0.0075495438817238135,1.0366583175779396,0.15460507346948787,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,89,2026082901,2,0.75,0.25,70,143,inference,24,LOO,0.4166666666666667,0.5239933999863613,-0.10732673331969461,-0.010254736113895935,0.01033480580916019,0.010567632850241544,1.0225284388870655,0.1008726264389655,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,89,2026082901,2,0.75,0.25,70,143,inference,24,ZLZ,0.4166666666666667,0.5239933999863613,-0.10732673331969461,-0.026240778406013632,0.010329957688463414,0.010567632850241544,1.0230083383636284,0.2581828808771212,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,89,2026082901,3,0.5,0.2,66,166,balance,34,LOO,0.4411764705882353,0.4209169033305431,0.02025956725769218,-0.017967191203929922,0.007068225481040656,0.007470902799622523,1.0569700725679991,0.21371007260192565,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,89,2026082901,3,0.5,0.2,66,166,balance,34,ZLZ,0.4411764705882353,0.4209169033305431,0.02025956725769218,-0.01802720617781861,0.007067815465536945,0.007470902799622522,1.0570313891259686,0.21443013787730514,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,89,2026082901,3,0.5,0.2,66,166,inference,24,LOO,0.4166666666666667,0.4209169033305431,-0.004250236663876417,-0.018957548885252862,0.010004742154948154,0.010567632850241544,1.0562623890326843,0.18953055501601282,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,89,2026082901,3,0.5,0.2,66,166,inference,24,ZLZ,0.5,0.4209169033305431,0.0790830966694569,-0.018296566418044502,0.010009809572694282,0.010869565217391304,1.0858913087659874,0.18287598940123254,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,90,2026082901,0,0.25,0.75,122,155,balance,34,LOO,0.5588235294117647,0.526809407780929,0.032014121630835723,0.010013228653339756,0.007290961446305488,0.007470902799622523,1.024680058266968,0.11726859788711777,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,90,2026082901,0,0.25,0.75,122,155,balance,34,ZLZ,0.6176470588235294,0.526809407780929,0.09083765104260044,0.010593018534749588,0.007289959110338737,0.007156338471217364,0.9816705914122522,0.12406725856306261,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,90,2026082901,0,0.25,0.75,122,155,inference,24,LOO,0.625,0.526809407780929,0.098190592219071,0.011020140534840905,0.010322395033699023,0.010190217391304348,0.9871950606459876,0.10846681686135601,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,90,2026082901,0,0.25,0.75,122,155,inference,24,ZLZ,0.625,0.526809407780929,0.098190592219071,0.009497999763525056,0.01032693478129644,0.010190217391304348,0.9867610871098259,0.09346444625897352,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,90,2026082901,1,0.5,0.8,118,113,balance,34,LOO,0.6764705882352942,0.5707070027337866,0.10576358550150755,0.02237922968767303,0.007046045825912382,0.0066320645905421,0.9412463038704866,0.2666075242257786,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,kink,200,90,2026082901,1,0.5,0.8,118,113,balance,34,ZLZ,0.7058823529411765,0.5707070027337866,0.1351753502073899,0.015739466420901738,0.007085436570371095,0.006291286568103178,0.8879179858036154,0.18698496961601452,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,kink,200,90,2026082901,1,0.5,0.8,118,113,inference,24,LOO,0.75,0.5707070027337866,0.1792929972662134,0.016909949312293837,0.010039312035737123,0.008152173913043478,0.8120251551126247,0.16876808765439508,0.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,kink,200,90,2026082901,1,0.5,0.8,118,113,inference,24,ZLZ,0.7083333333333334,0.5707070027337866,0.13762633059954676,0.014124779278751665,0.010046940458963058,0.008982487922705314,0.8940520708164319,0.14091744352853702,1.0,0.3715150465994872,1.0,1.0,1.0
main,kink,200,90,2026082901,2,0.75,0.25,155,122,balance,34,LOO,0.5294117647058824,0.526809407780929,0.002602356924953364,0.015996032465584453,0.007227358219133177,0.0075495438817238135,1.04457862095969,0.1881579126478076,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,90,2026082901,2,0.75,0.25,155,122,balance,34,ZLZ,0.5882352941176471,0.526809407780929,0.06142588633671808,0.0020915298226731327,0.00724319617650589,0.007339834329453706,1.0133419212448327,0.024575306189973216,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,90,2026082901,2,0.75,0.25,155,122,inference,24,LOO,0.625,0.526809407780929,0.098190592219071,0.004269561666907951,0.010283323604426619,0.010190217391304348,0.9909459026377239,0.04210333903520546,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,90,2026082901,2,0.75,0.25,155,122,inference,24,ZLZ,0.6666666666666666,0.526809407780929,0.13985725888573763,0.006636281969243374,0.010288871801337057,0.009661835748792272,0.9390568699219966,0.06542458138445278,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,90,2026082901,3,0.5,0.2,118,108,balance,34,LOO,0.38235294117647056,0.4198441435508017,-0.03749120237433112,0.010575700259931264,0.0071668370108348735,0.007156338471217364,0.9985351223138411,0.1249238526772846,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,90,2026082901,3,0.5,0.2,118,108,balance,34,ZLZ,0.4411764705882353,0.4198441435508017,0.021332327037433596,0.01573946642090185,0.007183187179930944,0.007470902799622523,1.0400540334651762,0.18570834243284254,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,90,2026082901,3,0.5,0.2,118,108,inference,24,LOO,0.3333333333333333,0.4198441435508017,-0.08651081021746837,0.010312416399322344,0.010148930466582877,0.009661835748792272,0.9520053152995334,0.10236471987748248,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,90,2026082901,3,0.5,0.2,118,108,inference,24,ZLZ,0.375,0.4198441435508017,-0.044844143550801685,0.01412477927875172,0.010165120795926946,0.010190217391304348,1.002468892980343,0.14009589113926058,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,91,2026082901,0,0.25,0.75,192,114,balance,34,LOO,0.6176470588235294,0.5253713866299153,0.0922756721936141,0.007526500301196282,0.007307412264377575,0.007156338471217364,0.9793259518288477,0.08804633411821051,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,91,2026082901,0,0.25,0.75,192,114,balance,34,ZLZ,0.6470588235294118,0.5253713866299153,0.12168743689949646,0.0035501638574738648,0.0073125630249126,0.006920415224913496,0.9463734126238466,0.041515816839653934,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,91,2026082901,0,0.25,0.75,192,114,inference,24,LOO,0.5833333333333334,0.5253713866299153,0.05796194670341803,0.007890251593071662,0.010351980011095763,0.010567632850241546,1.0208320378241298,0.07754952449501289,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,91,2026082901,0,0.25,0.75,192,114,inference,24,ZLZ,0.625,0.5253713866299153,0.09962861337008466,0.004810006945109024,0.010357814668781258,0.010190217391304348,0.9838192434566286,0.04726194989811072,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,91,2026082901,1,0.5,0.8,155,129,balance,34,LOO,0.5294117647058824,0.568141451638873,-0.038729686932990615,-0.024615444768844363,0.007285371214910938,0.0075495438817238135,1.036260700933426,0.2883910940393482,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,91,2026082901,1,0.5,0.8,155,129,balance,34,ZLZ,0.47058823529411764,0.568141451638873,-0.09755321634475533,-0.024142509152916602,0.007283963295164235,0.0075495438817238135,1.0364610001173256,0.28287758156935333,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,91,2026082901,1,0.5,0.8,155,129,inference,24,LOO,0.5,0.568141451638873,-0.06814145163887297,-0.028964920897646684,0.010342976897646036,0.010869565217391304,1.0509126458423315,0.2848062853630632,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,91,2026082901,1,0.5,0.8,155,129,inference,24,ZLZ,0.4583333333333333,0.568141451638873,-0.10980811830553966,-0.026951082270686766,0.010334119743879884,0.010794082125603866,1.0445091012223255,0.2651181527151468,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,91,2026082901,2,0.75,0.25,114,192,balance,34,LOO,0.5294117647058824,0.5253713866299153,0.004040378075967022,0.04007237663328411,0.007189328543782991,0.0075495438817238135,1.0501041697770679,0.47260785455147725,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,91,2026082901,2,0.75,0.25,114,192,balance,34,ZLZ,0.5588235294117647,0.5253713866299153,0.03345214278184938,0.03898089522631765,0.007194669786874636,0.007470902799622522,1.0383941196650641,0.45956439680610367,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,91,2026082901,2,0.75,0.25,114,192,inference,24,LOO,0.5,0.5253713866299153,-0.025371386629915338,0.038647741756698495,0.010205447826813686,0.010869565217391304,1.0650747916061776,0.3825675142753818,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,91,2026082901,2,0.75,0.25,114,192,inference,24,ZLZ,0.5,0.5253713866299153,-0.025371386629915338,0.03824307487274248,0.010208407419947572,0.010869565217391304,1.0647660080799486,0.37850690488661576,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,91,2026082901,3,0.5,0.2,155,9,balance,34,LOO,0.4117647058823529,0.420321498096662,-0.008556792214309106,-0.026534824060713225,0.007014109516752337,0.007339834329453706,1.0464385125329758,0.31683265823136053,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,91,2026082901,3,0.5,0.2,155,9,balance,34,ZLZ,0.4411764705882353,0.420321498096662,0.020854972491573254,-0.02414250915291688,0.007023878136433046,0.007470902799622522,1.0636435676283655,0.28806727257172066,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,91,2026082901,3,0.5,0.2,155,9,inference,24,LOO,0.4583333333333333,0.420321498096662,0.03801183523667129,-0.02822332662718796,0.009921553087285455,0.010794082125603866,1.0879427878520918,0.28334683871602606,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,91,2026082901,3,0.5,0.2,155,9,inference,24,ZLZ,0.5,0.420321498096662,0.07967850190333797,-0.026951082270686877,0.009931068840028307,0.010869565217391304,1.0945010443971832,0.27044453732338575,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,92,2026082901,0,0.25,0.75,121,139,balance,34,LOO,0.5294117647058824,0.5249417954908059,0.004469969215076475,0.04409116738580565,0.0071591028220496684,0.007549543881723815,1.0545377080591172,0.5211014692244799,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,92,2026082901,0,0.25,0.75,121,139,balance,34,ZLZ,0.5,0.5249417954908059,-0.024941795490805885,0.025527396900151156,0.0069525092528006285,0.007575757575757576,1.089643652427487,0.3061510428216699,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,92,2026082901,0,0.25,0.75,121,139,inference,24,LOO,0.4583333333333333,0.5249417954908059,-0.06660846215747257,0.04437017224313167,0.010139507880085448,0.010794082125603866,1.0645568062335686,0.44063873936696485,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,92,2026082901,0,0.25,0.75,121,139,inference,24,ZLZ,0.5,0.5249417954908059,-0.024941795490805885,0.018283227600312202,0.009727914691901846,0.010869565217391304,1.1173581966585133,0.18537151055552814,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,92,2026082901,1,0.5,0.8,175,92,balance,34,LOO,0.5294117647058824,0.5699599493470568,-0.04054818464117449,0.0008783120437028114,0.007159151031408211,0.0075495438817238135,1.054530606855882,0.010380495289999606,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,92,2026082901,1,0.5,0.8,175,92,balance,34,ZLZ,0.5588235294117647,0.5699599493470568,-0.01113641993529213,-0.0029376903207979366,0.007180587140948191,0.007470902799622523,1.0404306295537828,0.03466778015490232,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,92,2026082901,1,0.5,0.8,175,92,inference,24,LOO,0.4583333333333333,0.5699599493470568,-0.11162661601372353,-0.0021320092736173413,0.010166459505989338,0.010794082125603866,1.0617346303543311,0.021144831167336123,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,92,2026082901,1,0.5,0.8,175,92,inference,24,ZLZ,0.5,0.5699599493470568,-0.06995994934705685,-0.0030505456905720596,0.010172835218433575,0.010869565217391304,1.068489264201904,0.030245204777967955,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,92,2026082901,2,0.75,0.25,139,121,balance,34,LOO,0.5882352941176471,0.5249417954908059,0.0632934986268412,-0.09889481979690262,0.0071612342033119,0.007339834329453707,1.024939852694555,1.168636926000997,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,92,2026082901,2,0.75,0.25,139,121,balance,34,ZLZ,0.5882352941176471,0.5249417954908059,0.0632934986268412,-0.11081729528988604,0.006952822849712987,0.007339834329453707,1.0556624968169146,1.3290060686444596,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,92,2026082901,2,0.75,0.25,139,121,inference,24,LOO,0.6666666666666666,0.5249417954908059,0.14172487117586074,-0.09509211970316189,0.01016538573951465,0.009661835748792272,0.9504642515664713,0.9431539692196231,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,92,2026082901,2,0.75,0.25,139,121,inference,24,ZLZ,0.625,0.5249417954908059,0.10005820450919412,-0.11437649867737981,0.009729412438770992,0.010190217391304348,1.0473620535087076,1.1595607078937633,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,92,2026082901,3,0.5,0.2,175,72,balance,34,LOO,0.35294117647058826,0.41976960597486757,-0.06682842950427931,-0.008875759682656914,0.007086224896025403,0.006920415224913494,0.9766011277450551,0.10543822087019107,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,kink,200,92,2026082901,3,0.5,0.2,175,72,balance,34,ZLZ,0.38235294117647056,0.41976960597486757,-0.037416664798397004,-0.002937690320797881,0.007109265168924991,0.007156338471217364,1.0066214019555964,0.03484124421381806,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,92,2026082901,3,0.5,0.2,175,72,inference,24,LOO,0.2916666666666667,0.41976960597486757,-0.12810293930820088,-0.004043960729979479,0.010060645255258488,0.008982487922705314,0.8928341766160929,0.04031753872069687,1.0,0.3715150465994871,1.0,1.0,1.0
main,kink,200,92,2026082901,3,0.5,0.2,175,72,inference,24,ZLZ,0.25,0.41976960597486757,-0.16976960597486757,-0.003050545690572115,0.010070383275839223,0.008152173913043478,0.809519726285106,0.030398666595731632,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,kink,200,93,2026082901,0,0.25,0.75,49,71,balance,34,LOO,0.35294117647058826,0.5254135176465871,-0.1724723411759988,-0.004891343094299061,0.007333754045769836,0.006920415224913495,0.943638848770125,0.05711694314413008,0.0,0.3260950174940419,1.0,0.9090554529102617,0.0
main,kink,200,93,2026082901,0,0.25,0.75,49,71,balance,34,ZLZ,0.35294117647058826,0.5254135176465871,-0.1724723411759988,-0.004300109989336276,0.007333332101116056,0.006920415224913494,0.943693143783885,0.05021447051591023,0.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,kink,200,93,2026082901,0,0.25,0.75,49,71,inference,24,LOO,0.4166666666666667,0.5254135176465871,-0.10874685097992037,-0.006559625213743425,0.010392906190373969,0.010567632850241544,1.0168121078615537,0.06434436553897854,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,93,2026082901,0,0.25,0.75,49,71,inference,24,ZLZ,0.3333333333333333,0.5254135176465871,-0.19208018431325374,-0.006690160974919257,0.010393057956717201,0.009661835748792272,0.929643208864016,0.06562433160608729,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,93,2026082901,1,0.5,0.8,154,136,balance,34,LOO,0.5882352941176471,0.5709118184414903,0.017323475676156774,-0.0011084992972471008,0.0071856107413594645,0.007339834329453706,1.0214628364443052,0.013076863144361293,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,93,2026082901,1,0.5,0.8,154,136,balance,34,ZLZ,0.5,0.5709118184414903,-0.0709118184414903,-0.0058444383378694065,0.0072058476675681115,0.007575757575757576,1.0513346833370272,0.06884941310126166,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,93,2026082901,1,0.5,0.8,154,136,inference,24,LOO,0.4583333333333333,0.5709118184414903,-0.11257848510815699,0.003384267257788842,0.010153734900685663,0.010794082125603866,1.0630651904133288,0.03358549411047326,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,93,2026082901,1,0.5,0.8,154,136,inference,24,ZLZ,0.4583333333333333,0.5709118184414903,-0.11257848510815699,0.001691192634076466,0.010165292762234372,0.010794082125603866,1.0618564932734198,0.01677386459704417,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,93,2026082901,2,0.75,0.25,71,49,balance,34,LOO,0.38235294117647056,0.5254135176465871,-0.1430605764701165,-0.08517663929330904,0.007205184219957576,0.007156338471217364,0.9932207494979913,1.003455126549166,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,93,2026082901,2,0.75,0.25,71,49,balance,34,ZLZ,0.38235294117647056,0.5254135176465871,-0.1430605764701165,-0.08057882954089757,0.0072213888967398296,0.007156338471217364,0.9909919786272924,0.948223223659853,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,93,2026082901,2,0.75,0.25,71,49,inference,24,LOO,0.3333333333333333,0.5254135176465871,-0.19208018431325374,-0.08668566307539866,0.010201169188894446,0.009661835748792272,0.9471302328080861,0.8582667744645576,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,93,2026082901,2,0.75,0.25,71,49,inference,24,ZLZ,0.3333333333333333,0.5254135176465871,-0.19208018431325374,-0.08359731112962615,0.010218939948065952,0.009661835748792272,0.9454831712384103,0.8269692960962258,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,93,2026082901,3,0.5,0.2,154,196,balance,34,LOO,0.3235294117647059,0.4202227383729853,-0.0966933266082794,-0.002086365374130039,0.0071327056724868046,0.0066320645905421,0.9298104947922017,0.024703768832113664,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,kink,200,93,2026082901,3,0.5,0.2,154,196,balance,34,ZLZ,0.29411764705882354,0.4202227383729853,-0.12610509131416175,-0.0058444383378695175,0.007114750268999654,0.006291286568103176,0.8842596479479443,0.06928878574205757,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,kink,200,93,2026082901,3,0.5,0.2,154,196,inference,24,LOO,0.2916666666666667,0.4202227383729853,-0.1285560717063186,-0.003494057711205256,0.010101124012489693,0.008982487922705314,0.8892562759945107,0.03476523924438795,1.0,0.3715150465994871,1.0,1.0,1.0
main,kink,200,93,2026082901,3,0.5,0.2,154,196,inference,24,ZLZ,0.25,0.4202227383729853,-0.1702227383729853,0.0016911926340765215,0.010130866222503913,0.008152173913043478,0.804686759650905,0.016802340758469324,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,kink,200,94,2026082901,0,0.25,0.75,47,27,balance,34,LOO,0.5588235294117647,0.5243864988205018,0.03443703059126291,0.0011643936160263824,0.007323623364084887,0.007470902799622522,1.020110187022983,0.013606198887357073,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,94,2026082901,0,0.25,0.75,47,27,balance,34,ZLZ,0.5294117647058824,0.5243864988205018,0.005025265885380548,-0.0025358739595373603,0.007331830830782212,0.0075495438817238135,1.0296942272627931,0.029615662083623675,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,94,2026082901,0,0.25,0.75,47,27,inference,24,LOO,0.5,0.5243864988205018,-0.024386498820501812,0.0008644573082258189,0.010374713162152832,0.010869565217391304,1.0476979023423705,0.008487025383562956,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,94,2026082901,0,0.25,0.75,47,27,inference,24,ZLZ,0.5,0.5243864988205018,-0.024386498820501812,-0.002326704907579691,0.010386714651302713,0.010869565217391304,1.0464873236917154,0.022829805187099015,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,94,2026082901,1,0.5,0.8,10,42,balance,34,LOO,0.29411764705882354,0.5697966088385518,-0.2756789617797282,-0.004786915577923434,0.007200241785079154,0.006291286568103176,0.8737604591474165,0.05641339389345314,0.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,kink,200,94,2026082901,1,0.5,0.8,10,42,balance,34,ZLZ,0.2647058823529412,0.5697966088385518,-0.3050907264856106,-0.006149697384609909,0.007205853375023276,0.00589808115759673,0.8185125134575304,0.0724454367594793,0.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,kink,200,94,2026082901,1,0.5,0.8,10,42,inference,24,LOO,0.3333333333333333,0.5697966088385518,-0.23646327550521845,0.0001403356207411166,0.010164262780211382,0.009661835748792272,0.9505692599371519,0.001391970328063634,0.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,94,2026082901,1,0.5,0.8,10,42,inference,24,ZLZ,0.20833333333333334,0.5697966088385518,-0.3614632755052184,-0.010090870641106475,0.010243081797447576,0.007170893719806763,0.7000718984391634,0.09970416905579554,0.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,kink,200,94,2026082901,2,0.75,0.25,27,47,balance,34,LOO,0.35294117647058826,0.5243864988205018,-0.17144532234991355,-0.013630593310965944,0.007268102010315705,0.006920415224913494,0.9521626437123839,0.15988372320172817,0.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,kink,200,94,2026082901,2,0.75,0.25,27,47,balance,34,ZLZ,0.4117647058823529,0.5243864988205018,-0.11262179293814889,-0.018392851398491006,0.007256404832358226,0.007339834329453707,1.0114973597839314,0.21591773219123656,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,94,2026082901,2,0.75,0.25,27,47,inference,24,LOO,0.375,0.5243864988205018,-0.1493864988205018,-0.011698253722575935,0.010292213871637,0.010190217391304348,0.9900899377330536,0.1153099105888177,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,94,2026082901,2,0.75,0.25,27,47,inference,24,ZLZ,0.375,0.5243864988205018,-0.1493864988205018,-0.014296196162879915,0.01030743297468671,0.010190217391304348,0.9886280528168145,0.1408138066169856,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,94,2026082901,3,0.5,0.2,10,92,balance,34,LOO,0.35294117647058826,0.4197264540093668,-0.06678527753877855,-0.004793521877862417,0.007107400716383111,0.006920415224913495,0.973691438131721,0.05685901252462742,1.0,0.3260950174940419,1.0,0.9090554529102617,0.0
main,kink,200,94,2026082901,3,0.5,0.2,10,92,balance,34,ZLZ,0.3235294117647059,0.4197264540093668,-0.09619704224466091,-0.006149697384609909,0.007105322561556494,0.0066320645905421,0.9333938794594678,0.07295613969383234,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,kink,200,94,2026082901,3,0.5,0.2,10,92,inference,24,LOO,0.4166666666666667,0.4197264540093668,-0.0030597873427001265,-0.00784860363642137,0.010063824488350366,0.010567632850241544,1.0500613223605375,0.07823676240960108,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,94,2026082901,3,0.5,0.2,10,92,inference,24,ZLZ,0.4166666666666667,0.4197264540093668,-0.0030597873427001265,-0.01009087064110653,0.010051375438302044,0.010567632850241544,1.0513618673492422,0.10065048948574976,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,95,2026082901,0,0.25,0.75,198,162,balance,34,LOO,0.5588235294117647,0.5263990926867814,0.0324244367249833,0.020919939169326995,0.007263824199889274,0.007470902799622523,1.0285082064260869,0.24545831860812808,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,95,2026082901,0,0.25,0.75,198,162,balance,34,ZLZ,0.5588235294117647,0.5263990926867814,0.0324244367249833,0.02297795030172267,0.007257859127827958,0.007470902799622523,1.029353514313569,0.2697161914462878,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,95,2026082901,0,0.25,0.75,198,162,inference,24,LOO,0.5416666666666666,0.5263990926867814,0.015267573979885207,0.024919904683312732,0.01026676601448857,0.010794082125603866,1.0513614618635645,0.2459402129229574,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,95,2026082901,0,0.25,0.75,198,162,inference,24,ZLZ,0.5416666666666666,0.5263990926867814,0.015267573979885207,0.02461843231506855,0.010269101660196036,0.010794082125603866,1.0511223359919302,0.2429372814545355,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,95,2026082901,1,0.5,0.8,104,73,balance,34,LOO,0.5294117647058824,0.5693031099989984,-0.039891345293116,-0.0018433929230414758,0.007199607904989017,0.0075495438817238135,1.0486048658972533,0.02172518549712236,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,95,2026082901,1,0.5,0.8,104,73,balance,34,ZLZ,0.5294117647058824,0.5693031099989984,-0.039891345293116,1.9558871167113523e-05,0.0071919783205567555,0.0075495438817238135,1.0497172746120538,0.00023063201916807607,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,95,2026082901,1,0.5,0.8,104,73,inference,24,LOO,0.5416666666666666,0.5693031099989984,-0.027636443332331728,0.0009232051302652255,0.010187994284949771,0.010794082125603866,1.05949039857133,0.009146477342002425,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,95,2026082901,1,0.5,0.8,104,73,inference,24,ZLZ,0.5416666666666666,0.5693031099989984,-0.027636443332331728,0.0015148834334808292,0.010184521920224019,0.010794082125603866,1.0598516268269211,0.015010974687368357,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,95,2026082901,2,0.75,0.25,162,198,balance,34,LOO,0.4411764705882353,0.5263990926867814,-0.08522262209854614,-0.07695499577416315,0.0072402945083338225,0.007470902799622523,1.03185067831471,0.9043961453175835,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,95,2026082901,2,0.75,0.25,162,198,balance,34,ZLZ,0.5,0.5263990926867814,-0.026399092686781422,-0.0739651391907814,0.007244851951667623,0.007575757575757576,1.0456745874584483,0.8689850827949224,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,95,2026082901,2,0.75,0.25,162,198,inference,24,LOO,0.5,0.5263990926867814,-0.026399092686781422,-0.07461491064584108,0.010262259792886443,0.010869565217391304,1.0591785276110268,0.7365532002963974,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,95,2026082901,2,0.75,0.25,162,198,inference,24,ZLZ,0.5833333333333334,0.5263990926867814,0.05693424064655195,-0.07182491650358425,0.010277681811717771,0.010567632850241546,1.0282117158164203,0.7084799198194974,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,95,2026082901,3,0.5,0.2,104,116,balance,34,LOO,0.5,0.4196022809184783,0.08039771908152171,0.0002893193581044451,0.0071449948848668204,0.007575757575757576,1.0602887332786082,0.0034227606604511377,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,95,2026082901,3,0.5,0.2,104,116,balance,34,ZLZ,0.4411764705882353,0.4196022809184783,0.021574189669756993,-0.011439005526119428,0.006937583471050419,0.007470902799622522,1.076873933235913,0.13733592566400396,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,95,2026082901,3,0.5,0.2,104,116,inference,24,LOO,0.5,0.4196022809184783,0.08039771908152171,0.00499648624824478,0.010147240746833793,0.010869565217391304,1.0711843237564749,0.04960103220333089,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,95,2026082901,3,0.5,0.2,104,116,inference,24,ZLZ,0.5,0.4196022809184783,0.08039771908152171,0.0015148834334808292,0.010134217188304304,0.010869565217391304,1.0725609107663145,0.015048184680143304,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,96,2026082901,0,0.25,0.75,95,147,balance,34,LOO,0.5882352941176471,0.5247573671551194,0.06347792696252763,0.002932470685604982,0.007316803551304929,0.007339834329453707,1.0031476556651122,0.03428253925584212,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,96,2026082901,0,0.25,0.75,95,147,balance,34,ZLZ,0.5294117647058824,0.5247573671551194,0.004654397550762912,-0.002253895686069818,0.007330071568032235,0.0075495438817238135,1.02994136027931,0.026325686479723893,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,96,2026082901,0,0.25,0.75,95,147,inference,24,LOO,0.6666666666666666,0.5247573671551194,0.14190929951154718,-0.001953404486861876,0.010381721216877478,0.009661835748792272,0.9306583703177375,0.019171562057518646,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,96,2026082901,0,0.25,0.75,95,147,inference,24,ZLZ,0.5833333333333334,0.5247573671551194,0.05857596617821392,-0.0019617751535734307,0.010381980392948686,0.010567632850241546,1.0178821814592285,0.0192534750981676,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,96,2026082901,1,0.5,0.8,170,10,balance,34,LOO,0.6764705882352942,0.5711480357527301,0.10532255248256406,-0.010535839900903565,0.007220032837599252,0.0066320645905421,0.9185643250823969,0.1239936876006723,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,kink,200,96,2026082901,1,0.5,0.8,170,10,balance,34,ZLZ,0.5588235294117647,0.5711480357527301,-0.01232450634096538,-0.014253058552990971,0.007239173344461619,0.007470902799622522,1.0320104857467172,0.16751881075993696,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,96,2026082901,1,0.5,0.8,170,10,inference,24,LOO,0.5833333333333334,0.5711480357527301,0.012185297580603272,-0.01640296448354539,0.010270926854214135,0.010567632850241546,1.0288879475278976,0.16185179727623414,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,96,2026082901,1,0.5,0.8,170,10,inference,24,ZLZ,0.5416666666666666,0.5711480357527301,-0.02948136908606347,-0.018106449956107773,0.010280720119719276,0.010794082125603866,1.049934440380292,0.17857536256922985,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,96,2026082901,2,0.75,0.25,147,95,balance,34,LOO,0.6470588235294118,0.5247573671551194,0.12230145637429235,0.046066639207013704,0.007173576869950315,0.006920415224913496,0.9647091472460136,0.5438994895402011,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,96,2026082901,2,0.75,0.25,147,95,balance,34,ZLZ,0.6470588235294118,0.5247573671551194,0.12230145637429235,0.044818546274291604,0.007180663656299713,0.006920415224913496,0.963757050344797,0.5289023216100927,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,96,2026082901,2,0.75,0.25,147,95,inference,24,LOO,0.625,0.5247573671551194,0.10024263284488055,0.046635300316632655,0.010160679652569659,0.010190217391304348,1.0029070632816595,0.46265088609352134,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,96,2026082901,2,0.75,0.25,147,95,inference,24,ZLZ,0.625,0.5247573671551194,0.10024263284488055,0.04606184512197542,0.010164453337241978,0.010190217391304348,1.0025347210723052,0.4568770231923632,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,96,2026082901,3,0.5,0.2,170,159,balance,34,LOO,0.47058823529411764,0.4204767476771315,0.05011148761698614,-0.012040851215018633,0.007078486842950669,0.0075495438817238135,1.0665477028105605,0.14311559991991576,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,96,2026082901,3,0.5,0.2,170,159,balance,34,ZLZ,0.35294117647058826,0.4204767476771315,-0.06753557120654324,-0.025731254872362164,0.006869888383140051,0.006920415224913494,1.0073548271755688,0.3104460411726565,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,kink,200,96,2026082901,3,0.5,0.2,170,159,inference,24,LOO,0.4583333333333333,0.4204767476771315,0.03785658565620181,-0.017525263357924703,0.010001450289019711,0.010794082125603866,1.079251689872854,0.17523992661288057,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,96,2026082901,3,0.5,0.2,170,159,inference,24,ZLZ,0.3333333333333333,0.4204767476771315,-0.08714341434379819,-0.03436722807521714,0.009587677730492747,0.009661835748792272,1.007734721627498,0.3509843815374866,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,97,2026082901,0,0.25,0.75,179,189,balance,34,LOO,0.5588235294117647,0.5267201246148889,0.03210340479687579,0.012787936511647446,0.007290873612359062,0.007470902799622523,1.0246924026989421,0.14976512267358455,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,97,2026082901,0,0.25,0.75,179,189,balance,34,ZLZ,0.47058823529411764,0.5267201246148889,-0.05613188932077129,0.006709049815848522,0.007311414098521334,0.0075495438817238135,1.0325695932406072,0.07846217191256812,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,97,2026082901,0,0.25,0.75,179,189,inference,24,LOO,0.5416666666666666,0.5267201246148889,0.0149465420517777,0.00922213513005965,0.010347960752690044,0.010794082125603866,1.043112008595302,0.0906575744131919,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,97,2026082901,0,0.25,0.75,179,189,inference,24,ZLZ,0.4166666666666667,0.5267201246148889,-0.11005345794822224,0.00759517617219585,0.010352043694416188,0.010567632850241544,1.0208257579072666,0.07464913912539096,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,97,2026082901,1,0.5,0.8,199,42,balance,34,LOO,0.5882352941176471,0.5709710546942348,0.017264239423412264,-0.002157870979182963,0.007182850119515157,0.007339834329453707,1.0218554205261834,0.025461094695459385,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,97,2026082901,1,0.5,0.8,199,42,balance,34,ZLZ,0.6176470588235294,0.5709710546942348,0.046676004129294624,0.0006247503901369855,0.007170116944878791,0.007156338471217364,0.9980783474290097,0.007378080960175803,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,97,2026082901,1,0.5,0.8,199,42,inference,24,LOO,0.625,0.5709710546942348,0.054028945305765186,0.001104141268655101,0.010159722944885926,0.010190217391304348,1.0030015037401951,0.010954276780945457,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,97,2026082901,1,0.5,0.8,199,42,inference,24,ZLZ,0.6666666666666666,0.5709710546942348,0.09569561197243182,0.00030552517108972665,0.010174388721349724,0.009661835748792272,0.9496232170211935,0.00302895508109504,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,97,2026082901,2,0.75,0.25,189,179,balance,34,LOO,0.2647058823529412,0.5267201246148889,-0.26201424226194775,-0.058663945785146665,0.0072640469396898924,0.00589808115759673,0.8119552649598549,0.6883066249875811,0.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,kink,200,97,2026082901,2,0.75,0.25,189,179,balance,34,ZLZ,0.23529411764705882,0.5267201246148889,-0.2914260069678301,-0.060879646150890865,0.00725554599687772,0.005452448359022753,0.7514869813200972,0.7147218671559561,0.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,kink,200,97,2026082901,2,0.75,0.25,189,179,inference,24,LOO,0.25,0.5267201246148889,-0.27672012461488893,-0.05534552765564954,0.010294227616830421,0.008152173913043478,0.7919170059650887,0.5454885624312273,0.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,kink,200,97,2026082901,2,0.75,0.25,189,179,inference,24,ZLZ,0.25,0.5267201246148889,-0.27672012461488893,-0.05408486668428458,0.010298295206572303,0.008152173913043478,0.7916042169621255,0.5329581343179127,0.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,kink,200,97,2026082901,3,0.5,0.2,199,76,balance,34,LOO,0.5,0.42027928278759136,0.07972071721240864,-0.006138663998117522,0.007109421964886261,0.007575757575757576,1.0655940262337174,0.0728042474272176,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,97,2026082901,3,0.5,0.2,199,76,balance,34,ZLZ,0.47058823529411764,0.42027928278759136,0.05030895250652628,0.000624750390137041,0.007136875396000247,0.0075495438817238135,1.057822010729631,0.007395243506938457,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,97,2026082901,3,0.5,0.2,199,76,inference,24,LOO,0.5,0.42027928278759136,0.07972071721240864,-0.0008413190170281082,0.010111997144437196,0.010869565217391304,1.074917749889878,0.008366469585221744,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,97,2026082901,3,0.5,0.2,199,76,inference,24,ZLZ,0.5,0.42027928278759136,0.07972071721240864,0.00030552517108978217,0.010123287809280491,0.010869565217391304,1.0737188769271842,0.0030365903242990278,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,98,2026082901,0,0.25,0.75,110,107,balance,34,LOO,0.4411764705882353,0.5244984199386108,-0.08332194935037551,-0.0023491042787480154,0.007327505767548768,0.007470902799622523,1.0195696921466533,0.02744253403071755,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,98,2026082901,0,0.25,0.75,110,107,balance,34,ZLZ,0.4411764705882353,0.5244984199386108,-0.08332194935037551,-0.00018665003281870263,0.007323598260591988,0.007470902799622523,1.020113683709711,0.0021810509663249093,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,98,2026082901,0,0.25,0.75,110,107,inference,24,LOO,0.375,0.5244984199386108,-0.1494984199386108,-0.0026957941458052304,0.010377972056354986,0.010190217391304348,0.9819083474082332,0.026462476013682915,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,98,2026082901,0,0.25,0.75,110,107,inference,24,ZLZ,0.375,0.5244984199386108,-0.1494984199386108,-0.0009549463874376496,0.010374980645311017,0.010190217391304348,0.9821914603676708,0.009375303646609663,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,98,2026082901,1,0.5,0.8,33,152,balance,34,LOO,0.5588235294117647,0.5709329731473849,-0.012109443735620173,-0.019591924925982385,0.0072645921874300405,0.007470902799622522,1.028399476098529,0.22986427969604145,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,98,2026082901,1,0.5,0.8,33,152,balance,34,ZLZ,0.5588235294117647,0.5709329731473849,-0.012109443735620173,-0.01929576714403236,0.007264343108711458,0.007470902799622523,1.0284347377071654,0.22639345914962053,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,98,2026082901,1,0.5,0.8,33,152,inference,24,LOO,0.5416666666666666,0.5709329731473849,-0.029266306480718263,-0.01742276243148011,0.010281513144445444,0.010794082125603866,1.0498534577505583,0.17182584853827731,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,98,2026082901,1,0.5,0.8,33,152,inference,24,ZLZ,0.5416666666666666,0.5709329731473849,-0.029266306480718263,-0.021645460875700184,0.010299974676169478,0.010794082125603866,1.0479717149768901,0.21327932558890098,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,98,2026082901,2,0.75,0.25,107,110,balance,34,LOO,0.4117647058823529,0.5244984199386108,-0.11273371405625787,0.0004211598159269414,0.007239506881025414,0.007339834329453707,1.0138583262751293,0.004949854516655937,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,98,2026082901,2,0.75,0.25,107,110,balance,34,ZLZ,0.38235294117647056,0.5244984199386108,-0.14214547876214023,0.003959284092340698,0.00722803598715736,0.007156338471217364,0.9900806365564052,0.04657002937968796,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,98,2026082901,2,0.75,0.25,107,110,inference,24,LOO,0.4166666666666667,0.5244984199386108,-0.10783175327194411,-0.01300805558019591,0.010324072559416857,0.010567632850241544,1.0235914935141104,0.12802266390812866,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,98,2026082901,2,0.75,0.25,107,110,inference,24,ZLZ,0.4166666666666667,0.5244984199386108,-0.10783175327194411,-0.013662494634434141,0.010316880172195729,0.010567632850241544,1.0243050877649622,0.13451038359945935,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,98,2026082901,3,0.5,0.2,33,118,balance,34,LOO,0.4117647058823529,0.4200526464761048,-0.008287940593751875,-0.020362307401506963,0.00704612144888841,0.007339834329453707,1.0416843340972548,0.242578288321009,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,98,2026082901,3,0.5,0.2,33,118,balance,34,ZLZ,0.4117647058823529,0.4200526464761048,-0.008287940593751875,-0.01929576714403236,0.007053084404120982,0.007339834329453707,1.0406559611232191,0.2297589876537491,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,98,2026082901,3,0.5,0.2,33,118,inference,24,LOO,0.375,0.4200526464761048,-0.045052646476104796,-0.02176973627321599,0.009969132525396447,0.010190217391304348,1.0221769412077415,0.21803413096264562,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,98,2026082901,3,0.5,0.2,33,118,inference,24,ZLZ,0.4583333333333333,0.4200526464761048,0.03828068685722852,-0.021645460875700184,0.00997114796484868,0.010794082125603866,1.0825315363543173,0.2167675438802137,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,99,2026082901,0,0.25,0.75,12,168,balance,34,LOO,0.6176470588235294,0.5276494047572884,0.08999765406624105,-0.0005864293238697638,0.007318041965083785,0.007156338471217364,0.9779034481302581,0.00685517002581555,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,99,2026082901,0,0.25,0.75,12,168,balance,34,ZLZ,0.5588235294117647,0.5276494047572884,0.031174124654476332,-0.0004575672097151262,0.007316990002288769,0.007470902799622523,1.0210349880600644,0.005349197877078069,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,99,2026082901,0,0.25,0.75,12,168,inference,24,LOO,0.5833333333333334,0.5276494047572884,0.05568392857604498,-0.004502561059230525,0.01038479690927154,0.010567632850241546,1.0176061161876715,0.04418355001317175,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,99,2026082901,0,0.25,0.75,12,168,inference,24,ZLZ,0.5416666666666666,0.5276494047572884,0.014017261909378242,-0.0004552190075178819,0.010366352663331363,0.010794082125603866,1.041261326540192,0.00447102808437862,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,99,2026082901,1,0.5,0.8,94,177,balance,34,LOO,0.5588235294117647,0.5688000687361225,-0.009976539324357825,-0.02042995752502219,0.007269605051497124,0.007470902799622523,1.0276903279751002,0.23961392616960725,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,99,2026082901,1,0.5,0.8,94,177,balance,34,ZLZ,0.5294117647058824,0.5688000687361225,-0.039388304030240184,-0.018880636903463976,0.007261368702624127,0.0075495438817238135,1.039686068963217,0.22156818279796453,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,99,2026082901,1,0.5,0.8,94,177,inference,24,LOO,0.5833333333333334,0.5688000687361225,0.014533264597210827,-0.018496792024078168,0.01028635106069896,0.010567632850241546,1.0273451477479976,0.18237518369375733,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,99,2026082901,1,0.5,0.8,94,177,inference,24,ZLZ,0.5416666666666666,0.5688000687361225,-0.027133402069455914,-0.02163781804125875,0.01030114891046343,0.010794082125603866,1.0478522560371628,0.21319186643604712,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,99,2026082901,2,0.75,0.25,168,12,balance,34,LOO,0.35294117647058826,0.5276494047572884,-0.17470822828670013,-0.07817360628492981,0.007224083270810367,0.006920415224913494,0.957964487047945,0.9197478377076357,0.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,kink,200,99,2026082901,2,0.75,0.25,168,12,balance,34,ZLZ,0.29411764705882354,0.5276494047572884,-0.23353175769846485,-0.08046125745381433,0.007226383422009255,0.006291286568103177,0.8705996071204758,0.9465124154820832,0.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,kink,200,99,2026082901,2,0.75,0.25,168,12,inference,24,LOO,0.3333333333333333,0.5276494047572884,-0.19431607142395507,-0.07312358864724838,0.010278739252660285,0.009661835748792272,0.9399825709453278,0.7212528998830259,0.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,99,2026082901,2,0.75,0.25,168,12,inference,24,ZLZ,0.4166666666666667,0.5276494047572884,-0.1109827380906217,-0.07292526127215576,0.010285893002139758,0.010567632850241544,1.0273908981984525,0.7190465263847411,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,99,2026082901,3,0.5,0.2,94,11,balance,34,LOO,0.38235294117647056,0.4202082810199962,-0.037855339843525626,-0.019705274552993923,0.0070435277252477065,0.007156338471217364,1.0160162279996832,0.23479420620571853,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,99,2026082901,3,0.5,0.2,94,11,balance,34,ZLZ,0.4411764705882353,0.4202082810199962,0.020968189568239093,-0.030371503646544118,0.006842374871596693,0.007470902799622523,1.091858154488861,0.3671663410832723,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,99,2026082901,3,0.5,0.2,94,11,inference,24,LOO,0.375,0.4202082810199962,-0.04520828101999619,-0.018041181165556253,0.00998496627881947,0.010190217391304348,1.020556014587677,0.18054757779873587,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,99,2026082901,3,0.5,0.2,94,11,inference,24,ZLZ,0.4166666666666667,0.4202082810199962,-0.003541614353329503,-0.0379165459272891,0.009551879184726985,0.010567632850241544,1.1063407153577385,0.38795768333706165,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,100,2026082901,0,0.25,0.75,70,54,balance,34,LOO,0.47058823529411764,0.5251976143600655,-0.05460937906594787,0.023464765265341914,0.007251673592576751,0.0075495438817238135,1.0410760751079557,0.2755478902482297,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,100,2026082901,0,0.25,0.75,70,54,balance,34,ZLZ,0.5294117647058824,0.5251976143600655,0.004214150345816847,0.02043904588866796,0.0072592601283419855,0.0075495438817238135,1.0399880632805107,0.23989126750661105,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,100,2026082901,0,0.25,0.75,70,54,inference,24,LOO,0.5,0.5251976143600655,-0.025197614360065512,0.027860113957051125,0.010246020547676591,0.010869565217391304,1.0608572534881466,0.27523602511501327,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,100,2026082901,0,0.25,0.75,70,54,inference,24,ZLZ,0.4583333333333333,0.5251976143600655,-0.0668642810267322,0.024272490039552785,0.010275162297656194,0.010794082125603866,1.0505023485678702,0.23945283672833195,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,100,2026082901,1,0.5,0.8,145,134,balance,34,LOO,0.6176470588235294,0.5685121325940741,0.04913492622945537,-0.015271431599718777,0.007251827668831471,0.007156338471217364,0.9868323956422017,0.17933126573883493,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,100,2026082901,1,0.5,0.8,145,134,balance,34,ZLZ,0.5588235294117647,0.5685121325940741,-0.009688603182309352,-0.015671359312285027,0.0072520841130255045,0.007470902799622523,1.0301732140977236,0.18402433283663058,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,100,2026082901,1,0.5,0.8,145,134,inference,24,LOO,0.625,0.5685121325940741,0.05648786740592593,-0.014636830236487985,0.010265206789017904,0.010190217391304348,0.9926947991156123,0.14446518048555507,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,100,2026082901,1,0.5,0.8,145,134,inference,24,ZLZ,0.6666666666666666,0.5685121325940741,0.09815453407259256,-0.014539981457315387,0.010264870007624986,0.009661835748792272,0.9412526161183954,0.14351163943244574,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,100,2026082901,2,0.75,0.25,54,70,balance,34,LOO,0.5,0.5251976143600655,-0.025197614360065512,-0.02019957072617473,0.007290370274791306,0.007575757575757576,1.0391457896114116,0.23657418184394013,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,100,2026082901,2,0.75,0.25,54,70,balance,34,ZLZ,0.5,0.5251976143600655,-0.025197614360065512,-0.025631940570753964,0.007279773315674403,0.007575757575757576,1.0406584446037455,0.3004156542651252,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,100,2026082901,2,0.75,0.25,54,70,inference,24,LOO,0.5,0.5251976143600655,-0.025197614360065512,-0.021557751555789872,0.010343825180741993,0.010869565217391304,1.0508264619193417,0.21196437581401192,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,100,2026082901,2,0.75,0.25,54,70,inference,24,ZLZ,0.4583333333333333,0.5251976143600655,-0.0668642810267322,-0.026508793047274104,0.010330010912935932,0.010794082125603866,1.0449245617046534,0.26081920359783217,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,100,2026082901,3,0.5,0.2,145,187,balance,34,LOO,0.47058823529411764,0.42217596728193596,0.04841226801218168,-0.011624087061585464,0.0070908866485866005,0.0075495438817238135,1.0646826350310699,0.13804115441160267,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,100,2026082901,3,0.5,0.2,145,187,balance,34,ZLZ,0.4411764705882353,0.42217596728193596,0.01900050330629932,-0.027144512622761074,0.00687129399754745,0.007470902799622523,1.0872628652316565,0.3274634122281997,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,100,2026082901,3,0.5,0.2,145,187,inference,24,LOO,0.375,0.42217596728193596,-0.04717596728193596,-0.014229137982810836,0.010032359704870788,0.010190217391304348,1.0157348511294824,0.14206171172459925,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,100,2026082901,3,0.5,0.2,145,187,inference,24,ZLZ,0.2916666666666667,0.42217596728193596,-0.13050930061526927,-0.03079361531382302,0.009617727626467724,0.008982487922705314,0.9339511651365289,0.3139962368622491,1.0,0.3715150465994871,1.0,1.0,1.0
main,kink,200,101,2026082901,0,0.25,0.75,35,181,balance,34,LOO,0.6176470588235294,0.5257368447927083,0.09191021403082111,-0.003687390303784621,0.007331951068336774,0.007156338471217364,0.976048312995732,0.043063500598668036,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,101,2026082901,0,0.25,0.75,35,181,balance,34,ZLZ,0.5294117647058824,0.5257368447927083,0.003674919913174035,-0.00442646467404495,0.007334841645803186,0.0075495438817238135,1.0292715570817368,0.05168465617645813,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,101,2026082901,0,0.25,0.75,35,181,inference,24,LOO,0.5833333333333334,0.5257368447927083,0.057596488540625046,-0.004687125884463628,0.010389792363253634,0.010567632850241546,1.0171168470716405,0.04598362275246509,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,101,2026082901,0,0.25,0.75,35,181,inference,24,ZLZ,0.5416666666666666,0.5257368447927083,0.015929821873958305,-0.005580663709686129,0.01039241734823529,0.010794082125603866,1.0386497928161806,0.05474287009564619,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,101,2026082901,1,0.5,0.8,24,150,balance,34,LOO,0.6176470588235294,0.5695405353045893,0.04810652351894018,5.7832349946829176e-05,0.0071573412741420496,0.007156338471217364,0.9998598916991274,0.0006835888603024071,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,101,2026082901,1,0.5,0.8,24,150,balance,34,ZLZ,0.7058823529411765,0.5695405353045893,0.13634181763658726,0.004106411512576402,0.007138129546380483,0.006291286568103178,0.8813634618460081,0.048603803465506586,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,kink,200,101,2026082901,1,0.5,0.8,24,150,inference,24,LOO,0.625,0.5695405353045893,0.05545946469541074,0.001816947111874856,0.010121671420927823,0.010190217391304348,1.0067721987333829,0.018059934404532123,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,101,2026082901,1,0.5,0.8,24,150,inference,24,ZLZ,0.6666666666666666,0.5695405353045893,0.09712613136207737,0.002607719106374251,0.010118116417376501,0.00966183574879227,0.9549045840389194,0.025924534861525652,1.0,0.38530789849830943,1.0,1.0,1.0
main,kink,200,101,2026082901,2,0.75,0.25,181,35,balance,34,LOO,0.5588235294117647,0.5257368447927083,0.033086684619056395,0.021231558290551344,0.0072399413935920216,0.007470902799622523,1.0319010049217971,0.2495251613339681,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,101,2026082901,2,0.75,0.25,181,35,balance,34,ZLZ,0.5588235294117647,0.5257368447927083,0.033086684619056395,0.023596584301482593,0.007235215151041121,0.007470902799622522,1.0325750711846469,0.27741083312331094,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,101,2026082901,2,0.75,0.25,181,35,inference,24,LOO,0.5416666666666666,0.5257368447927083,0.015929821873958305,0.02960326404658975,0.010251628639772113,0.010794082125603866,1.0529138837245096,0.29237697335012225,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,101,2026082901,2,0.75,0.25,181,35,inference,24,ZLZ,0.5,0.5257368447927083,-0.025736844792708324,0.026764567960523955,0.010254933482706154,0.010869565217391304,1.0599352239311606,0.26429796147553525,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,101,2026082901,3,0.5,0.2,24,162,balance,34,LOO,0.5,0.4191651701035064,0.0808348298964936,-0.0012844256703537504,0.007102376129171859,0.007575757575757576,1.0666511373062009,0.01524077819647787,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,101,2026082901,3,0.5,0.2,24,162,balance,34,ZLZ,0.5588235294117647,0.4191651701035064,0.13965835930825832,0.004106411512576458,0.007124500798962629,0.007470902799622523,1.0486212312180991,0.04865026935098011,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,101,2026082901,3,0.5,0.2,24,162,inference,24,LOO,0.4583333333333333,0.4191651701035064,0.03916816322982691,0.001414249443581983,0.0100691833662362,0.010794082125603866,1.0719918123448207,0.014093825552914144,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,101,2026082901,3,0.5,0.2,24,162,inference,24,ZLZ,0.5,0.4191651701035064,0.0808348298964936,0.0026077191063743066,0.010080028490375648,0.010869565217391304,1.0783268348665385,0.02597346730270302,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,102,2026082901,0,0.25,0.75,186,18,balance,34,LOO,0.47058823529411764,0.5262415809654788,-0.055653345671361154,-0.002248676544949091,0.007326807413235006,0.007549543881723815,1.030400207884059,0.02627057641100074,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,102,2026082901,0,0.25,0.75,186,18,balance,34,ZLZ,0.47058823529411764,0.5262415809654788,-0.055653345671361154,-0.002588912981184688,0.007327042811019228,0.0075495438817238135,1.0303671039522198,0.030244965161553006,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,102,2026082901,0,0.25,0.75,186,18,inference,24,LOO,0.5416666666666666,0.5262415809654788,0.015425085701187835,-0.0022681754813859145,0.010377727396542993,0.010794082125603866,1.0401200294777033,0.022265144717469224,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,102,2026082901,0,0.25,0.75,186,18,inference,24,ZLZ,0.5,0.5262415809654788,-0.026241580965478795,-0.0013476261817852997,0.010376346774998747,0.010869565217391304,1.0475329567416676,0.013229614860658405,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,102,2026082901,1,0.5,0.8,116,165,balance,34,LOO,0.6176470588235294,0.5706512147877103,0.046995844035819134,0.03974868573126089,0.006926176444296934,0.007156338471217364,1.0332307484181906,0.47761284472467874,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,102,2026082901,1,0.5,0.8,116,165,balance,34,ZLZ,0.6176470588235294,0.5706512147877103,0.046995844035819134,0.04002431682687024,0.006925139275625412,0.007156338471217364,1.0333854939792633,0.4809607892876647,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,102,2026082901,1,0.5,0.8,116,165,inference,24,LOO,0.5833333333333334,0.5706512147877103,0.012682118545623067,0.03843120579653847,0.009819427192481247,0.010567632850241544,1.0761964667687745,0.38782958337536255,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,102,2026082901,1,0.5,0.8,116,165,inference,24,ZLZ,0.625,0.5706512147877103,0.054348785212289696,0.04555699370726163,0.009751182571516597,0.010190217391304348,1.0450237513827483,0.4613456324172613,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,102,2026082901,2,0.75,0.25,18,186,balance,34,LOO,0.5294117647058824,0.5262415809654788,0.003170183740403565,-0.00011025328837366288,0.007293212108866185,0.0075495438817238135,1.0351466225075248,0.0012910175000194453,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,102,2026082901,2,0.75,0.25,18,186,balance,34,ZLZ,0.5,0.5262415809654788,-0.026241580965478795,-0.0011747695372176237,0.007297214267221606,0.007575757575757576,1.038171184007459,0.013752261664321544,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,102,2026082901,2,0.75,0.25,18,186,inference,24,LOO,0.5,0.5262415809654788,-0.026241580965478795,-0.0025341640214878725,0.010338023015393855,0.010869565217391304,1.0514162331817172,0.024923898469117252,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,102,2026082901,2,0.75,0.25,18,186,inference,24,ZLZ,0.5416666666666666,0.5262415809654788,0.015425085701187835,0.002740410071343069,0.010322152846872604,0.010794082125603866,1.0457200436509952,0.026973072027473698,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,102,2026082901,3,0.5,0.2,116,162,balance,34,LOO,0.4411764705882353,0.42003108830599717,0.021145382282238112,0.04628229036948428,0.007251809281621738,0.007470902799622523,1.0302122559339826,0.5434901228048119,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,102,2026082901,3,0.5,0.2,116,162,balance,34,ZLZ,0.4411764705882353,0.42003108830599717,0.021145382282238112,0.04002431682687024,0.007238477588539255,0.007470902799622522,1.0321096816616893,0.4704357422338208,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,102,2026082901,3,0.5,0.2,116,162,inference,24,LOO,0.4583333333333333,0.42003108830599717,0.038302245027336146,0.0460353446053533,0.010267954674770307,0.010794082125603866,1.0512397519757584,0.4543069984426884,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,102,2026082901,3,0.5,0.2,116,162,inference,24,ZLZ,0.4166666666666667,0.42003108830599717,-0.0033644216393304838,0.04555699370726157,0.01026452288910346,0.010567632850241544,1.0295298636295953,0.44966146764922305,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,103,2026082901,0,0.25,0.75,107,57,balance,34,LOO,0.5,0.5216655707689162,-0.021665570768916176,-0.007863866956329346,0.007341898802931644,0.007575757575757576,1.0318526281964757,0.09177659909323257,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,103,2026082901,0,0.25,0.75,107,57,balance,34,ZLZ,0.4117647058823529,0.5216655707689162,-0.10990086488656325,-0.008826546144524383,0.007343153207011866,0.007339834329453707,0.9995480310073077,0.10300291163903773,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,103,2026082901,0,0.25,0.75,107,57,inference,24,LOO,0.5,0.5216655707689162,-0.021665570768916176,-0.009528052115716945,0.010403597504571344,0.010869565217391304,1.0447890946007103,0.09341408259857381,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,103,2026082901,0,0.25,0.75,107,57,inference,24,ZLZ,0.375,0.5216655707689162,-0.14666557076891618,-0.007771243139100492,0.010401135022424714,0.010190217391304348,0.9797216716574075,0.076199150531775,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,103,2026082901,1,0.5,0.8,40,6,balance,34,LOO,0.5882352941176471,0.5710867499878658,0.017148544129781285,-0.025606373672640736,0.007269587237387723,0.007339834329453707,1.0096631472698616,0.30032618721011084,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,103,2026082901,1,0.5,0.8,40,6,balance,34,ZLZ,0.6176470588235294,0.5710867499878658,0.046560308835663644,-0.01915719540303995,0.007249889614856663,0.007156338471217364,0.987096197513464,0.22499156261238537,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,103,2026082901,1,0.5,0.8,40,6,inference,24,LOO,0.625,0.5710867499878658,0.053913250012134206,-0.021559788215631315,0.010274775566365702,0.010190217391304348,0.9917703141528313,0.2126955081483563,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,103,2026082901,1,0.5,0.8,40,6,inference,24,ZLZ,0.5833333333333334,0.5710867499878658,0.012246583345467577,-0.018980451661347097,0.01026354538252946,0.010567632850241546,1.0296279167069988,0.18735178674604433,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,103,2026082901,2,0.75,0.25,57,107,balance,34,LOO,0.4117647058823529,0.5216655707689162,-0.10990086488656325,0.04830091968941941,0.007164089670583236,0.007339834329453707,1.0245313315370834,0.5706566644785325,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,103,2026082901,2,0.75,0.25,57,107,balance,34,ZLZ,0.4411764705882353,0.5216655707689162,-0.0804891001806809,0.05084809704234228,0.007160370942218178,0.007470902799622523,1.0433681243486175,0.6009065578865666,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,103,2026082901,2,0.75,0.25,57,107,inference,24,LOO,0.4166666666666667,0.5216655707689162,-0.10499890410224949,0.05270322940227401,0.010146299483724015,0.010567632850241544,1.0415258161060004,0.5232188585266395,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,103,2026082901,2,0.75,0.25,57,107,inference,24,ZLZ,0.4166666666666667,0.5216655707689162,-0.10499890410224949,0.05072819239725446,0.0101507369692277,0.010567632850241544,1.0410705037750143,0.5035013046292006,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,103,2026082901,3,0.5,0.2,40,76,balance,34,LOO,0.4411764705882353,0.4229739266945934,0.018202543893641898,-0.017932020874869725,0.007065262296326942,0.007470902799622523,1.05741336786696,0.21333646325636627,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,103,2026082901,3,0.5,0.2,40,76,balance,34,ZLZ,0.47058823529411764,0.4229739266945934,0.04761430859952426,-0.01915719540304006,0.0070571089519136385,0.0075495438817238135,1.0697785641635367,0.22804393054797978,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,103,2026082901,3,0.5,0.2,40,76,inference,24,LOO,0.375,0.4229739266945934,-0.04797392669459338,-0.020294200905630055,0.009985385931639626,0.010190217391304348,1.020513123986094,0.20309046220864663,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,103,2026082901,3,0.5,0.2,40,76,inference,24,ZLZ,0.4166666666666667,0.4229739266945934,-0.006307260027926698,-0.01898045166134721,0.009992620944575304,0.010567632850241544,1.0575436523466246,0.1898745842957532,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,104,2026082901,0,0.25,0.75,162,132,balance,34,LOO,0.6764705882352942,0.5260743085844867,0.15039627965080749,0.03195389069436305,0.007225918896949213,0.0066320645905421,0.9178160847255233,0.375904222268566,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,kink,200,104,2026082901,0,0.25,0.75,162,132,balance,34,ZLZ,0.6764705882352942,0.5260743085844867,0.15039627965080749,0.03323333944386053,0.007219686151431945,0.0066320645905421,0.9186084341390246,0.3911243227107505,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,kink,200,104,2026082901,0,0.25,0.75,162,132,inference,24,LOO,0.6666666666666666,0.5260743085844867,0.14059235808217996,0.030351676970770902,0.010248873161506895,0.009661835748792272,0.9427217603863574,0.2998089767920348,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,104,2026082901,0,0.25,0.75,162,132,inference,24,ZLZ,0.7083333333333334,0.5260743085844867,0.1822590247488467,0.027728846673723884,0.010263336826623847,0.008982487922705314,0.8752015133522738,0.2737080151774642,1.0,0.3715150465994872,1.0,1.0,1.0
main,kink,200,104,2026082901,1,0.5,0.8,178,185,balance,34,LOO,0.5882352941176471,0.5761806606834998,0.012054633434147255,0.010441233251580861,0.007098902335345802,0.007339834329453707,1.033939330719947,0.12392422087216354,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,104,2026082901,1,0.5,0.8,178,185,balance,34,ZLZ,0.6470588235294118,0.5761806606834998,0.07087816284591197,0.006460157382853882,0.007119581942316214,0.006920415224913495,0.9720255038826165,0.07656245521508818,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,104,2026082901,1,0.5,0.8,178,185,inference,24,LOO,0.625,0.5761806606834998,0.04881933931650018,0.006229156231698618,0.010097374583866016,0.010190217391304348,1.0091947472748688,0.06199047863577292,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,104,2026082901,1,0.5,0.8,178,185,inference,24,ZLZ,0.6666666666666666,0.5761806606834998,0.0904860059831668,0.006230254441124461,0.010090016646923598,0.009661835748792272,0.9575639056788001,0.06202401015381424,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,104,2026082901,2,0.75,0.25,132,162,balance,34,LOO,0.5294117647058824,0.5260743085844867,0.0033374561213956877,-0.03358876970139074,0.007254967435847964,0.0075495438817238135,1.0406034139340585,0.39434502205765753,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,104,2026082901,2,0.75,0.25,132,162,balance,34,ZLZ,0.5294117647058824,0.5260743085844867,0.0033374561213956877,-0.030188046485998654,0.007258671755844765,0.0075495438817238135,1.0400723625014225,0.35432878193066614,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,104,2026082901,2,0.75,0.25,132,162,inference,24,LOO,0.4583333333333333,0.5260743085844867,-0.06774097525115336,-0.034646947012165696,0.010314717411462532,0.010794082125603866,1.0464738581794424,0.34114287465668125,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,104,2026082901,2,0.75,0.25,132,162,inference,24,ZLZ,0.5,0.5260743085844867,-0.026074308584486672,-0.031213013611023743,0.010294389824767792,0.010869565217391304,1.0558727037167048,0.30763475393758355,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,104,2026082901,3,0.5,0.2,178,71,balance,34,LOO,0.47058823529411764,0.4217671717768151,0.04882106351730253,0.011076161077592128,0.007183783880040161,0.0075495438817238135,1.0509146722383869,0.13068105555668993,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,104,2026082901,3,0.5,0.2,178,71,balance,34,ZLZ,0.4117647058823529,0.4217671717768151,-0.010002465894462187,0.006460157382853937,0.007168940428525675,0.007339834329453706,1.0238380975029493,0.07629843195557232,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,104,2026082901,3,0.5,0.2,178,71,inference,24,LOO,0.4166666666666667,0.4217671717768151,-0.005100505110148423,0.0010150541246227163,0.010143408789808928,0.010567632850241544,1.041822632728638,0.010078531003035846,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,104,2026082901,3,0.5,0.2,178,71,inference,24,ZLZ,0.4166666666666667,0.4217671717768151,-0.005100505110148423,0.006230254441124461,0.010156982826108475,0.010567632850241544,1.0404303158884443,0.06181920623431492,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,105,2026082901,0,0.25,0.75,0,150,balance,34,LOO,0.5,0.5250359423391298,-0.025035942339129758,0.02641386408153934,0.007240094857509957,0.007575757575757576,1.0463616464775245,0.31042723072512857,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,105,2026082901,0,0.25,0.75,0,150,balance,34,ZLZ,0.4117647058823529,0.5250359423391298,-0.11327123645677684,0.022234834247256696,0.007259103783348692,0.007339834329453707,1.011121282807693,0.2609710864080721,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,105,2026082901,0,0.25,0.75,0,150,inference,24,LOO,0.4583333333333333,0.5250359423391298,-0.06670260900579644,0.02341372985329193,0.01028483414408326,0.010794082125603866,1.049514457344319,0.2308723677277067,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,105,2026082901,0,0.25,0.75,0,150,inference,24,ZLZ,0.4583333333333333,0.5250359423391298,-0.06670260900579644,0.026287328315820147,0.010282788900444493,0.010794082125603866,1.0497232054561842,0.25923341989668747,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,105,2026082901,1,0.5,0.8,141,72,balance,34,LOO,0.38235294117647056,0.5703880196300688,-0.18803507845359824,-0.012469282206702959,0.007233276824857345,0.007156338471217364,0.9893632781513932,0.1466134829314651,0.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,105,2026082901,1,0.5,0.8,141,72,balance,34,ZLZ,0.35294117647058826,0.5703880196300688,-0.21744684315948054,-0.01341932685673386,0.0072416290691876325,0.006920415224913494,0.9556434275761417,0.15769306462938207,0.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,kink,200,105,2026082901,1,0.5,0.8,141,72,inference,24,LOO,0.25,0.5703880196300688,-0.3203880196300688,-0.017122998547511092,0.010276767008507482,0.008152173913043478,0.7932625023312109,0.16890852311906587,0.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,kink,200,105,2026082901,1,0.5,0.8,141,72,inference,24,ZLZ,0.2916666666666667,0.5703880196300688,-0.2787213529634021,-0.01631605263345859,0.010272171046983518,0.008982487922705314,0.8744488269929144,0.16098446787935475,0.0,0.3715150465994871,1.0,1.0,1.0
main,kink,200,105,2026082901,2,0.75,0.25,150,0,balance,34,LOO,0.5882352941176471,0.5250359423391298,0.06319935177851732,-0.029817951728993597,0.007273121490953467,0.007339834329453707,1.0091725180973836,0.3496370008788403,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,105,2026082901,2,0.75,0.25,150,0,balance,34,ZLZ,0.5588235294117647,0.5250359423391298,0.03378758707263496,-0.029450462549705847,0.007272659686757393,0.007470902799622523,1.0272586813358127,0.3453388888261851,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,105,2026082901,2,0.75,0.25,150,0,inference,24,LOO,0.625,0.5250359423391298,0.09996405766087024,-0.024645399853884364,0.010323766712906739,0.010190217391304348,0.9870638958321842,0.2425586560021023,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,105,2026082901,2,0.75,0.25,150,0,inference,24,ZLZ,0.5833333333333334,0.5250359423391298,0.05829739099420361,-0.021913669485074228,0.01031284584612875,0.010567632850241546,1.0247057900325776,0.21578728162476424,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,105,2026082901,3,0.5,0.2,141,127,balance,34,LOO,0.38235294117647056,0.41967022416183786,-0.037317282985367295,-0.014427291129350317,0.007072432625849273,0.007156338471217364,1.0118637885727495,0.17155381728028937,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,105,2026082901,3,0.5,0.2,141,127,balance,34,ZLZ,0.38235294117647056,0.41967022416183786,-0.037317282985367295,-0.02487267088808448,0.006872902090124985,0.007156338471217364,1.041239694291531,0.30002147705688537,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,105,2026082901,3,0.5,0.2,141,127,inference,24,LOO,0.375,0.41967022416183786,-0.04467022416183786,-0.01599715539395613,0.010008379689848197,0.010190217391304348,1.0181685454680136,0.15990457043387063,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,105,2026082901,3,0.5,0.2,141,127,inference,24,ZLZ,0.3333333333333333,0.41967022416183786,-0.08633689082850454,-0.03254162334453875,0.009592014806168633,0.009661835748792272,1.0072790695213207,0.3322647686569914,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,106,2026082901,0,0.25,0.75,6,162,balance,34,LOO,0.5588235294117647,0.5255824831522447,0.03324104625952007,0.004134577322955413,0.007309149511239882,0.007470902799622522,1.0221302475936356,0.04836126981035929,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,106,2026082901,0,0.25,0.75,6,162,balance,34,ZLZ,0.5588235294117647,0.5255824831522447,0.03324104625952007,0.003441828951999737,0.007319129682997478,0.007470902799622523,1.020736497807604,0.04023088278263017,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,106,2026082901,0,0.25,0.75,6,162,inference,24,LOO,0.5416666666666666,0.5255824831522447,0.01608418351442198,0.0015729894297237257,0.010372012052852122,0.010794082125603866,1.0406931722216504,0.01544522708160013,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,106,2026082901,0,0.25,0.75,6,162,inference,24,ZLZ,0.625,0.5255824831522447,0.09941751684775535,0.0019218593849804622,0.01037089748500581,0.010190217391304348,0.9825781622118347,0.01887180490387644,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,106,2026082901,1,0.5,0.8,106,67,balance,34,LOO,0.6176470588235294,0.568342787094509,0.04930427172902041,-0.0033039272458226243,0.007205698887792147,0.007156338471217364,0.9931498085968581,0.03892175552590665,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,106,2026082901,1,0.5,0.8,106,67,balance,34,ZLZ,0.6176470588235294,0.568342787094509,0.04930427172902041,-0.0033082282528535956,0.007205603956659956,0.007156338471217364,0.9931628929734534,0.03897268005443039,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,106,2026082901,1,0.5,0.8,106,67,inference,24,LOO,0.5833333333333334,0.568342787094509,0.014990546238824343,-0.0067677694326129245,0.010228416176507469,0.010567632850241546,1.0331641446613393,0.06691775450695357,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,106,2026082901,1,0.5,0.8,106,67,inference,24,ZLZ,0.625,0.568342787094509,0.05665721290549097,-0.0058220982977744695,0.010224118416898477,0.010190217391304348,0.9966842103923507,0.05757932881861675,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,106,2026082901,2,0.75,0.25,162,6,balance,34,LOO,0.5294117647058824,0.5255824831522447,0.003829281553637709,-0.006176893378031956,0.007270767114047023,0.0075495438817238135,1.0383421395987498,0.07244025789056045,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,106,2026082901,2,0.75,0.25,162,6,balance,34,ZLZ,0.5588235294117647,0.5255824831522447,0.03324104625952007,-0.0035845202988483704,0.007262454968551528,0.007470902799622523,1.0287021168425323,0.042061941772264216,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,106,2026082901,2,0.75,0.25,162,6,inference,24,LOO,0.5833333333333334,0.5255824831522447,0.05775085018108872,-0.0036383950913734253,0.010322221945177283,0.010567632850241546,1.0237750075872882,0.03581156171227607,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,106,2026082901,2,0.75,0.25,162,6,inference,24,ZLZ,0.625,0.5255824831522447,0.09941751684775535,-0.000952200306723272,0.010305761301965434,0.010190217391304348,0.9887884157923346,0.009379685513478005,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,106,2026082901,3,0.5,0.2,106,143,balance,34,LOO,0.47058823529411764,0.4197010982186889,0.050887137075428746,0.0018079000493435582,0.007141253353003184,0.0075495438817238135,1.057173511222498,0.021393763775495362,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,106,2026082901,3,0.5,0.2,106,143,balance,34,ZLZ,0.47058823529411764,0.4197010982186889,0.050887137075428746,-0.014779076440336547,0.006918610593144238,0.0075495438817238135,1.0911936407007468,0.1776797161180739,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,106,2026082901,3,0.5,0.2,106,143,inference,24,LOO,0.5833333333333334,0.4197010982186889,0.16363223511464448,-0.0010895077746364557,0.010097546259459269,0.010567632850241546,1.0465545369838642,0.010842324670022108,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,106,2026082901,3,0.5,0.2,106,143,inference,24,ZLZ,0.5,0.4197010982186889,0.0802989017813111,-0.022072466563375248,0.009664927952640935,0.010869565217391304,1.1246400667085368,0.22451820278498594,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,107,2026082901,0,0.25,0.75,35,64,balance,34,LOO,0.5882352941176471,0.5252915962526378,0.06294369786500931,0.008726208886162712,0.007305824315446701,0.007339834329453706,1.004655191876856,0.10209183093454623,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,107,2026082901,0,0.25,0.75,35,64,balance,34,ZLZ,0.5588235294117647,0.5252915962526378,0.03353193315912695,0.008753657693339578,0.007305337694721996,0.007470902799622522,1.0226635799492396,0.10241637773127475,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,107,2026082901,0,0.25,0.75,35,64,inference,24,LOO,0.625,0.5252915962526378,0.09970840374736223,0.011400880041531725,0.010337743044544122,0.010190217391304348,0.9857294137991143,0.11213095204922628,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,107,2026082901,0,0.25,0.75,35,64,inference,24,ZLZ,0.625,0.5252915962526378,0.09970840374736223,0.009494828466573235,0.010343173667119386,0.010190217391304348,0.9852118623608457,0.0933598649487049,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,107,2026082901,1,0.5,0.8,90,188,balance,34,LOO,0.35294117647058826,0.5688602050133286,-0.2159190285427403,-0.018200956765946352,0.007250356691024675,0.006920415224913494,0.95449307114509,0.2137541383947125,0.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,kink,200,107,2026082901,1,0.5,0.8,90,188,balance,34,ZLZ,0.35294117647058826,0.5688602050133286,-0.2159190285427403,-0.02086883140161666,0.007263164008145838,0.006920415224913494,0.9528099898545672,0.24486978782479907,0.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,kink,200,107,2026082901,1,0.5,0.8,90,188,inference,24,LOO,0.2916666666666667,0.5688602050133286,-0.2771935383466619,-0.019961075618107005,0.010275352999774936,0.008982487922705314,0.8741780377668835,0.19691806728191488,0.0,0.3715150465994871,1.0,1.0,1.0
main,kink,200,107,2026082901,1,0.5,0.8,90,188,inference,24,ZLZ,0.2916666666666667,0.5688602050133286,-0.2771935383466619,-0.01905939900998066,0.01027280853558594,0.008982487922705314,0.8743945622649504,0.18804621884330186,0.0,0.3715150465994871,1.0,1.0,1.0
main,kink,200,107,2026082901,2,0.75,0.25,64,35,balance,34,LOO,0.5588235294117647,0.5252915962526378,0.03353193315912695,-0.022738239866380128,0.007282732484855478,0.007470902799622522,1.025837872688355,0.2664462822451169,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,107,2026082901,2,0.75,0.25,64,35,balance,34,ZLZ,0.5588235294117647,0.5252915962526378,0.03353193315912695,-0.019485953159196656,0.007280092420663089,0.007470902799622522,1.0262098841517253,0.22837744393110593,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,107,2026082901,2,0.75,0.25,64,35,inference,24,LOO,0.5416666666666666,0.5252915962526378,0.01637507041402886,-0.019250752344494027,0.010315186988337638,0.010794082125603866,1.0464262196902168,0.18954361288794916,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,107,2026082901,2,0.75,0.25,64,35,inference,24,ZLZ,0.5416666666666666,0.5252915962526378,0.01637507041402886,-0.014327660786431662,0.010322831748664798,0.010794082125603866,1.045651269769075,0.14101842713851187,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,107,2026082901,3,0.5,0.2,90,4,balance,34,LOO,0.29411764705882354,0.42011400701105,-0.12599635995222647,-0.02013879428659482,0.0070357616262270535,0.006291286568103177,0.8941869981284309,0.24009212042850406,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,kink,200,107,2026082901,3,0.5,0.2,90,4,balance,34,ZLZ,0.29411764705882354,0.42011400701105,-0.12599635995222647,-0.03233745055541043,0.006826546708422111,0.006291286568103177,0.9215913750859467,0.3913859620460483,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,kink,200,107,2026082901,3,0.5,0.2,90,4,inference,24,LOO,0.20833333333333334,0.42011400701105,-0.21178067367771666,-0.01868506501187922,0.009971244123436255,0.007170893719806763,0.719157372042713,0.18711988362307572,0.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,kink,200,107,2026082901,3,0.5,0.2,90,4,inference,24,ZLZ,0.25,0.42011400701105,-0.17011400701105,-0.01905939900998066,0.009968222272284317,0.008152173913043478,0.8178162254376904,0.19089754596144354,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,kink,200,108,2026082901,0,0.25,0.75,184,77,balance,34,LOO,0.5882352941176471,0.5237985328168329,0.06443676130081422,0.0021684827563414055,0.00731954231321158,0.007339834329453707,1.0027723067063223,0.025346267273947197,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,108,2026082901,0,0.25,0.75,184,77,balance,34,ZLZ,0.5882352941176471,0.5237985328168329,0.06443676130081422,-0.0006875618789209392,0.007330738647848209,0.007339834329453707,1.0012407592252888,0.008030413740970428,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,108,2026082901,0,0.25,0.75,184,77,inference,24,LOO,0.5833333333333334,0.5237985328168329,0.05953480051650051,-0.0027766053953752756,0.010388961455983245,0.010567632850241546,1.017198195894297,0.027241316731280017,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,108,2026082901,0,0.25,0.75,184,77,inference,24,ZLZ,0.5416666666666666,0.5237985328168329,0.017868133849833767,-0.0033624230708045877,0.010390184744084121,0.010794082125603866,1.038872974010372,0.03298684061300559,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,108,2026082901,1,0.5,0.8,136,117,balance,34,LOO,0.5588235294117647,0.5697697894610222,-0.010946260049257472,-0.007191031416304949,0.007210041531252081,0.007470902799622522,1.0361802726433311,0.0846880831270954,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,108,2026082901,1,0.5,0.8,136,117,balance,34,ZLZ,0.5588235294117647,0.5697697894610222,-0.010946260049257472,-0.005110132575575244,0.0072034137457055196,0.007470902799622522,1.0371336512603446,0.06020921810180431,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,108,2026082901,1,0.5,0.8,136,117,inference,24,LOO,0.625,0.5697697894610222,0.05523021053897781,-0.0015682269806813753,0.01017819050363777,0.010190217391304348,1.0011816331854153,0.015544388206311065,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,108,2026082901,1,0.5,0.8,136,117,inference,24,ZLZ,0.5833333333333334,0.5697697894610222,0.013563543872311179,-0.0033548280625653737,0.010187160106836792,0.010567632850241546,1.0373482638355132,0.03323867485944909,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,108,2026082901,2,0.75,0.25,77,184,balance,34,LOO,0.5588235294117647,0.5237985328168329,0.035024996594931856,0.028298380300333936,0.00722952220804979,0.007470902799622522,1.0333881803840321,0.3328179802314281,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,108,2026082901,2,0.75,0.25,77,184,balance,34,ZLZ,0.5588235294117647,0.5237985328168329,0.035024996594931856,0.027325472938021123,0.007237891806502431,0.007470902799622523,1.0321932130721765,0.32118972519956396,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,108,2026082901,2,0.75,0.25,77,184,inference,24,LOO,0.625,0.5237985328168329,0.10120146718316714,0.0367905638403907,0.010233009195190898,0.010190217391304348,0.9958182580441088,0.3636928486621564,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,108,2026082901,2,0.75,0.25,77,184,inference,24,ZLZ,0.5833333333333334,0.5237985328168329,0.05953480051650051,0.03617269364269882,0.010235457881420213,0.010567632850241546,1.0324533570133985,0.35754212127747964,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,108,2026082901,3,0.5,0.2,136,148,balance,34,LOO,0.5,0.4199793089576834,0.08002069104231663,-0.0021312452668866833,0.00712334384718626,0.007575757575757576,1.0635114264138772,0.025251749801885243,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,108,2026082901,3,0.5,0.2,136,148,balance,34,ZLZ,0.5588235294117647,0.4199793089576834,0.13884422045408135,-0.00511013257557541,0.007113225925078552,0.007470902799622523,1.05028335642805,0.06058970892577591,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,108,2026082901,3,0.5,0.2,136,148,inference,24,LOO,0.5,0.4199793089576834,0.08002069104231663,0.0012189372993445247,0.010112584419024049,0.010869565217391304,1.0748553255034592,0.012121330324412623,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,108,2026082901,3,0.5,0.2,136,148,inference,24,ZLZ,0.5833333333333334,0.4199793089576834,0.16335402437565,-0.003354828062565318,0.010081304686484709,0.010567632850241544,1.0482405977084317,0.033412725043754206,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,109,2026082901,0,0.25,0.75,198,95,balance,34,LOO,0.6470588235294118,0.5233550498705464,0.12370377365886542,0.00014409714782082084,0.0073266210214795085,0.006920415224913496,0.9445575531510179,0.0016834627874931865,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,109,2026082901,0,0.25,0.75,198,95,balance,34,ZLZ,0.6470588235294118,0.5233550498705464,0.12370377365886542,-0.00348692576135734,0.007333480844224683,0.006920415224913495,0.9436740030982029,0.04071811083097967,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,109,2026082901,0,0.25,0.75,198,95,inference,24,LOO,0.5833333333333334,0.5233550498705464,0.059978283462786997,-0.0035887134251939568,0.01038707520372132,0.010567632850241546,1.0173829151112277,0.035212117417370674,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,109,2026082901,0,0.25,0.75,198,95,inference,24,ZLZ,0.625,0.5233550498705464,0.10164495012945363,-0.00404807958487019,0.010388638006089265,0.010190217391304348,0.9809002282427578,0.0397163871393745,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,109,2026082901,1,0.5,0.8,151,69,balance,34,LOO,0.5882352941176471,0.5724548195872718,0.015780474530375233,0.04429410163764158,0.00689498839842469,0.007339834329453707,1.064517284921125,0.5334320773649818,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,109,2026082901,1,0.5,0.8,151,69,balance,34,ZLZ,0.5882352941176471,0.5724548195872718,0.015780474530375233,0.04076129274273832,0.006916988496658209,0.007339834329453707,1.0611314928454467,0.4901053264899207,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,109,2026082901,1,0.5,0.8,151,69,inference,24,LOO,0.625,0.5724548195872718,0.052545180412728154,0.04473434573487567,0.009762316297935792,0.010190217391304348,1.043831922702508,0.45275645686326277,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,109,2026082901,1,0.5,0.8,151,69,inference,24,ZLZ,0.7083333333333334,0.5724548195872718,0.13587851374606152,0.04983634003792303,0.009706228210810446,0.008982487922705314,0.9254354758216939,0.5058489948090512,1.0,0.3715150465994872,1.0,1.0,1.0
main,kink,200,109,2026082901,2,0.75,0.25,95,198,balance,34,LOO,0.5,0.5233550498705464,-0.023355049870546374,-0.04918859769796369,0.007278963335726808,0.007575757575757576,1.0407742457739875,0.5765403078386562,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,109,2026082901,2,0.75,0.25,95,198,balance,34,ZLZ,0.5,0.5233550498705464,-0.023355049870546374,-0.058939737830055794,0.0072602805877310115,0.007575757575757576,1.043452451212379,0.6917218544915752,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,109,2026082901,2,0.75,0.25,95,198,inference,24,LOO,0.4583333333333333,0.5233550498705464,-0.06502171653721306,-0.047412834693835226,0.010320007361522499,0.010794082125603866,1.045937444371302,0.46671946927527364,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,109,2026082901,2,0.75,0.25,95,198,inference,24,ZLZ,0.5,0.5233550498705464,-0.023355049870546374,-0.0509923959542633,0.01030724450296103,0.010869565217391304,1.0545558722574915,0.5022664035351116,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,109,2026082901,3,0.5,0.2,151,35,balance,34,LOO,0.5,0.4216025552313666,0.07839744476863342,0.037490458782295843,0.0072388539429311055,0.007575757575757576,1.0465410181615094,0.44064195765128417,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,109,2026082901,3,0.5,0.2,151,35,balance,34,ZLZ,0.5588235294117647,0.4216025552313666,0.13722097418039814,0.04076129274273821,0.007252324030534832,0.007470902799622523,1.030139134457782,0.47864039607874664,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,109,2026082901,3,0.5,0.2,151,35,inference,24,LOO,0.5416666666666666,0.4216025552313666,0.12006411143530005,0.04182295924830065,0.010283682249220067,0.010794082125603866,1.0496320154604648,0.4124206802060046,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,109,2026082901,3,0.5,0.2,151,35,inference,24,ZLZ,0.5833333333333334,0.4216025552313666,0.1617307781019668,0.04983634003792298,0.010295369503270292,0.010567632850241544,1.0264452234458188,0.4911624661545023,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,110,2026082901,0,0.25,0.75,10,153,balance,34,LOO,0.5294117647058824,0.5253970864635868,0.004014678242295511,0.00023379874550000235,0.007322368562993559,0.007549543881723815,1.0310248407705636,0.0027322245173896846,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,110,2026082901,0,0.25,0.75,10,153,balance,34,ZLZ,0.5,0.5253970864635868,-0.02539708646358685,-0.0029751146971341846,0.007330237201920807,0.007575757575757576,1.033494192216922,0.03474919108129252,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,110,2026082901,0,0.25,0.75,10,153,inference,24,LOO,0.5416666666666666,0.5253970864635868,0.01626958020307978,-0.0027666879470958916,0.010376352730754398,0.010794082125603866,1.0402578252386663,0.027160503387411796,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,110,2026082901,0,0.25,0.75,10,153,inference,24,ZLZ,0.5416666666666666,0.5253970864635868,0.01626958020307978,-0.00154052056445797,0.010380421082436244,0.010794082125603866,1.0398501216744993,0.01512028630147291,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,110,2026082901,1,0.5,0.8,16,175,balance,34,LOO,0.6470588235294118,0.5680591311940548,0.07899969233535697,-0.027687822894767344,0.0072948434574981545,0.006920415224913495,0.9486722045831161,0.32417597073467724,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,110,2026082901,1,0.5,0.8,16,175,balance,34,ZLZ,0.5294117647058824,0.5680591311940548,-0.03864736648817246,-0.028399986607413608,0.007298800965989363,0.0075495438817238135,1.0343539873059768,0.33242400293617386,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,110,2026082901,1,0.5,0.8,16,175,inference,24,LOO,0.5833333333333334,0.5680591311940548,0.015274202139278548,-0.030145819813080177,0.010349999519137516,0.010567632850241544,1.0210273759628312,0.29631724975904417,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,110,2026082901,1,0.5,0.8,16,175,inference,24,ZLZ,0.5416666666666666,0.5680591311940548,-0.026392464527388193,-0.030444335554437707,0.010350803959173054,0.010794082125603866,1.042825481786656,0.2992398706979876,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,110,2026082901,2,0.75,0.25,153,10,balance,34,LOO,0.47058823529411764,0.5253970864635868,-0.05480885116946921,-0.024808999156307632,0.0072718700880175895,0.0075495438817238135,1.0381846471877665,0.29092844691056435,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,110,2026082901,2,0.75,0.25,153,10,balance,34,ZLZ,0.4411764705882353,0.5253970864635868,-0.08422061587535157,-0.025481286204236397,0.007270815742673993,0.007470902799622523,1.027519203350757,0.29883384061654,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,110,2026082901,2,0.75,0.25,153,10,inference,24,LOO,0.5,0.5253970864635868,-0.02539708646358685,-0.022118701910482486,0.01030808170134326,0.010869565217391304,1.0544702236862245,0.21785659409236724,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,110,2026082901,2,0.75,0.25,153,10,inference,24,ZLZ,0.5,0.5253970864635868,-0.02539708646358685,-0.02819413340330329,0.010314580248309703,0.010869565217391304,1.0538058704979827,0.27760863505808875,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,110,2026082901,3,0.5,0.2,16,13,balance,34,LOO,0.38235294117647056,0.41966578224527623,-0.03731284106880567,-0.0276250898257423,0.007002560258673185,0.007156338471217364,1.0219602840766293,0.33012261109379487,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,110,2026082901,3,0.5,0.2,16,13,balance,34,ZLZ,0.4117647058823529,0.41966578224527623,-0.00790107636292331,-0.028399986607413497,0.0069973221586681015,0.007339834329453707,1.0489490355051483,0.3395097107004696,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,110,2026082901,3,0.5,0.2,16,13,inference,24,LOO,0.4166666666666667,0.41966578224527623,-0.002999115578609546,-0.02942026926584229,0.009902089908001411,0.010567632850241544,1.067212371168468,0.29565362661047684,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,110,2026082901,3,0.5,0.2,16,13,inference,24,ZLZ,0.4166666666666667,0.41966578224527623,-0.002999115578609546,-0.030444335554437707,0.00989842833324553,0.010567632850241544,1.0676071487781933,0.3060013753950674,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,111,2026082901,0,0.25,0.75,74,53,balance,34,LOO,0.5882352941176471,0.5256921298791419,0.06254316423850514,0.008610253061991036,0.007307360324510884,0.007339834329453707,1.004444013091006,0.10072462390797175,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,111,2026082901,0,0.25,0.75,74,53,balance,34,ZLZ,0.6764705882352942,0.5256921298791419,0.15077845835615222,0.011218988773868066,0.007298619188141904,0.0066320645905421,0.9086738764665571,0.1313207520465236,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,kink,200,111,2026082901,0,0.25,0.75,74,53,inference,24,LOO,0.5833333333333334,0.5256921298791419,0.057641203454191436,0.004539101034938153,0.010368050805344064,0.010567632850241546,1.0192497171015606,0.04457807303335175,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,111,2026082901,0,0.25,0.75,74,53,inference,24,ZLZ,0.625,0.5256921298791419,0.09930787012085807,0.008232629269720682,0.010353156938278275,0.010190217391304348,0.9842618490238956,0.08090999235275603,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,111,2026082901,1,0.5,0.8,41,151,balance,34,LOO,0.6176470588235294,0.5690839343335306,0.04856312448999889,-0.019527907303603098,0.007266993228953288,0.007156338471217364,0.984772965344862,0.22907533328904106,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,111,2026082901,1,0.5,0.8,41,151,balance,34,ZLZ,0.5588235294117647,0.5690839343335306,-0.010260404921765831,-0.021213851192986688,0.007271749639233296,0.007470902799622522,1.0273872410725933,0.2487711759508672,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,111,2026082901,1,0.5,0.8,41,151,inference,24,LOO,0.5833333333333334,0.5690839343335306,0.01424939899980282,-0.01758143869391582,0.01028444435752571,0.010567632850241544,1.0275356142608334,0.17336602602755047,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,111,2026082901,1,0.5,0.8,41,151,inference,24,ZLZ,0.5,0.5690839343335306,-0.06908393433353055,-0.024213091847164026,0.010321773561912669,0.010869565217391304,1.0530714660802079,0.23832691194212205,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,111,2026082901,2,0.75,0.25,53,74,balance,34,LOO,0.5882352941176471,0.5256921298791419,0.06254316423850514,0.04045841663479033,0.007188560840569443,0.007339834329453706,1.0210436403390417,0.47718623342328326,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,111,2026082901,2,0.75,0.25,53,74,balance,34,ZLZ,0.5882352941176471,0.5256921298791419,0.06254316423850514,0.0387068861731924,0.007195390518665094,0.007339834329453707,1.0200744921924558,0.45631111807903735,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,111,2026082901,2,0.75,0.25,53,74,inference,24,LOO,0.625,0.5256921298791419,0.09930787012085807,0.0482682851292634,0.010148116021255895,0.010190217391304348,1.0041486882846302,0.47914742400607274,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,111,2026082901,2,0.75,0.25,53,74,inference,24,ZLZ,0.5833333333333334,0.5256921298791419,0.057641203454191436,0.046307070187337374,0.010154679779505064,0.010567632850241544,1.0406662819215562,0.4595303373448431,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,111,2026082901,3,0.5,0.2,41,40,balance,34,LOO,0.3235294117647059,0.41970969282636816,-0.09618028106166226,-0.019331271598654998,0.007047001012760391,0.0066320645905421,0.9411187224938746,0.230281078955586,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,kink,200,111,2026082901,3,0.5,0.2,41,40,balance,34,ZLZ,0.4117647058823529,0.41970969282636816,-0.007944986944015242,-0.02121385119298652,0.007036115836120562,0.007339834329453707,1.0431656471279194,0.2529024448626693,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,111,2026082901,3,0.5,0.2,41,40,inference,24,LOO,0.3333333333333333,0.41970969282636816,-0.08637635949303485,-0.015306941529666496,0.010012036379583564,0.009661835748792272,0.9650220377239721,0.15297737829350203,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,111,2026082901,3,0.5,0.2,41,40,inference,24,ZLZ,0.375,0.41970969282636816,-0.044709692826368164,-0.02421309184716386,0.009950624899351695,0.010190217391304348,1.0240781352303072,0.242730903134305,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,112,2026082901,0,0.25,0.75,15,131,balance,34,LOO,0.5588235294117647,0.5251945844699089,0.033628944941855865,-0.000945728426982928,0.007328172798917782,0.007470902799622522,1.0194768879802913,0.01104761656706438,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,112,2026082901,0,0.25,0.75,15,131,balance,34,ZLZ,0.6176470588235294,0.5251945844699089,0.09245247435362058,-0.00425009301712842,0.007334481409452038,0.007156338471217364,0.9757115836431054,0.04962650938857862,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,112,2026082901,0,0.25,0.75,15,131,inference,24,LOO,0.5833333333333334,0.5251945844699089,0.058138748863424516,-0.0037615363683957126,0.010387247181544617,0.010567632850241546,1.0173660706772654,0.0369075342886431,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,112,2026082901,0,0.25,0.75,15,131,inference,24,ZLZ,0.625,0.5251945844699089,0.09980541553009115,-0.0035516859521025346,0.010388996902363164,0.010190217391304348,0.9808663422535432,0.03484558412816622,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,112,2026082901,1,0.5,0.8,71,52,balance,34,LOO,0.5882352941176471,0.5696716914131745,0.018563602704472548,-0.01341562592294665,0.007246773426691858,0.007339834329453706,1.0128417017177713,0.15759360798224076,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,112,2026082901,1,0.5,0.8,71,52,balance,34,ZLZ,0.5294117647058824,0.5696716914131745,-0.04025992670729217,-0.010996964098581419,0.007231255430621624,0.0075495438817238135,1.044015655947425,0.12932007744008422,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,112,2026082901,1,0.5,0.8,71,52,inference,24,LOO,0.5,0.5696716914131745,-0.06967169141317453,-0.015863157614380285,0.010278389454920232,0.010869565217391304,1.0575163808555705,0.15646856682861243,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,112,2026082901,1,0.5,0.8,71,52,inference,24,ZLZ,0.5,0.5696716914131745,-0.06967169141317453,-0.008594106381583089,0.010231950616307914,0.010869565217391304,1.0623160358169776,0.08496137015479405,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,112,2026082901,2,0.75,0.25,131,15,balance,34,LOO,0.5294117647058824,0.5251945844699089,0.0042171802359735056,-0.06047944774898367,0.007257234676613722,0.0075495438817238135,1.0402783178628703,0.7099409597648101,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,112,2026082901,2,0.75,0.25,131,15,balance,34,ZLZ,0.5588235294117647,0.5251945844699089,0.033628944941855865,-0.05642912084522217,0.00726618733673176,0.007470902799622523,1.0281737111092488,0.6619878046106188,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,112,2026082901,2,0.75,0.25,131,15,inference,24,LOO,0.5833333333333334,0.5251945844699089,0.058138748863424516,-0.05004665886279791,0.01031970588316937,0.010567632850241544,1.0240246156120132,0.4926533373654104,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,112,2026082901,2,0.75,0.25,131,15,inference,24,ZLZ,0.5416666666666666,0.5251945844699089,0.016472082196757776,-0.050613953411613954,0.010318920754673132,0.010794082125603866,1.0460475840669237,0.4982566713756088,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,112,2026082901,3,0.5,0.2,71,188,balance,34,LOO,0.5294117647058824,0.42002982415303586,0.1093819405528465,-0.00971952900228601,0.0070994819616762225,0.0075495438817238135,1.0633936282220413,0.11535379582654677,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,112,2026082901,3,0.5,0.2,71,188,balance,34,ZLZ,0.47058823529411764,0.42002982415303586,0.05055841114108178,-0.02247265845740487,0.006883300189190107,0.007549543881723815,1.0967913172783037,0.27086699913315354,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,112,2026082901,3,0.5,0.2,71,188,inference,24,LOO,0.5833333333333334,0.42002982415303586,0.1633035091802975,-0.013083381813195682,0.010036833427654757,0.010567632850241546,1.0528851481309098,0.13059352883072722,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,112,2026082901,3,0.5,0.2,71,188,inference,24,ZLZ,0.5833333333333334,0.42002982415303586,0.1633035091802975,-0.0085941063815832,0.010060568920750976,0.010567632850241546,1.0504011188119489,0.08568197231632262,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,113,2026082901,0,0.25,0.75,31,93,balance,34,LOO,0.5,0.525101502838677,-0.02510150283867696,0.015326496647398713,0.007287015383604056,0.007575757575757576,1.0396242051036693,0.17954282379815426,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,113,2026082901,0,0.25,0.75,31,93,balance,34,ZLZ,0.47058823529411764,0.525101502838677,-0.05451326754455932,0.01585747010697225,0.0072816942918001,0.0075495438817238135,1.036783965268267,0.1858307930992019,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,113,2026082901,0,0.25,0.75,31,93,inference,24,LOO,0.4583333333333333,0.525101502838677,-0.06676816950534364,0.01436347039227115,0.010327828382405903,0.010794082125603866,1.0451453806099504,0.1413366772888573,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,113,2026082901,0,0.25,0.75,31,93,inference,24,ZLZ,0.4583333333333333,0.525101502838677,-0.06676816950534364,0.014695134411393584,0.010328894956109384,0.010794082125603866,1.0450374576826662,0.14459278821923038,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,113,2026082901,1,0.5,0.8,153,138,balance,34,LOO,0.5882352941176471,0.5718397438754295,0.016395550242217616,-0.015911020548609045,0.007244997995054627,0.007339834329453706,1.0130899048507416,0.1869299551638744,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,113,2026082901,1,0.5,0.8,153,138,balance,34,ZLZ,0.5882352941176471,0.5718397438754295,0.016395550242217616,-0.015709549886511853,0.007244076753901433,0.007339834329453706,1.0132187411599,0.18457472078694587,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,113,2026082901,1,0.5,0.8,153,138,inference,24,LOO,0.5833333333333334,0.5718397438754295,0.011493589457903908,-0.016950727529823406,0.01026819526976514,0.010567632850241546,1.029161656221917,0.16727894602543528,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,113,2026082901,1,0.5,0.8,153,138,inference,24,ZLZ,0.5833333333333334,0.5718397438754295,0.011493589457903908,-0.019607301783915454,0.01028147512887726,0.010567632850241546,1.0278323604130077,0.19337045478843362,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,113,2026082901,2,0.75,0.25,93,31,balance,34,LOO,0.47058823529411764,0.525101502838677,-0.05451326754455932,-0.04262243566651708,0.00728107078146923,0.0075495438817238135,1.0368727496699885,0.49950591736204686,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,113,2026082901,2,0.75,0.25,93,31,balance,34,ZLZ,0.5,0.525101502838677,-0.02510150283867696,-0.035895974739964975,0.007290418295409574,0.007575757575757576,1.0391389449529482,0.42040660184632667,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,113,2026082901,2,0.75,0.25,93,31,inference,24,LOO,0.4583333333333333,0.525101502838677,-0.06676816950534364,-0.03835669403894437,0.010351558898119626,0.010794082125603866,1.0427494285488368,0.37699734312538474,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,113,2026082901,2,0.75,0.25,93,31,inference,24,ZLZ,0.4583333333333333,0.525101502838677,-0.06676816950534364,-0.03835669403894437,0.010351558898119626,0.010794082125603866,1.0427494285488368,0.37699734312538474,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,113,2026082901,3,0.5,0.2,153,173,balance,34,LOO,0.35294117647058826,0.42120668271081746,-0.0682655062402292,-0.016080192678408434,0.007075290264954683,0.006920415224913494,0.9781104330364627,0.1911697259291421,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,kink,200,113,2026082901,3,0.5,0.2,153,173,balance,34,ZLZ,0.35294117647058826,0.42120668271081746,-0.0682655062402292,-0.01570954988651202,0.007074071070748684,0.006920415224913495,0.9782790073355982,0.18677942425579047,1.0,0.3260950174940419,1.0,0.9090554529102617,0.0
main,kink,200,113,2026082901,3,0.5,0.2,153,173,inference,24,LOO,0.375,0.42120668271081746,-0.04620668271081746,-0.021224589426920404,0.009987701213918208,0.010190217391304348,1.0202765554403976,0.2123765331265317,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,113,2026082901,3,0.5,0.2,153,173,inference,24,ZLZ,0.375,0.42120668271081746,-0.04620668271081746,-0.019607301783915565,0.009991706219413692,0.010190217391304348,1.0198675949363836,0.19615437778071035,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,114,2026082901,0,0.25,0.75,81,38,balance,34,LOO,0.4411764705882353,0.5237634224915331,-0.08258695190329779,0.011228427785757833,0.007299633893114389,0.007470902799622523,1.0234626707333487,0.13142210248292865,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,114,2026082901,0,0.25,0.75,81,38,balance,34,ZLZ,0.38235294117647056,0.5237634224915331,-0.1414104813150625,0.010761164177436555,0.007300138729129085,0.007156338471217364,0.9803017088787741,0.12594870329102678,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,114,2026082901,0,0.25,0.75,81,38,inference,24,LOO,0.375,0.5237634224915331,-0.14876342249153307,0.01149931982806185,0.010344095485923148,0.010190217391304348,0.985124064754796,0.11306440266952293,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,114,2026082901,0,0.25,0.75,81,38,inference,24,ZLZ,0.3333333333333333,0.5237634224915331,-0.19043008915819976,0.01293462751458152,0.010333038487632578,0.009661835748792272,0.9350430427948511,0.12724475888381315,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,114,2026082901,1,0.5,0.8,24,125,balance,34,LOO,0.5882352941176471,0.5699271928177863,0.018308101299860824,-0.006695741792562826,0.007216545762564899,0.007339834329453706,1.0170841523001701,0.07881956118113684,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,114,2026082901,1,0.5,0.8,24,125,balance,34,ZLZ,0.5588235294117647,0.5699271928177863,-0.011103663406021536,-0.013932269162907795,0.007246717705986038,0.007470902799622523,1.030936087582286,0.163663254967509,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,114,2026082901,1,0.5,0.8,24,125,inference,24,LOO,0.5416666666666666,0.5699271928177863,-0.028260526151119625,-0.005522402152707717,0.010212143065505433,0.010794082125603866,1.0569850085692696,0.054647410125444794,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,114,2026082901,1,0.5,0.8,24,125,inference,24,ZLZ,0.5,0.5699271928177863,-0.06992719281778625,-0.015733547901924494,0.010278507898964001,0.010869565217391304,1.0575041946007433,0.15518924837530038,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,114,2026082901,2,0.75,0.25,38,81,balance,34,LOO,0.5588235294117647,0.5237634224915331,0.03506010692023165,-0.06047142866773819,0.007249369589542096,0.007470902799622523,1.030558962037197,0.7102317914556592,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,114,2026082901,2,0.75,0.25,38,81,balance,34,ZLZ,0.5588235294117647,0.5237634224915331,0.03506010692023165,-0.0652057709581389,0.007242444844689301,0.007470902799622523,1.0315443140862501,0.7662022727866471,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,114,2026082901,2,0.75,0.25,38,81,inference,24,LOO,0.625,0.5237634224915331,0.10123657750846693,-0.06570174915379628,0.010263764981542982,0.010190217391304348,0.9928342484097314,0.6485203109284411,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,114,2026082901,2,0.75,0.25,38,81,inference,24,ZLZ,0.5416666666666666,0.5237634224915331,0.01790324417513356,-0.07264024364261451,0.01024815336395791,0.010794082125603866,1.0532709398715627,0.717553825558056,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,114,2026082901,3,0.5,0.2,24,12,balance,34,LOO,0.5588235294117647,0.42064693889985505,0.13817659051190967,-0.010727056924189904,0.007099714153749991,0.007470902799622522,1.052282195851008,0.12730930680468142,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,114,2026082901,3,0.5,0.2,24,12,balance,34,ZLZ,0.4411764705882353,0.42064693889985505,0.02052953168838023,-0.02540092685515044,0.006877207254676881,0.007470902799622523,1.0863279995730675,0.30629753911780744,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,114,2026082901,3,0.5,0.2,24,12,inference,24,LOO,0.5416666666666666,0.42064693889985505,0.12101972776681158,-0.009862268092976911,0.010060557593674828,0.010794082125603866,1.0729109221928428,0.0983254127768396,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,114,2026082901,3,0.5,0.2,24,12,inference,24,ZLZ,0.4166666666666667,0.42064693889985505,-0.003980272233188364,-0.03198081296593508,0.009611157474096866,0.010567632850241544,1.0995171891338253,0.3262132920134041,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,115,2026082901,0,0.25,0.75,126,34,balance,34,LOO,0.4411764705882353,0.5229902585243269,-0.08181378793609162,0.000896060117405395,0.007327506562601239,0.007470902799622522,1.0195695815208357,0.010467887336412969,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,115,2026082901,0,0.25,0.75,126,34,balance,34,ZLZ,0.4117647058823529,0.5229902585243269,-0.11122555264197398,0.001739321421821094,0.007326867393100882,0.007339834329453707,1.001769779041591,0.020319858536124544,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,115,2026082901,0,0.25,0.75,126,34,inference,24,LOO,0.4166666666666667,0.5229902585243269,-0.10632359185766022,0.0012947086467829383,0.010379888040807998,0.010567632850241544,1.0180873636300736,0.012707956334477966,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,115,2026082901,0,0.25,0.75,126,34,inference,24,ZLZ,0.4166666666666667,0.5229902585243269,-0.10632359185766022,-0.00011120377933271364,0.010383799502838997,0.010567632850241544,1.0177038614191545,0.0010912930775430804,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,115,2026082901,1,0.5,0.8,6,185,balance,34,LOO,0.5882352941176471,0.5692348870965449,0.019000407021102173,0.013269096780072265,0.007103982457118093,0.007339834329453707,1.0331999514018075,0.1574310606984209,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,115,2026082901,1,0.5,0.8,6,185,balance,34,ZLZ,0.6176470588235294,0.5692348870965449,0.04841217172698453,0.012141103984518065,0.007111327947387495,0.007156338471217364,1.006329411913341,0.14397358707721944,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,115,2026082901,1,0.5,0.8,6,185,inference,24,LOO,0.625,0.5692348870965449,0.055765112903455094,0.01470936568762704,0.010056418793375313,0.010190217391304348,1.013304795740724,0.14668046212106883,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,115,2026082901,1,0.5,0.8,6,185,inference,24,ZLZ,0.6666666666666666,0.5692348870965449,0.09743177957012172,0.013809819231716203,0.010060160413150382,0.009661835748792272,0.9604057343024639,0.13768465506217697,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,115,2026082901,2,0.75,0.25,34,126,balance,34,LOO,0.4117647058823529,0.5229902585243269,-0.11122555264197398,-0.04052743463158043,0.007282149676391286,0.007339834329453706,1.0079213770144595,0.4749187470992354,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,115,2026082901,2,0.75,0.25,34,126,balance,34,ZLZ,0.4117647058823529,0.5229902585243269,-0.11122555264197398,-0.04228767343653228,0.007277132492312955,0.007339834329453706,1.0086162835714458,0.4957168153371058,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,115,2026082901,2,0.75,0.25,34,126,inference,24,LOO,0.4583333333333333,0.5229902585243269,-0.06465692519099359,-0.034453508696226987,0.010309546314070158,0.010794082125603866,1.0469987521053596,0.3393232980263001,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,115,2026082901,2,0.75,0.25,34,126,inference,24,ZLZ,0.5416666666666666,0.5229902585243269,0.01867640814233973,-0.03623779952186945,0.010310282966823977,0.010794082125603866,1.046923945767215,0.3568835462094984,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,115,2026082901,3,0.5,0.2,6,169,balance,34,LOO,0.3235294117647059,0.41964766183845437,-0.09611825007374847,0.014816478220234797,0.007176058774805273,0.0066320645905421,0.9241931816148016,0.17490490680737522,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,kink,200,115,2026082901,3,0.5,0.2,6,169,balance,34,ZLZ,0.3235294117647059,0.41964766183845437,-0.09611825007374847,0.012141103984518231,0.0071692479314013745,0.0066320645905421,0.9250711725972809,0.14339083008482206,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,kink,200,115,2026082901,3,0.5,0.2,6,169,inference,24,LOO,0.2916666666666667,0.41964766183845437,-0.12798099517178768,0.01103829682457369,0.010152430493278276,0.008982487922705314,0.8847623166346661,0.10955117899622216,1.0,0.3715150465994871,1.0,1.0,1.0
main,kink,200,115,2026082901,3,0.5,0.2,6,169,inference,24,ZLZ,0.375,0.41964766183845437,-0.04464766183845437,0.013809819231716258,0.010163015264134566,0.010190217391304348,1.0026765803713569,0.1369861641493623,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,116,2026082901,0,0.25,0.75,170,132,balance,34,LOO,0.5294117647058824,0.5234104376320025,0.006001327073879903,0.0008543497583592963,0.0073273001979484165,0.0075495438817238135,1.03033091012671,0.009980762205104268,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,116,2026082901,0,0.25,0.75,170,132,balance,34,ZLZ,0.5882352941176471,0.5234104376320025,0.06482485648564462,0.0020370269387678386,0.007325114032977706,0.007339834329453707,1.0020095655043362,0.023800691625800657,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,116,2026082901,0,0.25,0.75,170,132,inference,24,LOO,0.5,0.5234104376320025,-0.023410437632002457,0.002289920474090268,0.01037626401081768,0.010869565217391304,1.0475413121774213,0.022480185650168,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,116,2026082901,0,0.25,0.75,170,132,inference,24,ZLZ,0.5833333333333334,0.5234104376320025,0.059922895701330914,0.003886138915176196,0.010370680011369716,0.010567632850241546,1.0189913138440203,0.03816055688625253,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,116,2026082901,1,0.5,0.8,196,176,balance,34,LOO,0.6470588235294118,0.5717253750372566,0.07533344849215518,-0.021990490369269033,0.007267300271766758,0.006920415224913496,0.952267687603208,0.2579576200646037,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,116,2026082901,1,0.5,0.8,196,176,balance,34,ZLZ,0.6176470588235294,0.5717253750372566,0.045921683786272816,-0.02712036516802452,0.007287522629613556,0.007156338471217364,0.9819987991717359,0.3176914850001328,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,116,2026082901,1,0.5,0.8,196,176,inference,24,LOO,0.625,0.5717253750372566,0.05327462496274338,-0.026241095210258858,0.010319639870484617,0.010190217391304348,0.9874586244476968,0.25831503587478505,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,116,2026082901,1,0.5,0.8,196,176,inference,24,ZLZ,0.625,0.5717253750372566,0.05327462496274338,-0.028572357223387912,0.010329996868363044,0.010190217391304348,0.9864685847595183,0.2811227394853953,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,116,2026082901,2,0.75,0.25,132,170,balance,34,LOO,0.5294117647058824,0.5234104376320025,0.006001327073879903,0.016357882733904372,0.007258290068501973,0.0075495438817238135,1.0401270561624099,0.19200384701758175,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,116,2026082901,2,0.75,0.25,132,170,balance,34,ZLZ,0.5294117647058824,0.5234104376320025,0.006001327073879903,0.017495405299643885,0.0072574871795942734,0.0075495438817238135,1.0402421244298867,0.20536709939179648,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,116,2026082901,2,0.75,0.25,132,170,inference,24,LOO,0.5416666666666666,0.5234104376320025,0.018256229034664173,0.012924039247774188,0.010293397934191642,0.010794082125603866,1.0486412936343497,0.1273851746742166,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,116,2026082901,2,0.75,0.25,132,170,inference,24,ZLZ,0.5833333333333334,0.5234104376320025,0.059922895701330914,0.013066611379778381,0.010288916211224174,0.010567632850241546,1.0270890182498833,0.12881847676877461,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,116,2026082901,3,0.5,0.2,196,24,balance,34,LOO,0.23529411764705882,0.4212719602872329,-0.18597784264017408,-0.026936672351081603,0.007017811375342752,0.005452448359022753,0.776944273278712,0.3215459902160238,0.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,kink,200,116,2026082901,3,0.5,0.2,196,24,balance,34,ZLZ,0.17647058823529413,0.4212719602872329,-0.24480137205193878,-0.02712036516802452,0.007016514455779035,0.004403900597672225,0.6276479048717737,0.32376866962269146,0.0,0.26013383321965716,1.0,0.6827695518345487,0.0
main,kink,200,116,2026082901,3,0.5,0.2,196,24,inference,24,LOO,0.16666666666666666,0.4212719602872329,-0.2546052936205663,-0.028631769839691512,0.009927082834673206,0.006038647342995171,0.6083002875631751,0.28736731577945834,0.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,kink,200,116,2026082901,3,0.5,0.2,196,24,inference,24,ZLZ,0.20833333333333334,0.4212719602872329,-0.21293862695389956,-0.028572357223387912,0.009927863858520862,0.007170893719806763,0.7222997637756834,0.2867597312560172,0.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,kink,200,117,2026082901,0,0.25,0.75,171,123,balance,34,LOO,0.4411764705882353,0.5256431648885189,-0.08446669430028364,0.0001462520065627082,0.007323908327511789,0.007470902799622523,1.0200704959070226,0.0017089540412933736,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,117,2026082901,0,0.25,0.75,171,123,balance,34,ZLZ,0.5,0.5256431648885189,-0.02564316488851892,0.0002093354396760505,0.007324380468882903,0.007575757575757576,1.0343205965258946,0.0024460048340113096,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,117,2026082901,0,0.25,0.75,171,123,inference,24,LOO,0.375,0.5256431648885189,-0.15064316488851892,-0.0010019219815403657,0.010378400191274626,0.010190217391304348,0.9818678412373723,0.009834871690424615,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,117,2026082901,0,0.25,0.75,171,123,inference,24,ZLZ,0.4583333333333333,0.5256431648885189,-0.0673098315551856,-0.0023822433116071906,0.010381027233578165,0.010794082125603866,1.0397894045292209,0.023381154469487728,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,117,2026082901,1,0.5,0.8,56,71,balance,34,LOO,0.6176470588235294,0.5701702634264962,0.0474767953970332,0.0618273826661504,0.0067820745564814685,0.007156338471217364,1.0551842819802415,0.7507573316389186,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,117,2026082901,1,0.5,0.8,56,71,balance,34,ZLZ,0.6764705882352942,0.5701702634264962,0.10630032480879792,0.06397163122826977,0.0067642366187846276,0.0066320645905421,0.9804601707936296,0.777818072042343,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,kink,200,117,2026082901,1,0.5,0.8,56,71,inference,24,LOO,0.625,0.5701702634264962,0.05482973657350376,0.06271413083155197,0.00958881569637369,0.010190217391304348,1.062719079600007,0.640446596491107,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,117,2026082901,1,0.5,0.8,56,71,inference,24,ZLZ,0.7083333333333334,0.5701702634264962,0.13816306990683713,0.06356037161952977,0.009590962773236669,0.008982487922705314,0.9365574796902258,0.6490158828690243,1.0,0.3715150465994872,1.0,1.0,1.0
main,kink,200,117,2026082901,2,0.75,0.25,123,171,balance,34,LOO,0.47058823529411764,0.5256431648885189,-0.05505492959440128,-0.0357682018901907,0.007278262412146064,0.0075495438817238135,1.0372728343958897,0.41925982947537316,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,117,2026082901,2,0.75,0.25,123,171,balance,34,ZLZ,0.5294117647058824,0.5256431648885189,0.0037685998173634383,-0.03502781069089406,0.00727610921531475,0.0075495438817238135,1.0375797913854206,0.4106420215566356,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,117,2026082901,2,0.75,0.25,123,171,inference,24,LOO,0.5416666666666666,0.5256431648885189,0.01602350177814771,-0.030625720244686516,0.010311130888467081,0.010794082125603866,1.046837853418868,0.30160126668681103,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,117,2026082901,2,0.75,0.25,123,171,inference,24,ZLZ,0.5416666666666666,0.5256431648885189,0.01602350177814771,-0.0269022335461786,0.010316257121616166,0.010794082125603866,1.0463176710656512,0.2648666383971258,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,117,2026082901,3,0.5,0.2,56,111,balance,34,LOO,0.47058823529411764,0.4199271287428158,0.05066110655130185,0.058785816470587504,0.007280594667680714,0.0075495438817238135,1.0369405558637939,0.6889522579512012,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,117,2026082901,3,0.5,0.2,56,111,balance,34,ZLZ,0.47058823529411764,0.4199271287428158,0.05066110655130185,0.06397163122826977,0.007285848323817027,0.0075495438817238135,1.0361928420942803,0.749458107521232,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,117,2026082901,3,0.5,0.2,56,111,inference,24,LOO,0.5416666666666666,0.4199271287428158,0.12173953792385084,0.05849667676805159,0.010307910636108645,0.010794082125603866,1.0471648917669272,0.5761636719605863,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,117,2026082901,3,0.5,0.2,56,111,inference,24,ZLZ,0.5,0.4199271287428158,0.08007287125718421,0.06356037161952977,0.010324763610967078,0.010869565217391304,1.0527664968373254,0.6255274451060078,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,118,2026082901,0,0.25,0.75,54,190,balance,34,LOO,0.5,0.5241775692717494,-0.02417756927174941,-0.0013018410393791369,0.007329230747228094,0.007575757575757576,1.0336361123058813,0.015206482298713174,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,118,2026082901,0,0.25,0.75,54,190,balance,34,ZLZ,0.47058823529411764,0.5241775692717494,-0.05358933397763177,0.0005011586851122463,0.007324161066111365,0.0075495438817238135,1.030772509448937,0.005855935950204525,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,118,2026082901,0,0.25,0.75,54,190,inference,24,LOO,0.4583333333333333,0.5241775692717494,-0.0658442359384161,-0.0032275177350375994,0.010386400405713727,0.010794082125603866,1.039251492717907,0.03166912810769963,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,118,2026082901,0,0.25,0.75,54,190,inference,24,ZLZ,0.4583333333333333,0.5241775692717494,-0.0658442359384161,-0.0032275177350375994,0.010386400405713727,0.010794082125603866,1.039251492717907,0.03166912810769963,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,118,2026082901,1,0.5,0.8,183,123,balance,34,LOO,0.5882352941176471,0.5699838083060218,0.01825148581162528,0.0385889972506428,0.006952367234764101,0.007339834329453707,1.055731678377423,0.4628040399092164,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,118,2026082901,1,0.5,0.8,183,123,balance,34,ZLZ,0.5882352941176471,0.5699838083060218,0.01825148581162528,0.016453934924276714,0.006763189067003631,0.007339834329453707,1.0852623306456748,0.20007554617027895,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,118,2026082901,1,0.5,0.8,183,123,inference,24,LOO,0.5833333333333334,0.5699838083060218,0.01334952502731157,0.03933597233360897,0.00984162626188808,0.010567632850241544,1.0737689655179186,0.396512109781678,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,118,2026082901,1,0.5,0.8,183,123,inference,24,ZLZ,0.5833333333333334,0.5699838083060218,0.01334952502731157,0.03371105258276674,0.009861266605620603,0.010567632850241546,1.0716303769962305,0.33947356627554137,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,118,2026082901,2,0.75,0.25,190,54,balance,34,LOO,0.4411764705882353,0.5241775692717494,-0.08300109868351413,0.0036214806637843155,0.007255097292910203,0.007470902799622523,1.02974536356986,0.04251718964920345,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,118,2026082901,2,0.75,0.25,190,54,balance,34,ZLZ,0.4411764705882353,0.5241775692717494,-0.08300109868351413,0.001919431493631163,0.007254138919218185,0.007470902799622523,1.0298814074031684,0.02253614779952201,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,118,2026082901,2,0.75,0.25,190,54,inference,24,LOO,0.2916666666666667,0.5241775692717494,-0.23251090260508273,-0.0013762314427985256,0.010306752655731614,0.008982487922705314,0.8715148430102403,0.013555968438782269,0.0,0.3715150465994871,1.0,1.0,1.0
main,kink,200,118,2026082901,2,0.75,0.25,190,54,inference,24,ZLZ,0.3333333333333333,0.5241775692717494,-0.1908442359384161,-0.0012170089807381768,0.010308018897641151,0.009661835748792272,0.937312576231622,0.011986880617358654,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,118,2026082901,3,0.5,0.2,183,145,balance,34,LOO,0.47058823529411764,0.41986734541614795,0.05072088987796969,0.028423452107703084,0.0072156525180690195,0.0075495438817238135,1.0462732043732266,0.3346100783582159,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,118,2026082901,3,0.5,0.2,183,145,balance,34,ZLZ,0.4411764705882353,0.41986734541614795,0.02130912517208733,0.03677794952394686,0.007227842823549662,0.007470902799622522,1.033628287444343,0.4325966604875646,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,118,2026082901,3,0.5,0.2,183,145,inference,24,LOO,0.5,0.41986734541614795,0.08013265458385205,0.03673247035947619,0.010255293798523581,0.010869565217391304,1.0598979835132718,0.36272382576067225,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,118,2026082901,3,0.5,0.2,183,145,inference,24,ZLZ,0.4583333333333333,0.41986734541614795,0.03846598791718536,0.033711052582766854,0.010219502399053856,0.010794082125603866,1.0562238457523339,0.3334705133044201,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,119,2026082901,0,0.25,0.75,144,98,balance,34,LOO,0.47058823529411764,0.5246380362307407,-0.05404980093662304,0.00966405140339155,0.007289561035470327,0.0075495438817238135,1.0356650894324684,0.11319012589987784,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,119,2026082901,0,0.25,0.75,144,98,balance,34,ZLZ,0.5,0.5246380362307407,-0.02463803623074068,0.009296632939541638,0.007291103392638808,0.007575757575757576,1.039041303872629,0.10887522249925954,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,119,2026082901,0,0.25,0.75,144,98,inference,24,LOO,0.5416666666666666,0.5246380362307407,0.01702863043592595,0.00850270130596642,0.010332400234631216,0.010794082125603866,1.044682927537517,0.08364814464984173,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,119,2026082901,0,0.25,0.75,144,98,inference,24,ZLZ,0.4583333333333333,0.5246380362307407,-0.06630470289740736,0.007123624741381951,0.010335004753557916,0.010794082125603866,1.0444196575611548,0.0700721903761062,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,119,2026082901,1,0.5,0.8,42,50,balance,34,LOO,0.6176470588235294,0.5664975836868416,0.05114947513668788,-0.02058038337985968,0.007280560713032128,0.007156338471217364,0.9829378193917938,0.24119652517666082,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,119,2026082901,1,0.5,0.8,42,50,balance,34,ZLZ,0.5882352941176471,0.5664975836868416,0.021737710430805524,-0.0198958044669717,0.0072787100360323185,0.007339834329453707,1.0083976821605478,0.23320308686180363,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,119,2026082901,1,0.5,0.8,42,50,inference,24,LOO,0.6666666666666666,0.5664975836868416,0.10016908297982507,-0.02074395987648836,0.010318854863058882,0.009661835748792272,0.936328291948488,0.20420948577285902,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,119,2026082901,1,0.5,0.8,42,50,inference,24,ZLZ,0.625,0.5664975836868416,0.058502416313158445,-0.02001547201631082,0.010316553460980728,0.010190217391304348,0.9877540430382871,0.19706001876681173,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,119,2026082901,2,0.75,0.25,98,144,balance,34,LOO,0.47058823529411764,0.5246380362307407,-0.05404980093662304,-0.05581980172189338,0.007250181300430625,0.007549543881723815,1.0412903579770356,0.6555621276525689,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,119,2026082901,2,0.75,0.25,98,144,balance,34,ZLZ,0.5,0.5246380362307407,-0.02463803623074068,-0.0554744635201771,0.0072541909203899715,0.007575757575757576,1.0443283970461474,0.6513263079263746,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,119,2026082901,2,0.75,0.25,98,144,inference,24,LOO,0.5,0.5246380362307407,-0.02463803623074068,-0.045518877015982284,0.010291467244850385,0.010869565217391304,1.0561725513755278,0.4486967161394277,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,119,2026082901,2,0.75,0.25,98,144,inference,24,ZLZ,0.5416666666666666,0.5246380362307407,0.01702863043592595,-0.05503526432834943,0.010272220988589716,0.010794082125603866,1.0508031454535323,0.5430113155499753,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,119,2026082901,3,0.5,0.2,42,73,balance,34,LOO,0.4117647058823529,0.4189476427553226,-0.00718293687296967,-0.020580383379859846,0.007038771751772629,0.007339834329453707,1.0427720330049428,0.24530422000148946,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,119,2026082901,3,0.5,0.2,42,73,balance,34,ZLZ,0.4117647058823529,0.4189476427553226,-0.00718293687296967,-0.0198958044669717,0.007042862814664559,0.007339834329453707,1.0421663068845808,0.23707561704966237,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,119,2026082901,3,0.5,0.2,42,73,inference,24,LOO,0.3333333333333333,0.4189476427553226,-0.08561430942198928,-0.02111742852509796,0.009971097117746788,0.009661835748792272,0.9689842185566435,0.21148012566117128,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,119,2026082901,3,0.5,0.2,42,73,inference,24,ZLZ,0.3333333333333333,0.4189476427553226,-0.08561430942198928,-0.020015472016310765,0.009980965152390038,0.009661835748792272,0.9680261979953565,0.2003454882793365,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,120,2026082901,0,0.25,0.75,139,168,balance,34,LOO,0.5,0.5257621337548497,-0.025762133754849703,0.029630663553699033,0.007216314088096247,0.007575757575757576,1.049809845202588,0.3488057724196763,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,120,2026082901,0,0.25,0.75,139,168,balance,34,ZLZ,0.5294117647058824,0.5257621337548497,0.0036496309510326563,0.03350482928062515,0.007195722868853789,0.0075495438817238135,1.0491710171887685,0.3949755340251011,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,120,2026082901,0,0.25,0.75,139,168,inference,24,LOO,0.4166666666666667,0.5257621337548497,-0.10909546708818302,0.02440241171207136,0.010257627588916901,0.010567632850241544,1.0302219259411987,0.2409402110149693,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,120,2026082901,0,0.25,0.75,139,168,inference,24,ZLZ,0.4583333333333333,0.5257621337548497,-0.06742880042151639,0.02328007992562131,0.010265313525194518,0.010794082125603866,1.0515102241262844,0.22977266314725364,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,120,2026082901,1,0.5,0.8,118,192,balance,34,LOO,0.5294117647058824,0.5670876204860116,-0.03767585578012922,-0.026839632898062238,0.0072935679371697645,0.0075495438817238135,1.0350961212343734,0.31427262649495785,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,120,2026082901,1,0.5,0.8,118,192,balance,34,ZLZ,0.5,0.5670876204860116,-0.06708762048601158,-0.029530009018984504,0.007300445171789341,0.007575757575757576,1.0377117281877697,0.3456120752567733,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,120,2026082901,1,0.5,0.8,118,192,inference,24,LOO,0.625,0.5670876204860116,0.05791237951398842,-0.03302410271396394,0.010361936038631385,0.010190217391304348,0.9834279379175055,0.3244222057915527,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,120,2026082901,1,0.5,0.8,118,192,inference,24,ZLZ,0.5416666666666666,0.5670876204860116,-0.02542095381934495,-0.031555607895842885,0.010350939231336996,0.010794082125603866,1.0428118535297044,0.3101606309688945,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,120,2026082901,2,0.75,0.25,168,139,balance,34,LOO,0.6176470588235294,0.5257621337548497,0.09188492506867973,-0.08657944610251617,0.007192180170227756,0.007156338471217364,0.9950165738118242,1.0209031031532905,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,120,2026082901,2,0.75,0.25,168,139,balance,34,ZLZ,0.5882352941176471,0.5257621337548497,0.062473160362797375,-0.08289045614016732,0.007207004437024124,0.007339834329453707,1.0184306661096536,0.9763985702779029,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,120,2026082901,2,0.75,0.25,168,139,inference,24,LOO,0.625,0.5257621337548497,0.0992378662451503,-0.08078036425935203,0.010224837229968054,0.010190217391304348,0.9966141428088225,0.7988727467250029,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,120,2026082901,2,0.75,0.25,168,139,inference,24,ZLZ,0.625,0.5257621337548497,0.0992378662451503,-0.08014189423675927,0.010229655912140952,0.010190217391304348,0.9961446874484021,0.7923719448458674,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,120,2026082901,3,0.5,0.2,118,199,balance,34,LOO,0.5,0.4196072490056908,0.0803927509943092,-0.028363164869692703,0.006993958493332521,0.007575757575757576,1.0831859501281993,0.3391510485793487,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,120,2026082901,3,0.5,0.2,118,199,balance,34,ZLZ,0.47058823529411764,0.4196072490056908,0.050980986288426844,-0.02953000901898445,0.006986549907382516,0.0075495438817238135,1.0805825452912596,0.35329069308476063,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,120,2026082901,3,0.5,0.2,118,199,inference,24,LOO,0.5,0.4196072490056908,0.0803927509943092,-0.033883885689704296,0.009865986675523996,0.010869565217391304,1.1017210518190779,0.3411323811092537,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,120,2026082901,3,0.5,0.2,118,199,inference,24,ZLZ,0.4583333333333333,0.4196072490056908,0.03872608432764252,-0.03155560789584283,0.009881359600524896,0.010794082125603866,1.09236811147228,0.3174447864118224,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,121,2026082901,0,0.25,0.75,189,173,balance,34,LOO,0.5294117647058824,0.5240918777420778,0.005319886963804588,0.0081205597993953,0.007309452223449228,0.0075495438817238135,1.0328467374756696,0.09498249051453266,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,121,2026082901,0,0.25,0.75,189,173,balance,34,ZLZ,0.4411764705882353,0.5240918777420778,-0.08291540715384249,0.01095359987309863,0.007295827240011087,0.007470902799622522,1.023996670131017,0.12823884611136313,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,121,2026082901,0,0.25,0.75,189,173,inference,24,LOO,0.5833333333333334,0.5240918777420778,0.0592414555912556,0.008480725349551244,0.010350093511515095,0.010567632850241544,1.0210181036996837,0.08336060576562418,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,121,2026082901,0,0.25,0.75,189,173,inference,24,ZLZ,0.4166666666666667,0.5240918777420778,-0.10742521107541109,0.011950690852754131,0.010342026666655506,0.010567632850241544,1.0218145041448627,0.1175141558818,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,121,2026082901,1,0.5,0.8,87,136,balance,34,LOO,0.6764705882352942,0.5714925549768426,0.10497803325845156,0.019004455521445363,0.007066670814286766,0.006632064590542101,0.9384991553779445,0.22607263746078293,1.0,0.3192290902831454,1.0,0.8744583914921856,0.0
main,kink,200,121,2026082901,1,0.5,0.8,87,136,balance,34,ZLZ,0.6764705882352942,0.5714925549768426,0.10497803325845156,0.01049960128393923,0.00711265278899016,0.0066320645905421,0.932431933245501,0.12449646008975045,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,kink,200,121,2026082901,1,0.5,0.8,87,136,inference,24,LOO,0.6666666666666666,0.5714925549768426,0.09517411168982404,0.01739974101477837,0.010023463128787262,0.009661835748792272,0.9639219124818845,0.1737936424726476,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,121,2026082901,1,0.5,0.8,87,136,inference,24,ZLZ,0.6666666666666666,0.5714925549768426,0.09517411168982404,0.0062883014990193775,0.010108276188776681,0.009661835748792272,0.955834166810747,0.06254531820802688,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,121,2026082901,2,0.75,0.25,173,189,balance,34,LOO,0.5,0.5240918777420778,-0.024091877742077772,0.02247479099862404,0.0072310761479939265,0.007575757575757576,1.0476666848349083,0.2642981932406135,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,121,2026082901,2,0.75,0.25,173,189,balance,34,ZLZ,0.5882352941176471,0.5240918777420778,0.0641434163755693,0.023154665587916345,0.007236699909592709,0.007339834329453706,1.0142515816807998,0.27218753415957514,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,121,2026082901,2,0.75,0.25,173,189,inference,24,LOO,0.5416666666666666,0.5240918777420778,0.017574788924588858,0.020369474557773937,0.010266734810410131,0.010794082125603866,1.0513646573065296,0.20103128750173252,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,121,2026082901,2,0.75,0.25,173,189,inference,24,ZLZ,0.5,0.5240918777420778,-0.024091877742077772,0.02255969713647954,0.010259244848808023,0.010869565217391304,1.059489794578223,0.22272838474325865,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,121,2026082901,3,0.5,0.2,87,110,balance,34,LOO,0.5294117647058824,0.4198486532269037,0.10956311147897868,0.012503045364792187,0.007170370562220295,0.0075495438817238135,1.0528805751687829,0.14765392862349971,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,121,2026082901,3,0.5,0.2,87,110,balance,34,ZLZ,0.5588235294117647,0.4198486532269037,0.13897487618486104,0.01049960128393912,0.007167692437184459,0.007470902799622523,1.04230236789529,0.12401754400132328,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,121,2026082901,3,0.5,0.2,87,110,inference,24,LOO,0.5833333333333334,0.4198486532269037,0.1634846801064297,0.0005315334139044947,0.010109858703047,0.010567632850241546,1.0452799747890222,0.0052863757360071114,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,121,2026082901,3,0.5,0.2,87,110,inference,24,ZLZ,0.5833333333333334,0.4198486532269037,0.1634846801064297,0.006288301499019211,0.010133030862816611,0.010567632850241544,1.042889634237641,0.062468873373898406,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,122,2026082901,0,0.25,0.75,158,56,balance,34,LOO,0.5294117647058824,0.526250049066316,0.0031617156395663537,0.005500110515876511,0.007313297816029924,0.0075495438817238135,1.032303629858484,0.06431537206115918,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,122,2026082901,0,0.25,0.75,158,56,balance,34,ZLZ,0.5,0.526250049066316,-0.026250049066316006,0.008633287595518957,0.0073035371205585784,0.007575757575757576,1.0372724134491944,0.10102051729693166,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,122,2026082901,0,0.25,0.75,158,56,inference,24,LOO,0.5833333333333334,0.526250049066316,0.057083284267017365,0.001605371979332304,0.010374774706467256,0.010567632850241544,1.0185891404132437,0.015761093343692672,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,122,2026082901,0,0.25,0.75,158,56,inference,24,ZLZ,0.5,0.526250049066316,-0.026250049066316006,0.004785398660095974,0.010363508654813787,0.010869565217391304,1.0488306209251301,0.04700723608432925,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,122,2026082901,1,0.5,0.8,152,113,balance,34,LOO,0.6470588235294118,0.5707180542772934,0.07634076925211841,-0.008865368010059105,0.007223163221209926,0.006920415224913496,0.958086507666413,0.1043117073647392,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,122,2026082901,1,0.5,0.8,152,113,balance,34,ZLZ,0.6764705882352942,0.5707180542772934,0.10575253395800077,-0.007101743314902209,0.007217885924807615,0.0066320645905421,0.918837546011628,0.08359108534656624,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,kink,200,122,2026082901,1,0.5,0.8,152,113,inference,24,LOO,0.7083333333333334,0.5707180542772934,0.13761527905603999,-0.010271602296121007,0.010242472345365605,0.008982487922705314,0.8769843471209963,0.10149293124882403,1.0,0.3715150465994872,1.0,1.0,1.0
main,kink,200,122,2026082901,1,0.5,0.8,152,113,inference,24,ZLZ,0.6666666666666666,0.5707180542772934,0.09594861238937324,-0.010988945404899586,0.010247315943518458,0.009661835748792272,0.9428650196838608,0.10855528015215948,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,122,2026082901,2,0.75,0.25,56,158,balance,34,LOO,0.5294117647058824,0.526250049066316,0.0031617156395663537,0.0015448168560339148,0.007252430808090802,0.0075495438817238135,1.040967377903358,0.018139913110886384,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,122,2026082901,2,0.75,0.25,56,158,balance,34,ZLZ,0.5294117647058824,0.526250049066316,0.0031617156395663537,0.00851453264073987,0.007252313720113243,0.0075495438817238135,1.0409841842316123,0.09998216195578251,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,122,2026082901,2,0.75,0.25,56,158,inference,24,LOO,0.5416666666666666,0.526250049066316,0.015416617600350624,0.008937707209426882,0.01029576719504546,0.010794082125603866,1.0483999804111932,0.08808394692525312,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,122,2026082901,2,0.75,0.25,56,158,inference,24,ZLZ,0.5416666666666666,0.526250049066316,0.015416617600350624,0.012118481236583434,0.010292957934633744,0.010794082125603866,1.0486861205644238,0.11944778364065187,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,122,2026082901,3,0.5,0.2,152,111,balance,34,LOO,0.38235294117647056,0.42081884522183044,-0.03846590404535988,-0.008798073190270095,0.0071114831547565175,0.007156338471217364,1.0063074488801742,0.10432958447777398,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,122,2026082901,3,0.5,0.2,152,111,balance,34,ZLZ,0.35294117647058826,0.42081884522183044,-0.06787766875124218,-0.018589532438818168,0.006912046617681068,0.006920415224913494,1.001210727834361,0.22359657010057407,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,kink,200,122,2026082901,3,0.5,0.2,152,111,inference,24,LOO,0.3333333333333333,0.42081884522183044,-0.08748551188849713,-0.006863098728710104,0.010088724637136854,0.009661835748792272,0.9576865358408938,0.06832853545311354,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,122,2026082901,3,0.5,0.2,152,111,inference,24,ZLZ,0.2916666666666667,0.42081884522183044,-0.12915217855516375,-0.027263313330447236,0.00964394397631613,0.008982487922705314,0.931412287832111,0.27762034873736247,1.0,0.3715150465994871,1.0,1.0,1.0
main,kink,200,123,2026082901,0,0.25,0.75,6,145,balance,34,LOO,0.5588235294117647,0.524413775264307,0.03440975414745773,0.002720845873116162,0.007322346695141606,0.007470902799622523,1.020288045713471,0.03179646189825612,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,123,2026082901,0,0.25,0.75,6,145,balance,34,ZLZ,0.5294117647058824,0.524413775264307,0.004997989441575368,0.0022684619283391827,0.007323018182540512,0.0075495438817238135,1.0309333793166569,0.026508578437207553,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,123,2026082901,0,0.25,0.75,6,145,inference,24,LOO,0.5,0.524413775264307,-0.02441377526430699,0.0016074151605125486,0.010373526324743679,0.010869565217391304,1.0478177696878677,0.015782102272792944,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,123,2026082901,0,0.25,0.75,6,145,inference,24,ZLZ,0.4583333333333333,0.524413775264307,-0.06608044193097368,0.0008646595088633857,0.01037482891631298,0.010794082125603866,1.0404106142542426,0.008488963181814607,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,123,2026082901,1,0.5,0.8,62,158,balance,34,LOO,0.6470588235294118,0.569504149614571,0.07755467391484083,-0.01626014795789965,0.007246739894990469,0.006920415224913496,0.9549694518079012,0.1910087033014852,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,123,2026082901,1,0.5,0.8,62,158,balance,34,ZLZ,0.6470588235294118,0.569504149614571,0.07755467391484083,-0.016088555441525876,0.007246592797995087,0.006920415224913495,0.9549888365230298,0.1889949163011053,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,123,2026082901,1,0.5,0.8,62,158,inference,24,LOO,0.5833333333333334,0.569504149614571,0.013829183718762406,-0.01857510555674302,0.010290065698376295,0.010567632850241546,1.0269742837413611,0.1831142812356778,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,123,2026082901,1,0.5,0.8,62,158,inference,24,ZLZ,0.625,0.569504149614571,0.055495850385429035,-0.018969001992868106,0.010290715487158273,0.010190217391304348,0.9902341002450864,0.18699142729110035,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,123,2026082901,2,0.75,0.25,145,6,balance,34,LOO,0.35294117647058826,0.524413775264307,-0.17147259879371873,-0.04407833873274736,0.007267302351370245,0.006920415224913494,0.9522674151033023,0.5170572160104187,0.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,kink,200,123,2026082901,2,0.75,0.25,145,6,balance,34,ZLZ,0.4117647058823529,0.524413775264307,-0.11264906938195407,-0.048389431787310366,0.00726658406719742,0.007339834329453706,1.01008042590286,0.5676561812753497,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,123,2026082901,2,0.75,0.25,145,6,inference,24,LOO,0.375,0.524413775264307,-0.149413775264307,-0.03967859197536344,0.01031786944049196,0.010190217391304348,0.9876280612074188,0.3906260826999836,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,123,2026082901,2,0.75,0.25,145,6,inference,24,ZLZ,0.375,0.524413775264307,-0.149413775264307,-0.04218785368779737,0.010314604858485503,0.010190217391304348,0.9879406464050026,0.4153948744923621,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,123,2026082901,3,0.5,0.2,62,172,balance,34,LOO,0.29411764705882354,0.4211972761383074,-0.12707962907948384,-0.013017462861859397,0.007079003112342029,0.006291286568103176,0.8887249331949729,0.15471780510692967,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,kink,200,123,2026082901,3,0.5,0.2,62,172,balance,34,ZLZ,0.2647058823529412,0.4211972761383074,-0.1564913937853662,-0.02761837932716449,0.006859501605282442,0.00589808115759673,0.8598410638252012,0.33346626800793217,0.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,kink,200,123,2026082901,3,0.5,0.2,62,172,inference,24,LOO,0.2916666666666667,0.4211972761383074,-0.1295306094716407,-0.009556923564385533,0.010053514175679196,0.008982487922705314,0.8934674747298971,0.09531454197504813,1.0,0.3715150465994871,1.0,1.0,1.0
main,kink,200,123,2026082901,3,0.5,0.2,62,172,inference,24,ZLZ,0.25,0.4211972761383074,-0.17119727613830737,-0.03530291916418932,0.009585036237203136,0.008152173913043478,0.8505104948275335,0.3605900499421682,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,kink,200,124,2026082901,0,0.25,0.75,31,164,balance,34,LOO,0.5588235294117647,0.5230662504230261,0.035757278988738594,0.042669296968224635,0.0071770901804272605,0.007470902799622523,1.0409375682636013,0.5036644355023085,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,124,2026082901,0,0.25,0.75,31,164,balance,34,ZLZ,0.5882352941176471,0.5230662504230261,0.06516904369462095,0.03964162173036134,0.007196134601471366,0.007339834329453707,1.0199690161372135,0.46730644850172837,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,124,2026082901,0,0.25,0.75,31,164,inference,24,LOO,0.5833333333333334,0.5230662504230261,0.060267082910307246,0.0412243232544246,0.010201181980857121,0.010567632850241546,1.0359223931179822,0.40815797572722123,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,124,2026082901,0,0.25,0.75,31,164,inference,24,ZLZ,0.625,0.5230662504230261,0.10193374957697388,0.040961836424746934,0.010202272027849386,0.010190217391304348,0.9988184360785389,0.4055374531391446,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,124,2026082901,1,0.5,0.8,42,178,balance,34,LOO,0.5294117647058824,0.5695125845043749,-0.04010081979849256,-0.004825747132919389,0.007198544477253347,0.0075495438817238135,1.048759774365441,0.05687772474176707,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,124,2026082901,1,0.5,0.8,42,178,balance,34,ZLZ,0.5294117647058824,0.5695125845043749,-0.04010081979849256,-0.00987312832962517,0.007227871275623646,0.0075495438817238135,1.0445044735626414,0.11613137743702434,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,124,2026082901,1,0.5,0.8,42,178,inference,24,LOO,0.5833333333333334,0.5695125845043749,0.013820748828958451,-0.009159373383606284,0.010235888069615178,0.010567632850241546,1.0324099656395362,0.09053218440790914,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,124,2026082901,1,0.5,0.8,42,178,inference,24,ZLZ,0.5416666666666666,0.5695125845043749,-0.02784591783770829,-0.011885530576920988,0.010251398811780154,0.010794082125603866,1.0529374891941674,0.11738889350195206,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,124,2026082901,2,0.75,0.25,164,31,balance,34,LOO,0.6470588235294118,0.5230662504230261,0.12399257310638567,0.005090836687426381,0.007292703320539771,0.006920415224913495,0.948950604561448,0.05961353726756577,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,124,2026082901,2,0.75,0.25,164,31,balance,34,ZLZ,0.6176470588235294,0.5230662504230261,0.09458080840050331,0.005986147884483706,0.007291011228675038,0.007156338471217364,0.9815289329238699,0.0701057368112188,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,124,2026082901,2,0.75,0.25,164,31,inference,24,LOO,0.7083333333333334,0.5230662504230261,0.18526708291030725,0.004192333463896136,0.010334529035751059,0.008982487922705314,0.8691724501069646,0.04123922307674957,1.0,0.3715150465994872,1.0,1.0,1.0
main,kink,200,124,2026082901,2,0.75,0.25,164,31,inference,24,ZLZ,0.625,0.5230662504230261,0.10193374957697388,0.006508387774239011,0.01032990767518814,0.010190217391304348,0.9864771023830812,0.06403614813612715,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,124,2026082901,3,0.5,0.2,42,118,balance,34,LOO,0.4411764705882353,0.4194948271867291,0.02168164340150619,-0.004268510236417722,0.007110257464489582,0.007470902799622523,1.050721839108372,0.05062134309745675,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,124,2026082901,3,0.5,0.2,42,118,balance,34,ZLZ,0.38235294117647056,0.4194948271867291,-0.03714188601025853,-0.009873128329625336,0.007092242670192581,0.007156338471217364,1.0090374517632013,0.11723653885545776,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,124,2026082901,3,0.5,0.2,42,118,inference,24,LOO,0.5,0.4194948271867291,0.08050517281327091,-0.005955439917963046,0.010070156958711964,0.010869565217391304,1.0793838926202386,0.05934658424115895,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,124,2026082901,3,0.5,0.2,42,118,inference,24,ZLZ,0.4583333333333333,0.4194948271867291,0.038838506146604224,-0.0118855305769211,0.010034100281422789,0.010794082125603866,1.075739909196255,0.11865317261360273,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,125,2026082901,0,0.25,0.75,48,164,balance,34,LOO,0.4117647058823529,0.5256638658422836,-0.11389915995993072,0.0003912094911077135,0.007323355368039161,0.007339834329453707,1.0022501927854635,0.004571453727492909,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,125,2026082901,0,0.25,0.75,48,164,balance,34,ZLZ,0.35294117647058826,0.5256638658422836,-0.17272268937169538,0.0021690531581912698,0.007320866584626647,0.006920415224913494,0.9453000058006691,0.02535064125493315,0.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,kink,200,125,2026082901,0,0.25,0.75,48,164,inference,24,LOO,0.3333333333333333,0.5256638658422836,-0.19233053250895032,0.0008249851276368458,0.01036992746376699,0.009661835748792272,0.9317168111880413,0.008101366133171152,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,125,2026082901,0,0.25,0.75,48,164,inference,24,ZLZ,0.2916666666666667,0.5256638658422836,-0.23399719917561695,0.001966567409727671,0.010367677693666867,0.008982487922705312,0.8663934381556148,0.019313816190411715,0.0,0.3715150465994871,1.0,1.0,1.0
main,kink,200,125,2026082901,1,0.5,0.8,39,113,balance,34,LOO,0.5294117647058824,0.5699476198787501,-0.04053585517286773,-0.0013529887613040747,0.007178095070600193,0.0075495438817238135,1.051747546872845,0.01596943628872632,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,125,2026082901,1,0.5,0.8,39,113,balance,34,ZLZ,0.5294117647058824,0.5699476198787501,-0.04053585517286773,-0.007435919199249796,0.00721011471001991,0.0075495438817238135,1.0470768060364142,0.0875716585117239,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,125,2026082901,1,0.5,0.8,39,113,inference,24,LOO,0.4583333333333333,0.5699476198787501,-0.11161428654541677,-0.003523647447505218,0.010181947495635365,0.010794082125603866,1.060119601896484,0.03492022414785535,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,125,2026082901,1,0.5,0.8,39,113,inference,24,ZLZ,0.5,0.5699476198787501,-0.06994761987875009,-0.011667030883875218,0.010241349076568856,0.010869565217391304,1.061341151065707,0.11528737820285055,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,125,2026082901,2,0.75,0.25,164,48,balance,34,LOO,0.5882352941176471,0.5256638658422836,0.06257142827536344,-0.027864461783675964,0.007277966818188823,0.007339834329453707,1.008500658605679,0.3266221424860469,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,125,2026082901,2,0.75,0.25,164,48,balance,34,ZLZ,0.6176470588235294,0.5256638658422836,0.0919831929812458,-0.031492539313054124,0.0072679404132782064,0.007156338471217364,0.9846446261643875,0.36940434649739506,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,125,2026082901,2,0.75,0.25,164,48,inference,24,LOO,0.6666666666666666,0.5256638658422836,0.141002800824383,-0.025482884835544062,0.010322309954041735,0.009661835748792272,0.9360148834718094,0.2508188334675662,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,125,2026082901,2,0.75,0.25,164,48,inference,24,ZLZ,0.625,0.5256638658422836,0.09933613415771636,-0.025130361865495332,0.01031469488312195,0.010190217391304348,0.9879320238525634,0.24744036601959,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,125,2026082901,3,0.5,0.2,39,183,balance,34,LOO,0.4411764705882353,0.42008327139781887,0.021093199190416412,-0.007427352936213993,0.007099888688252324,0.007470902799622523,1.0522563279032937,0.08814715331181344,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,125,2026082901,3,0.5,0.2,39,183,balance,34,ZLZ,0.4411764705882353,0.42008327139781887,0.021093199190416412,-0.007435919199249741,0.007100621405429399,0.007470902799622522,1.0521477449720094,0.08824426360687136,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,125,2026082901,3,0.5,0.2,39,183,inference,24,LOO,0.375,0.42008327139781887,-0.04508327139781887,-0.006044267403808423,0.010064926879247097,0.010190217391304348,1.0124482287412924,0.06024740667289511,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,125,2026082901,3,0.5,0.2,39,183,inference,24,ZLZ,0.375,0.42008327139781887,-0.04508327139781887,-0.011667030883875273,0.010033392495401762,0.010190217391304348,1.0156302961310901,0.11647599970101517,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,126,2026082901,0,0.25,0.75,96,154,balance,34,LOO,0.6176470588235294,0.5238799323046507,0.09376712651887875,-0.0010976032915933631,0.007330825956761045,0.007156338471217364,0.9761981137496851,0.012819436820357846,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,126,2026082901,0,0.25,0.75,96,154,balance,34,ZLZ,0.6176470588235294,0.5238799323046507,0.09376712651887875,-0.0014756862956887273,0.0073312133948501,0.007156338471217364,0.9761465238816293,0.017234794665612365,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,126,2026082901,0,0.25,0.75,96,154,inference,24,LOO,0.6666666666666666,0.5238799323046507,0.14278673436201594,-0.00139523105461703,0.01038943111672534,0.009661835748792272,0.929967737428688,0.013688323173169972,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,126,2026082901,0,0.25,0.75,96,154,inference,24,ZLZ,0.7083333333333334,0.5238799323046507,0.18445340102868268,-0.0009329243656027719,0.010388686888731045,0.008982487922705314,0.8646413178983109,0.009153055745687115,1.0,0.3715150465994872,1.0,1.0,1.0
main,kink,200,126,2026082901,1,0.5,0.8,106,137,balance,34,LOO,0.6176470588235294,0.5716155843412645,0.04603147448226497,0.07440640746815586,0.006651544672230536,0.007156338471217364,1.075891213825006,0.912323958715457,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,126,2026082901,1,0.5,0.8,106,137,balance,34,ZLZ,0.6764705882352942,0.5716155843412645,0.10485500389402969,0.07489284359614923,0.006648259672986626,0.0066320645905421,0.9975640117502734,0.918515170188676,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,kink,200,126,2026082901,1,0.5,0.8,106,137,inference,24,LOO,0.625,0.5716155843412645,0.05338441565873553,0.0769304170403653,0.009405403029282635,0.010190217391304348,1.0834429273874053,0.793248723084713,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,126,2026082901,1,0.5,0.8,106,137,inference,24,ZLZ,0.625,0.5716155843412645,0.05338441565873553,0.08553164887578302,0.009314338821120162,0.010190217391304348,1.0940355066532625,0.8862389402243559,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,126,2026082901,2,0.75,0.25,154,96,balance,34,LOO,0.7058823529411765,0.5238799323046507,0.18200242063652583,-0.015067386778117586,0.007289575169925482,0.006291286568103178,0.8630525677352321,0.17647647779887712,0.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,kink,200,126,2026082901,2,0.75,0.25,154,96,balance,34,ZLZ,0.6470588235294118,0.5238799323046507,0.12317889122476111,-0.020018379981346812,0.007294113143936806,0.006920415224913496,0.9487671891497949,0.23439194387979692,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,126,2026082901,2,0.75,0.25,154,96,inference,24,LOO,0.6666666666666666,0.5238799323046507,0.14278673436201594,-0.015678954784919763,0.010325843669958841,0.009661835748792272,0.935694559942024,0.15429588182728016,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,126,2026082901,2,0.75,0.25,154,96,inference,24,ZLZ,0.6666666666666666,0.5238799323046507,0.14278673436201594,-0.019324647190657185,0.010321677847076797,0.009661835748792272,0.9360722056955693,0.19021134816476729,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,126,2026082901,3,0.5,0.2,106,64,balance,34,LOO,0.4411764705882353,0.4205982730501788,0.02057819753805651,0.08228507772429522,0.007304294724485303,0.007470902799622522,1.0228096046807529,0.9627908172526803,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,126,2026082901,3,0.5,0.2,106,64,balance,34,ZLZ,0.4117647058823529,0.4205982730501788,-0.008833567167825851,0.07489284359614945,0.0072789770090923725,0.007339834329453707,1.0083606968788767,0.8778193436594357,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,126,2026082901,3,0.5,0.2,106,64,inference,24,LOO,0.4583333333333333,0.4205982730501788,0.03773506028315454,0.08426186806705688,0.010339333351020672,0.010794082125603866,1.043982407679921,0.8286761015668471,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,126,2026082901,3,0.5,0.2,106,64,inference,24,ZLZ,0.5,0.4205982730501788,0.07940172694982123,0.08553164887578307,0.010341742027993275,0.010869565217391304,1.051038131483971,0.8410658398265285,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,127,2026082901,0,0.25,0.75,19,131,balance,34,LOO,0.5588235294117647,0.5241670904703559,0.034656438941408796,0.0031761497388193005,0.007320893541104822,0.007470902799622523,1.0204905668516338,0.03712093641354348,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,127,2026082901,0,0.25,0.75,19,131,balance,34,ZLZ,0.5588235294117647,0.5241670904703559,0.034656438941408796,0.003434520743690106,0.007320557911045634,0.007470902799622522,1.02053735390168,0.04014154218286235,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,127,2026082901,0,0.25,0.75,19,131,inference,24,LOO,0.5833333333333334,0.5241670904703559,0.05916624286297745,0.0072631167938908,0.010360612936201564,0.010567632850241546,1.01998143500918,0.07135596820099332,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,127,2026082901,0,0.25,0.75,19,131,inference,24,ZLZ,0.5416666666666666,0.5241670904703559,0.017499576196310707,0.005036324517083468,0.010364718762619459,0.010794082125603866,1.041425471623303,0.049469206593406,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,127,2026082901,1,0.5,0.8,132,22,balance,34,LOO,0.5294117647058824,0.569130231868926,-0.039718467163043614,-0.02404482957726295,0.007286677661219978,0.0075495438817238135,1.0360749072108433,0.2816805915910525,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,127,2026082901,1,0.5,0.8,132,22,balance,34,ZLZ,0.5,0.569130231868926,-0.06913023186892597,-0.023538870931875455,0.0072856196536706525,0.007575757575757576,1.039823369305416,0.275773404113854,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,127,2026082901,1,0.5,0.8,132,22,inference,24,LOO,0.5,0.569130231868926,-0.06913023186892597,-0.02291413943879006,0.010319591509935099,0.010869565217391304,1.0532941354245198,0.22556530407534997,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,127,2026082901,1,0.5,0.8,132,22,inference,24,ZLZ,0.375,0.569130231868926,-0.19413023186892597,-0.022567644299271494,0.01031671347736741,0.010190217391304348,0.9877387225747264,0.22218541319428203,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,127,2026082901,2,0.75,0.25,131,19,balance,34,LOO,0.5588235294117647,0.5241670904703559,0.034656438941408796,-0.059619243025248125,0.007255957400007218,0.007470902799622523,1.0296232995545276,0.6999049989907656,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,127,2026082901,2,0.75,0.25,131,19,balance,34,ZLZ,0.5294117647058824,0.5241670904703559,0.005244674235526436,-0.059494263846148865,0.007256098682686792,0.0075495438817238135,1.0404411808424254,0.6984309960204584,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,127,2026082901,2,0.75,0.25,131,19,inference,24,LOO,0.5833333333333334,0.5241670904703559,0.05916624286297745,-0.05175818023290485,0.01030171924398304,0.010567632850241546,1.0258125464265413,0.5099459461595758,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,127,2026082901,2,0.75,0.25,131,19,inference,24,ZLZ,0.5833333333333334,0.5241670904703559,0.05916624286297745,-0.06643244172394658,0.010249017804838575,0.010567632850241546,1.031087373587404,0.6562043294726151,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,127,2026082901,3,0.5,0.2,132,112,balance,34,LOO,0.5882352941176471,0.41977687057962954,0.16845842353801754,-0.02380733771280008,0.007028334438926715,0.007339834329453707,1.044320584518821,0.2839779521844601,0.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,127,2026082901,3,0.5,0.2,132,112,balance,34,ZLZ,0.5294117647058824,0.41977687057962954,0.10963489412625282,-0.023538870931875344,0.007030090814699857,0.0075495438817238135,1.073889951170728,0.28074055875824144,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,127,2026082901,3,0.5,0.2,132,112,inference,24,LOO,0.5416666666666666,0.41977687057962954,0.1218897960870371,-0.02438646994518684,0.009952429212555604,0.010794082125603866,1.084567585970515,0.2444468189575467,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,127,2026082901,3,0.5,0.2,132,112,inference,24,ZLZ,0.4583333333333333,0.41977687057962954,0.03855646275370378,-0.022567644299271383,0.009966802285671539,0.010794082125603866,1.083003536763405,0.22605197536730645,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,128,2026082901,0,0.25,0.75,1,15,balance,34,LOO,0.7058823529411765,0.5250583593415634,0.1808239935996131,0.004360699713162108,0.007312028244827191,0.006291286568103178,0.8604023887016404,0.05099613370636156,0.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,kink,200,128,2026082901,0,0.25,0.75,1,15,balance,34,ZLZ,0.6764705882352942,0.5250583593415634,0.15141222889373074,0.0013786866181533242,0.007318421259714781,0.0066320645905421,0.9062152006812149,0.016115985129316918,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,kink,200,128,2026082901,0,0.25,0.75,1,15,inference,24,LOO,0.6666666666666666,0.5250583593415634,0.1416083073251032,-0.0008695941849643507,0.010378451257394845,0.009661835748792272,0.930951594719687,0.008535920310091864,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,128,2026082901,0,0.25,0.75,1,15,inference,24,ZLZ,0.625,0.5250583593415634,0.09994164065843658,0.00012775852399138365,0.010373442180822156,0.010190217391304348,0.9823371272212281,0.0012543780343404287,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,128,2026082901,1,0.5,0.8,122,31,balance,34,LOO,0.5294117647058824,0.5700246433454865,-0.040612878639604166,-0.015600097593537976,0.007254529202032012,0.0075495438817238135,1.0406662750229425,0.18315665301371437,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,128,2026082901,1,0.5,0.8,122,31,balance,34,ZLZ,0.6176470588235294,0.5700246433454865,0.04762241547804291,-0.011214633194048584,0.007238897177329272,0.007156338471217364,0.9885951265656231,0.13181015459546755,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,128,2026082901,1,0.5,0.8,122,31,inference,24,LOO,0.4583333333333333,0.5700246433454865,-0.11169131001215321,-0.014167568576326173,0.01027000223493374,0.010794082125603866,1.0510301632542447,0.13980092804571465,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,128,2026082901,1,0.5,0.8,122,31,inference,24,ZLZ,0.5416666666666666,0.5700246433454865,-0.028357976678819896,-0.012490005746490396,0.010261400920409816,0.010794082125603866,1.051911158069514,0.12329893066806391,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,128,2026082901,2,0.75,0.25,15,1,balance,34,LOO,0.5294117647058824,0.5250583593415634,0.004353405364318941,0.047600215777617194,0.007161330121113221,0.0075495438817238135,1.0542097283668086,0.5624864621213712,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,128,2026082901,2,0.75,0.25,15,1,balance,34,ZLZ,0.5588235294117647,0.5250583593415634,0.0337651700702013,0.047802111765670285,0.0071601280982704334,0.007470902799622522,1.0434035113739317,0.5649196572030679,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,128,2026082901,2,0.75,0.25,15,1,inference,24,LOO,0.5416666666666666,0.5250583593415634,0.01660830732510321,0.0536244301456682,0.010119541472550758,0.010794082125603866,1.0666572349036563,0.5330675828023976,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,128,2026082901,2,0.75,0.25,15,1,inference,24,ZLZ,0.5416666666666666,0.5250583593415634,0.01660830732510321,0.05070772683138125,0.010135098633011362,0.010794082125603866,1.0650199387745578,0.5036863160782478,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,128,2026082901,3,0.5,0.2,122,92,balance,34,LOO,0.3235294117647059,0.41994865295868194,-0.09641924119397605,-0.013084445862023009,0.007083166894929495,0.0066320645905421,0.9363134723381545,0.1554682096014025,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,kink,200,128,2026082901,3,0.5,0.2,122,92,balance,34,ZLZ,0.38235294117647056,0.41994865295868194,-0.03759571178221138,-0.01121463319404864,0.0070956365345554466,0.007156338471217364,1.0085548261056356,0.13313412636115565,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,128,2026082901,3,0.5,0.2,122,92,inference,24,LOO,0.375,0.41994865295868194,-0.044948652958681945,-0.011846276687250468,0.010047933414113969,0.010190217391304348,1.0141605215049014,0.11817986725000693,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,128,2026082901,3,0.5,0.2,122,92,inference,24,ZLZ,0.3333333333333333,0.41994865295868194,-0.08661531962534863,-0.012490005746490285,0.010042498109903576,0.00966183574879227,0.9620948535966455,0.12463549958917183,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,129,2026082901,0,0.25,0.75,115,43,balance,34,LOO,0.6764705882352942,0.5268050291080892,0.14966555912720492,0.02443236710895702,0.007245176742105648,0.0066320645905421,0.915376508622568,0.2870390956723833,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,kink,200,129,2026082901,0,0.25,0.75,115,43,balance,34,ZLZ,0.7058823529411765,0.5268050291080892,0.17907732383308728,0.028173570980140616,0.007236964015875427,0.006291286568103178,0.8693267721522788,0.33117968626505156,0.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,kink,200,129,2026082901,0,0.25,0.75,115,43,inference,24,LOO,0.6666666666666666,0.5268050291080892,0.1398616375585774,0.02273528001675229,0.01027333820373215,0.009661835748792272,0.940476752267561,0.2243078717364124,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,129,2026082901,0,0.25,0.75,115,43,inference,24,ZLZ,0.75,0.5268050291080892,0.22319497089191076,0.025042749981709633,0.010266512302381412,0.008152173913043478,0.7940548526058364,0.24715565501301973,0.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,kink,200,129,2026082901,1,0.5,0.8,127,179,balance,34,LOO,0.5,0.5669026875015846,-0.06690268750158457,0.0004621583116176664,0.007191137287844489,0.007575757575757576,1.0534853212388573,0.00544994322371456,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,129,2026082901,1,0.5,0.8,127,179,balance,34,ZLZ,0.5294117647058824,0.5669026875015846,-0.03749092279570221,0.003305944744969702,0.0071781778920680765,0.0075495438817238135,1.0517354118607312,0.03902010934617731,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,129,2026082901,1,0.5,0.8,127,179,inference,24,LOO,0.4583333333333333,0.5669026875015846,-0.10856935416825125,0.0016129131681853481,0.010187321466379046,0.010794082125603866,1.0595603722948468,0.015980154807502433,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,129,2026082901,1,0.5,0.8,127,179,inference,24,ZLZ,0.4583333333333333,0.5669026875015846,-0.10856935416825125,0.0011961913941815894,0.010192070238653626,0.010794082125603866,1.0590666933070279,0.01184866633430779,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,129,2026082901,2,0.75,0.25,43,115,balance,34,LOO,0.5882352941176471,0.5268050291080892,0.06143026500955784,0.01420016328662943,0.0072334841218497075,0.007339834329453707,1.0147024871849453,0.1669627433960247,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,129,2026082901,2,0.75,0.25,43,115,balance,34,ZLZ,0.5882352941176471,0.5268050291080892,0.06143026500955784,0.010180390658137695,0.00724556530031261,0.007339834329453706,1.0130105830578917,0.11959920872002473,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,129,2026082901,2,0.75,0.25,43,115,inference,24,LOO,0.5833333333333334,0.5268050291080892,0.05652830422524413,0.020754388236942423,0.010243533810747883,0.010567632850241546,1.031639378117111,0.20506192684982041,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,129,2026082901,2,0.75,0.25,43,115,inference,24,ZLZ,0.625,0.5268050291080892,0.09819497089191076,0.013926289351816834,0.01023143991285082,0.010190217391304348,0.995970995099654,0.13767878838047973,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,129,2026082901,3,0.5,0.2,127,97,balance,34,LOO,0.35294117647058826,0.4193057439825573,-0.06636456751196906,0.0027232960929310934,0.007142466021751843,0.006920415224913494,0.9689111861138563,0.03222335615607231,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,kink,200,129,2026082901,3,0.5,0.2,127,97,balance,34,ZLZ,0.38235294117647056,0.4193057439825573,-0.03695280280608676,0.003305944744969702,0.007147010283842391,0.007156338471217364,1.0013051873447085,0.039105098762394125,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,129,2026082901,3,0.5,0.2,127,97,inference,24,LOO,0.3333333333333333,0.4193057439825573,-0.08597241064922401,-0.0024324194367953966,0.010090334629557924,0.009661835748792272,0.9575337294057188,0.024215067305959976,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,129,2026082901,3,0.5,0.2,127,97,inference,24,ZLZ,0.3333333333333333,0.4193057439825573,-0.08597241064922401,0.0011961913941816449,0.010121966698154294,0.009661835748792272,0.954541349217645,0.011889626763578834,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,130,2026082901,0,0.25,0.75,135,101,balance,34,LOO,0.4411764705882353,0.5236326009044979,-0.08245613031626264,-0.003515405980573316,0.00733018949974999,0.007470902799622522,1.0191964068428696,0.04105989988968056,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,130,2026082901,0,0.25,0.75,135,101,balance,34,ZLZ,0.4411764705882353,0.5236326009044979,-0.08245613031626264,-0.003238224182014915,0.0073305673170138775,0.007470902799622523,1.0191438774844799,0.037821445095374676,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,130,2026082901,0,0.25,0.75,135,101,inference,24,LOO,0.4166666666666667,0.5236326009044979,-0.10696593423783124,-0.006567991973534415,0.010394416052184559,0.010567632850241544,1.0166644087736494,0.0644217569978467,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,130,2026082901,0,0.25,0.75,135,101,inference,24,ZLZ,0.3333333333333333,0.5236326009044979,-0.1902992675711646,-0.008283053185344613,0.010398273123290875,0.009661835748792272,0.9291769541185572,0.08122876302164984,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,130,2026082901,1,0.5,0.8,193,24,balance,34,LOO,0.5294117647058824,0.5697587606715665,-0.04034699596568414,-0.027565499448057307,0.0072893749469948085,0.0075495438817238135,1.0356915286455755,0.32286481612704065,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,130,2026082901,1,0.5,0.8,193,24,balance,34,ZLZ,0.5588235294117647,0.5697587606715665,-0.010935231259801781,-0.02794957626033634,0.007290842570295105,0.007470902799622523,1.0246967655097963,0.3273304199258436,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,130,2026082901,1,0.5,0.8,193,24,inference,24,LOO,0.4583333333333333,0.5697587606715665,-0.11142542733823319,-0.03047680418180554,0.010335882758066442,0.010794082125603866,1.0443309370145313,0.2997751558572048,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,130,2026082901,1,0.5,0.8,193,24,inference,24,ZLZ,0.5833333333333334,0.5697587606715665,0.01357457266176687,-0.02666799545180487,0.01031910296941368,0.010567632850241546,1.024084446251241,0.26252423362566407,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,130,2026082901,2,0.75,0.25,101,135,balance,34,LOO,0.47058823529411764,0.5236326009044979,-0.053044365610380284,0.025926635921890484,0.007241391575037791,0.0075495438817238135,1.0425542940873784,0.30467383059610176,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,130,2026082901,2,0.75,0.25,101,135,balance,34,ZLZ,0.47058823529411764,0.5236326009044979,-0.053044365610380284,0.028844345726527165,0.007233085735359823,0.0075495438817238135,1.0437514717704708,0.3391555168568235,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,130,2026082901,2,0.75,0.25,101,135,inference,24,LOO,0.5,0.5236326009044979,-0.023632600904497925,0.023432183010793084,0.01027097401150786,0.010869565217391304,1.058279887108347,0.2312101712967104,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,130,2026082901,2,0.75,0.25,101,135,inference,24,ZLZ,0.5,0.5236326009044979,-0.023632600904497925,0.023911177305579345,0.010268090377080133,0.010869565217391304,1.0585770886526038,0.23596963379812724,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,130,2026082901,3,0.5,0.2,193,154,balance,34,LOO,0.35294117647058826,0.4193581224786851,-0.06641694600809683,-0.028876230183456586,0.006989215402837933,0.006920415224913495,0.9901562372943175,0.3454031408491011,1.0,0.3260950174940419,1.0,0.9090554529102617,0.0
main,kink,200,130,2026082901,3,0.5,0.2,193,154,balance,34,ZLZ,0.35294117647058826,0.4193581224786851,-0.06641694600809683,-0.027949576260336395,0.006995427984022156,0.006920415224913494,0.9892768878072945,0.334170480389225,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,kink,200,130,2026082901,3,0.5,0.2,193,154,inference,24,LOO,0.4166666666666667,0.4193581224786851,-0.0026914558120184062,-0.027085263194661813,0.009912985154191964,0.010567632850241544,1.0660394105172997,0.272038788577352,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,130,2026082901,3,0.5,0.2,193,154,inference,24,ZLZ,0.3333333333333333,0.4193581224786851,-0.08602478914535178,-0.026667995451804816,0.009916661519818577,0.00966183574879227,0.9743032702571289,0.26779818386268095,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,131,2026082901,0,0.25,0.75,9,167,balance,34,LOO,0.5588235294117647,0.5260667277041522,0.032756801707612526,-0.005356731428297734,0.007333146109969618,0.007470902799622523,1.018785482736478,0.06255394493684968,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,131,2026082901,0,0.25,0.75,9,167,balance,34,ZLZ,0.5,0.5260667277041522,-0.026066727704152193,-0.005770039010522199,0.0073335205681942395,0.007575757575757576,1.0330314758526657,0.06737867901031669,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,131,2026082901,0,0.25,0.75,9,167,inference,24,LOO,0.5833333333333334,0.5260667277041522,0.05726660562918118,-0.006854651770553333,0.010389443809545708,0.010567632850241546,1.0171509701541597,0.06724952906469808,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,131,2026082901,0,0.25,0.75,9,167,inference,24,ZLZ,0.4583333333333333,0.5260667277041522,-0.06773339437081888,-0.008130292475375667,0.010392429688217833,0.010794082125603866,1.038648559522264,0.0797531089008149,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,131,2026082901,1,0.5,0.8,36,61,balance,34,LOO,0.5588235294117647,0.5700827471537799,-0.011259217742015215,-0.01728270748361327,0.0072620413621615676,0.007470902799622522,1.028760706121727,0.20280675692564681,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,131,2026082901,1,0.5,0.8,36,61,balance,34,ZLZ,0.5,0.5700827471537799,-0.07008274715377993,-0.013861195893290823,0.007249353678172665,0.007575757575757576,1.045025241156007,0.16279874664379196,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,131,2026082901,1,0.5,0.8,36,61,inference,24,LOO,0.625,0.5700827471537799,0.054917252846220066,-0.015283048473163974,0.01027682161810891,0.010190217391304348,0.991572858805688,0.15075807432257632,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,131,2026082901,1,0.5,0.8,36,61,inference,24,ZLZ,0.5,0.5700827471537799,-0.07008274715377993,-0.015803622265443962,0.010279407624196522,0.010869565217391304,1.0574116344803393,0.1558736110701983,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,131,2026082901,2,0.75,0.25,167,9,balance,34,LOO,0.47058823529411764,0.5260667277041522,-0.05547849241003455,0.03368354286387665,0.0072109409951985745,0.0075495438817238135,1.0469568239083773,0.3966630927836335,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,131,2026082901,2,0.75,0.25,167,9,balance,34,ZLZ,0.5,0.5260667277041522,-0.026066727704152193,0.037595075865375804,0.007203271956754853,0.007575757575757576,1.051710614459506,0.44296158010832104,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,131,2026082901,2,0.75,0.25,167,9,inference,24,LOO,0.375,0.5260667277041522,-0.1510667277041522,0.0400631238887893,0.010183226533528513,0.010190217391304348,1.000686507145139,0.3970106046691827,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,131,2026082901,2,0.75,0.25,167,9,inference,24,ZLZ,0.4166666666666667,0.5260667277041522,-0.10940006103748551,0.042258648857299796,0.010173591124155291,0.010567632850241544,1.0387318225469742,0.4189656980675996,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,131,2026082901,3,0.5,0.2,36,47,balance,34,LOO,0.5588235294117647,0.41984361608941245,0.13897991332235227,-0.013973114903715389,0.007081936144746374,0.007470902799622522,1.0549237732346255,0.16604172136085926,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,131,2026082901,3,0.5,0.2,36,47,balance,34,ZLZ,0.4411764705882353,0.41984361608941245,0.02133285449882283,-0.02533176263066328,0.006876544955231083,0.007470902799622523,1.086432626887621,0.3054782307297122,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,131,2026082901,3,0.5,0.2,36,47,inference,24,LOO,0.4166666666666667,0.41984361608941245,-0.0031769494227457673,-0.014950803477624286,0.010026073055868131,0.010567632850241544,1.0540151454468452,0.1493135085185766,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,131,2026082901,3,0.5,0.2,36,47,inference,24,ZLZ,0.4166666666666667,0.41984361608941245,-0.0031769494227457673,-0.032053591810055126,0.009605466262260994,0.010567632850241544,1.1001686499863952,0.32705250251618456,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,132,2026082901,0,0.25,0.75,116,70,balance,34,LOO,0.5882352941176471,0.5248752395712797,0.0633600545463674,0.0011182345015054995,0.007323447159887906,0.007339834329453707,1.0022376306141125,0.013066976542390148,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,132,2026082901,0,0.25,0.75,116,70,balance,34,ZLZ,0.5,0.5248752395712797,-0.024875239571279684,-0.00042027127053823055,0.007325459867189641,0.007575757575757576,1.0341681905444606,0.0049103478220065035,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,132,2026082901,0,0.25,0.75,116,70,inference,24,LOO,0.5,0.5248752395712797,-0.024875239571279684,0.001697996240127675,0.010370262400995747,0.010869565217391304,1.0481475585755298,0.01667407887163489,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,132,2026082901,0,0.25,0.75,116,70,inference,24,ZLZ,0.5,0.5248752395712797,-0.024875239571279684,0.0002742121019470023,0.010373606315832888,0.010869565217391304,1.0478096899437421,0.002692289371390373,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,132,2026082901,1,0.5,0.8,175,197,balance,34,LOO,0.6470588235294118,0.5707904250847275,0.07626839844468425,0.00734248636708934,0.0071386375145418264,0.006920415224913496,0.969430820771639,0.08690314302754103,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,132,2026082901,1,0.5,0.8,175,197,balance,34,ZLZ,0.6176470588235294,0.5707904250847275,0.04685663373880189,0.006897798296620183,0.007143681862529289,0.007156338471217364,1.001771720652128,0.08161113879524193,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,132,2026082901,1,0.5,0.8,175,197,inference,24,LOO,0.6666666666666666,0.5707904250847275,0.09587624158193908,0.0053099774702158875,0.010133510860036629,0.009661835748792272,0.9534539294663911,0.052748815256003875,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,132,2026082901,1,0.5,0.8,175,197,inference,24,ZLZ,0.625,0.5707904250847275,0.05420957491527245,0.011985370938145334,0.010086104689774405,0.010190217391304348,1.0103223895381035,0.1193410195675178,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,132,2026082901,2,0.75,0.25,70,116,balance,34,LOO,0.5588235294117647,0.5248752395712797,0.033948289840485035,-0.0006351289093818879,0.007275037884320817,0.007470902799622523,1.0269228722126431,0.007446363820397487,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,132,2026082901,2,0.75,0.25,70,116,balance,34,ZLZ,0.5588235294117647,0.5248752395712797,0.033948289840485035,-0.0007373888289766706,0.007275194806457674,0.007470902799622522,1.0269007220248085,0.008645183991288998,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,132,2026082901,2,0.75,0.25,70,116,inference,24,LOO,0.5416666666666666,0.5248752395712797,0.016791427095386946,-0.007800327515530947,0.010323434594465093,0.010794082125603866,1.0455902080680697,0.07677162489439826,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,132,2026082901,2,0.75,0.25,70,116,inference,24,ZLZ,0.5,0.5248752395712797,-0.024875239571279684,-0.0076371793884405514,0.010327063231334997,0.010869565217391304,1.0525320678206187,0.07515269752129428,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,132,2026082901,3,0.5,0.2,175,178,balance,34,LOO,0.38235294117647056,0.4202867184666565,-0.03793377729018593,0.015483974144899437,0.0071931910866225935,0.007156338471217364,0.9948767362132551,0.1825667307849073,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,132,2026082901,3,0.5,0.2,175,178,balance,34,ZLZ,0.38235294117647056,0.4202867184666565,-0.03793377729018593,0.006897798296620128,0.007165251434680837,0.007156338471217364,0.9987560850383653,0.08148820911634519,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,132,2026082901,3,0.5,0.2,175,178,inference,24,LOO,0.375,0.4202867184666565,-0.045286718466656495,0.013604505185193627,0.010176137035421683,0.010190217391304348,1.001383664138332,0.1348625220632318,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,132,2026082901,3,0.5,0.2,175,178,inference,24,ZLZ,0.4166666666666667,0.4202867184666565,-0.0036200517999898096,0.011985370938145334,0.010180469795342283,0.010567632850241544,1.0380299792330208,0.11878663227291889,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,133,2026082901,0,0.25,0.75,118,78,balance,34,LOO,0.4117647058823529,0.5236255133494598,-0.11186080746710692,0.01201251969196504,0.0073029590181534565,0.007339834329453706,1.0050493657719544,0.14056742228521119,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,133,2026082901,0,0.25,0.75,118,78,balance,34,ZLZ,0.47058823529411764,0.5236255133494598,-0.053037278055342196,0.011779049773209094,0.0073051179817421675,0.0075495438817238135,1.0334595417339658,0.1378150476888237,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,133,2026082901,0,0.25,0.75,118,78,inference,24,LOO,0.4166666666666667,0.5236255133494598,-0.10695884668279315,0.01256636478903872,0.01034271597422886,0.010567632850241544,1.0217464036113062,0.12356411513229618,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,133,2026082901,0,0.25,0.75,118,78,inference,24,ZLZ,0.5,0.5236255133494598,-0.023625513349459837,0.015194278873537082,0.010337558495298502,0.010869565217391304,1.0514634787638453,0.1494414604345974,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,133,2026082901,1,0.5,0.8,114,161,balance,34,LOO,0.5,0.5716031954160781,-0.07160319541607807,0.0048338299040017185,0.0071472642034156346,0.007575757575757576,1.0599520823837976,0.05717701068150172,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,133,2026082901,1,0.5,0.8,114,161,balance,34,ZLZ,0.47058823529411764,0.5716031954160781,-0.10101496012196043,0.008339518740447471,0.007131017611406023,0.0075495438817238135,1.0586909601300605,0.0987563964484092,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,133,2026082901,1,0.5,0.8,114,161,inference,24,LOO,0.5416666666666666,0.5716031954160781,-0.02993652874941144,0.00714811979045582,0.010107928562563897,0.010794082125603866,1.0678827079943198,0.07109854938947818,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,133,2026082901,1,0.5,0.8,114,161,inference,24,ZLZ,0.5,0.5716031954160781,-0.07160319541607807,0.01034594760211549,0.010082451592593302,0.010869565217391304,1.0780676820086323,0.10303557564367631,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,133,2026082901,2,0.75,0.25,78,118,balance,34,LOO,0.5294117647058824,0.5236255133494598,0.005786251356422523,0.0359064751215985,0.00721037272999865,0.0075495438817238135,1.0470393368589737,0.42285738086442914,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,133,2026082901,2,0.75,0.25,78,118,balance,34,ZLZ,0.5,0.5236255133494598,-0.023625513349459837,0.03782837054497845,0.007202785177042945,0.007575757575757576,1.0517816913245428,0.44572542054757697,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,133,2026082901,2,0.75,0.25,78,118,inference,24,LOO,0.625,0.5236255133494598,0.10137448665054016,0.037635862983918744,0.010214856119094985,0.010190217391304348,0.997587951557675,0.3723794892236556,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,133,2026082901,2,0.75,0.25,78,118,inference,24,ZLZ,0.625,0.5236255133494598,0.10137448665054016,0.03505767160849971,0.010230803866696926,0.010190217391304348,0.9960329143319134,0.34659970530826173,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,133,2026082901,3,0.5,0.2,114,137,balance,34,LOO,0.3235294117647059,0.4193796924862495,-0.09585028072154361,0.005388994198491537,0.007152675779902689,0.0066320645905421,0.9272144851268972,0.06371965948308814,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,kink,200,133,2026082901,3,0.5,0.2,114,137,balance,34,ZLZ,0.29411764705882354,0.4193796924862495,-0.12526204542742597,0.008339518740447527,0.007165321291436057,0.006291286568103177,0.8780187673681121,0.09851971674840695,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,kink,200,133,2026082901,3,0.5,0.2,114,137,inference,24,LOO,0.3333333333333333,0.4193796924862495,-0.0860463591529162,0.0082147947217866,0.01014125158340953,0.009661835748792272,0.9527261669159699,0.08157384568431629,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,133,2026082901,3,0.5,0.2,114,137,inference,24,ZLZ,0.3333333333333333,0.4193796924862495,-0.0860463591529162,0.010345947602115602,0.0101565006084444,0.009661835748792272,0.9512957386877081,0.10265928262605616,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,134,2026082901,0,0.25,0.75,21,187,balance,34,LOO,0.47058823529411764,0.5263547875066037,-0.055766552212486054,0.004858082639206951,0.007307183634271554,0.007549543881723815,1.0331673952075822,0.05683160056461744,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,134,2026082901,0,0.25,0.75,21,187,balance,34,ZLZ,0.47058823529411764,0.5263547875066037,-0.055766552212486054,0.00393065428935091,0.007307369166113419,0.007549543881723815,1.033141163407131,0.04598162593333116,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,134,2026082901,0,0.25,0.75,21,187,inference,24,LOO,0.375,0.5263547875066037,-0.1513547875066037,-0.0020789470639861474,0.010380700889046548,0.010190217391304348,0.9816502276890385,0.020404694288316465,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,134,2026082901,0,0.25,0.75,21,187,inference,24,ZLZ,0.3333333333333333,0.5263547875066037,-0.19302145417327038,0.00011699881610938156,0.010375558584481366,0.009661835748792272,0.9312111410795171,0.001148618280133327,0.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,134,2026082901,1,0.5,0.8,64,103,balance,34,LOO,0.4117647058823529,0.5699116810241402,-0.15814697514178733,0.0007722604483381135,0.00715972295739224,0.007339834329453706,1.0251561929327873,0.009126740111056677,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,134,2026082901,1,0.5,0.8,64,103,balance,34,ZLZ,0.4411764705882353,0.5699116810241402,-0.12873521043590497,0.0024602637033238617,0.0071529339388293955,0.007470902799622522,1.0444529284783473,0.029089720761752154,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,134,2026082901,1,0.5,0.8,64,103,inference,24,LOO,0.5,0.5699116810241402,-0.06991168102414025,-0.000760706072161943,0.010150387090897476,0.010869565217391304,1.0708522857358576,0.0075504977173620445,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,134,2026082901,1,0.5,0.8,64,103,inference,24,ZLZ,0.5416666666666666,0.5699116810241402,-0.02824501435747362,0.007747993100062467,0.010084264705363506,0.010794082125603866,1.0703886144383765,0.07715553850206287,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,134,2026082901,2,0.75,0.25,187,21,balance,34,LOO,0.4117647058823529,0.5263547875066037,-0.11459008162425077,0.0398665775815884,0.007175806251962239,0.007339834329453706,1.022858487497013,0.4706234924659257,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,134,2026082901,2,0.75,0.25,187,21,balance,34,ZLZ,0.4411764705882353,0.5263547875066037,-0.08517831691836841,0.03458674893352842,0.007194687968167316,0.007470902799622523,1.0383914955974896,0.4077591916590872,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,134,2026082901,2,0.75,0.25,187,21,inference,24,LOO,0.4166666666666667,0.5263547875066037,-0.10968812083993701,0.05094207698651554,0.010143304253660381,0.010567632850241544,1.0418333696761621,0.5058094297117077,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,134,2026082901,2,0.75,0.25,187,21,inference,24,ZLZ,0.3333333333333333,0.5263547875066037,-0.19302145417327038,0.03951136926409926,0.010174373565777377,0.009661835748792272,0.9496246315636491,0.3917132307033541,0.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,134,2026082901,3,0.5,0.2,64,101,balance,34,LOO,0.47058823529411764,0.41957088105866186,0.05101735423545578,0.003529917709622299,0.007133701438665089,0.0075495438817238135,1.0582926614793315,0.04179334350898232,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,134,2026082901,3,0.5,0.2,64,101,balance,34,ZLZ,0.5,0.41957088105866186,0.08042911894133814,-0.008998059386946089,0.0069224692511715485,0.007575757575757576,1.0943721526065957,0.10814796143634432,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,134,2026082901,3,0.5,0.2,64,101,inference,24,LOO,0.5416666666666666,0.41957088105866186,0.12209578560800477,0.0006500842989284883,0.01008940988034415,0.010794082125603866,1.0698427612334924,0.006471974450940915,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,134,2026082901,3,0.5,0.2,64,101,inference,24,ZLZ,0.5833333333333334,0.41957088105866186,0.1637624522746715,-0.008484631277820287,0.009702590072625243,0.010567632850241546,1.0891558615937946,0.08613687903283743,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,135,2026082901,0,0.25,0.75,68,63,balance,34,LOO,0.5,0.5229784592733047,-0.022978459273304663,0.0003969216196878511,0.007326857523693119,0.007575757575757576,1.0339709147147436,0.004637093807338393,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,135,2026082901,0,0.25,0.75,68,63,balance,34,ZLZ,0.5,0.5229784592733047,-0.022978459273304663,0.0010651450595374756,0.007326170446233406,0.007575757575757576,1.0340678846275668,0.012444293575719054,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,135,2026082901,0,0.25,0.75,68,63,inference,24,LOO,0.5,0.5229784592733047,-0.022978459273304663,-0.0006663631557589644,0.010386778929961394,0.010869565217391304,1.0464808474971272,0.006538385640356255,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,135,2026082901,0,0.25,0.75,68,63,inference,24,ZLZ,0.5,0.5229784592733047,-0.022978459273304663,-0.0006663631557589644,0.010386778929961392,0.010869565217391304,1.0464808474971274,0.006538385640356256,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,135,2026082901,1,0.5,0.8,111,20,balance,34,LOO,0.5588235294117647,0.5691708097932046,-0.010347280381439838,0.01229114506640172,0.007111414831988785,0.007470902799622523,1.0505508363844391,0.14575193792619914,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,135,2026082901,1,0.5,0.8,111,20,balance,34,ZLZ,0.5882352941176471,0.5691708097932046,0.01906448432444252,0.007935857664633339,0.007132832740780992,0.007339834329453707,1.0290209508894288,0.09396429284223397,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,135,2026082901,1,0.5,0.8,111,20,inference,24,LOO,0.5416666666666666,0.5691708097932046,-0.027504143126537928,0.0005154034815488817,0.010163192815172441,0.010794082125603866,1.0620758970044908,0.005112487572833642,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,135,2026082901,1,0.5,0.8,111,20,inference,24,ZLZ,0.625,0.5691708097932046,0.05582919020679544,2.993657416416884e-05,0.01017209173321051,0.010190217391304348,1.0017819007701887,0.0002968226005196888,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,135,2026082901,2,0.75,0.25,63,68,balance,34,LOO,0.5294117647058824,0.5229784592733047,0.006433305432577696,-0.012219527221975168,0.0072713559667132,0.0075495438817238135,1.038258052044777,0.14330016823705852,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,135,2026082901,2,0.75,0.25,63,68,balance,34,ZLZ,0.5294117647058824,0.5229784592733047,0.006433305432577696,-0.012920399156077012,0.007271490027652059,0.0075495438817238135,1.038238910184071,0.1515179983220531,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,135,2026082901,2,0.75,0.25,63,68,inference,24,LOO,0.5833333333333334,0.5229784592733047,0.06035487406002871,-0.012140707141173768,0.010326137668288009,0.010567632850241546,1.0233867869779791,0.11947444665748483,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,135,2026082901,2,0.75,0.25,63,68,inference,24,ZLZ,0.5416666666666666,0.5229784592733047,0.018688207393361966,-0.016911472095832658,0.01033260230562729,0.010794082125603866,1.0446624970483231,0.16637058983968725,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,135,2026082901,3,0.5,0.2,111,78,balance,34,LOO,0.38235294117647056,0.41948617119709786,-0.037133230020627295,0.006124270523700404,0.007151581059027222,0.007156338471217364,1.0006652252349342,0.07241913506569102,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,135,2026082901,3,0.5,0.2,111,78,balance,34,ZLZ,0.38235294117647056,0.41948617119709786,-0.037133230020627295,0.007935857664633339,0.007152770278189999,0.007156338471217364,1.0004988546938582,0.09383324404312988,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,135,2026082901,3,0.5,0.2,111,78,inference,24,LOO,0.2916666666666667,0.41948617119709786,-0.12781950453043117,-5.9786312860132806e-05,0.010100159838473515,0.008982487922705314,0.8893411655218795,0.0005948913403785914,1.0,0.3715150465994871,1.0,1.0,1.0
main,kink,200,135,2026082901,3,0.5,0.2,111,78,inference,24,ZLZ,0.2916666666666667,0.41948617119709786,-0.12781950453043117,2.993657416422435e-05,0.010101720332773586,0.008982487922705314,0.8892037818115908,0.0002978546806983736,1.0,0.3715150465994871,1.0,1.0,1.0
main,kink,200,136,2026082901,0,0.25,0.75,8,187,balance,34,LOO,0.5294117647058824,0.5268242102177837,0.0025875544880986645,-0.0021624821512755688,0.007324351933101508,0.0075495438817238135,1.0307456483084296,0.02526782902851839,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,136,2026082901,0,0.25,0.75,8,187,balance,34,ZLZ,0.4117647058823529,0.5268242102177837,-0.11505950433543077,0.0005276741578710276,0.007320504050041302,0.007339834329453706,1.0026405667260432,0.00616730367063349,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,136,2026082901,0,0.25,0.75,8,187,inference,24,LOO,0.5416666666666666,0.5268242102177837,0.014842456448882935,-0.0006711789652622535,0.010372462805739217,0.010794082125603866,1.0406479471424435,0.006590181780884715,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,136,2026082901,0,0.25,0.75,8,187,inference,24,ZLZ,0.4583333333333333,0.5268242102177837,-0.06849087688445038,-0.001257441467811482,0.010373016995964443,0.010794082125603866,1.0405923493428417,0.012346254743709168,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,136,2026082901,1,0.5,0.8,69,197,balance,34,LOO,0.5,0.5717385973178393,-0.07173859731783927,-0.01535537791737207,0.007244414337053845,0.007575757575757576,1.0457377537075663,0.18040927814382815,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,136,2026082901,1,0.5,0.8,69,197,balance,34,ZLZ,0.5294117647058824,0.5717385973178393,-0.04232683261195691,-0.015002991619091466,0.007242130687907471,0.0075495438817238135,1.0424478937296238,0.17629690491682995,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,136,2026082901,1,0.5,0.8,69,197,inference,24,LOO,0.4583333333333333,0.5717385973178393,-0.11340526398450596,-0.014213570273459708,0.010251597682740992,0.010794082125603866,1.0529170632374865,0.14038070008362222,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,136,2026082901,1,0.5,0.8,69,197,inference,24,ZLZ,0.4583333333333333,0.5717385973178393,-0.11340526398450596,-0.015730393796313247,0.010257965715302853,0.010794082125603866,1.0522634238776245,0.15531341655252584,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,136,2026082901,2,0.75,0.25,187,8,balance,34,LOO,0.47058823529411764,0.5268242102177837,-0.056235974923666054,0.015080228434079634,0.007239479869705063,0.0075495438817238135,1.0428295979268165,0.17723693775622026,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,136,2026082901,2,0.75,0.25,187,8,balance,34,ZLZ,0.5294117647058824,0.5268242102177837,0.0025875544880986645,0.01237519235596829,0.0072444639618836565,0.007549543881723815,1.0421121454182558,0.14539478514561469,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,136,2026082901,2,0.75,0.25,187,8,inference,24,LOO,0.4583333333333333,0.5268242102177837,-0.06849087688445038,0.015537747183685946,0.01026458191479284,0.010794082125603866,1.0515851707557553,0.15336187807142895,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,136,2026082901,2,0.75,0.25,187,8,inference,24,ZLZ,0.5,0.5268242102177837,-0.026824210217783695,0.019658733374418924,0.010269380483333207,0.010869565217391304,1.0584441033256264,0.1939918166617324,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,136,2026082901,3,0.5,0.2,69,194,balance,34,LOO,0.47058823529411764,0.41995299876628656,0.050635236527831085,-0.01673791498388255,0.007061448731154075,0.0075495438817238135,1.0691211066103665,0.19918400132217787,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,136,2026082901,3,0.5,0.2,69,194,balance,34,ZLZ,0.5,0.41995299876628656,0.08004700123371344,-0.015002991619091632,0.007071084447104103,0.007575757575757576,1.0713713904039368,0.1784164339283337,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,136,2026082901,3,0.5,0.2,69,194,inference,24,LOO,0.4583333333333333,0.41995299876628656,0.03838033456704676,-0.013453694767700919,0.010025008261891916,0.010794082125603866,1.0767155341542642,0.13436903578920975,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,136,2026082901,3,0.5,0.2,69,194,inference,24,ZLZ,0.5416666666666666,0.41995299876628656,0.12171366790038007,-0.015730393796313247,0.010006449442926639,0.010794082125603866,1.0787125030880949,0.1572532363481013,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,137,2026082901,0,0.25,0.75,155,5,balance,34,LOO,0.5,0.5247288645091682,-0.024728864509168225,0.010059025557938361,0.007298139518358284,0.007575757575757576,1.038039565659296,0.1177469945826572,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,137,2026082901,0,0.25,0.75,155,5,balance,34,ZLZ,0.5,0.5247288645091682,-0.024728864509168225,0.010764397539242965,0.0072974843735056655,0.007575757575757576,1.0381327575379555,0.12600945738844194,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,137,2026082901,0,0.25,0.75,155,5,inference,24,LOO,0.4583333333333333,0.5247288645091682,-0.06639553117583491,0.011890530101043906,0.010325549445961084,0.010794082125603866,1.0453760530705756,0.11701583373424893,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,137,2026082901,0,0.25,0.75,155,5,inference,24,ZLZ,0.5416666666666666,0.5247288645091682,0.016937802157498405,0.009829929978997454,0.010331760277154545,0.010794082125603866,1.044747636031742,0.09670819194691056,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,137,2026082901,1,0.5,0.8,193,34,balance,34,LOO,0.7058823529411765,0.5701814783249219,0.13570087461625457,-0.008118952115597211,0.0072284191477483845,0.0062912865681031774,0.8703544218327296,0.0954944905535829,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,kink,200,137,2026082901,1,0.5,0.8,193,34,balance,34,ZLZ,0.7352941176470589,0.5701814783249219,0.16511263932213693,-0.007863791714090684,0.007227814821675995,0.00589808115759673,0.8160254936123384,0.09249718018558757,0.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,kink,200,137,2026082901,1,0.5,0.8,193,34,inference,24,LOO,0.75,0.5701814783249219,0.17981852167507806,-0.0035808764530157466,0.010213981474509706,0.008152173913043478,0.798138701679484,0.03543168484627682,0.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,kink,200,137,2026082901,1,0.5,0.8,193,34,inference,24,ZLZ,0.7083333333333334,0.5701814783249219,0.13815185500841143,-0.008433345736934217,0.010242447961895678,0.008982487922705314,0.876986434895475,0.08332935536443249,1.0,0.3715150465994872,1.0,1.0,1.0
main,kink,200,137,2026082901,2,0.75,0.25,5,155,balance,34,LOO,0.6176470588235294,0.5247288645091682,0.09291819431436121,-0.002620095827847835,0.007270638223757281,0.007156338471217364,0.9842792683362465,0.030727760410915097,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,137,2026082901,2,0.75,0.25,5,155,balance,34,ZLZ,0.6176470588235294,0.5247288645091682,0.09291819431436121,-0.0039471355770579475,0.007273535050068878,0.007156338471217364,0.9838872600400262,0.04628169712353975,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,137,2026082901,2,0.75,0.25,5,155,inference,24,LOO,0.5416666666666666,0.5247288645091682,0.016937802157498405,0.0008422509198899863,0.010311627213037676,0.010794082125603866,1.046787466478248,0.00829426471599694,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,137,2026082901,2,0.75,0.25,5,155,inference,24,ZLZ,0.5416666666666666,0.5247288645091682,0.016937802157498405,-0.00826631013543544,0.010295824520582614,0.010794082125603866,1.0483941430844295,0.08146688844448643,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,137,2026082901,3,0.5,0.2,193,29,balance,34,LOO,0.38235294117647056,0.4197533526578164,-0.03740041148134582,-0.007373413028260889,0.00711617177342977,0.007156338471217364,1.0056444249895102,0.08740682612038217,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,137,2026082901,3,0.5,0.2,193,29,balance,34,ZLZ,0.4411764705882353,0.4197533526578164,0.0214231179304189,-0.00786379171409074,0.007113698486200593,0.007470902799622522,1.050213586380537,0.0932361378071975,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,137,2026082901,3,0.5,0.2,193,29,inference,24,LOO,0.4583333333333333,0.4197533526578164,0.038579980675516934,-0.004811021493021095,0.010095455455436596,0.010794082125603866,1.0692020952646615,0.04788222671804578,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,137,2026082901,3,0.5,0.2,193,29,inference,24,ZLZ,0.5,0.4197533526578164,0.08024664734218362,-0.008433345736934161,0.010073643407961982,0.010869565217391304,1.079010322005268,0.08402463188815797,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,138,2026082901,0,0.25,0.75,13,137,balance,34,LOO,0.6176470588235294,0.5260733569644611,0.09157370185906832,0.011607973049700626,0.007287230489844658,0.007156338471217364,0.9820381667891933,0.13598003168849476,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,138,2026082901,0,0.25,0.75,13,137,balance,34,ZLZ,0.5294117647058824,0.5260733569644611,0.0033384077414212454,0.007854470636706745,0.007303128437683397,0.0075495438817238135,1.0337410804346447,0.0919099333596254,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,138,2026082901,0,0.25,0.75,13,137,inference,24,LOO,0.625,0.5260733569644611,0.09892664303553889,0.005273407631302907,0.010356300878985706,0.010190217391304348,0.983963049198545,0.051818998317422815,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,138,2026082901,0,0.25,0.75,13,137,inference,24,ZLZ,0.625,0.5260733569644611,0.09892664303553889,0.007112141121938476,0.010347013223810195,0.010190217391304348,0.9848462711785239,0.06991862249329969,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,138,2026082901,1,0.5,0.8,167,126,balance,34,LOO,0.5294117647058824,0.5698320056136976,-0.040420240907815264,-0.010535528337533795,0.0072358482242582366,0.0075495438817238135,1.0433529902429282,0.1238544443296801,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,138,2026082901,1,0.5,0.8,167,126,balance,34,ZLZ,0.5294117647058824,0.5698320056136976,-0.040420240907815264,-0.005940891414585536,0.007210896379542898,0.0075495438817238135,1.0469633016973658,0.06996115765336172,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,138,2026082901,1,0.5,0.8,167,126,inference,24,LOO,0.5,0.5698320056136976,-0.06983200561369762,-0.015135928617029282,0.010275295057911908,0.010869565217391304,1.0578348510801947,0.14931791604541494,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,138,2026082901,1,0.5,0.8,167,126,inference,24,ZLZ,0.5416666666666666,0.5698320056136976,-0.028165338947030993,-0.010029686873191501,0.010249346280630005,0.010794082125603866,1.0531483501541308,0.09906934494571375,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,138,2026082901,2,0.75,0.25,137,13,balance,34,LOO,0.47058823529411764,0.5260733569644611,-0.055485121670343474,0.022076451244500417,0.007250703020214125,0.0075495438817238135,1.0412154325830962,0.2592622011145867,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,138,2026082901,2,0.75,0.25,137,13,balance,34,ZLZ,0.5294117647058824,0.5260733569644611,0.0033384077414212454,0.023406413133929105,0.007243870366526056,0.0075495438817238135,1.0421975407801711,0.27501066193071505,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,138,2026082901,2,0.75,0.25,137,13,inference,24,LOO,0.4583333333333333,0.5260733569644611,-0.0677400236311278,0.02171436927448711,0.010282295146939556,0.010794082125603866,1.0497736129288837,0.21414216357387428,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,138,2026082901,2,0.75,0.25,137,13,inference,24,ZLZ,0.5,0.5260733569644611,-0.026073356964461114,0.023796947756494657,0.010276992712110807,0.010869565217391304,1.0576601075703973,0.234740612202337,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,138,2026082901,3,0.5,0.2,167,125,balance,34,LOO,0.38235294117647056,0.41959771938431034,-0.03724477820783978,-0.013066914256441187,0.007083211994304327,0.007156338471217364,1.010323914768023,0.1552594063628931,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,138,2026082901,3,0.5,0.2,167,125,balance,34,ZLZ,0.4117647058823529,0.41959771938431034,-0.00783301350195742,-0.005940891414585481,0.007111688471229789,0.007339834329453707,1.0320804066638856,0.07044744595622214,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,138,2026082901,3,0.5,0.2,167,125,inference,24,LOO,0.4583333333333333,0.41959771938431034,0.03873561394902297,-0.012806188341165814,0.010036160326573004,0.010794082125603866,1.0755191003698987,0.12783097148580289,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,138,2026082901,3,0.5,0.2,167,125,inference,24,ZLZ,0.4166666666666667,0.41959771938431034,-0.0029310527176436563,-0.010029686873191501,0.0100576119715813,0.010567632850241544,1.050709937915815,0.10000919612326971,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,139,2026082901,0,0.25,0.75,175,41,balance,34,LOO,0.5294117647058824,0.5245992044258789,0.004812560280003431,0.004963391418627672,0.007311092215019291,0.0075495438817238135,1.0326150539059906,0.05804801785717972,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,139,2026082901,0,0.25,0.75,175,41,balance,34,ZLZ,0.5588235294117647,0.5245992044258789,0.03422432498588579,0.005383675573709001,0.0073066953088884445,0.007470902799622523,1.022473564832288,0.06298228055675867,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,139,2026082901,0,0.25,0.75,175,41,inference,24,LOO,0.5416666666666666,0.5245992044258789,0.0170674622407877,0.004685399192269624,0.010359426303937555,0.010794082125603866,1.0419575185839298,0.04603400342934631,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,139,2026082901,0,0.25,0.75,175,41,inference,24,ZLZ,0.625,0.5245992044258789,0.10040079557412107,0.0016414527115238275,0.010361972520394468,0.010190217391304348,0.9834244755279875,0.016125276030938464,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,139,2026082901,1,0.5,0.8,128,100,balance,34,LOO,0.5588235294117647,0.5679729182540547,-0.009149388842289996,0.02150913976972668,0.007057437450514273,0.007470902799622523,1.0585857617594785,0.25603510928690837,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,139,2026082901,1,0.5,0.8,128,100,balance,34,ZLZ,0.5882352941176471,0.5679729182540547,0.020262375863592363,0.019427665705220587,0.007069579323181552,0.007339834329453707,1.0382278766412556,0.2310595036104889,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,139,2026082901,1,0.5,0.8,128,100,inference,24,LOO,0.625,0.5679729182540547,0.057027081745945285,0.028599246428119618,0.009946251903785657,0.010190217391304348,1.0245283841469806,0.2867641539664638,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,139,2026082901,1,0.5,0.8,128,100,inference,24,ZLZ,0.6666666666666666,0.5679729182540547,0.09869374841261191,0.01682592193890342,0.0100582448783697,0.009661835748792272,0.9605886380406279,0.16777133771484778,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,139,2026082901,2,0.75,0.25,41,175,balance,34,LOO,0.5882352941176471,0.5245992044258789,0.06363608969176815,-0.03537332249349978,0.007284124257979182,0.007339834329453706,1.0076481495237397,0.41446434984975444,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,139,2026082901,2,0.75,0.25,41,175,balance,34,ZLZ,0.5882352941176471,0.5245992044258789,0.06363608969176815,-0.03215360147141222,0.007288255473156016,0.007339834329453706,1.0070769824806038,0.37663253283506115,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,139,2026082901,2,0.75,0.25,41,175,inference,24,LOO,0.5833333333333334,0.5245992044258789,0.05873412890745444,-0.029741748279906943,0.010333015004457255,0.010567632850241546,1.022705652288619,0.29258561058402216,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,139,2026082901,2,0.75,0.25,41,175,inference,24,ZLZ,0.625,0.5245992044258789,0.10040079557412107,-0.02695468920447902,0.010346247586779081,0.010190217391304348,0.9849191512027882,0.2649981824226702,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,139,2026082901,3,0.5,0.2,128,1,balance,34,LOO,0.4411764705882353,0.42033409757845197,0.02084237300978331,0.01758564888512576,0.007182563249932047,0.007470902799622523,1.0401443801686263,0.20750027099783103,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,139,2026082901,3,0.5,0.2,128,1,balance,34,ZLZ,0.4117647058823529,0.42033409757845197,-0.008569391696099049,0.01942766570522092,0.007187526879467733,0.007339834329453706,1.0211905224898794,0.22915581431553397,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,139,2026082901,3,0.5,0.2,128,1,inference,24,LOO,0.375,0.42033409757845197,-0.04533409757845197,0.012394860645277284,0.010180728537505061,0.010190217391304348,1.000932040743875,0.12284351075090523,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,139,2026082901,3,0.5,0.2,128,1,inference,24,ZLZ,0.4166666666666667,0.42033409757845197,-0.0036674309117852855,0.016825921938903587,0.010193327384661856,0.010567632850241544,1.0367206361038608,0.16665597291255746,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,140,2026082901,0,0.25,0.75,123,181,balance,34,LOO,0.5588235294117647,0.5222871127756545,0.03653641663611018,0.017335010880114354,0.007287053946221211,0.007470902799622522,1.025229517272429,0.2030711023093888,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,140,2026082901,0,0.25,0.75,123,181,balance,34,ZLZ,0.5294117647058824,0.5222871127756545,0.007124651930227821,0.017272792086750366,0.007287532084996502,0.0075495438817238135,1.0359534330238818,0.20233560183457056,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,140,2026082901,0,0.25,0.75,123,181,inference,24,LOO,0.5416666666666666,0.5222871127756545,0.01937955389101209,0.016859333627932682,0.01032431355914282,0.010794082125603866,1.045501191316011,0.16592423040410287,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,140,2026082901,0,0.25,0.75,123,181,inference,24,ZLZ,0.5416666666666666,0.5222871127756545,0.01937955389101209,0.018558717791115176,0.010319275363979972,0.010794082125603866,1.04601163791803,0.1826936140319827,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,140,2026082901,1,0.5,0.8,151,106,balance,34,LOO,0.6764705882352942,0.5731833557910591,0.1032872324442351,-0.018846576171076435,0.007247586588037254,0.0066320645905421,0.9150721429791367,0.22137866174499138,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,kink,200,140,2026082901,1,0.5,0.8,151,106,balance,34,ZLZ,0.6470588235294118,0.5731833557910591,0.07387546773835274,-0.018555552421560928,0.007243341619154764,0.006920415224913496,0.9554174839155314,0.21802405067737993,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,140,2026082901,1,0.5,0.8,151,106,inference,24,LOO,0.7083333333333334,0.5731833557910591,0.1351499775422743,-0.020536870407318997,0.010268589664018803,0.008982487922705314,0.8747538091019454,0.20266505121133827,1.0,0.3715150465994872,1.0,1.0,1.0
main,kink,200,140,2026082901,1,0.5,0.8,151,106,inference,24,ZLZ,0.6666666666666666,0.5731833557910591,0.09348331087560757,-0.019098869734557433,0.01025764734079502,0.009661835748792272,0.9419153756989495,0.18857485595432902,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,140,2026082901,2,0.75,0.25,181,123,balance,34,LOO,0.7058823529411765,0.5222871127756545,0.18359524016552198,0.04966608108423687,0.007162554763234349,0.006291286568103178,0.8783579010657732,0.5868483873286202,0.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,kink,200,140,2026082901,2,0.75,0.25,181,123,balance,34,ZLZ,0.7058823529411765,0.5222871127756545,0.18359524016552198,0.04722535861570987,0.007165850705540585,0.006291286568103178,0.8779538992123852,0.5578807635465075,0.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,kink,200,140,2026082901,2,0.75,0.25,181,123,inference,24,LOO,0.7083333333333334,0.5222871127756545,0.18604622055767883,0.05569078395217297,0.010121732814736542,0.008982487922705314,0.8874456663810997,0.5535487787502198,0.0,0.3715150465994872,1.0,1.0,1.0
main,kink,200,140,2026082901,2,0.75,0.25,181,123,inference,24,ZLZ,0.7083333333333334,0.5222871127756545,0.18604622055767883,0.05645542034612294,0.010119672894849583,0.008982487922705314,0.8876263112493448,0.5612061323811214,0.0,0.3715150465994872,1.0,1.0,1.0
main,kink,200,140,2026082901,3,0.5,0.2,151,176,balance,34,LOO,0.35294117647058826,0.4214165638628033,-0.06847538739221504,-0.015686500772826406,0.007069268099706108,0.006920415224913494,0.9789436653564175,0.18656872732121932,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,kink,200,140,2026082901,3,0.5,0.2,151,176,balance,34,ZLZ,0.38235294117647056,0.4214165638628033,-0.03906362268633273,-0.030020840072123245,0.0068478216798353655,0.007156338471217364,1.0450532747209935,0.362782742534633,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,140,2026082901,3,0.5,0.2,151,176,inference,24,LOO,0.4166666666666667,0.4214165638628033,-0.00474989719613661,-0.021872508597388984,0.00996216349232664,0.010567632850241544,1.060776894334375,0.21914005358496697,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,140,2026082901,3,0.5,0.2,151,176,inference,24,ZLZ,0.375,0.4214165638628033,-0.046416563862803295,-0.0353413605728542,0.009568999512480351,0.010190217391304348,1.0649198359780219,0.36128505660796156,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,141,2026082901,0,0.25,0.75,179,155,balance,34,LOO,0.4411764705882353,0.5269584066358521,-0.08578193604761686,-0.001538821875797347,0.0073273069794837645,0.007470902799622523,1.0195973528256457,0.017976956112823957,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,141,2026082901,0,0.25,0.75,179,155,balance,34,ZLZ,0.4411764705882353,0.5269584066358521,-0.08578193604761686,-0.0035061788805005323,0.007332428959352216,0.007470902799622523,1.0188851253845002,0.04094587322431163,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,141,2026082901,0,0.25,0.75,179,155,inference,24,LOO,0.4583333333333333,0.5269584066358521,-0.06862507330251882,-0.005229384086904543,0.010390629041317856,0.010794082125603866,1.0388285524082996,0.05130144770276312,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,141,2026082901,0,0.25,0.75,179,155,inference,24,ZLZ,0.5,0.5269584066358521,-0.02695840663585214,-0.004555759208972554,0.010388552680066807,0.010869565217391304,1.0463021704888158,0.044697500562321205,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,141,2026082901,1,0.5,0.8,153,27,balance,34,LOO,0.5,0.5721441519909528,-0.07214415199095281,0.009684386490882435,0.007117274831724239,0.007575757575757576,1.0644182998230889,0.11479295749264544,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,141,2026082901,1,0.5,0.8,153,27,balance,34,ZLZ,0.5588235294117647,0.5721441519909528,-0.01332062257918809,0.010700200793092751,0.007113659488355721,0.007470902799622523,1.0502193437641443,0.12686604205419977,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,141,2026082901,1,0.5,0.8,153,27,inference,24,LOO,0.625,0.5721441519909528,0.05285584800904719,0.01466622920867855,0.01003945390389822,0.010190217391304348,1.0150171004169448,0.14637382539311034,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,141,2026082901,1,0.5,0.8,153,27,inference,24,ZLZ,0.5833333333333334,0.5721441519909528,0.01118918134238056,0.010785970525282407,0.0100697600608412,0.010567632850241544,1.0494423686753418,0.10748544725795554,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,141,2026082901,2,0.75,0.25,155,179,balance,34,LOO,0.5588235294117647,0.5269584066358521,0.03186512277591258,-0.045201515005470594,0.007274669094506005,0.007470902799622523,1.0269749321333006,0.5299640002707591,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,141,2026082901,2,0.75,0.25,155,179,balance,34,ZLZ,0.5588235294117647,0.5269584066358521,0.03186512277591258,-0.040025464334055516,0.007279897341002432,0.007470902799622522,1.026237383533459,0.46910898512123844,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,141,2026082901,2,0.75,0.25,155,179,inference,24,LOO,0.625,0.5269584066358521,0.09804159336414786,-0.040711190309732415,0.010318767973850763,0.010190217391304348,0.9875420609444673,0.4007743116631928,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,141,2026082901,2,0.75,0.25,155,179,inference,24,ZLZ,0.625,0.5269584066358521,0.09804159336414786,-0.04028487738427694,0.010318268795274442,0.010190217391304348,0.9875898363852724,0.39658714010864304,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,141,2026082901,3,0.5,0.2,153,174,balance,34,LOO,0.4411764705882353,0.420326184509545,0.020850286078690272,0.012009384581690541,0.0071790331285011165,0.007470902799622522,1.0406558468107172,0.1417384809265169,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,141,2026082901,3,0.5,0.2,153,174,balance,34,ZLZ,0.47058823529411764,0.420326184509545,0.05026205078457263,0.01070020079309264,0.007175595584349462,0.0075495438817238135,1.0521139037141338,0.12631733383091304,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,141,2026082901,3,0.5,0.2,153,174,inference,24,LOO,0.4583333333333333,0.420326184509545,0.038007148823788306,0.01588308935409144,0.0101878103662548,0.010794082125603866,1.0595095253595637,0.1573600746304412,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,141,2026082901,3,0.5,0.2,153,174,inference,24,ZLZ,0.4583333333333333,0.420326184509545,0.038007148823788306,0.010785970525282518,0.010158587979033374,0.010794082125603866,1.06255733059379,0.10701448259890041,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,142,2026082901,0,0.25,0.75,61,162,balance,34,LOO,0.47058823529411764,0.5289481722944582,-0.05835993700034059,0.035431943486425976,0.007186541863979231,0.0075495438817238135,1.0505113620173898,0.4179602638497822,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,142,2026082901,0,0.25,0.75,61,162,balance,34,ZLZ,0.4411764705882353,0.5289481722944582,-0.08777170170622295,0.03139215851762811,0.007207002174786681,0.007470902799622522,1.0366172533926912,0.3697803695680805,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,142,2026082901,0,0.25,0.75,61,162,inference,24,LOO,0.4583333333333333,0.5289481722944582,-0.07061483896112491,0.032723318590396455,0.010202348835050501,0.010794082125603866,1.0579997116468363,0.32397183536601154,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,142,2026082901,0,0.25,0.75,61,162,inference,24,ZLZ,0.4583333333333333,0.5289481722944582,-0.07061483896112491,0.034182099662432575,0.010187255133386327,0.010794082125603866,1.0595672714850153,0.3386648663999968,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,142,2026082901,1,0.5,0.8,193,89,balance,34,LOO,0.6176470588235294,0.571286929398956,0.04636012942457346,-0.02613838338943264,0.007281280747088298,0.007156338471217364,0.9828406182633602,0.3063196347189697,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,142,2026082901,1,0.5,0.8,193,89,balance,34,ZLZ,0.5588235294117647,0.571286929398956,-0.01246339998719126,-0.026439459756131156,0.00728141387198651,0.007470902799622523,1.0260236447161761,0.30984516134745604,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,142,2026082901,1,0.5,0.8,193,89,inference,24,LOO,0.5833333333333334,0.571286929398956,0.012046403934377392,-0.028862562113495582,0.010327771185215946,0.010567632850241546,1.0232249205297033,0.2840086561132492,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,142,2026082901,1,0.5,0.8,193,89,inference,24,ZLZ,0.5833333333333334,0.571286929398956,0.012046403934377392,-0.028862562113495582,0.010327771185215946,0.010567632850241546,1.0232249205297033,0.2840086561132492,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,142,2026082901,2,0.75,0.25,162,61,balance,34,LOO,0.6470588235294118,0.5289481722944582,0.11811065123495357,0.0230123023848543,0.00722948275235006,0.006920415224913495,0.9572490124087927,0.2706490201402406,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,142,2026082901,2,0.75,0.25,162,61,balance,34,ZLZ,0.6470588235294118,0.5289481722944582,0.11811065123495357,0.018670226901426612,0.007241984563845923,0.006920415224913495,0.9555965169357312,0.2193920057495482,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,142,2026082901,2,0.75,0.25,162,61,inference,24,LOO,0.5833333333333334,0.5289481722944582,0.05438516103887514,0.02781464138387213,0.010234182600292777,0.010567632850241546,1.0325820109892538,0.2749456697663169,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,142,2026082901,2,0.75,0.25,162,61,inference,24,ZLZ,0.625,0.5289481722944582,0.09605182770554177,0.022742588795514496,0.010248611338548699,0.010190217391304348,0.9943022576117497,0.22465049882417532,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,142,2026082901,3,0.5,0.2,193,178,balance,34,LOO,0.5588235294117647,0.4206416293744286,0.1381819000373361,-0.02717978852844649,0.007007404984102092,0.007470902799622523,1.066144002890083,0.32468891696644137,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,142,2026082901,3,0.5,0.2,193,178,balance,34,ZLZ,0.5294117647058824,0.4206416293744286,0.10877013533145374,-0.026439459756131323,0.007011358419630292,0.0075495438817238135,1.0767590857410339,0.31575591326903674,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,142,2026082901,3,0.5,0.2,193,178,inference,24,LOO,0.5416666666666666,0.4206416293744286,0.12102503729223801,-0.0292534475250108,0.009910790836890865,0.010794082125603866,1.0891241983863822,0.2938481087098254,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,142,2026082901,3,0.5,0.2,193,178,inference,24,ZLZ,0.5416666666666666,0.4206416293744286,0.12102503729223801,-0.028862562113495527,0.009914773545910027,0.010794082125603866,1.088686703294052,0.2898634659754236,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,143,2026082901,0,0.25,0.75,126,16,balance,34,LOO,0.4411764705882353,0.5259440311547454,-0.08476756056651014,-0.00044383832010630453,0.007326048066041986,0.007470902799622522,1.0197725611782391,0.005185491345377116,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,143,2026082901,0,0.25,0.75,126,16,balance,34,ZLZ,0.5,0.5259440311547454,-0.025944031154745417,-0.0020504278546341625,0.0073285489884761185,0.007575757575757576,1.0337322691941044,0.02395165323041787,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,143,2026082901,0,0.25,0.75,126,16,inference,24,LOO,0.5,0.5259440311547454,-0.025944031154745417,-0.0010510342814752383,0.010379900232949622,0.010869565217391304,1.047174344016073,0.010316212797372284,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,143,2026082901,0,0.25,0.75,126,16,inference,24,ZLZ,0.5,0.5259440311547454,-0.025944031154745417,0.000249366647200322,0.010376846545300713,0.010869565217391304,1.0474825053969528,0.002447967619859416,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,143,2026082901,1,0.5,0.8,176,74,balance,34,LOO,0.6470588235294118,0.5687451190232473,0.07831370450616448,0.001147315412289629,0.007184391690820921,0.006920415224913494,0.9632569496113784,0.013535921488741071,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,143,2026082901,1,0.5,0.8,176,74,balance,34,ZLZ,0.6470588235294118,0.5687451190232473,0.07831370450616448,0.007857715421968892,0.00713778650094434,0.006920415224913495,0.969546402655489,0.09300676083794897,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,143,2026082901,1,0.5,0.8,176,74,inference,24,LOO,0.7083333333333334,0.5687451190232473,0.13958821431008606,0.0002228446761282088,0.010184802261093922,0.008982487922705314,0.8819501540072638,0.002208136732163339,1.0,0.3715150465994872,1.0,1.0,1.0
main,kink,200,143,2026082901,1,0.5,0.8,176,74,inference,24,ZLZ,0.6666666666666666,0.5687451190232473,0.09792154764341932,0.001956366159155176,0.010173017783059691,0.00966183574879227,0.9497511903381658,0.019396583485766623,1.0,0.38530789849830943,1.0,1.0,1.0
main,kink,200,143,2026082901,2,0.75,0.25,16,126,balance,34,LOO,0.4411764705882353,0.5259440311547454,-0.08476756056651014,-0.07461621189992163,0.00723466673340376,0.007470902799622523,1.0326533446424033,0.8772511214456549,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,143,2026082901,2,0.75,0.25,16,126,balance,34,ZLZ,0.4411764705882353,0.5259440311547454,-0.08476756056651014,-0.06959295879144162,0.00724003141130439,0.007470902799622523,1.0318881749542768,0.8178903346875154,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,143,2026082901,2,0.75,0.25,16,126,inference,24,LOO,0.4166666666666667,0.5259440311547454,-0.10927736448807873,-0.07170367991759075,0.010250529902889098,0.010567632850241544,1.0309352736255197,0.7082201619422166,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,143,2026082901,2,0.75,0.25,16,126,inference,24,ZLZ,0.4583333333333333,0.5259440311547454,-0.0676106978214121,-0.07040758728416652,0.010260652554164695,0.010794082125603866,1.0519878797789188,0.695075484894095,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,143,2026082901,3,0.5,0.2,176,125,balance,34,LOO,0.5294117647058824,0.4206716080900941,0.10874015661578829,0.010521090611520179,0.00716918803278485,0.0075495438817238135,1.053054243688349,0.12425840519877904,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,143,2026082901,3,0.5,0.2,176,125,balance,34,ZLZ,0.5294117647058824,0.4206716080900941,0.10874015661578829,-0.0036041679573801666,0.006954398132371103,0.0075495438817238135,1.0855783258341862,0.04321905297393591,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,143,2026082901,3,0.5,0.2,176,125,inference,24,LOO,0.5416666666666666,0.4206716080900941,0.12099505857657256,0.0016318315476513967,0.010110839564459443,0.010794082125603866,1.067575254931953,0.01622862463961491,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,143,2026082901,3,0.5,0.2,176,125,inference,24,ZLZ,0.5416666666666666,0.4206716080900941,0.12099505857657256,0.0019563661591551207,0.010131862351318967,0.010794082125603866,1.0653601234721364,0.01943593783830365,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,144,2026082901,0,0.25,0.75,95,153,balance,34,LOO,0.5588235294117647,0.5249334472382287,0.03389008217353606,0.0035240198020770608,0.007311483538019928,0.007470902799622522,1.0218039554864082,0.04121312884909897,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,144,2026082901,0,0.25,0.75,95,153,balance,34,ZLZ,0.5,0.5249334472382287,-0.024933447238228656,0.006117182742425897,0.007304484835884607,0.007575757575757576,1.0371378332583143,0.07157422574470351,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,144,2026082901,0,0.25,0.75,95,153,inference,24,LOO,0.625,0.5249334472382287,0.10006655276177134,0.003585928460756893,0.010351266094988076,0.010190217391304348,0.9844416419976194,0.03524559809620901,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,144,2026082901,0,0.25,0.75,95,153,inference,24,ZLZ,0.5,0.5249334472382287,-0.024933447238228656,0.0019824694969960976,0.010364826107241376,0.010869565217391304,1.0486973061513587,0.01947266998676166,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,144,2026082901,1,0.5,0.8,62,7,balance,34,LOO,0.6176470588235294,0.5702888107646136,0.047358248058915864,0.009595583261851282,0.007123749362553249,0.007156338471217364,1.0045747129784524,0.11368863774308112,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,144,2026082901,1,0.5,0.8,62,7,balance,34,ZLZ,0.6470588235294118,0.5702888107646136,0.07677001276479822,0.00983493353620779,0.0071231049311033245,0.006920415224913495,0.9715447535659939,0.11652973486450623,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,144,2026082901,1,0.5,0.8,62,7,inference,24,LOO,0.6666666666666666,0.5702888107646136,0.09637785590205306,0.015684845113978385,0.010052689290835951,0.009661835748792272,0.9611195043698424,0.1564368652073696,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,144,2026082901,1,0.5,0.8,62,7,inference,24,ZLZ,0.6666666666666666,0.5702888107646136,0.09637785590205306,0.010701007641608529,0.010085979726784482,0.009661835748792272,0.9579471712732233,0.10655298698835235,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,144,2026082901,2,0.75,0.25,153,95,balance,34,LOO,0.4117647058823529,0.5249334472382287,-0.11316874135587573,0.00019649809496402604,0.007295374425961864,0.007339834329453707,1.0060942593067772,0.0023005652265368206,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,144,2026082901,2,0.75,0.25,153,95,balance,34,ZLZ,0.47058823529411764,0.5249334472382287,-0.054345211944111016,0.008273968436170898,0.007282520357313197,0.0075495438817238135,1.0366663615491947,0.09695562407773493,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,144,2026082901,2,0.75,0.25,153,95,inference,24,LOO,0.4166666666666667,0.5249334472382287,-0.10826678057156197,0.006686533111767035,0.010324024672215305,0.010567632850241544,1.0235962413652355,0.06580766520471303,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,144,2026082901,2,0.75,0.25,153,95,inference,24,ZLZ,0.4166666666666667,0.5249334472382287,-0.10826678057156197,0.005727113469915723,0.010323336200866836,0.010567632850241544,1.023664505797476,0.056367107854609154,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,144,2026082901,3,0.5,0.2,62,20,balance,34,LOO,0.5,0.42000572027864025,0.07999427972135975,0.011464593068654882,0.007172547957534196,0.007575757575757576,1.0562156740687723,0.13536983945626962,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,144,2026082901,3,0.5,0.2,62,20,balance,34,ZLZ,0.5294117647058824,0.42000572027864025,0.10940604442724211,0.009834933536207902,0.007167148476504955,0.0075495438817238135,1.0533539114575916,0.11617113395912344,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,144,2026082901,3,0.5,0.2,62,20,inference,24,LOO,0.5,0.42000572027864025,0.07999427972135975,0.016426403314638405,0.010186920658569529,0.010869565217391304,1.0670118656757688,0.16275000851329935,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,144,2026082901,3,0.5,0.2,62,20,inference,24,ZLZ,0.5,0.42000572027864025,0.07999427972135975,0.010701007641608529,0.010159221107199249,0.010869565217391304,1.0699211192173654,0.1061682033369524,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,145,2026082901,0,0.25,0.75,78,108,balance,34,LOO,0.5294117647058824,0.5238234100799588,0.005588354625923553,0.00297910014306213,0.007323814954150403,0.0075495438817238135,1.030821222134441,0.034810993727003726,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,145,2026082901,0,0.25,0.75,78,108,balance,34,ZLZ,0.5588235294117647,0.5238234100799588,0.03500011933180591,0.004335425870999665,0.007319987933624003,0.007470902799622523,1.0206168189574878,0.050672995991280445,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,145,2026082901,0,0.25,0.75,78,108,inference,24,LOO,0.5833333333333334,0.5238234100799588,0.059509923253374564,0.0028896218975520416,0.010375200174204034,0.010567632850241546,1.0185473699597585,0.02836891835830255,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,145,2026082901,0,0.25,0.75,78,108,inference,24,ZLZ,0.5833333333333334,0.5238234100799588,0.059509923253374564,0.003698101984549562,0.010373104956129135,0.010567632850241546,1.0187531018856095,0.03630985358556649,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,145,2026082901,1,0.5,0.8,1,172,balance,34,LOO,0.6176470588235294,0.5703674631317202,0.047279595691809284,-0.007682478588206698,0.007209840168749588,0.007156338471217364,0.9925793504044482,0.09047707248440151,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,145,2026082901,1,0.5,0.8,1,172,balance,34,ZLZ,0.6176470588235294,0.5703674631317202,0.047279595691809284,-0.010873020426779734,0.0072287855000025235,0.007156338471217364,0.9899779805632447,0.1278843895910077,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,145,2026082901,1,0.5,0.8,1,172,inference,24,LOO,0.5833333333333334,0.5703674631317202,0.012965870201613217,-0.013807755691811363,0.010250428988919631,0.010567632850241546,1.0309454230320314,0.13638043569457076,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,145,2026082901,1,0.5,0.8,1,172,inference,24,ZLZ,0.5833333333333334,0.5703674631317202,0.012965870201613217,-0.014224835422373183,0.010252291048020303,0.010567632850241544,1.0307581789030593,0.14048720978730775,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,145,2026082901,2,0.75,0.25,108,78,balance,34,LOO,0.5882352941176471,0.5238234100799588,0.06441188403768827,0.06621071529400435,0.0070882017455894016,0.007339834329453707,1.0355002006003684,0.7864303123816323,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,145,2026082901,2,0.75,0.25,108,78,balance,34,ZLZ,0.5882352941176471,0.5238234100799588,0.06441188403768827,0.06429975948568034,0.007093020970968414,0.007339834329453706,1.0347966486346922,0.7634730765422693,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,kink,200,145,2026082901,2,0.75,0.25,108,78,inference,24,LOO,0.5833333333333334,0.5238234100799588,0.059509923253374564,0.07482651321776801,0.009985152934803381,0.010567632850241544,1.0583346013066983,0.7488212285443674,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,145,2026082901,2,0.75,0.25,108,78,inference,24,ZLZ,0.5833333333333334,0.5238234100799588,0.059509923253374564,0.07482651321776801,0.009985152934803381,0.010567632850241546,1.0583346013066983,0.7488212285443674,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,145,2026082901,3,0.5,0.2,1,40,balance,34,LOO,0.47058823529411764,0.42225910086971385,0.048329134424403786,-0.008376566832225152,0.007113770307451693,0.0075495438817238135,1.0612577515773383,0.0993152953930815,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,145,2026082901,3,0.5,0.2,1,40,balance,34,ZLZ,0.4411764705882353,0.42225910086971385,0.018917369718521426,-0.022343046402983457,0.006896145113465005,0.007470902799622522,1.083344778379921,0.2690538380685373,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,145,2026082901,3,0.5,0.2,1,40,inference,24,LOO,0.5,0.42225910086971385,0.07774089913028615,-0.01483518506180842,0.010043531538098446,0.010869565217391304,1.0822453413084272,0.1480300018188601,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,145,2026082901,3,0.5,0.2,1,40,inference,24,ZLZ,0.4166666666666667,0.42225910086971385,-0.00559243420304717,-0.030474038888661903,0.00961820661330963,0.010567632850241544,1.0987113580631656,0.3107298435410134,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,146,2026082901,0,0.25,0.75,158,170,balance,34,LOO,0.5294117647058824,0.5253085055242215,0.004103259181660879,0.0031851953050979764,0.00731660911504705,0.0075495438817238135,1.0318364372093787,0.037237553487207274,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,146,2026082901,0,0.25,0.75,158,170,balance,34,ZLZ,0.5294117647058824,0.5253085055242215,0.004103259181660879,0.0006602951893128761,0.00732038025166368,0.0075495438817238135,1.0313048806457905,0.007717405367778592,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,146,2026082901,0,0.25,0.75,158,170,inference,24,LOO,0.5833333333333334,0.5253085055242215,0.05802482780911189,0.0028986435611916272,0.010365833629952772,0.010567632850241546,1.0194677271016257,0.028470342872697927,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,146,2026082901,0,0.25,0.75,158,170,inference,24,ZLZ,0.5,0.5253085055242215,-0.02530850552422148,0.004111581323273383,0.01035854085125208,0.010869565217391304,1.0493336246366642,0.040397974718122155,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,146,2026082901,1,0.5,0.8,47,198,balance,34,LOO,0.5588235294117647,0.5720957281949187,-0.013272198783153999,0.030333327545802313,0.006985398292733975,0.007470902799622522,1.069502766562868,0.3629313363911403,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,146,2026082901,1,0.5,0.8,47,198,balance,34,ZLZ,0.5588235294117647,0.5720957281949187,-0.013272198783153999,0.03519732431920164,0.006959350911433422,0.007470902799622522,1.0735056896396298,0.42191530737658256,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,146,2026082901,1,0.5,0.8,47,198,inference,24,LOO,0.5833333333333334,0.5720957281949187,0.011237605138414652,0.028495900454041045,0.00992125355061767,0.010567632850241546,1.0651509707242222,0.2860876501860725,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,146,2026082901,1,0.5,0.8,47,198,inference,24,ZLZ,0.5833333333333334,0.5720957281949187,0.011237605138414652,0.030212482475001523,0.009904741477106314,0.010567632850241546,1.0669266708946852,0.30357418603717085,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,146,2026082901,2,0.75,0.25,170,158,balance,34,LOO,0.47058823529411764,0.5253085055242215,-0.05472027023010384,-0.010705991810440962,0.007292540712123457,0.0075495438817238135,1.0352419245562938,0.1253682246031307,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,146,2026082901,2,0.75,0.25,170,158,balance,34,ZLZ,0.47058823529411764,0.5253085055242215,-0.05472027023010384,-0.02032931739492916,0.007297942388671556,0.0075495438817238135,1.034475675423639,0.23797020300922178,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,146,2026082901,2,0.75,0.25,170,158,inference,24,LOO,0.5416666666666666,0.5253085055242215,0.01635816114244515,-0.0080746078678392,0.010335208652847707,0.010794082125603866,1.044399052614165,0.07942583992893176,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,146,2026082901,2,0.75,0.25,170,158,inference,24,ZLZ,0.375,0.5253085055242215,-0.15030850552422148,-0.021697255277668526,0.010335970921028448,0.010190217391304348,0.9858984191385867,0.21341707298930604,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,146,2026082901,3,0.5,0.2,47,68,balance,34,LOO,0.6764705882352942,0.42229660852504614,0.254173979710248,0.030176240887549888,0.007232580383390881,0.0066320645905421,0.916970740591031,0.3548285065678576,0.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,kink,200,146,2026082901,3,0.5,0.2,47,68,balance,34,ZLZ,0.7352941176470589,0.42229660852504614,0.31299750912201274,0.02372751193921413,0.0070390022425467404,0.00589808115759673,0.8379143739926953,0.28281122881504644,0.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,kink,200,146,2026082901,3,0.5,0.2,47,68,inference,24,LOO,0.75,0.42229660852504614,0.32770339147495386,0.032506572890961316,0.01026266214528394,0.008152173913043478,0.7943527515216599,0.3208789066021584,0.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,kink,200,146,2026082901,3,0.5,0.2,47,68,inference,24,ZLZ,0.75,0.42229660852504614,0.32770339147495386,0.013963581603352815,0.009833880034192577,0.008152173913043478,0.8289885461992849,0.14081028400273282,0.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,kink,200,147,2026082901,0,0.25,0.75,41,36,balance,34,LOO,0.6470588235294118,0.525561146141361,0.12149767738805084,0.004071412644329753,0.007316422759786512,0.006920415224913495,0.9458741590153038,0.04759876942708957,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,kink,200,147,2026082901,0,0.25,0.75,41,36,balance,34,ZLZ,0.6176470588235294,0.525561146141361,0.09208591268216848,0.0054025587261935515,0.0073137914778075176,0.007156338471217364,0.9784717670625531,0.06317252113039216,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,147,2026082901,0,0.25,0.75,41,36,inference,24,LOO,0.625,0.525561146141361,0.09943885385863904,0.003693188122527391,0.010370337268162434,0.010190217391304348,0.9826312421476334,0.03626644529668279,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,147,2026082901,0,0.25,0.75,41,36,inference,24,ZLZ,0.6666666666666666,0.525561146141361,0.14110552052530567,0.007268852738746001,0.010356356637964319,0.009661835748792272,0.9329377199481453,0.0714269937362141,1.0,0.3853078984983096,1.0,1.0,1.0
main,kink,200,147,2026082901,1,0.5,0.8,157,162,balance,34,LOO,0.4411764705882353,0.5687802774145281,-0.1276038068262928,-0.02567663894931227,0.0072835680846003404,0.007470902799622522,1.0257201845093291,0.30086112991692204,1.0,0.338816560741404,1.0,1.0,1.0
main,kink,200,147,2026082901,1,0.5,0.8,157,162,balance,34,ZLZ,0.4117647058823529,0.5687802774145281,-0.15701557153217516,-0.022355106819106907,0.00727105395275856,0.007339834329453707,1.0094594782464863,0.2621670249678096,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,147,2026082901,1,0.5,0.8,157,162,inference,24,LOO,0.5,0.5687802774145281,-0.06878027741452808,-0.02320968105053678,0.010304290614035563,0.010869565217391304,1.0548581774844137,0.22864416520023104,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,147,2026082901,1,0.5,0.8,157,162,inference,24,ZLZ,0.4583333333333333,0.5687802774145281,-0.11044694408119476,-0.022141245287414235,0.010300031457798502,0.010794082125603866,1.04796593775753,0.21816383921420726,1.0,0.4072592392700146,1.0,1.0,1.0
main,kink,200,147,2026082901,2,0.75,0.25,36,41,balance,34,LOO,0.5,0.525561146141361,-0.025561146141360958,0.03208447117185098,0.007209151667922977,0.007575757575757576,1.0508528499221077,0.3778790407950338,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,147,2026082901,2,0.75,0.25,36,41,balance,34,ZLZ,0.5,0.525561146141361,-0.025561146141360958,0.03375406787098223,0.007202692160157891,0.007575757575757576,1.0517952742258398,0.3977211555021165,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,147,2026082901,2,0.75,0.25,36,41,inference,24,LOO,0.5,0.525561146141361,-0.025561146141360958,0.045560390736975265,0.010156172884688789,0.010869565217391304,1.0702422399463098,0.4520873941559867,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,147,2026082901,2,0.75,0.25,36,41,inference,24,ZLZ,0.5416666666666666,0.525561146141361,0.016105520525305672,0.03822391924366375,0.01019276946568288,0.010794082125603866,1.0589940410155936,0.3786074138486395,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,147,2026082901,3,0.5,0.2,157,7,balance,34,LOO,0.29411764705882354,0.4212644339856605,-0.12714678692683695,-0.021207769885868255,0.007040937888177249,0.006291286568103177,0.893529621766321,0.25274335482179494,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,kink,200,147,2026082901,3,0.5,0.2,157,7,balance,34,ZLZ,0.29411764705882354,0.4212644339856605,-0.12714678692683695,-0.02235510681910685,0.007033876668373122,0.006291286568103177,0.8944266248498638,0.26655042223617076,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,kink,200,147,2026082901,3,0.5,0.2,157,7,inference,24,LOO,0.25,0.4212644339856605,-0.1712644339856605,-0.01953332197361235,0.009980925830988176,0.008152173913043478,0.8167753223586834,0.1955197776036511,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,kink,200,147,2026082901,3,0.5,0.2,157,7,inference,24,ZLZ,0.20833333333333334,0.4212644339856605,-0.21293110065232715,-0.022141245287414235,0.009966659301937849,0.007170893719806763,0.7194881958503893,0.22178248069250547,0.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,kink,200,148,2026082901,0,0.25,0.75,48,101,balance,34,LOO,0.4117647058823529,0.524999575016328,-0.11323486913397507,-0.005233392539919168,0.007333906397914394,0.007339834329453707,1.000808291136767,0.06111047080322452,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,148,2026082901,0,0.25,0.75,48,101,balance,34,ZLZ,0.38235294117647056,0.524999575016328,-0.14264663383985743,-0.005266595396317575,0.007333927162381318,0.007156338471217364,0.9757853211203298,0.06149809442477907,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,148,2026082901,0,0.25,0.75,48,101,inference,24,LOO,0.4166666666666667,0.524999575016328,-0.1083329083496613,-0.0076966915685022785,0.010395076793020515,0.010567632850241544,1.0165997866737153,0.07549014026421186,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,148,2026082901,0,0.25,0.75,48,101,inference,24,ZLZ,0.3333333333333333,0.524999575016328,-0.19166624168299468,-0.008534905481947463,0.010396108466226675,0.009661835748792272,0.9293704254991376,0.08370729635644708,1.0,0.3853078984983095,1.0,1.0,1.0
main,kink,200,148,2026082901,1,0.5,0.8,104,119,balance,34,LOO,0.5294117647058824,0.5693194580880836,-0.03990769338220124,-0.032908175030191056,0.007308479671283542,0.0075495438817238135,1.0329841801965272,0.38493754915514256,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,148,2026082901,1,0.5,0.8,104,119,balance,34,ZLZ,0.5,0.5693194580880836,-0.0693194580880836,-0.03280862746695612,0.007307176466255796,0.007575757575757576,1.036755799006918,0.38380732982100496,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,148,2026082901,1,0.5,0.8,104,119,inference,24,LOO,0.5833333333333334,0.5693194580880836,0.014013875245249774,-0.03450843140533244,0.01035910780017167,0.010567632850241546,1.0201296341434367,0.3390502293256094,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,148,2026082901,1,0.5,0.8,104,119,inference,24,ZLZ,0.5833333333333334,0.5693194580880836,0.014013875245249774,-0.035379611848870174,0.010361735445714016,0.010567632850241546,1.0198709381846547,0.34756562246741,1.0,0.40296464572673063,1.0,1.0,1.0
main,kink,200,148,2026082901,2,0.75,0.25,101,48,balance,34,LOO,0.35294117647058826,0.524999575016328,-0.17205839854573973,-0.009338791502859989,0.007299693527335416,0.006920415224913494,0.9480418868269435,0.10930458155900456,0.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,kink,200,148,2026082901,2,0.75,0.25,101,48,balance,34,ZLZ,0.38235294117647056,0.524999575016328,-0.14264663383985743,-0.008482246328184617,0.00729549767021254,0.007156338471217364,0.9809253315831541,0.09930781324807572,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,148,2026082901,2,0.75,0.25,101,48,inference,24,LOO,0.375,0.524999575016328,-0.149999575016328,-0.009991997325679014,0.010344161416866376,0.010190217391304348,0.985117785835107,0.09824368968428784,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,148,2026082901,2,0.75,0.25,101,48,inference,24,ZLZ,0.375,0.524999575016328,-0.149999575016328,-0.006307274844882249,0.010332073421971545,0.010190217391304348,0.9862703230151718,0.062050889901783965,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,148,2026082901,3,0.5,0.2,104,124,balance,34,LOO,0.4117647058823529,0.41971417694370816,-0.00794947106135524,-0.03378218617423523,0.006966019472295074,0.007339834329453707,1.0536626201872321,0.4047579698438769,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,kink,200,148,2026082901,3,0.5,0.2,104,124,balance,34,ZLZ,0.35294117647058826,0.41971417694370816,-0.0667730004731199,-0.032808627466956175,0.006970196643123128,0.006920415224913494,0.9928579607206994,0.39297556495244956,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,kink,200,148,2026082901,3,0.5,0.2,104,124,inference,24,LOO,0.4166666666666667,0.41971417694370816,-0.0030475102770414764,-0.035313518754840845,0.009852960206933221,0.010567632850241544,1.0725337998224564,0.3557604205602468,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,148,2026082901,3,0.5,0.2,104,124,inference,24,ZLZ,0.375,0.41971417694370816,-0.04471417694370816,-0.03537961184887023,0.009852294626169898,0.010190217391304348,1.0342988895436451,0.3564383040574955,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,149,2026082901,0,0.25,0.75,195,64,balance,34,LOO,0.47058823529411764,0.5271360441694997,-0.05654780887538202,-0.0037746330106197545,0.007330686235453023,0.0075495438817238135,1.029855001188339,0.0440861747654445,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,149,2026082901,0,0.25,0.75,195,64,balance,34,ZLZ,0.38235294117647056,0.5271360441694997,-0.1447831029930291,-0.004059841212586512,0.007331267047402811,0.007156338471217364,0.9761393801297393,0.047415411964273645,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,kink,200,149,2026082901,0,0.25,0.75,195,64,inference,24,LOO,0.4166666666666667,0.5271360441694997,-0.11046937750283298,-0.005350966725890527,0.01038830258845707,0.010567632850241544,1.0172627106553227,0.052500078744326356,1.0,0.4029646457267307,1.0,1.0,1.0
main,kink,200,149,2026082901,0,0.25,0.75,195,64,inference,24,ZLZ,0.375,0.5271360441694997,-0.15213604416949966,-0.003985527513509002,0.010386217491922525,0.010190217391304348,0.9811288276246277,0.03910723447124967,1.0,0.3957034267358157,1.0,1.0,1.0
main,kink,200,149,2026082901,1,0.5,0.8,3,99,balance,34,LOO,0.7352941176470589,0.5701140020671712,0.16518011557988765,0.04352644287207863,0.006910519466855668,0.00589808115759673,0.8534931687675855,0.5235978194481935,0.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,kink,200,149,2026082901,1,0.5,0.8,3,99,balance,34,ZLZ,0.7058823529411765,0.5701140020671712,0.1357683508740053,0.05068643014439056,0.0068723480146594,0.006291286568103178,0.9154493565639051,0.611419285014867,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,kink,200,149,2026082901,1,0.5,0.8,3,99,inference,24,LOO,0.7083333333333334,0.5701140020671712,0.13821933126616215,0.047021172780758236,0.009773912567642606,0.008982487922705314,0.9190268339868957,0.47561904004768507,1.0,0.3715150465994872,1.0,1.0,1.0
main,kink,200,149,2026082901,1,0.5,0.8,3,99,inference,24,ZLZ,0.75,0.5701140020671712,0.17988599793282878,0.05694416272958447,0.009670843707934657,0.008152173913043478,0.842964084545679,0.5790512846151407,0.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,kink,200,149,2026082901,2,0.75,0.25,64,195,balance,34,LOO,0.5,0.5271360441694997,-0.027136044169499662,0.003305163893827179,0.007259318838900828,0.007575757575757576,1.0435906927191343,0.038792258399274006,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,149,2026082901,2,0.75,0.25,64,195,balance,34,ZLZ,0.5,0.5271360441694997,-0.027136044169499662,0.006180231324165675,0.007260040819864621,0.007575757575757576,1.0434869119508396,0.07253292637499047,1.0,0.3411859361863223,1.0,1.0,1.0
main,kink,200,149,2026082901,2,0.75,0.25,64,195,inference,24,LOO,0.5,0.5271360441694997,-0.027136044169499662,0.0035187878635428715,0.010295962070169674,0.010869565217391304,1.0557114666227765,0.03467844525283517,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,149,2026082901,2,0.75,0.25,64,195,inference,24,ZLZ,0.5,0.5271360441694997,-0.027136044169499662,0.005379787882900833,0.01028453997918503,0.010869565217391304,1.0568839480803527,0.05304845220825058,1.0,0.408680741809339,1.0,1.0,1.0
main,kink,200,149,2026082901,3,0.5,0.2,3,40,balance,34,LOO,0.5294117647058824,0.4200575146658272,0.10935425004005517,0.0441653582536653,0.007253989257705871,0.0075495438817238135,1.0407437361040996,0.5185531820083055,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,149,2026082901,3,0.5,0.2,3,40,balance,34,ZLZ,0.47058823529411764,0.4200575146658272,0.05053072062829045,0.05068643014439056,0.007276372357519181,0.0075495438817238135,1.0375422684247797,0.5942021887308155,1.0,0.34059513758517057,1.0,1.0,1.0
main,kink,200,149,2026082901,3,0.5,0.2,3,40,inference,24,LOO,0.5416666666666666,0.4200575146658272,0.12160915200083944,0.04642887756053593,0.01030042818987204,0.010794082125603866,1.047925574221974,0.457467815338199,1.0,0.40725923927001473,1.0,1.0,1.0
main,kink,200,149,2026082901,3,0.5,0.2,3,40,inference,24,ZLZ,0.5833333333333334,0.4200575146658272,0.16327581866750618,0.05694416272958441,0.01032146264122194,0.010567632850241546,1.0238503221468291,0.5605038361028536,1.0,0.40296464572673063,1.0,1.0,1.0


==> generated_results/regenerated_20260831/jobs/main_kink_n500_raw.csv <==
stream,model,n,replication,base_seed,target_id,target_u,target_v,i,j,regime,h,method,estimate,target,err,bias,oracle_V,empirical_V,Vratio,std_bias,normal_cover_P,normal_width,EB_cover_mean,EB_width,EB_full
main,kink,500,0,2026083201,0,0.25,0.75,161,476,balance,63,LOO,0.49206349206349204,0.5248990711328403,-0.03283557906934825,-0.0009680671832197341,0.003955142467763349,0.004031242126480222,1.0192406871148456,0.015393041215138629,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,0,2026083201,0,0.25,0.75,161,476,balance,63,ZLZ,0.47619047619047616,0.5248990711328403,-0.048708594942364125,-0.0015150059444322128,0.003955486654270131,0.004023114622192963,1.0170972559975204,0.02408875613972839,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,0,2026083201,0,0.25,0.75,161,476,inference,42,LOO,0.4523809523809524,0.5248990711328403,-0.0725181187518879,-0.0014599092737661579,0.005932103159129525,0.006042254300094022,1.0185686489276529,0.018954900976587093,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,0,2026083201,0,0.25,0.75,161,476,inference,42,ZLZ,0.42857142857142855,0.5248990711328403,-0.09632764256141174,-0.0024980281161413043,0.005933782128965245,0.005973120955699353,1.0066296378733015,0.032428848221378884,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,0,2026083201,1,0.5,0.8,285,223,balance,63,LOO,0.5079365079365079,0.5697427346696629,-0.061806226733154945,-0.009932544159556356,0.003904638561706427,0.004031242126480222,1.0324238883504921,0.15895349633504213,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,0,2026083201,1,0.5,0.8,285,223,balance,63,ZLZ,0.5396825396825397,0.5697427346696629,-0.0300601949871232,-0.00851248607076982,0.003900844037484232,0.004006859613618446,1.027177599287611,0.13629412030051793,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,0,2026083201,1,0.5,0.8,285,223,inference,42,LOO,0.47619047619047616,0.5697427346696629,-0.09355225847918669,-0.008492343647750311,0.0058523530276269175,0.006083734306730822,1.0395364527757696,0.11101005092520169,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,0,2026083201,1,0.5,0.8,285,223,inference,42,ZLZ,0.5238095238095238,0.5697427346696629,-0.04593321086013902,-0.006928150308963543,0.005848774905835502,0.006083734306730822,1.040172412971628,0.09059095699308307,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,0,2026083201,2,0.75,0.25,476,161,balance,63,LOO,0.5873015873015873,0.5248990711328403,0.062402516168747035,0.03345958339071642,0.0039053099558299578,0.003909329562171343,1.0010292669178242,0.5354177626202137,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,0,2026083201,2,0.75,0.25,476,161,balance,63,ZLZ,0.5714285714285714,0.5248990711328403,0.04652950029573111,0.033248128275173205,0.0039055079231651553,0.003949967083607638,1.0113837076552263,0.5320205892228564,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,0,2026083201,2,0.75,0.25,476,161,inference,42,LOO,0.5476190476190477,0.5248990711328403,0.022719976486207383,0.030292458938514955,0.0058667493089694794,0.00604225430009402,1.0299152020789804,0.39549023280889123,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,0,2026083201,2,0.75,0.25,476,161,inference,42,ZLZ,0.5,0.5248990711328403,-0.02489907113284029,0.03064248626091881,0.005863484483415488,0.006097560975609756,1.039921055961918,0.4001714583137279,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,0,2026083201,3,0.5,0.2,285,430,balance,63,LOO,0.4126984126984127,0.41998305220106136,-0.007284639502648682,-0.005664281154270756,0.0038438733060290058,0.003909329562171344,1.017028723615753,0.0913608790449413,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,0,2026083201,3,0.5,0.2,285,430,balance,63,ZLZ,0.42857142857142855,0.41998305220106136,0.00858837637036719,-0.014702478680082454,0.0037760122693666024,0.003949967083607637,1.0460683922169072,0.23926207229271887,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,500,0,2026083201,3,0.5,0.2,285,430,inference,42,LOO,0.47619047619047616,0.41998305220106136,0.056207423989414806,-0.007142190345095056,0.0057619238103419675,0.0060837343067308225,1.055851223824106,0.09409090909289294,1.0,0.30574770524306843,1.0,0.956481384904725,0.0
main,kink,500,0,2026083201,3,0.5,0.2,285,430,inference,42,ZLZ,0.5,0.41998305220106136,0.08001694779893864,-0.016213139222932327,0.005627872425192928,0.006097560975609756,1.0834575688521808,0.2161200154750594,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,1,2026083201,0,0.25,0.75,232,365,balance,63,LOO,0.5238095238095238,0.524963506472437,-0.0011539826629131111,0.01954578933363027,0.003927646796450518,0.004023114622192963,1.0243066219265746,0.31187962306943195,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,1,2026083201,0,0.25,0.75,232,365,balance,63,ZLZ,0.49206349206349204,0.524963506472437,-0.03290001440894491,0.021390606735454787,0.003924552182721195,0.004031242126480222,1.027185252938859,0.341450732950325,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,1,2026083201,0,0.25,0.75,232,365,inference,42,LOO,0.5714285714285714,0.524963506472437,0.04646506495613445,0.020888562667104038,0.00588859263847418,0.005973120955699353,1.0143545873207278,0.27220920147012706,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,1,2026083201,0,0.25,0.75,232,365,inference,42,ZLZ,0.5714285714285714,0.524963506472437,0.04646506495613445,0.020888562667104038,0.005888592638474181,0.005973120955699354,1.0143545873207278,0.27220920147012706,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,1,2026083201,1,0.5,0.8,315,108,balance,63,LOO,0.5396825396825397,0.5688904124843714,-0.02920787280183179,0.011841482434540307,0.0038508605442823963,0.004006859613618446,1.0405101840334547,0.19082144465527173,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,1,2026083201,1,0.5,0.8,315,108,balance,63,ZLZ,0.5714285714285714,0.5688904124843714,0.002538158944199953,0.012124888249480437,0.0038506087752112382,0.003949967083607637,1.025803272728206,0.1953948201143649,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,1,2026083201,1,0.5,0.8,315,108,inference,42,LOO,0.5714285714285714,0.5688904124843714,0.002538158944199953,0.014962052514577606,0.005768307904110058,0.005973120955699353,1.0355066086960028,0.1970003317610414,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,1,2026083201,1,0.5,0.8,315,108,inference,42,ZLZ,0.5476190476190477,0.5688904124843714,-0.021271364865323772,0.013006740867809174,0.005776480257830323,0.0060422543000940195,1.0460096858988528,0.17113421269647466,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,1,2026083201,2,0.75,0.25,365,232,balance,63,LOO,0.6666666666666666,0.524963506472437,0.14170316019422968,-0.0008193320199522125,0.003946310853483459,0.003584229390681003,0.9082481141892708,0.013042603197696139,0.0,0.2346799489366116,1.0,0.6754836868330654,0.0
main,kink,500,1,2026083201,2,0.75,0.25,365,232,balance,63,ZLZ,0.6190476190476191,0.524963506472437,0.09408411257518212,0.0007740974076123619,0.003945296317820657,0.0038036720064369835,0.9641029976014817,0.012324116625169036,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,1,2026083201,2,0.75,0.25,365,232,inference,42,LOO,0.5952380952380952,0.524963506472437,0.07027458876565829,-0.0028965974864527677,0.005921908062769627,0.005876334273546817,0.9923042052089043,0.037640667738290404,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,1,2026083201,2,0.75,0.25,365,232,inference,42,ZLZ,0.6190476190476191,0.524963506472437,0.09408411257518212,-0.0028453239416016407,0.005921824398901922,0.005751894253636414,0.9713044268423398,0.03697464012466851,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,1,2026083201,3,0.5,0.2,315,163,balance,63,LOO,0.3968253968253968,0.4202299409950126,-0.023404544169615793,0.008298599407148,0.0038739740503536462,0.0038605645364477924,0.996538563828369,0.13332956034836557,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,500,1,2026083201,3,0.5,0.2,315,163,balance,63,ZLZ,0.38095238095238093,0.4202299409950126,-0.039277560042631665,0.012124888249480381,0.0038821581375359177,0.0038036720064369843,0.9797828608937733,0.19459923716453797,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,1,2026083201,3,0.5,0.2,315,163,inference,42,LOO,0.42857142857142855,0.4202299409950126,0.008341487576415951,0.013100239816947856,0.005830214772820183,0.005973120955699353,1.0245113067781624,0.17156826888565715,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,1,2026083201,3,0.5,0.2,315,163,inference,42,ZLZ,0.42857142857142855,0.4202299409950126,0.008341487576415951,0.013006740867809174,0.005830046997794715,0.005973120955699353,1.02454078980131,0.17034620394563868,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,2,2026083201,0,0.25,0.75,276,20,balance,63,LOO,0.5396825396825397,0.5259851295922332,0.01369741009030645,0.01966456783228021,0.003929448582148667,0.004006859613618446,1.0197002276150027,0.31370294890961475,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,2,2026083201,0,0.25,0.75,276,20,balance,63,ZLZ,0.5873015873015873,0.5259851295922332,0.06131645770935412,0.020274206540748407,0.0039263357486580145,0.003909329562171343,0.9956686876580833,0.3235565152725065,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,2,2026083201,0,0.25,0.75,276,20,inference,42,LOO,0.5476190476190477,0.5259851295922332,0.02163391802681447,0.018919812186839025,0.005892851677972447,0.0060422543000940195,1.0253531957507163,0.2464643253321919,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,2,2026083201,0,0.25,0.75,276,20,inference,42,ZLZ,0.5952380952380952,0.5259851295922332,0.06925296564586203,0.02041959233850088,0.005890396779245471,0.005876334273546817,0.9976126386344291,0.26605706292456893,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,2,2026083201,1,0.5,0.8,309,260,balance,63,LOO,0.5396825396825397,0.57037038287224,-0.030687843189700303,-0.011426181393295431,0.00390894328049986,0.004006859613618446,1.0250493102847131,0.18275590989402365,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,2,2026083201,1,0.5,0.8,309,260,balance,63,ZLZ,0.5396825396825397,0.57037038287224,-0.030687843189700303,-0.010726805579495235,0.0039051709393822186,0.004006859613618446,1.0260394937416784,0.1716525995251553,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,2,2026083201,1,0.5,0.8,309,260,inference,42,LOO,0.5476190476190477,0.57037038287224,-0.022751335253192284,-0.008667612980861827,0.005855740982246783,0.00604225430009402,1.031851360641241,0.1132683521053083,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,2,2026083201,1,0.5,0.8,309,260,inference,42,ZLZ,0.5238095238095238,0.57037038287224,-0.04656085906271612,-0.00843415771629008,0.005855467363637883,0.006083734306730822,1.0389835565492966,0.11022013422753302,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,2,2026083201,2,0.75,0.25,20,276,balance,63,LOO,0.6666666666666666,0.5259851295922332,0.14068153707443343,0.024339935085771813,0.0039166580979495495,0.0035842293906810036,0.9151243996910072,0.38892117105818425,0.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,kink,500,2,2026083201,2,0.75,0.25,20,276,balance,63,ZLZ,0.6666666666666666,0.5259851295922332,0.14068153707443343,0.02548446286201278,0.003914657598936184,0.003584229390681003,0.915592053735434,0.40731330196199017,0.0,0.2346799489366116,1.0,0.6754836868330654,0.0
main,kink,500,2,2026083201,2,0.75,0.25,20,276,inference,42,LOO,0.6190476190476191,0.5259851295922332,0.09306248945538587,0.023978783738716647,0.005876727227046065,0.005751894253636414,0.9787580793549273,0.31279469897815165,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,2,2026083201,2,0.75,0.25,20,276,inference,42,ZLZ,0.5952380952380952,0.5259851295922332,0.06925296564586203,0.025558418821422846,0.005873215227308391,0.005876334273546817,1.0005310628195478,0.3335001430363756,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,2,2026083201,3,0.5,0.2,309,311,balance,63,LOO,0.3492063492063492,0.42056396199237206,-0.07135761278602287,-0.012020120884228158,0.0038312863946457997,0.003665504433553588,0.9567294260946164,0.19419432159282773,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,500,2,2026083201,3,0.5,0.2,309,311,balance,63,ZLZ,0.3492063492063492,0.42056396199237206,-0.07135761278602287,-0.010726805579495402,0.0038325997957085597,0.0036655044335535884,0.9564015626306531,0.17327011880069337,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,500,2,2026083201,3,0.5,0.2,309,311,inference,42,LOO,0.3333333333333333,0.42056396199237206,-0.08723062865903874,-0.01163221085677374,0.0057493054393856335,0.005420054200542005,0.9427319974012701,0.15341031976530786,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,kink,500,2,2026083201,3,0.5,0.2,309,311,inference,42,ZLZ,0.30952380952380953,0.42056396199237206,-0.11104015246856253,-0.008434157716290025,0.005762965570542858,0.0052126541673580004,0.9045089899551457,0.11110118865938536,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,kink,500,3,2026083201,0,0.25,0.75,354,458,balance,63,LOO,0.5079365079365079,0.5255014158235558,-0.017564907887047898,0.023975685919343404,0.003921844225312857,0.004031242126480222,1.0278945044429035,0.38284754887278305,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,3,2026083201,0,0.25,0.75,354,458,balance,63,ZLZ,0.5555555555555556,0.5255014158235558,0.030054139731999774,0.02428833301739508,0.003921033532113727,0.003982477100756672,1.0156702481985207,0.387880039084003,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,3,2026083201,0,0.25,0.75,354,458,inference,42,LOO,0.5476190476190477,0.5255014158235558,0.022117631795491866,0.026946758644803115,0.00587623110848394,0.00604225430009402,1.0282533461576044,0.351525713591832,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,3,2026083201,0,0.25,0.75,354,458,inference,42,ZLZ,0.5476190476190477,0.5255014158235558,0.022117631795491866,0.023409228371641833,0.005885247385896829,0.00604225430009402,1.0266780483303788,0.3051439311511118,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,3,2026083201,1,0.5,0.8,358,485,balance,63,LOO,0.5873015873015873,0.5719949951256948,0.015306592175892475,-0.011767794356223105,0.003904431006834755,0.003909329562171344,1.0012546143927281,0.18832856355678668,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,3,2026083201,1,0.5,0.8,358,485,balance,63,ZLZ,0.5873015873015873,0.5719949951256948,0.015306592175892475,-0.011699937892601486,0.0039042351334594248,0.003909329562171344,1.0013048467978425,0.1872473041364794,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,3,2026083201,1,0.5,0.8,358,485,inference,42,LOO,0.5714285714285714,0.5719949951256948,-0.0005664236971234526,-0.013479865013971026,0.005862063690900737,0.005973120955699354,1.018945079865134,0.17605982947787932,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,3,2026083201,1,0.5,0.8,358,485,inference,42,ZLZ,0.5952380952380952,0.5719949951256948,0.023243100112400383,-0.014506927557617955,0.005866971041211075,0.005876334273546817,1.0015959227120728,0.18939498279233788,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,3,2026083201,2,0.75,0.25,458,354,balance,63,LOO,0.5396825396825397,0.5255014158235558,0.014181123858983846,-0.044482848799589136,0.003950145464730756,0.004006859613618446,1.0143574836405564,0.7077600556201561,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,3,2026083201,2,0.75,0.25,458,354,balance,63,ZLZ,0.5396825396825397,0.5255014158235558,0.014181123858983846,-0.04817629348432312,0.003946762737394406,0.004006859613618446,1.0152268783868459,0.7668543301583938,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,3,2026083201,2,0.75,0.25,458,354,inference,42,LOO,0.5238095238095238,0.5255014158235558,-0.0016918920140319704,-0.044417360930982086,0.005933736476272519,0.006083734306730822,1.0252788156430783,0.576618568766904,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,3,2026083201,2,0.75,0.25,458,354,inference,42,ZLZ,0.5238095238095238,0.5255014158235558,-0.0016918920140319704,-0.04827270387739602,0.0059260532176699954,0.006083734306730822,1.0266081122239437,0.6270740831172763,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,3,2026083201,3,0.5,0.2,358,375,balance,63,LOO,0.4444444444444444,0.42158055462862765,0.022863889815816774,-0.010512407746392671,0.003836671855944424,0.003982477100756672,1.0380030532416635,0.16971681362180274,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,3,2026083201,3,0.5,0.2,358,375,balance,63,ZLZ,0.4444444444444444,0.42158055462862765,0.022863889815816774,-0.011699937892601264,0.003833028636425504,0.003982477100756672,1.0389896550500433,0.18897855523556678,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,3,2026083201,3,0.5,0.2,358,375,inference,42,LOO,0.38095238095238093,0.42158055462862765,-0.040628173676246715,-0.009521511667609062,0.005757054316190366,0.005751894253636414,0.9991036974343911,0.12548902368561216,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,3,2026083201,3,0.5,0.2,358,375,inference,42,ZLZ,0.38095238095238093,0.42158055462862765,-0.040628173676246715,-0.014506927557617788,0.005740055972805692,0.005751894253636414,1.0020623981520056,0.19147733692875368,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,4,2026083201,0,0.25,0.75,398,160,balance,63,LOO,0.6031746031746031,0.5247603189615644,0.07841428421303875,-0.003996854517461457,0.003958528592798577,0.0038605645364477924,0.9752524065307997,0.06352599081013935,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,4,2026083201,0,0.25,0.75,398,160,balance,63,ZLZ,0.5714285714285714,0.5247603189615644,0.04666825246700701,-0.0017318781262973815,0.003956191329974485,0.003949967083607638,0.9984267074446859,0.027534594412847814,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,4,2026083201,0,0.25,0.75,398,160,inference,42,LOO,0.5714285714285714,0.5247603189615644,0.04666825246700701,-0.005276965125727839,0.005939135895018875,0.005973120955699353,1.005722223111443,0.06847351032382881,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,4,2026083201,0,0.25,0.75,398,160,inference,42,ZLZ,0.5952380952380952,0.5247603189615644,0.07047777627653085,-0.003170360885443979,0.005935812050194469,0.005876334273546817,0.9899798416552452,0.041149885456489385,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,4,2026083201,1,0.5,0.8,9,447,balance,63,LOO,0.5396825396825397,0.5717527643850774,-0.03207022470253773,-0.02580205068852459,0.003930290230456595,0.004006859613618447,1.0194818648680193,0.41156829640558495,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,4,2026083201,1,0.5,0.8,9,447,balance,63,ZLZ,0.5238095238095238,0.5717527643850774,-0.04794324057555355,-0.026686189503666302,0.003931986617220137,0.004023114622192963,1.0231760720073997,0.4255793532130558,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,4,2026083201,1,0.5,0.8,9,447,inference,42,LOO,0.4523809523809524,0.5717527643850774,-0.119371812004125,-0.027676292305928052,0.005900080546184538,0.006042254300094022,1.024096917456733,0.3603121760658461,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,4,2026083201,1,0.5,0.8,9,447,inference,42,ZLZ,0.4523809523809524,0.5717527643850774,-0.119371812004125,-0.02978314604183241,0.005904947755763424,0.006042254300094022,1.0232527957925763,0.387581055679224,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,4,2026083201,2,0.75,0.25,160,398,balance,63,LOO,0.6190476190476191,0.5247603189615644,0.09428730008605468,0.01732612070882633,0.003928053408440681,0.0038036720064369835,0.968335104167264,0.27644748526810026,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,4,2026083201,2,0.75,0.25,160,398,balance,63,ZLZ,0.6031746031746031,0.5247603189615644,0.07841428421303875,0.01955524753478799,0.003926060595648843,0.003860564536447792,0.9833176137745712,0.31209356819646233,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,4,2026083201,2,0.75,0.25,160,398,inference,42,LOO,0.6190476190476191,0.5247603189615644,0.09428730008605468,0.013567164799662024,0.005906169159305496,0.005751894253636414,0.9738790235247473,0.17653716973318048,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,4,2026083201,2,0.75,0.25,160,398,inference,42,ZLZ,0.6666666666666666,0.5247603189615644,0.14190634770510224,0.016597391106775605,0.005897253674541734,0.0054200542005420045,0.9190810671652493,0.21612993514766798,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,kink,500,4,2026083201,3,0.5,0.2,9,47,balance,63,LOO,0.4444444444444444,0.420687686084248,0.023756758360196417,-0.026837399223760716,0.003784904069685398,0.003982477100756672,1.0522002744148007,0.4362274478834223,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,4,2026083201,3,0.5,0.2,9,47,balance,63,ZLZ,0.4444444444444444,0.420687686084248,0.023756758360196417,-0.026686189503666247,0.00378588048141673,0.003982477100756672,1.0519289027492946,0.43371367534970307,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,4,2026083201,3,0.5,0.2,9,47,inference,42,LOO,0.40476190476190477,0.420687686084248,-0.015925781322343235,-0.030156942125761033,0.005662100742291291,0.005876334273546817,1.0378364040143926,0.40077304698568816,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,4,2026083201,3,0.5,0.2,9,47,inference,42,ZLZ,0.40476190476190477,0.420687686084248,-0.015925781322343235,-0.029783146041832353,0.00566351036244249,0.005876334273546816,1.0375780915870951,0.3957561945284768,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,5,2026083201,0,0.25,0.75,273,446,balance,63,LOO,0.4444444444444444,0.5246145757431908,-0.0801701312987464,-0.004925667452783444,0.003958004994559634,0.003982477100756672,1.0061829396958002,0.0782937183063386,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,5,2026083201,0,0.25,0.75,273,446,balance,63,ZLZ,0.3968253968253968,0.5246145757431908,-0.127789178917794,-0.00466803379523717,0.003957971901016534,0.003860564536447793,0.9753895765294028,0.07419892926837104,0.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,500,5,2026083201,0,0.25,0.75,273,446,inference,42,LOO,0.42857142857142855,0.5246145757431908,-0.09604314717176227,-0.004733400072728489,0.005936918318192651,0.005973120955699353,1.0060978837111108,0.061431720154844896,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,5,2026083201,0,0.25,0.75,273,446,inference,42,ZLZ,0.38095238095238093,0.5246145757431908,-0.14366219479080988,-0.0027438321601407356,0.005934370668631442,0.005751894253636414,0.9692509239506083,0.03561805559014145,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,5,2026083201,1,0.5,0.8,158,383,balance,63,LOO,0.4603174603174603,0.5711886669013305,-0.11087120658387023,-0.013542146275673628,0.003910450677495164,0.0040068596136184475,1.0246541752023932,0.21655793137448864,1.0,0.24813049958453426,1.0,0.7046170004612345,0.0
main,kink,500,5,2026083201,1,0.5,0.8,158,383,balance,63,ZLZ,0.4603174603174603,0.5711886669013305,-0.11087120658387023,-0.014739149122794282,0.003912874134981972,0.0040068596136184475,1.0240195506919643,0.23562668525093136,1.0,0.24813049958453426,1.0,0.7046170004612345,0.0
main,kink,500,5,2026083201,1,0.5,0.8,158,383,inference,42,LOO,0.47619047619047616,0.5711886669013305,-0.09499819071085436,-0.015646065711614643,0.005872128352450956,0.006083734306730822,1.0360356486743931,0.20417726404156564,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,5,2026083201,1,0.5,0.8,158,383,inference,42,ZLZ,0.5238095238095238,0.5711886669013305,-0.047379143091806686,-0.01403862198943806,0.005868620176858446,0.006083734306730822,1.036654975682466,0.18325527259694846,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,5,2026083201,2,0.75,0.25,446,273,balance,63,LOO,0.5396825396825397,0.5246145757431908,0.015067963939348838,0.02161049014113159,0.003925905350015893,0.004006859613618446,1.0206205337075243,0.3449011993912097,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,5,2026083201,2,0.75,0.25,446,273,balance,63,ZLZ,0.5396825396825397,0.5246145757431908,0.015067963939348838,0.02161049014113159,0.003925905350015894,0.004006859613618446,1.020620533707524,0.34490119939120967,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,5,2026083201,2,0.75,0.25,446,273,inference,42,LOO,0.5,0.5246145757431908,-0.024614575743190814,0.024586957566024914,0.005883951899460975,0.006097560975609756,1.036303674774831,0.3205311449080859,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,5,2026083201,2,0.75,0.25,446,273,inference,42,ZLZ,0.5,0.5246145757431908,-0.024614575743190814,0.024859921987451794,0.005883304468091226,0.006097560975609756,1.0364177153639718,0.3241075137405664,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,5,2026083201,3,0.5,0.2,158,123,balance,63,LOO,0.4444444444444444,0.4204039979801881,0.024040446464256293,-0.014173464415869863,0.0038235418454273702,0.003982477100756672,1.0415675469903316,0.22921503121993783,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,5,2026083201,3,0.5,0.2,158,123,balance,63,ZLZ,0.42857142857142855,0.4204039979801881,0.008167430591240421,-0.014739149122794393,0.0038221983780983354,0.003949967083607637,1.0334280675334466,0.2384052423069597,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,500,5,2026083201,3,0.5,0.2,158,123,inference,42,LOO,0.4523809523809524,0.4204039979801881,0.03197695440076426,-0.014446896376310359,0.0057358254963050925,0.006042254300094022,1.0534236622063076,0.19075529091041765,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,5,2026083201,3,0.5,0.2,158,123,inference,42,ZLZ,0.42857142857142855,0.4204039979801881,0.008167430591240421,-0.014038621989438116,0.0057376364820983915,0.005973120955699353,1.0410420692101496,0.1853352232559634,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,6,2026083201,0,0.25,0.75,355,496,balance,63,LOO,0.5555555555555556,0.524552213911154,0.03100334164440155,-0.004935678032320201,0.003959334800105582,0.003982477100756672,1.0058449971572176,0.07843966102116216,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,6,2026083201,0,0.25,0.75,355,496,balance,63,ZLZ,0.5555555555555556,0.524552213911154,0.03100334164440155,-0.006041098409574119,0.003960100862695192,0.003982477100756672,1.0056504212486779,0.09599813297810413,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,6,2026083201,0,0.25,0.75,355,496,inference,42,LOO,0.5714285714285714,0.524552213911154,0.046876357517417366,-0.005387947531187431,0.005940017904759116,0.005973120955699354,1.0055728874005103,0.06990841904246682,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,6,2026083201,0,0.25,0.75,355,496,inference,42,ZLZ,0.5,0.524552213911154,-0.02455221391115403,-0.006489038990631135,0.005941149198482921,0.006097560975609756,1.0263268556135192,0.08418702337033619,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,6,2026083201,1,0.5,0.8,265,324,balance,63,LOO,0.5396825396825397,0.5717668600296542,-0.0320843203471145,-0.03185136725293913,0.003940237463689026,0.004006859613618446,1.0169081560549007,0.5074191829081699,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,6,2026083201,1,0.5,0.8,265,324,balance,63,ZLZ,0.5396825396825397,0.5717668600296542,-0.0320843203471145,-0.030746977522760677,0.003938401895051657,0.004006859613618446,1.0173821058365835,0.48993945470929934,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,6,2026083201,1,0.5,0.8,265,324,inference,42,LOO,0.5714285714285714,0.5717668600296542,-0.00033828860108275904,-0.03178634383739931,0.005909587751364976,0.005973120955699353,1.0107508690973752,0.4134871181131068,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,6,2026083201,1,0.5,0.8,265,324,inference,42,ZLZ,0.47619047619047616,0.5717668600296542,-0.09557638383917799,-0.03234008524359033,0.005910719150050963,0.006083734306730822,1.0292714223578643,0.42065010166711997,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,6,2026083201,2,0.75,0.25,496,355,balance,63,LOO,0.5555555555555556,0.524552213911154,0.03100334164440155,0.020613944578397603,0.003925696631899324,0.003982477100756672,1.0144637943737076,0.32900518051916067,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,6,2026083201,2,0.75,0.25,496,355,balance,63,ZLZ,0.5555555555555556,0.524552213911154,0.03100334164440155,0.021158415477171122,0.003923873705577554,0.003982477100756672,1.0149350870023712,0.33777354397966697,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,6,2026083201,2,0.75,0.25,496,355,inference,42,LOO,0.5476190476190477,0.524552213911154,0.02306683370789364,0.02143383010453359,0.005891055101096969,0.0060422543000940195,1.0256658945472934,0.2792564684509343,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,6,2026083201,2,0.75,0.25,496,355,inference,42,ZLZ,0.5,0.524552213911154,-0.02455221391115403,0.020661475635234683,0.005891955847515629,0.006097560975609756,1.0348959044187036,0.26917306119478324,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,6,2026083201,3,0.5,0.2,265,0,balance,63,LOO,0.2698412698412698,0.4216018011587259,-0.1517605313174561,-0.03132874525107199,0.0037740361930805643,0.0031778541763180794,0.842030657295883,0.5099645307282358,0.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,kink,500,6,2026083201,3,0.5,0.2,265,0,balance,63,ZLZ,0.2698412698412698,0.4216018011587259,-0.1517605313174561,-0.030746977522760677,0.003776020327390437,0.0031778541763180785,0.8415882068395156,0.5003630931512144,0.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,kink,500,6,2026083201,3,0.5,0.2,265,0,inference,42,LOO,0.3333333333333333,0.4216018011587259,-0.0882684678253926,-0.03186416854101859,0.005658077165753487,0.005420054200542005,0.9579321811564964,0.42361190563610884,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,kink,500,6,2026083201,3,0.5,0.2,265,0,inference,42,ZLZ,0.23809523809523808,0.4216018011587259,-0.18350656306348784,-0.03234008524359033,0.005655754935955032,0.004424534041258779,0.782306534028008,0.43002714291024613,0.0,0.260742519127625,1.0,0.6843972569730632,0.0
main,kink,500,7,2026083201,0,0.25,0.75,484,413,balance,63,LOO,0.4603174603174603,0.524481730521978,-0.0641642702045177,0.020581878039307555,0.003928726692650853,0.0040068596136184475,1.0198875938898349,0.3283666872858797,1.0,0.24813049958453426,1.0,0.7046170004612345,0.0
main,kink,500,7,2026083201,0,0.25,0.75,484,413,balance,63,ZLZ,0.4444444444444444,0.524481730521978,-0.08003728607753358,0.017676905088468753,0.00393316032594598,0.003982477100756672,1.0125387146019353,0.2818612705158771,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,7,2026083201,0,0.25,0.75,484,413,inference,42,LOO,0.5,0.524481730521978,-0.024481730521977996,0.018296523529650055,0.005898944770468869,0.006097560975609756,1.0336697855072647,0.23822175153212632,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,7,2026083201,0,0.25,0.75,484,413,inference,42,ZLZ,0.42857142857142855,0.524481730521978,-0.09591030195054945,0.019346792103328347,0.005895411407678027,0.005973120955699353,1.0131813613414866,0.25197178124212777,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,7,2026083201,1,0.5,0.8,253,229,balance,63,LOO,0.6031746031746031,0.5695938389409407,0.03358076423366241,-0.006813509826180453,0.003898213850643921,0.003860564536447792,0.9903419064118533,0.1091284675123156,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,7,2026083201,1,0.5,0.8,253,229,balance,63,ZLZ,0.6190476190476191,0.5695938389409407,0.049453780106678336,-0.006861830751470954,0.0038982538579357203,0.0038036720064369843,0.9757373801333654,0.10990183485481324,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,7,2026083201,1,0.5,0.8,253,229,inference,42,LOO,0.5476190476190477,0.5695938389409407,-0.02197479132189306,-0.006842111362569625,0.00584704412802165,0.0060422543000940195,1.0333861294353561,0.0894791711923766,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,7,2026083201,1,0.5,0.8,253,229,inference,42,ZLZ,0.5714285714285714,0.5695938389409407,0.0018347324876306637,-0.00813013308580568,0.005852162811517173,0.005973120955699353,1.0206689642919935,0.10627704116337817,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,7,2026083201,2,0.75,0.25,413,484,balance,63,LOO,0.47619047619047616,0.524481730521978,-0.04829125433150183,0.0001692666264279108,0.0039503262051002516,0.004023114622192963,1.0184259256865256,0.0026931147512324694,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,7,2026083201,2,0.75,0.25,413,484,balance,63,ZLZ,0.47619047619047616,0.524481730521978,-0.04829125433150183,-0.00023411522381855399,0.00395062669479859,0.004023114622192963,1.0183484629134438,0.00372474596627993,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,7,2026083201,2,0.75,0.25,413,484,inference,42,LOO,0.5,0.524481730521978,-0.024481730521977996,0.0002802787377569338,0.005926730963489491,0.006097560975609756,1.0288236488500375,0.0036406803205977405,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,7,2026083201,2,0.75,0.25,413,484,inference,42,ZLZ,0.47619047619047616,0.524481730521978,-0.04829125433150183,0.0005836744771801072,0.0059253472820352164,0.006083734306730822,1.0267304205402124,0.007582524082883096,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,7,2026083201,3,0.5,0.2,253,478,balance,63,LOO,0.42857142857142855,0.42006950403301974,0.008501924538408812,-0.007307299270440937,0.0038396600388396563,0.003949967083607637,1.02872833627253,0.11792625513012589,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,500,7,2026083201,3,0.5,0.2,253,478,balance,63,ZLZ,0.4444444444444444,0.42006950403301974,0.024374940411424684,-0.006861830751471065,0.0038411490464163754,0.003982477100756672,1.0367931711663596,0.11071575405899935,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,7,2026083201,3,0.5,0.2,253,478,inference,42,LOO,0.4523809523809524,0.42006950403301974,0.03231144834793265,-0.005851666190397176,0.005764299336904863,0.006042254300094022,1.048220077921631,0.07707371292083028,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,7,2026083201,3,0.5,0.2,253,478,inference,42,ZLZ,0.4523809523809524,0.42006950403301974,0.03231144834793265,-0.008130133085805624,0.005757475019809415,0.006042254300094022,1.0494625298945777,0.10714739668567864,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,8,2026083201,0,0.25,0.75,275,496,balance,63,LOO,0.5396825396825397,0.5250429554211877,0.014639584261351923,-0.0013632993219403478,0.003955212229536007,0.004006859613618446,1.0130580563279907,0.021677356639358363,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,8,2026083201,0,0.25,0.75,275,496,balance,63,ZLZ,0.5555555555555556,0.5250429554211877,0.03051260013436785,-0.0007734635179531546,0.0039547356079092134,0.003982477100756672,1.007014752842637,0.012299320169328486,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,8,2026083201,0,0.25,0.75,275,496,inference,42,LOO,0.47619047619047616,0.5250429554211877,-0.048852479230711565,0.0006006946604536489,0.0059302033070482004,0.006083734306730822,1.0258896688247003,0.007800437836416853,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,8,2026083201,0,0.25,0.75,275,496,inference,42,ZLZ,0.5,0.5250429554211877,-0.02504295542118773,0.0005884157917669386,0.005930485547951637,0.006097560975609756,1.0281723016281232,0.007640806363533458,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,8,2026083201,1,0.5,0.8,201,341,balance,63,LOO,0.4126984126984127,0.5706289851973432,-0.1579305724989305,-0.022907954803491504,0.00392691218323776,0.003909329562171343,0.9955225326551814,0.3655617291532237,0.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,8,2026083201,1,0.5,0.8,201,341,balance,63,ZLZ,0.4603174603174603,0.5706289851973432,-0.11031152487988288,-0.021875435507638596,0.003925031144606366,0.004006859613618447,1.0208478521564157,0.349168578101637,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,8,2026083201,1,0.5,0.8,201,341,inference,42,LOO,0.35714285714285715,0.5706289851973432,-0.21348612805448602,-0.023717337165003682,0.005890763401792456,0.005599800895968143,0.9506069950567394,0.30901541012489053,0.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,kink,500,8,2026083201,1,0.5,0.8,201,341,inference,42,ZLZ,0.38095238095238093,0.5706289851973432,-0.18967660424496224,-0.022572740123099955,0.005888250890411262,0.005751894253636413,0.9768425905565776,0.2941650878382633,0.0,0.2972922125877599,1.0,0.8548575187548779,0.0
main,kink,500,8,2026083201,2,0.75,0.25,496,275,balance,63,LOO,0.6190476190476191,0.5250429554211877,0.09400466362643134,-0.01337646332814113,0.003953065916907252,0.0038036720064369835,0.962208090224018,0.21275230555846222,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,8,2026083201,2,0.75,0.25,496,275,balance,63,ZLZ,0.6349206349206349,0.5250429554211877,0.10987767949944716,-0.014934877306768346,0.003953594292090471,0.0037386519721389153,0.9456336932746064,0.23752296646728716,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,kink,500,8,2026083201,2,0.75,0.25,496,275,inference,42,LOO,0.6190476190476191,0.5250429554211877,0.09400466362643134,-0.016206135765653218,0.005933445699359479,0.005751894253636414,0.9694020211994755,0.21039043266710844,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,8,2026083201,2,0.75,0.25,496,275,inference,42,ZLZ,0.5714285714285714,0.5250429554211877,0.04638561600738367,-0.01594710480775452,0.005932599034138874,0.005973120955699353,1.0068303826581397,0.20704242711060664,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,8,2026083201,3,0.5,0.2,201,320,balance,63,LOO,0.3333333333333333,0.4201017866987191,-0.0867684533653858,-0.021104144518646506,0.0038011677807960565,0.003584229390681004,0.942928488657867,0.3423018390816129,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,kink,500,8,2026083201,3,0.5,0.2,201,320,balance,63,ZLZ,0.2698412698412698,0.4201017866987191,-0.1502605168574493,-0.021875435507638763,0.003798349128978829,0.00317785417631808,0.8366408848710633,0.35494353275455215,0.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,kink,500,8,2026083201,3,0.5,0.2,201,320,inference,42,LOO,0.2619047619047619,0.4201017866987191,-0.1581970247939572,-0.0227157082956283,0.005692591202993628,0.004714894087716387,0.8282509527887602,0.3010726355766116,0.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,kink,500,8,2026083201,3,0.5,0.2,201,320,inference,42,ZLZ,0.23809523809523808,0.4201017866987191,-0.18200654860348103,-0.022572740123099955,0.0056932296141001685,0.00442453404125878,0.7771571394733023,0.29916096935162245,0.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,kink,500,9,2026083201,0,0.25,0.75,130,480,balance,63,LOO,0.38095238095238093,0.5256919915265601,-0.14473961057417917,-0.0050247824673776975,0.003958368837714268,0.0038036720064369843,0.9609190457939709,0.07986548540601543,0.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,9,2026083201,0,0.25,0.75,130,480,balance,63,ZLZ,0.3968253968253968,0.5256919915265601,-0.1288665947011633,-0.003997836260563492,0.00395772087167208,0.003860564536447793,0.9754514432991734,0.06354807832128812,0.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,500,9,2026083201,0,0.25,0.75,130,480,inference,42,LOO,0.3333333333333333,0.5256919915265601,-0.19235865819322678,-0.005671754181095334,0.005938163950097412,0.005420054200542006,0.9127491672662715,0.07360228677929645,0.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,kink,500,9,2026083201,0,0.25,0.75,130,480,inference,42,ZLZ,0.30952380952380953,0.5256919915265601,-0.21616818200275056,-0.006063802192493473,0.005938872290944754,0.0052126541673580004,0.8777178413662727,0.07868519628817207,0.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,kink,500,9,2026083201,1,0.5,0.8,494,479,balance,63,LOO,0.5714285714285714,0.5702800320111427,0.0011485394174286512,0.054661651101338804,0.003707349410607453,0.003949967083607637,1.0654423541266456,0.8977408473369277,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,9,2026083201,1,0.5,0.8,494,479,balance,63,ZLZ,0.5714285714285714,0.5702800320111427,0.0011485394174286512,0.05359449683553963,0.0037082816116436063,0.003949967083607638,1.0651745194337898,0.8801036946726644,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,9,2026083201,1,0.5,0.8,494,479,inference,42,LOO,0.5238095238095238,0.5702800320111427,-0.04647050820161891,0.05830298948438184,0.005541720968591917,0.006083734306730822,1.0978059597750955,0.7831924574968678,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,9,2026083201,1,0.5,0.8,494,479,inference,42,ZLZ,0.5714285714285714,0.5702800320111427,0.0011485394174286512,0.05832719094692029,0.005541611222876673,0.005973120955699353,1.077867197006051,0.7835253175573448,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,9,2026083201,2,0.75,0.25,480,130,balance,63,LOO,0.42857142857142855,0.5256919915265601,-0.09712056295513155,0.00022954796751029072,0.003942541637847621,0.003949967083607637,1.0018834159387775,0.003655824233974613,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,500,9,2026083201,2,0.75,0.25,480,130,balance,63,ZLZ,0.42857142857142855,0.5256919915265601,-0.09712056295513155,0.002071176716745504,0.003941379525212561,0.003949967083607637,1.0021788204713964,0.03299081369338223,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,500,9,2026083201,2,0.75,0.25,480,130,inference,42,LOO,0.42857142857142855,0.5256919915265601,-0.09712056295513155,0.0017828118777116764,0.005915554167471296,0.005973120955699353,1.0097314277916019,0.02317969947947634,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,9,2026083201,2,0.75,0.25,480,130,inference,42,ZLZ,0.42857142857142855,0.5256919915265601,-0.09712056295513155,0.0017828118777116764,0.005915554167471296,0.005973120955699353,1.0097314277916019,0.02317969947947634,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,9,2026083201,3,0.5,0.2,494,342,balance,63,LOO,0.4603174603174603,0.42001365705871363,0.04030380325874666,0.05448556142473471,0.003944093238305365,0.004006859613618447,1.0159140191472882,0.8675766277078233,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,9,2026083201,3,0.5,0.2,494,342,balance,63,ZLZ,0.4603174603174603,0.42001365705871363,0.04030380325874666,0.05359449683553974,0.003940795410947069,0.004006859613618447,1.0167641797612377,0.853745157962268,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,9,2026083201,3,0.5,0.2,494,342,inference,42,LOO,0.4523809523809524,0.42001365705871363,0.032367295322238754,0.05817784663960213,0.0059239008998501624,0.006042254300094022,1.0199789635655203,0.7558815590597278,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,9,2026083201,3,0.5,0.2,494,342,inference,42,ZLZ,0.47619047619047616,0.42001365705871363,0.056176819131762534,0.058327190946920515,0.005924246911730718,0.006083734306730822,1.0269211255669137,0.7577997990664802,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,10,2026083201,0,0.25,0.75,216,489,balance,63,LOO,0.5238095238095238,0.5253417083242278,-0.0015321845147039381,0.00534946909568057,0.0039475348886897745,0.004023114622192963,1.0191460583970353,0.08514275415170276,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,10,2026083201,0,0.25,0.75,216,489,balance,63,ZLZ,0.49206349206349204,0.5253417083242278,-0.03327821626073574,0.005857863962271281,0.00394635614787734,0.004031242126480222,1.0215099639824805,0.09324834735190891,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,10,2026083201,0,0.25,0.75,216,489,inference,42,LOO,0.47619047619047616,0.5253417083242278,-0.04915123213375161,0.0031042624417501052,0.005927017002001415,0.006083734306730822,1.0264411768477273,0.040321840179174916,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,10,2026083201,0,0.25,0.75,216,489,inference,42,ZLZ,0.47619047619047616,0.5253417083242278,-0.04915123213375161,0.004536413097187775,0.005922972958083671,0.006083734306730822,1.027142002805828,0.05894442298909576,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,10,2026083201,1,0.5,0.8,338,425,balance,63,LOO,0.5714285714285714,0.5690894111364568,0.0023391602921145616,-0.021428100741601286,0.003927553718200864,0.003949967083607638,1.005706698625892,0.3419185102830744,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,10,2026083201,1,0.5,0.8,338,425,balance,63,ZLZ,0.6031746031746031,0.5690894111364568,0.034085192038146306,-0.02095503996349901,0.0039270135304952875,0.0038605645364477924,0.9830790004843415,0.33439309010304624,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,10,2026083201,1,0.5,0.8,338,425,inference,42,LOO,0.6190476190476191,0.5690894111364568,0.049958207911162233,-0.02491196513588778,0.005900146410335755,0.005751894253636414,0.9748731393445363,0.32432213709094104,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,10,2026083201,1,0.5,0.8,338,425,inference,42,ZLZ,0.6666666666666666,0.5690894111364568,0.0975772555302098,-0.02154659881864196,0.0058909575744271634,0.0054200542005420045,0.9200633567742253,0.280728029967892,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,kink,500,10,2026083201,2,0.75,0.25,489,216,balance,63,LOO,0.4126984126984127,0.5253417083242278,-0.1126432956258151,0.0016633839507850245,0.00394516886350816,0.003909329562171343,0.9909156483342648,0.02648254435977711,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,10,2026083201,2,0.75,0.25,489,216,balance,63,ZLZ,0.42857142857142855,0.5253417083242278,-0.09677027975279923,0.0032993061858259676,0.003944619227110887,0.003949967083607637,1.0013557345307234,0.052531533349035806,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,500,10,2026083201,2,0.75,0.25,489,216,inference,42,LOO,0.42857142857142855,0.5253417083242278,-0.09677027975279923,0.003634781567324774,0.005918017298518181,0.005973120955699353,1.0093111686569367,0.047248736774296946,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,10,2026083201,2,0.75,0.25,489,216,inference,42,ZLZ,0.40476190476190477,0.5253417083242278,-0.120579803562323,0.00486570011001608,0.005916157569985472,0.0058763342735468176,0.993268722820925,0.06325945880560274,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,10,2026083201,3,0.5,0.2,338,163,balance,63,LOO,0.38095238095238093,0.42008655160597314,-0.039134170653592204,-0.02131984854474056,0.003801157328614926,0.0038036720064369835,1.000661555838041,0.3458009583329465,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,10,2026083201,3,0.5,0.2,338,163,balance,63,ZLZ,0.36507936507936506,0.42008655160597314,-0.055007186526608076,-0.020955039963498845,0.0038022907645378873,0.0037386519721389153,0.9832630389573307,0.33983322040432684,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,kink,500,10,2026083201,3,0.5,0.2,338,163,inference,42,LOO,0.35714285714285715,0.42008655160597314,-0.06294369446311598,-0.02347328863180881,0.005690839324668483,0.005599800895968143,0.9840026359019294,0.3111614431203269,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,kink,500,10,2026083201,3,0.5,0.2,338,163,inference,42,ZLZ,0.38095238095238093,0.42008655160597314,-0.039134170653592204,-0.021546598818641904,0.005699676094015019,0.005751894253636414,1.0091616012489248,0.28539978232367164,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,11,2026083201,0,0.25,0.75,12,44,balance,63,LOO,0.5396825396825397,0.5260643981445643,0.013618141537975359,0.001294018636031291,0.003951178553665294,0.004006859613618446,1.0140922661927034,0.020586248125114528,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,11,2026083201,0,0.25,0.75,12,44,balance,63,ZLZ,0.5396825396825397,0.5260643981445643,0.013618141537975359,0.0020320000869495924,0.003950730107938401,0.004006859613618446,1.01420737538291,0.03232846179515388,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,11,2026083201,0,0.25,0.75,12,44,inference,42,LOO,0.47619047619047616,0.5260643981445643,-0.04987392195408813,0.0013371719573798124,0.005927669219029805,0.006083734306730822,1.02632823828968,0.01736781881399389,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,11,2026083201,0,0.25,0.75,12,44,inference,42,ZLZ,0.5476190476190477,0.5260643981445643,0.02155464947448338,0.0028793385029586283,0.0059242456121986935,0.00604225430009402,1.0199196143475777,0.03740900843806693,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,11,2026083201,1,0.5,0.8,415,396,balance,63,LOO,0.4603174603174603,0.5701170921965288,-0.10979963187906855,-0.011789873654010297,0.0039101785324574135,0.004006859613618447,1.0247254902451404,0.1885431929389338,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,11,2026083201,1,0.5,0.8,415,396,balance,63,ZLZ,0.5238095238095238,0.5701170921965288,-0.046307568387005005,-0.013655663285713993,0.003913284162795167,0.004023114622192963,1.02806605777367,0.21829415484657336,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,11,2026083201,1,0.5,0.8,415,396,inference,42,LOO,0.5,0.5701170921965288,-0.07011709219652884,-0.013798061795890049,0.005871355420572377,0.006097560975609756,1.0385269735578921,0.18007312446537568,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,11,2026083201,1,0.5,0.8,415,396,inference,42,ZLZ,0.5714285714285714,0.5701170921965288,0.0013114792320425561,-0.014111932312414921,0.005871758643653899,0.005973120955699353,1.0172626836688876,0.18416300248455378,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,11,2026083201,2,0.75,0.25,44,12,balance,63,LOO,0.3968253968253968,0.5260643981445643,-0.1292390013191675,-0.004837208785459124,0.0039483240037407425,0.0038605645364477932,0.9777729823566141,0.07698186723264286,0.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,500,11,2026083201,2,0.75,0.25,44,12,balance,63,ZLZ,0.3968253968253968,0.5260643981445643,-0.1292390013191675,-0.006192215919374133,0.003949843668628664,0.0038605645364477937,0.97739679347566,0.09852719934942032,0.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,500,11,2026083201,2,0.75,0.25,44,12,inference,42,LOO,0.35714285714285715,0.5260643981445643,-0.16892154100170714,-0.0022288994542493112,0.005921041064179851,0.005599800895968142,0.9457459989333472,0.028966194422034193,0.0,0.2933353340185781,1.0,0.8280596746784621,0.0
main,kink,500,11,2026083201,2,0.75,0.25,44,12,inference,42,ZLZ,0.3333333333333333,0.5260643981445643,-0.19273106481123098,-0.005786570356451359,0.005925927119870023,0.005420054200542005,0.9146339620627814,0.07516974636956558,0.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,kink,500,11,2026083201,3,0.5,0.2,415,497,balance,63,LOO,0.42857142857142855,0.420172114073864,0.008399314497564536,-0.012696254172112953,0.003828316329741543,0.003949967083607637,1.031776567918646,0.2051973275132727,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,500,11,2026083201,3,0.5,0.2,415,497,balance,63,ZLZ,0.4126984126984127,0.420172114073864,-0.007473701375451336,-0.013655663285714215,0.003825168591071461,0.003909329562171343,1.022001898503592,0.2207941228677752,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,11,2026083201,3,0.5,0.2,415,497,inference,42,LOO,0.4523809523809524,0.420172114073864,0.03220883830708837,-0.01358405615764402,0.0057385592049575135,0.006042254300094022,1.052921837048252,0.17931971295364119,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,11,2026083201,3,0.5,0.2,415,497,inference,42,ZLZ,0.42857142857142855,0.420172114073864,0.008399314497564536,-0.014111932312414921,0.005736327417057545,0.005973120955699353,1.0412796413847785,0.18632430876306497,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,12,2026083201,0,0.25,0.75,60,214,balance,63,LOO,0.5396825396825397,0.5244736144411675,0.015208925241372184,-0.008669880884925152,0.0039620574265856415,0.004006859613618446,1.0113078085976692,0.13773767497567377,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,12,2026083201,0,0.25,0.75,60,214,balance,63,ZLZ,0.49206349206349204,0.5244736144411675,-0.03241012237767543,-0.008489384852178317,0.003961806217651507,0.004031242126480222,1.0175263263809695,0.1348744253816956,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,12,2026083201,0,0.25,0.75,60,214,inference,42,LOO,0.5476190476190477,0.5244736144411675,0.023145433177880204,-0.007591377567174873,0.0059419646627754405,0.00604225430009402,1.016878194841323,0.09848170521629958,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,12,2026083201,0,0.25,0.75,60,214,inference,42,ZLZ,0.5,0.5244736144411675,-0.02447361444116747,-0.007762143487872741,0.0059420806162690295,0.006097560975609756,1.0261659794576048,0.10069604119949141,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,12,2026083201,1,0.5,0.8,495,219,balance,63,LOO,0.5873015873015873,0.5704783375183025,0.016823249783284866,-0.012400895645824472,0.003910542864289453,0.003909329562171343,0.9996897356300094,0.1983053940919551,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,12,2026083201,1,0.5,0.8,495,219,balance,63,ZLZ,0.5714285714285714,0.5704783375183025,0.0009502339102689383,-0.013138694209753443,0.003911822132911694,0.003949967083607637,1.009751197626041,0.21006933236645556,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,12,2026083201,1,0.5,0.8,495,219,inference,42,LOO,0.5952380952380952,0.5704783375183025,0.024759757719792774,-0.0137141714044835,0.005869233996645484,0.005876334273546817,1.00120974507157,0.17901064644549136,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,12,2026083201,1,0.5,0.8,495,219,inference,42,ZLZ,0.5952380952380952,0.5704783375183025,0.024759757719792774,-0.012222994675262444,0.005865263630640963,0.005876334273546817,1.0018874928056123,0.15960035529947383,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,12,2026083201,2,0.75,0.25,214,60,balance,63,LOO,0.49206349206349204,0.5244736144411675,-0.03241012237767543,0.01821486995050825,0.003928361524684077,0.004031242126480222,1.0261891888385755,0.2906165550942789,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,12,2026083201,2,0.75,0.25,214,60,balance,63,ZLZ,0.47619047619047616,0.5244736144411675,-0.048283138250691304,0.015235911856451678,0.003932541702295647,0.004023114622192963,1.0230316489318965,0.24295832405013454,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,12,2026083201,2,0.75,0.25,214,60,inference,42,LOO,0.4523809523809524,0.5244736144411675,-0.07209266206021508,0.014438438598957326,0.005904683536621278,0.006042254300094022,1.0232985836784512,0.18789789600883058,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,12,2026083201,2,0.75,0.25,214,60,inference,42,ZLZ,0.4523809523809524,0.5244736144411675,-0.07209266206021508,0.014438438598957326,0.005904683536621279,0.006042254300094022,1.0232985836784512,0.18789789600883058,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,12,2026083201,3,0.5,0.2,495,479,balance,63,LOO,0.4126984126984127,0.4199055811898268,-0.007207168491414118,-0.012646141751982976,0.003827099572881941,0.003909329562171343,1.021486242446386,0.20441989678534203,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,12,2026083201,3,0.5,0.2,495,479,balance,63,ZLZ,0.4126984126984127,0.4199055811898268,-0.007207168491414118,-0.013138694209753665,0.0038260351699174913,0.003909329562171343,1.0217704199137427,0.2124113533747461,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,12,2026083201,3,0.5,0.2,495,479,inference,42,LOO,0.38095238095238093,0.4199055811898268,-0.03895320023744586,-0.012843256495300992,0.005739971319783122,0.005751894253636414,1.0020771765552554,0.16951974671748124,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,12,2026083201,3,0.5,0.2,495,479,inference,42,ZLZ,0.40476190476190477,0.4199055811898268,-0.015143676427922026,-0.012222994675262444,0.005743148872000943,0.005876334273546817,1.0231903097959345,0.16128819642999628,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,13,2026083201,0,0.25,0.75,155,206,balance,63,LOO,0.5396825396825397,0.5246889780214294,0.01499356166111021,0.023137134110543855,0.0039234114518462435,0.004006859613618446,1.021269286384158,0.36938362263298824,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,13,2026083201,0,0.25,0.75,155,206,balance,63,ZLZ,0.5714285714285714,0.5246889780214294,0.046739593407141955,0.023830341774360053,0.003922763648432242,0.003949967083607638,1.0069347627370484,0.38048207373912785,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,13,2026083201,0,0.25,0.75,155,206,inference,42,LOO,0.5476190476190477,0.5246889780214294,0.02293006959761823,0.025010466763265127,0.005879729608096056,0.0060422543000940195,1.0276415248371584,0.32616932858437675,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,13,2026083201,0,0.25,0.75,155,206,inference,42,ZLZ,0.5476190476190477,0.5246889780214294,0.02293006959761823,0.023908604151954505,0.0058844213521053014,0.00604225430009402,1.0268221696823683,0.3116752670362231,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,13,2026083201,1,0.5,0.8,131,453,balance,63,LOO,0.6031746031746031,0.5706345118102205,0.03254009136438263,-0.002087406001862413,0.003885649641027253,0.003860564536447792,0.993544167154291,0.03348691258408631,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,13,2026083201,1,0.5,0.8,131,453,balance,63,ZLZ,0.6031746031746031,0.5706345118102205,0.03254009136438263,-0.0014069160029674954,0.003884391993706636,0.003860564536447792,0.9938658463673469,0.022573902472100248,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,13,2026083201,1,0.5,0.8,131,453,inference,42,LOO,0.6428571428571429,0.5706345118102205,0.07222263104692239,0.0018883705106214066,0.005813036101847851,0.0055998008959681446,0.9633177564797983,0.024767701199855437,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,kink,500,13,2026083201,1,0.5,0.8,131,453,inference,42,ZLZ,0.6666666666666666,0.5706345118102205,0.09603215485644612,0.0026121769676555884,0.005811785092635609,0.005420054200542006,0.9325971477180077,0.034264770119901304,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,kink,500,13,2026083201,2,0.75,0.25,206,155,balance,63,LOO,0.5555555555555556,0.5246889780214294,0.03086657753412614,0.03137600704641308,0.003904455042857517,0.003982477100756672,1.0199828291125754,0.5021314929759492,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,13,2026083201,2,0.75,0.25,206,155,balance,63,ZLZ,0.5714285714285714,0.5246889780214294,0.046739593407141955,0.030683088117707924,0.003906546110459398,0.003949967083607638,1.0111149265669703,0.4909108036665074,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,13,2026083201,2,0.75,0.25,206,155,inference,42,LOO,0.47619047619047616,0.5246889780214294,-0.04849850183095328,0.030207954994152075,0.005860986708979712,0.006083734306730822,1.038005136133449,0.3945808075592141,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,13,2026083201,2,0.75,0.25,206,155,inference,42,ZLZ,0.47619047619047616,0.5246889780214294,-0.04849850183095328,0.03096669076836278,0.0058583542976846014,0.006083734306730822,1.0384715566170686,0.404582394793661,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,13,2026083201,3,0.5,0.2,131,413,balance,63,LOO,0.36507936507936506,0.4208427349400238,-0.05576336986065872,-0.00012659877999704472,0.0038612229997663193,0.003738651972138915,0.9682559055421501,0.0020373567301965904,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,kink,500,13,2026083201,3,0.5,0.2,131,413,balance,63,ZLZ,0.3968253968253968,0.4208427349400238,-0.024017338114626974,-0.001406916002967773,0.003857437592927423,0.0038605645364477924,1.0008106271184019,0.022652634371369672,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,500,13,2026083201,3,0.5,0.2,131,413,inference,42,LOO,0.30952380952380953,0.4208427349400238,-0.11131892541621424,0.0029027371230765375,0.005801447812959815,0.0052126541673580004,0.8985091886396853,0.03811004944187785,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,kink,500,13,2026083201,3,0.5,0.2,131,413,inference,42,ZLZ,0.3333333333333333,0.4208427349400238,-0.08750940160669046,0.002612176967655644,0.005800021447537084,0.005420054200542005,0.934488647941737,0.03429950054495259,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,kink,500,14,2026083201,0,0.25,0.75,360,441,balance,63,LOO,0.7301587301587301,0.5246091666557039,0.20554956350302622,-0.0016212323906271697,0.003956305308620553,0.0031778541763180785,0.8032378515868641,0.025775100809775565,0.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,kink,500,14,2026083201,0,0.25,0.75,360,441,balance,63,ZLZ,0.7301587301587301,0.5246091666557039,0.20554956350302622,-0.0009626750122947447,0.00395550629013429,0.003177854176318078,0.8034001068950871,0.015306597402665342,0.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,kink,500,14,2026083201,0,0.25,0.75,360,441,inference,42,LOO,0.7380952380952381,0.5246091666557039,0.21348607143953424,-0.0018300561707944585,0.005934550787555024,0.004714894087716387,0.7944820520541668,0.023755845631525243,0.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,kink,500,14,2026083201,0,0.25,0.75,360,441,inference,42,ZLZ,0.7380952380952381,0.5246091666557039,0.21348607143953424,0.0012606675906009501,0.0059312831654955624,0.004714894087716387,0.7949197426864807,0.016369154921583095,0.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,kink,500,14,2026083201,1,0.5,0.8,308,11,balance,63,LOO,0.6666666666666666,0.5698102992246286,0.09685636744203807,-0.014886676443078617,0.003915382422778475,0.0035842293906810036,0.9154225574056506,0.2379088818292277,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,kink,500,14,2026083201,1,0.5,0.8,308,11,balance,63,ZLZ,0.6984126984126984,0.5698102992246286,0.12860239918806982,-0.015494261548263277,0.003916474876040824,0.0033972967920740584,0.8674374021539482,0.24758436205604614,0.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,kink,500,14,2026083201,1,0.5,0.8,308,11,inference,42,LOO,0.6666666666666666,0.5698102992246286,0.09685636744203807,-0.014476277948985095,0.005871525715791583,0.005420054200542005,0.9231083133919799,0.18892151927561285,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,kink,500,14,2026083201,1,0.5,0.8,308,11,inference,42,ZLZ,0.7142857142857143,0.5698102992246286,0.14447541506108574,-0.01574052073665777,0.005876577012717714,0.004977600796416126,0.847023834733029,0.20533211465585557,0.0,0.27655920512821,1.0,0.743961407911364,0.0
main,kink,500,14,2026083201,2,0.75,0.25,441,360,balance,63,LOO,0.5873015873015873,0.5246091666557039,0.06269242064588343,0.023037368431948257,0.003919993147678822,0.003909329562171344,0.997279692819414,0.3679511918580756,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,14,2026083201,2,0.75,0.25,441,360,balance,63,ZLZ,0.5714285714285714,0.5246091666557039,0.0468194047728675,0.02459875462210026,0.003916971693161211,0.003949967083607637,1.008423698977461,0.39304104319726857,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,14,2026083201,2,0.75,0.25,441,360,inference,42,LOO,0.5476190476190477,0.5246091666557039,0.023009880963343776,0.02432906651032929,0.005883629307594829,0.00604225430009402,1.0269603987957623,0.3171778087035762,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,14,2026083201,2,0.75,0.25,441,360,inference,42,ZLZ,0.5476190476190477,0.5246091666557039,0.023009880963343776,0.02432906651032929,0.00588362930759483,0.00604225430009402,1.026960398795762,0.3171778087035762,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,14,2026083201,3,0.5,0.2,308,328,balance,63,LOO,0.3333333333333333,0.41988660122816096,-0.08655326789482765,-0.015656071847149233,0.0038176890542101043,0.0035842293906810036,0.9388479102896963,0.25338594957168503,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,kink,500,14,2026083201,3,0.5,0.2,308,328,balance,63,ZLZ,0.3492063492063492,0.41988660122816096,-0.07068025202181177,-0.01549426154826311,0.0038182114988499715,0.003665504433553588,0.9600056033191513,0.2507499713770462,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,500,14,2026083201,3,0.5,0.2,308,328,inference,42,LOO,0.2619047619047619,0.41988660122816096,-0.15798183932339904,-0.015329606398744422,0.005727981014078951,0.004714894087716387,0.8231336794112146,0.20254905401916493,0.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,kink,500,14,2026083201,3,0.5,0.2,308,328,inference,42,ZLZ,0.30952380952380953,0.41988660122816096,-0.11036279170435143,-0.01574052073665788,0.005727423847493829,0.0052126541673580004,0.9101219511873425,0.20798855328967453,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,kink,500,15,2026083201,0,0.25,0.75,177,50,balance,63,LOO,0.49206349206349204,0.5250858984581379,-0.033022406394645876,0.004688031702252848,0.0039500581933667265,0.004031242126480222,1.020552591668099,0.07459140592663793,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,15,2026083201,0,0.25,0.75,177,50,balance,63,ZLZ,0.49206349206349204,0.5250858984581379,-0.033022406394645876,0.004596886494784735,0.003950069807124545,0.004031242126480222,1.0205495911007119,0.07314108441210944,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,15,2026083201,0,0.25,0.75,177,50,inference,42,LOO,0.5,0.5250858984581379,-0.025085898458137912,0.005887361793998402,0.005922362331448538,0.006097560975609756,1.0295825608694844,0.07650207909617388,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,15,2026083201,0,0.25,0.75,177,50,inference,42,ZLZ,0.5,0.5250858984581379,-0.025085898458137912,0.005264141738058115,0.005923227033413296,0.006097560975609756,1.0294322573173427,0.06839878459469356,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,15,2026083201,1,0.5,0.8,19,174,balance,63,LOO,0.6349206349206349,0.570689337940923,0.06423129697971186,-0.026761511186166542,0.003934901646887327,0.003738651972138915,0.9501259008840403,0.4266224377832619,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,kink,500,15,2026083201,1,0.5,0.8,19,174,balance,63,ZLZ,0.5555555555555556,0.570689337940923,-0.015133782385367445,-0.026403033540221554,0.0039342749856222945,0.003982477100756672,1.0122518419049331,0.4209412356795479,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,15,2026083201,1,0.5,0.8,19,174,inference,42,LOO,0.6666666666666666,0.570689337940923,0.0959773287257436,-0.02741653798847621,0.005904334828748722,0.005420054200542005,0.9179787999405603,0.3568018722714757,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,kink,500,15,2026083201,1,0.5,0.8,19,174,inference,42,ZLZ,0.5952380952380952,0.570689337940923,0.024548757297172208,-0.027218919561254884,0.0059032745109234555,0.005876334273546817,0.9954363908832652,0.35426185521916803,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,15,2026083201,2,0.75,0.25,50,177,balance,63,LOO,0.5555555555555556,0.5250858984581379,0.03046965709741767,-0.022166562729859618,0.003956050665303612,0.003982477100756672,1.0066800042994475,0.35242558696308046,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,15,2026083201,2,0.75,0.25,50,177,balance,63,ZLZ,0.5396825396825397,0.5250858984581379,0.01459664122440174,-0.01998244664727955,0.003955025873789097,0.004006859613618446,1.0131057903243728,0.31774154108075947,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,15,2026083201,2,0.75,0.25,50,177,inference,42,LOO,0.5238095238095238,0.5250858984581379,-0.001276374648614076,-0.02061381635056836,0.005934392635349908,0.006083734306730822,1.0251654517248012,0.26759023691905515,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,15,2026083201,2,0.75,0.25,50,177,inference,42,ZLZ,0.5238095238095238,0.5250858984581379,-0.001276374648614076,-0.01869484556255241,0.00593418023615606,0.006083734306730822,1.0252021449674804,0.2426842072531127,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,15,2026083201,3,0.5,0.2,19,260,balance,63,LOO,0.42857142857142855,0.41965208594600745,0.0089193426254211,-0.02596550525435215,0.003785763440986575,0.003949967083607637,1.0433739839217926,0.42200737556292717,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,500,15,2026083201,3,0.5,0.2,19,260,balance,63,ZLZ,0.4126984126984127,0.41965208594600745,-0.006953673247594772,-0.026403033540221388,0.0037845212069748183,0.003909329562171343,1.0329786380814843,0.4291887758871214,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,15,2026083201,3,0.5,0.2,19,260,inference,42,LOO,0.4523809523809524,0.41965208594600745,0.032728866434944937,-0.027648940502701003,0.005670850427004476,0.006042254300094022,1.0654935054045735,0.3671591854192394,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,15,2026083201,3,0.5,0.2,19,260,inference,42,ZLZ,0.42857142857142855,0.41965208594600745,0.0089193426254211,-0.02721891956125505,0.005672775786639958,0.005973120955699353,1.0529450097017308,0.3613874551583439,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,16,2026083201,0,0.25,0.75,364,234,balance,63,LOO,0.5555555555555556,0.5256086076417426,0.029946947913813027,0.011596164001306142,0.003940309176540204,0.003982477100756672,1.0107016790630359,0.18473500589675382,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,16,2026083201,0,0.25,0.75,364,234,balance,63,ZLZ,0.5238095238095238,0.5256086076417426,-0.0017990838322187175,0.010514868676800737,0.003941451882125841,0.004023114622192963,1.0207189488821256,0.16748493094685613,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,16,2026083201,0,0.25,0.75,364,234,inference,42,LOO,0.5238095238095238,0.5256086076417426,-0.0017990838322187175,0.010411300441728222,0.0059128838300665145,0.006083734306730822,1.0288946107473897,0.13539583531388247,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,16,2026083201,0,0.25,0.75,364,234,inference,42,ZLZ,0.5,0.5256086076417426,-0.025608607641742553,0.013749013121836517,0.005904798144472423,0.006097560975609756,1.0326451178213063,0.17892416474950462,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,16,2026083201,1,0.5,0.8,358,301,balance,63,LOO,0.6190476190476191,0.5703159379089893,0.0487316811386298,-0.020050998774475914,0.003924046533661536,0.0038036720064369835,0.969323878758331,0.32008766327433663,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,16,2026083201,1,0.5,0.8,358,301,balance,63,ZLZ,0.6507936507936508,0.5703159379089893,0.08047771288466155,-0.018800841413222247,0.003921981239295414,0.003665504433553589,0.9346052951064342,0.3002095684252664,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,500,16,2026083201,1,0.5,0.8,358,301,inference,42,LOO,0.6428571428571429,0.5703159379089893,0.07254120494815364,-0.022886077431156227,0.005894029963496036,0.005599800895968143,0.9500801540965748,0.29810220833980505,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,kink,500,16,2026083201,1,0.5,0.8,358,301,inference,42,ZLZ,0.6428571428571429,0.5703159379089893,0.07254120494815364,-0.023653854177645983,0.005895923637891216,0.0055998008959681446,0.9497750038653849,0.3080533883797797,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,kink,500,16,2026083201,2,0.75,0.25,234,364,balance,63,LOO,0.47619047619047616,0.5256086076417426,-0.04941813145126639,-0.029034120056758594,0.003950696113830923,0.004023114622192963,1.0183305691643838,0.46192541293939304,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,16,2026083201,2,0.75,0.25,234,364,balance,63,ZLZ,0.47619047619047616,0.5256086076417426,-0.04941813145126639,-0.0279221099487168,0.003950220904023151,0.0040231146221929625,1.0184530738763424,0.44426033671379866,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,16,2026083201,2,0.75,0.25,234,364,inference,42,LOO,0.4523809523809524,0.5256086076417426,-0.07322765526079017,-0.025390409874435527,0.005932451593719259,0.006042254300094022,1.0185088246638223,0.32964964324278706,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,16,2026083201,2,0.75,0.25,234,364,inference,42,ZLZ,0.4523809523809524,0.5256086076417426,-0.07322765526079017,-0.027824238478745378,0.005932264638288651,0.006042254300094022,1.0185409229884088,0.36125430286718485,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,16,2026083201,3,0.5,0.2,358,402,balance,63,LOO,0.4126984126984127,0.41987302886384265,-0.00717461616542997,-0.019503204136812724,0.003806511736151754,0.003909329562171343,1.0270110361260922,0.3161130171320275,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,16,2026083201,3,0.5,0.2,358,402,balance,63,ZLZ,0.42857142857142855,0.41987302886384265,0.008698399707585902,-0.018800841413222302,0.003808760494393238,0.003949967083607637,1.0370741582260856,0.3046389670951459,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,500,16,2026083201,3,0.5,0.2,358,402,inference,42,LOO,0.38095238095238093,0.41987302886384265,-0.038920647911461714,-0.023361382457327773,0.005692767775042769,0.005751894253636414,1.0103862446054548,0.3096255602718575,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,16,2026083201,3,0.5,0.2,358,402,inference,42,ZLZ,0.40476190476190477,0.41987302886384265,-0.015111124101937878,-0.023653854177645872,0.00569132578920876,0.005876334273546817,1.0325070978521118,0.313541615571275,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,17,2026083201,0,0.25,0.75,420,135,balance,63,LOO,0.4444444444444444,0.5253077264388002,-0.08086328199435577,0.004091591605553391,0.003949458573441427,0.003982477100756672,1.0083602667811944,0.06510637233203025,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,17,2026083201,0,0.25,0.75,420,135,balance,63,ZLZ,0.4126984126984127,0.5253077264388002,-0.11260931374038752,0.002524222925702202,0.003950875082466087,0.003909329562171343,0.9894844763685081,0.0401588305639144,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,17,2026083201,0,0.25,0.75,420,135,inference,42,LOO,0.42857142857142855,0.5253077264388002,-0.09673629786737165,0.003134775435487569,0.005925685466748322,0.005973120955699353,1.0080050635858437,0.040722753656244184,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,17,2026083201,0,0.25,0.75,420,135,inference,42,ZLZ,0.38095238095238093,0.5253077264388002,-0.14435534548641926,0.002675554273454117,0.005926701154103877,0.005751894253636414,0.9705051940494048,0.03475419635684463,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,17,2026083201,1,0.5,0.8,375,313,balance,63,LOO,0.5714285714285714,0.5694761412531739,0.0019524301753974793,-0.02095774473800316,0.0039272659608494374,0.003949967083607637,1.0057803884393124,0.3344255035896673,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,17,2026083201,1,0.5,0.8,375,313,balance,63,ZLZ,0.5555555555555556,0.5694761412531739,-0.013920585697618337,-0.02108383697250049,0.003927491938588012,0.003982477100756672,1.014000070026478,0.3364278950324847,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,17,2026083201,1,0.5,0.8,375,313,inference,42,LOO,0.5952380952380952,0.5694761412531739,0.025761953984921315,-0.01919541427486493,0.005886506888661516,0.0058763342735468176,0.9982718757818339,0.2501892592003458,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,17,2026083201,1,0.5,0.8,375,313,inference,42,ZLZ,0.6428571428571429,0.5694761412531739,0.07338100160396899,-0.020199964421298455,0.005888553348412418,0.005599800895968143,0.950963770664976,0.26323661501238,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,kink,500,17,2026083201,2,0.75,0.25,135,420,balance,63,LOO,0.4603174603174603,0.5253077264388002,-0.0649902661213399,-0.02691550372746837,0.003954202982460711,0.0040068596136184475,1.0133166231959514,0.4280288402682974,1.0,0.24813049958453426,1.0,0.7046170004612345,0.0
main,kink,500,17,2026083201,2,0.75,0.25,135,420,balance,63,ZLZ,0.4603174603174603,0.5253077264388002,-0.0649902661213399,-0.025586333867742894,0.003954815180853012,0.004006859613618447,1.0131597635756544,0.40685997331420465,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,17,2026083201,2,0.75,0.25,135,420,inference,42,LOO,0.42857142857142855,0.5253077264388002,-0.09673629786737165,-0.02539443040143391,0.005929886214447258,0.005973120955699353,1.0072909900272218,0.3297731525559638,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,17,2026083201,2,0.75,0.25,135,420,inference,42,ZLZ,0.40476190476190477,0.5253077264388002,-0.12054582167689543,-0.024530207646123237,0.005931143037887629,0.005876334273546817,0.9907591565418844,0.31851656654602195,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,17,2026083201,3,0.5,0.2,375,26,balance,63,LOO,0.4603174603174603,0.4196585552529632,0.0406589050644971,-0.020656999409512433,0.003802645553853748,0.004006859613618447,1.0537031539943922,0.33498419261276785,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,17,2026083201,3,0.5,0.2,375,26,balance,63,ZLZ,0.42857142857142855,0.4196585552529632,0.008912873318465353,-0.027266290281138528,0.003741465048978768,0.003949967083607637,1.055727377350693,0.4457642215234438,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,500,17,2026083201,3,0.5,0.2,375,26,inference,42,LOO,0.4523809523809524,0.4196585552529632,0.03272239712798919,-0.018682376015689117,0.005711791824886302,0.006042254300094022,1.0578561833727715,0.2471985525852429,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,17,2026083201,3,0.5,0.2,375,26,inference,42,ZLZ,0.42857142857142855,0.4196585552529632,0.008912873318465353,-0.0201999644212984,0.00570568588759365,0.005973120955699353,1.0468716773713762,0.2674217183118531,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,18,2026083201,0,0.25,0.75,471,335,balance,63,LOO,0.42857142857142855,0.524898133560556,-0.09632670498912749,0.004107988732011347,0.003950772398707125,0.003949967083607637,0.9997961626187954,0.06535641746674105,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,500,18,2026083201,0,0.25,0.75,471,335,balance,63,ZLZ,0.4444444444444444,0.524898133560556,-0.08045368911611162,0.004886458749500888,0.0039499762917057915,0.003982477100756672,1.0082281023101647,0.07774939036994351,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,18,2026083201,0,0.25,0.75,471,335,inference,42,LOO,0.47619047619047616,0.524898133560556,-0.04870765737007987,0.0017864709166394155,0.005930293411206315,0.006083734306730822,1.0258740815816219,0.023198390769109713,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,18,2026083201,0,0.25,0.75,471,335,inference,42,ZLZ,0.4523809523809524,0.524898133560556,-0.07251718117960365,0.0024419271561669786,0.005928100251149443,0.006042254300094022,1.0192564302404374,0.031715746275819974,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,18,2026083201,1,0.5,0.8,282,439,balance,63,LOO,0.5714285714285714,0.5717175024637522,-0.000288931035180795,0.0072015576445371154,0.0038542265912929934,0.003949967083607638,1.0248403901656769,0.11599995470170471,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,18,2026083201,1,0.5,0.8,282,439,balance,63,ZLZ,0.6507936507936508,0.5717175024637522,0.07907614832989862,0.010837387643435892,0.0038458411068742946,0.003665504433553588,0.9531086520973626,0.17475472999053174,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,500,18,2026083201,1,0.5,0.8,282,439,inference,42,LOO,0.6428571428571429,0.5717175024637522,0.07113964039339071,0.008436630208960239,0.005779033449615648,0.005599800895968143,0.9689857213649757,0.1109791539368994,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,kink,500,18,2026083201,1,0.5,0.8,282,439,inference,42,ZLZ,0.6904761904761905,0.5717175024637522,0.11875868801243827,0.009442308075684691,0.005774476874292756,0.005212654167357999,0.9027058694379881,0.12425728007619453,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,kink,500,18,2026083201,2,0.75,0.25,335,471,balance,63,LOO,0.5238095238095238,0.524898133560556,-0.001088609751032199,-0.010137817120331127,0.003948768514859055,0.004023114622192963,1.0188276691971554,0.1613294357841019,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,18,2026083201,2,0.75,0.25,335,471,balance,63,ZLZ,0.5238095238095238,0.524898133560556,-0.001088609751032199,-0.010056594015070641,0.00395007247397506,0.004023114622192963,1.0184913438168892,0.1600104645371394,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,18,2026083201,2,0.75,0.25,335,471,inference,42,LOO,0.5476190476190477,0.524898133560556,0.022720914058491637,-0.0057979430737939985,0.0059280006631914845,0.00604225430009402,1.0192735533266666,0.07530430855987266,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,18,2026083201,2,0.75,0.25,335,471,inference,42,ZLZ,0.5476190476190477,0.524898133560556,0.022720914058491637,-0.003724475446134967,0.005928162597303637,0.00604225430009402,1.0192457107776154,0.048373227188909,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,18,2026083201,3,0.5,0.2,282,100,balance,63,LOO,0.4444444444444444,0.4210082826832493,0.023436161761195118,0.013967462516177032,0.003885074580547386,0.003982477100756672,1.025070952484923,0.22408760470897313,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,18,2026083201,3,0.5,0.2,282,100,balance,63,ZLZ,0.3968253968253968,0.4210082826832493,-0.0241828858578525,0.010837387643435892,0.003880290269213835,0.003860564536447792,0.9949164285665568,0.17397726554858478,1.0,0.2435586146404704,1.0,0.6977114276985763,0.0
main,kink,500,18,2026083201,3,0.5,0.2,282,100,inference,42,LOO,0.40476190476190477,0.4210082826832493,-0.016246377921344535,0.011572953027239707,0.005823233781779204,0.005876334273546817,1.0091187291730865,0.15165686616508509,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,18,2026083201,3,0.5,0.2,282,100,inference,42,ZLZ,0.42857142857142855,0.4210082826832493,0.007563145888179246,0.009442308075684747,0.0058161386486026605,0.005973120955699353,1.0269908123896614,0.12381144453881361,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,19,2026083201,0,0.25,0.75,260,6,balance,63,LOO,0.47619047619047616,0.5242554262473773,-0.048064950056901146,0.008975013560052592,0.003947213446093271,0.0040231146221929625,1.0192290528840833,0.1428531455086058,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,19,2026083201,0,0.25,0.75,260,6,balance,63,ZLZ,0.47619047619047616,0.5242554262473773,-0.048064950056901146,0.008924021572016883,0.003947469220665441,0.004023114622192963,1.0191630123755013,0.14203691638970445,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,19,2026083201,0,0.25,0.75,260,6,inference,42,LOO,0.5,0.5242554262473773,-0.02425542624737731,0.010399035873562501,0.005918853472878866,0.006097560975609756,1.0301929256315867,0.1351681226871061,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,19,2026083201,0,0.25,0.75,260,6,inference,42,ZLZ,0.4523809523809524,0.5242554262473773,-0.07187447386642493,0.010461966257383937,0.005918630427072882,0.006042254300094022,1.0208872431797165,0.1359886629368654,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,19,2026083201,1,0.5,0.8,160,206,balance,63,LOO,0.5873015873015873,0.5695502754460944,0.017751311855492946,-0.014061075609113294,0.003914878707284642,0.003909329562171343,0.9985825499260108,0.22472913905334374,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,19,2026083201,1,0.5,0.8,160,206,balance,63,ZLZ,0.6031746031746031,0.5695502754460944,0.03362432772850876,-0.016289012509735468,0.003919921644966198,0.0038605645364477915,0.9848575778052526,0.26016930920040976,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,19,2026083201,1,0.5,0.8,160,206,inference,42,LOO,0.6666666666666666,0.5695502754460944,0.09711639122057225,-0.016044302452961512,0.005879594656506013,0.005420054200542005,0.9218414732968867,0.20924117350581595,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,kink,500,19,2026083201,1,0.5,0.8,160,206,inference,42,ZLZ,0.6428571428571429,0.5695502754460944,0.07330686741104853,-0.016203625118421883,0.0058803167179470196,0.005599800895968143,0.9522957970745473,0.2113059994812568,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,kink,500,19,2026083201,2,0.75,0.25,6,260,balance,63,LOO,0.47619047619047616,0.5242554262473773,-0.048064950056901146,-0.012608269338137967,0.0039536203685047065,0.004023114622192963,1.017577371424394,0.20052013803777965,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,19,2026083201,2,0.75,0.25,6,260,balance,63,ZLZ,0.47619047619047616,0.5242554262473773,-0.048064950056901146,-0.012608269338138078,0.0039536203685047065,0.004023114622192963,1.017577371424394,0.2005201380377814,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,19,2026083201,2,0.75,0.25,6,260,inference,42,LOO,0.5,0.5242554262473773,-0.02425542624737731,-0.010979530076547839,0.005932511429524593,0.006097560975609756,1.027821193106136,0.14254909384230194,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,19,2026083201,2,0.75,0.25,6,260,inference,42,ZLZ,0.5,0.5242554262473773,-0.02425542624737731,-0.011253833624723653,0.005933115207353046,0.006097560975609756,1.027716597859571,0.14610298856522683,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,19,2026083201,3,0.5,0.2,160,76,balance,63,LOO,0.42857142857142855,0.4197356678627925,0.008835760708636065,-0.015641719075532856,0.003818529563995787,0.003949967083607637,1.0344209773445647,0.25312579410787533,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,500,19,2026083201,3,0.5,0.2,160,76,balance,63,ZLZ,0.4603174603174603,0.4197356678627925,0.04058179245466781,-0.022477128670432334,0.003757041372717297,0.004006859613618447,1.0664933430638448,0.3667058539530594,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,19,2026083201,3,0.5,0.2,160,76,inference,42,LOO,0.5238095238095238,0.4197356678627925,0.10407385594673135,-0.016363623954626982,0.005725666245152435,0.006083734306730822,1.0625373618103466,0.21625515865296305,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,19,2026083201,3,0.5,0.2,160,76,inference,42,ZLZ,0.4523809523809524,0.4197356678627925,0.0326452845181599,-0.02548579935946732,0.005591657002375377,0.006042254300094022,1.0805838586893346,0.3408222961351081,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,20,2026083201,0,0.25,0.75,301,135,balance,63,LOO,0.5238095238095238,0.5249350643595974,-0.0011255405500735227,0.00026086010263681736,0.003953971946493122,0.004023114622192963,1.0174868908114447,0.004148497846543874,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,20,2026083201,0,0.25,0.75,301,135,balance,63,ZLZ,0.5555555555555556,0.5249350643595974,0.03062049119595822,0.0017134605793619473,0.003952790851409948,0.003982477100756672,1.0075101998721068,0.02725349469564113,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,20,2026083201,0,0.25,0.75,301,135,inference,42,LOO,0.5238095238095238,0.5249350643595974,-0.0011255405500735227,-2.878369632497435e-05,0.005932026884803225,0.006083734306730822,1.0255742977693247,0.0003737188543147681,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,20,2026083201,0,0.25,0.75,301,135,inference,42,ZLZ,0.5714285714285714,0.5249350643595974,0.04649350706897404,0.0017623397699867427,0.005930057564944523,0.005973120955699353,1.0072618841020025,0.022885488511279396,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,20,2026083201,1,0.5,0.8,35,336,balance,63,LOO,0.6825396825396826,0.5710039549646362,0.11153572757504637,-0.028045922132900025,0.003935898597890223,0.00349482684352116,0.8879361997269207,0.44704142974928945,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,kink,500,20,2026083201,1,0.5,0.8,35,336,balance,63,ZLZ,0.6825396825396826,0.5710039549646362,0.11153572757504637,-0.02871247901032481,0.00393686382926562,0.0034948268435211604,0.8877184975364217,0.45760998697610433,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,kink,500,20,2026083201,1,0.5,0.8,35,336,inference,42,LOO,0.7142857142857143,0.5710039549646362,0.14328175932107812,-0.027199368541416802,0.005901828945921538,0.004977600796416126,0.8433997057566197,0.35405074498655087,0.0,0.27655920512821,1.0,0.743961407911364,0.0
main,kink,500,20,2026083201,1,0.5,0.8,35,336,inference,42,ZLZ,0.6904761904761905,0.5710039549646362,0.11947223551155428,-0.02613209868023303,0.005899948110338009,0.0052126541673580004,0.8835084766634272,0.3402124429456424,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,kink,500,20,2026083201,2,0.75,0.25,135,301,balance,63,LOO,0.6349206349206349,0.5249350643595974,0.10998557056103753,0.012765063541132826,0.003934981791990098,0.0037386519721389158,0.9501065493490151,0.20349400410723245,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,kink,500,20,2026083201,2,0.75,0.25,135,301,balance,63,ZLZ,0.6031746031746031,0.5249350643595974,0.07823953881500578,0.012414370141046183,0.003934870812473824,0.0038605645364477915,0.9811159553725433,0.19790622313706732,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,20,2026083201,2,0.75,0.25,135,301,inference,42,LOO,0.6190476190476191,0.5249350643595974,0.09411255468802171,0.011119900576613384,0.005905052111183521,0.005751894253636414,0.9740632504737694,0.14470683237673043,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,20,2026083201,2,0.75,0.25,135,301,inference,42,ZLZ,0.6428571428571429,0.5249350643595974,0.11792207849754555,0.011683188776253961,0.005904828996841635,0.005599800895968143,0.9483426021250327,0.15203995470456547,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,kink,500,20,2026083201,3,0.5,0.2,35,302,balance,63,LOO,0.49206349206349204,0.4206672115847855,0.07139628047870655,-0.029272770227093126,0.003777844369796649,0.004031242126480222,1.0670746944234797,0.47625746097591104,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,20,2026083201,3,0.5,0.2,35,302,balance,63,ZLZ,0.4603174603174603,0.4206672115847855,0.03965024873267481,-0.02871247901032503,0.0037799557201439963,0.004006859613618447,1.060028188231212,0.4670112413624957,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,20,2026083201,3,0.5,0.2,35,302,inference,42,LOO,0.5238095238095238,0.4206672115847855,0.10314231222473835,-0.02852504303199399,0.0056707480733234105,0.006083734306730822,1.0728274696860896,0.37879665154162195,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,20,2026083201,3,0.5,0.2,35,302,inference,42,ZLZ,0.5,0.4206672115847855,0.07933278841521452,-0.026132098680232974,0.0056830586121559305,0.006097560975609756,1.0729364927835188,0.3466436284124474,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,21,2026083201,0,0.25,0.75,123,421,balance,63,LOO,0.6190476190476191,0.52533341905652,0.09371419999109909,0.014250790596424534,0.003937618971825306,0.003803672006436983,0.9659827509094331,0.22710260408548144,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,21,2026083201,0,0.25,0.75,123,421,balance,63,ZLZ,0.5873015873015873,0.52533341905652,0.061968168245067345,0.014281501075705139,0.003937522733675641,0.003909329562171343,0.9928398707991763,0.22759479190897458,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,21,2026083201,0,0.25,0.75,123,421,inference,42,LOO,0.5952380952380952,0.52533341905652,0.06990467618157525,0.013128539736786626,0.0059080677302563,0.0058763342735468176,0.9946287926682069,0.17080229046096188,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,21,2026083201,0,0.25,0.75,123,421,inference,42,ZLZ,0.6428571428571429,0.52533341905652,0.11752372380062293,0.013580289751358166,0.005908618149108721,0.005599800895968143,0.9477344371649467,0.17667132824770435,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,kink,500,21,2026083201,1,0.5,0.8,426,70,balance,63,LOO,0.5873015873015873,0.5697069775148698,0.017594609786717563,0.031468492074840815,0.0037895657450693677,0.003909329562171343,1.0316035728520612,0.511188658328423,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,21,2026083201,1,0.5,0.8,426,70,balance,63,ZLZ,0.6190476190476191,0.5697069775148698,0.04934064153274931,0.03636091172079137,0.003771342719930156,0.0038036720064369843,1.008572354439171,0.5920886881476889,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,21,2026083201,1,0.5,0.8,426,70,inference,42,LOO,0.5714285714285714,0.5697069775148698,0.0017215939137016356,0.03349682327178405,0.0056759123696259114,0.005973120955699353,1.0523631385966994,0.44461671032753636,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,21,2026083201,1,0.5,0.8,426,70,inference,42,ZLZ,0.5476190476190477,0.5697069775148698,-0.02208792989582209,0.033980261945462664,0.0056727221692296145,0.0060422543000940195,1.0651419406486797,0.45116039218703907,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,21,2026083201,2,0.75,0.25,421,123,balance,63,LOO,0.5396825396825397,0.52533341905652,0.014349120626019674,0.006878929670539269,0.0039371147354147025,0.004006859613618446,1.0177147182367794,0.10963061078437185,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,21,2026083201,2,0.75,0.25,421,123,balance,63,ZLZ,0.5396825396825397,0.52533341905652,0.014349120626019674,0.008461945945756999,0.003935927948059315,0.004006859613618446,1.018021586394666,0.13487972660702816,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,21,2026083201,2,0.75,0.25,421,123,inference,42,LOO,0.5238095238095238,0.52533341905652,-0.001523895246996143,0.006249214386305546,0.005911106840278203,0.006083734306730822,1.0292039158007324,0.08128137080416596,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,21,2026083201,2,0.75,0.25,421,123,inference,42,ZLZ,0.5,0.52533341905652,-0.02533341905651998,0.007927299929733511,0.005911045299421498,0.006097560975609756,1.0315537551719511,0.10310818598920224,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,21,2026083201,3,0.5,0.2,426,450,balance,63,LOO,0.4126984126984127,0.4198837995782354,-0.0071853868798227305,0.03143512653146574,0.003913968823026597,0.003909329562171343,0.9988146914129821,0.5024658285702108,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,21,2026083201,3,0.5,0.2,426,450,balance,63,ZLZ,0.4603174603174603,0.4198837995782354,0.040433660739224886,0.03636091172079137,0.003919531161796869,0.004006859613618447,1.0222803310438646,0.5807880921371198,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,21,2026083201,3,0.5,0.2,426,450,inference,42,LOO,0.42857142857142855,0.4198837995782354,0.008687628993193142,0.03186327700948338,0.0058745229003701535,0.005973120955699353,1.016784010719064,0.4157230823110826,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,21,2026083201,3,0.5,0.2,426,450,inference,42,ZLZ,0.42857142857142855,0.4198837995782354,0.008687628993193142,0.033980261945462775,0.005878020236082358,0.005973120955699353,1.0161790391658092,0.44321166683901964,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,22,2026083201,0,0.25,0.75,377,369,balance,63,LOO,0.5396825396825397,0.5244841141510558,0.015198425531483872,-0.0003854794789183158,0.003956035720335013,0.004006859613618446,1.0128471775475092,0.006128739484120444,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,22,2026083201,0,0.25,0.75,377,369,balance,63,ZLZ,0.5555555555555556,0.5244841141510558,0.0310714414044998,0.00017244654277515092,0.003955551235496779,0.003982477100756672,1.0068071082023315,0.0027418960436221577,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,22,2026083201,0,0.25,0.75,377,369,inference,42,LOO,0.5238095238095238,0.5244841141510558,-0.0006745903415319443,0.00041583598396621735,0.005933951919937775,0.006083734306730822,1.025241590901636,0.005398213492073808,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,22,2026083201,0,0.25,0.75,377,369,inference,42,ZLZ,0.5,0.5244841141510558,-0.02448411415105578,0.0019548138485141475,0.005930839347497465,0.006097560975609756,1.0281109668200066,0.025383255832650106,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,22,2026083201,1,0.5,0.8,402,343,balance,63,LOO,0.5555555555555556,0.5695902264483523,-0.014034670892796752,-0.014761437502426422,0.003915632621518031,0.003982477100756672,1.0170711825392664,0.2358998599938679,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,22,2026083201,1,0.5,0.8,402,343,balance,63,ZLZ,0.5555555555555556,0.5695902264483523,-0.014034670892796752,-0.013036331017222236,0.00391311509191395,0.003982477100756672,1.0177255223047366,0.2083982505018357,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,22,2026083201,1,0.5,0.8,402,343,inference,42,LOO,0.5476190476190477,0.5695902264483523,-0.02197117882930466,-0.015228980761307853,0.005874637853429022,0.00604225430009402,1.0285322177889078,0.19869195746800672,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,22,2026083201,1,0.5,0.8,402,343,inference,42,ZLZ,0.5714285714285714,0.5695902264483523,0.0018383449802190643,-0.014438727721397204,0.005873023283306734,0.005973120955699354,1.0170436362268704,0.18840744731587136,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,22,2026083201,2,0.75,0.25,369,377,balance,63,LOO,0.5238095238095238,0.5244841141510558,-0.0006745903415319443,0.005913374931045157,0.003940090649275324,0.004023114622192963,1.0210715895414513,0.09420681235906095,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,22,2026083201,2,0.75,0.25,369,377,balance,63,ZLZ,0.5079365079365079,0.5244841141510558,-0.016547606214547872,0.004317225010738723,0.003940717120823051,0.004031242126480222,1.022971708671711,0.06877285503445045,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,22,2026083201,2,0.75,0.25,369,377,inference,42,LOO,0.47619047619047616,0.5244841141510558,-0.048293637960579616,-0.0005203541333339556,0.005918855587385598,0.006083734306730822,1.0278565200503653,0.006763634593320734,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,22,2026083201,2,0.75,0.25,369,377,inference,42,ZLZ,0.4523809523809524,0.5244841141510558,-0.0721031617701034,-0.0014335740124787888,0.005919377031610453,0.006042254300094022,1.0207584797905902,0.018632971431121716,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,22,2026083201,3,0.5,0.2,402,83,balance,63,LOO,0.4126984126984127,0.4197880031390029,-0.00708959044059021,-0.01318771631904564,0.0038255555026758116,0.003909329562171343,1.0218985345884892,0.21321725253188606,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,22,2026083201,3,0.5,0.2,402,83,balance,63,ZLZ,0.42857142857142855,0.4197880031390029,0.008783425432425662,-0.01303633101722218,0.003825862590903654,0.003949967083607637,1.0324383037171938,0.21076121597077616,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,500,22,2026083201,3,0.5,0.2,402,83,inference,42,LOO,0.40476190476190477,0.4197880031390029,-0.015026098377098118,-0.01272791281906488,0.005739114704258786,0.005876334273546817,1.023909535940483,0.16800984822960283,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,22,2026083201,3,0.5,0.2,402,83,inference,42,ZLZ,0.40476190476190477,0.4197880031390029,-0.015026098377098118,-0.014438727721397093,0.005732140620160474,0.005876334273546816,1.0251552889123479,0.19070870135512089,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,23,2026083201,0,0.25,0.75,280,111,balance,63,LOO,0.5238095238095238,0.5255900387139845,-0.0017805149044606283,0.011373995245515411,0.003939502238264676,0.0040231146221929625,1.0212240985970646,0.18121425861308182,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,23,2026083201,0,0.25,0.75,280,111,balance,63,ZLZ,0.5396825396825397,0.5255900387139845,0.014092500968555188,0.013971648946726867,0.0039342142963744685,0.004006859613618446,1.0184650127754664,0.222750485282449,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,23,2026083201,0,0.25,0.75,280,111,inference,42,LOO,0.5714285714285714,0.5255900387139845,0.04583853271458693,0.011637267902636195,0.005910101047249506,0.005973120955699353,1.0106630847672522,0.1513747989181194,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,23,2026083201,0,0.25,0.75,280,111,inference,42,ZLZ,0.5476190476190477,0.5255900387139845,0.022029008905063208,0.012593117428339795,0.005907765527695972,0.0060422543000940195,1.0227647444313008,0.1638406370434349,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,23,2026083201,1,0.5,0.8,498,86,balance,63,LOO,0.6507936507936508,0.5685616291733997,0.08223202162025112,-0.016867525485708357,0.003920151416414643,0.003665504433553588,0.9350415441110806,0.2694014655729738,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,500,23,2026083201,1,0.5,0.8,498,86,balance,63,ZLZ,0.6825396825396826,0.5685616291733997,0.11397805336628286,-0.015693452539012775,0.003917281200925068,0.00349482684352116,0.8921562339450777,0.2507414448816754,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,kink,500,23,2026083201,1,0.5,0.8,498,86,inference,42,LOO,0.6904761904761905,0.5685616291733997,0.12191456130279077,-0.01763649951520907,0.005882118903151214,0.0052126541673580004,0.886186466677074,0.22995639473925927,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,kink,500,23,2026083201,1,0.5,0.8,498,86,inference,42,ZLZ,0.6666666666666666,0.5685616291733997,0.09810503749326693,-0.015325300513850948,0.005875257790061836,0.005420054200542005,0.922521937626325,0.19993808855378986,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,kink,500,23,2026083201,2,0.75,0.25,111,280,balance,63,LOO,0.5555555555555556,0.5255900387139845,0.029965516841571116,-0.002165719239727748,0.003947962021422986,0.003982477100756672,1.00874250541074,0.03446796724958272,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,23,2026083201,2,0.75,0.25,111,280,balance,63,ZLZ,0.5555555555555556,0.5255900387139845,0.029965516841571116,-0.0016419495170851839,0.003947532877417072,0.003982477100756672,1.0088521677778817,0.026133460568961462,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,23,2026083201,2,0.75,0.25,111,280,inference,42,LOO,0.5952380952380952,0.5255900387139845,0.06964805652411077,-0.0044692768900792545,0.005927153620389002,0.005876334273546817,0.991426011523074,0.05805159678723016,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,23,2026083201,2,0.75,0.25,111,280,inference,42,ZLZ,0.5714285714285714,0.5255900387139845,0.04583853271458693,-0.00395142530958803,0.005926901962155728,0.005973120955699354,1.0077981707540873,0.05132629378574209,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,23,2026083201,3,0.5,0.2,498,236,balance,63,LOO,0.3968253968253968,0.4195711376907952,-0.02274574086539838,-0.014829645756041288,0.0038172246729186988,0.003860564536447793,1.0113537628100773,0.24002524175578513,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,500,23,2026083201,3,0.5,0.2,498,236,balance,63,ZLZ,0.38095238095238093,0.4195711376907952,-0.03861875673841425,-0.01569345253901261,0.0038149882594784796,0.0038036720064369843,0.9970337384359232,0.2540808276509345,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,23,2026083201,3,0.5,0.2,498,236,inference,42,LOO,0.42857142857142855,0.4195711376907952,0.009000290880633366,-0.015245640082666712,0.005725937349925021,0.005973120955699353,1.0431691076357252,0.20147555780403076,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,23,2026083201,3,0.5,0.2,498,236,inference,42,ZLZ,0.35714285714285715,0.4195711376907952,-0.06242828054793803,-0.015325300513851114,0.0057244303374714344,0.005599800895968143,0.9782284988800576,0.20255495054459247,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,kink,500,24,2026083201,0,0.25,0.75,251,296,balance,63,LOO,0.6349206349206349,0.524189966821125,0.11073066809950993,0.0032455403367103175,0.0039524494924951655,0.003738651972138915,0.9459075895182961,0.05162426086071213,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,kink,500,24,2026083201,0,0.25,0.75,251,296,balance,63,ZLZ,0.6507936507936508,0.524189966821125,0.12660368397252586,0.004956292991107669,0.003950488150487266,0.0036655044335535884,0.9278611386548452,0.07885542741066943,0.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,500,24,2026083201,0,0.25,0.75,251,296,inference,42,LOO,0.6428571428571429,0.524189966821125,0.11866717603601795,0.004575932212783407,0.005927322376117532,0.005599800895968143,0.9447437714086475,0.05943610045915386,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,kink,500,24,2026083201,0,0.25,0.75,251,296,inference,42,ZLZ,0.6666666666666666,0.524189966821125,0.14247669984554168,0.0027150662078962995,0.005929552458380141,0.005420054200542005,0.914074753294733,0.035258957443350926,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,kink,500,24,2026083201,1,0.5,0.8,238,458,balance,63,LOO,0.4444444444444444,0.5701177615600839,-0.12567331711563945,0.008781689146356686,0.003857358140465542,0.003982477100756672,1.0324364385506681,0.14139468290406962,0.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,24,2026083201,1,0.5,0.8,238,458,balance,63,ZLZ,0.5079365079365079,0.5701177615600839,-0.06218125362357596,0.00909245073021625,0.003856652709795128,0.004031242126480222,1.0452696754990856,0.1464116685863117,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,24,2026083201,1,0.5,0.8,238,458,inference,42,LOO,0.47619047619047616,0.5701177615600839,-0.0939272853696077,0.006436595110434262,0.005798988245050883,0.006083734306730822,1.0491027140679159,0.08452400689824692,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,24,2026083201,1,0.5,0.8,238,458,inference,42,ZLZ,0.5238095238095238,0.5701177615600839,-0.04630823775056003,0.011433641559382535,0.005780623184081408,0.006083734306730822,1.0524357172223433,0.15038248010762287,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,24,2026083201,2,0.75,0.25,296,251,balance,63,LOO,0.5555555555555556,0.524189966821125,0.03136558873443063,0.008336114323971966,0.003937104594110322,0.003982477100756672,1.011524333570976,0.13285416855395651,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,24,2026083201,2,0.75,0.25,296,251,balance,63,ZLZ,0.5555555555555556,0.524189966821125,0.03136558873443063,0.010066060100268448,0.003936875766354933,0.003982477100756672,1.011583127613895,0.1604292909102393,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,24,2026083201,2,0.75,0.25,296,251,inference,42,LOO,0.5476190476190477,0.524189966821125,0.02342908079792272,0.007265327557413159,0.005914874164607773,0.0060422543000940195,1.0215355613562225,0.09446750480971809,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,24,2026083201,2,0.75,0.25,296,251,inference,42,ZLZ,0.5238095238095238,0.524189966821125,-0.00038044301160111704,0.008837140363159968,0.005912944558378813,0.006083734306730822,1.0288840435870474,0.11492376611433118,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,24,2026083201,3,0.5,0.2,238,307,balance,63,LOO,0.38095238095238093,0.42001495645280307,-0.039062575500422136,0.011477299689698406,0.0038815987671836022,0.0038036720064369835,0.9799240556738015,0.18421899184141802,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,24,2026083201,3,0.5,0.2,238,307,balance,63,ZLZ,0.38095238095238093,0.42001495645280307,-0.039062575500422136,0.009092450730216306,0.0038764701386008447,0.0038036720064369843,0.9812205100101362,0.14603694357677852,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,24,2026083201,3,0.5,0.2,238,307,inference,42,LOO,0.38095238095238093,0.42001495645280307,-0.039062575500422136,0.012834051861374873,0.005830140068308799,0.005751894253636414,0.9865790849352472,0.16808319530753235,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,24,2026083201,3,0.5,0.2,238,307,inference,42,ZLZ,0.38095238095238093,0.42001495645280307,-0.039062575500422136,0.011433641559382424,0.005827083580182808,0.005751894253636414,0.9870965766130241,0.1497817668940249,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,25,2026083201,0,0.25,0.75,415,318,balance,63,LOO,0.5396825396825397,0.5244022502110265,0.015280289471513164,-0.00752728546039827,0.003961681260713147,0.004006859613618446,1.011403833355631,0.11959103394666436,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,25,2026083201,0,0.25,0.75,415,318,balance,63,ZLZ,0.5238095238095238,0.5244022502110265,-0.0005927264015026523,-0.007312642176833806,0.003961545754852206,0.004023114622192963,1.015541627220977,0.11618283908618537,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,25,2026083201,0,0.25,0.75,415,318,inference,42,LOO,0.5476190476190477,0.5244022502110265,0.023216797408021184,-0.009075970487873675,0.005943846464892714,0.00604225430009402,1.016556254570597,0.11772244777317854,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,25,2026083201,0,0.25,0.75,415,318,inference,42,ZLZ,0.5,0.5244022502110265,-0.02440225021102649,-0.009338475905755539,0.0059443526888118495,0.006097560975609756,1.0257737544890746,0.12112219096099622,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,25,2026083201,1,0.5,0.8,409,285,balance,63,LOO,0.4444444444444444,0.5700037480911686,-0.12555930364672419,-0.02379099200535928,0.003930294892306065,0.003982477100756672,1.013276919386573,0.3794896909771897,0.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,25,2026083201,1,0.5,0.8,409,285,balance,63,ZLZ,0.5079365079365079,0.5700037480911686,-0.0620672401546607,-0.022980250029536853,0.003929309665620024,0.004031242126480222,1.0259415697754923,0.36660351216697196,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,25,2026083201,1,0.5,0.8,409,285,inference,42,LOO,0.5476190476190477,0.5700037480911686,-0.022384700472120933,-0.022968470039938182,0.005893964918966281,0.00604225430009402,1.025159528970143,0.2991770626629941,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,25,2026083201,1,0.5,0.8,409,285,inference,42,ZLZ,0.47619047619047616,0.5700037480911686,-0.09381327190069244,-0.02293331972070778,0.005893263503325863,0.006083734306730822,1.032320089420313,0.2987369864940117,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,25,2026083201,2,0.75,0.25,318,415,balance,63,LOO,0.5238095238095238,0.5244022502110265,-0.0005927264015026523,0.001764867216727195,0.003944685711715432,0.004023114622192963,1.0198821696351126,0.028099968459962193,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,25,2026083201,2,0.75,0.25,318,415,balance,63,ZLZ,0.5396825396825397,0.5244022502110265,0.015280289471513164,0.00020815544165897482,0.003946511930370762,0.004006859613618446,1.0152913976474447,0.0033134548626084243,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,25,2026083201,2,0.75,0.25,318,415,inference,42,LOO,0.6190476190476191,0.5244022502110265,0.09464536883659258,0.002284934594468657,0.005922394097034913,0.005751894253636414,0.9712109932900513,0.029691020257168424,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,25,2026083201,2,0.75,0.25,318,415,inference,42,ZLZ,0.5952380952380952,0.5244022502110265,0.07083584502706874,0.001152431975499968,0.005924047275455677,0.005876334273546816,0.9919458775917362,0.014972904063873497,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,25,2026083201,3,0.5,0.2,409,320,balance,63,LOO,0.3968253968253968,0.4199825671027192,-0.023157170277322392,-0.02354766798369451,0.0037937366220583673,0.0038605645364477924,1.017615327854037,0.382308818060184,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,500,25,2026083201,3,0.5,0.2,409,320,balance,63,ZLZ,0.36507936507936506,0.4199825671027192,-0.054903202023354136,-0.029170348515135558,0.003736080765771282,0.0037386519721389158,1.000688209524588,0.47723632184274306,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,kink,500,25,2026083201,3,0.5,0.2,409,320,inference,42,LOO,0.35714285714285715,0.4199825671027192,-0.06283970995986204,-0.023898048494925495,0.00568926799341336,0.005599800895968143,0.9842744097221653,0.316835796064429,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,kink,500,25,2026083201,3,0.5,0.2,409,320,inference,42,ZLZ,0.38095238095238093,0.4199825671027192,-0.039030186150338264,-0.03221846744910567,0.0055588017581871445,0.005751894253636414,1.0347363521580668,0.43212986821914745,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,26,2026083201,0,0.25,0.75,216,445,balance,63,LOO,0.5714285714285714,0.525343681566866,0.04608488986170545,-0.001203008680795481,0.003955363945134152,0.003949967083607638,0.9986355588003087,0.01912826306923308,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,26,2026083201,0,0.25,0.75,216,445,balance,63,ZLZ,0.5238095238095238,0.525343681566866,-0.001534157757342114,-0.0004914834804914392,0.003954766080750834,0.0040231146221929625,1.01728257501115,0.007815351668272234,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,26,2026083201,0,0.25,0.75,216,445,inference,42,LOO,0.6190476190476191,0.525343681566866,0.09370393748075312,-0.0004955024197601521,0.0059312850955618585,0.005751894253636413,0.9697551476559985,0.0064338566437932366,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
main,kink,500,26,2026083201,0,0.25,0.75,216,445,inference,42,ZLZ,0.5952380952380952,0.525343681566866,0.06989441367122928,-0.00024244789770733188,0.005931260545810069,0.005876334273546816,0.9907395279908832,0.0031480739213864055,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,26,2026083201,1,0.5,0.8,195,177,balance,63,LOO,0.6349206349206349,0.5700414553757903,0.06487917954484457,0.02006077186648736,0.003827272762606724,0.0037386519721389158,0.9768449243195697,0.32426713298531096,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,kink,500,26,2026083201,1,0.5,0.8,195,177,balance,63,ZLZ,0.6190476190476191,0.5700414553757903,0.04900616367182875,0.021002128189276936,0.003824228377700619,0.0038036720064369835,0.9946247009243744,0.33961854340830433,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,26,2026083201,1,0.5,0.8,195,177,inference,42,LOO,0.6666666666666666,0.5700414553757903,0.09662521129087631,0.017112834513289266,0.005758132968118182,0.005420054200542005,0.9412867383493813,0.2255179452194636,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,kink,500,26,2026083201,1,0.5,0.8,195,177,inference,42,ZLZ,0.6666666666666666,0.5700414553757903,0.09662521129087631,0.021373554274774942,0.005736900453863279,0.005420054200542005,0.9447704808773688,0.28218770746809974,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,kink,500,26,2026083201,2,0.75,0.25,445,216,balance,63,LOO,0.4444444444444444,0.525343681566866,-0.08089923712242153,-0.024472798996818756,0.003957393300641794,0.003982477100756672,1.0063384653000778,0.3890263657823097,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,26,2026083201,2,0.75,0.25,445,216,balance,63,ZLZ,0.4444444444444444,0.525343681566866,-0.08089923712242153,-0.02448224062453086,0.003958357788566199,0.003982477100756672,1.0060932622766294,0.3891290365180574,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,26,2026083201,2,0.75,0.25,445,216,inference,42,LOO,0.4523809523809524,0.525343681566866,-0.07296272918591357,-0.025892614427194927,0.005939573530688082,0.006042254300094022,1.0172875659970229,0.33596827738856455,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,26,2026083201,2,0.75,0.25,445,216,inference,42,ZLZ,0.47619047619047616,0.525343681566866,-0.049153205376389786,-0.025672997390193353,0.005939195693250333,0.006083734306730822,1.0243363951864308,0.33312924383770653,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,26,2026083201,3,0.5,0.2,195,118,balance,63,LOO,0.47619047619047616,0.41992742576189,0.05626305042858615,0.018740188636534927,0.003897034606543147,0.004023114622192963,1.032352808835243,0.30019733115120895,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,26,2026083201,3,0.5,0.2,195,118,balance,63,ZLZ,0.4603174603174603,0.41992742576189,0.040390034555570276,0.02100212818927716,0.0039004127667793694,0.004006859613618447,1.0272911748586475,0.3362854059373666,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,26,2026083201,3,0.5,0.2,195,118,inference,42,LOO,0.4523809523809524,0.41992742576189,0.03245352661906237,0.021096016103458293,0.005852958707571182,0.006042254300094022,1.0323418636591393,0.2757482203335263,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,26,2026083201,3,0.5,0.2,195,118,inference,42,ZLZ,0.42857142857142855,0.41992742576189,0.008644002809538531,0.021373554274774997,0.005853832097786065,0.005973120955699353,1.0203779090210674,0.27935510844617845,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,27,2026083201,0,0.25,0.75,66,302,balance,63,LOO,0.5396825396825397,0.5249803043771686,0.01470223530537107,0.015069797771951943,0.0039348347535274495,0.004006859613618446,1.018304418000382,0.24023936712082566,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,27,2026083201,0,0.25,0.75,66,302,balance,63,ZLZ,0.5079365079365079,0.5249803043771686,-0.017043796440660675,0.016148203811627293,0.003933848571341395,0.004031242126480222,1.0247578302450053,0.25746334241359,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,27,2026083201,0,0.25,0.75,66,302,inference,42,LOO,0.5952380952380952,0.5249803043771686,0.07025779086092665,0.01442930361562711,0.005905322620780507,0.005876334273546817,0.9950911492741003,0.1877688546722603,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,27,2026083201,0,0.25,0.75,66,302,inference,42,ZLZ,0.5952380952380952,0.5249803043771686,0.07025779086092665,0.015587714213459947,0.005903113090095826,0.0058763342735468176,0.9954636111251303,0.2028812365014676,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,27,2026083201,1,0.5,0.8,388,2,balance,63,LOO,0.5714285714285714,0.570038006111577,0.001390565316994441,-0.006505136559825986,0.0038960974495784537,0.003949967083607637,1.0138265622783669,0.10421770673845385,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,27,2026083201,1,0.5,0.8,388,2,balance,63,ZLZ,0.5714285714285714,0.570038006111577,0.001390565316994441,-0.006772810520092487,0.0038965495568679116,0.003949967083607638,1.013708930416546,0.10849977153370027,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,27,2026083201,1,0.5,0.8,388,2,inference,42,LOO,0.5476190476190477,0.570038006111577,-0.022418958492529284,-0.008717871054605197,0.005853511738359083,0.00604225430009402,1.032244329587327,0.11394681601386808,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,27,2026083201,1,0.5,0.8,388,2,inference,42,ZLZ,0.5952380952380952,0.570038006111577,0.025200089126518277,-0.008617509656863587,0.005852637477290945,0.0058763342735468176,1.0040489089487976,0.11264345605889799,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,27,2026083201,2,0.75,0.25,302,66,balance,63,LOO,0.4444444444444444,0.5249803043771686,-0.08053585993272416,0.04724859100839052,0.0038750367743945005,0.003982477100756672,1.0277262727084595,0.759016029641325,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,27,2026083201,2,0.75,0.25,302,66,balance,63,ZLZ,0.4603174603174603,0.5249803043771686,-0.06466284405970829,0.04752960018555441,0.003875103098692615,0.004006859613618447,1.0340007766426353,0.7635237141488866,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,27,2026083201,2,0.75,0.25,302,66,inference,42,LOO,0.40476190476190477,0.5249803043771686,-0.12021839961526382,0.04981034950935004,0.0058118644234415335,0.0058763342735468176,1.0110928000738029,0.6533740050116298,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,27,2026083201,2,0.75,0.25,302,66,inference,42,ZLZ,0.40476190476190477,0.5249803043771686,-0.12021839961526382,0.04981034950935004,0.005811864423441534,0.0058763342735468176,1.0110928000738026,0.6533740050116298,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,27,2026083201,3,0.5,0.2,388,454,balance,63,LOO,0.38095238095238093,0.4201597673497347,-0.03920738639735377,-0.006271002232396072,0.0038423109147780483,0.003803672006436983,0.9899438360928954,0.10116742663866812,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,27,2026083201,3,0.5,0.2,388,454,balance,63,ZLZ,0.38095238095238093,0.4201597673497347,-0.03920738639735377,-0.006772810520092598,0.003841004568391697,0.0038036720064369835,0.9902805213349837,0.10928146636911011,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,27,2026083201,3,0.5,0.2,388,454,inference,42,LOO,0.40476190476190477,0.4201597673497347,-0.015397862587829936,-0.008243385715217988,0.005758433338942461,0.005876334273546817,1.020474481107045,0.1086309179678138,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,27,2026083201,3,0.5,0.2,388,454,inference,42,ZLZ,0.38095238095238093,0.4201597673497347,-0.03920738639735377,-0.008617509656863587,0.005756154268021161,0.005751894253636414,0.9992599200461993,0.11358358351695373,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,28,2026083201,0,0.25,0.75,458,38,balance,63,LOO,0.4444444444444444,0.5246017396348346,-0.08015729519039017,0.01855845124732558,0.0039311552016094075,0.003982477100756672,1.013055169922127,0.295993132808135,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,28,2026083201,0,0.25,0.75,458,38,balance,63,ZLZ,0.47619047619047616,0.5246017396348346,-0.04841126344435842,0.017216163733844603,0.003933392801247601,0.004023114622192963,1.022810287575882,0.27450655849079747,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,28,2026083201,0,0.25,0.75,458,38,inference,42,LOO,0.47619047619047616,0.5246017396348346,-0.04841126344435842,0.01936732114251205,0.005893683917037003,0.006083734306730822,1.0322464510090938,0.25227611460745025,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,28,2026083201,0,0.25,0.75,458,38,inference,42,ZLZ,0.4523809523809524,0.5246017396348346,-0.0722207872538822,0.019117153734009573,0.005894201572267343,0.006042254300094022,1.0251183686223557,0.2490065325095184,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,28,2026083201,1,0.5,0.8,412,66,balance,63,LOO,0.6190476190476191,0.5717864134336152,0.04726120561400382,0.014018354306248204,0.0038371562922390047,0.0038036720064369843,0.9912736716328846,0.2263040299912685,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,28,2026083201,1,0.5,0.8,412,66,balance,63,ZLZ,0.6507936507936508,0.5717864134336152,0.07900723736003556,0.015705116383416096,0.0038333499042230634,0.0036655044335535884,0.9562144143208618,0.2536599646512228,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,500,28,2026083201,1,0.5,0.8,412,66,inference,42,LOO,0.6666666666666666,0.5717864134336152,0.09488025323305138,0.013885382151440862,0.005759381126808683,0.005420054200542006,0.9410827450388405,0.1829658035704641,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,kink,500,28,2026083201,1,0.5,0.8,412,66,inference,42,ZLZ,0.7619047619047619,0.5717864134336152,0.19011834847114661,0.015360917528660312,0.005755619505585336,0.00442453404125878,0.7687328943418078,0.2024748657170128,0.0,0.2607425191276249,1.0,0.6843972569730634,0.0
main,kink,500,28,2026083201,2,0.75,0.25,38,458,balance,63,LOO,0.49206349206349204,0.5246017396348346,-0.03253824757134255,0.010736933248134184,0.0039390928893345166,0.004031242126480222,1.0233935171712272,0.171073264154655,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,28,2026083201,2,0.75,0.25,38,458,balance,63,ZLZ,0.49206349206349204,0.5246017396348346,-0.03253824757134255,0.008970984012932282,0.003940813174780962,0.004031242126480222,1.0229467746093512,0.1429049128823184,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,28,2026083201,2,0.75,0.25,38,458,inference,42,LOO,0.5238095238095238,0.5246017396348346,-0.0007922158253107492,0.013310459635028415,0.005908560162102452,0.006083734306730822,1.0296475181469653,0.17316185188977237,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,28,2026083201,2,0.75,0.25,38,458,inference,42,ZLZ,0.5,0.5246017396348346,-0.024601739634834585,0.009173705490916784,0.005913167589750833,0.006097560975609756,1.031183521024929,0.11929842214272071,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,28,2026083201,3,0.5,0.2,412,343,balance,63,LOO,0.42857142857142855,0.4207787731702792,0.007792655401149373,0.016799145818843564,0.00389216936867903,0.003949967083607637,1.0148497430234447,0.26927208592165464,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,500,28,2026083201,3,0.5,0.2,412,343,balance,63,ZLZ,0.3968253968253968,0.4207787731702792,-0.02395337634488237,0.015705116383415985,0.0038908177058658783,0.0038605645364477924,0.992224470097256,0.25177970324239246,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,500,28,2026083201,3,0.5,0.2,412,343,inference,42,LOO,0.40476190476190477,0.4207787731702792,-0.016016868408374407,0.018477863345556567,0.005846295466544639,0.005876334273546816,1.0051380925192839,0.241663672306749,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,28,2026083201,3,0.5,0.2,412,343,inference,42,ZLZ,0.40476190476190477,0.4207787731702792,-0.016016868408374407,0.015360917528660256,0.005839346129152509,0.005876334273546817,1.0063342955831385,0.2010180464119059,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,29,2026083201,0,0.25,0.75,366,18,balance,63,LOO,0.49206349206349204,0.525076440465509,-0.03301294840201702,0.01855238078402144,0.003929937434997805,0.004031242126480222,1.0257776855631988,0.29594215457934414,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,29,2026083201,0,0.25,0.75,366,18,balance,63,ZLZ,0.47619047619047616,0.525076440465509,-0.04888596427503289,0.018712479951693894,0.003928678187938526,0.004023114622192963,1.0240377118554447,0.29854384386624105,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,29,2026083201,0,0.25,0.75,366,18,inference,42,LOO,0.4523809523809524,0.525076440465509,-0.07269548808455667,0.01707778185172104,0.005897850985465021,0.006042254300094022,1.0244840561392405,0.2223742845899527,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,29,2026083201,0,0.25,0.75,366,18,inference,42,ZLZ,0.40476190476190477,0.525076440465509,-0.12031453570360429,0.014182065878365457,0.00590663512983881,0.0058763342735468176,0.9948700307999523,0.1845310387282455,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,29,2026083201,1,0.5,0.8,417,448,balance,63,LOO,0.5873015873015873,0.5698975606901492,0.01740402661143814,0.008562732750215907,0.003858915830893033,0.003909329562171343,1.0130642215294556,0.13784141940062042,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,29,2026083201,1,0.5,0.8,417,448,balance,63,ZLZ,0.6190476190476191,0.5698975606901492,0.049150058357469883,0.011097061439412248,0.003851346890068719,0.0038036720064369835,0.9876212439459368,0.1788140632598355,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,29,2026083201,1,0.5,0.8,417,448,inference,42,LOO,0.5476190476190477,0.5698975606901492,-0.022278513071101513,0.013525956116407833,0.005766684093354138,0.0060422543000940195,1.0477865966435485,0.1781168039141181,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,29,2026083201,1,0.5,0.8,417,448,inference,42,ZLZ,0.5714285714285714,0.5698975606901492,0.0015310107384222116,0.013736659330955137,0.005766128204116412,0.005973120955699354,1.035898048786909,0.18090017240041648,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,29,2026083201,2,0.75,0.25,18,366,balance,63,LOO,0.6031746031746031,0.525076440465509,0.07809816270909409,0.02593901136919663,0.003912128280684438,0.0038605645364477924,0.9868195159930633,0.41471226144088774,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,29,2026083201,2,0.75,0.25,18,366,balance,63,ZLZ,0.6031746031746031,0.525076440465509,0.07809816270909409,0.021405607877475474,0.0039188710257690345,0.0038605645364477924,0.9851216105511408,0.3419377740183758,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,29,2026083201,2,0.75,0.25,18,366,inference,42,LOO,0.6428571428571429,0.525076440465509,0.11778070239163385,0.02755820275272125,0.005869875735777489,0.005599800895968143,0.9539896836038261,0.3596966866465954,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,kink,500,29,2026083201,2,0.75,0.25,18,366,inference,42,ZLZ,0.6666666666666666,0.525076440465509,0.14159022620115758,0.02724747190852772,0.0058704657600079395,0.005420054200542005,0.9232749873895313,0.3556230757741748,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,kink,500,29,2026083201,3,0.5,0.2,417,298,balance,63,LOO,0.4126984126984127,0.41991848573075136,-0.007220073032338681,0.009726536108525696,0.0038762913351643846,0.003909329562171343,1.0085231537442108,0.156224807495553,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,29,2026083201,3,0.5,0.2,417,298,balance,63,ZLZ,0.4126984126984127,0.41991848573075136,-0.007220073032338681,0.011097061439412192,0.0038799385421588537,0.003909329562171343,1.0075751251451874,0.17815399569827736,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,29,2026083201,3,0.5,0.2,417,298,inference,42,LOO,0.38095238095238093,0.41991848573075136,-0.038966104778370425,0.014041985809192359,0.005829096518312953,0.005751894253636414,0.9867557065775122,0.18391955462386256,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,29,2026083201,3,0.5,0.2,417,298,inference,42,ZLZ,0.42857142857142855,0.41991848573075136,0.008652942840677191,0.013736659330955303,0.0058278673227296325,0.005973120955699353,1.024923977318977,0.17993941319287868,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,30,2026083201,0,0.25,0.75,24,64,balance,63,LOO,0.5396825396825397,0.5246605502039174,0.01502198947862221,0.00946970116035073,0.003945804875032677,0.004006859613618446,1.015473329401587,0.15075387060690984,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,30,2026083201,0,0.25,0.75,24,64,balance,63,ZLZ,0.5238095238095238,0.5246605502039174,-0.0008510263943936058,0.010201980773508645,0.003943909104080205,0.004023114622192963,1.0200829978639252,0.16245049992006333,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,30,2026083201,0,0.25,0.75,24,64,inference,42,LOO,0.4523809523809524,0.5246605502039174,-0.07227959782296506,0.007726650145606473,0.005919874206546931,0.006042254300094022,1.0206727523722967,0.1004234203685135,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,30,2026083201,0,0.25,0.75,24,64,inference,42,ZLZ,0.4523809523809524,0.5246605502039174,-0.07227959782296506,0.01022633475775181,0.005915983709243644,0.006042254300094022,1.0213439720351294,0.13295556517523843,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,30,2026083201,1,0.5,0.8,245,452,balance,63,LOO,0.4603174603174603,0.5699644715466812,-0.10964701122922088,-0.02332715417635578,0.003930580957859542,0.0040068596136184475,1.019406458377706,0.3720774814660652,1.0,0.24813049958453426,1.0,0.7046170004612345,0.0
main,kink,500,30,2026083201,1,0.5,0.8,245,452,balance,63,ZLZ,0.6031746031746031,0.5699644715466812,0.03321013162792197,-0.021565713184306,0.003927630144977259,0.003860564536447792,0.9829246629509573,0.34411098174693444,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,30,2026083201,1,0.5,0.8,245,452,inference,42,LOO,0.5476190476190477,0.5699644715466812,-0.0223454239276335,-0.021162943081718177,0.005891022469282602,0.0060422543000940195,1.0256715759615553,0.2757279070676078,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,30,2026083201,1,0.5,0.8,245,452,inference,42,ZLZ,0.5238095238095238,0.5699644715466812,-0.04615494773715734,-0.023160946982187847,0.0058954161496196636,0.006083734306730822,1.0319431491063285,0.3016470476423203,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,30,2026083201,2,0.75,0.25,64,24,balance,63,LOO,0.5714285714285714,0.5246605502039174,0.046768021224653955,0.008642466653160374,0.003937011237926665,0.003949967083607638,1.0032907819912131,0.13773819431081372,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,30,2026083201,2,0.75,0.25,64,24,balance,63,ZLZ,0.5396825396825397,0.5246605502039174,0.01502198947862221,0.007718286664855856,0.003938573109757572,0.004006859613618446,1.017337878962231,0.12298480275191791,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,30,2026083201,2,0.75,0.25,64,24,inference,42,LOO,0.5238095238095238,0.5246605502039174,-0.0008510263943936058,0.011260107368605166,0.0059039473119971075,0.006083734306730822,1.030451998507571,0.14654509781318178,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,30,2026083201,2,0.75,0.25,64,24,inference,42,ZLZ,0.5238095238095238,0.5246605502039174,-0.0008510263943936058,0.0068022764534985125,0.005912414447766683,0.006083734306730822,1.028976293945167,0.08846507366148564,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,30,2026083201,3,0.5,0.2,245,302,balance,63,LOO,0.42857142857142855,0.42042298272911394,0.008148445842314611,-0.023128977463551803,0.0037973597722062414,0.003949967083607637,1.0401877411032696,0.37533197172449945,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,500,30,2026083201,3,0.5,0.2,245,302,balance,63,ZLZ,0.36507936507936506,0.42042298272911394,-0.05534361764974888,-0.021565713184305946,0.0038024331273119882,0.0037386519721389153,0.9832262256724654,0.349730116449788,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,kink,500,30,2026083201,3,0.5,0.2,245,302,inference,42,LOO,0.35714285714285715,0.42042298272911394,-0.06328012558625679,-0.021405205785935744,0.005704868676432267,0.005599800895968143,0.9815827871904964,0.2833978698870985,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,kink,500,30,2026083201,3,0.5,0.2,245,302,inference,42,ZLZ,0.38095238095238093,0.42042298272911394,-0.039470601776733005,-0.023160946982187847,0.00569626092611474,0.005751894253636414,1.009766639598025,0.3068749050674735,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,31,2026083201,0,0.25,0.75,400,84,balance,63,LOO,0.6666666666666666,0.5248078999800156,0.14185876668665098,0.02706313020615647,0.003918462663863069,0.0035842293906810036,0.9147029583146373,0.43233477592419894,0.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,kink,500,31,2026083201,0,0.25,0.75,400,84,balance,63,ZLZ,0.6825396825396826,0.5248078999800156,0.1577317825596669,0.025230568353880378,0.003921017511811388,0.0034948268435211604,0.8913061043450069,0.40292818056523927,0.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,kink,500,31,2026083201,0,0.25,0.75,400,84,inference,42,LOO,0.6428571428571429,0.5248078999800156,0.11804924287712726,0.028231907491343522,0.005873436942063052,0.005599800895968143,0.9534112566808636,0.3683783234801239,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,kink,500,31,2026083201,0,0.25,0.75,400,84,inference,42,ZLZ,0.6190476190476191,0.5248078999800156,0.09423971906760342,0.026987744747865472,0.005877673094402035,0.005751894253636414,0.9786005722425404,0.35201719666037096,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,31,2026083201,1,0.5,0.8,120,229,balance,63,LOO,0.6031746031746031,0.570763470250999,0.03241113292360409,0.008333256351404583,0.003859574725030107,0.003860564536447792,1.0002564560834295,0.13413589616661614,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,31,2026083201,1,0.5,0.8,120,229,balance,63,ZLZ,0.6507936507936508,0.570763470250999,0.08003018054265176,0.007525885441647673,0.003861714000897985,0.0036655044335535884,0.9491910671534011,0.12110652698239754,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,500,31,2026083201,1,0.5,0.8,120,229,inference,42,LOO,0.5238095238095238,0.570763470250999,-0.046953946441475214,0.007865110897203431,0.00579020990216614,0.006083734306730822,1.0506932234796658,0.10336123662986382,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,31,2026083201,1,0.5,0.8,120,229,inference,42,ZLZ,0.6190476190476191,0.570763470250999,0.04828414879662002,0.012063584797977644,0.005775135766843415,0.005751894253636414,0.9959755901600728,0.15874325533322645,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,31,2026083201,2,0.75,0.25,84,400,balance,63,LOO,0.4444444444444444,0.5248078999800156,-0.08036345553557123,-0.01171003121669334,0.0039549575454464496,0.003982477100756672,1.0069582429125965,0.1862031998164632,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,31,2026083201,2,0.75,0.25,84,400,balance,63,ZLZ,0.4444444444444444,0.5248078999800156,-0.08036345553557123,-0.013184691138869775,0.003955200683912669,0.003982477100756672,1.0068963420629822,0.20964557419625535,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,31,2026083201,2,0.75,0.25,84,400,inference,42,LOO,0.5238095238095238,0.5248078999800156,-0.0009983761704918104,-0.012925881037078035,0.0059391498858024075,0.006083734306730822,1.024344295683469,0.16772508156903965,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,31,2026083201,2,0.75,0.25,84,400,inference,42,ZLZ,0.47619047619047616,0.5248078999800156,-0.04861742378953948,-0.015019666823572697,0.005938906281885251,0.006083734306730822,1.0243863125584793,0.1948978565962731,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,31,2026083201,3,0.5,0.2,120,111,balance,63,LOO,0.36507936507936506,0.42023607810586827,-0.05515671302650321,0.007681044041431606,0.003876060425437032,0.0037386519721389153,0.9645494553190244,0.1233743807552651,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,kink,500,31,2026083201,3,0.5,0.2,120,111,balance,63,ZLZ,0.36507936507936506,0.42023607810586827,-0.05515671302650321,0.007525885441647673,0.0038761725612830537,0.0037386519721389153,0.964521551357709,0.12088044546263504,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,kink,500,31,2026083201,3,0.5,0.2,120,111,inference,42,LOO,0.3333333333333333,0.42023607810586827,-0.08690274477253496,0.01190952390203176,0.0058281406272436675,0.005420054200542005,0.9299799965714519,0.1560017209007016,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,kink,500,31,2026083201,3,0.5,0.2,120,111,inference,42,ZLZ,0.40476190476190477,0.42023607810586827,-0.015474173343963504,0.012063584797977756,0.005829349705061351,0.005876334273546816,1.008060001691899,0.15800336146825605,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,32,2026083201,0,0.25,0.75,216,360,balance,63,LOO,0.5079365079365079,0.5241737953180199,-0.016237287381511978,-0.001608998047306076,0.003957607597016203,0.004031242126480222,1.0186058187071236,0.025576384458001814,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,32,2026083201,0,0.25,0.75,216,360,balance,63,ZLZ,0.47619047619047616,0.5241737953180199,-0.04798331912754372,-0.0022618904171968213,0.003958118382872664,0.0040231146221929625,1.0164209942788842,0.03595234072671273,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,32,2026083201,0,0.25,0.75,216,360,inference,42,LOO,0.5,0.5241737953180199,-0.024173795318019886,-0.0025600017230402727,0.005937359774544045,0.006097560975609756,1.0269818921454887,0.03322336172773958,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,32,2026083201,0,0.25,0.75,216,360,inference,42,ZLZ,0.42857142857142855,0.5241737953180199,-0.09560236674659134,-0.002299425737824934,0.005937460056982878,0.005973120955699353,1.0060060865040321,0.029841389253306008,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,32,2026083201,1,0.5,0.8,165,292,balance,63,LOO,0.6031746031746031,0.5695178112885706,0.033656791886032544,0.014230849971656245,0.003843282471589808,0.0038605645364477924,1.0044966939031248,0.22955126349186955,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,32,2026083201,1,0.5,0.8,165,292,balance,63,ZLZ,0.5873015873015873,0.5695178112885706,0.017783776013016728,0.014679832171391016,0.0038414616491500883,0.003909329562171343,1.0176672108743479,0.23684970033479844,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,32,2026083201,1,0.5,0.8,165,292,inference,42,LOO,0.5476190476190477,0.5695178112885706,-0.021898763669522925,0.013756967204725301,0.0057676491619924495,0.0060422543000940195,1.0476112763430823,0.18114372092648487,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,32,2026083201,1,0.5,0.8,165,292,inference,42,ZLZ,0.5952380952380952,0.5695178112885706,0.025720283949524636,0.014255342537156324,0.005766528995653765,0.0058763342735468176,1.0190418322661368,0.1877242670033792,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,32,2026083201,2,0.75,0.25,360,216,balance,63,LOO,0.5396825396825397,0.5241737953180199,0.015508744364519766,0.019510776440869182,0.003927210895674909,0.004006859613618446,1.0202812428615065,0.311338221852911,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,32,2026083201,2,0.75,0.25,360,216,balance,63,ZLZ,0.5238095238095238,0.5241737953180199,-0.00036427150849605017,0.016971313524803855,0.003928514537754266,0.004023114622192963,1.0240803702085257,0.2707704547199895,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,32,2026083201,2,0.75,0.25,360,216,inference,42,LOO,0.5952380952380952,0.5241737953180199,0.07106429992007535,0.022028564769576042,0.005888913443837755,0.005876334273546817,0.9978639233857137,0.2870573140423602,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,32,2026083201,2,0.75,0.25,360,216,inference,42,ZLZ,0.5952380952380952,0.5241737953180199,0.07106429992007535,0.02065919074429101,0.005893444862971776,0.005876334273546816,0.9970966743860683,0.2691092916385694,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,32,2026083201,3,0.5,0.2,165,174,balance,63,LOO,0.4444444444444444,0.4201411314318678,0.0243033130125766,0.013821885865263672,0.003885652878478023,0.003982477100756672,1.0249183921741807,0.221735537065869,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,32,2026083201,3,0.5,0.2,165,174,balance,63,ZLZ,0.4444444444444444,0.4201411314318678,0.0243033130125766,0.01467983217139096,0.0038865558773818827,0.003982477100756672,1.0246802635549408,0.23547165298062062,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,32,2026083201,3,0.5,0.2,165,174,inference,42,LOO,0.47619047619047616,0.4201411314318678,0.056049344758608344,0.013616251659129275,0.005828422176473364,0.006083734306730822,1.0438046734651505,0.17835367751240225,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,32,2026083201,3,0.5,0.2,165,174,inference,42,ZLZ,0.4523809523809524,0.4201411314318678,0.03223982094908456,0.014255342537156213,0.005831150868849287,0.006042254300094022,1.0362027044047986,0.18668117179519916,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,33,2026083201,0,0.25,0.75,276,356,balance,63,LOO,0.5873015873015873,0.5252649220347463,0.06203666526684104,0.007774468414120439,0.0039461415281231765,0.003909329562171343,0.9906714025106591,0.123761161021382,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,33,2026083201,0,0.25,0.75,276,356,balance,63,ZLZ,0.5714285714285714,0.5252649220347463,0.04616364939382511,0.008250008924090113,0.003945810848432587,0.003949967083607637,1.001053328538721,0.1313367566071092,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,33,2026083201,0,0.25,0.75,276,356,inference,42,LOO,0.5476190476190477,0.5252649220347463,0.022354125584301388,0.00975401899931494,0.0059186739528648705,0.00604225430009402,1.020879735598433,0.12678602588137414,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,33,2026083201,0,0.25,0.75,276,356,inference,42,ZLZ,0.5714285714285714,0.5252649220347463,0.04616364939382511,0.010604823792594309,0.005913390587297039,0.005973120955699354,1.0101008664184343,0.1379066389269907,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,33,2026083201,1,0.5,0.8,267,145,balance,63,LOO,0.5873015873015873,0.5698931849230491,0.017408402378538246,-0.017245114336909784,0.003920833753283139,0.003909329562171343,0.9970658814334672,0.2754081982392584,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,33,2026083201,1,0.5,0.8,267,145,balance,63,ZLZ,0.6031746031746031,0.5698931849230491,0.03328141825155406,-0.016060984175766402,0.003918425717238628,0.0038605645364477924,0.985233564455163,0.25657618604240834,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,33,2026083201,1,0.5,0.8,267,145,inference,42,LOO,0.6190476190476191,0.5698931849230491,0.04915443412456999,-0.01632351744628424,0.005880032016680083,0.005751894253636414,0.9782079820857819,0.21287462814242616,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,33,2026083201,1,0.5,0.8,267,145,inference,42,ZLZ,0.6428571428571429,0.5698931849230491,0.07296395793409383,-0.017511718967987755,0.005883863809242249,0.0055998008959681446,0.9517217049062379,0.22829556413245747,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,kink,500,33,2026083201,2,0.75,0.25,356,276,balance,63,LOO,0.6031746031746031,0.5252649220347463,0.07790968113985686,0.0013292390492337658,0.003944754400197473,0.0038605645364477924,0.9786577679600367,0.021163773574310884,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,33,2026083201,2,0.75,0.25,356,276,balance,63,ZLZ,0.6190476190476191,0.5252649220347463,0.09378269701287278,0.003641699458321934,0.0039429889294098274,0.0038036720064369843,0.9646671787654003,0.057995102812833293,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,33,2026083201,2,0.75,0.25,356,276,inference,42,LOO,0.6904761904761905,0.5252649220347463,0.16521126844144418,0.0018636249885959355,0.005921303615219263,0.0052126541673580004,0.8803220550893806,0.024218646044161327,0.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,kink,500,33,2026083201,2,0.75,0.25,356,276,inference,42,ZLZ,0.6904761904761905,0.5252649220347463,0.16521126844144418,0.0024519710019046403,0.0059216212319038826,0.0052126541673580004,0.8802748374505642,0.031863612894273405,0.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,kink,500,33,2026083201,3,0.5,0.2,267,468,balance,63,LOO,0.49206349206349204,0.4199059609509101,0.07215753111258194,-0.015377883565263928,0.0038185190242206154,0.004031242126480222,1.0557082735244523,0.24885655741526128,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,33,2026083201,3,0.5,0.2,267,468,balance,63,ZLZ,0.4603174603174603,0.4199059609509101,0.040411499366550196,-0.016060984175766624,0.003817665675110422,0.004006859613618447,1.0495574926168862,0.2599400556661743,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,33,2026083201,3,0.5,0.2,267,468,inference,42,LOO,0.4523809523809524,0.4199059609509101,0.03247499143004229,-0.017052397654933882,0.005723556196490889,0.006042254300094022,1.0556818335772655,0.22539925487619467,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,33,2026083201,3,0.5,0.2,267,468,inference,42,ZLZ,0.47619047619047616,0.4199059609509101,0.05628451523956607,-0.01751171896798792,0.0057223622372782725,0.006083734306730822,1.0631508552706423,0.23149472851481756,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,34,2026083201,0,0.25,0.75,127,326,balance,63,LOO,0.5238095238095238,0.5252449095000524,-0.00143538569052859,0.002830843591561605,0.003952039028052937,0.004023114622192963,1.0179845375097532,0.04503034374348769,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,34,2026083201,0,0.25,0.75,127,326,balance,63,ZLZ,0.49206349206349204,0.5252449095000524,-0.03318141743656039,0.003337017647115914,0.003951516608604103,0.004031242126480222,1.0201759288326215,0.05308558376379847,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,34,2026083201,0,0.25,0.75,127,326,inference,42,LOO,0.5476190476190477,0.5252449095000524,0.022374138118995246,0.003263219653419691,0.005927318975919622,0.00604225430009402,1.0193907776249829,0.042385485132306375,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,34,2026083201,0,0.25,0.75,127,326,inference,42,ZLZ,0.5714285714285714,0.5252449095000524,0.04618366192851897,0.003764437092602213,0.00592666674315281,0.005973120955699353,1.0078381684949997,0.048898415926085514,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,34,2026083201,1,0.5,0.8,59,481,balance,63,LOO,0.7142857142857143,0.5709818715710265,0.14330384271468777,0.0439041662110905,0.003746232547671175,0.0032916392363396964,0.8786532054412709,0.7173124479364953,0.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,kink,500,34,2026083201,1,0.5,0.8,59,481,balance,63,ZLZ,0.7142857142857143,0.5709818715710265,0.14330384271468777,0.04634506457125276,0.003738432403777565,0.0032916392363396964,0.880486492951859,0.7579817084343227,0.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,kink,500,34,2026083201,1,0.5,0.8,59,481,inference,42,LOO,0.7619047619047619,0.5709818715710265,0.19092289033373533,0.0445796014376485,0.0056182457744435605,0.00442453404125878,0.787529456504952,0.5947518676014748,0.0,0.2607425191276249,1.0,0.6843972569730634,0.0
main,kink,500,34,2026083201,1,0.5,0.8,59,481,inference,42,ZLZ,0.7380952380952381,0.5709818715710265,0.1671133665242116,0.04540126764697694,0.005613257729198499,0.004714894087716387,0.8399568156635511,0.6059830650371086,0.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,kink,500,34,2026083201,2,0.75,0.25,326,127,balance,63,LOO,0.5238095238095238,0.5252449095000524,-0.00143538569052859,0.01696501866720246,0.003920504143374517,0.004023114622192963,1.0261727765271855,0.2709463989039636,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,34,2026083201,2,0.75,0.25,326,127,balance,63,ZLZ,0.5079365079365079,0.5252449095000524,-0.017308401563544518,0.01592019358518937,0.003921094644449778,0.004031242126480222,1.0280910031555488,0.25424046945253215,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,34,2026083201,2,0.75,0.25,326,127,inference,42,LOO,0.5,0.5252449095000524,-0.025244909500052426,0.01719552304392513,0.005886011741520832,0.006097560975609756,1.03594101462568,0.2241324964443115,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,34,2026083201,2,0.75,0.25,326,127,inference,42,ZLZ,0.5238095238095238,0.5252449095000524,-0.00143538569052859,0.013746193391967365,0.005894596105769336,0.006083734306730822,1.032086710873433,0.17904220722343164,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,34,2026083201,3,0.5,0.2,59,413,balance,63,LOO,0.5238095238095238,0.42005792024219873,0.1037516035673251,0.04682714283399825,0.003939723571128082,0.004023114622192963,1.021166726436343,0.7460445886764585,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,34,2026083201,3,0.5,0.2,59,413,balance,63,ZLZ,0.5238095238095238,0.42005792024219873,0.1037516035673251,0.0463450645712527,0.003939017332588507,0.004023114622192963,1.0213498145612863,0.7384303627369737,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,34,2026083201,3,0.5,0.2,59,413,inference,42,LOO,0.5,0.42005792024219873,0.07994207975780127,0.046481129692741596,0.0059087558866179,0.006097560975609756,1.0319534420806689,0.6046842415370316,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,34,2026083201,3,0.5,0.2,59,413,inference,42,ZLZ,0.5238095238095238,0.42005792024219873,0.1037516035673251,0.045401267646977106,0.005907352190935688,0.006083734306730822,1.0298580667097819,0.5907062242274623,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,35,2026083201,0,0.25,0.75,94,173,balance,63,LOO,0.5873015873015873,0.525311836108393,0.061989751193194276,0.026502897387049695,0.003913508574918933,0.003909329562171343,0.9989321569973366,0.42365292596408655,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,35,2026083201,0,0.25,0.75,94,173,balance,63,ZLZ,0.6031746031746031,0.525311836108393,0.07786276706621009,0.026048249761345565,0.003914337104315193,0.003860564536447792,0.9862626630169072,0.41634124364414926,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,35,2026083201,0,0.25,0.75,94,173,inference,42,LOO,0.5714285714285714,0.525311836108393,0.04611673532017835,0.026456414060956668,0.005870501966973526,0.005973120955699354,1.0174804453355344,0.3452974411658984,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,35,2026083201,0,0.25,0.75,94,173,inference,42,ZLZ,0.5952380952380952,0.525311836108393,0.06992625912970218,0.027036212672301274,0.005869720484482672,0.005876334273546817,1.001126763886224,0.3528882058361732,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,35,2026083201,1,0.5,0.8,307,462,balance,63,LOO,0.5079365079365079,0.5702637449818394,-0.062327237045331496,0.0026194349547733475,0.003873727751159714,0.004031242126480222,1.0406622213637373,0.04208652526871685,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,35,2026083201,1,0.5,0.8,307,462,balance,63,ZLZ,0.49206349206349204,0.5702637449818394,-0.07820025291834737,0.0011042794496171071,0.0038779285100430886,0.004031242126480222,1.039534925937928,0.017732872473720896,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,35,2026083201,1,0.5,0.8,307,462,inference,42,LOO,0.47619047619047616,0.5702637449818394,-0.09407326879136324,-0.003307762316660079,0.0058360028555752156,0.006083734306730822,1.0424488228135367,0.04329886849964277,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,35,2026083201,1,0.5,0.8,307,462,inference,42,ZLZ,0.47619047619047616,0.5702637449818394,-0.09407326879136324,-0.001671298789457376,0.005830149936561396,0.006083734306730822,1.0434953428177165,0.02188841109075577,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,35,2026083201,2,0.75,0.25,173,94,balance,63,LOO,0.5714285714285714,0.525311836108393,0.04611673532017835,0.043132486503194345,0.003884774392323759,0.003949967083607638,1.016781590048755,0.6920246971612448,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,35,2026083201,2,0.75,0.25,173,94,balance,63,ZLZ,0.5714285714285714,0.525311836108393,0.04611673532017835,0.04144465334858938,0.0038878476481522335,0.003949967083607638,1.0159778471476184,0.6646819609373962,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,35,2026083201,2,0.75,0.25,173,94,inference,42,LOO,0.5476190476190477,0.525311836108393,0.022307211510654623,0.04155525273119265,0.005835659734552272,0.006042254300094022,1.0354020924692589,0.5439775132848782,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,35,2026083201,2,0.75,0.25,173,94,inference,42,ZLZ,0.5714285714285714,0.525311836108393,0.04611673532017835,0.04068047110845785,0.005838701669712566,0.005973120955699354,1.0230221192297029,0.5323874766477593,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,35,2026083201,3,0.5,0.2,307,157,balance,63,LOO,0.5238095238095238,0.41980946819772325,0.10400005561180059,0.0047567339158379185,0.0038671909258434405,0.004023114622192963,1.0403196271762858,0.07649112551992253,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,35,2026083201,3,0.5,0.2,307,157,balance,63,ZLZ,0.5238095238095238,0.41980946819772325,0.10400005561180059,0.0011042794496170516,0.00385949612274246,0.004023114622192963,1.0423937462940733,0.017775166834729166,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,35,2026083201,3,0.5,0.2,307,157,inference,42,LOO,0.42857142857142855,0.41980946819772325,0.008761960373705302,-0.0012353805593225964,0.005784174749631732,0.005973120955699353,1.0326660611489393,0.01624351673169242,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,35,2026083201,3,0.5,0.2,307,157,inference,42,ZLZ,0.42857142857142855,0.41980946819772325,0.008761960373705302,-0.001671298789457376,0.005782615754819136,0.005973120955699353,1.0329444682056652,0.02197819038177269,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,36,2026083201,0,0.25,0.75,439,320,balance,63,LOO,0.49206349206349204,0.5251458696348184,-0.033082377571326316,0.007113748397505226,0.0039466928093948314,0.004031242126480222,1.0214228269512455,0.11323530092415271,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,36,2026083201,0,0.25,0.75,439,320,balance,63,ZLZ,0.5238095238095238,0.5251458696348184,-0.001336345825294516,0.007949340791099324,0.003946047190893236,0.004023114622192963,1.0195302862767543,0.1265464534883599,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,36,2026083201,0,0.25,0.75,439,320,inference,42,LOO,0.5238095238095238,0.5251458696348184,-0.001336345825294516,0.007937831566230624,0.005919822417672588,0.006083734306730822,1.0276886496745077,0.10316860062534156,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,36,2026083201,0,0.25,0.75,439,320,inference,42,ZLZ,0.5238095238095238,0.5251458696348184,-0.001336345825294516,0.01006282631319888,0.005916737020886114,0.006083734306730822,1.0282245577681086,0.1308214153230019,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,36,2026083201,1,0.5,0.8,99,352,balance,63,LOO,0.6031746031746031,0.5691985950621344,0.0339760081124687,0.029943960163681282,0.0037946678765979247,0.003860564536447792,1.0173655935098453,0.4860963397757351,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,36,2026083201,1,0.5,0.8,99,352,balance,63,ZLZ,0.5873015873015873,0.5691985950621344,0.018102992239452886,0.03164908672960187,0.0037898611127600962,0.003909329562171343,1.0315231735033794,0.5141022861780017,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,36,2026083201,1,0.5,0.8,99,352,inference,42,LOO,0.5714285714285714,0.5691985950621344,0.0022299763664369587,0.030838194975146505,0.005690603327713867,0.005973120955699353,1.049646340065489,0.408798970290694,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,36,2026083201,1,0.5,0.8,99,352,inference,42,ZLZ,0.6428571428571429,0.5691985950621344,0.07365854779500847,0.03535677279772231,0.005671451759495529,0.0055998008959681446,0.9873663981347595,0.469489081346514,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,kink,500,36,2026083201,2,0.75,0.25,320,439,balance,63,LOO,0.47619047619047616,0.5251458696348184,-0.04895539344434219,-0.029171123009174738,0.003955233164848478,0.004023114622192963,1.0171624413821596,0.4638388307825291,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,36,2026083201,2,0.75,0.25,320,439,balance,63,ZLZ,0.47619047619047616,0.5251458696348184,-0.04895539344434219,-0.02675085193229637,0.003955186610004218,0.004023114622192963,1.0171744139750396,0.4253575326453326,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,36,2026083201,2,0.75,0.25,320,439,inference,42,LOO,0.4523809523809524,0.5251458696348184,-0.07276491725386597,-0.026750230656222063,0.005934300136059515,0.006042254300094022,1.0181915578180025,0.3472504180913838,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,36,2026083201,2,0.75,0.25,320,439,inference,42,ZLZ,0.47619047619047616,0.5251458696348184,-0.04895539344434219,-0.02470828895410415,0.005935218905275824,0.006083734306730822,1.0250227335883066,0.32071871330499263,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,36,2026083201,3,0.5,0.2,99,145,balance,63,LOO,0.4126984126984127,0.41986452078529063,-0.007166108086877954,0.031475922937293066,0.003912939942376586,0.003909329562171343,0.9990773228676108,0.5031840684539866,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,36,2026083201,3,0.5,0.2,99,145,balance,63,ZLZ,0.3968253968253968,0.41986452078529063,-0.023039123959893826,0.031649086729601705,0.0039139773773084665,0.003860564536447793,0.9863533087415532,0.505885261604573,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,500,36,2026083201,3,0.5,0.2,99,145,inference,42,LOO,0.42857142857142855,0.41986452078529063,0.008706907786137918,0.036210478134649116,0.005885432830969854,0.005973120955699353,1.0148991802723621,0.4720033224195801,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,36,2026083201,3,0.5,0.2,99,145,inference,42,ZLZ,0.42857142857142855,0.41986452078529063,0.008706907786137918,0.03535677279772237,0.005883992054731988,0.005973120955699353,1.015147692270537,0.4609317018502056,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,37,2026083201,0,0.25,0.75,364,254,balance,63,LOO,0.42857142857142855,0.5250029277737818,-0.09643149920235322,0.00944619581962669,0.003945324810397202,0.003949967083607637,1.0011766517165333,0.1503888237186907,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,500,37,2026083201,0,0.25,0.75,364,254,balance,63,ZLZ,0.3968253968253968,0.5250029277737818,-0.12817753094838497,0.00816129595881554,0.00394719700605061,0.0038605645364477924,0.978052154612496,0.12990166747412335,0.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,500,37,2026083201,0,0.25,0.75,364,254,inference,42,LOO,0.42857142857142855,0.5250029277737818,-0.09643149920235322,0.007192622049104647,0.0059232434607939,0.005973120955699353,1.0084206390021941,0.09345605579848956,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,37,2026083201,0,0.25,0.75,364,254,inference,42,ZLZ,0.42857142857142855,0.5250029277737818,-0.09643149920235322,0.010235864083330326,0.005918910342971881,0.005973120955699353,1.0091588839138004,0.13304655376280092,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,37,2026083201,1,0.5,0.8,237,179,balance,63,LOO,0.5396825396825397,0.5701950261963762,-0.030512486513836534,-0.02943339332343131,0.003938920246946621,0.004006859613618446,1.0172482209368137,0.4689772117388609,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,37,2026083201,1,0.5,0.8,237,179,balance,63,ZLZ,0.49206349206349204,0.5701950261963762,-0.07813153413288415,-0.027659694954935365,0.003936337483974622,0.004031242126480222,1.0241098846051615,0.44086053492177,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,37,2026083201,1,0.5,0.8,237,179,inference,42,LOO,0.5,0.5701950261963762,-0.07019502619637619,-0.027874642372105907,0.005905313051344487,0.006097560975609756,1.0325550775367445,0.3627336462533275,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,37,2026083201,1,0.5,0.8,237,179,inference,42,ZLZ,0.5238095238095238,0.5701950261963762,-0.04638550238685235,-0.028310251808466802,0.00590750307258901,0.006083734306730822,1.0298317634331042,0.36833395319338363,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,37,2026083201,2,0.75,0.25,254,364,balance,63,LOO,0.6507936507936508,0.5250029277737818,0.12579072301986904,-0.012443903482301288,0.003955125889142626,0.003665504433553588,0.9267731385278811,0.19786841652856954,0.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,500,37,2026083201,2,0.75,0.25,254,364,balance,63,ZLZ,0.6190476190476191,0.5250029277737818,0.0940446912738373,-0.012348128174090034,0.0039563160465510665,0.0038036720064369835,0.9614176323837548,0.19631597445321766,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,37,2026083201,2,0.75,0.25,254,364,inference,42,LOO,0.5952380952380952,0.5250029277737818,0.07023516746431346,-0.012288828439103727,0.005934439509155972,0.005876334273546817,0.9902088081748062,0.15952201527145796,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,37,2026083201,2,0.75,0.25,254,364,inference,42,ZLZ,0.5952380952380952,0.5250029277737818,0.07023516746431346,-0.01101259866943849,0.0059334951363692375,0.0058763342735468176,0.9903664094250194,0.1429665763703145,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,37,2026083201,3,0.5,0.2,237,252,balance,63,LOO,0.30158730158730157,0.41994714874605005,-0.11835984715874848,-0.027032762205459582,0.0037831767091441675,0.003397296792074058,0.8980010856650141,0.4395032698152711,0.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,kink,500,37,2026083201,3,0.5,0.2,237,252,balance,63,ZLZ,0.2857142857142857,0.41994714874605005,-0.13423286303176435,-0.03385028213825286,0.003720957276025073,0.0032916392363396964,0.8846216153967784,0.5549258438017658,0.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,kink,500,37,2026083201,3,0.5,0.2,237,252,inference,42,LOO,0.2857142857142857,0.41994714874605005,-0.13423286303176435,-0.028470982397033495,0.005668857024060353,0.004977600796416126,0.8780607405143003,0.3781418120433969,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,kink,500,37,2026083201,3,0.5,0.2,237,252,inference,42,ZLZ,0.2857142857142857,0.41994714874605005,-0.13423286303176435,-0.037596132583443076,0.005534823307814034,0.004977600796416126,0.899324245706051,0.5053488618424168,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,kink,500,38,2026083201,0,0.25,0.75,80,31,balance,63,LOO,0.42857142857142855,0.5259617547690927,-0.09739032619766413,0.006448075330534486,0.003946641027662721,0.003949967083607637,1.0008427561365736,0.10263991633778707,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,500,38,2026083201,0,0.25,0.75,80,31,balance,63,ZLZ,0.49206349206349204,0.5259617547690927,-0.033898262705600646,0.005987946203449224,0.003946944135488492,0.004031242126480222,1.0213577867073858,0.09531195993118055,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,38,2026083201,0,0.25,0.75,80,31,inference,42,LOO,0.42857142857142855,0.5259617547690927,-0.09739032619766413,0.0039680395956049885,0.00592417312916377,0.005973120955699353,1.0082623896142773,0.051553971390756965,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,38,2026083201,0,0.25,0.75,80,31,inference,42,ZLZ,0.4523809523809524,0.5259617547690927,-0.0735808023881403,0.006064222998780733,0.0059197720827659905,0.006042254300094022,1.0206903603070479,0.07881750265012168,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,38,2026083201,1,0.5,0.8,52,442,balance,63,LOO,0.49206349206349204,0.5700025237606952,-0.07793903169720312,0.003174051066451189,0.003873659984372768,0.004031242126480222,1.0406804269716952,0.05099800193427671,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,38,2026083201,1,0.5,0.8,52,442,balance,63,ZLZ,0.5079365079365079,0.5700025237606952,-0.06206601582418725,0.0028466171340432167,0.0038740892392588,0.004031242126480222,1.0405651180228075,0.04573453300548158,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,38,2026083201,1,0.5,0.8,52,442,inference,42,LOO,0.5,0.5700025237606952,-0.07000252376069516,0.004862817930754826,0.005801696822219039,0.006097560975609756,1.0509961417248885,0.06384258954418882,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,38,2026083201,1,0.5,0.8,52,442,inference,42,ZLZ,0.5,0.5700025237606952,-0.07000252376069516,0.00136255520141082,0.00581625588604508,0.006097560975609756,1.0483653221378395,0.017866206668916022,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,38,2026083201,2,0.75,0.25,31,80,balance,63,LOO,0.5238095238095238,0.5259617547690927,-0.002152230959568846,-0.005836909895897802,0.003945395073263206,0.004023114622192963,1.0196988001167335,0.09292610631560815,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,38,2026083201,2,0.75,0.25,31,80,balance,63,ZLZ,0.5238095238095238,0.5259617547690927,-0.002152230959568846,-0.0028240491434745607,0.003943448240141511,0.004023114622192963,1.0202022131900972,0.04497116905817296,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,38,2026083201,2,0.75,0.25,31,80,inference,42,LOO,0.5,0.5259617547690927,-0.025961754769092682,-0.004307460041847788,0.005925993957765771,0.006097560975609756,1.0289516018859846,0.05595522613788739,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,38,2026083201,2,0.75,0.25,31,80,inference,42,ZLZ,0.5238095238095238,0.5259617547690927,-0.002152230959568846,-0.0024573351917551722,0.005924294415011882,0.006083734306730822,1.0269128913166312,0.03192611573629645,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,38,2026083201,3,0.5,0.2,52,412,balance,63,LOO,0.42857142857142855,0.41992434309832016,0.008647085473108385,0.0011127754485700247,0.0038605802584532863,0.003949967083607637,1.0231537279813379,0.01790940849528486,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,500,38,2026083201,3,0.5,0.2,52,412,balance,63,ZLZ,0.3968253968253968,0.41992434309832016,-0.02309894627292336,-0.00334031508729965,0.0038037283302739,0.0038605645364477937,1.0149422359429652,0.054160503056846936,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,500,38,2026083201,3,0.5,0.2,52,412,inference,42,LOO,0.42857142857142855,0.41992434309832016,0.008647085473108385,-0.0015268831933497595,0.005781219061798356,0.005973120955699353,1.0331940187440851,0.020081497790487297,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,38,2026083201,3,0.5,0.2,52,412,inference,42,ZLZ,0.38095238095238093,0.41992434309832016,-0.03897196214593923,-0.00791784313060373,0.005655163197912039,0.005751894253636414,1.0171049096797224,0.10528932027793166,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,39,2026083201,0,0.25,0.75,306,255,balance,63,LOO,0.5396825396825397,0.525352404288878,0.01433013539366168,0.005866640592139594,0.0039467354268304675,0.004006859613618446,1.015233903539428,0.09338357066783905,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,39,2026083201,0,0.25,0.75,306,255,balance,63,ZLZ,0.5238095238095238,0.525352404288878,-0.0015428804793541362,0.005318278839871904,0.003947273358813505,0.004023114622192963,1.0192135827659665,0.08464913062836789,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,39,2026083201,0,0.25,0.75,306,255,inference,42,LOO,0.5,0.525352404288878,-0.025352404288877972,0.006552640751415595,0.005917212246775452,0.006097560975609756,1.0304786648362299,0.08518395199097578,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,39,2026083201,0,0.25,0.75,306,255,inference,42,ZLZ,0.5238095238095238,0.525352404288878,-0.0015428804793541362,0.0038871474087573965,0.005924001927325473,0.006083734306730822,1.026963593422979,0.05050372537171622,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,39,2026083201,1,0.5,0.8,44,217,balance,63,LOO,0.5873015873015873,0.5695711576885412,0.01773042961304616,0.0033604891700451667,0.003872664808218526,0.003909329562171343,1.0094675774353121,0.054000470726607165,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,39,2026083201,1,0.5,0.8,44,217,balance,63,ZLZ,0.6031746031746031,0.5695711576885412,0.03360344548606198,0.004087208573567591,0.003869631168468731,0.0038605645364477924,0.9976569777257283,0.06570403095651058,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,39,2026083201,1,0.5,0.8,44,217,inference,42,LOO,0.6190476190476191,0.5695711576885412,0.049476461359077906,0.004796499879461291,0.005804380168034099,0.005751894253636414,0.9909575332975715,0.06295736068202579,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,39,2026083201,1,0.5,0.8,44,217,inference,42,ZLZ,0.6190476190476191,0.5695711576885412,0.049476461359077906,0.006278539316200815,0.0057992101374358855,0.005751894253636413,0.9918409778783437,0.082446874248741,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
main,kink,500,39,2026083201,2,0.75,0.25,255,306,balance,63,LOO,0.5079365079365079,0.525352404288878,-0.017415896352370064,-0.013527580898696767,0.003955293086760891,0.004031242126480222,1.0192018740592312,0.21509524249734932,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,39,2026083201,2,0.75,0.25,255,306,balance,63,ZLZ,0.5079365079365079,0.525352404288878,-0.017415896352370064,-0.013267473029663135,0.0039552094498028975,0.004031242126480222,1.0192234261275628,0.21096162889753978,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,39,2026083201,2,0.75,0.25,255,306,inference,42,LOO,0.5238095238095238,0.525352404288878,-0.0015428804793541362,-0.010315086546523466,0.00593084753549888,0.006083734306730822,1.0257782332654555,0.13394129584589487,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,39,2026083201,2,0.75,0.25,255,306,inference,42,ZLZ,0.5238095238095238,0.525352404288878,-0.0015428804793541362,-0.008869045855756763,0.005929680676393793,0.006083734306730822,1.0259800887677342,0.11517580254567213,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,39,2026083201,3,0.5,0.2,44,419,balance,63,LOO,0.4126984126984127,0.4202652006202854,-0.0075667879218727085,0.006030488858010885,0.0038696303492840958,0.003909329562171343,1.0102591744698797,0.0969432955078266,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,39,2026083201,3,0.5,0.2,44,419,balance,63,ZLZ,0.38095238095238093,0.4202652006202854,-0.03931281966790445,0.004087208573567425,0.0038649168339549007,0.0038036720064369843,0.9841536493153346,0.06574409085883273,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,39,2026083201,3,0.5,0.2,44,419,inference,42,LOO,0.40476190476190477,0.4202652006202854,-0.015503295858380617,0.00853058289375308,0.005812768665456644,0.005876334273546817,1.010935513134717,0.11188894728403191,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,39,2026083201,3,0.5,0.2,44,419,inference,42,ZLZ,0.40476190476190477,0.4202652006202854,-0.015503295858380617,0.006278539316200871,0.005807718575369042,0.005876334273546817,1.0118145700910472,0.08238645885345819,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,40,2026083201,0,0.25,0.75,494,255,balance,63,LOO,0.47619047619047616,0.52556111948787,-0.049370643297393824,-0.002043978976352334,0.003956768667657628,0.004023114622192963,1.0167677112583413,0.032494218352504635,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,40,2026083201,0,0.25,0.75,494,255,balance,63,ZLZ,0.49206349206349204,0.52556111948787,-0.03349762742437795,-0.0019372192362057117,0.0039564644796569876,0.004031242126480222,1.0189001183272894,0.030798185987529873,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,40,2026083201,0,0.25,0.75,494,255,inference,42,LOO,0.5714285714285714,0.52556111948787,0.04586745194070141,-0.0024327275875941634,0.005935723743202012,0.005973120955699353,1.0063003627047453,0.03157596558974774,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,40,2026083201,0,0.25,0.75,494,255,inference,42,ZLZ,0.5238095238095238,0.52556111948787,-0.0017515956783461517,-0.002328769646773754,0.005935474685616633,0.006083734306730822,1.0249785617776224,0.03022726151035995,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,40,2026083201,1,0.5,0.8,417,381,balance,63,LOO,0.5873015873015873,0.5689514478767965,0.0183501394247908,0.019883687066694855,0.00383070710836012,0.003909329562171344,1.0205242665615541,0.32126058490334597,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,40,2026083201,1,0.5,0.8,417,381,balance,63,ZLZ,0.6031746031746031,0.5689514478767965,0.03422315529780662,0.019421392454830322,0.003831930807329855,0.0038605645364477924,1.00747240244087,0.31374118680427804,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,40,2026083201,1,0.5,0.8,417,381,inference,42,LOO,0.5476190476190477,0.5689514478767965,-0.02133240025774885,0.017972752041942153,0.005758125431831146,0.00604225430009402,1.0493439873143782,0.23685034526030746,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,40,2026083201,1,0.5,0.8,417,381,inference,42,ZLZ,0.5476190476190477,0.5689514478767965,-0.02133240025774885,0.018471358024094386,0.0057562967495591805,0.006042254300094022,1.0496773469082774,0.24345978762932366,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,40,2026083201,2,0.75,0.25,255,494,balance,63,LOO,0.42857142857142855,0.52556111948787,-0.09698969091644144,-0.01598534512122729,0.003954279667122606,0.003949967083607637,0.9989093883392149,0.25420748048387926,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,500,40,2026083201,2,0.75,0.25,255,494,balance,63,ZLZ,0.4444444444444444,0.52556111948787,-0.08111667504342557,-0.016584685581243153,0.003954545207202934,0.003982477100756672,1.0070632378921505,0.263729657094398,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,40,2026083201,2,0.75,0.25,255,494,inference,42,LOO,0.47619047619047616,0.52556111948787,-0.049370643297393824,-0.016338311109273973,0.005932147283653204,0.006083734306730822,1.025553482715329,0.2121295637962337,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,40,2026083201,2,0.75,0.25,255,494,inference,42,ZLZ,0.4523809523809524,0.52556111948787,-0.0731801671069176,-0.015874926297507086,0.005932153415104781,0.006042254300094022,1.0185600198249924,0.2061130693328892,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,40,2026083201,3,0.5,0.2,417,29,balance,63,LOO,0.36507936507936506,0.4198081992182652,-0.05472883413890012,0.018142655003891006,0.003894436869643132,0.003738651972138915,0.9599980940200752,0.29072240865688864,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,kink,500,40,2026083201,3,0.5,0.2,417,29,balance,63,ZLZ,0.36507936507936506,0.4198081992182652,-0.05472883413890012,0.01942139245483021,0.00389727551177526,0.003738651972138915,0.9592988642560479,0.31109985591086875,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,kink,500,40,2026083201,3,0.5,0.2,417,29,inference,42,LOO,0.38095238095238093,0.4198081992182652,-0.038855818265884245,0.018231721860941796,0.0058466177758943454,0.005751894253636414,0.9837985779319324,0.23843792591098492,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,40,2026083201,3,0.5,0.2,417,29,inference,42,ZLZ,0.38095238095238093,0.4198081992182652,-0.038855818265884245,0.018471358024094497,0.005847566605211222,0.005751894253636414,0.9836389462431183,0.24155233363678064,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,41,2026083201,0,0.25,0.75,496,428,balance,63,LOO,0.5873015873015873,0.5251271077097137,0.06217447959187361,0.014868535729335997,0.003937125074726396,0.003909329562171343,0.9929401499755544,0.23696193902338755,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,41,2026083201,0,0.25,0.75,496,428,balance,63,ZLZ,0.6031746031746031,0.5251271077097137,0.07804749546488943,0.01553770652964015,0.003935828365217289,0.0038605645364477924,0.980877258410291,0.24766739644317387,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,41,2026083201,0,0.25,0.75,496,428,inference,42,LOO,0.6190476190476191,0.5251271077097137,0.09392051133790535,0.013423598897443267,0.005909457110252371,0.005751894253636413,0.9733371689350954,0.17462047864020994,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
main,kink,500,41,2026083201,0,0.25,0.75,496,428,inference,42,ZLZ,0.5952380952380952,0.5251271077097137,0.07011098752838152,0.012654380295474499,0.005911778472534603,0.005876334273546817,0.9940044778145095,0.1645817993470267,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,41,2026083201,1,0.5,0.8,172,388,balance,63,LOO,0.6190476190476191,0.569707265769132,0.04934035327848707,-0.021082038016477345,0.003927090695119893,0.0038036720064369843,0.9685724883216273,0.33641637473306013,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,41,2026083201,1,0.5,0.8,172,388,balance,63,ZLZ,0.5555555555555556,0.569707265769132,-0.014151710213576418,-0.020177789297642135,0.003925522235263205,0.003982477100756672,1.0145088633002353,0.3220511556045815,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,41,2026083201,1,0.5,0.8,172,388,inference,42,LOO,0.6190476190476191,0.569707265769132,0.04934035327848707,-0.02052108119444007,0.005890333710425817,0.005751894253636414,0.9764971793458209,0.2673808433311634,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,41,2026083201,1,0.5,0.8,172,388,inference,42,ZLZ,0.6190476190476191,0.569707265769132,0.04934035327848707,-0.021122598365180156,0.0058910436717848035,0.005751894253636414,0.9763794964184621,0.2752017682889529,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,41,2026083201,2,0.75,0.25,428,496,balance,63,LOO,0.4603174603174603,0.5251271077097137,-0.06480964739225342,-0.03715852169982514,0.00395208917682118,0.0040068596136184475,1.0138586034744594,0.5910783605080048,1.0,0.24813049958453426,1.0,0.7046170004612345,0.0
main,kink,500,41,2026083201,2,0.75,0.25,428,496,balance,63,ZLZ,0.4603174603174603,0.5251271077097137,-0.06480964739225342,-0.0337206116397859,0.00395402597960852,0.0040068596136184475,1.0133619845399089,0.5362603461893278,1.0,0.24813049958453426,1.0,0.7046170004612345,0.0
main,kink,500,41,2026083201,2,0.75,0.25,428,496,inference,42,LOO,0.42857142857142855,0.5251271077097137,-0.09655567913828517,-0.03609775868239101,0.005928885570501509,0.005973120955699353,1.0074609949326618,0.46880658480767795,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,41,2026083201,2,0.75,0.25,428,496,inference,42,ZLZ,0.42857142857142855,0.5251271077097137,-0.09655567913828517,-0.03567641601626337,0.005929236529814955,0.005973120955699353,1.0074013619904902,0.4633208364315914,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,41,2026083201,3,0.5,0.2,172,14,balance,63,LOO,0.38095238095238093,0.42000248167487375,-0.03905010072249282,-0.020752482648992876,0.0038036537135699073,0.0038036720064369835,1.0000048092882405,0.3364879943932563,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,41,2026083201,3,0.5,0.2,172,14,balance,63,ZLZ,0.3333333333333333,0.42000248167487375,-0.08666914834154044,-0.02636574633512012,0.003745243519699698,0.003584229390681004,0.9570083685688869,0.43082414896341037,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,kink,500,41,2026083201,3,0.5,0.2,172,14,inference,42,LOO,0.40476190476190477,0.42000248167487375,-0.015240576912968984,-0.020823534744564165,0.0057055893717865985,0.0058763342735468176,1.029925900837612,0.2756793242886833,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,41,2026083201,3,0.5,0.2,172,14,inference,42,ZLZ,0.3333333333333333,0.42000248167487375,-0.08666914834154044,-0.03040453392139708,0.005568942198289676,0.005420054200542005,0.9732645819535716,0.4074290537319138,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,kink,500,42,2026083201,0,0.25,0.75,188,195,balance,63,LOO,0.5396825396825397,0.5250634902156246,0.014619049466915057,-0.003192586251701157,0.00395835971270505,0.004006859613618446,1.012252524892502,0.050744036431686755,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,42,2026083201,0,0.25,0.75,188,195,balance,63,ZLZ,0.5238095238095238,0.5250634902156246,-0.0012539664061007594,-0.0025049737105707903,0.00395770372502074,0.004023114622192963,1.0165274870775933,0.0398181916446336,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,42,2026083201,0,0.25,0.75,188,195,inference,42,LOO,0.5952380952380952,0.5250634902156246,0.07017460502247064,-0.0025286064991765222,0.0059363495599376054,0.005876334273546816,0.9898902034348158,0.03281871078541445,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,42,2026083201,0,0.25,0.75,188,195,inference,42,ZLZ,0.5952380952380952,0.5250634902156246,0.07017460502247064,-0.0019862910854345772,0.00593583483147587,0.005876334273546816,0.9899760421881112,0.025781132418205805,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,42,2026083201,1,0.5,0.8,491,54,balance,63,LOO,0.6031746031746031,0.570897171782772,0.032277431391831146,-0.0029270214199174083,0.003886789165731683,0.0038605645364477924,0.9932528809344476,0.04694943917625737,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,42,2026083201,1,0.5,0.8,491,54,balance,63,ZLZ,0.6031746031746031,0.570897171782772,0.032277431391831146,-0.002224818514539817,0.003885200903698628,0.0038605645364477924,0.9936589206423322,0.035693394287832844,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,42,2026083201,1,0.5,0.8,491,54,inference,42,LOO,0.5714285714285714,0.570897171782772,0.0005313996457994019,-0.003989461792322735,0.005833512356480716,0.005973120955699354,1.023932168252552,0.05223351462102814,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,42,2026083201,1,0.5,0.8,491,54,inference,42,ZLZ,0.5238095238095238,0.570897171782772,-0.04708764797324816,-0.0033147259467538603,0.005830702397746532,0.006083734306730822,1.0433964712522599,0.04340974054966287,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,42,2026083201,2,0.75,0.25,195,188,balance,63,LOO,0.42857142857142855,0.5250634902156246,-0.09649206164419605,-0.0054610179840572926,0.003948384464730564,0.003949967083607637,1.0004008269435791,0.08690882723535878,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,500,42,2026083201,2,0.75,0.25,195,188,balance,63,ZLZ,0.42857142857142855,0.5250634902156246,-0.09649206164419605,-0.003660473043866408,0.003948711634169917,0.003949967083607637,1.0003179390023966,0.058251820602664706,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,500,42,2026083201,2,0.75,0.25,195,188,inference,42,LOO,0.40476190476190477,0.5250634902156246,-0.12030158545371983,-0.005842009894218014,0.00593004762779225,0.0058763342735468176,0.9909421715276459,0.07586355628690136,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,42,2026083201,2,0.75,0.25,195,188,inference,42,ZLZ,0.4523809523809524,0.5250634902156246,-0.07268253783467221,-0.00322568451480143,0.00592596646897029,0.006042254300094022,1.0196234372456614,0.04190272767476455,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,42,2026083201,3,0.5,0.2,491,359,balance,63,LOO,0.4444444444444444,0.420821445823082,0.023622998621362412,-0.0021176852564477877,0.003855191227960194,0.003982477100756672,1.0330167468408111,0.03410660177577485,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,42,2026083201,3,0.5,0.2,491,359,balance,63,ZLZ,0.42857142857142855,0.420821445823082,0.00774998274834654,-0.002224818514539817,0.003854873650013748,0.003949967083607637,1.0246683658733016,0.03583352364292178,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,500,42,2026083201,3,0.5,0.2,491,359,inference,42,LOO,0.5238095238095238,0.420821445823082,0.10298807798644183,-0.0017555200144325767,0.005783643534890882,0.006083734306730822,1.051886111242781,0.023083678983870936,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,42,2026083201,3,0.5,0.2,491,359,inference,42,ZLZ,0.5,0.420821445823082,0.07917855417691799,-0.0033147259467537493,0.0057774225339278585,0.006097560975609756,1.0554119834237305,0.04360944527443113,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,43,2026083201,0,0.25,0.75,372,489,balance,63,LOO,0.5714285714285714,0.524465219589598,0.04696335183897338,-0.00029434423482321836,0.003955205688313211,0.003949967083607638,0.9986755164918345,0.0046802709621568935,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,43,2026083201,0,0.25,0.75,372,489,balance,63,ZLZ,0.5238095238095238,0.524465219589598,-0.0006556957800741836,-0.001349746142578656,0.003956328311217164,0.004023114622192963,1.0168808818991193,0.02145882475409761,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,43,2026083201,0,0.25,0.75,372,489,inference,42,LOO,0.5714285714285714,0.524465219589598,0.04696335183897338,-0.0020780796756874054,0.0059364183915111704,0.005973120955699353,1.006182610754098,0.02697117978004104,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,43,2026083201,0,0.25,0.75,372,489,inference,42,ZLZ,0.5714285714285714,0.524465219589598,0.04696335183897338,-0.0021895784860429535,0.005936764506109373,0.005973120955699353,1.006123950099851,0.028417482823694804,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,43,2026083201,1,0.5,0.8,413,485,balance,63,LOO,0.5238095238095238,0.5701276599844063,-0.04631813617488245,0.022535005683586573,0.003818348444909584,0.004023114622192963,1.0536268966119011,0.36468667322927234,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,43,2026083201,1,0.5,0.8,413,485,balance,63,ZLZ,0.5238095238095238,0.5701276599844063,-0.04631813617488245,0.019911258608483307,0.0038248654963037912,0.004023114622192963,1.0518316594611634,0.32195163078666694,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,43,2026083201,1,0.5,0.8,413,485,inference,42,LOO,0.4523809523809524,0.5701276599844063,-0.1177467076034539,0.022047015322755548,0.005729782593554567,0.006042254300094022,1.0545346531805508,0.29125992414016044,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,43,2026083201,1,0.5,0.8,413,485,inference,42,ZLZ,0.4523809523809524,0.5701276599844063,-0.1177467076034539,0.020899040214725217,0.005738456712641821,0.006042254300094022,1.052940642870571,0.2758854436379159,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,43,2026083201,2,0.75,0.25,489,372,balance,63,LOO,0.5396825396825397,0.524465219589598,0.015217320092941633,0.009047398160388798,0.0039370842861485445,0.004006859613618446,1.0177225892052615,0.1441904001611559,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,43,2026083201,2,0.75,0.25,489,372,balance,63,ZLZ,0.5238095238095238,0.524465219589598,-0.0006556957800741836,0.008855622973182764,0.003936991193962583,0.004023114622192963,1.0218754434509407,0.14113570486051583,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,43,2026083201,2,0.75,0.25,489,372,inference,42,LOO,0.5476190476190477,0.524465219589598,0.023153828029449652,0.00649847715264984,0.005913293031484162,0.0060422543000940195,1.0218087058975818,0.08450781948375095,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,43,2026083201,2,0.75,0.25,489,372,inference,42,ZLZ,0.5238095238095238,0.524465219589598,-0.0006556957800741836,0.005193714375881453,0.005917605433273726,0.006083734306730822,1.0280736651556692,0.0675157443513795,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,43,2026083201,3,0.5,0.2,413,186,balance,63,LOO,0.4603174603174603,0.41977958881527616,0.04053787150218413,0.02360955295989914,0.0039043770305148663,0.004006859613618447,1.0262481267312613,0.37784344244177015,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,43,2026083201,3,0.5,0.2,413,186,balance,63,ZLZ,0.4444444444444444,0.41977958881527616,0.02466485562916826,0.013721053386633209,0.003835876323580709,0.003982477100756672,1.0382183273935992,0.2215415327178447,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,43,2026083201,3,0.5,0.2,413,186,inference,42,LOO,0.5,0.41977958881527616,0.08022041118472384,0.02254496825476021,0.005855531882970414,0.006097560975609756,1.0413334087281179,0.29462286818966643,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,43,2026083201,3,0.5,0.2,413,186,inference,42,ZLZ,0.47619047619047616,0.41977958881527616,0.0564108873752,0.011613732381950181,0.0057170909699675795,0.006083734306730822,1.0641311007100034,0.1535975409727508,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,44,2026083201,0,0.25,0.75,137,333,balance,63,LOO,0.47619047619047616,0.5247137743949022,-0.048523298204426024,0.023862947014255398,0.003922019383437424,0.004023114622192963,1.0257763230805186,0.3810388072687194,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,44,2026083201,0,0.25,0.75,137,333,balance,63,ZLZ,0.5079365079365079,0.5247137743949022,-0.01677726645839428,0.027036401807915222,0.003914232031974589,0.004031242126480222,1.0298934998103846,0.4321411356079794,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,44,2026083201,0,0.25,0.75,137,333,inference,42,LOO,0.5,0.5247137743949022,-0.024713774394902188,0.020543641842911575,0.0058925126344978795,0.006097560975609756,1.0347981164964188,0.2676253040976439,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,44,2026083201,0,0.25,0.75,137,333,inference,42,ZLZ,0.47619047619047616,0.5247137743949022,-0.048523298204426024,0.023924697468883482,0.005881223303398681,0.006083734306730822,1.0344334831182336,0.311969847102662,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,44,2026083201,1,0.5,0.8,412,275,balance,63,LOO,0.6349206349206349,0.570300541161206,0.0646200937594289,0.009472169760740834,0.0038553212366568787,0.0037386519721389158,0.9697381210653325,0.1525524502742891,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,kink,500,44,2026083201,1,0.5,0.8,412,275,balance,63,ZLZ,0.6190476190476191,0.570300541161206,0.04874707788641308,0.009548660790115515,0.0038551648084886093,0.0038036720064369843,0.9866431645313207,0.15378748375588439,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,44,2026083201,1,0.5,0.8,412,275,inference,42,LOO,0.5952380952380952,0.570300541161206,0.024937554076889246,0.01589117529791728,0.005757400301078808,0.005876334273546817,1.0206575826325162,0.20943188680052402,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,44,2026083201,1,0.5,0.8,412,275,inference,42,ZLZ,0.5952380952380952,0.570300541161206,0.024937554076889246,0.014689436927987742,0.005762354624540709,0.005876334273546816,1.01978004764245,0.1935107774953417,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,44,2026083201,2,0.75,0.25,333,137,balance,63,LOO,0.5714285714285714,0.5247137743949022,0.04671479703366921,0.012563626470369127,0.003934953343577459,0.003949967083607637,1.0038154810792568,0.20028352307661235,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,44,2026083201,2,0.75,0.25,333,137,balance,63,ZLZ,0.5714285714285714,0.5247137743949022,0.04671479703366921,0.012261263918157517,0.003935645907687487,0.003949967083607638,1.0036388375011527,0.195446200283482,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,44,2026083201,2,0.75,0.25,333,137,inference,42,LOO,0.6428571428571429,0.5247137743949022,0.11814336846224072,0.011650130242806811,0.0059042507316370355,0.005599800895968143,0.9484354832633471,0.15161716946389525,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,kink,500,44,2026083201,2,0.75,0.25,333,137,inference,42,ZLZ,0.5952380952380952,0.5247137743949022,0.07052432084319304,0.013074298421334785,0.005904893786589435,0.005876334273546817,0.9951634162992941,0.17014231922845607,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,44,2026083201,3,0.5,0.2,412,226,balance,63,LOO,0.36507936507936506,0.42044628585699956,-0.0553669207776345,0.010278625263885122,0.0038802046107817225,0.0037386519721389158,0.9635192849754671,0.165009033005558,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,kink,500,44,2026083201,3,0.5,0.2,412,226,balance,63,ZLZ,0.3968253968253968,0.42044628585699956,-0.023620889031602754,0.009548660790115404,0.003878580484001667,0.0038605645364477924,0.9953550151587194,0.15332255988410828,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,500,44,2026083201,3,0.5,0.2,412,226,inference,42,LOO,0.38095238095238093,0.42044628585699956,-0.039493904904618626,0.014575857411002036,0.005834069927332584,0.005751894253636414,0.9859145202714872,0.1908307231284211,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,44,2026083201,3,0.5,0.2,412,226,inference,42,ZLZ,0.38095238095238093,0.42044628585699956,-0.039493904904618626,0.014689436927987576,0.005834162289230603,0.005751894253636414,0.9858989120432853,0.19231621188269377,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,45,2026083201,0,0.25,0.75,416,43,balance,63,LOO,0.4603174603174603,0.5250371585769331,-0.06471969825947282,0.003913106260097332,0.003951192422189518,0.004006859613618447,1.0140887067702162,0.062252608109875825,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,45,2026083201,0,0.25,0.75,416,43,balance,63,ZLZ,0.49206349206349204,0.5250371585769331,-0.03297366651344108,0.004051164892294179,0.00395093415224012,0.004031242126480222,1.0203263256601147,0.06445105408830612,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,45,2026083201,0,0.25,0.75,416,43,inference,42,LOO,0.5238095238095238,0.5250371585769331,-0.0012276347674092802,0.0035103730137223677,0.005927678489167482,0.006083734306730822,1.0263266332424277,0.04559434144773186,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,45,2026083201,0,0.25,0.75,416,43,inference,42,ZLZ,0.5238095238095238,0.5250371585769331,-0.0012276347674092802,0.001853162091203897,0.005929767838687665,0.006083734306730822,1.0259650077762963,0.024065481888648536,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,45,2026083201,1,0.5,0.8,251,102,balance,63,LOO,0.5873015873015873,0.5707360883269366,0.01656549897465076,-0.005198871116472881,0.0038916638251969044,0.003909329562171343,1.0045393789823418,0.08333767735971986,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,45,2026083201,1,0.5,0.8,251,102,balance,63,ZLZ,0.5873015873015873,0.5707360883269366,0.01656549897465076,-0.008989359605997782,0.003900891392758763,0.003909329562171344,1.0021631387708574,0.14392850838804486,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,45,2026083201,1,0.5,0.8,251,102,inference,42,LOO,0.5238095238095238,0.5707360883269366,-0.04692656451741273,-0.006911352648104718,0.005840551103391996,0.006083734306730822,1.0416370303133884,0.09043491590082138,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,45,2026083201,1,0.5,0.8,251,102,inference,42,ZLZ,0.5476190476190477,0.5707360883269366,-0.023117040707888892,-0.009480053978062286,0.00585362633639033,0.00604225430009402,1.0322241210599734,0.12390770472776663,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,45,2026083201,2,0.75,0.25,43,416,balance,63,LOO,0.3492063492063492,0.5250371585769331,-0.17583080937058393,0.001940679747843399,0.003941417171567425,0.003665504433553588,0.9299965657012368,0.030912040347157402,0.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,500,45,2026083201,2,0.75,0.25,43,416,balance,63,ZLZ,0.3492063492063492,0.5250371585769331,-0.17583080937058393,0.003086259002381464,0.003940933880260888,0.0036655044335535884,0.9301106146218656,0.04916236824481551,0.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,500,45,2026083201,2,0.75,0.25,43,416,inference,42,LOO,0.35714285714285715,0.5250371585769331,-0.16789430143407597,0.0021990396433358983,0.005916953809806607,0.005599800895968142,0.9463992919274062,0.028588012886923725,0.0,0.2933353340185781,1.0,0.8280596746784621,0.0
main,kink,500,45,2026083201,2,0.75,0.25,43,416,inference,42,ZLZ,0.35714285714285715,0.5250371585769331,-0.16789430143407597,0.003497642925614497,0.0059156057666565525,0.005599800895968143,0.9466149565834067,0.0454753299142574,0.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,kink,500,45,2026083201,3,0.5,0.2,251,333,balance,63,LOO,0.3968253968253968,0.4199813091596719,-0.02315591233427511,-0.005012565285145765,0.0038442385896642717,0.0038605645364477924,1.0042468609589985,0.08084531826223061,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,500,45,2026083201,3,0.5,0.2,251,333,balance,63,ZLZ,0.3968253968253968,0.4199813091596719,-0.02315591233427511,-0.008989359605997616,0.0038356568763060887,0.0038605645364477932,1.0064937143610435,0.14514727244961392,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,500,45,2026083201,3,0.5,0.2,251,333,inference,42,LOO,0.40476190476190477,0.4199813091596719,-0.015219404397767144,-0.00840364076579636,0.005753607834113958,0.0058763342735468176,1.0213303448846822,0.11078918067529456,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,45,2026083201,3,0.5,0.2,251,333,inference,42,ZLZ,0.42857142857142855,0.4199813091596719,0.008590119411756636,-0.00948005397806223,0.005752251965439929,0.005973120955699353,1.0383969602838028,0.12499477513147707,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,46,2026083201,0,0.25,0.75,164,406,balance,63,LOO,0.47619047619047616,0.524045101869737,-0.0478546256792608,-0.004239479426596637,0.003958975549824709,0.004023114622192963,1.01620092661878,0.06737846647179181,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,46,2026083201,0,0.25,0.75,164,406,balance,63,ZLZ,0.4444444444444444,0.524045101869737,-0.07960065742529254,-0.005122493254578808,0.003959490097755843,0.003982477100756672,1.005805546278259,0.08140700264658507,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,46,2026083201,0,0.25,0.75,164,406,inference,42,LOO,0.5,0.524045101869737,-0.024045101869736962,-0.0051209207724565164,0.005940677040950651,0.006097560975609756,1.0264084267799214,0.06644007059786242,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,46,2026083201,0,0.25,0.75,164,406,inference,42,ZLZ,0.47619047619047616,0.524045101869737,-0.0478546256792608,-0.0056676813863995035,0.005940766596041204,0.006083734306730822,1.0240655323481127,0.07353332142646431,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,46,2026083201,1,0.5,0.8,13,151,balance,63,LOO,0.6190476190476191,0.5704855382614904,0.04856208078612867,-0.016667195692030345,0.003919929012009366,0.0038036720064369843,0.9703420635383426,0.26620942872596853,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,46,2026083201,1,0.5,0.8,13,151,balance,63,ZLZ,0.6507936507936508,0.5704855382614904,0.08030811253216041,-0.016460864907102746,0.003919369648962327,0.0036655044335535884,0.9352280498789006,0.2629326618597116,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,500,46,2026083201,1,0.5,0.8,13,151,inference,42,LOO,0.5952380952380952,0.5704855382614904,0.024752556976604834,-0.017303916452554913,0.005881712354468548,0.005876334273546816,0.9990856266682872,0.22562775325020282,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,46,2026083201,1,0.5,0.8,13,151,inference,42,ZLZ,0.6428571428571429,0.5704855382614904,0.0723716045956525,-0.016679486772071428,0.00588026002231088,0.005599800895968143,0.9523049788140968,0.21751259908545165,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,kink,500,46,2026083201,2,0.75,0.25,406,164,balance,63,LOO,0.6190476190476191,0.524045101869737,0.0950025171778821,0.0031788341636362905,0.0039427668400311595,0.0038036720064369843,0.9647215168338293,0.05062526670183498,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,46,2026083201,2,0.75,0.25,406,164,balance,63,ZLZ,0.5873015873015873,0.524045101869737,0.06325648543185036,0.0006442691191437255,0.003943042205985356,0.003909329562171344,0.9914500930873025,0.010260100210072766,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,46,2026083201,2,0.75,0.25,406,164,inference,42,LOO,0.5,0.524045101869737,-0.024045101869736962,-0.0005398797206882522,0.005927243491478627,0.006097560975609756,1.02873468660027,0.007012463767142188,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,46,2026083201,2,0.75,0.25,406,164,inference,42,ZLZ,0.5,0.524045101869737,-0.024045101869736962,-0.002593544844631368,0.0059261494476918804,0.006097560975609756,1.0289246043203715,0.033690500434552545,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,46,2026083201,3,0.5,0.2,13,83,balance,63,LOO,0.4603174603174603,0.42065292167423796,0.039664538643222336,-0.01625220974190794,0.0038204933319316006,0.004006859613618447,1.048780684978351,0.26293760054892384,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,46,2026083201,3,0.5,0.2,13,83,balance,63,ZLZ,0.4603174603174603,0.42065292167423796,0.039664538643222336,-0.0164608649071028,0.003819996686177191,0.004006859613618447,1.0489170391475537,0.2663306552839651,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,46,2026083201,3,0.5,0.2,13,83,inference,42,LOO,0.4523809523809524,0.42065292167423796,0.03172803070671443,-0.017853066831335973,0.005724119076052621,0.006042254300094022,1.0555780234154017,0.2359709282431211,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,46,2026083201,3,0.5,0.2,13,83,inference,42,ZLZ,0.47619047619047616,0.42065292167423796,0.05553755451623821,-0.016679486772071372,0.005729640735939297,0.006083734306730822,1.0618003094976733,0.22035301013681205,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,47,2026083201,0,0.25,0.75,243,488,balance,63,LOO,0.6031746031746031,0.524609227074329,0.07856537610027414,0.004925569171357003,0.003950547587271999,0.0038605645364477915,0.9772226384225524,0.07836601691965182,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,47,2026083201,0,0.25,0.75,243,488,balance,63,ZLZ,0.6190476190476191,0.524609227074329,0.09443839197329007,0.004268707004650207,0.003951203845843598,0.0038036720064369843,0.9626615469202362,0.06790967136697636,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,47,2026083201,0,0.25,0.75,243,488,inference,42,LOO,0.6666666666666666,0.524609227074329,0.14205743959233763,0.005521325175647518,0.005925746972963823,0.0054200542005420045,0.9146617675832198,0.07172520096816744,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,kink,500,47,2026083201,0,0.25,0.75,243,488,inference,42,ZLZ,0.6428571428571429,0.524609227074329,0.1182479157828139,0.004963809746813541,0.005926064989418954,0.0055998008959681446,0.9449442262220619,0.06448102352189529,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,kink,500,47,2026083201,1,0.5,0.8,274,296,balance,63,LOO,0.5555555555555556,0.5713290091452885,-0.015773453589732922,0.011946929051890098,0.0038449551245917295,0.003982477100756672,1.035766861174887,0.19266846923400335,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,47,2026083201,1,0.5,0.8,274,296,balance,63,ZLZ,0.5555555555555556,0.5713290091452885,-0.015773453589732922,0.012179376940037234,0.003843679992896934,0.003982477100756672,1.0361104743673337,0.19644974078895416,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,47,2026083201,1,0.5,0.8,274,296,inference,42,LOO,0.5714285714285714,0.5713290091452885,9.956228328289463e-05,0.00736167471249205,0.005787822005910241,0.005973120955699354,1.0320153158821912,0.09676516470737062,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,47,2026083201,1,0.5,0.8,274,296,inference,42,ZLZ,0.5238095238095238,0.5713290091452885,-0.047519485335764666,0.011334183692776723,0.005767114156067397,0.006083734306730822,1.0549009681610548,0.1492488429432279,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,47,2026083201,2,0.75,0.25,488,243,balance,63,LOO,0.6190476190476191,0.524609227074329,0.09443839197329007,0.004182862099109785,0.003943388367826766,0.0038036720064369835,0.9645694645422962,0.06660989843435296,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,47,2026083201,2,0.75,0.25,488,243,balance,63,ZLZ,0.6190476190476191,0.524609227074329,0.09443839197329007,0.004182862099109674,0.0039433883678267655,0.003803672006436983,0.9645694645422963,0.0666098984343512,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,47,2026083201,2,0.75,0.25,488,243,inference,42,LOO,0.6190476190476191,0.524609227074329,0.09443839197329007,0.005225580038159761,0.005918072651452082,0.005751894253636414,0.9719201828698582,0.06792730085085918,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,47,2026083201,2,0.75,0.25,488,243,inference,42,ZLZ,0.6190476190476191,0.524609227074329,0.09443839197329007,0.005489923924364981,0.005917360598666944,0.005751894253636414,0.9720371367822664,0.07136779987353936,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,47,2026083201,3,0.5,0.2,274,175,balance,63,LOO,0.4444444444444444,0.4197542463420536,0.024690198102390815,0.01099255651779052,0.0038784812544336023,0.003982477100756672,1.0268135487838672,0.1765094081941122,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,47,2026083201,3,0.5,0.2,274,175,balance,63,ZLZ,0.4444444444444444,0.4197542463420536,0.024690198102390815,0.012179376940037234,0.0038808326739615613,0.003982477100756672,1.0261913963663245,0.19550713549700371,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,47,2026083201,3,0.5,0.2,274,175,inference,42,LOO,0.40476190476190477,0.4197542463420536,-0.014992341580148838,0.006617599397209961,0.00580597540853883,0.005876334273546817,1.0121183539469545,0.0868486110306009,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,47,2026083201,3,0.5,0.2,274,175,inference,42,ZLZ,0.4523809523809524,0.4197542463420536,0.03262670603889878,0.011334183692776778,0.0058167427030940315,0.006042254300094022,1.0387693952630974,0.1486107822166603,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,48,2026083201,0,0.25,0.75,433,477,balance,63,LOO,0.5714285714285714,0.5256868971369573,0.04574167429161413,0.023390515371549014,0.003920868504614268,0.003949967083607637,1.0074214626068496,0.37354992378948715,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,48,2026083201,0,0.25,0.75,433,477,balance,63,ZLZ,0.5555555555555556,0.5256868971369573,0.029868658418598315,0.022030299223661065,0.003922007807485321,0.003982477100756672,1.015417943114734,0.35177596979633335,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,48,2026083201,0,0.25,0.75,433,477,inference,42,LOO,0.5476190476190477,0.5256868971369573,0.021932150482090407,0.02148596674986647,0.005888965140063342,0.00604225430009402,1.0260298976789375,0.27998541428869494,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,48,2026083201,0,0.25,0.75,433,477,inference,42,ZLZ,0.5476190476190477,0.5256868971369573,0.021932150482090407,0.02140936441693242,0.005888952925697696,0.00604225430009402,1.0260320257829472,0.27898749226214925,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,48,2026083201,1,0.5,0.8,258,332,balance,63,LOO,0.6984126984126984,0.5704412904588914,0.12797140795380701,0.0080675127879416,0.0038586982758612824,0.003397296792074058,0.8804256122657745,0.12987311344280714,0.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,kink,500,48,2026083201,1,0.5,0.8,258,332,balance,63,ZLZ,0.6507936507936508,0.5704412904588914,0.08035236033475945,0.006851992379936833,0.003860210718372587,0.0036655044335535884,0.9495607107942843,0.11028370939459695,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,500,48,2026083201,1,0.5,0.8,258,332,inference,42,LOO,0.6666666666666666,0.5704412904588914,0.09622537620777527,0.00851942310886411,0.005784882582960049,0.0054200542005420045,0.9369341767639877,0.11201157744498591,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,kink,500,48,2026083201,1,0.5,0.8,258,332,inference,42,ZLZ,0.6666666666666666,0.5704412904588914,0.09622537620777527,0.0060781793005141305,0.005796135842543077,0.005420054200542005,0.9351151090627192,0.07983700371927827,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,kink,500,48,2026083201,2,0.75,0.25,477,433,balance,63,LOO,0.5714285714285714,0.5256868971369573,0.04574167429161413,-0.00981690016263026,0.003951982903616002,0.003949967083607638,0.9994899218803502,0.15615893760118124,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,48,2026083201,2,0.75,0.25,477,433,balance,63,ZLZ,0.5555555555555556,0.5256868971369573,0.029868658418598315,-0.010622120884539732,0.003952541893111069,0.003982477100756672,1.0075736598004887,0.16895575863286091,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,48,2026083201,2,0.75,0.25,477,433,inference,42,LOO,0.5238095238095238,0.5256868971369573,-0.0018773733274334292,-0.012938336076914858,0.005935556478571246,0.006083734306730822,1.0249644374027158,0.16793750897283236,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,48,2026083201,2,0.75,0.25,477,433,inference,42,ZLZ,0.5,0.5256868971369573,-0.025686897136957265,-0.012955567225069076,0.0059357671103867716,0.006097560975609756,1.0272574483152932,0.16815818284620565,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,48,2026083201,3,0.5,0.2,258,230,balance,63,LOO,0.42857142857142855,0.4205350074607684,0.008036421110660164,0.008796072307757585,0.0038770693161303375,0.003949967083607637,1.0188022863491277,0.1412657917828048,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,500,48,2026083201,3,0.5,0.2,258,230,balance,63,ZLZ,0.4444444444444444,0.4205350074607684,0.023909436983676036,0.006851992379936833,0.00387134728630702,0.003982477100756672,1.0287057208333437,0.1101249705279294,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,48,2026083201,3,0.5,0.2,258,230,inference,42,LOO,0.5,0.4205350074607684,0.07946499253923162,0.0068462892519732255,0.005808353303358942,0.006097560975609756,1.0497916805583378,0.0898315164898758,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,48,2026083201,3,0.5,0.2,258,230,inference,42,ZLZ,0.47619047619047616,0.4205350074607684,0.05565546872970778,0.0060781793005141305,0.0058073169114698925,0.006083734306730822,1.0475981248267998,0.07976010993686843,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,49,2026083201,0,0.25,0.75,144,412,balance,63,LOO,0.6190476190476191,0.5246146730632568,0.09443294598436225,0.015975858862116277,0.0039367623694732574,0.0038036720064369843,0.9661929396429176,0.25462123176034135,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,49,2026083201,0,0.25,0.75,144,412,balance,63,ZLZ,0.6031746031746031,0.5246146730632568,0.07855993011134632,0.015529794995169821,0.003937434729112509,0.003860564536447792,0.9804770877606285,0.24749078830723484,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,49,2026083201,0,0.25,0.75,144,412,inference,42,LOO,0.6190476190476191,0.5246146730632568,0.09443294598436225,0.016179332542477942,0.005906184021514525,0.005751894253636414,0.9738765728741134,0.21052666667532718,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,49,2026083201,0,0.25,0.75,144,412,inference,42,ZLZ,0.6190476190476191,0.5246146730632568,0.09443294598436225,0.016882386827997586,0.00590235019526641,0.005751894253636414,0.9745091469241086,0.219746193297583,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,49,2026083201,1,0.5,0.8,356,351,balance,63,LOO,0.5238095238095238,0.5705624365095654,-0.04675291270004156,-0.001623521345639145,0.003885741245085164,0.0040231146221929625,1.0353531973549586,0.026044802254992918,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,49,2026083201,1,0.5,0.8,356,351,balance,63,ZLZ,0.5714285714285714,0.5705624365095654,0.0008661349190060008,0.0003358571975702329,0.003881234948411639,0.003949967083607638,1.0177088313667089,0.005391004485836309,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,49,2026083201,1,0.5,0.8,356,351,inference,42,LOO,0.5952380952380952,0.5705624365095654,0.024675658728529837,-0.0030022634861597286,0.005834421189707066,0.0058763342735468176,1.0071837603897527,0.03930519139782543,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,49,2026083201,1,0.5,0.8,356,351,inference,42,ZLZ,0.5952380952380952,0.5705624365095654,0.024675658728529837,-0.002941516043688086,0.005834243756011624,0.0058763342735468176,1.0072143913239524,0.038510480413494516,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,49,2026083201,2,0.75,0.25,412,144,balance,63,LOO,0.6190476190476191,0.5246146730632568,0.09443294598436225,0.014588517536191836,0.0039293185957508915,0.0038036720064369843,0.9680233133933758,0.23273009135201683,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,49,2026083201,2,0.75,0.25,412,144,balance,63,ZLZ,0.6031746031746031,0.5246146730632568,0.07855993011134632,0.01584823588864892,0.003927816166156829,0.003860564536447792,0.9828781116874826,0.2528746822554727,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,49,2026083201,2,0.75,0.25,412,144,inference,42,LOO,0.6428571428571429,0.5246146730632568,0.11824246979388608,0.014911265166204446,0.005890766794130538,0.005599800895968143,0.9506064476271054,0.19428021628228553,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,kink,500,49,2026083201,2,0.75,0.25,412,144,inference,42,ZLZ,0.6190476190476191,0.5246146730632568,0.09443294598436225,0.016490459976342464,0.0058872204020233385,0.005751894253636414,0.9770135753129924,0.21492039115825745,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,49,2026083201,3,0.5,0.2,356,432,balance,63,LOO,0.38095238095238093,0.4199781884716246,-0.03902580751924367,-0.001531730531492581,0.0038557331892193026,0.0038036720064369843,0.9864977216452937,0.02466771273255134,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,49,2026083201,3,0.5,0.2,356,432,balance,63,ZLZ,0.3968253968253968,0.4199781884716246,-0.0231527916462278,0.0003358571975700664,0.003860230452109609,0.003860564536447792,1.0000865451797056,0.005405651502025564,1.0,0.2435586146404704,1.0,0.6977114276985763,0.0
main,kink,500,49,2026083201,3,0.5,0.2,356,432,inference,42,LOO,0.30952380952380953,0.4199781884716246,-0.11045437894781507,-0.0025655197165239674,0.0057797965517067725,0.0052126541673580004,0.901875026348238,0.03374574969476799,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,kink,500,49,2026083201,3,0.5,0.2,356,432,inference,42,ZLZ,0.35714285714285715,0.4199781884716246,-0.06283533132876745,-0.002941516043688197,0.005779236021793124,0.005599800895968143,0.9689517567463342,0.0386933209611737,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,kink,500,50,2026083201,0,0.25,0.75,110,341,balance,63,LOO,0.5396825396825397,0.5244221519730942,0.015260387709445489,-0.0058904108326045534,0.003960586453497356,0.004006859613618446,1.011683411197912,0.0935978423385447,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,50,2026083201,0,0.25,0.75,110,341,balance,63,ZLZ,0.5396825396825397,0.5244221519730942,0.015260387709445489,-0.00588625118378161,0.0039602725735214915,0.004006859613618446,1.011763594356721,0.09353545253071807,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,50,2026083201,0,0.25,0.75,110,341,inference,42,LOO,0.47619047619047616,0.5244221519730942,-0.048231675782618,-0.007745422620365705,0.0059425856458554804,0.006083734306730822,1.0237520616928395,0.1004748565330642,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,50,2026083201,0,0.25,0.75,110,341,inference,42,ZLZ,0.5,0.5244221519730942,-0.024422151973094164,-0.006987334755508168,0.005941400864850183,0.006097560975609756,1.0262833823725697,0.09064985688231823,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,50,2026083201,1,0.5,0.8,259,384,balance,63,LOO,0.47619047619047616,0.5703102525184764,-0.09411977632800028,-0.024600822167451186,0.0039309889446839386,0.004023114622192963,1.023435750851859,0.3923726344186555,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,50,2026083201,1,0.5,0.8,259,384,balance,63,ZLZ,0.4603174603174603,0.5703102525184764,-0.10999279220101615,-0.025697892709510062,0.003932443530996971,0.0040068596136184475,1.0189236239592256,0.4097946309779117,1.0,0.24813049958453426,1.0,0.7046170004612345,0.0
main,kink,500,50,2026083201,1,0.5,0.8,259,384,inference,42,LOO,0.47619047619047616,0.5703102525184764,-0.09411977632800028,-0.023966397740809442,0.005894732707733152,0.006083734306730822,1.032062793746309,0.3121552934127446,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,50,2026083201,1,0.5,0.8,259,384,inference,42,ZLZ,0.5238095238095238,0.5703102525184764,-0.04650072870895261,-0.022406712795268513,0.00589140989375397,0.0060837343067308225,1.0326448874624652,0.2919231439375126,1.0,0.30574770524306843,1.0,0.956481384904725,0.0
main,kink,500,50,2026083201,2,0.75,0.25,341,110,balance,63,LOO,0.4603174603174603,0.5244221519730942,-0.06410469165563387,-0.0030736486848322864,0.003950738965982565,0.0040068596136184475,1.0142051014048519,0.04890069804703613,1.0,0.24813049958453426,1.0,0.7046170004612345,0.0
main,kink,500,50,2026083201,2,0.75,0.25,341,110,balance,63,ZLZ,0.5079365079365079,0.5244221519730942,-0.016485644036586256,-0.00023539137029149337,0.003947940261470516,0.004031242126480222,1.0211000824462015,0.0037463232780846093,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,50,2026083201,2,0.75,0.25,341,110,inference,42,LOO,0.47619047619047616,0.5244221519730942,-0.048231675782618,0.00027303362638209094,0.0059218030174928455,0.006083734306730822,1.0273449300423596,0.003548045322712389,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,50,2026083201,2,0.75,0.25,341,110,inference,42,ZLZ,0.47619047619047616,0.5244221519730942,-0.048231675782618,0.00045550274394023926,0.005921549037494043,0.0060837343067308225,1.0273889936923355,0.005919340632249981,1.0,0.30574770524306843,1.0,0.956481384904725,0.0
main,kink,500,50,2026083201,3,0.5,0.2,259,171,balance,63,LOO,0.4126984126984127,0.4201021489961812,-0.007403736297768526,-0.024662988195293056,0.0037906413981499067,0.003909329562171344,1.0313108393949808,0.40058007581279326,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,50,2026083201,3,0.5,0.2,259,171,balance,63,ZLZ,0.3968253968253968,0.4201021489961812,-0.0232767521707844,-0.03188667802105316,0.0037271099318644317,0.003860564536447793,1.03580645782471,0.5223037875509977,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,500,50,2026083201,3,0.5,0.2,259,171,inference,42,LOO,0.42857142857142855,0.4201021489961812,0.008469279575247346,-0.022771288770602305,0.005695243073580116,0.005973120955699353,1.0487912242777302,0.30173902209072195,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,50,2026083201,3,0.5,0.2,259,171,inference,42,ZLZ,0.35714285714285715,0.4201021489961812,-0.06295929185332405,-0.03168989076258327,0.005562000319702444,0.005599800895968142,1.00679621972185,0.4249181063769997,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
main,kink,500,51,2026083201,0,0.25,0.75,100,188,balance,63,LOO,0.42857142857142855,0.5247020358200045,-0.09613060724857597,-0.010646769889661734,0.003963760905752493,0.003949967083607637,0.9965200166022028,0.16910799589201114,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,500,51,2026083201,0,0.25,0.75,100,188,balance,63,ZLZ,0.4126984126984127,0.5247020358200045,-0.11200362312159184,-0.01008117836479161,0.003963349832172144,0.003909329562171343,0.9863700474880374,0.1601327252418513,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,51,2026083201,0,0.25,0.75,100,188,inference,42,LOO,0.42857142857142855,0.5247020358200045,-0.09613060724857597,-0.012393054213752253,0.005946960847415393,0.005973120955699353,1.0043989037350614,0.1607055257337361,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,51,2026083201,0,0.25,0.75,100,188,inference,42,ZLZ,0.40476190476190477,0.5247020358200045,-0.11994013105809975,-0.012553899294691195,0.005947169300092123,0.0058763342735468176,0.9880892870253066,0.16278841308656766,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,51,2026083201,1,0.5,0.8,374,386,balance,63,LOO,0.6031746031746031,0.5702007489749263,0.0329738541996768,-0.022385071890138386,0.003929207896737775,0.0038605645364477915,0.9825299749735883,0.3571132707336967,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,51,2026083201,1,0.5,0.8,374,386,balance,63,ZLZ,0.6349206349206349,0.5702007489749263,0.06471988594570854,-0.022244117159201382,0.0039286999500628235,0.0037386519721389158,0.9516257336168245,0.3548875330542368,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,kink,500,51,2026083201,1,0.5,0.8,374,386,inference,42,LOO,0.5952380952380952,0.5702007489749263,0.02503734626316889,-0.02145867744063845,0.005891347426901077,0.005876334273546817,0.9974516605003285,0.2795732623050384,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,51,2026083201,1,0.5,0.8,374,386,inference,42,ZLZ,0.6428571428571429,0.5702007489749263,0.07265639388221656,-0.020873873780108965,0.005889759561640218,0.005599800895968143,0.9507690148235312,0.27199083487903547,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,kink,500,51,2026083201,2,0.75,0.25,188,100,balance,63,LOO,0.3968253968253968,0.5247020358200045,-0.12787663899460772,-0.017638002207471026,0.003956514962674323,0.0038605645364477924,0.9757487518354602,0.28040967004761747,0.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,500,51,2026083201,2,0.75,0.25,188,100,balance,63,ZLZ,0.4126984126984127,0.5247020358200045,-0.11200362312159184,-0.01810334767374966,0.0039559080844936215,0.003909329562171343,0.988225580239122,0.28782982655904493,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,51,2026083201,2,0.75,0.25,188,100,inference,42,LOO,0.38095238095238093,0.5247020358200045,-0.1437496548676236,-0.01800639889719069,0.005935039735256792,0.005751894253636414,0.9691416587268302,0.23373031879288958,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,51,2026083201,2,0.75,0.25,188,100,inference,42,ZLZ,0.40476190476190477,0.5247020358200045,-0.11994013105809975,-0.019406080246642365,0.005935462264045328,0.005876334273546817,0.9900381827281279,0.2518897809927567,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,51,2026083201,3,0.5,0.2,374,260,balance,63,LOO,0.4126984126984127,0.4200975599861042,-0.007399147287691532,-0.02169335487912355,0.0038015511475702575,0.003909329562171343,1.028351167830524,0.3518408829364358,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,51,2026083201,3,0.5,0.2,374,260,balance,63,ZLZ,0.4126984126984127,0.4200975599861042,-0.007399147287691532,-0.02843071000858427,0.003739661604058118,0.003909329562171343,1.045369869276169,0.46491285303538354,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,51,2026083201,3,0.5,0.2,374,260,inference,42,LOO,0.4523809523809524,0.4200975599861042,0.032283392394848176,-0.022630003198510384,0.005697564012819585,0.006042254300094022,1.0604978349517231,0.29980578504057115,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,51,2026083201,3,0.5,0.2,374,260,inference,42,ZLZ,0.42857142857142855,0.4200975599861042,0.00847386858532434,-0.020873873780108854,0.005705885161511109,0.005973120955699353,1.046835116134281,0.27633859154152113,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,52,2026083201,0,0.25,0.75,81,370,balance,63,LOO,0.6666666666666666,0.5253120753743954,0.14135459129227124,0.026915708044358055,0.003914810215716775,0.0035842293906810036,0.9155563598693521,0.43018023490121915,0.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,kink,500,52,2026083201,0,0.25,0.75,81,370,balance,63,ZLZ,0.6984126984126984,0.5253120753743954,0.17310062303830298,0.029241940635535868,0.003910450112431434,0.0033972967920740584,0.8687738481240187,0.46761971861980195,0.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,kink,500,52,2026083201,0,0.25,0.75,81,370,inference,42,LOO,0.6428571428571429,0.5253120753743954,0.11754506748274751,0.026571700545616084,0.005873614049345876,0.005599800895968143,0.9533825084390374,0.34671022230220944,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,kink,500,52,2026083201,0,0.25,0.75,81,370,inference,42,ZLZ,0.6904761904761905,0.5253120753743954,0.16516411510179507,0.028916551542914504,0.005865953406911486,0.0052126541673580004,0.8886286347273498,0.37755236511615425,0.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,kink,500,52,2026083201,1,0.5,0.8,432,433,balance,63,LOO,0.4444444444444444,0.5706859065290171,-0.12624146208457265,-0.02422303652632629,0.003929846574549033,0.003982477100756672,1.0133925142392304,0.3864032640573713,0.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,52,2026083201,1,0.5,0.8,432,433,balance,63,ZLZ,0.47619047619047616,0.5706859065290171,-0.09449543033854091,-0.02364971085915346,0.003929122681329102,0.004023114622192963,1.0239218646214596,0.37729238587110075,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,52,2026083201,1,0.5,0.8,432,433,inference,42,LOO,0.42857142857142855,0.5706859065290171,-0.14211447795758853,-0.027100568435177608,0.005902087532351653,0.005973120955699353,1.0120353049591926,0.3527569486099201,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,52,2026083201,1,0.5,0.8,432,433,inference,42,ZLZ,0.5,0.5706859065290171,-0.07068590652901707,-0.027665162936197585,0.005903325325939629,0.006097560975609756,1.0329027520839216,0.3600682879045916,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,52,2026083201,2,0.75,0.25,370,81,balance,63,LOO,0.7142857142857143,0.5253120753743954,0.1889736389113189,0.016938734423054713,0.003922449551260115,0.003291639236339696,0.8391794957011577,0.2704595216680896,0.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,kink,500,52,2026083201,2,0.75,0.25,370,81,balance,63,ZLZ,0.6825396825396826,0.5253120753743954,0.15722760716528716,0.018156278411323945,0.003923268049197489,0.0034948268435211604,0.8907948168966006,0.2898697146240247,0.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,kink,500,52,2026083201,2,0.75,0.25,370,81,inference,42,LOO,0.6904761904761905,0.5253120753743954,0.16516411510179507,0.02105102427413874,0.005882502751144487,0.0052126541673580004,0.8861286407972929,0.2744682811449659,0.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,kink,500,52,2026083201,2,0.75,0.25,370,81,inference,42,ZLZ,0.7142857142857143,0.5253120753743954,0.1889736389113189,0.019054022146690164,0.0058870503957594985,0.004977600796416126,0.8455169332339234,0.24833491773299055,0.0,0.27655920512821,1.0,0.743961407911364,0.0
main,kink,500,52,2026083201,3,0.5,0.2,432,420,balance,63,LOO,0.3492063492063492,0.4210216796348437,-0.07181533042849453,-0.024566984694145977,0.0037939903301688963,0.0036655044335535884,0.9661343637084104,0.39884462659677705,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,500,52,2026083201,3,0.5,0.2,432,420,balance,63,ZLZ,0.3492063492063492,0.4210216796348437,-0.07181533042849453,-0.029835673495884618,0.0037371337083004635,0.0036655044335535884,0.9808330982143398,0.4880524841253334,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,500,52,2026083201,3,0.5,0.2,432,420,inference,42,LOO,0.30952380952380953,0.4210216796348437,-0.11149787011103418,-0.025949423137042793,0.005685023809361395,0.0052126541673580004,0.9169098216922936,0.34416092782290264,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,kink,500,52,2026083201,3,0.5,0.2,432,420,inference,42,ZLZ,0.30952380952380953,0.4210216796348437,-0.11149787011103418,-0.036944106891294126,0.005541781457659938,0.0052126541673580004,0.94060983948636,0.4962728019800874,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,kink,500,53,2026083201,0,0.25,0.75,133,45,balance,63,LOO,0.4603174603174603,0.5249509862826143,-0.06463352596515398,-0.0030267977118357825,0.003957049358797283,0.004006859613618447,1.0125877264357155,0.048116902624692565,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,53,2026083201,0,0.25,0.75,133,45,balance,63,ZLZ,0.4603174603174603,0.5249509862826143,-0.06463352596515398,-0.003416218233438517,0.003957536024753186,0.004006859613618447,1.0124632065398158,0.05430416846065561,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,53,2026083201,0,0.25,0.75,133,45,inference,42,LOO,0.38095238095238093,0.5249509862826143,-0.14399860533023334,-0.0026079219852566116,0.005935278093329253,0.005751894253636414,0.969102738437994,0.033851199272214104,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,53,2026083201,0,0.25,0.75,133,45,inference,42,ZLZ,0.42857142857142855,0.5249509862826143,-0.09637955771118573,-0.005699049575445869,0.005939073718790454,0.005973120955699353,1.0057327520285155,0.07395083410993696,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,53,2026083201,1,0.5,0.8,476,223,balance,63,LOO,0.5555555555555556,0.5689682621082399,-0.01341270655268434,-0.021397309775497364,0.003928730090321932,0.003982477100756672,1.0136805046921245,0.341376072493636,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,53,2026083201,1,0.5,0.8,476,223,balance,63,ZLZ,0.5714285714285714,0.5689682621082399,0.0024603093203314774,-0.02152778589800808,0.0039288075320064505,0.003949967083607638,1.0053857440021707,0.34345432423182876,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,53,2026083201,1,0.5,0.8,476,223,inference,42,LOO,0.5952380952380952,0.5689682621082399,0.026269833129855313,-0.022509836982059328,0.005895693979446262,0.005876334273546817,0.9967162973575395,0.2931601149399057,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,53,2026083201,1,0.5,0.8,476,223,inference,42,ZLZ,0.6190476190476191,0.5689682621082399,0.05007935693937915,-0.021950684757320205,0.005895232394287445,0.005751894253636414,0.9756857523055533,0.28588910675682017,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,53,2026083201,2,0.75,0.25,45,133,balance,63,LOO,0.4603174603174603,0.5249509862826143,-0.06463352596515398,-0.01938205519612579,0.0039479674475922195,0.004006859613618447,1.0149170850084248,0.30847007884347316,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,53,2026083201,2,0.75,0.25,45,133,balance,63,ZLZ,0.4444444444444444,0.5249509862826143,-0.08050654183816985,-0.021887926884717634,0.003950003296987638,0.003982477100756672,1.008221209281977,0.3482618480292166,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,53,2026083201,2,0.75,0.25,45,133,inference,42,LOO,0.5238095238095238,0.5249509862826143,-0.0011414624730904377,-0.022974862024704334,0.0059295491915210535,0.006083734306730822,1.0260028393777803,0.29836101351491834,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,53,2026083201,2,0.75,0.25,45,133,inference,42,ZLZ,0.5,0.5249509862826143,-0.024950986282614274,-0.02323736629974693,0.005928215983818143,0.006097560975609756,1.0285659281399098,0.30180393296938973,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,53,2026083201,3,0.5,0.2,476,180,balance,63,LOO,0.4603174603174603,0.4198878189523002,0.040429641365160085,-0.022596841693117264,0.0037970607846572035,0.0040068596136184475,1.0552529550775112,0.36671102609147815,1.0,0.24813049958453426,1.0,0.7046170004612345,0.0
main,kink,500,53,2026083201,3,0.5,0.2,476,180,balance,63,ZLZ,0.5079365079365079,0.4198878189523002,0.0880486889842077,-0.027718737518556302,0.0037406110374947486,0.004031242126480222,1.0776961534017506,0.45321280353981785,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,53,2026083201,3,0.5,0.2,476,180,inference,42,LOO,0.5238095238095238,0.4198878189523002,0.10392170485722363,-0.020903758997487754,0.005704769462267367,0.006083734306730822,1.066429475716769,0.27676128628214997,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,53,2026083201,3,0.5,0.2,476,180,inference,42,ZLZ,0.5476190476190477,0.4198878189523002,0.12773122866674747,-0.021950684757320094,0.005699847251516403,0.00604225430009402,1.060073021866774,0.290747817961193,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,54,2026083201,0,0.25,0.75,292,235,balance,63,LOO,0.47619047619047616,0.5251496596727785,-0.048959183482302326,0.0032033577610725006,0.003952493688554069,0.004023114622192963,1.0178674374214445,0.05095301088720262,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,54,2026083201,0,0.25,0.75,292,235,balance,63,ZLZ,0.49206349206349204,0.5251496596727785,-0.033086167609286454,0.0036976774950547853,0.003951724799360157,0.004031242126480222,1.0201221823779176,0.05882144428705477,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,54,2026083201,0,0.25,0.75,292,235,inference,42,LOO,0.4523809523809524,0.5251496596727785,-0.0727687072918261,0.004435507241428827,0.005927128774299598,0.006042254300094022,1.0194234898849535,0.057613082372063244,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,54,2026083201,0,0.25,0.75,292,235,inference,42,ZLZ,0.4523809523809524,0.5251496596727785,-0.0727687072918261,0.004992095579388178,0.00592623353739614,0.006042254300094022,1.0195774874489436,0.06484754077027331,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,54,2026083201,1,0.5,0.8,126,134,balance,63,LOO,0.6190476190476191,0.5711906695986873,0.04785694944893182,0.03011535589475378,0.0037906967806363963,0.003803672006436983,1.003422913134827,0.4891347036406945,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,54,2026083201,1,0.5,0.8,126,134,balance,63,ZLZ,0.6190476190476191,0.5711906695986873,0.04785694944893182,0.02850069376578801,0.003798387827488875,0.0038036720064369835,1.0013911636168027,0.4624404115386385,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,54,2026083201,1,0.5,0.8,126,134,inference,42,LOO,0.6428571428571429,0.5711906695986873,0.07166647325845565,0.03537407861519104,0.00566835679208655,0.0055998008959681446,0.9879055079570653,0.4698470962889344,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,kink,500,54,2026083201,1,0.5,0.8,126,134,inference,42,ZLZ,0.6190476190476191,0.5711906695986873,0.04785694944893182,0.033366328849154914,0.0056783985114935475,0.005751894253636414,1.0129430405411148,0.44278764227528705,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,54,2026083201,2,0.75,0.25,235,292,balance,63,LOO,0.49206349206349204,0.5251496596727785,-0.033086167609286454,0.0013669169195654751,0.003946450315633406,0.004031242126480222,1.0214855893436496,0.021758993348111252,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,54,2026083201,2,0.75,0.25,235,292,balance,63,ZLZ,0.5238095238095238,0.5251496596727785,-0.0013401358632546545,0.0020892708031136076,0.003945763823928061,0.004023114622192963,1.01960350434454,0.033260532027811957,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,54,2026083201,2,0.75,0.25,235,292,inference,42,LOO,0.47619047619047616,0.5251496596727785,-0.048959183482302326,-0.0013696725510891072,0.005922849965667967,0.006083734306730822,1.0271633321788374,0.017797187939174577,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,54,2026083201,2,0.75,0.25,235,292,inference,42,ZLZ,0.47619047619047616,0.5251496596727785,-0.048959183482302326,-0.0033878919144779696,0.005925115520965106,0.0060837343067308225,1.026770581131198,0.044013016569569595,1.0,0.30574770524306843,1.0,0.956481384904725,0.0
main,kink,500,54,2026083201,3,0.5,0.2,126,5,balance,63,LOO,0.4126984126984127,0.4214519646171755,-0.008753551918762814,0.031072315874466905,0.003919042450600907,0.003909329562171343,0.9975216169378124,0.49634498630557644,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,54,2026083201,3,0.5,0.2,126,5,balance,63,ZLZ,0.38095238095238093,0.4214519646171755,-0.04049958366479456,0.028500693765787954,0.003916381978703723,0.0038036720064369848,0.9712208939578351,0.4554208505122941,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,54,2026083201,3,0.5,0.2,126,5,inference,42,LOO,0.4523809523809524,0.4214519646171755,0.030928987763776894,0.03303173256738712,0.005889466533157706,0.006042254300094022,1.0259425477801971,0.4304209231374518,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,54,2026083201,3,0.5,0.2,126,5,inference,42,ZLZ,0.47619047619047616,0.4214519646171755,0.054738511573300674,0.03336632884915486,0.005890083733377535,0.006083734306730822,1.032877388865615,0.4347581092846747,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,55,2026083201,0,0.25,0.75,63,105,balance,63,LOO,0.5079365079365079,0.5248271913857533,-0.01689068344924538,0.003597854532328082,0.003951110950408663,0.004031242126480222,1.020280669684376,0.05723793899915128,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,55,2026083201,0,0.25,0.75,63,105,balance,63,ZLZ,0.5238095238095238,0.5248271913857533,-0.001017667576229453,0.0043396026629966,0.0039498575757878325,0.004023114622192963,1.0185467564334947,0.06904929503774684,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,55,2026083201,0,0.25,0.75,63,105,inference,42,LOO,0.47619047619047616,0.5248271913857533,-0.048636715195277125,0.004725483274340192,0.0059246921753787485,0.006083734306730822,1.0268439484523777,0.061392219532723696,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,55,2026083201,0,0.25,0.75,63,105,inference,42,ZLZ,0.5238095238095238,0.5248271913857533,-0.001017667576229453,0.0043231479071281775,0.0059249013408824375,0.006083734306730822,1.026807698003749,0.056164194247066,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,55,2026083201,1,0.5,0.8,404,37,balance,63,LOO,0.4603174603174603,0.570137662899898,-0.10982020258243769,-0.00417851808551617,0.003888580353564331,0.004006859613618447,1.0304170800908612,0.06700801415539001,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,55,2026083201,1,0.5,0.8,404,37,balance,63,ZLZ,0.42857142857142855,0.570137662899898,-0.14156623432846943,-0.0018014264255507006,0.0038819818511232865,0.003949967083607637,1.0175130217223138,0.028912775157097403,0.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,500,55,2026083201,1,0.5,0.8,404,37,inference,42,LOO,0.35714285714285715,0.570137662899898,-0.21299480575704083,-0.004601804920007502,0.005832582306144592,0.005599800895968143,0.9600894770175442,0.06025564866276348,0.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,kink,500,55,2026083201,1,0.5,0.8,404,37,inference,42,ZLZ,0.40476190476190477,0.570137662899898,-0.1653757581379932,-0.00339216095772632,0.005829795586516181,0.005876334273546816,1.0079829020314666,0.04442728642317092,0.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,55,2026083201,2,0.75,0.25,105,63,balance,63,LOO,0.5238095238095238,0.5248271913857533,-0.001017667576229453,-0.05863106278502456,0.003935166718881036,0.004023114622192963,1.022349219129637,0.9346439481982648,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,55,2026083201,2,0.75,0.25,105,63,balance,63,ZLZ,0.5396825396825397,0.5248271913857533,0.014855348296786364,-0.05630959526838031,0.003937690391480606,0.004006859613618446,1.0175659372020438,0.8973494952471256,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,55,2026083201,2,0.75,0.25,105,63,inference,42,LOO,0.6190476190476191,0.5248271913857533,0.09422042766186578,-0.053909566492354344,0.005913229387049355,0.005751894253636414,0.9727162396631723,0.7010572359591561,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,55,2026083201,2,0.75,0.25,105,63,inference,42,ZLZ,0.5952380952380952,0.5248271913857533,0.07041090385234194,-0.05506143002134323,0.005911337127777946,0.005876334273546817,0.9940786909163668,0.7161510324068456,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,55,2026083201,3,0.5,0.2,404,430,balance,63,LOO,0.36507936507936506,0.4197666626663738,-0.05468729758700874,-0.0013723602816917424,0.003851402934797065,0.0037386519721389153,0.9707247035516706,0.0221135598893819,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,kink,500,55,2026083201,3,0.5,0.2,404,430,balance,63,ZLZ,0.31746031746031744,0.4197666626663738,-0.10230634520605636,-0.0018014264255508117,0.003849285640813031,0.00349482684352116,0.9079156938800198,0.02903530947867502,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,kink,500,55,2026083201,3,0.5,0.2,404,430,inference,42,LOO,0.3333333333333333,0.4197666626663738,-0.08643332933304049,-0.0026068796777212744,0.005769671680746112,0.005420054200542005,0.9394042677730156,0.0343198543568331,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,kink,500,55,2026083201,3,0.5,0.2,404,430,inference,42,ZLZ,0.3333333333333333,0.4197666626663738,-0.08643332933304049,-0.0033921609577263756,0.0057693607785408345,0.005420054200542005,0.9394548908610333,0.044659371042411904,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,kink,500,56,2026083201,0,0.25,0.75,473,259,balance,63,LOO,0.5555555555555556,0.5257749686073452,0.029780586948210397,-0.0028435432912077285,0.003955754290815034,0.003982477100756672,1.0067554271517032,0.04521111217035802,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,56,2026083201,0,0.25,0.75,473,259,balance,63,ZLZ,0.5079365079365079,0.5257749686073452,-0.017838460670837275,-0.0022501154625639286,0.003955146652874661,0.004031242126480222,1.019239608612301,0.035778613643196046,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,56,2026083201,0,0.25,0.75,473,259,inference,42,LOO,0.5714285714285714,0.5257749686073452,0.045653602821226213,-0.0003078812952985732,0.0059295653960704416,0.005973120955699353,1.007345489377312,0.003998267745403891,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,56,2026083201,0,0.25,0.75,473,259,inference,42,ZLZ,0.5714285714285714,0.5257749686073452,0.045653602821226213,0.00040674436286958215,0.005928992516625479,0.005973120955699353,1.0074428225284708,0.005282397656610572,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,56,2026083201,1,0.5,0.8,156,372,balance,63,LOO,0.6031746031746031,0.5701786003176094,0.03299600285699378,-0.02837464107445875,0.003937459628041661,0.0038605645364477915,0.9804708876133634,0.45219142210003543,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,56,2026083201,1,0.5,0.8,156,372,balance,63,ZLZ,0.6031746031746031,0.5701786003176094,0.03299600285699378,-0.02866453756806564,0.003937830572606271,0.003860564536447792,0.980378527025519,0.4567898305151926,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,56,2026083201,1,0.5,0.8,156,372,inference,42,LOO,0.5476190476190477,0.5701786003176094,-0.02255955269856169,-0.02922220469581971,0.005908330619725659,0.0060422543000940195,1.0226669238720731,0.38017239934976366,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,56,2026083201,1,0.5,0.8,156,372,inference,42,ZLZ,0.5714285714285714,0.5701786003176094,0.0012499711109620337,-0.031741811528855135,0.005913457412460496,0.005973120955699353,1.0100894517500265,0.41277270546381284,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,56,2026083201,2,0.75,0.25,259,473,balance,63,LOO,0.5079365079365079,0.5257749686073452,-0.017838460670837275,0.016437088890755347,0.003929554249457411,0.004031242126480222,1.0258777129840748,0.26221242041427567,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,56,2026083201,2,0.75,0.25,259,473,balance,63,ZLZ,0.5555555555555556,0.5257749686073452,0.029780586948210397,0.018059457981022375,0.00392733152652051,0.003982477100756672,1.014041486913894,0.2881747531010744,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,56,2026083201,2,0.75,0.25,259,473,inference,42,LOO,0.5,0.5257749686073452,-0.025774968607345183,0.013761078051039655,0.00589977403099154,0.006097560975609756,1.033524494934762,0.17915740742084568,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,56,2026083201,2,0.75,0.25,259,473,inference,42,ZLZ,0.5238095238095238,0.5257749686073452,-0.0019654447978213474,0.0178270955665768,0.005892709601995909,0.006083734306730822,1.0324171251660206,0.23223254043628133,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,56,2026083201,3,0.5,0.2,156,467,balance,63,LOO,0.42857142857142855,0.42037331979790005,0.0081981087735285,-0.02860894102000977,0.0037790256628530017,0.003949967083607637,1.0452342577175255,0.4653844433536822,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,500,56,2026083201,3,0.5,0.2,156,467,balance,63,ZLZ,0.4444444444444444,0.42037331979790005,0.024071124646544373,-0.028664537568065585,0.003779043740222583,0.003982477100756672,1.0538319676929981,0.46628772257477413,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,56,2026083201,3,0.5,0.2,156,467,inference,42,LOO,0.40476190476190477,0.42037331979790005,-0.01561141503599528,-0.029909011726009738,0.00566241825748317,0.0058763342735468176,1.0377782082383171,0.3974670122203306,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,56,2026083201,3,0.5,0.2,156,467,inference,42,ZLZ,0.38095238095238093,0.42037331979790005,-0.039420938845519116,-0.031741811528855135,0.005653325169173913,0.005751894253636414,1.0174355943648834,0.42216257057592527,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,57,2026083201,0,0.25,0.75,11,280,balance,63,LOO,0.5079365079365079,0.5253816954671993,-0.017445187530691353,0.0020905267716969655,0.003952046929121854,0.004031242126480222,1.020039032627572,0.0332540608438875,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,57,2026083201,0,0.25,0.75,11,280,balance,63,ZLZ,0.5079365079365079,0.5253816954671993,-0.017445187530691353,0.0026921403930788568,0.003950990119113082,0.004031242126480222,1.0203118724541773,0.042829670422828994,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,57,2026083201,0,0.25,0.75,11,280,inference,42,LOO,0.5714285714285714,0.5253816954671993,0.046046875961372136,-0.001690967970545132,0.00593407882490844,0.005973120955699354,1.0065793077481604,0.021951223217195566,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,57,2026083201,0,0.25,0.75,11,280,inference,42,ZLZ,0.5476190476190477,0.5253816954671993,0.02223735215184841,0.0015918034469489806,0.005927636380478461,0.0060422543000940195,1.0193361927518074,0.02067514972922505,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,57,2026083201,1,0.5,0.8,188,182,balance,63,LOO,0.5873015873015873,0.5698611416919163,0.017440445609671062,-0.008337079495625122,0.0038995709061006973,0.003909329562171343,1.002502494839978,0.13350745949558407,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,57,2026083201,1,0.5,0.8,188,182,balance,63,ZLZ,0.5873015873015873,0.5698611416919163,0.017440445609671062,-0.009909528363592046,0.003903181850576492,0.003909329562171343,1.001575051286412,0.15861475773749267,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,57,2026083201,1,0.5,0.8,188,182,inference,42,LOO,0.5714285714285714,0.5698611416919163,0.0015674297366551349,-0.009379015552216319,0.005856478781607865,0.005973120955699353,1.0199167756669416,0.12255723912003602,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,57,2026083201,1,0.5,0.8,188,182,inference,42,ZLZ,0.6190476190476191,0.5698611416919163,0.04918647735570281,-0.011742231484818455,0.005864226728111526,0.005751894253636413,0.9808444523577812,0.15333639945678734,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
main,kink,500,57,2026083201,2,0.75,0.25,280,11,balance,63,LOO,0.49206349206349204,0.5253816954671993,-0.033318203403707225,-0.01524935071306821,0.003950915385696093,0.004031242126480222,1.0203311721316393,0.24260653119442976,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,57,2026083201,2,0.75,0.25,280,11,balance,63,ZLZ,0.49206349206349204,0.5253816954671993,-0.033318203403707225,-0.014562931203332963,0.003949751860527775,0.004031242126480222,1.020631743165141,0.2317201984148249,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,57,2026083201,2,0.75,0.25,280,11,inference,42,LOO,0.5,0.5253816954671993,-0.02538169546719926,-0.013724708085545378,0.0059309144364178305,0.006097560975609756,1.0280979503208914,0.17821419235711858,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,57,2026083201,2,0.75,0.25,280,11,inference,42,ZLZ,0.47619047619047616,0.5253816954671993,-0.0491912192767231,-0.016880496467354567,0.005933473731597286,0.006083734306730822,1.0253242167962013,0.2191445645875487,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,57,2026083201,3,0.5,0.2,188,395,balance,63,LOO,0.30158730158730157,0.42020342241785114,-0.11861612083054957,-0.009014674763554775,0.0038353827240793737,0.003397296792074058,0.8857777792930764,0.14556122732935303,0.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,kink,500,57,2026083201,3,0.5,0.2,188,395,balance,63,ZLZ,0.3333333333333333,0.42020342241785114,-0.08687008908451782,-0.01610746016810688,0.003772533966249045,0.003584229390681004,0.9500853863072654,0.2622469746310783,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,kink,500,57,2026083201,3,0.5,0.2,188,395,inference,42,LOO,0.2857142857142857,0.42020342241785114,-0.13448913670356544,-0.007184391644871946,0.005761252419475446,0.004977600796416126,0.8639789465897642,0.09465238190795894,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,kink,500,57,2026083201,3,0.5,0.2,188,395,inference,42,ZLZ,0.2619047619047619,0.42020342241785114,-0.15829866051308922,-0.02103912919159101,0.005610219902974325,0.004714894087716387,0.8404116361315409,0.2808909960585005,0.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,kink,500,58,2026083201,0,0.25,0.75,0,138,balance,63,LOO,0.5396825396825397,0.5231799323504838,0.016502607332055885,-0.0019310277963449085,0.003958200544848162,0.004006859613618446,1.012293229769173,0.030693020410824914,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,58,2026083201,0,0.25,0.75,0,138,balance,63,ZLZ,0.5555555555555556,0.5231799323504838,0.03237562320507181,-0.0012399793978074003,0.003957631912487081,0.003982477100756672,1.0062777915730867,0.01971046044845192,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,58,2026083201,0,0.25,0.75,0,138,inference,42,LOO,0.5952380952380952,0.5231799323504838,0.07205816288761147,-0.002732551181112264,0.005938870527703776,0.005876334273546817,0.9894700088400246,0.035458174779796806,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,58,2026083201,0,0.25,0.75,0,138,inference,42,ZLZ,0.5714285714285714,0.5231799323504838,0.04824863907808763,-0.0024655084693152585,0.005938618900813199,0.005973120955699354,1.0058097775699044,0.03199364861339102,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,58,2026083201,1,0.5,0.8,401,100,balance,63,LOO,0.5555555555555556,0.5700100076269965,-0.014454452071440915,0.017047619976365946,0.003833483939316298,0.003982477100756672,1.0388662542478129,0.27533849328576765,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,58,2026083201,1,0.5,0.8,401,100,balance,63,ZLZ,0.5396825396825397,0.5700100076269965,-0.030327467944456843,0.015258667919310742,0.0038385465042555206,0.004006859613618446,1.0438481360526253,0.24628230986296523,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,58,2026083201,1,0.5,0.8,401,100,inference,42,LOO,0.5,0.5700100076269965,-0.0700100076269965,0.01655348946884716,0.005755132103980599,0.006097560975609756,1.0594997413512564,0.21820359846454548,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,58,2026083201,1,0.5,0.8,401,100,inference,42,ZLZ,0.5714285714285714,0.5700100076269965,0.0014185638015749014,0.012222226522359048,0.005777028465985453,0.005973120955699354,1.0339434868407646,0.16080445436705404,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,58,2026083201,2,0.75,0.25,138,0,balance,63,LOO,0.49206349206349204,0.5231799323504838,-0.03111644028699173,-0.010632098781830357,0.003954210437534451,0.004031242126480222,1.0194809280291623,0.1690787832660542,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,58,2026083201,2,0.75,0.25,138,0,balance,63,ZLZ,0.5238095238095238,0.5231799323504838,0.0006295914590400686,-0.012409352701052145,0.003954980501598403,0.004023114622192963,1.017227422630029,0.19732265711831573,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,58,2026083201,2,0.75,0.25,138,0,inference,42,LOO,0.5476190476190477,0.5231799323504838,0.024439115268563905,-0.013297473998784004,0.0059314744272115725,0.00604225430009402,1.0186766164537822,0.17265844237061717,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,58,2026083201,2,0.75,0.25,138,0,inference,42,ZLZ,0.5714285714285714,0.5231799323504838,0.04824863907808763,-0.01452593883314146,0.005933412364504016,0.005973120955699353,1.0066923700487918,0.18857839925949094,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,58,2026083201,3,0.5,0.2,401,384,balance,63,LOO,0.4444444444444444,0.41996857588575803,0.024475868558686387,0.017030471200639496,0.003891829944986077,0.003982477100756672,1.023291653811179,0.2729918845156688,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,58,2026083201,3,0.5,0.2,401,384,balance,63,ZLZ,0.4603174603174603,0.41996857588575803,0.04034888443170226,0.015258667919310798,0.0038873597913084315,0.004006859613618447,1.0307406128388732,0.24473115073160903,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,58,2026083201,3,0.5,0.2,401,384,inference,42,LOO,0.5238095238095238,0.41996857588575803,0.1038409479237658,0.015786251471723356,0.0058350478009511,0.006083734306730822,1.0426194461918865,0.20666018206851505,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,58,2026083201,3,0.5,0.2,401,384,inference,42,ZLZ,0.47619047619047616,0.41996857588575803,0.05622190030471813,0.012222226522358826,0.005828553538726866,0.006083734306730822,1.0437811484973842,0.16009211178986282,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,59,2026083201,0,0.25,0.75,407,313,balance,63,LOO,0.4603174603174603,0.5255113368057891,-0.0651938764883288,0.00453432678572252,0.00395066591868068,0.0040068596136184475,1.014223853926007,0.07214025336583714,1.0,0.24813049958453426,1.0,0.7046170004612345,0.0
main,kink,500,59,2026083201,0,0.25,0.75,407,313,balance,63,ZLZ,0.4603174603174603,0.5255113368057891,-0.0651938764883288,0.004070728772142318,0.0039510135952525085,0.004006859613618447,1.0141346054675797,0.06476164993790737,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,59,2026083201,0,0.25,0.75,407,313,inference,42,LOO,0.42857142857142855,0.5255113368057891,-0.09693990823436055,0.0052724151115012274,0.005924290308416534,0.005973120955699353,1.0082424467304456,0.0685001354170152,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,59,2026083201,0,0.25,0.75,407,313,inference,42,ZLZ,0.47619047619047616,0.5255113368057891,-0.049320860615312934,0.004015484447470907,0.005926186698593486,0.006083734306730822,1.0265849889904293,0.05216152541871954,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,59,2026083201,1,0.5,0.8,359,331,balance,63,LOO,0.5714285714285714,0.5694235136465085,0.0020050577820629467,-0.032242621957054185,0.00394242338525874,0.003949967083607638,1.001913467330045,0.5135097809073368,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,59,2026083201,1,0.5,0.8,359,331,balance,63,ZLZ,0.5555555555555556,0.5694235136465085,-0.01386795809095287,-0.03472725257420972,0.003946875068038477,0.003982477100756672,1.0090203090050907,0.5527690720502639,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,59,2026083201,1,0.5,0.8,359,331,inference,42,LOO,0.6190476190476191,0.5694235136465085,0.04962410540111062,-0.03315808532815967,0.00591694477288492,0.005751894253636414,0.9721054487436036,0.4310629403245437,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,59,2026083201,1,0.5,0.8,359,331,inference,42,ZLZ,0.6190476190476191,0.5694235136465085,0.04962410540111062,-0.033972439302772384,0.005918457131462466,0.005751894253636414,0.9718570441372963,0.4415933027715841,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,59,2026083201,2,0.75,0.25,313,407,balance,63,LOO,0.5238095238095238,0.5255113368057891,-0.0017018129962652617,0.00626153328686585,0.003935625290840896,0.004023114622192963,1.022230096842724,0.09980994638578215,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,59,2026083201,2,0.75,0.25,313,407,balance,63,ZLZ,0.5079365079365079,0.5255113368057891,-0.01757482886928119,0.007435296021089166,0.0039351599869495305,0.004031242126480222,1.024416323567361,0.11852693850747432,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,59,2026083201,2,0.75,0.25,313,407,inference,42,LOO,0.5714285714285714,0.5255113368057891,0.0459172346227823,0.0048561393785965246,0.005912076570709894,0.005973120955699354,1.0103253711719316,0.06315694553896303,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,59,2026083201,2,0.75,0.25,313,407,inference,42,ZLZ,0.5714285714285714,0.5255113368057891,0.0459172346227823,0.0028523722638426063,0.005914227752668911,0.005973120955699354,1.0099578855420077,0.037090029805181175,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,59,2026083201,3,0.5,0.2,359,56,balance,63,LOO,0.2857142857142857,0.42018212350111683,-0.13446783778683113,-0.034173681249747456,0.0037596582328435703,0.003291639236339696,0.8755155475528705,0.5573366212464657,0.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,kink,500,59,2026083201,3,0.5,0.2,359,56,balance,63,ZLZ,0.2698412698412698,0.42018212350111683,-0.150340853659847,-0.04092324961533017,0.003697761429862608,0.0031778541763180794,0.8593994600771618,0.6729776923329746,0.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,kink,500,59,2026083201,3,0.5,0.2,359,56,inference,42,LOO,0.23809523809523808,0.42018212350111683,-0.18208688540587875,-0.034508897330433774,0.0056374694884494415,0.00442453404125878,0.7848439890138947,0.4596094824077614,0.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,kink,500,59,2026083201,3,0.5,0.2,359,56,inference,42,ZLZ,0.21428571428571427,0.42018212350111683,-0.20589640921540256,-0.043266434864452974,0.005505181845444052,0.004106520657043305,0.7459373318325091,0.5831298543895521,0.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,kink,500,60,2026083201,0,0.25,0.75,311,195,balance,63,LOO,0.5079365079365079,0.5258011112144965,-0.017864603277988556,0.005836837536856154,0.003947624406770816,0.004031242126480222,1.0211817820271827,0.09289871196760696,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,60,2026083201,0,0.25,0.75,311,195,balance,63,ZLZ,0.47619047619047616,0.5258011112144965,-0.0496106350240203,0.005884200017313046,0.003947658734879473,0.004023114622192963,1.0191140856849659,0.093652122813893,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,60,2026083201,0,0.25,0.75,311,195,inference,42,LOO,0.5476190476190477,0.5258011112144965,0.021817936404551208,0.00827350046027664,0.005916734646278786,0.00604225430009402,1.021214345634746,0.10755936984256877,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,60,2026083201,0,0.25,0.75,311,195,inference,42,ZLZ,0.47619047619047616,0.5258011112144965,-0.0496106350240203,0.0057082403918280455,0.005924527528958551,0.006083734306730822,1.0268724851043534,0.0741609686034621,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,60,2026083201,1,0.5,0.8,371,430,balance,63,LOO,0.5079365079365079,0.5708142057580993,-0.06287769782159136,-0.023995292424902726,0.003930179612150567,0.004031242126480222,1.0257144772766134,0.3827540966954737,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,60,2026083201,1,0.5,0.8,371,430,balance,63,ZLZ,0.47619047619047616,0.5708142057580993,-0.0946237295676231,-0.024605939273926958,0.003930975335423447,0.004023114622192963,1.0234392940447161,0.3924549294361173,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,60,2026083201,1,0.5,0.8,371,430,inference,42,LOO,0.6190476190476191,0.5708142057580993,0.0482334132895198,-0.024132420704068402,0.005895267690505865,0.005751894253636414,0.97567991066795,0.31430343161201524,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,60,2026083201,1,0.5,0.8,371,430,inference,42,ZLZ,0.5714285714285714,0.5708142057580993,0.0006143656704721279,-0.025027716138316114,0.005897558217398645,0.005973120955699354,1.0128125463989128,0.32590055665723217,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,60,2026083201,2,0.75,0.25,195,311,balance,63,LOO,0.6031746031746031,0.5258011112144965,0.07737349196010668,-0.039427592345384344,0.0039501340774382825,0.0038605645364477924,0.9773249365123886,0.6273275189534628,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,60,2026083201,2,0.75,0.25,195,311,balance,63,ZLZ,0.5873015873015873,0.5258011112144965,0.06150047608709086,-0.03844331395344308,0.003949734999975468,0.003909329562171343,0.9897700889289089,0.6116976881894658,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,60,2026083201,2,0.75,0.25,195,311,inference,42,LOO,0.5952380952380952,0.5258011112144965,0.06943698402359877,-0.035548588756844746,0.005930351367729666,0.005876334273546817,0.9908914175850042,0.4616173797660087,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,60,2026083201,2,0.75,0.25,195,311,inference,42,ZLZ,0.6190476190476191,0.5258011112144965,0.0932465078331226,-0.03236137584334592,0.005933991342581785,0.005751894253636413,0.9693128826059013,0.42010081412721645,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
main,kink,500,60,2026083201,3,0.5,0.2,371,132,balance,63,LOO,0.42857142857142855,0.42069502819497795,0.007876400376450599,-0.024126446521636757,0.003795267951562172,0.003949967083607637,1.0407610566684202,0.39162656167778076,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,500,60,2026083201,3,0.5,0.2,371,132,balance,63,ZLZ,0.4126984126984127,0.42069502819497795,-0.007996615496565274,-0.024605939273926902,0.003793478929871303,0.003909329562171343,1.0305394163093375,0.3995039795302008,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,60,2026083201,3,0.5,0.2,371,132,inference,42,LOO,0.42857142857142855,0.42069502819497795,0.007876400376450599,-0.02502771613831606,0.005688298523546752,0.005973120955699353,1.0500716393440985,0.3318409901038267,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,60,2026083201,3,0.5,0.2,371,132,inference,42,ZLZ,0.42857142857142855,0.42069502819497795,0.007876400376450599,-0.02502771613831617,0.0056882985235467524,0.005973120955699353,1.0500716393440985,0.3318409901038281,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,61,2026083201,0,0.25,0.75,464,285,balance,63,LOO,0.5714285714285714,0.5256832732508694,0.04574529817770201,0.00901941810956075,0.003943130006841182,0.003949967083607637,1.0017339212135012,0.1436342369970146,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,61,2026083201,0,0.25,0.75,464,285,balance,63,ZLZ,0.5873015873015873,0.5256832732508694,0.06161831405071794,0.009486001698244095,0.003942507035615865,0.003909329562171343,0.991584676160422,0.1510765155194804,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,61,2026083201,0,0.25,0.75,464,285,inference,42,LOO,0.5238095238095238,0.5256832732508694,-0.0018737494413455513,0.008734235150276715,0.005913328729049015,0.006083734306730822,1.0288172001743612,0.11358183188968478,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,61,2026083201,0,0.25,0.75,464,285,inference,42,ZLZ,0.6190476190476191,0.5256832732508694,0.09336434579674968,0.010794528906106549,0.005910567736510158,0.005751894253636414,0.9731542738452007,0.1404071080211089,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,61,2026083201,1,0.5,0.8,355,438,balance,63,LOO,0.5079365079365079,0.5701389419666139,-0.062202434030105946,-0.006667076959833151,0.0038983849505747916,0.004031242126480222,1.034080055610168,0.10678078454988721,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,61,2026083201,1,0.5,0.8,355,438,balance,63,ZLZ,0.5396825396825397,0.5701389419666139,-0.030456402284074202,-0.004571834502167027,0.0038939830254299825,0.004006859613618446,1.0289874371437455,0.07326448038171017,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,61,2026083201,1,0.5,0.8,355,438,inference,42,LOO,0.5,0.5701389419666139,-0.07013894196661385,-0.002902262592311078,0.005836797984331581,0.006097560975609756,1.0446756923878766,0.03798825748683997,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,61,2026083201,1,0.5,0.8,355,438,inference,42,ZLZ,0.5,0.5701389419666139,-0.07013894196661385,-0.005167830975034926,0.0058432235472866785,0.006097560975609756,1.0435269036457078,0.06760550322920814,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,61,2026083201,2,0.75,0.25,285,464,balance,63,LOO,0.5873015873015873,0.5256832732508694,0.06161831405071794,0.007997682570196285,0.0039342805789025674,0.003909329562171343,0.9936580484714224,0.12750625739514554,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,61,2026083201,2,0.75,0.25,285,464,balance,63,ZLZ,0.5873015873015873,0.5256832732508694,0.06161831405071794,0.008238339555411422,0.003933978662851016,0.003909329562171343,0.9937343074805065,0.13134806767485777,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,61,2026083201,2,0.75,0.25,285,464,inference,42,LOO,0.6428571428571429,0.5256832732508694,0.11717386960627352,0.005391689726433113,0.005907916504703984,0.005599800895968143,0.9478469933536612,0.07014677637193698,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,kink,500,61,2026083201,2,0.75,0.25,285,464,inference,42,ZLZ,0.6428571428571429,0.5256832732508694,0.11717386960627352,0.005391689726433224,0.005907916504703984,0.005599800895968143,0.9478469933536612,0.07014677637193842,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,kink,500,61,2026083201,3,0.5,0.2,355,484,balance,63,LOO,0.4126984126984127,0.4197982481039464,-0.0070998354055337165,-0.004149003322968636,0.003849322403182396,0.003909329562171343,1.0155890187164724,0.06687312817590882,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,61,2026083201,3,0.5,0.2,355,484,balance,63,ZLZ,0.36507936507936506,0.4197982481039464,-0.05471888302458133,-0.0045718345021669715,0.003848149448135344,0.0037386519721389158,0.9715454200851045,0.07369949902490724,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,kink,500,61,2026083201,3,0.5,0.2,355,484,inference,42,LOO,0.4523809523809524,0.4197982481039464,0.03258270427700599,-0.003787483116605983,0.005775991717807457,0.006042254300094022,1.0460981586011757,0.049835339895268164,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,61,2026083201,3,0.5,0.2,355,484,inference,42,ZLZ,0.47619047619047616,0.4197982481039464,0.05639222808652977,-0.0051678309750348705,0.005770206394522308,0.006083734306730822,1.0543356495022687,0.06803190418156808,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,62,2026083201,0,0.25,0.75,10,358,balance,63,LOO,0.36507936507936506,0.5252465153348473,-0.16016715025548228,0.003011954776342529,0.003951649897520281,0.0037386519721389158,0.9460989888008489,0.04791364562438589,0.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,kink,500,62,2026083201,0,0.25,0.75,10,358,balance,63,ZLZ,0.38095238095238093,0.5252465153348473,-0.1442941343824664,0.0022635371916790437,0.003952437418547305,0.0038036720064369835,0.9623610961144581,0.036004363160072904,0.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,62,2026083201,0,0.25,0.75,10,358,inference,42,LOO,0.40476190476190477,0.5252465153348473,-0.12048461057294257,0.0043838454932007,0.0059241755198837336,0.005876334273546817,0.9919244043029543,0.05695623596746313,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,62,2026083201,0,0.25,0.75,10,358,inference,42,ZLZ,0.38095238095238093,0.5252465153348473,-0.1442941343824664,0.0018879691048965253,0.005930004428506269,0.005751894253636414,0.9699645797878907,0.024517002666601548,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,62,2026083201,1,0.5,0.8,379,55,balance,63,LOO,0.5555555555555556,0.5702524783160969,-0.014696922760541353,-0.007339766062628872,0.003899249950316245,0.003982477100756672,1.0213443999489382,0.11754162226826348,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,62,2026083201,1,0.5,0.8,379,55,balance,63,ZLZ,0.5396825396825397,0.5702524783160969,-0.03056993863355728,-0.006592230282301159,0.0038973260412947888,0.004006859613618446,1.0281048008719504,0.10559637270697297,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,62,2026083201,1,0.5,0.8,379,55,inference,42,LOO,0.5238095238095238,0.5702524783160969,-0.0464429545065731,-0.00438250263708706,0.0058397781268746925,0.006083734306730822,1.0417749055796215,0.05734875743323556,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,62,2026083201,1,0.5,0.8,379,55,inference,42,ZLZ,0.5476190476190477,0.5702524783160969,-0.02263343069704926,-0.004172057839139431,0.005838168830392184,0.0060422543000940195,1.0349571030970213,0.054602433129308674,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,62,2026083201,2,0.75,0.25,358,10,balance,63,LOO,0.47619047619047616,0.5252465153348473,-0.04905603914437118,-0.0216562402976479,0.003957359028370964,0.0040231146221929625,1.0166160293646813,0.3442550621918391,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,62,2026083201,2,0.75,0.25,358,10,balance,63,ZLZ,0.4444444444444444,0.5252465153348473,-0.08080207089040292,-0.023961314498192388,0.0039571807534020415,0.003982477100756672,1.006392517534834,0.38090589621073695,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,62,2026083201,2,0.75,0.25,358,10,inference,42,LOO,0.47619047619047616,0.5252465153348473,-0.04905603914437118,-0.020598501514596967,0.00593978090413893,0.006083734306730822,1.024235473482125,0.26727012382505966,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,62,2026083201,2,0.75,0.25,358,10,inference,42,ZLZ,0.42857142857142855,0.5252465153348473,-0.0966750867634188,-0.022991639527481067,0.005936576405636489,0.005973120955699353,1.0061558291455943,0.2984021245978389,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,62,2026083201,3,0.5,0.2,379,380,balance,63,LOO,0.38095238095238093,0.4200481925074534,-0.03909581155507247,-0.006798198632113839,0.003842726539781669,0.0038036720064369835,0.9898367648750503,0.10966653198703016,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,62,2026083201,3,0.5,0.2,379,380,balance,63,ZLZ,0.3492063492063492,0.4200481925074534,-0.07084184330110421,-0.006592230282300993,0.0038427666239193928,0.003665504433553588,0.9538712059008653,0.10634335677427326,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,500,62,2026083201,3,0.5,0.2,379,380,inference,42,LOO,0.35714285714285715,0.4200481925074534,-0.06290533536459625,-0.0034059419142679626,0.005776815637216189,0.005599800895968143,0.969357730562205,0.04481186132592991,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,kink,500,62,2026083201,3,0.5,0.2,379,380,inference,42,ZLZ,0.35714285714285715,0.4200481925074534,-0.06290533536459625,-0.004172057839139376,0.005773640193536658,0.005599800895968143,0.9698908675045042,0.05490671520146298,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,kink,500,63,2026083201,0,0.25,0.75,460,2,balance,63,LOO,0.4603174603174603,0.5252427333763894,-0.06492527305892909,-0.0009409133870575959,0.003955189447889538,0.0040068596136184475,1.0130638914797065,0.014961185317844905,1.0,0.24813049958453426,1.0,0.7046170004612345,0.0
main,kink,500,63,2026083201,0,0.25,0.75,460,2,balance,63,ZLZ,0.4603174603174603,0.5252427333763894,-0.06492527305892909,-0.002027691050999536,0.003956158117460829,0.004006859613618447,1.0128158416959734,0.03223776788500417,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,63,2026083201,0,0.25,0.75,460,2,inference,42,LOO,0.47619047619047616,0.5252427333763894,-0.04905225718591322,-0.0005459885076385396,0.005932742918661732,0.006083734306730822,1.0254505192857992,0.007088522735561854,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,63,2026083201,0,0.25,0.75,460,2,inference,42,ZLZ,0.47619047619047616,0.5252427333763894,-0.04905225718591322,-0.0006746763177302162,0.005932872556575912,0.0060837343067308225,1.0254281123884412,0.008759170019059357,1.0,0.30574770524306843,1.0,0.956481384904725,0.0
main,kink,500,63,2026083201,1,0.5,0.8,210,235,balance,63,LOO,0.6190476190476191,0.5700262321790509,0.04902138686856816,-0.009696759537277999,0.003905509512306484,0.0038036720064369835,0.9739246555286565,0.15516286000558857,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,63,2026083201,1,0.5,0.8,210,235,balance,63,ZLZ,0.6190476190476191,0.5700262321790509,0.04902138686856816,-0.010206339933473307,0.003906473802728488,0.0038036720064369843,0.9736842478708799,0.16329676108120716,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,63,2026083201,1,0.5,0.8,210,235,inference,42,LOO,0.7380952380952381,0.5700262321790509,0.16806900591618723,-0.009466616527395222,0.005857489227433921,0.004714894087716387,0.8049343165043962,0.12369126634982687,0.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,kink,500,63,2026083201,1,0.5,0.8,210,235,inference,42,ZLZ,0.6666666666666666,0.5700262321790509,0.09664043448761572,-0.01227407328819674,0.005865221373538154,0.005420054200542005,0.9241005335272444,0.16026788578424694,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,kink,500,63,2026083201,2,0.75,0.25,2,460,balance,63,LOO,0.49206349206349204,0.5252427333763894,-0.033179241312897345,-0.016604866938235374,0.003952270135169918,0.004031242126480222,1.0199814255122794,0.2641265686960902,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,63,2026083201,2,0.75,0.25,2,460,balance,63,ZLZ,0.49206349206349204,0.5252427333763894,-0.033179241312897345,-0.018165362092059656,0.0039542376822394,0.004031242126480222,1.0194739038036815,0.2888768061904771,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,63,2026083201,2,0.75,0.25,2,460,inference,42,LOO,0.47619047619047616,0.5252427333763894,-0.04905225718591322,-0.012101628810277876,0.0059335110892301006,0.006083734306730822,1.0253177613122508,0.15710425537385317,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,63,2026083201,2,0.75,0.25,2,460,inference,42,ZLZ,0.47619047619047616,0.5252427333763894,-0.04905225718591322,-0.012101628810278098,0.0059335110892301006,0.0060837343067308225,1.025317761312251,0.15710425537385606,1.0,0.30574770524306843,1.0,0.956481384904725,0.0
main,kink,500,63,2026083201,3,0.5,0.2,210,334,balance,63,LOO,0.3333333333333333,0.4199277191145864,-0.08659438578125306,-0.012382428361682851,0.0038274197560978006,0.0035842293906810036,0.9364610152755394,0.2001487015210982,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,kink,500,63,2026083201,3,0.5,0.2,210,334,balance,63,ZLZ,0.31746031746031744,0.4199277191145864,-0.10246740165426893,-0.01020633993347314,0.003833905392114397,0.00349482684352116,0.911557924905853,0.16483496226655991,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,kink,500,63,2026083201,3,0.5,0.2,210,334,inference,42,LOO,0.3333333333333333,0.4199277191145864,-0.08659438578125306,-0.011141044323387916,0.005747395772021743,0.005420054200542005,0.9430452357094959,0.14695702446572775,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,kink,500,63,2026083201,3,0.5,0.2,210,334,inference,42,ZLZ,0.38095238095238093,0.4199277191145864,-0.03897533816220544,-0.012274073288196574,0.005741589533714263,0.005751894253636414,1.0017947503668876,0.16198419477071144,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,64,2026083201,0,0.25,0.75,285,166,balance,63,LOO,0.5238095238095238,0.5246698409532207,-0.0008603171436968315,0.007922981450861899,0.0039467362249593916,0.004023114622192963,1.0193522933583832,0.12611582587777712,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,64,2026083201,0,0.25,0.75,285,166,balance,63,ZLZ,0.5714285714285714,0.5246698409532207,0.04675873047535073,0.007868961378484807,0.003946910237061855,0.003949967083607638,1.000774491022643,0.12525318813283778,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,64,2026083201,0,0.25,0.75,285,166,inference,42,LOO,0.5714285714285714,0.5246698409532207,0.04675873047535073,0.009595799051714593,0.00591735518164734,0.005973120955699353,1.0094241045771546,0.12474332782153552,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,64,2026083201,0,0.25,0.75,285,166,inference,42,ZLZ,0.6666666666666666,0.5246698409532207,0.14199682571344596,0.009418534522818489,0.005918145935540194,0.005420054200542005,0.9158365237316974,0.12243074687740337,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,kink,500,64,2026083201,1,0.5,0.8,367,484,balance,63,LOO,0.5714285714285714,0.5702904788805624,0.0011380925480090065,0.008323568422439531,0.00385638463540509,0.003949967083607638,1.0242668864882865,0.13403535902888508,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,64,2026083201,1,0.5,0.8,367,484,balance,63,ZLZ,0.6349206349206349,0.5702904788805624,0.0646301560400725,0.010414176375179274,0.0038508479186051756,0.0037386519721389158,0.9708646124599751,0.16782117015833276,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,kink,500,64,2026083201,1,0.5,0.8,367,484,inference,42,LOO,0.6666666666666666,0.5702904788805624,0.09637618778610424,0.010168756415337987,0.005777582918279058,0.0054200542005420045,0.9381179426078149,0.13378109635518887,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,kink,500,64,2026083201,1,0.5,0.8,367,484,inference,42,ZLZ,0.6190476190476191,0.5702904788805624,0.04875714016705668,0.011822157870987837,0.005771347317550036,0.005751894253636413,0.996629372165063,0.15561739790441928,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
main,kink,500,64,2026083201,2,0.75,0.25,166,285,balance,63,LOO,0.6349206349206349,0.5246698409532207,0.11025079396741422,-0.0112698520073381,0.003949029171378289,0.003738651972138915,0.9467268561184247,0.179338297304111,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,kink,500,64,2026083201,2,0.75,0.25,166,285,balance,63,ZLZ,0.6507936507936508,0.5246698409532207,0.12612380984043015,-0.010068809030079673,0.003949106400877249,0.0036655044335535884,0.9281857872300778,0.1602244119563885,0.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,500,64,2026083201,2,0.75,0.25,166,285,inference,42,LOO,0.6904761904761905,0.5246698409532207,0.1658063495229698,-0.008387811597923678,0.005926582388316075,0.0052126541673580004,0.8795379572609091,0.1089548341556663,0.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,kink,500,64,2026083201,2,0.75,0.25,166,285,inference,42,ZLZ,0.6904761904761905,0.5246698409532207,0.1658063495229698,-0.008387811597923567,0.005926582388316074,0.0052126541673580004,0.8795379572609092,0.10895483415566486,0.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,kink,500,64,2026083201,3,0.5,0.2,367,497,balance,63,LOO,0.49206349206349204,0.4201764289366169,0.07188706312687515,0.010433944283305407,0.0038777888277984536,0.004031242126480222,1.039572371136282,0.1675546310211432,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,64,2026083201,3,0.5,0.2,367,497,balance,63,ZLZ,0.5238095238095238,0.4201764289366169,0.10363309487290695,0.010414176375179218,0.0038777618441443074,0.004023114622192963,1.0374836784440873,0.16723776777916535,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,64,2026083201,3,0.5,0.2,367,497,inference,42,LOO,0.5476190476190477,0.4201764289366169,0.12744261868243079,0.010058013415281841,0.005816416516683066,0.0060422543000940195,1.0388276497673765,0.1318816770184704,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,64,2026083201,3,0.5,0.2,367,497,inference,42,ZLZ,0.5714285714285714,0.4201764289366169,0.1512521424919545,0.011822157870987726,0.005821782863219779,0.005973120955699353,1.02599514547952,0.15494185560984133,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,65,2026083201,0,0.25,0.75,258,61,balance,63,LOO,0.6190476190476191,0.524189985219589,0.09485763382803003,-0.0061285717345823665,0.003960810386244564,0.0038036720064369835,0.9603267098184494,0.09737943440755621,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,65,2026083201,0,0.25,0.75,258,61,balance,63,ZLZ,0.5714285714285714,0.524189985219589,0.04723858620898236,-0.006716620218051417,0.003961376485952483,0.003949967083607637,0.9971198389283863,0.10671555631784899,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,65,2026083201,0,0.25,0.75,258,61,inference,42,LOO,0.5952380952380952,0.524189985219589,0.0710481100185062,-0.006883502819545084,0.005941652645092448,0.005876334273546817,0.9890066997437857,0.08930090602989435,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,65,2026083201,0,0.25,0.75,258,61,inference,42,ZLZ,0.6190476190476191,0.524189985219589,0.09485763382803003,-0.006012022213381485,0.005940850462475191,0.005751894253636414,0.968193744307772,0.07800029875715092,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,65,2026083201,1,0.5,0.8,186,477,balance,63,LOO,0.6031746031746031,0.5705683195117537,0.032606283662849456,0.028116075114722028,0.0037972224902321932,0.0038605645364477924,1.0166811521786088,0.45626974582217994,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,65,2026083201,1,0.5,0.8,186,477,balance,63,ZLZ,0.6190476190476191,0.5705683195117537,0.04847929953586538,0.026491962606331576,0.0038021523197543203,0.0038036720064369835,1.0003996911630204,0.42963472693738497,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,65,2026083201,1,0.5,0.8,186,477,inference,42,LOO,0.5952380952380952,0.5705683195117537,0.024669775726341547,0.02834492882557904,0.005700843756400497,0.005876334273546817,1.0307832532595358,0.37540996942191374,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,65,2026083201,1,0.5,0.8,186,477,inference,42,ZLZ,0.5952380952380952,0.5705683195117537,0.024669775726341547,0.026569480716756133,0.005706795195386487,0.0058763342735468176,1.0297082815057723,0.3517117868776577,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,65,2026083201,2,0.75,0.25,61,258,balance,63,LOO,0.5396825396825397,0.524189985219589,0.015492554462950614,0.017429258394270897,0.003928086195681811,0.004006859613618446,1.0200538924077662,0.27809194137274745,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,65,2026083201,2,0.75,0.25,61,258,balance,63,ZLZ,0.5396825396825397,0.524189985219589,0.015492554462950614,0.015118910411034081,0.00393095031462147,0.004006859613618446,1.0193106737357185,0.24114136574880907,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,65,2026083201,2,0.75,0.25,61,258,inference,42,LOO,0.5476190476190477,0.524189985219589,0.023429062399458633,0.0189097118934215,0.005895783592723686,0.00604225430009402,1.0248432977681037,0.2462714939470642,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,65,2026083201,2,0.75,0.25,61,258,inference,42,ZLZ,0.5238095238095238,0.524189985219589,-0.0003804614100652026,0.016599575641892406,0.0059027597941385965,0.006083734306730822,1.0306593049529023,0.2160575417404985,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,65,2026083201,3,0.5,0.2,186,461,balance,63,LOO,0.4126984126984127,0.42013617040370616,-0.00743775770529348,0.025911181189432975,0.0039050871249925742,0.003909329562171344,1.00108638733093,0.4146406220526491,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,65,2026083201,3,0.5,0.2,186,461,balance,63,ZLZ,0.4126984126984127,0.42013617040370616,-0.00743775770529348,0.02649196260633163,0.003906472036878894,0.003909329562171343,1.0007314848962112,0.42385935548421194,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,65,2026083201,3,0.5,0.2,186,461,inference,42,LOO,0.40476190476190477,0.42013617040370616,-0.015374265641801388,0.02475854835309127,0.005859944345164603,0.005876334273546816,1.002796942669897,0.32342860815167906,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,65,2026083201,3,0.5,0.2,186,461,inference,42,ZLZ,0.40476190476190477,0.42013617040370616,-0.015374265641801388,0.026569480716756244,0.005863830067070772,0.005876334273546816,1.0021324298850784,0.34697036142125526,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,66,2026083201,0,0.25,0.75,218,354,balance,63,LOO,0.6031746031746031,0.5251959079238763,0.07797869525072687,0.006100721560673095,0.0039470848167420325,0.003860564536447792,0.9780799541151853,0.09710530902264515,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,66,2026083201,0,0.25,0.75,218,354,balance,63,ZLZ,0.5873015873015873,0.5251959079238763,0.062105679377711054,0.008457115415464345,0.003943533436473159,0.003909329562171343,0.9913265920391421,0.13467267722772236,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,66,2026083201,0,0.25,0.75,218,354,inference,42,LOO,0.6666666666666666,0.5251959079238763,0.14147075874279036,0.003951803688815536,0.005925782282532907,0.005420054200542005,0.9146563174483127,0.0513360579714885,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,kink,500,66,2026083201,0,0.25,0.75,218,354,inference,42,ZLZ,0.6190476190476191,0.5251959079238763,0.0938517111237428,0.0033703521400356706,0.005928473379672239,0.005751894253636414,0.9702150765083495,0.04377275102866228,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,66,2026083201,1,0.5,0.8,50,311,balance,63,LOO,0.5714285714285714,0.5712483593026498,0.00018021212592156388,-0.028084375248690008,0.003934341701553647,0.003949967083607637,1.0039715365972965,0.44774292197703397,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,66,2026083201,1,0.5,0.8,50,311,balance,63,ZLZ,0.5714285714285714,0.5712483593026498,0.00018021212592156388,-0.030108662193056968,0.003938055360195963,0.003949967083607638,1.0030247729709625,0.47978929141869325,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,66,2026083201,1,0.5,0.8,50,311,inference,42,LOO,0.5952380952380952,0.5712483593026498,0.0239897359354454,-0.02914112893004217,0.005905097428704299,0.005876334273546817,0.9951290972748956,0.37922140124331194,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,66,2026083201,1,0.5,0.8,50,311,inference,42,ZLZ,0.6190476190476191,0.5712483593026498,0.047799259744969236,-0.0307528662164811,0.005908689610454507,0.005751894253636414,0.9734635990117558,0.40007370728082736,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,66,2026083201,2,0.75,0.25,354,218,balance,63,LOO,0.5555555555555556,0.5251959079238763,0.03035964763167931,0.01497448510271826,0.003931419853280536,0.003982477100756671,1.0129869740148794,0.23882356937710014,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,66,2026083201,2,0.75,0.25,354,218,balance,63,ZLZ,0.5714285714285714,0.5251959079238763,0.046232663504695126,0.016168731919774193,0.003930077208894947,0.003949967083607637,1.0050609373952433,0.25791429823726336,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,66,2026083201,2,0.75,0.25,354,218,inference,42,LOO,0.5714285714285714,0.5251959079238763,0.046232663504695126,0.01707696870284947,0.005896319461932284,0.005973120955699354,1.0130253277935355,0.22239257311793936,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,66,2026083201,2,0.75,0.25,354,218,inference,42,ZLZ,0.5714285714285714,0.5251959079238763,0.046232663504695126,0.017812127342122452,0.005894872119234021,0.005973120955699354,1.013274051562547,0.23199498517904005,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,66,2026083201,3,0.5,0.2,50,468,balance,63,LOO,0.4603174603174603,0.4206658825783842,0.03965157773907607,-0.029859336434648442,0.003775693094891118,0.0040068596136184475,1.0612249229261033,0.48593906006852483,1.0,0.24813049958453426,1.0,0.7046170004612345,0.0
main,kink,500,66,2026083201,3,0.5,0.2,50,468,balance,63,ZLZ,0.4444444444444444,0.4206658825783842,0.0237785618660602,-0.030108662193056912,0.003774797466044904,0.003982477100756672,1.0550174245320152,0.4900547822687023,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,66,2026083201,3,0.5,0.2,50,468,inference,42,LOO,0.4523809523809524,0.4206658825783842,0.03171506980256816,-0.030199887650030177,0.005662091258523337,0.006042254300094022,1.0671418075430015,0.4013441110147663,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,66,2026083201,3,0.5,0.2,50,468,inference,42,ZLZ,0.40476190476190477,0.4206658825783842,-0.015903977816479453,-0.0307528662164811,0.005659183443639207,0.005876334273546817,1.0383714067710037,0.40879795349212894,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,67,2026083201,0,0.25,0.75,420,277,balance,63,LOO,0.5396825396825397,0.5254115297374948,0.014271009945044821,-0.008170277069798448,0.003961253523856669,0.004006859613618446,1.0115130449205318,0.12981368109419375,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,67,2026083201,0,0.25,0.75,420,277,balance,63,ZLZ,0.5396825396825397,0.5254115297374948,0.014271009945044821,-0.008952185465483264,0.00396179012642,0.004006859613618446,1.011376041072416,0.1422274220833785,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,67,2026083201,0,0.25,0.75,420,277,inference,42,LOO,0.5714285714285714,0.5254115297374948,0.046017041691076566,-0.008409613755963496,0.005942004769975827,0.005973120955699354,1.0052366477187553,0.10909618188603946,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,67,2026083201,0,0.25,0.75,420,277,inference,42,ZLZ,0.47619047619047616,0.5254115297374948,-0.04922105354701867,-0.008457193759245585,0.005942250950810796,0.006083734306730822,1.0238097241417785,0.10971115476284982,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,67,2026083201,1,0.5,0.8,267,145,balance,63,LOO,0.5396825396825397,0.5693193418423339,-0.02963680215979425,-0.013640822788242857,0.003914470861284094,0.004006859613618446,1.023601849549608,0.21802386516509614,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,67,2026083201,1,0.5,0.8,267,145,balance,63,ZLZ,0.5555555555555556,0.5693193418423339,-0.013763786286778323,-0.013438712947365317,0.0039131777943633645,0.003982477100756672,1.0177092148721503,0.21482899029054792,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,67,2026083201,1,0.5,0.8,267,145,inference,42,LOO,0.5238095238095238,0.5693193418423339,-0.04550981803281007,-0.013162587000199677,0.005872310483909168,0.006083734306730822,1.036003515720257,0.17176582112075578,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,67,2026083201,1,0.5,0.8,267,145,inference,42,ZLZ,0.5,0.5693193418423339,-0.0693193418423339,-0.012964503764701485,0.005871792444617743,0.006097560975609756,1.0384496783769936,0.16918838711149176,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,67,2026083201,2,0.75,0.25,277,420,balance,63,LOO,0.47619047619047616,0.5254115297374948,-0.04922105354701867,0.039326040372942406,0.0038849719067673804,0.004023114622192963,1.03555822763736,0.6309374110686176,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,67,2026083201,2,0.75,0.25,277,420,balance,63,ZLZ,0.49206349206349204,0.5254115297374948,-0.033348037674002795,0.03997419600824792,0.0038840815865028877,0.004031242126480222,1.0378881176154267,0.6414097624290057,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,67,2026083201,2,0.75,0.25,277,420,inference,42,LOO,0.4523809523809524,0.5254115297374948,-0.07303057735654245,0.039205538765094694,0.005832980939294734,0.006042254300094022,1.0358776006603223,0.5133365029606798,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,67,2026083201,2,0.75,0.25,277,420,inference,42,ZLZ,0.4523809523809524,0.5254115297374948,-0.07303057735654245,0.040004908855646226,0.005831201285288241,0.006042254300094022,1.036193745418848,0.5238829553487514,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,67,2026083201,3,0.5,0.2,267,325,balance,63,LOO,0.38095238095238093,0.42038743486870644,-0.03943505391632551,-0.01341294807671689,0.003826622770719662,0.003803672006436983,0.994002344715478,0.21682852607391576,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,67,2026083201,3,0.5,0.2,267,325,balance,63,ZLZ,0.36507936507936506,0.42038743486870644,-0.055308069789341385,-0.013438712947365039,0.0038253064345796397,0.003738651972138915,0.9773470533870453,0.21728240615960137,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,kink,500,67,2026083201,3,0.5,0.2,267,325,inference,42,LOO,0.35714285714285715,0.42038743486870644,-0.0632445777258493,-0.01343378546752777,0.005740598600273382,0.005599800895968143,0.9754733410034044,0.17730452447596426,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,kink,500,67,2026083201,3,0.5,0.2,267,325,inference,42,ZLZ,0.30952380952380953,0.42038743486870644,-0.11086362534489691,-0.012964503764701374,0.005743348494364942,0.005212654167357999,0.9075984458321428,0.17106978658618308,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,kink,500,68,2026083201,0,0.25,0.75,12,211,balance,63,LOO,0.5555555555555556,0.5241281547922605,0.03142740076329509,0.01785011050217844,0.003929937257454529,0.003982477100756672,1.0133691303092645,0.28473975078013414,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,68,2026083201,0,0.25,0.75,12,211,balance,63,ZLZ,0.5555555555555556,0.5241281547922605,0.03142740076329509,0.01768280925706811,0.003931693272422833,0.003982477100756672,1.0129165285323858,0.28200801234433287,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,68,2026083201,0,0.25,0.75,12,211,inference,42,LOO,0.5,0.5241281547922605,-0.024128154792260492,0.018820280010843016,0.005894324188444066,0.006097560975609756,1.0344800829862972,0.24513711546053318,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,68,2026083201,0,0.25,0.75,12,211,inference,42,ZLZ,0.5238095238095238,0.5241281547922605,-0.00031863098273665624,0.016717038282314522,0.005897016751609517,0.006083734306730822,1.0316630531989488,0.21769234430791576,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,68,2026083201,1,0.5,0.8,284,107,balance,63,LOO,0.6031746031746031,0.570060708950074,0.03311389422452915,-0.0036433586281592323,0.003888561445199044,0.003860564536447792,0.9928001886698182,0.05842617288964065,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,68,2026083201,1,0.5,0.8,284,107,balance,63,ZLZ,0.6031746031746031,0.570060708950074,0.03311389422452915,-0.003316347048164525,0.0038880287497183815,0.003860564536447792,0.9929362113712304,0.053185743942928555,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,68,2026083201,1,0.5,0.8,284,107,inference,42,LOO,0.5952380952380952,0.570060708950074,0.025177386288021242,-0.0014940790420161498,0.005823500119539885,0.0058763342735468176,1.0090725771310034,0.019578595302059784,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,68,2026083201,1,0.5,0.8,284,107,inference,42,ZLZ,0.6904761904761905,0.570060708950074,0.12041548152611647,-0.004686695251924,0.005837918481058448,0.0052126541673580004,0.8928960183789542,0.06133914267880453,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,kink,500,68,2026083201,2,0.75,0.25,211,12,balance,63,LOO,0.49206349206349204,0.5241281547922605,-0.032064662728768456,-0.017084113931412515,0.003959754470033248,0.004031242126480222,1.0180535578627363,0.27149280848270535,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,68,2026083201,2,0.75,0.25,211,12,balance,63,ZLZ,0.49206349206349204,0.5241281547922605,-0.032064662728768456,-0.018300711895349986,0.003960588941668432,0.004031242126480222,1.0178390602641099,0.2907957793250505,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,68,2026083201,2,0.75,0.25,211,12,inference,42,LOO,0.4523809523809524,0.5241281547922605,-0.07174720241130811,-0.014637990739627571,0.005942025118925506,0.006042254300094022,1.0168678487826117,0.18989530459718298,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,68,2026083201,2,0.75,0.25,211,12,inference,42,ZLZ,0.4523809523809524,0.5241281547922605,-0.07174720241130811,-0.01596864779662388,0.00594278340198219,0.006042254300094022,1.0167380992008987,0.2071443973378643,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,68,2026083201,3,0.5,0.2,284,352,balance,63,LOO,0.42857142857142855,0.4201481191625084,0.008423309408920165,-0.0035744065081650955,0.0038481857590045875,0.003949967083607637,1.0264491713698813,0.05762035480161095,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,500,68,2026083201,3,0.5,0.2,284,352,balance,63,ZLZ,0.42857142857142855,0.4201481191625084,0.008423309408920165,-0.0033163470481645807,0.0038489470944176297,0.003949967083607637,1.0262461360761552,0.053455082162171895,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,500,68,2026083201,3,0.5,0.2,284,352,inference,42,LOO,0.42857142857142855,0.4201481191625084,0.008423309408920165,-0.0020362426509342724,0.005777511734671205,0.005973120955699353,1.0338570010778663,0.026789160966765726,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,68,2026083201,3,0.5,0.2,284,352,inference,42,ZLZ,0.40476190476190477,0.4201481191625084,-0.015386214400603615,-0.004686695251923945,0.00576951350057702,0.005876334273546816,1.018514693302843,0.061701698299073876,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,69,2026083201,0,0.25,0.75,368,432,balance,63,LOO,0.5396825396825397,0.5250439312771171,0.014638608405422526,0.01026968601884104,0.003943887605264795,0.004006859613618446,1.0159669885798945,0.1635290451877395,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,69,2026083201,0,0.25,0.75,368,432,balance,63,ZLZ,0.5396825396825397,0.5250439312771171,0.014638608405422526,0.010634845322611053,0.003943643615251709,0.004006859613618446,1.0160298456286097,0.1693488871851494,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,69,2026083201,0,0.25,0.75,368,432,inference,42,LOO,0.5476190476190477,0.5250439312771171,0.022575116341930546,0.007918194623352748,0.005920456942734979,0.0060422543000940195,1.0205722900338796,0.10290786276597078,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,69,2026083201,0,0.25,0.75,368,432,inference,42,ZLZ,0.5476190476190477,0.5250439312771171,0.022575116341930546,0.010378211088008737,0.005915701941441122,0.00604225430009402,1.0213926191524905,0.1349333670628005,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,69,2026083201,1,0.5,0.8,393,177,balance,63,LOO,0.5873015873015873,0.570074245190461,0.01722734211112631,-0.002653548264860861,0.0038899285106516464,0.003909329562171343,1.004987508502167,0.042545749758979526,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,69,2026083201,1,0.5,0.8,393,177,balance,63,ZLZ,0.5714285714285714,0.570074245190461,0.0013543262381103816,-0.005176125670950382,0.0038955603662697465,0.003949967083607637,1.0139663391713754,0.08293156149884313,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,69,2026083201,1,0.5,0.8,393,177,inference,42,LOO,0.5952380952380952,0.570074245190461,0.025163850047634218,-0.005135088373350638,0.005845244017000278,0.005876334273546817,1.0053188979717727,0.06716555365596714,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,69,2026083201,1,0.5,0.8,393,177,inference,42,ZLZ,0.5714285714285714,0.570074245190461,0.0013543262381103816,-0.006676866914753443,0.005850348928002889,0.005973120955699353,1.0209854197086967,0.08729348563694563,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,69,2026083201,2,0.75,0.25,432,368,balance,63,LOO,0.6349206349206349,0.5250439312771171,0.10987670364351776,0.015619606760369331,0.003928922155515363,0.0037386519721389158,0.9515719131494247,0.24919159150813583,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,kink,500,69,2026083201,2,0.75,0.25,432,368,balance,63,ZLZ,0.6349206349206349,0.5250439312771171,0.10987670364351776,0.016918465706603825,0.003926758537140905,0.0037386519721389158,0.9520962230748848,0.2699876365407868,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,kink,500,69,2026083201,2,0.75,0.25,432,368,inference,42,LOO,0.5476190476190477,0.5250439312771171,0.022575116341930546,0.014865618002726566,0.005897820184360531,0.0060422543000940195,1.0244894064618129,0.1935696233300158,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,69,2026083201,2,0.75,0.25,432,368,inference,42,ZLZ,0.5714285714285714,0.5250439312771171,0.04638464015145427,0.01585594665708545,0.005895273430770673,0.005973120955699354,1.0132050745131433,0.20650957815713158,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,69,2026083201,3,0.5,0.2,393,169,balance,63,LOO,0.47619047619047616,0.42002389241700944,0.05616658377346673,-0.005555160127047709,0.003846160283961535,0.004023114622192963,1.0460080509305156,0.08957419058870679,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,69,2026083201,3,0.5,0.2,393,169,balance,63,ZLZ,0.49206349206349204,0.42002389241700944,0.0720395996464826,-0.005176125670950271,0.0038473200978417334,0.004031242126480222,1.0478052316836504,0.08344986749118702,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,69,2026083201,3,0.5,0.2,393,169,inference,42,LOO,0.5238095238095238,0.42002389241700944,0.1037856313925144,-0.00570147333686849,0.005769962467236691,0.006083734306730822,1.0543802219296583,0.0750586248783609,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,69,2026083201,3,0.5,0.2,393,169,inference,42,ZLZ,0.5714285714285714,0.42002389241700944,0.15140467901156196,-0.006676866914753499,0.005767265346643996,0.005973120955699354,1.0356937988253214,0.08792001492778041,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,70,2026083201,0,0.25,0.75,59,250,balance,63,LOO,0.5396825396825397,0.5249377189399107,0.01474482074262895,-0.007943058769258382,0.003961161365463284,0.004006859613618446,1.0115365782756536,0.12620498470735358,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,70,2026083201,0,0.25,0.75,59,250,balance,63,ZLZ,0.49206349206349204,0.5249377189399107,-0.032874226876418666,-0.007914216711420341,0.003961160875410622,0.004031242126480222,1.0176920991784602,0.1257467292933747,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,70,2026083201,0,0.25,0.75,59,250,inference,42,LOO,0.5,0.5249377189399107,-0.024937718939910702,-0.01026193413096732,0.005944499888887522,0.006097560975609756,1.0257483538705017,0.13309800964337679,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,70,2026083201,0,0.25,0.75,59,250,inference,42,ZLZ,0.4523809523809524,0.5249377189399107,-0.07255676655895832,-0.010018881530156953,0.005944331022381847,0.006042254300094022,1.0164733890732986,0.1299474459975053,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,70,2026083201,1,0.5,0.8,365,274,balance,63,LOO,0.5714285714285714,0.5703391023177862,0.001089469110785224,0.001323488151804053,0.003874651635280515,0.003949967083607637,1.0194379922162136,0.021261981055667952,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,70,2026083201,1,0.5,0.8,365,274,balance,63,ZLZ,0.5714285714285714,0.5703391023177862,0.001089469110785224,0.0012392920190626988,0.003875315478996169,0.003949967083607637,1.019263361916229,0.01990765571351956,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,70,2026083201,1,0.5,0.8,365,274,inference,42,LOO,0.6666666666666666,0.5703391023177862,0.09632756434888046,0.0031788744300557115,0.005804819549389327,0.0054200542005420045,0.9337162257028645,0.041723334647513655,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,kink,500,70,2026083201,1,0.5,0.8,365,274,inference,42,ZLZ,0.6428571428571429,0.5703391023177862,0.07251804053935673,-0.0007395972448674959,0.005820041590103699,0.005599800895968143,0.9621582267539033,0.00969465236547098,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,kink,500,70,2026083201,2,0.75,0.25,250,59,balance,63,LOO,0.5079365079365079,0.5249377189399107,-0.017001211003402794,-0.010954317824482529,0.003950806250549175,0.004031242126480222,1.0203593572628034,0.1742779613849757,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,70,2026083201,2,0.75,0.25,250,59,balance,63,ZLZ,0.5079365079365079,0.5249377189399107,-0.017001211003402794,-0.010337507593997208,0.003950324117039127,0.004031242126480222,1.0204838912058043,0.16447484148378014,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,70,2026083201,2,0.75,0.25,250,59,inference,42,LOO,0.4523809523809524,0.5249377189399107,-0.07255676655895832,-0.010843787574178365,0.005929166530237969,0.006042254300094022,1.0190731309838104,0.14082643234346862,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,70,2026083201,2,0.75,0.25,250,59,inference,42,ZLZ,0.4523809523809524,0.5249377189399107,-0.07255676655895832,-0.010843787574178476,0.005929166530237969,0.006042254300094022,1.0190731309838104,0.14082643234347006,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,70,2026083201,3,0.5,0.2,365,340,balance,63,LOO,0.3968253968253968,0.4203496393396623,-0.023524242514265492,0.0009826530611498074,0.003858722699328755,0.003860564536447793,1.0004773178231643,0.01581897816076993,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,500,70,2026083201,3,0.5,0.2,365,340,balance,63,ZLZ,0.3492063492063492,0.4203496393396623,-0.07114329013331311,0.0012392920190626988,0.0038590483496370384,0.003665504433553588,0.9498467242314665,0.019949570173505304,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,500,70,2026083201,3,0.5,0.2,365,340,inference,42,LOO,0.42857142857142855,0.4203496393396623,0.008221789231766252,0.0005087811203069448,0.005785694897560782,0.005973120955699353,1.0323947358886119,0.006688877207065815,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,70,2026083201,3,0.5,0.2,365,340,inference,42,ZLZ,0.40476190476190477,0.4203496393396623,-0.015587734577757528,-0.0007395972448674404,0.0057815069656845216,0.0058763342735468176,1.0164018323293793,0.009726906876650936,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,71,2026083201,0,0.25,0.75,199,494,balance,63,LOO,0.49206349206349204,0.5256311153187634,-0.03356762325527135,0.008601772088224324,0.003944905194555386,0.004031242126480222,1.021885679798844,0.13695239958765185,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,71,2026083201,0,0.25,0.75,199,494,balance,63,ZLZ,0.47619047619047616,0.5256311153187634,-0.04944063912828722,0.008393405798044817,0.003945291694101388,0.004023114622192963,1.019725519461065,0.1336283670952858,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,71,2026083201,0,0.25,0.75,199,494,inference,42,LOO,0.47619047619047616,0.5256311153187634,-0.04944063912828722,0.00875166946369732,0.005917140759605604,0.0060837343067308225,1.028154399885583,0.11377188572462212,1.0,0.30574770524306843,1.0,0.956481384904725,0.0
main,kink,500,71,2026083201,0,0.25,0.75,199,494,inference,42,ZLZ,0.5238095238095238,0.5256311153187634,-0.0018215915092395507,0.008457094618406269,0.005916972051108742,0.006083734306730822,1.0281837152823514,0.10994397394938916,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,71,2026083201,1,0.5,0.8,228,339,balance,63,LOO,0.5238095238095238,0.5703886249801462,-0.04657910117062236,-0.0180823078786978,0.003920232100112095,0.0040231146221929625,1.0262439874613356,0.2888005189212843,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,71,2026083201,1,0.5,0.8,228,339,balance,63,ZLZ,0.5873015873015873,0.5703886249801462,0.016912962321441127,-0.01875100269514529,0.003921127929432741,0.003909329562171343,0.9969910782117469,0.2994463269941284,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,71,2026083201,1,0.5,0.8,228,339,inference,42,LOO,0.5238095238095238,0.5703886249801462,-0.04657910117062236,-0.01905726146131448,0.005882187478197464,0.006083734306730822,1.0342639246505485,0.24847978424238243,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,71,2026083201,1,0.5,0.8,228,339,inference,42,ZLZ,0.5714285714285714,0.5703886249801462,0.0010399464484251997,-0.017379302725780477,0.005876774445863666,0.005973120955699353,1.0163944542577263,0.22670590737612648,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,71,2026083201,2,0.75,0.25,494,199,balance,63,LOO,0.5555555555555556,0.5256311153187634,0.029924440236792194,-0.0029454762347106422,0.003946978577272545,0.003982477100756672,1.0089938475188425,0.046883836033109846,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,71,2026083201,2,0.75,0.25,494,199,balance,63,ZLZ,0.5396825396825397,0.5256311153187634,0.014051424363776266,-0.00251809818886084,0.00394726549044506,0.004006859613618446,1.0150975715511517,0.040079702736570286,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,71,2026083201,2,0.75,0.25,494,199,inference,42,LOO,0.5714285714285714,0.5256311153187634,0.04579745610980801,0.0008154109268262433,0.005921228321247765,0.005973120955699354,1.0087638293334134,0.010596699602070232,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,71,2026083201,2,0.75,0.25,494,199,inference,42,ZLZ,0.5714285714285714,0.5256311153187634,0.04579745610980801,0.0017687198372943191,0.00592132100694633,0.005973120955699354,1.0087480392791164,0.02298527710521784,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,71,2026083201,3,0.5,0.2,228,390,balance,63,LOO,0.36507936507936506,0.4205722555125876,-0.05549289043322253,-0.01614314325292393,0.003817672434342952,0.0037386519721389153,0.9793014032599586,0.2612695333682013,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,kink,500,71,2026083201,3,0.5,0.2,228,390,balance,63,ZLZ,0.3968253968253968,0.4205722555125876,-0.023746858687190786,-0.01875100269514529,0.0038104513839868977,0.003860564536447793,1.0131515002845835,0.30376398651900777,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,500,71,2026083201,3,0.5,0.2,228,390,inference,42,LOO,0.3333333333333333,0.4205722555125876,-0.08723892217925427,-0.01632299027253764,0.005726542405591268,0.005420054200542005,0.9464793616563435,0.21570165697982344,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,kink,500,71,2026083201,3,0.5,0.2,228,390,inference,42,ZLZ,0.3333333333333333,0.4205722555125876,-0.08723892217925427,-0.017379302725780366,0.00572054549004771,0.005420054200542005,0.9474715671733608,0.22978074141721488,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,kink,500,72,2026083201,0,0.25,0.75,497,172,balance,63,LOO,0.5555555555555556,0.5249660333277841,0.03058952222777145,0.006477906296644131,0.003947293301180884,0.003982477100756672,1.008913398851122,0.10310624313559485,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,72,2026083201,0,0.25,0.75,497,172,balance,63,ZLZ,0.5714285714285714,0.5249660333277841,0.046462538100787265,0.006689836707099883,0.003946686624970258,0.003949967083607638,1.000831193086531,0.10648763828159714,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,72,2026083201,0,0.25,0.75,497,172,inference,42,LOO,0.5238095238095238,0.5249660333277841,-0.0011565095182602958,0.007216306174111398,0.005917879043781728,0.006083734306730822,1.0280261326265814,0.09380627896615415,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,72,2026083201,0,0.25,0.75,497,172,inference,42,ZLZ,0.5238095238095238,0.5249660333277841,-0.0011565095182602958,0.00857148155102172,0.005915708017436815,0.006083734306730822,1.0284034115271987,0.11144293198794991,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,72,2026083201,1,0.5,0.8,110,91,balance,63,LOO,0.6190476190476191,0.569413499830581,0.049634119217038086,-0.0019239633621995766,0.003887867760181787,0.0038036720064369835,0.9783439769718745,0.030856101555628616,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,72,2026083201,1,0.5,0.8,110,91,balance,63,ZLZ,0.6666666666666666,0.569413499830581,0.09725316683608565,-0.0024211210036070296,0.003888073922313039,0.0035842293906810036,0.9218521721286419,0.03882837708019593,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,kink,500,72,2026083201,1,0.5,0.8,110,91,inference,42,LOO,0.6190476190476191,0.569413499830581,0.049634119217038086,0.00040619147343978756,0.005822438348155453,0.005751894253636414,0.987884097640744,0.00532326827063376,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,72,2026083201,1,0.5,0.8,110,91,inference,42,ZLZ,0.6190476190476191,0.569413499830581,0.049634119217038086,0.0013798581370148,0.0058191478914149854,0.005751894253636413,0.9884427000252404,0.018088591104306686,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
main,kink,500,72,2026083201,2,0.75,0.25,172,497,balance,63,LOO,0.5555555555555556,0.5249660333277841,0.03058952222777145,0.01574597117786769,0.003928564071318847,0.003982477100756672,1.0137233422846341,0.25121902856451195,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,72,2026083201,2,0.75,0.25,172,497,balance,63,ZLZ,0.5555555555555556,0.5249660333277841,0.03058952222777145,0.016771380017917448,0.003926724903550354,0.003982477100756672,1.0141981418550379,0.2676415653271976,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,72,2026083201,2,0.75,0.25,172,497,inference,42,LOO,0.5714285714285714,0.5249660333277841,0.046462538100787265,0.013360399286395763,0.0058995222230496065,0.005973120955699354,1.012475371710983,0.17394462642255998,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,72,2026083201,2,0.75,0.25,172,497,inference,42,ZLZ,0.5476190476190477,0.5249660333277841,0.02265301429126354,0.013800737138076724,0.005898036566327715,0.00604225430009402,1.0244518208974243,0.1797001971600704,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,72,2026083201,3,0.5,0.2,110,156,balance,63,LOO,0.36507936507936506,0.4203914236145283,-0.055312058535163244,-0.002416636309768627,0.0038533304576590837,0.003738651972138915,0.9702391251463451,0.03893078570745388,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,kink,500,72,2026083201,3,0.5,0.2,110,156,balance,63,ZLZ,0.38095238095238093,0.4203914236145283,-0.03943904266214737,-0.0024211210036071407,0.0038525042011567355,0.0038036720064369835,0.9873245576980578,0.039007214167569144,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,72,2026083201,3,0.5,0.2,110,156,inference,42,LOO,0.2857142857142857,0.4203914236145283,-0.1346771379002426,0.001359658396165031,0.005792915656415492,0.004977600796416126,0.8592565629543686,0.017864102676141684,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,kink,500,72,2026083201,3,0.5,0.2,110,156,inference,42,ZLZ,0.30952380952380953,0.4203914236145283,-0.11086761409071877,0.001379858137014689,0.005792766157451453,0.0052126541673580004,0.8998557900792814,0.018129734341135535,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,kink,500,73,2026083201,0,0.25,0.75,389,395,balance,63,LOO,0.6190476190476191,0.524738840452134,0.09430877859548503,-0.0033733523665434584,0.003957851806434138,0.0038036720064369848,0.961044574800272,0.053620633880006034,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,73,2026083201,0,0.25,0.75,389,395,balance,63,ZLZ,0.5555555555555556,0.524738840452134,0.030816715103421544,-0.003708545201511315,0.003957989244370221,0.003982477100756672,1.0061869436409616,0.05894761955177763,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,73,2026083201,0,0.25,0.75,389,395,inference,42,LOO,0.6428571428571429,0.524738840452134,0.11811830240500887,-0.0054547986273462135,0.0059388266345957825,0.005599800895968143,0.9429136832092903,0.07078290764087042,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,kink,500,73,2026083201,0,0.25,0.75,389,395,inference,42,ZLZ,0.5714285714285714,0.524738840452134,0.04668973097643736,-0.006769884305994789,0.005940335513806411,0.005973120955699353,1.0055191229210443,0.08783664909945732,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,73,2026083201,1,0.5,0.8,308,76,balance,63,LOO,0.6190476190476191,0.5702721488507729,0.04877547019684614,-0.02644139408555002,0.003934888710167402,0.003803672006436983,0.9666530076463492,0.42151993839564145,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,73,2026083201,1,0.5,0.8,308,76,balance,63,ZLZ,0.6349206349206349,0.5702721488507729,0.06464848606986195,-0.026275832596953097,0.003934500093261912,0.0037386519721389158,0.9502228703823394,0.4189012982782942,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,kink,500,73,2026083201,1,0.5,0.8,308,76,inference,42,LOO,0.6190476190476191,0.5702721488507729,0.04877547019684614,-0.024952880661138432,0.00589906767111584,0.005751894253636414,0.9750514105474591,0.3248845063494856,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,73,2026083201,1,0.5,0.8,308,76,inference,42,ZLZ,0.6190476190476191,0.5702721488507729,0.04877547019684614,-0.02644590353104137,0.005902546695437408,0.005751894253636414,0.9744767047895706,0.34422205550501234,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,73,2026083201,2,0.75,0.25,395,389,balance,63,LOO,0.47619047619047616,0.524738840452134,-0.04854836426165787,0.03225084117733856,0.0039043817479487626,0.004023114622192963,1.0304101601506,0.5161369006482783,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,73,2026083201,2,0.75,0.25,395,389,balance,63,ZLZ,0.4603174603174603,0.524738840452134,-0.06442138013467374,0.03193898256114014,0.0039050725988186152,0.004006859613618447,1.0260653322631248,0.5111007534241113,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,73,2026083201,2,0.75,0.25,395,389,inference,42,LOO,0.5476190476190477,0.524738840452134,0.022880207166913635,0.03150087897241749,0.005864029150837731,0.0060422543000940195,1.030392950763355,0.41136241775075677,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,73,2026083201,2,0.75,0.25,395,389,inference,42,ZLZ,0.5238095238095238,0.524738840452134,-0.0009293166426102006,0.031882210971837854,0.005863051909800493,0.006083734306730822,1.037639509307677,0.4163768368710647,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,73,2026083201,3,0.5,0.2,308,122,balance,63,LOO,0.36507936507936506,0.4210606452850573,-0.05598128020569226,-0.025212779740213465,0.0037931818883668814,0.003738651972138915,0.9856242284623362,0.409372717328331,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,kink,500,73,2026083201,3,0.5,0.2,308,122,balance,63,ZLZ,0.38095238095238093,0.4210606452850573,-0.04010826433267639,-0.026275832596953264,0.0037895070806084,0.0038036720064369835,1.0037379335959202,0.4268400134153387,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,73,2026083201,3,0.5,0.2,308,122,inference,42,LOO,0.3333333333333333,0.4210606452850573,-0.08772731195172401,-0.02512984680797614,0.005690035525280974,0.005420054200542006,0.9525519087641134,0.33314427328360297,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,kink,500,73,2026083201,3,0.5,0.2,308,122,inference,42,ZLZ,0.35714285714285715,0.4210606452850573,-0.06391778814220017,-0.026445903531041315,0.005683848769800563,0.005599800895968143,0.9852128588855172,0.3507818807914596,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,kink,500,74,2026083201,0,0.25,0.75,92,217,balance,63,LOO,0.5079365079365079,0.5248803873905963,-0.016943879454088373,0.016361426871577822,0.00393298663701736,0.004031242126480222,1.024982411213422,0.2608915062557272,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,74,2026083201,0,0.25,0.75,92,217,balance,63,ZLZ,0.5396825396825397,0.5248803873905963,0.014802152291943371,0.015578939509326983,0.0039339048337201305,0.004006859613618446,1.0185451308514053,0.24838534374977522,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,74,2026083201,0,0.25,0.75,92,217,inference,42,LOO,0.47619047619047616,0.5248803873905963,-0.04868991120012012,0.013682298178078312,0.005906808565475563,0.006083734306730822,1.029952848360342,0.17802565928491768,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,74,2026083201,0,0.25,0.75,92,217,inference,42,ZLZ,0.5238095238095238,0.5248803873905963,-0.0010708635810724454,0.017082038761712104,0.00589632577968081,0.006083734306730822,1.031783950557114,0.2224584810807489,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,74,2026083201,1,0.5,0.8,6,349,balance,63,LOO,0.4444444444444444,0.5704010156815376,-0.12595657123709314,0.004485758273596763,0.003868142334231286,0.003982477100756672,1.029558055688276,0.07212480362469186,0.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,74,2026083201,1,0.5,0.8,6,349,balance,63,ZLZ,0.4603174603174603,0.5704010156815376,-0.11008355536407727,0.005441032665718937,0.003866378160966126,0.004006859613618447,1.036334121186226,0.08750425441281917,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,74,2026083201,1,0.5,0.8,6,349,inference,42,LOO,0.4523809523809524,0.5704010156815376,-0.11802006330058518,0.001538213188027382,0.005817306422693999,0.006042254300094022,1.038668734471761,0.020167662280873067,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,74,2026083201,1,0.5,0.8,6,349,inference,42,ZLZ,0.4523809523809524,0.5704010156815376,-0.11802006330058518,0.0020291096411658716,0.005815708954456383,0.006042254300094022,1.0389540376610569,0.026607506827679494,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,74,2026083201,2,0.75,0.25,217,92,balance,63,LOO,0.47619047619047616,0.5248803873905963,-0.04868991120012012,0.009905321283775081,0.003940318182408183,0.004023114622192963,1.0210126279025968,0.1577985180638368,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,74,2026083201,2,0.75,0.25,217,92,balance,63,ZLZ,0.4603174603174603,0.5248803873905963,-0.06456292707313599,0.008662921854947103,0.003942258845895929,0.004006859613618447,1.016386739239553,0.1379722760408419,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,74,2026083201,2,0.75,0.25,217,92,inference,42,LOO,0.40476190476190477,0.5248803873905963,-0.12011848262869151,0.006943859506691852,0.005916488963428221,0.0058763342735468176,0.9932130880105392,0.09027529076934804,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,74,2026083201,2,0.75,0.25,217,92,inference,42,ZLZ,0.40476190476190477,0.5248803873905963,-0.12011848262869151,0.00830252174239432,0.005915907138303267,0.005876334273546817,0.9933107697887563,0.10794420880639355,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,74,2026083201,3,0.5,0.2,6,16,balance,63,LOO,0.4444444444444444,0.42007587682377673,0.02436856762066769,0.004551540856590153,0.0038681005882898463,0.003982477100756672,1.0295691670514167,0.07318289169785362,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,74,2026083201,3,0.5,0.2,6,16,balance,63,ZLZ,0.4603174603174603,0.42007587682377673,0.040241583493683564,0.005441032665718937,0.0038696207883551995,0.004006859613618447,1.03546570394604,0.08746758374472809,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,74,2026083201,3,0.5,0.2,6,16,inference,42,LOO,0.5,0.42007587682377673,0.07992412317622327,0.004076182513584992,0.005801250591486542,0.006097560975609756,1.0510769840830623,0.05351712920450471,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,74,2026083201,3,0.5,0.2,6,16,inference,42,ZLZ,0.4523809523809524,0.42007587682377673,0.032305075557175655,0.002029109641165927,0.005796149190661995,0.006042254300094022,1.0424601060698229,0.026652364042602045,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,75,2026083201,0,0.25,0.75,287,347,balance,63,LOO,0.6984126984126984,0.525316634074133,0.1730960643385654,0.018578033439222263,0.003929069380753517,0.0033972967920740584,0.864656859641029,0.29638409306707103,0.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,kink,500,75,2026083201,0,0.25,0.75,287,347,balance,63,ZLZ,0.6666666666666666,0.525316634074133,0.14135003259253365,0.01639083055538182,0.003932074713426207,0.0035842293906810036,0.9115364411674394,0.2613906688532537,0.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,kink,500,75,2026083201,0,0.25,0.75,287,347,inference,42,LOO,0.7142857142857143,0.525316634074133,0.18896908021158132,0.01951756998289611,0.005890461063012921,0.004977600796416126,0.8450273659682126,0.2543027756850876,0.0,0.27655920512821,1.0,0.743961407911364,0.0
main,kink,500,75,2026083201,0,0.25,0.75,287,347,inference,42,ZLZ,0.7142857142857143,0.525316634074133,0.18896908021158132,0.016230161540396137,0.005899887910170193,0.004977600796416126,0.843677180347065,0.2113007127828911,0.0,0.27655920512821,1.0,0.743961407911364,0.0
main,kink,500,75,2026083201,1,0.5,0.8,495,400,balance,63,LOO,0.49206349206349204,0.5699775239525562,-0.07791403188906415,-0.02576206135670922,0.0039327928864432045,0.004031242126480222,1.0250329073713451,0.41079965709593247,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,75,2026083201,1,0.5,0.8,495,400,balance,63,ZLZ,0.47619047619047616,0.5699775239525562,-0.09378704776208002,-0.025423237342346083,0.003932254265937101,0.004023114622192963,1.023106429572201,0.40542456160759927,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,75,2026083201,1,0.5,0.8,495,400,inference,42,LOO,0.5238095238095238,0.5699775239525562,-0.04616800014303235,-0.02613610627000207,0.005900328112679317,0.006083734306730822,1.0310840669449177,0.3402536602411337,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,75,2026083201,1,0.5,0.8,495,400,inference,42,ZLZ,0.5238095238095238,0.5699775239525562,-0.04616800014303235,-0.027092453346519885,0.005902443975935374,0.006083734306730822,1.0307144517651636,0.35264066952217016,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,75,2026083201,2,0.75,0.25,347,287,balance,63,LOO,0.5873015873015873,0.525316634074133,0.06198495322745434,-0.00036003592027367137,0.00394687468108209,0.003909329562171343,0.990487380029899,0.005730851609555795,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,75,2026083201,2,0.75,0.25,347,287,balance,63,ZLZ,0.5714285714285714,0.525316634074133,0.046111937354438415,-0.002997669998038077,0.00395020008670527,0.003949967083607638,0.9999410148619012,0.047695156069405484,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,75,2026083201,2,0.75,0.25,347,287,inference,42,LOO,0.47619047619047616,0.525316634074133,-0.04912615788365682,-0.0014665490221611455,0.005925393311446084,0.006083734306730822,1.0267224447327183,0.01905188683488909,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,75,2026083201,2,0.75,0.25,347,287,inference,42,ZLZ,0.47619047619047616,0.525316634074133,-0.04912615788365682,-0.0011749943608950764,0.0059257646335633225,0.006083734306730822,1.0266581079296948,0.015263832215142855,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,75,2026083201,3,0.5,0.2,495,471,balance,63,LOO,0.47619047619047616,0.41989755343665586,0.05629292275382031,-0.025551219349330745,0.0037864518013118464,0.004023114622192963,1.062502530944438,0.41523639677859125,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,75,2026083201,3,0.5,0.2,495,471,balance,63,ZLZ,0.4603174603174603,0.41989755343665586,0.040419906880804435,-0.025423237342346083,0.003787006876914579,0.004006859613618447,1.0580544857322758,0.4131262634453545,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,75,2026083201,3,0.5,0.2,495,471,inference,42,LOO,0.5238095238095238,0.41989755343665586,0.10391197037286798,-0.02360275107611548,0.005688835749880884,0.006083734306730822,1.0694164103539474,0.3129326866665497,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,75,2026083201,3,0.5,0.2,495,471,inference,42,ZLZ,0.5,0.41989755343665586,0.08010244656334414,-0.027092453346519774,0.0056726435643686835,0.006097560975609756,1.0749064182192034,0.3597125467355041,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,76,2026083201,0,0.25,0.75,209,376,balance,63,LOO,0.5714285714285714,0.5255313717073711,0.04589719972120032,-0.007393870161330196,0.00396027316176158,0.003949967083607638,0.9973976345234332,0.1174922575571123,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,76,2026083201,0,0.25,0.75,209,376,balance,63,ZLZ,0.49206349206349204,0.5255313717073711,-0.03346787964387904,-0.006266884539155693,0.003959475182383736,0.004031242126480222,1.0181253678305113,0.09959393244916537,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,76,2026083201,0,0.25,0.75,209,376,inference,42,LOO,0.5,0.5255313717073711,-0.025531371707371076,-0.00609166498130953,0.005938699065279419,0.006097560975609756,1.026750287998111,0.07904790265211593,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,76,2026083201,0,0.25,0.75,209,376,inference,42,ZLZ,0.47619047619047616,0.5255313717073711,-0.04934089551689491,-0.00762074888805242,0.005940448042017546,0.006083734306730822,1.024120447430866,0.09887535380555372,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,76,2026083201,1,0.5,0.8,224,304,balance,63,LOO,0.5714285714285714,0.5702920110526022,0.0011365603759692089,-0.01101871279180322,0.0039057613669446225,0.003949967083607637,1.011318079244968,0.17631043235519867,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,76,2026083201,1,0.5,0.8,224,304,balance,63,ZLZ,0.6349206349206349,0.5702920110526022,0.0646286238680327,-0.009073462124806864,0.003901974664244996,0.0037386519721389158,0.9581435795566136,0.14525490548576758,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,kink,500,76,2026083201,1,0.5,0.8,224,304,inference,42,LOO,0.5238095238095238,0.5702920110526022,-0.04648248724307835,-0.00959967868198508,0.005855390952014409,0.006083734306730822,1.0389971150667328,0.1254523346949702,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,76,2026083201,1,0.5,0.8,224,304,inference,42,ZLZ,0.5952380952380952,0.5702920110526022,0.024946084185493045,-0.00905509602309218,0.005854040144595559,0.0058763342735468176,1.0038083320921263,0.11834916874769776,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,76,2026083201,2,0.75,0.25,376,209,balance,63,LOO,0.5238095238095238,0.5255313717073711,-0.0017218478978472396,-0.019049434089853823,0.003952486118857109,0.004023114622192963,1.017869386814261,0.3030029813805774,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,76,2026083201,2,0.75,0.25,376,209,balance,63,ZLZ,0.5238095238095238,0.5255313717073711,-0.0017218478978472396,-0.020035247809121248,0.003953651826391195,0.0040231146221929625,1.0175692749012681,0.3186364889340028,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,76,2026083201,2,0.75,0.25,376,209,inference,42,LOO,0.5714285714285714,0.5255313717073711,0.04589719972120032,-0.019943915787321576,0.005931446780408492,0.005973120955699353,1.0070259713748946,0.2589584653486622,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,76,2026083201,2,0.75,0.25,376,209,inference,42,ZLZ,0.5714285714285714,0.5255313717073711,0.04589719972120032,-0.021250401284516163,0.005930658550842901,0.005973120955699353,1.007159812774994,0.27594064498462756,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,76,2026083201,3,0.5,0.2,224,287,balance,63,LOO,0.4444444444444444,0.4201474917580062,0.024296952686438222,-0.008737038184785328,0.003836124688940899,0.003982477100756672,1.038151109174759,0.1410645462636806,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,76,2026083201,3,0.5,0.2,224,287,balance,63,ZLZ,0.42857142857142855,0.4201474917580062,0.00842393681342235,-0.009073462124806975,0.0038359410535648017,0.003949967083607637,1.0297256992353594,0.14649981231343337,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,500,76,2026083201,3,0.5,0.2,224,287,inference,42,LOO,0.40476190476190477,0.4201474917580062,-0.01538558699610143,-0.006581826283465597,0.0057628200126292215,0.005876334273546817,1.0196976932593467,0.08670195449991233,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,76,2026083201,3,0.5,0.2,224,287,inference,42,ZLZ,0.40476190476190477,0.4201474917580062,-0.01538558699610143,-0.009055096023092124,0.005755121041409233,0.005876334273546817,1.0210618041332982,0.11936192906066,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,77,2026083201,0,0.25,0.75,437,240,balance,63,LOO,0.4603174603174603,0.5249707137556744,-0.0646532534382141,0.023125564976898327,0.003922241469890642,0.004006859613618447,1.0215739251082274,0.36925398262229425,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,77,2026083201,0,0.25,0.75,437,240,balance,63,ZLZ,0.4603174603174603,0.5249707137556744,-0.0646532534382141,0.024450513888534253,0.003919831414870573,0.0040068596136184475,1.0222020259385947,0.39052990587477787,1.0,0.24813049958453426,1.0,0.7046170004612345,0.0
main,kink,500,77,2026083201,0,0.25,0.75,437,240,inference,42,LOO,0.47619047619047616,0.5249707137556744,-0.048780237565198226,0.018587284892943368,0.0058970403386721295,0.0060837343067308225,1.0316589267389566,0.242046555261782,1.0,0.30574770524306843,1.0,0.956481384904725,0.0
main,kink,500,77,2026083201,0,0.25,0.75,437,240,inference,42,ZLZ,0.47619047619047616,0.5249707137556744,-0.048780237565198226,0.021301577660533755,0.005890214841698734,0.0060837343067308225,1.0328543983934342,0.2775531764565408,1.0,0.30574770524306843,1.0,0.956481384904725,0.0
main,kink,500,77,2026083201,1,0.5,0.8,276,8,balance,63,LOO,0.4444444444444444,0.5690970326076301,-0.1246525881631857,-0.024795874303674803,0.0039319167740934765,0.003982477100756672,1.0128589513888815,0.39543696826124825,0.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,77,2026083201,1,0.5,0.8,276,8,balance,63,ZLZ,0.47619047619047616,0.5690970326076301,-0.09290655641715395,-0.02485970359576406,0.003932143067362069,0.004023114622192963,1.0231353623895287,0.3964434900822648,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,77,2026083201,1,0.5,0.8,276,8,inference,42,LOO,0.5,0.5690970326076301,-0.06909703260763012,-0.024230333824273975,0.0058955501864421,0.006097560975609756,1.034264959635526,0.31557110253522563,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,77,2026083201,1,0.5,0.8,276,8,inference,42,ZLZ,0.5,0.5690970326076301,-0.06909703260763012,-0.021651453190968395,0.005889898149042804,0.006097560975609756,1.0352574562941637,0.2821195341260771,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,77,2026083201,2,0.75,0.25,240,437,balance,63,LOO,0.6666666666666666,0.5249707137556744,0.14169595291099224,-0.01333036476850935,0.003953591890025166,0.003584229390681003,0.9065754610949964,0.2120050055134719,0.0,0.2346799489366116,1.0,0.6754836868330654,0.0
main,kink,500,77,2026083201,2,0.75,0.25,240,437,balance,63,ZLZ,0.6666666666666666,0.5249707137556744,0.14169595291099224,-0.01333036476850935,0.003953591890025165,0.003584229390681003,0.9065754610949966,0.21200500551347196,0.0,0.2346799489366116,1.0,0.6754836868330654,0.0
main,kink,500,77,2026083201,2,0.75,0.25,240,437,inference,42,LOO,0.5952380952380952,0.5249707137556744,0.07026738148242084,-0.014088015871251747,0.0059307318305423335,0.005876334273546817,0.9908278508369949,0.18293452991212714,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,77,2026083201,2,0.75,0.25,240,437,inference,42,ZLZ,0.6190476190476191,0.5249707137556744,0.09407690529194468,-0.011054012328719831,0.005928849049406318,0.005751894253636414,0.9701536007587134,0.1435604291864397,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,77,2026083201,3,0.5,0.2,276,116,balance,63,LOO,0.3333333333333333,0.4196231030385957,-0.08628976970526236,-0.024410486134641474,0.0037889875425374643,0.0035842293906810036,0.9459596661224874,0.3965654183382424,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,kink,500,77,2026083201,3,0.5,0.2,276,116,balance,63,ZLZ,0.3492063492063492,0.4196231030385957,-0.07041675383224649,-0.02485970359576417,0.0037874160702394497,0.003665504433553588,0.9678113958369104,0.4039470468051971,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,500,77,2026083201,3,0.5,0.2,276,116,inference,42,LOO,0.40476190476190477,0.4196231030385957,-0.014861198276690912,-0.023034408225950265,0.005688971411089599,0.0058763342735468176,1.0329344004246512,0.3053937773313027,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,77,2026083201,3,0.5,0.2,276,116,inference,42,ZLZ,0.40476190476190477,0.4196231030385957,-0.014861198276690912,-0.02165145319096856,0.0056956433578848895,0.0058763342735468176,1.0317244083430512,0.28689016264741185,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,78,2026083201,0,0.25,0.75,121,69,balance,63,LOO,0.42857142857142855,0.5248429201653837,-0.09627149159395515,0.007300371885937351,0.003948295475922807,0.003949967083607637,1.0004233745156672,0.11618235112525968,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,500,78,2026083201,0,0.25,0.75,121,69,balance,63,ZLZ,0.4444444444444444,0.5248429201653837,-0.08039847572093928,0.007495258991474296,0.0039474535168085014,0.003982477100756672,1.0088724499982173,0.1192966179780762,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,78,2026083201,0,0.25,0.75,121,69,inference,42,LOO,0.38095238095238093,0.5248429201653837,-0.14389053921300277,0.005733677071534826,0.005925228761682596,0.005751894253636413,0.9707463601798623,0.07448703171258368,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
main,kink,500,78,2026083201,0,0.25,0.75,121,69,inference,42,ZLZ,0.35714285714285715,0.5248429201653837,-0.16770006302252655,0.005643314606835204,0.005925739258096597,0.005599800895968143,0.9449961687593476,0.0733099618141894,0.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,kink,500,78,2026083201,1,0.5,0.8,226,305,balance,63,LOO,0.6031746031746031,0.5699065058317692,0.03326809734283398,-0.008068017120011928,0.0038996065444128337,0.0038605645364477924,0.9899882186778616,0.12919818594110882,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,78,2026083201,1,0.5,0.8,226,305,balance,63,ZLZ,0.6507936507936508,0.5699065058317692,0.08088714496188165,-0.006910199431167663,0.0038967111582336417,0.0036655044335535884,0.9406661886674562,0.11069843317188505,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,500,78,2026083201,1,0.5,0.8,226,305,inference,42,LOO,0.5952380952380952,0.5699065058317692,0.02533158940632607,-0.0030108955022766226,0.0058320503844711755,0.005876334273546817,1.0075931938437217,0.03942621167608898,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,78,2026083201,1,0.5,0.8,226,305,inference,42,ZLZ,0.5952380952380952,0.5699065058317692,0.02533158940632607,-0.003343949372238031,0.0058338255445481175,0.005876334273546817,1.0072865958493435,0.04378072757447006,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,78,2026083201,2,0.75,0.25,69,121,balance,63,LOO,0.5873015873015873,0.5248429201653837,0.06245866713620363,-0.0330789395378846,0.00395673985987531,0.003909329562171343,0.9880178380730188,0.5258753683639835,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,78,2026083201,2,0.75,0.25,69,121,balance,63,ZLZ,0.5714285714285714,0.5248429201653837,0.0465856512631877,-0.03141406407146524,0.003957346680340567,0.003949967083607638,0.9981352160098608,0.49936957218931366,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,78,2026083201,2,0.75,0.25,69,121,inference,42,LOO,0.5238095238095238,0.5248429201653837,-0.0010333963558598613,-0.03290600755982698,0.005938780066336236,0.006083734306730822,1.024408083608998,0.4269987189356448,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,78,2026083201,2,0.75,0.25,69,121,inference,42,ZLZ,0.5238095238095238,0.5248429201653837,-0.0010333963558598613,-0.034294515993884944,0.00593852576626436,0.006083734306730822,1.0244519509019163,0.4450259698973725,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,78,2026083201,3,0.5,0.2,226,343,balance,63,LOO,0.36507936507936506,0.4199591608437819,-0.05487979576441682,-0.005864381535831409,0.0038426473052381982,0.0037386519721389158,0.9729365396200899,0.09460344579717805,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,kink,500,78,2026083201,3,0.5,0.2,226,343,balance,63,ZLZ,0.3968253968253968,0.4199591608437819,-0.023133764018385072,-0.013100937946160685,0.0037797556554629206,0.003860564536447793,1.0213793928366979,0.21309365907134312,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,500,78,2026083201,3,0.5,0.2,226,343,inference,42,LOO,0.4523809523809524,0.4199591608437819,0.03242179153717051,-0.0021341814676882898,0.005776658411648513,0.006042254300094022,1.045977426657242,0.02807973472913989,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,78,2026083201,3,0.5,0.2,226,343,inference,42,ZLZ,0.42857142857142855,0.4199591608437819,0.008612267727646672,-0.012630057144727591,0.005638901227634299,0.005973120955699353,1.0592703639544454,0.16819305995214512,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,79,2026083201,0,0.25,0.75,167,61,balance,63,LOO,0.5555555555555556,0.5241070561279753,0.03144849942758032,0.003583834615680681,0.003952218545264589,0.003982477100756672,1.0076560936966246,0.05700690775777972,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,79,2026083201,0,0.25,0.75,167,61,balance,63,ZLZ,0.5238095238095238,0.5241070561279753,-0.00029753231845142114,0.005384599809254875,0.003950562437728373,0.0040231146221929625,1.0183650266533462,0.08566905305140227,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,79,2026083201,0,0.25,0.75,167,61,inference,42,LOO,0.5238095238095238,0.5241070561279753,-0.00029753231845142114,0.004736567137114567,0.005926385734534597,0.006083734306730822,1.0265505114321725,0.0615274250187795,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,79,2026083201,0,0.25,0.75,167,61,inference,42,ZLZ,0.5714285714285714,0.5241070561279753,0.04732151530059614,0.004310051167806694,0.005927396784218394,0.005973120955699354,1.0077140392562718,0.05598225987121197,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,79,2026083201,1,0.5,0.8,489,447,balance,63,LOO,0.6507936507936508,0.5692775564957815,0.08151609429786932,-0.003963309554811945,0.0038919303673688663,0.003665504433553588,0.9418216893822915,0.06352950384094716,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,500,79,2026083201,1,0.5,0.8,489,447,balance,63,ZLZ,0.7142857142857143,0.5692775564957815,0.1450081577899328,-0.0031930724795193877,0.003889440325687192,0.003291639236339696,0.8463015140251893,0.05119944112219373,0.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,kink,500,79,2026083201,1,0.5,0.8,489,447,inference,42,LOO,0.6190476190476191,0.5692775564957815,0.04977006255183758,-0.0005727171738623138,0.005827636333903124,0.005751894253636414,0.9870029500938368,0.007502292374005509,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,79,2026083201,1,0.5,0.8,489,447,inference,42,ZLZ,0.6666666666666666,0.5692775564957815,0.09738911017088514,-0.0025684850244370727,0.005833704156111076,0.005420054200542005,0.9290930865707764,0.03362829413618669,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,kink,500,79,2026083201,2,0.75,0.25,61,167,balance,63,LOO,0.5714285714285714,0.5241070561279753,0.04732151530059614,0.012284444158966346,0.003935656227078448,0.003949967083607638,1.0036362059345343,0.19581543973078147,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,79,2026083201,2,0.75,0.25,61,167,balance,63,ZLZ,0.5714285714285714,0.5241070561279753,0.04732151530059614,0.013087172178770201,0.003934557755284521,0.003949967083607638,1.003916406692066,0.208640134400539,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,79,2026083201,2,0.75,0.25,61,167,inference,42,LOO,0.5,0.5241070561279753,-0.024107056127975257,0.014087053795319271,0.005905648798668365,0.006097560975609756,1.0324963748241622,0.1833100875550721,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,79,2026083201,2,0.75,0.25,61,167,inference,42,ZLZ,0.5238095238095238,0.5241070561279753,-0.00029753231845142114,0.01482018212172953,0.005903864184911733,0.006083734306730822,1.0304665073899864,0.19287918465258388,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,79,2026083201,3,0.5,0.2,489,232,balance,63,LOO,0.3968253968253968,0.420079056943465,-0.023253660118068176,-0.0032085305309251244,0.003849550506384055,0.003860564536447793,1.0028611210699723,0.051713170537442496,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,500,79,2026083201,3,0.5,0.2,489,232,balance,63,ZLZ,0.38095238095238093,0.420079056943465,-0.03912667599108405,-0.0031930724795194987,0.0038491104756739874,0.0038036720064369843,0.9881950727254596,0.051466968539416035,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,79,2026083201,3,0.5,0.2,489,232,inference,42,LOO,0.40476190476190477,0.420079056943465,-0.015317152181560212,-0.004589620196598365,0.005770345697331348,0.0058763342735468176,1.0183678035554242,0.06041931982799813,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,79,2026083201,3,0.5,0.2,489,232,inference,42,ZLZ,0.42857142857142855,0.420079056943465,0.008492371627963569,-0.0025684850244369617,0.005777646881621626,0.005973120955699353,1.0338328177686869,0.03379103859420062,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,80,2026083201,0,0.25,0.75,241,214,balance,63,LOO,0.5873015873015873,0.5232397177832411,0.06406186951834625,-0.00026198186891301933,0.003956593029152119,0.003909329562171344,0.9880545038035152,0.004164957222518009,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,80,2026083201,0,0.25,0.75,241,214,balance,63,ZLZ,0.5714285714285714,0.5232397177832411,0.04818885364533032,-3.198743316135122e-05,0.003956454733378679,0.003949967083607637,0.9983602365733371,0.0005085413724801647,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,80,2026083201,0,0.25,0.75,241,214,inference,42,LOO,0.5476190476190477,0.5232397177832411,0.024379329835806596,-0.0004312012368243856,0.005934085830598736,0.00604225430009402,1.0182283291113723,0.005597615790830325,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,80,2026083201,0,0.25,0.75,241,214,inference,42,ZLZ,0.5952380952380952,0.5232397177832411,0.07199837745485416,0.0001831462105974513,0.005933439666424979,0.005876334273546817,0.9903756680629451,0.002377632190381062,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,80,2026083201,1,0.5,0.8,482,84,balance,63,LOO,0.5396825396825397,0.5704668593886639,-0.030784319706124275,-0.019967431732772045,0.003923637474065103,0.004006859613618446,1.0212104558852426,0.31877024146020433,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,80,2026083201,1,0.5,0.8,482,84,balance,63,ZLZ,0.5396825396825397,0.5704668593886639,-0.030784319706124275,-0.02129332990152899,0.003926146781412076,0.004006859613618446,1.0205577724675237,0.33982890552798084,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,80,2026083201,1,0.5,0.8,482,84,inference,42,LOO,0.47619047619047616,0.5704668593886639,-0.09427638319818776,-0.02016143773765644,0.005886250554069754,0.006083734306730822,1.0335500079120024,0.26278594098087177,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,80,2026083201,1,0.5,0.8,482,84,inference,42,ZLZ,0.5714285714285714,0.5704668593886639,0.0009617120399074697,-0.021921501802173227,0.0058912947301770265,0.005973120955699354,1.0138893450879631,0.2856044227486858,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,80,2026083201,2,0.75,0.25,214,241,balance,63,LOO,0.6031746031746031,0.5232397177832411,0.07993488539136206,0.021420669733032915,0.003923746539911603,0.0038605645364477924,0.9838975319070344,0.3419657196393073,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,80,2026083201,2,0.75,0.25,214,241,balance,63,ZLZ,0.6031746031746031,0.5232397177832411,0.07993488539136206,0.021420669733032915,0.003923746539911603,0.0038605645364477924,0.9838975319070344,0.3419657196393073,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,80,2026083201,2,0.75,0.25,214,241,inference,42,LOO,0.5952380952380952,0.5232397177832411,0.07199837745485416,0.021365445049773002,0.005888193344024424,0.005876334273546817,0.9979859576979342,0.278433132065002,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,80,2026083201,2,0.75,0.25,214,241,inference,42,ZLZ,0.6428571428571429,0.5232397177832411,0.11961742507390183,0.02307456324102153,0.005885087125878194,0.005599800895968143,0.9515238731716347,0.30078560019307005,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,kink,500,80,2026083201,3,0.5,0.2,482,332,balance,63,LOO,0.3492063492063492,0.4201663773224672,-0.07096002811611801,-0.021070757536805373,0.003802940420794926,0.003665504433553588,0.9638605994220099,0.34168065337400044,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,500,80,2026083201,3,0.5,0.2,482,332,balance,63,ZLZ,0.3492063492063492,0.4201663773224672,-0.07096002811611801,-0.02748421112497207,0.003742259414605509,0.0036655044335535884,0.9794896685268913,0.4492792190121845,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,500,80,2026083201,3,0.5,0.2,482,332,inference,42,LOO,0.38095238095238093,0.4201663773224672,-0.03921399637008627,-0.020605090931899772,0.005706769448920725,0.005751894253636414,1.007907241587309,0.27275917717222126,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,80,2026083201,3,0.5,0.2,482,332,inference,42,ZLZ,0.40476190476190477,0.4201663773224672,-0.015404472560562432,-0.031207823637337817,0.005566012040311737,0.005876334273546817,1.0557530653882128,0.41830341705878726,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,81,2026083201,0,0.25,0.75,116,250,balance,63,LOO,0.5714285714285714,0.5247363403037824,0.04669223112478904,0.03477122295750379,0.003901307792995205,0.003949967083607638,1.0124725587403793,0.5566918434306992,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,81,2026083201,0,0.25,0.75,116,250,balance,63,ZLZ,0.5873015873015873,0.5247363403037824,0.06256524699780497,0.03445366516324333,0.003902007028286626,0.003909329562171343,1.001876607046485,0.5515582755080108,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,81,2026083201,0,0.25,0.75,116,250,inference,42,LOO,0.5952380952380952,0.5247363403037824,0.07050175493431288,0.02866566325504949,0.005868703458150081,0.0058763342735468176,1.0013002557466317,0.37418891005445676,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,81,2026083201,0,0.25,0.75,116,250,inference,42,ZLZ,0.6190476190476191,0.5247363403037824,0.09431127874383671,0.03090025671932628,0.0058625946386372365,0.005751894253636414,0.9811175099381331,0.4035684012148068,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,81,2026083201,1,0.5,0.8,481,144,balance,63,LOO,0.5238095238095238,0.5692050256294012,-0.04539550181987739,0.0013112300429587442,0.003879785678948717,0.004023114622192963,1.0369424898962676,0.021051111106268935,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,81,2026083201,1,0.5,0.8,481,144,balance,63,ZLZ,0.5079365079365079,0.5692050256294012,-0.06126851769289332,0.00037360584150480936,0.0038817851544754836,0.004031242126480222,1.0385021236511307,0.0059965010024866875,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,81,2026083201,1,0.5,0.8,481,144,inference,42,LOO,0.5238095238095238,0.5692050256294012,-0.04539550181987739,0.004734134118959843,0.005808611429393381,0.006083734306730822,1.0473646551644398,0.06211613067090113,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,81,2026083201,1,0.5,0.8,481,144,inference,42,ZLZ,0.5952380952380952,0.5692050256294012,0.026033069608694004,0.00012337220818658956,0.005821629356308244,0.005876334273546817,1.0093968395942787,0.0016169443088691758,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,81,2026083201,2,0.75,0.25,250,116,balance,63,LOO,0.5555555555555556,0.5247363403037824,0.030819215251773224,-0.0042811979138298595,0.00395050029815193,0.003982477100756672,1.0080943678499912,0.06811445023164074,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,81,2026083201,2,0.75,0.25,250,116,balance,63,ZLZ,0.5555555555555556,0.5247363403037824,0.030819215251773224,-0.002273306065101899,0.003948594198235966,0.003982477100756672,1.0085810039775276,0.03617734230119616,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,81,2026083201,2,0.75,0.25,250,116,inference,42,LOO,0.5476190476190477,0.5247363403037824,0.022882707315265316,-0.0055069305564017235,0.0059320674785409795,0.00604225430009402,1.0185747754811687,0.07150008509611941,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,81,2026083201,2,0.75,0.25,250,116,inference,42,ZLZ,0.5476190476190477,0.5247363403037824,0.022882707315265316,-0.004367990827445212,0.005931103817987954,0.00604225430009402,1.0187402691837844,0.05671709188493032,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,81,2026083201,3,0.5,0.2,481,450,balance,63,LOO,0.38095238095238093,0.41987101876334565,-0.03891863781096472,0.0014029356047946528,0.003859480970990651,0.0038036720064369843,0.985539774655414,0.022582565846451293,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,81,2026083201,3,0.5,0.2,481,450,balance,63,ZLZ,0.4126984126984127,0.41987101876334565,-0.007172606064932974,0.00037360584150486487,0.0038576623934110862,0.003909329562171343,1.0133933878839436,0.006015220464623884,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,81,2026083201,3,0.5,0.2,481,450,inference,42,LOO,0.38095238095238093,0.41987101876334565,-0.03891863781096472,0.0027490648025927378,0.005794669586374322,0.005751894253636414,0.9926181584471201,0.03611358796618019,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,81,2026083201,3,0.5,0.2,481,450,inference,42,ZLZ,0.42857142857142855,0.41987101876334565,0.008700409808082898,0.00012337220818653405,0.005783665767515644,0.005973120955699353,1.0327569392491172,0.0016222423852786409,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,82,2026083201,0,0.25,0.75,332,243,balance,63,LOO,0.4603174603174603,0.5247505175001288,-0.06443305718266851,-0.007195822909184524,0.003960809626118279,0.004006859613618447,1.011626407691121,0.11433744477167361,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,82,2026083201,0,0.25,0.75,332,243,balance,63,ZLZ,0.42857142857142855,0.5247505175001288,-0.09617908892870025,-0.00584906380265704,0.0039593036584582905,0.003949967083607637,0.9976418644145397,0.09295589851869968,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,500,82,2026083201,0,0.25,0.75,332,243,inference,42,LOO,0.42857142857142855,0.5247505175001288,-0.09617908892870025,-0.007014305344662852,0.005940535762924313,0.005973120955699353,1.005485227944996,0.09100638431080953,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,82,2026083201,0,0.25,0.75,332,243,inference,42,ZLZ,0.40476190476190477,0.5247505175001288,-0.11998861273822403,-0.006968950799945306,0.005940680203101388,0.005876334273546817,0.9891685922563246,0.0904168372224195,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,82,2026083201,1,0.5,0.8,56,472,balance,63,LOO,0.5555555555555556,0.5700882508475248,-0.014532695291969211,0.016356717337469018,0.0038376253940982093,0.003982477100756672,1.0377451397109334,0.2640370421836952,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,82,2026083201,1,0.5,0.8,56,472,balance,63,ZLZ,0.5396825396825397,0.5700882508475248,-0.03040571116498514,0.018532946001948547,0.0038314842197769263,0.004006859613618446,1.0457721822097783,0.2994063037133172,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,82,2026083201,1,0.5,0.8,56,472,inference,42,LOO,0.5,0.5700882508475248,-0.07008825084752479,0.019283998562469318,0.0057471449678220396,0.006097560975609756,1.0609721887562742,0.25437300143704894,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,82,2026083201,1,0.5,0.8,56,472,inference,42,ZLZ,0.5238095238095238,0.5700882508475248,-0.046278727038000955,0.019718302053339576,0.005745415993104383,0.006083734306730822,1.0588849117335433,0.2601409821384652,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,82,2026083201,2,0.75,0.25,243,332,balance,63,LOO,0.49206349206349204,0.5247505175001288,-0.03268702543663676,-0.04759869609548589,0.003943367888855661,0.004031242126480222,1.0222840577144483,0.7579863906909898,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,82,2026083201,2,0.75,0.25,243,332,balance,63,ZLZ,0.49206349206349204,0.5247505175001288,-0.03268702543663676,-0.04759869609548584,0.003943367888855661,0.004031242126480222,1.0222840577144483,0.7579863906909889,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,82,2026083201,2,0.75,0.25,243,332,inference,42,LOO,0.47619047619047616,0.5247505175001288,-0.048560041309652635,-0.044962762446854154,0.005918115514504422,0.006083734306730822,1.0279850556854615,0.5844687114516421,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,82,2026083201,2,0.75,0.25,243,332,inference,42,ZLZ,0.5238095238095238,0.5247505175001288,-0.0009409936906049632,-0.039879342898867576,0.005925634939070247,0.006083734306730822,1.0266805784166955,0.5180605801375213,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,82,2026083201,3,0.5,0.2,56,488,balance,63,LOO,0.49206349206349204,0.41997348470683377,0.07209000735665827,0.016894979510216623,0.0038923698053812557,0.004031242126480222,1.0356780902233322,0.2708012233531435,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,82,2026083201,3,0.5,0.2,56,488,balance,63,ZLZ,0.47619047619047616,0.41997348470683377,0.0562169914836424,0.01853294600194849,0.003896123227187392,0.004023114622192963,1.0325942963301102,0.29691225144484196,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,82,2026083201,3,0.5,0.2,56,488,inference,42,LOO,0.5476190476190477,0.41997348470683377,0.1276455629122139,0.018600701056754487,0.005847599383715178,0.0060422543000940195,1.0332880048043187,0.2432430874258143,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,82,2026083201,3,0.5,0.2,56,488,inference,42,ZLZ,0.5476190476190477,0.41997348470683377,0.1276455629122139,0.01971830205333952,0.005850847811193795,0.0060422543000940195,1.0327143168096131,0.25778646683868134,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,83,2026083201,0,0.25,0.75,74,25,balance,63,LOO,0.5396825396825397,0.5252107531027361,0.014471786579803525,0.004612917681098838,0.003950440793514779,0.004006859613618446,1.0142816518592777,0.07339271029708196,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,83,2026083201,0,0.25,0.75,74,25,balance,63,ZLZ,0.5555555555555556,0.5252107531027361,0.030344802452819453,0.0053854553457242105,0.0039495903255323305,0.003982477100756672,1.008326629476415,0.08569320853103211,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,83,2026083201,0,0.25,0.75,74,25,inference,42,LOO,0.5,0.5252107531027361,-0.025210753102736128,0.0034966902556997637,0.005927935272725293,0.006097560975609756,1.0286146347894383,0.04541563980597595,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,83,2026083201,0,0.25,0.75,74,25,inference,42,ZLZ,0.47619047619047616,0.5252107531027361,-0.049020276912259964,0.004355868971893884,0.0059260943447465506,0.006083734306730822,1.0266009875667974,0.05658359371196926,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,83,2026083201,1,0.5,0.8,5,416,balance,63,LOO,0.42857142857142855,0.5705250480078208,-0.14195361943639223,-0.03194900894505648,0.00394192441288781,0.003949967083607637,1.0020402904463444,0.5088657778484864,0.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,500,83,2026083201,1,0.5,0.8,5,416,balance,63,ZLZ,0.38095238095238093,0.5705250480078208,-0.18957266705543985,-0.033243114595388756,0.003943581912536777,0.0038036720064369843,0.9645221250115246,0.5293662798460832,0.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,83,2026083201,1,0.5,0.8,5,416,inference,42,LOO,0.4523809523809524,0.5705250480078208,-0.1181440956268684,-0.03269693032779275,0.00591445543154747,0.006042254300094022,1.0216078842804153,0.4251572606157333,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,83,2026083201,1,0.5,0.8,5,416,inference,42,ZLZ,0.42857142857142855,0.5705250480078208,-0.14195361943639223,-0.033059968989259,0.005915280885307107,0.005973120955699353,1.0097780767327404,0.4298478471544733,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,83,2026083201,2,0.75,0.25,25,74,balance,63,LOO,0.4603174603174603,0.5252107531027361,-0.06489329278527584,0.009128071866020049,0.00393626000331495,0.004006859613618447,1.017935708069091,0.14549134608724515,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,83,2026083201,2,0.75,0.25,25,74,balance,63,ZLZ,0.47619047619047616,0.5252107531027361,-0.049020276912259964,0.009894706710248058,0.003936239374575674,0.004023114622192963,1.022070621054812,0.15771106886478392,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,83,2026083201,2,0.75,0.25,25,74,inference,42,LOO,0.5,0.5252107531027361,-0.025210753102736128,0.008523345873544863,0.005905829904519688,0.006097560975609756,1.032464712697421,0.11090972922043488,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,83,2026083201,2,0.75,0.25,25,74,inference,42,ZLZ,0.5,0.5252107531027361,-0.025210753102736128,0.009320804707943275,0.005904327002380258,0.006097560975609756,1.0327275188436544,0.12130206871540156,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,83,2026083201,3,0.5,0.2,5,98,balance,63,LOO,0.49206349206349204,0.4204040949286636,0.07165939713482844,-0.03162966800577105,0.0037689700605845378,0.004031242126480222,1.0695871980089457,0.5152088205329943,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,83,2026083201,3,0.5,0.2,5,98,balance,63,ZLZ,0.4603174603174603,0.4204040949286636,0.039913365388796695,-0.033243114595388756,0.0037635390268164824,0.004006859613618447,1.0646520695197321,0.541880464916591,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,83,2026083201,3,0.5,0.2,5,98,inference,42,LOO,0.47619047619047616,0.4204040949286636,0.05578638126181257,-0.032786958294693636,0.005647869751238263,0.006083734306730822,1.0771732661499493,0.4362734577438814,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,83,2026083201,3,0.5,0.2,5,98,inference,42,ZLZ,0.42857142857142855,0.4204040949286636,0.008167333642764951,-0.033059968989259114,0.005646525794485925,0.005973120955699353,1.0578400193500155,0.4399585718843558,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,84,2026083201,0,0.25,0.75,484,411,balance,63,LOO,0.5079365079365079,0.5246079025288642,-0.016671394592356337,0.0071848696285330416,0.003947665322771382,0.004031242126480222,1.0211711978790965,0.11435330706317128,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,84,2026083201,0,0.25,0.75,484,411,balance,63,ZLZ,0.47619047619047616,0.5246079025288642,-0.04841742633838808,0.0065921493687645105,0.003947887422927699,0.004023114622192963,1.0190550517799408,0.1049167090090163,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,84,2026083201,0,0.25,0.75,484,411,inference,42,LOO,0.40476190476190477,0.5246079025288642,-0.11984599776695948,0.00886152674759011,0.005917569538964873,0.005876334273546816,0.9930317227120798,0.11519585901101322,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,84,2026083201,0,0.25,0.75,484,411,inference,42,ZLZ,0.4523809523809524,0.5246079025288642,-0.07222695014791186,0.008150577377155521,0.005918754332055215,0.006042254300094022,1.0208658716192944,0.10594323196136707,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,84,2026083201,1,0.5,0.8,430,469,balance,63,LOO,0.5079365079365079,0.5700732556584438,-0.06213674772193589,-0.012427690205538022,0.003911206485618007,0.004031242126480222,1.0306901825059867,0.19871701119019025,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,84,2026083201,1,0.5,0.8,430,469,balance,63,ZLZ,0.49206349206349204,0.5700732556584438,-0.07800976359495176,-0.01136726011795719,0.0039083836908544,0.004031242126480222,1.031434589166184,0.18182650958696364,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,84,2026083201,1,0.5,0.8,430,469,inference,42,LOO,0.47619047619047616,0.5700732556584438,-0.09388277946796764,-0.01376410975968978,0.005871123258328639,0.006083734306730822,1.0362130105343264,0.17963358120563716,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,84,2026083201,1,0.5,0.8,430,469,inference,42,ZLZ,0.4523809523809524,0.5700732556584438,-0.11769230327749142,-0.010412864244999542,0.0058615892547545815,0.006042254300094022,1.0308218535089089,0.13600739272535134,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,84,2026083201,2,0.75,0.25,411,484,balance,63,LOO,0.47619047619047616,0.5246079025288642,-0.04841742633838808,0.014723639426025392,0.003933281841657879,0.0040231146221929625,1.0228391414984945,0.2347673186046952,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,84,2026083201,2,0.75,0.25,411,484,balance,63,ZLZ,0.47619047619047616,0.5246079025288642,-0.04841742633838808,0.015551365092234315,0.003932457326967637,0.0040231146221929625,1.0230535992351715,0.24799133580561022,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,84,2026083201,2,0.75,0.25,411,484,inference,42,LOO,0.4523809523809524,0.5246079025288642,-0.07222695014791186,0.01680067535318408,0.0058994682668835315,0.006042254300094022,1.024203203873816,0.21873601973006435,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,84,2026083201,2,0.75,0.25,411,484,inference,42,ZLZ,0.42857142857142855,0.5246079025288642,-0.0960364739574357,0.015611380932209928,0.0059004920288539394,0.005973120955699353,1.012308961098541,0.20323439408599545,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,84,2026083201,3,0.5,0.2,430,395,balance,63,LOO,0.3968253968253968,0.42027202359074683,-0.02344662676535003,-0.010637055473500467,0.0038337772532737757,0.003860564536447793,1.0069871777634296,0.17179399771232198,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,500,84,2026083201,3,0.5,0.2,430,395,balance,63,ZLZ,0.4444444444444444,0.42027202359074683,0.024172420853697585,-0.011367260117957079,0.0038313686399726746,0.003982477100756672,1.0394398125013298,0.1836448813729366,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,84,2026083201,3,0.5,0.2,430,395,inference,42,LOO,0.40476190476190477,0.42027202359074683,-0.015510118828842068,-0.009193959123409978,0.0057588353749009275,0.005876334273546817,1.0204032397171816,0.1211532968261611,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,84,2026083201,3,0.5,0.2,430,395,inference,42,ZLZ,0.38095238095238093,0.42027202359074683,-0.039319642638365904,-0.010412864244999487,0.0057528747583200585,0.005751894253636414,0.9998295626578302,0.13728647266088442,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,85,2026083201,0,0.25,0.75,447,32,balance,63,LOO,0.49206349206349204,0.5241044741171335,-0.03204098205364142,0.004569232043006188,0.003951524933750059,0.004031242126480222,1.02017377950707,0.07268768717762686,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,85,2026083201,0,0.25,0.75,447,32,balance,63,ZLZ,0.4603174603174603,0.5241044741171335,-0.06378701379967316,0.003701611059673815,0.003952344036246372,0.004006859613618447,1.0137932267211862,0.05887940511388736,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,85,2026083201,0,0.25,0.75,447,32,inference,42,LOO,0.38095238095238093,0.5241044741171335,-0.14315209316475253,0.007298804303455753,0.005923889141593466,0.005751894253636414,0.9709658834178003,0.09483054753963285,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,85,2026083201,0,0.25,0.75,447,32,inference,42,ZLZ,0.35714285714285715,0.5241044741171335,-0.1669616169742763,0.0044351844008140295,0.005927916465994462,0.005599800895968143,0.9446490901299712,0.0576050613611233,0.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,kink,500,85,2026083201,1,0.5,0.8,189,25,balance,63,LOO,0.5873015873015873,0.5704491892826431,0.016852398018944226,0.0011302950964481306,0.0038771081502841417,0.003909329562171343,1.008310681734488,0.018152560199649972,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,85,2026083201,1,0.5,0.8,189,25,balance,63,ZLZ,0.5873015873015873,0.5704491892826431,0.016852398018944226,0.000815622005364891,0.0038777182249008497,0.003909329562171343,1.008152045980933,0.013097874069815059,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,85,2026083201,1,0.5,0.8,189,25,inference,42,LOO,0.6190476190476191,0.5704491892826431,0.04859842976497597,0.0007027031241827464,0.0058164865960709895,0.005751894253636414,0.9888949555083292,0.009213858080155835,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,85,2026083201,1,0.5,0.8,189,25,inference,42,ZLZ,0.6190476190476191,0.5704491892826431,0.04859842976497597,-0.0007307109127956402,0.005823178592778705,0.005751894253636414,0.9877585174477236,0.009575589910291902,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,85,2026083201,2,0.75,0.25,32,447,balance,63,LOO,0.5396825396825397,0.5241044741171335,0.015578065565406196,-0.029336007416248644,0.003952174056603199,0.004006859613618446,1.013836829105206,0.4666410871927145,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,85,2026083201,2,0.75,0.25,32,447,balance,63,ZLZ,0.5396825396825397,0.5241044741171335,0.015578065565406196,-0.03127660877738003,0.003953310189801656,0.004006859613618446,1.0135454647487392,0.4974382900945695,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,85,2026083201,2,0.75,0.25,32,447,inference,42,LOO,0.5,0.5241044741171335,-0.024104474117133456,-0.03058313510206251,0.005930082380340314,0.006097560975609756,1.028242203822442,0.3971473234001913,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,85,2026083201,2,0.75,0.25,32,447,inference,42,ZLZ,0.5,0.5241044741171335,-0.024104474117133456,-0.03113024350873944,0.005930172815061108,0.006097560975609756,1.028226523200728,0.4042488964914142,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,85,2026083201,3,0.5,0.2,189,313,balance,63,LOO,0.42857142857142855,0.4207965228886262,0.007774905682802369,0.0032549345689871223,0.00386535405853312,0.003949967083607637,1.0218901098821016,0.05235372922453987,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,500,85,2026083201,3,0.5,0.2,189,313,balance,63,ZLZ,0.4603174603174603,0.4207965228886262,0.03952093742883411,0.0008156220053649466,0.0038607978677547353,0.004006859613618447,1.0378320106016465,0.013126544104645305,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,85,2026083201,3,0.5,0.2,189,313,inference,42,LOO,0.38095238095238093,0.4207965228886262,-0.03984414193624525,-0.001261771901863884,0.005784718845461077,0.005751894253636413,0.9943256374766736,0.01658974551587667,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
main,kink,500,85,2026083201,3,0.5,0.2,189,313,inference,42,ZLZ,0.40476190476190477,0.4207965228886262,-0.01603461812672141,-0.0007307109127956957,0.005786778397805456,0.005876334273546817,1.0154759469924273,0.009605659053463719,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,86,2026083201,0,0.25,0.75,460,322,balance,63,LOO,0.49206349206349204,0.5249406348572325,-0.03287714279374049,-0.0017508918672991536,0.00395684733535492,0.004031242126480222,1.0188015318308026,0.027834580364083816,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,86,2026083201,0,0.25,0.75,460,322,balance,63,ZLZ,0.47619047619047616,0.5249406348572325,-0.04875015866675636,-0.0019295812386945776,0.003957041876518595,0.004023114622192963,1.0166975098409874,0.030674517819700126,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,86,2026083201,0,0.25,0.75,460,322,inference,42,LOO,0.5,0.5249406348572325,-0.024940634857232524,-0.0030397654025389187,0.0059377811566505845,0.006097560975609756,1.0269090110840833,0.03944827110032087,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,86,2026083201,0,0.25,0.75,460,322,inference,42,ZLZ,0.4523809523809524,0.5249406348572325,-0.07255968247628014,-0.0035457473848842236,0.005938241973145911,0.006042254300094022,1.0175156767640117,0.04601281949889233,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,86,2026083201,1,0.5,0.8,201,209,balance,63,LOO,0.5714285714285714,0.5699804816056162,0.0014480898229551897,-0.03097069589909196,0.003941227942039709,0.003949967083607637,1.0022173651705628,0.493327343144564,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,86,2026083201,1,0.5,0.8,201,209,balance,63,ZLZ,0.5396825396825397,0.5699804816056162,-0.030297941923076555,-0.030880604671106204,0.003941102594827736,0.004006859613618446,1.0166849294603517,0.49190011642845655,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,86,2026083201,1,0.5,0.8,201,209,inference,42,LOO,0.5238095238095238,0.5699804816056162,-0.04617095779609237,-0.03419927096651176,0.005919196388699237,0.0060837343067308225,1.027797340589293,0.44451403057279565,1.0,0.30574770524306843,1.0,0.956481384904725,0.0
main,kink,500,86,2026083201,1,0.5,0.8,201,209,inference,42,ZLZ,0.5952380952380952,0.5699804816056162,0.025257613632479026,-0.03140941580058154,0.005912881048179417,0.0058763342735468176,0.9938191256792064,0.40847011506844955,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,86,2026083201,2,0.75,0.25,322,460,balance,63,LOO,0.5555555555555556,0.5249406348572325,0.030614920698323056,0.0005080346224294319,0.003945989826313898,0.003982477100756672,1.0092466722036275,0.008087519293901752,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,86,2026083201,2,0.75,0.25,322,460,balance,63,ZLZ,0.5555555555555556,0.5249406348572325,0.030614920698323056,0.0005080346224294319,0.003945989826313898,0.003982477100756672,1.0092466722036275,0.008087519293901752,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,86,2026083201,2,0.75,0.25,322,460,inference,42,LOO,0.6190476190476191,0.5249406348572325,0.09410698419038654,-0.0038512653025180033,0.005928701737461814,0.005751894253636414,0.9701777064094484,0.05001769060370645,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,86,2026083201,2,0.75,0.25,322,460,inference,42,ZLZ,0.5952380952380952,0.5249406348572325,0.07029746038086271,-0.005196377310314748,0.00592977702830993,0.005876334273546817,0.990987392188953,0.06748099787996174,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,86,2026083201,3,0.5,0.2,201,275,balance,63,LOO,0.5079365079365079,0.42036498206123474,0.08757152587527317,-0.03008046833262401,0.003773998137393334,0.004031242126480222,1.0681621929110343,0.48964773838455544,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,86,2026083201,3,0.5,0.2,201,275,balance,63,ZLZ,0.49206349206349204,0.42036498206123474,0.0716985100022573,-0.030880604671106038,0.00377150096840625,0.004031242126480222,1.0688694395811684,0.502838687180497,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,86,2026083201,3,0.5,0.2,201,275,inference,42,LOO,0.5,0.42036498206123474,0.07963501793876526,-0.032297061441193764,0.005650672298132131,0.006097560975609756,1.0790859306467564,0.42964815264615225,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,86,2026083201,3,0.5,0.2,201,275,inference,42,ZLZ,0.5,0.42036498206123474,0.07963501793876526,-0.03140941580058143,0.0056547110684852285,0.006097560975609756,1.0783152139448138,0.41769054949129786,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,87,2026083201,0,0.25,0.75,229,457,balance,63,LOO,0.49206349206349204,0.524827224229025,-0.03276373216553291,0.002957782587316493,0.003952468444576307,0.004031242126480222,1.0199302494146438,0.047047011570666486,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,87,2026083201,0,0.25,0.75,229,457,balance,63,ZLZ,0.4603174603174603,0.524827224229025,-0.06450976391156465,0.002767608875236971,0.003952686472278435,0.004006859613618447,1.0137053980172592,0.04402086082897835,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,87,2026083201,0,0.25,0.75,229,457,inference,42,LOO,0.4523809523809524,0.524827224229025,-0.07244627184807256,0.0012478768199045698,0.005930467533235833,0.006042254300094022,1.018849570667356,0.016204187177718297,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,87,2026083201,0,0.25,0.75,229,457,inference,42,ZLZ,0.4523809523809524,0.524827224229025,-0.07244627184807256,0.0024572715000910073,0.0059288948524968575,0.006042254300094022,1.0191198276268005,0.03191289986427992,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,87,2026083201,1,0.5,0.8,6,256,balance,63,LOO,0.49206349206349204,0.5708020182906341,-0.07873852622714211,-0.023008352823485678,0.003928964650582438,0.004031242126480222,1.0260316610083582,0.36706795117745383,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,87,2026083201,1,0.5,0.8,6,256,balance,63,ZLZ,0.5079365079365079,0.5708020182906341,-0.06286551035412624,-0.023162912578704176,0.003929503920945264,0.004031242126480222,1.0258908522759496,0.36950839082643555,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,87,2026083201,1,0.5,0.8,6,256,inference,42,LOO,0.47619047619047616,0.5708020182906341,-0.09461154210015799,-0.024617712220202703,0.005897793561194745,0.006083734306730822,1.0315271708998932,0.3205552595382942,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,87,2026083201,1,0.5,0.8,6,256,inference,42,ZLZ,0.47619047619047616,0.5708020182906341,-0.09461154210015799,-0.023533535813964,0.005894551273397774,0.006083734306730822,1.0320945606473617,0.30652211118278744,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,87,2026083201,2,0.75,0.25,457,229,balance,63,LOO,0.5714285714285714,0.524827224229025,0.04660134719954645,-0.02438931978858494,0.003953456754981299,0.003949967083607638,0.9991173113581515,0.3878923297061406,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,87,2026083201,2,0.75,0.25,457,229,balance,63,ZLZ,0.5873015873015873,0.524827224229025,0.06247436307256238,-0.022791647138159954,0.003953389004588249,0.003909329562171343,0.9888552726873648,0.36248574931390565,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,87,2026083201,2,0.75,0.25,457,229,inference,42,LOO,0.5952380952380952,0.524827224229025,0.07041087100907029,-0.024633396599485047,0.005937952594903116,0.0058763342735468176,0.9896229684606797,0.3196729847458815,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,87,2026083201,2,0.75,0.25,457,229,inference,42,ZLZ,0.5476190476190477,0.524827224229025,0.022791823390022725,-0.022047061392079348,0.005938563546636151,0.0060422543000940195,1.0174605782431347,0.2860948284356516,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,87,2026083201,3,0.5,0.2,6,365,balance,63,LOO,0.38095238095238093,0.4198426496147346,-0.03889026866235368,-0.02285696001539722,0.003796671504280321,0.0038036720064369843,1.0018438524767737,0.37095135107418953,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,87,2026083201,3,0.5,0.2,6,365,balance,63,ZLZ,0.42857142857142855,0.4198426496147346,0.008728778956693939,-0.023162912578704398,0.0037960818202165104,0.003949967083607637,1.0405379205926466,0.3759459285046767,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,500,87,2026083201,3,0.5,0.2,6,365,inference,42,LOO,0.42857142857142855,0.4198426496147346,0.008728778956693939,-0.023538258753665497,0.005691722351303787,0.005973120955699353,1.049439973882617,0.31199848086182147,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,87,2026083201,3,0.5,0.2,6,365,inference,42,ZLZ,0.38095238095238093,0.4198426496147346,-0.03889026866235368,-0.023533535813964113,0.005691753881846956,0.005751894253636414,1.0105662284487156,0.3119350145096166,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,88,2026083201,0,0.25,0.75,492,447,balance,63,LOO,0.5873015873015873,0.5251163387624511,0.062185248539136206,0.008614881474068081,0.003946040410734991,0.003909329562171343,0.9906967884911219,0.1371413885755139,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,88,2026083201,0,0.25,0.75,492,447,balance,63,ZLZ,0.5873015873015873,0.5251163387624511,0.062185248539136206,0.008470889911094792,0.003946162714928408,0.003909329562171343,0.9906660836316444,0.13484707893992728,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,88,2026083201,0,0.25,0.75,492,447,inference,42,LOO,0.5952380952380952,0.5251163387624511,0.07012175647564411,0.007987792749498457,0.005921148082377097,0.005876334273546817,0.9924315676272888,0.10380632755873084,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,88,2026083201,0,0.25,0.75,492,447,inference,42,ZLZ,0.5952380952380952,0.5251163387624511,0.07012175647564411,0.008460922182462749,0.005919841259094722,0.005876334273546817,0.9926506499678408,0.10996707415157152,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,88,2026083201,1,0.5,0.8,86,161,balance,63,LOO,0.5873015873015873,0.5727847903368233,0.014516796964764045,-0.008776271953191084,0.0038948984394180904,0.003909329562171343,1.0037051345439982,0.14062482775148735,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,88,2026083201,1,0.5,0.8,86,161,balance,63,ZLZ,0.6349206349206349,0.5727847903368233,0.062135844583811606,-0.010061868546708208,0.0038985816845352327,0.0037386519721389158,0.9589774627447923,0.16114814851048495,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,kink,500,88,2026083201,1,0.5,0.8,86,161,inference,42,LOO,0.6190476190476191,0.5727847903368233,0.04626282871079579,-0.01054976064241231,0.005847566400885362,0.005751894253636414,0.9836389806134631,0.13796058436427863,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,88,2026083201,1,0.5,0.8,86,161,inference,42,ZLZ,0.6428571428571429,0.5727847903368233,0.07007235252031963,-0.01430781627000055,0.005864426563094341,0.005599800895968143,0.954876122280817,0.18683600760678845,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,kink,500,88,2026083201,2,0.75,0.25,447,492,balance,63,LOO,0.5396825396825397,0.5251163387624511,0.014566200920088535,0.01518739157606741,0.003929046877792641,0.004006859613618446,1.019804481403775,0.24229228477066767,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,88,2026083201,2,0.75,0.25,447,492,balance,63,ZLZ,0.5396825396825397,0.5251163387624511,0.014566200920088535,0.013556751795391841,0.003932744470480835,0.004006859613618446,1.018845654400869,0.2161761511346347,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,88,2026083201,2,0.75,0.25,447,492,inference,42,LOO,0.5476190476190477,0.5251163387624511,0.022502708856596554,0.01511970057114087,0.005901511985560394,0.00604225430009402,1.0238485179523469,0.19681651782637408,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,88,2026083201,2,0.75,0.25,447,492,inference,42,ZLZ,0.5238095238095238,0.5251163387624511,-0.0013068149529272821,0.014907194108264132,0.00590170144025028,0.006083734306730822,1.0308441333949996,0.19404715905927356,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,88,2026083201,3,0.5,0.2,86,375,balance,63,LOO,0.47619047619047616,0.42163798650214945,0.05455248968832671,-0.011550744035362104,0.0038328788666073216,0.004023114622192963,1.0496326031179872,0.18657240633539485,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,88,2026083201,3,0.5,0.2,86,375,balance,63,ZLZ,0.47619047619047616,0.42163798650214945,0.05455248968832671,-0.01625278159408816,0.003776980024684006,0.004023114622192963,1.065167037130293,0.264457175579176,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,88,2026083201,3,0.5,0.2,86,375,inference,42,LOO,0.5,0.42163798650214945,0.07836201349785055,-0.01512671863930376,0.005737823923568854,0.006097560975609756,1.0626957287000802,0.19969680683168214,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,88,2026083201,3,0.5,0.2,86,375,inference,42,ZLZ,0.5476190476190477,0.42163798650214945,0.12598106111689822,-0.023594185841070703,0.005606508212803391,0.0060422543000940195,1.0777214748915431,0.3151075176969241,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,89,2026083201,0,0.25,0.75,353,215,balance,63,LOO,0.6825396825396826,0.5256743834890196,0.15686529905066293,-0.0009090102554719648,0.003955913928297914,0.0034948268435211604,0.883443600357821,0.014452579469622773,0.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,kink,500,89,2026083201,0,0.25,0.75,353,215,balance,63,ZLZ,0.6349206349206349,0.5256743834890196,0.10924625143161526,-0.00195712327348474,0.003956942022441401,0.0037386519721389153,0.9448336495545107,0.031112745605477065,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,kink,500,89,2026083201,0,0.25,0.75,353,215,inference,42,LOO,0.6666666666666666,0.5256743834890196,0.140992283177647,-0.0017250600778092595,0.00593489564213792,0.0054200542005420045,0.9132518122238701,0.022392247268362413,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,kink,500,89,2026083201,0,0.25,0.75,353,215,inference,42,ZLZ,0.5952380952380952,0.5256743834890196,0.06956371174907561,-0.002613907311884267,0.0059352550582409975,0.005876334273546816,0.9900727459703065,0.033928955505365704,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,89,2026083201,1,0.5,0.8,470,106,balance,63,LOO,0.6666666666666666,0.5699594001060977,0.09670726656056894,0.08024988104335506,0.0035980877787767994,0.0035842293906810036,0.9961484018879309,1.3378533800889894,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,kink,500,89,2026083201,1,0.5,0.8,470,106,balance,63,ZLZ,0.6666666666666666,0.5699594001060977,0.09670726656056894,0.07028456893314228,0.0035391061065966163,0.0035842293906810036,1.0127499099278998,1.1814441435478558,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,kink,500,89,2026083201,1,0.5,0.8,470,106,inference,42,LOO,0.6904761904761905,0.5699594001060977,0.12051679037009277,0.07379609896530481,0.005447401590433885,0.0052126541673580004,0.9569065325589137,0.9998588798351138,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,kink,500,89,2026083201,1,0.5,0.8,470,106,inference,42,ZLZ,0.7142857142857143,0.5699594001060977,0.1443263141796166,0.07143588769629494,0.00546170373736825,0.004977600796416128,0.9113641156256876,0.9666124320087013,0.0,0.27655920512821,1.0,0.743961407911364,0.0
main,kink,500,89,2026083201,2,0.75,0.25,215,353,balance,63,LOO,0.5714285714285714,0.5256743834890196,0.04575418793955177,-0.0034488868279393126,0.003946778013417776,0.003949967083607638,1.0008080186367259,0.05489813534002156,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,89,2026083201,2,0.75,0.25,215,353,balance,63,ZLZ,0.5396825396825397,0.5256743834890196,0.014008156193520027,-0.0037611590328899824,0.003946341630442605,0.004006859613618446,1.0153352114041514,0.059872081582039695,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,89,2026083201,2,0.75,0.25,215,353,inference,42,LOO,0.5476190476190477,0.5256743834890196,0.021944664130028047,-0.00481528269054976,0.005921140661256906,0.00604225430009402,1.020454443791478,0.06257762828613442,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,89,2026083201,2,0.75,0.25,215,353,inference,42,ZLZ,0.5238095238095238,0.5256743834890196,-0.0018648596794957895,-0.005058053511918126,0.005921565103539709,0.006083734306730822,1.0273862062403356,0.06573023204640961,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,89,2026083201,3,0.5,0.2,470,420,balance,63,LOO,0.5714285714285714,0.4199066118160619,0.15152195961250947,0.08123610079723209,0.003955841573337268,0.003949967083607638,0.9985149835703166,1.291604723629091,0.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,89,2026083201,3,0.5,0.2,470,420,balance,63,ZLZ,0.5714285714285714,0.4199066118160619,0.15152195961250947,0.08123610079723198,0.003955841573337268,0.003949967083607638,0.9985149835703166,1.2916047236290893,0.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,89,2026083201,3,0.5,0.2,470,420,inference,42,LOO,0.5952380952380952,0.4199066118160619,0.1753314834220333,0.07368310809160078,0.00593532974769515,0.005876334273546817,0.9900602870175422,0.9564130888395997,0.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,89,2026083201,3,0.5,0.2,470,420,inference,42,ZLZ,0.5952380952380952,0.4199066118160619,0.1753314834220333,0.071435887696295,0.005935934096845105,0.005876334273546816,0.9899594870283405,0.927196771101348,0.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,90,2026083201,0,0.25,0.75,176,133,balance,63,LOO,0.5714285714285714,0.5243494310256303,0.047079140402941144,0.01945051631671091,0.003930872049167905,0.003949967083607638,1.0048577094855515,0.3102320626703549,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,90,2026083201,0,0.25,0.75,176,133,balance,63,ZLZ,0.5714285714285714,0.5243494310256303,0.047079140402941144,0.018336419424062722,0.003932770687760868,0.003949967083607638,1.0043725905251193,0.2923918224733846,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,90,2026083201,0,0.25,0.75,176,133,inference,42,LOO,0.6190476190476191,0.5243494310256303,0.09469818802198882,0.020444311869281306,0.005894573395203032,0.005751894253636414,0.9757948316187345,0.26628475747639274,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,90,2026083201,0,0.25,0.75,176,133,inference,42,ZLZ,0.5476190476190477,0.5243494310256303,0.02326961659341742,0.019015099220353937,0.005899488851501965,0.00604225430009402,1.0241996302028282,0.247566230193394,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,90,2026083201,1,0.5,0.8,476,297,balance,63,LOO,0.42857142857142855,0.5696505659651483,-0.14107913739371974,0.003547721288170269,0.0038733017602115964,0.003949967083607637,1.0197932740959104,0.057004458870030965,0.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,500,90,2026083201,1,0.5,0.8,476,297,balance,63,ZLZ,0.42857142857142855,0.5696505659651483,-0.14107913739371974,0.00391846946067298,0.0038719564215710413,0.003949967083607637,1.0201476084808163,0.06297254363310303,0.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,500,90,2026083201,1,0.5,0.8,476,297,inference,42,LOO,0.38095238095238093,0.5696505659651483,-0.18869818501276736,0.003618601102048702,0.005806637835407902,0.005751894253636414,0.9905722410587293,0.0474873944572054,0.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,90,2026083201,1,0.5,0.8,476,297,inference,42,ZLZ,0.35714285714285715,0.5696505659651483,-0.21250770882229114,0.00033254481565991867,0.0058232324802414085,0.005599800895968143,0.961631003908674,0.004357808255142356,0.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,kink,500,90,2026083201,2,0.75,0.25,133,176,balance,63,LOO,0.49206349206349204,0.5243494310256303,-0.032285938962138216,0.015942097491162377,0.003929619476887793,0.004031242126480222,1.0258606845243228,0.25431396664859796,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,90,2026083201,2,0.75,0.25,133,176,balance,63,ZLZ,0.49206349206349204,0.5243494310256303,-0.032285938962138216,0.015405115182264839,0.003930081556551724,0.004031242126480222,1.0257400688695266,0.24573338796966837,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,90,2026083201,2,0.75,0.25,133,176,inference,42,LOO,0.5952380952380952,0.5243494310256303,0.07088866421246498,0.017290918601139404,0.005895246225116285,0.005876334273546817,0.9967919997151442,0.22519932885079708,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,90,2026083201,2,0.75,0.25,133,176,inference,42,ZLZ,0.5476190476190477,0.5243494310256303,0.02326961659341742,0.018239078045234614,0.005892601249976007,0.0060422543000940195,1.0253967719466206,0.23760159675758558,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,90,2026083201,3,0.5,0.2,476,340,balance,63,LOO,0.3968253968253968,0.41998311454675114,-0.02315771772135433,0.0039439880428511764,0.003866131238340193,0.0038605645364477924,0.9985601363354674,0.06343037711423746,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,500,90,2026083201,3,0.5,0.2,476,340,balance,63,ZLZ,0.38095238095238093,0.41998311454675114,-0.039030733594370204,0.00391846946067298,0.003865947438347338,0.0038036720064369835,0.9838912885124541,0.06302146489210052,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,90,2026083201,3,0.5,0.2,476,340,inference,42,LOO,0.42857142857142855,0.41998311454675114,0.008588314024677413,0.0012240667966660346,0.005788080262416782,0.005973120955699353,1.031969268720076,0.016089325773486547,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,90,2026083201,3,0.5,0.2,476,340,inference,42,ZLZ,0.40476190476190477,0.41998311454675114,-0.015221209784846368,0.00033254481565980765,0.005788662043377396,0.005876334273546817,1.015145508497896,0.004370801506186007,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,91,2026083201,0,0.25,0.75,2,62,balance,63,LOO,0.6666666666666666,0.5242723637324,0.14239430293426658,-0.0029397265797979077,0.003958087123742771,0.0035842293906810036,0.905545855517135,0.04672660893795447,0.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,kink,500,91,2026083201,0,0.25,0.75,2,62,balance,63,ZLZ,0.6507936507936508,0.5242723637324,0.12652128706125076,-0.004366464860522501,0.0039594552633243464,0.0036655044335535884,0.9257597800147999,0.06939245449846398,0.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,500,91,2026083201,0,0.25,0.75,2,62,inference,42,LOO,0.7142857142857143,0.5242723637324,0.19001335055331425,-0.004616049584588278,0.005939997499894352,0.004977600796416128,0.8379802847567964,0.05989317473430336,0.0,0.27655920512821,1.0,0.743961407911364,0.0
main,kink,500,91,2026083201,0,0.25,0.75,2,62,inference,42,ZLZ,0.6904761904761905,0.5242723637324,0.16620382674379042,-0.003986792950745999,0.005939132651087372,0.005212654167357999,0.8776793639057101,0.05173234545247776,0.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,kink,500,91,2026083201,1,0.5,0.8,454,491,balance,63,LOO,0.5873015873015873,0.569956631156328,0.017344956145259327,-0.012907116029139964,0.003906850734467965,0.003909329562171343,1.0006344823162834,0.20649797861864655,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,91,2026083201,1,0.5,0.8,454,491,balance,63,ZLZ,0.5555555555555556,0.569956631156328,-0.014401075600772417,-0.013863153867728184,0.003907978633082806,0.003982477100756672,1.0190631716978191,0.2217613992672897,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,91,2026083201,1,0.5,0.8,454,491,inference,42,LOO,0.5,0.569956631156328,-0.069956631156328,-0.013555465180623338,0.005864720053983538,0.006097560975609756,1.0397019669281682,0.17700713901793444,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,91,2026083201,1,0.5,0.8,454,491,inference,42,ZLZ,0.5714285714285714,0.569956631156328,0.0014719402722433994,-0.012103492728219867,0.005861135991017071,0.005973120955699354,1.0191063583670321,0.15809561144021203,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,91,2026083201,2,0.75,0.25,62,2,balance,63,LOO,0.5079365079365079,0.5242723637324,-0.01633585579589214,-0.008530402047727037,0.0039493339036760205,0.004031242126480222,1.0207397563239617,0.1357399152482649,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,91,2026083201,2,0.75,0.25,62,2,balance,63,ZLZ,0.5079365079365079,0.5242723637324,-0.01633585579589214,-0.010455922281542018,0.003950878219003223,0.004031242126480222,1.0203407705887917,0.16634721139067482,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,91,2026083201,2,0.75,0.25,62,2,inference,42,LOO,0.5714285714285714,0.5242723637324,0.04715620769617135,-0.01107367158867223,0.005929206138168113,0.005973120955699353,1.007406525681161,0.1438114167558769,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,91,2026083201,2,0.75,0.25,62,2,inference,42,ZLZ,0.5714285714285714,0.5242723637324,0.04715620769617135,-0.01304928744557965,0.005931681571616715,0.005973120955699353,1.006986110697669,0.16943295424014693,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,91,2026083201,3,0.5,0.2,454,76,balance,63,LOO,0.4603174603174603,0.4197303903030204,0.0405870700144399,-0.01256284961896137,0.003820537468165998,0.004006859613618447,1.048768569083525,0.20324783565576748,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,91,2026083201,3,0.5,0.2,454,76,balance,63,ZLZ,0.3968253968253968,0.4197303903030204,-0.022904993477623592,-0.01386315386772824,0.003817272300035148,0.003860564536447793,1.011341144411481,0.22438068683864487,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,500,91,2026083201,3,0.5,0.2,454,76,inference,42,LOO,0.40476190476190477,0.4197303903030204,-0.014968485541115628,-0.013527112760807203,0.0057309798197952835,0.005876334273546817,1.0253629323993545,0.17868605912300103,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,91,2026083201,3,0.5,0.2,454,76,inference,42,ZLZ,0.4523809523809524,0.4197303903030204,0.03265056207793199,-0.012103492728219922,0.005737664457072439,0.006042254300094022,1.0530860327055438,0.1597876244605379,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,92,2026083201,0,0.25,0.75,121,193,balance,63,LOO,0.5714285714285714,0.5250278829122912,0.04640068851628021,0.00041431261846125444,0.003954298105703942,0.003949967083607638,0.9989047305032321,0.006588604782698187,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,92,2026083201,0,0.25,0.75,121,193,balance,63,ZLZ,0.5555555555555556,0.5250278829122912,0.030527672643264392,0.0006650770466839484,0.00395405874196304,0.003982477100756672,1.0071871362182958,0.010576705236808261,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,92,2026083201,0,0.25,0.75,121,193,inference,42,LOO,0.5476190476190477,0.5250278829122912,0.022591164706756484,-0.0008393701002550324,0.005934622436739788,0.00604225430009402,1.0181362613210083,0.010895745430616865,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,92,2026083201,0,0.25,0.75,121,193,inference,42,ZLZ,0.5,0.5250278829122912,-0.02502788291229119,0.0019130292253521919,0.005930002536367937,0.006097560975609756,1.0282560484947865,0.024842435175597415,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,92,2026083201,1,0.5,0.8,221,464,balance,63,LOO,0.5396825396825397,0.5704545301224577,-0.030771990439918073,-0.02578892692151502,0.003932177119874936,0.004006859613618446,1.0189926576211514,0.41126025037528674,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,92,2026083201,1,0.5,0.8,221,464,balance,63,ZLZ,0.5555555555555556,0.5704545301224577,-0.014898974566902146,-0.024779810260166846,0.003930864046171835,0.003982477100756672,1.013130205974715,0.3952336971441548,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,92,2026083201,1,0.5,0.8,221,464,inference,42,LOO,0.5714285714285714,0.5704545301224577,0.000974041306113671,-0.028125243333171457,0.005904802918906711,0.005973120955699354,1.0115699097380362,0.36601053418874546,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,92,2026083201,1,0.5,0.8,221,464,inference,42,ZLZ,0.5476190476190477,0.5704545301224577,-0.022835482503410054,-0.02676382300894209,0.005902154404591683,0.0060422543000940195,1.0237370773277878,0.3483716983858227,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,92,2026083201,2,0.75,0.25,193,121,balance,63,LOO,0.49206349206349204,0.5250278829122912,-0.03296439084879915,-0.01627687409455847,0.00395256187447831,0.004031242126480222,1.0199061404983816,0.25889977053448865,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,92,2026083201,2,0.75,0.25,193,121,balance,63,ZLZ,0.49206349206349204,0.5250278829122912,-0.03296439084879915,-0.017048839586819353,0.003952663625604489,0.004031242126480222,1.019879885646408,0.2711751542797917,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,92,2026083201,2,0.75,0.25,193,121,inference,42,LOO,0.47619047619047616,0.5250278829122912,-0.048837406721815024,-0.023554930429684706,0.0059331817452522905,0.006083734306730822,1.0253746755017243,0.3058003653523285,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,92,2026083201,2,0.75,0.25,193,121,inference,42,ZLZ,0.47619047619047616,0.5250278829122912,-0.048837406721815024,-0.020184452709173795,0.005930879929886407,0.006083734306730822,1.0257726304783483,0.2620942011757265,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,92,2026083201,3,0.5,0.2,221,195,balance,63,LOO,0.5396825396825397,0.4202915062939774,0.11939103338856227,-0.02619583996455721,0.003786004935789389,0.004006859613618446,1.0583344928426535,0.425737338336047,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,92,2026083201,3,0.5,0.2,221,195,balance,63,ZLZ,0.49206349206349204,0.4202915062939774,0.07177198576951466,-0.030964251476372218,0.0037307610919088932,0.004031242126480222,1.0805414839409038,0.5069461935852067,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,92,2026083201,3,0.5,0.2,221,195,inference,42,LOO,0.5714285714285714,0.4202915062939774,0.15113706513459402,-0.026375664603069615,0.005677469382663191,0.005973120955699353,1.0520745341117943,0.3500467188744334,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,92,2026083201,3,0.5,0.2,221,195,inference,42,ZLZ,0.5714285714285714,0.4202915062939774,0.15113706513459402,-0.03604048483325023,0.0055428742362685236,0.005973120955699353,1.0776215914508052,0.4840866569946254,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,93,2026083201,0,0.25,0.75,332,479,balance,63,LOO,0.4444444444444444,0.5244781138528596,-0.08003366940841516,-0.0004885195060381209,0.003956119464013699,0.003982477100756672,1.006662497678023,0.007766891002494971,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,93,2026083201,0,0.25,0.75,332,479,balance,63,ZLZ,0.42857142857142855,0.5244781138528596,-0.09590668528143104,1.3048916535085553e-05,0.003955407725175728,0.003949967083607637,0.9986245055007953,0.00020748123507220145,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,500,93,2026083201,0,0.25,0.75,332,479,inference,42,LOO,0.42857142857142855,0.5244781138528596,-0.09590668528143104,0.00046457042830228,0.005932777518970668,0.005973120955699353,1.0068000926378384,0.006031461091901001,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,93,2026083201,0,0.25,0.75,332,479,inference,42,ZLZ,0.38095238095238093,0.5244781138528596,-0.14352573290047865,-8.338615054492848e-05,0.005933776787880766,0.005751894253636414,0.9693479312171245,0.0010825010412501043,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,93,2026083201,1,0.5,0.8,184,494,balance,63,LOO,0.5079365079365079,0.5700715040491318,-0.06213499611262385,0.020945311221141294,0.003822164096496856,0.004031242126480222,1.0547014792418237,0.3387912252494187,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,93,2026083201,1,0.5,0.8,184,494,balance,63,ZLZ,0.5396825396825397,0.5700715040491318,-0.03038896436659211,0.019246436853358806,0.003828554608461208,0.004006859613618447,1.046572407446711,0.3110519412798182,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,93,2026083201,1,0.5,0.8,184,494,inference,42,LOO,0.5476190476190477,0.5700715040491318,-0.02245245643008409,0.015320473577609461,0.005763432858188534,0.00604225430009402,1.0483776680957329,0.20180483680645686,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,93,2026083201,1,0.5,0.8,184,494,inference,42,ZLZ,0.5238095238095238,0.5700715040491318,-0.046261980239607925,0.015612038201234357,0.005761509701462322,0.006083734306730822,1.0559271131985972,0.20567971248152922,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,93,2026083201,2,0.75,0.25,479,332,balance,63,LOO,0.4603174603174603,0.5244781138528596,-0.06416065353539929,-0.06010797169442306,0.003938141492534718,0.004006859613618447,1.0174493783968892,0.9578255448891474,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,93,2026083201,2,0.75,0.25,479,332,balance,63,ZLZ,0.3968253968253968,0.5244781138528596,-0.12765271702746278,-0.06241358227269023,0.0039349982722447574,0.003860564536447793,0.98108417573599,0.9949627849607618,0.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,500,93,2026083201,2,0.75,0.25,479,332,inference,42,LOO,0.42857142857142855,0.5244781138528596,-0.09590668528143104,-0.06301043355445196,0.005903993475623095,0.005973120955699353,1.0117085969626622,0.8200484903112153,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,93,2026083201,2,0.75,0.25,479,332,inference,42,ZLZ,0.47619047619047616,0.5244781138528596,-0.04828763766238342,-0.0644253260558959,0.005900057060675624,0.0060837343067308225,1.031131435538043,0.8387422480256134,1.0,0.30574770524306843,1.0,0.956481384904725,0.0
main,kink,500,93,2026083201,3,0.5,0.2,184,270,balance,63,LOO,0.4444444444444444,0.4201638194457864,0.024280624998658018,0.019241121725827204,0.0038973707021009254,0.003982477100756672,1.0218368754632114,0.3082084412476448,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,93,2026083201,3,0.5,0.2,184,270,balance,63,ZLZ,0.4126984126984127,0.4201638194457864,-0.007465406747373726,0.019246436853358806,0.003896912981879074,0.003909329562171344,1.0031862605990967,0.30831168521599756,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,93,2026083201,3,0.5,0.2,184,270,inference,42,LOO,0.42857142857142855,0.4201638194457864,0.008407609125642146,0.016626684543362913,0.0058416571084114795,0.005973120955699353,1.0225045470571317,0.2175392497352906,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,93,2026083201,3,0.5,0.2,184,270,inference,42,ZLZ,0.47619047619047616,0.4201638194457864,0.05602665674468976,0.015612038201234357,0.00583810324792886,0.006083734306730822,1.0420737777957425,0.20432604071835603,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,94,2026083201,0,0.25,0.75,193,113,balance,63,LOO,0.49206349206349204,0.5250015089767752,-0.032938016913283186,0.020993681941050557,0.003925926517695294,0.004031242126480222,1.0268256698922509,0.33505610069860664,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,94,2026083201,0,0.25,0.75,193,113,balance,63,ZLZ,0.5238095238095238,0.5250015089767752,-0.001191985167251386,0.020693044084703627,0.0039272434270849884,0.004023114622192963,1.0244118290317277,0.3302025875843883,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,94,2026083201,0,0.25,0.75,193,113,inference,42,LOO,0.5,0.5250015089767752,-0.025001508976775222,0.017121706510053847,0.0058994442052380525,0.006097560975609756,1.0335822771568546,0.22291613234370802,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,94,2026083201,0,0.25,0.75,193,113,inference,42,ZLZ,0.4523809523809524,0.5250015089767752,-0.07262055659582284,0.016702886184762122,0.005899234414547896,0.006042254300094022,1.0242438044491722,0.21746716601731167,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,94,2026083201,1,0.5,0.8,253,43,balance,63,LOO,0.5873015873015873,0.574866483950889,0.012435103350698307,-0.009986136142960622,0.0038970268090269575,0.003909329562171344,1.0031569588168827,0.15996714205569623,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,94,2026083201,1,0.5,0.8,253,43,balance,63,ZLZ,0.5555555555555556,0.574866483950889,-0.019310928395333438,-0.011419969779120409,0.0039006472344493923,0.003982477100756672,1.020978535455496,0.18285069562666492,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,94,2026083201,1,0.5,0.8,253,43,inference,42,LOO,0.6190476190476191,0.574866483950889,0.04418113509673005,-0.013117905935083773,0.005856019175942756,0.005751894253636414,0.9822191630221945,0.17142070120763392,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,94,2026083201,1,0.5,0.8,253,43,inference,42,ZLZ,0.6190476190476191,0.574866483950889,0.04418113509673005,-0.011850499426741212,0.00585159088520195,0.005751894253636414,0.9829624740482699,0.1549172133277245,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,94,2026083201,2,0.75,0.25,113,193,balance,63,LOO,0.5238095238095238,0.5250015089767752,-0.001191985167251386,0.0026207789655310343,0.003942413069849155,0.004023114622192963,1.0204700905039603,0.041739700786107614,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,94,2026083201,2,0.75,0.25,113,193,balance,63,ZLZ,0.5396825396825397,0.5250015089767752,0.01468103070576443,0.0030801457595113213,0.003942568198024168,0.004006859613618446,1.0163069888369967,0.049054817188140094,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,94,2026083201,2,0.75,0.25,113,193,inference,42,LOO,0.5238095238095238,0.5250015089767752,-0.001191985167251386,0.0049490399721698886,0.005917904998289451,0.006083734306730822,1.0280216239512636,0.06433346853570975,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,94,2026083201,2,0.75,0.25,113,193,inference,42,ZLZ,0.5,0.5250015089767752,-0.025001508976775222,0.00734598675089515,0.005915582413425543,0.006097560975609756,1.0307625774549618,0.095510558836736,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,94,2026083201,3,0.5,0.2,253,443,balance,63,LOO,0.4126984126984127,0.4203379011442891,-0.007639488445876419,-0.011618428718454865,0.0038320048175252146,0.003909329562171344,1.0201786658233032,0.18768707868306087,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,94,2026083201,3,0.5,0.2,253,443,balance,63,ZLZ,0.3968253968253968,0.4203379011442891,-0.02351250431889229,-0.011419969779120132,0.003832861788953335,0.0038605645364477924,1.0072276927840966,0.18446049727117675,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,500,94,2026083201,3,0.5,0.2,253,443,inference,42,LOO,0.4523809523809524,0.4203379011442891,0.03204305123666329,-0.013133398801896845,0.005740977041202131,0.006042254300094022,1.0524783946582037,0.17333418666951586,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,94,2026083201,3,0.5,0.2,253,443,inference,42,ZLZ,0.47619047619047616,0.4203379011442891,0.05585257504618707,-0.011850499426741323,0.005746744662848192,0.006083734306730822,1.0586400934186646,0.1563240157807346,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,95,2026083201,0,0.25,0.75,158,275,balance,63,LOO,0.6031746031746031,0.5249918895290873,0.07818271364551588,0.006386678483185304,0.003948161454349251,0.003860564536447792,0.9778132381579878,0.10164302964056922,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,95,2026083201,0,0.25,0.75,158,275,balance,63,ZLZ,0.6031746031746031,0.5249918895290873,0.07818271364551588,0.008160962150244533,0.003945922591571588,0.003860564536447792,0.9783680360820765,0.12991732892888477,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,95,2026083201,0,0.25,0.75,158,275,inference,42,LOO,0.6666666666666666,0.5249918895290873,0.14167477713757937,0.006133415608848725,0.005923611898840254,0.005420054200542005,0.9149914432448154,0.0796909668030336,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,kink,500,95,2026083201,0,0.25,0.75,158,275,inference,42,ZLZ,0.6904761904761905,0.5249918895290873,0.1654843009471032,0.008820086305793673,0.005918264335546664,0.0052126541673580004,0.880774137790605,0.11465042142238481,0.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,kink,500,95,2026083201,1,0.5,0.8,355,431,balance,63,LOO,0.5396825396825397,0.5695603120579917,-0.029877772375452083,-0.022460237823865636,0.00392909534364103,0.004006859613618446,1.0197919019967971,0.3583175391232327,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,95,2026083201,1,0.5,0.8,355,431,balance,63,ZLZ,0.5079365079365079,0.5695603120579917,-0.06162380412148383,-0.023092076787685656,0.003930150770371073,0.004031242126480222,1.025722004578365,0.3683480603828759,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,95,2026083201,1,0.5,0.8,355,431,inference,42,LOO,0.5476190476190477,0.5695603120579917,-0.021941264438944064,-0.02211589412581305,0.005892895925328346,0.0060422543000940195,1.0253454967910962,0.288097915937572,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,95,2026083201,1,0.5,0.8,355,431,inference,42,ZLZ,0.5238095238095238,0.5695603120579917,-0.0457507882484679,-0.025304080129557538,0.005900177346701669,0.006083734306730822,1.031110414016922,0.32942611251034515,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,95,2026083201,2,0.75,0.25,275,158,balance,63,LOO,0.47619047619047616,0.5249918895290873,-0.0488014133386111,0.02700669484124174,0.003911246555474986,0.004023114622192963,1.0286016402012255,0.4318310242590407,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,95,2026083201,2,0.75,0.25,275,158,balance,63,ZLZ,0.47619047619047616,0.5249918895290873,-0.0488014133386111,0.026549089094035083,0.00391151357143443,0.004023114622192963,1.0285314236344594,0.4244995206899529,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,95,2026083201,2,0.75,0.25,275,158,inference,42,LOO,0.42857142857142855,0.5249918895290873,-0.09642046095765872,0.027274712620804942,0.005866510393609734,0.005973120955699353,1.0181727389771178,0.3560985958034945,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,95,2026083201,2,0.75,0.25,275,158,inference,42,ZLZ,0.42857142857142855,0.5249918895290873,-0.09642046095765872,0.02727471262080483,0.005866510393609734,0.005973120955699353,1.0181727389771178,0.35609859580349307,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,95,2026083201,3,0.5,0.2,355,263,balance,63,LOO,0.30158730158730157,0.42010070664708155,-0.11851340505977997,-0.022644613019952575,0.0037974138155575077,0.003397296792074058,0.8946343372312434,0.3674691969355722,0.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,kink,500,95,2026083201,3,0.5,0.2,355,263,balance,63,ZLZ,0.3492063492063492,0.42010070664708155,-0.07089435744073236,-0.023092076787685767,0.003796056715858335,0.003665504433553588,0.9656084479034903,0.37479746666759256,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,500,95,2026083201,3,0.5,0.2,355,263,inference,42,LOO,0.35714285714285715,0.42010070664708155,-0.0629578495042244,-0.024372160660402264,0.005688137447892783,0.005599800895968143,0.9844700391413072,0.3231535946696462,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,kink,500,95,2026083201,3,0.5,0.2,355,263,inference,42,ZLZ,0.30952380952380953,0.42010070664708155,-0.11057689712327201,-0.02530408012955765,0.005683293162711431,0.0052126541673580004,0.917189034266025,0.3356529934522437,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,kink,500,96,2026083201,0,0.25,0.75,264,474,balance,63,LOO,0.4603174603174603,0.5247495797655766,-0.06443211944811628,0.029669254800771983,0.003912948187715743,0.004006859613618447,1.0240001710724225,0.4743015999605928,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,96,2026083201,0,0.25,0.75,264,474,balance,63,ZLZ,0.49206349206349204,0.5247495797655766,-0.03268608770208453,0.030330946029937245,0.003911923800336192,0.004031242126480222,1.0305011887332203,0.4849430760898266,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,96,2026083201,0,0.25,0.75,264,474,inference,42,LOO,0.47619047619047616,0.5247495797655766,-0.048559103575100404,0.03245738165034906,0.0058604301448560514,0.006083734306730822,1.0381037153170016,0.42398328496974164,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,96,2026083201,0,0.25,0.75,264,474,inference,42,ZLZ,0.5,0.5247495797655766,-0.024749579765576568,0.03230365099828658,0.005861643431583277,0.006097560975609756,1.04024767913301,0.4219314629021036,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,96,2026083201,1,0.5,0.8,22,127,balance,63,LOO,0.5714285714285714,0.5703585466576737,0.0010700247708976818,-0.011950789765363012,0.003909523695915803,0.003949967083607638,1.0103448375908515,0.19113256215346466,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,96,2026083201,1,0.5,0.8,22,127,balance,63,ZLZ,0.5714285714285714,0.5703585466576737,0.0010700247708976818,-0.012338136317764259,0.003910432495794129,0.003949967083607638,1.0101100294803784,0.19730458046982857,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,96,2026083201,1,0.5,0.8,22,127,inference,42,LOO,0.5476190476190477,0.5703585466576737,-0.022739499038626043,-0.013110857259094888,0.005866307951493529,0.006042254300094022,1.0299926887669948,0.17117828083894923,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,96,2026083201,1,0.5,0.8,22,127,inference,42,ZLZ,0.5714285714285714,0.5703585466576737,0.0010700247708976818,-0.01290796271018313,0.005865906405237993,0.005973120955699353,1.0182775760563827,0.1685350124627307,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,96,2026083201,2,0.75,0.25,474,264,balance,63,LOO,0.6190476190476191,0.5247495797655766,0.0942980392820425,0.02360720056302823,0.0039207070157788945,0.0038036720064369835,0.9701495141384185,0.37701818193738035,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,96,2026083201,2,0.75,0.25,474,264,balance,63,ZLZ,0.6507936507936508,0.5247495797655766,0.12604407102807424,0.02356262090906669,0.003920760659603626,0.003665504433553588,0.9348962489141474,0.3763036494158994,0.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,500,96,2026083201,2,0.75,0.25,474,264,inference,42,LOO,0.5952380952380952,0.5247495797655766,0.07048851547251866,0.02609915835720722,0.005877855678032198,0.005876334273546817,0.9997411633478741,0.34042154880349146,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,96,2026083201,2,0.75,0.25,474,264,inference,42,ZLZ,0.6190476190476191,0.5247495797655766,0.0942980392820425,0.024583318928414588,0.005880836493566505,0.005751894253636414,0.9780741668177393,0.3205685871001459,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,96,2026083201,3,0.5,0.2,22,440,balance,63,LOO,0.38095238095238093,0.4196325195725388,-0.038680138620157845,-0.011994179545562034,0.0038283028338864937,0.0038036720064369843,0.9935661235491905,0.1938507132311378,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,96,2026083201,3,0.5,0.2,22,440,balance,63,ZLZ,0.36507936507936506,0.4196325195725388,-0.05455315449317372,-0.01851930758852377,0.003767541998979566,0.0037386519721389153,0.9923318633611847,0.3017141606325557,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,kink,500,96,2026083201,3,0.5,0.2,22,440,inference,42,LOO,0.4523809523809524,0.4196325195725388,0.03274843280841361,-0.012564093673563481,0.005739061844034731,0.006042254300094022,1.0528296199446663,0.16584818127808149,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,96,2026083201,3,0.5,0.2,22,440,inference,42,ZLZ,0.4523809523809524,0.4196325195725388,0.03274843280841361,-0.022179719616322202,0.005602550557489404,0.006042254300094022,1.078482779957573,0.29632149737342156,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,97,2026083201,0,0.25,0.75,475,85,balance,63,LOO,0.6190476190476191,0.5252630299478397,0.09378458909977938,0.0016004439299257545,0.003952994555611627,0.0038036720064369843,0.9622254604518324,0.025455249347850522,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,97,2026083201,0,0.25,0.75,475,85,balance,63,ZLZ,0.6190476190476191,0.5252630299478397,0.09378458909977938,0.000361348943039852,0.003953876186432413,0.0038036720064369843,0.9620109045116665,0.005746656732149083,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,97,2026083201,0,0.25,0.75,475,85,inference,42,LOO,0.5952380952380952,0.5252630299478397,0.06997506529025554,0.001727479444424973,0.005928858546915852,0.0058763342735468176,0.991140913052082,0.02243506560715108,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,97,2026083201,0,0.25,0.75,475,85,inference,42,ZLZ,0.5952380952380952,0.5252630299478397,0.06997506529025554,0.002411023169479387,0.005928175938675969,0.005876334273546816,0.991255039380506,0.031314165440138486,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,97,2026083201,1,0.5,0.8,25,106,balance,63,LOO,0.5396825396825397,0.569384784271422,-0.029702244588882376,0.006380331936335026,0.0038651511085861967,0.004006859613618446,1.0366631215833846,0.10262662214395774,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,97,2026083201,1,0.5,0.8,25,106,balance,63,ZLZ,0.5873015873015873,0.569384784271422,0.017916803030165296,0.00868005004197947,0.003858186317525383,0.003909329562171343,1.0132557736814438,0.13974318284711632,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,97,2026083201,1,0.5,0.8,25,106,inference,42,LOO,0.5714285714285714,0.569384784271422,0.002043787157149368,0.006852884711275986,0.00579717763204128,0.005973120955699353,1.030349824487976,0.09000468611098582,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,97,2026083201,1,0.5,0.8,25,106,inference,42,ZLZ,0.5952380952380952,0.569384784271422,0.025853310966673204,0.005817323529918483,0.005801905255079019,0.005876334273546817,1.0128283753690466,0.07637265726722482,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,97,2026083201,2,0.75,0.25,85,475,balance,63,LOO,0.4444444444444444,0.5252630299478397,-0.08081858550339527,0.028743958768046807,0.003912201975067094,0.003982477100756672,1.017963061758429,0.45955336153497073,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,97,2026083201,2,0.75,0.25,85,475,balance,63,ZLZ,0.4603174603174603,0.5252630299478397,-0.0649455696303794,0.028845298012416754,0.003911797112935955,0.004006859613618447,1.0243014905778547,0.461197420156531,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,97,2026083201,2,0.75,0.25,85,475,inference,42,LOO,0.40476190476190477,0.5252630299478397,-0.12050112518593492,0.023590399324756928,0.005886255131887159,0.005876334273546817,0.9983145721484957,0.30747920633073417,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,97,2026083201,2,0.75,0.25,85,475,inference,42,ZLZ,0.4523809523809524,0.5252630299478397,-0.0728820775668873,0.027362302731071098,0.005876444844720971,0.006042254300094022,1.0282159468444605,0.3569400756777272,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,97,2026083201,3,0.5,0.2,25,64,balance,63,LOO,0.5238095238095238,0.42011987209677293,0.10368965171275091,0.00715103154055724,0.003872002375478428,0.004023114622192963,1.0390268992786615,0.11492139417520209,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,97,2026083201,3,0.5,0.2,25,64,balance,63,ZLZ,0.49206349206349204,0.42011987209677293,0.07194361996671911,0.00868005004197936,0.0038744508773496866,0.004031242126480222,1.0404679925217657,0.13944956037507347,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,97,2026083201,3,0.5,0.2,25,64,inference,42,LOO,0.5476190476190477,0.42011987209677293,0.12749917552227474,0.0076196826533541095,0.005810286214536745,0.00604225430009402,1.0399236934278582,0.09996273292272356,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,97,2026083201,3,0.5,0.2,25,64,inference,42,ZLZ,0.5476190476190477,0.42011987209677293,0.12749917552227474,0.005817323529918428,0.0058059542557010535,0.0060422543000940195,1.0406996049204031,0.0763460219497747,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,98,2026083201,0,0.25,0.75,344,7,balance,63,LOO,0.5873015873015873,0.5252659827575702,0.06203560454401713,0.003808054094499469,0.003950309940336686,0.003909329562171343,0.9896260347202401,0.06058812646373371,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,98,2026083201,0,0.25,0.75,344,7,balance,63,ZLZ,0.6031746031746031,0.5252659827575702,0.07790862041703295,0.0049173683624123,0.003949099741796157,0.0038605645364477915,0.9775809143508497,0.07824988200302838,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,98,2026083201,0,0.25,0.75,344,7,inference,42,LOO,0.5952380952380952,0.5252659827575702,0.06997211248052504,0.004407200584256699,0.005923400561305041,0.005876334273546817,0.9920541777867112,0.05726341783723967,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,98,2026083201,0,0.25,0.75,344,7,inference,42,ZLZ,0.5952380952380952,0.5252659827575702,0.06997211248052504,0.0035242523001326465,0.005926309019307524,0.005876334273546817,0.9915673068012666,0.045779900576021326,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,98,2026083201,1,0.5,0.8,87,413,balance,63,LOO,0.5079365079365079,0.56972227739412,-0.06178576945761205,0.01856368224024929,0.003831578961905584,0.004031242126480222,1.052109891655564,0.2998991507042559,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,98,2026083201,1,0.5,0.8,87,413,balance,63,ZLZ,0.5714285714285714,0.56972227739412,0.0017062940344514388,0.019121677261319414,0.0038292022305003344,0.003949967083607638,1.031537862415672,0.3090095006438893,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,98,2026083201,1,0.5,0.8,87,413,inference,42,LOO,0.5952380952380952,0.56972227739412,0.025515817843975275,0.01838542830121881,0.005748791410237744,0.005876334273546817,1.0221860308032638,0.24248533361450317,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,98,2026083201,1,0.5,0.8,87,413,inference,42,ZLZ,0.5952380952380952,0.56972227739412,0.025515817843975275,0.021638938035776545,0.005734858211091232,0.005876334273546817,1.024669496131913,0.28574234258506576,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,98,2026083201,2,0.75,0.25,7,344,balance,63,LOO,0.6031746031746031,0.5252659827575702,0.07790862041703295,0.0026448918497081753,0.003948463577409623,0.003860564536447792,0.9777384192006409,0.04209144644152541,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,98,2026083201,2,0.75,0.25,7,344,balance,63,ZLZ,0.5873015873015873,0.5252659827575702,0.06203560454401713,0.0031544056423948863,0.003947854193074397,0.003909329562171343,0.9902416277250976,0.050203845998891015,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,98,2026083201,2,0.75,0.25,7,344,inference,42,LOO,0.6428571428571429,0.5252659827575702,0.11759116009957271,0.0019997038503506426,0.005924659693182117,0.005599800895968143,0.9451683617224783,0.02597969079330468,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,kink,500,98,2026083201,2,0.75,0.25,7,344,inference,42,ZLZ,0.7142857142857143,0.5252659827575702,0.1890197315281441,0.0020755582642519865,0.005924851079803771,0.004977600796416126,0.8401225160550334,0.026964738304986774,0.0,0.27655920512821,1.0,0.743961407911364,0.0
main,kink,500,98,2026083201,3,0.5,0.2,87,208,balance,63,LOO,0.30158730158730157,0.41981007109797897,-0.1182227695106774,0.016522397263769417,0.003890662951930404,0.003397296792074058,0.8731922641585913,0.26488737244162586,0.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,kink,500,98,2026083201,3,0.5,0.2,87,208,balance,63,ZLZ,0.3492063492063492,0.41981007109797897,-0.07060372189162978,0.019121677261319525,0.0038952961498712195,0.0036655044335535884,0.941007895811663,0.30637670633068437,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,500,98,2026083201,3,0.5,0.2,87,208,inference,42,LOO,0.35714285714285715,0.41981007109797897,-0.06266721395512181,0.017823781352444945,0.00583998441447392,0.005599800895968143,0.9588725754283689,0.23323514999605763,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,kink,500,98,2026083201,3,0.5,0.2,87,208,inference,42,ZLZ,0.35714285714285715,0.41981007109797897,-0.06266721395512181,0.021638938035776656,0.005851969000458112,0.005599800895968143,0.9569088447887832,0.2828687262514832,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,kink,500,99,2026083201,0,0.25,0.75,235,191,balance,63,LOO,0.5873015873015873,0.5243298779559962,0.06297170934559115,0.012592762184262196,0.003942272589578061,0.003909329562171343,0.9916436454714452,0.20056154963780634,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,99,2026083201,0,0.25,0.75,235,191,balance,63,ZLZ,0.5714285714285714,0.5243298779559962,0.047098693472575226,0.01291697109451373,0.00394187366856393,0.003949967083607638,1.0020531898594955,0.2057355476113388,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,99,2026083201,0,0.25,0.75,235,191,inference,42,LOO,0.5952380952380952,0.5243298779559962,0.07090821728209906,0.014572302646972846,0.005909580831302049,0.0058763342735468176,0.9943741258975374,0.1895613721561815,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,99,2026083201,0,0.25,0.75,235,191,inference,42,ZLZ,0.5952380952380952,0.5243298779559962,0.07090821728209906,0.01513750178755846,0.005908325289935417,0.0058763342735468176,0.9945854341427182,0.19693459238673713,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,99,2026083201,1,0.5,0.8,186,470,balance,63,LOO,0.5555555555555556,0.5702352517274858,-0.014679696171930212,-0.01708225992086876,0.003919669882137741,0.003982477100756672,1.0160235990548971,0.27284787752906736,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,99,2026083201,1,0.5,0.8,186,470,balance,63,ZLZ,0.5714285714285714,0.5702352517274858,0.0011933197010856045,-0.016103594032924273,0.003918621063249194,0.003949967083607638,1.007999247656892,0.2572504714225374,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,99,2026083201,1,0.5,0.8,186,470,inference,42,LOO,0.5476190476190477,0.5702352517274858,-0.02261620410843812,-0.019168789776572104,0.0058861791134209845,0.00604225430009402,1.0265155347239046,0.24984919692629765,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,99,2026083201,1,0.5,0.8,186,470,inference,42,ZLZ,0.5238095238095238,0.5702352517274858,-0.046425727917961956,-0.016363927653454846,0.0058791987169748245,0.006083734306730822,1.0347897051286,0.21341673966729804,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,99,2026083201,2,0.75,0.25,191,235,balance,63,LOO,0.6031746031746031,0.5243298779559962,0.07884472521860697,0.030774055202234862,0.0039056806177524086,0.0038605645364477924,0.9884485994324392,0.49242077262635514,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,99,2026083201,2,0.75,0.25,191,235,balance,63,ZLZ,0.6031746031746031,0.5243298779559962,0.07884472521860697,0.02947080861879714,0.003908803985976757,0.003860564536447792,0.98765876986873,0.471378864519475,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,99,2026083201,2,0.75,0.25,191,235,inference,42,LOO,0.6190476190476191,0.5243298779559962,0.0947177410916229,0.03408653629474201,0.005853888265342408,0.005751894253636414,0.9825767067831065,0.4455132842235646,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,99,2026083201,2,0.75,0.25,191,235,inference,42,ZLZ,0.6190476190476191,0.5243298779559962,0.0947177410916229,0.030856812097181385,0.005860521905850671,0.005751894253636414,0.9814645087998372,0.40307225874153796,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,99,2026083201,3,0.5,0.2,186,292,balance,63,LOO,0.4444444444444444,0.42025963949647893,0.024184804947965488,-0.015528720752537972,0.0038210146783918893,0.003982477100756672,1.0422564255714233,0.25121543948270325,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,99,2026083201,3,0.5,0.2,186,292,balance,63,ZLZ,0.3968253968253968,0.42025963949647893,-0.02343424267108213,-0.022297485159801955,0.0037593707730280983,0.003860564536447793,1.0269177395711317,0.3636623184868516,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,500,99,2026083201,3,0.5,0.2,186,292,inference,42,LOO,0.38095238095238093,0.42025963949647893,-0.039307258544098,-0.017662520976532814,0.005722492778279114,0.005751894253636413,1.0051378789797514,0.2334855800911358,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
main,kink,500,99,2026083201,3,0.5,0.2,186,292,inference,42,ZLZ,0.3333333333333333,0.42025963949647893,-0.08692630616314562,-0.025654764343771064,0.005593500474452714,0.005420054200542005,0.9689914616611025,0.3430253294363214,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,kink,500,100,2026083201,0,0.25,0.75,128,35,balance,63,LOO,0.4126984126984127,0.5250816773608056,-0.1123832646623929,-0.005720819906148145,0.003959315284157301,0.003909329562171344,0.9873751599964852,0.09091765654214419,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,100,2026083201,0,0.25,0.75,128,35,balance,63,ZLZ,0.3968253968253968,0.5250816773608056,-0.12825628053540877,-0.005500852571895698,0.003959230780168223,0.0038605645364477924,0.9750794411342099,0.08742277684163098,0.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,500,100,2026083201,0,0.25,0.75,128,35,inference,42,LOO,0.47619047619047616,0.5250816773608056,-0.04889120117032941,-0.005777871056488193,0.005938854976317441,0.006083734306730822,1.0243951621972789,0.07497500190672152,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,100,2026083201,0,0.25,0.75,128,35,inference,42,ZLZ,0.47619047619047616,0.5250816773608056,-0.04889120117032941,-0.006156230785652195,0.005939529584170164,0.006083734306730822,1.0242788120704014,0.07988014921097382,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,100,2026083201,1,0.5,0.8,287,352,balance,63,LOO,0.49206349206349204,0.5716996048981091,-0.07963611283461708,-0.019618449051574505,0.0039204830449494155,0.004031242126480222,1.0282513864391003,0.31332487926508634,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,100,2026083201,1,0.5,0.8,287,352,balance,63,ZLZ,0.5079365079365079,0.5716996048981091,-0.0637630969616012,-0.02015932746107174,0.003921089544153495,0.004031242126480222,1.0280923404289426,0.3219383095727783,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,100,2026083201,1,0.5,0.8,287,352,inference,42,LOO,0.5,0.5716996048981091,-0.07169960489810911,-0.021713009933643224,0.005888254716007933,0.006097560975609756,1.0355464003676333,0.2829611010735392,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,100,2026083201,1,0.5,0.8,287,352,inference,42,ZLZ,0.5,0.5716996048981091,-0.07169960489810911,-0.022916530319334272,0.0058911563507948305,0.006097560975609756,1.0350363515283512,0.29857166454528206,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,100,2026083201,2,0.75,0.25,35,128,balance,63,LOO,0.4444444444444444,0.5250816773608056,-0.08063723291636116,-0.029454106040236572,0.003958270671420108,0.003982477100756672,1.0061154052731518,0.46815870356392364,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,100,2026083201,2,0.75,0.25,35,128,balance,63,ZLZ,0.4603174603174603,0.5250816773608056,-0.06476421704334528,-0.030166318644568035,0.003958390352842927,0.004006859613618447,1.0122446894962518,0.4794717282935755,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,100,2026083201,2,0.75,0.25,35,128,inference,42,LOO,0.5,0.5250816773608056,-0.025081677360805577,-0.02931670483910981,0.005937996977554883,0.006097560975609756,1.0268716873144281,0.3804478800570113,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,100,2026083201,2,0.75,0.25,35,128,inference,42,ZLZ,0.5,0.5250816773608056,-0.025081677360805577,-0.02734074558575217,0.005940847238486399,0.006097560975609756,1.026379021515336,0.3547203963822514,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,100,2026083201,3,0.5,0.2,287,342,balance,63,LOO,0.31746031746031744,0.42038440453621073,-0.10292408707589329,-0.020765364946250364,0.003803519481303113,0.0034948268435211604,0.9188402637874246,0.33670281368804467,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,kink,500,100,2026083201,3,0.5,0.2,287,342,balance,63,ZLZ,0.3492063492063492,0.42038440453621073,-0.07117805532986154,-0.020159327461071797,0.0038052381942110317,0.003665504433553588,0.9632785771807865,0.3268023086049705,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,500,100,2026083201,3,0.5,0.2,287,342,inference,42,LOO,0.30952380952380953,0.42038440453621073,-0.1108605950124012,-0.02063017174523546,0.00570771470438895,0.0052126541673580004,0.9132646667412664,0.27306856929783135,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,kink,500,100,2026083201,3,0.5,0.2,287,342,inference,42,ZLZ,0.35714285714285715,0.42038440453621073,-0.06324154739335358,-0.022916530319334216,0.005697512340027023,0.005599800895968142,0.9828501566600525,0.30360311741952173,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
main,kink,500,101,2026083201,0,0.25,0.75,357,49,balance,63,LOO,0.5079365079365079,0.525165639727891,-0.01722913179138308,0.013667045829912738,0.003939061174516269,0.004031242126480222,1.023401756885706,0.21776009031009277,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,101,2026083201,0,0.25,0.75,357,49,balance,63,ZLZ,0.5238095238095238,0.525165639727891,-0.0013561159183671512,0.014657410139630955,0.00393681018285277,0.004023114622192963,1.0219224283954818,0.23360654302339304,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,101,2026083201,0,0.25,0.75,357,49,inference,42,LOO,0.47619047619047616,0.525165639727891,-0.04897516353741482,0.013914568062232346,0.005910817383237137,0.006083734306730822,1.0292543166676187,0.18098640706181418,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,101,2026083201,0,0.25,0.75,357,49,inference,42,ZLZ,0.47619047619047616,0.525165639727891,-0.04897516353741482,0.0148737099606705,0.005908204635125297,0.006083734306730822,1.0297094773193822,0.19350471155930446,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,101,2026083201,1,0.5,0.8,422,14,balance,63,LOO,0.6666666666666666,0.5703874373957907,0.09627922927087595,-0.012266692203645735,0.003910413293546905,0.003584229390681004,0.9165858239577436,0.1961625677559046,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,kink,500,101,2026083201,1,0.5,0.8,422,14,balance,63,ZLZ,0.7142857142857143,0.5703874373957907,0.14389827688992363,-0.010599702529294652,0.003906620786690276,0.0032916392363396964,0.8425796656676274,0.16958719193348235,0.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,kink,500,101,2026083201,1,0.5,0.8,422,14,inference,42,LOO,0.6904761904761905,0.5703874373957907,0.12008875308039979,-0.011661360644608432,0.005863621543957081,0.0052126541673580004,0.8889820272814242,0.15228820257709222,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,kink,500,101,2026083201,1,0.5,0.8,422,14,inference,42,ZLZ,0.6904761904761905,0.5703874373957907,0.12008875308039979,-0.011518263156441222,0.005863162409816615,0.0052126541673580004,0.8890516419314127,0.15042535130511128,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,kink,500,101,2026083201,2,0.75,0.25,49,357,balance,63,LOO,0.4444444444444444,0.525165639727891,-0.08072119528344657,-0.026407199693813,0.003957261684372457,0.003982477100756672,1.006371935544165,0.41978311373221244,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,101,2026083201,2,0.75,0.25,49,357,balance,63,ZLZ,0.4444444444444444,0.525165639727891,-0.08072119528344657,-0.025955042496555503,0.003956881994906646,0.003982477100756672,1.0064685037064467,0.41261517380836665,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,101,2026083201,2,0.75,0.25,49,357,inference,42,LOO,0.47619047619047616,0.525165639727891,-0.04897516353741482,-0.027934107567808453,0.005940291637955666,0.006083734306730822,1.0241474118641962,0.3624356569305309,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,101,2026083201,2,0.75,0.25,49,357,inference,42,ZLZ,0.5,0.525165639727891,-0.025165639727890987,-0.02357380379638707,0.005939799617907809,0.006097560975609756,1.0265600471144372,0.30587484871211984,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,101,2026083201,3,0.5,0.2,422,346,balance,63,LOO,0.42857142857142855,0.4198458610150502,0.008725567556378322,-0.009210840576902968,0.003836640911489453,0.003949967083607637,1.0295378626075768,0.14870435539885907,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,500,101,2026083201,3,0.5,0.2,422,346,balance,63,ZLZ,0.3968253968253968,0.4198458610150502,-0.023020464189653422,-0.010599702529294486,0.003832625762735892,0.0038605645364477932,1.0072897213141827,0.17121644287505172,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,500,101,2026083201,3,0.5,0.2,422,346,inference,42,LOO,0.4523809523809524,0.4198458610150502,0.03253509136590216,-0.00852480793893784,0.00575750958712183,0.00604225430009402,1.049456229062839,0.11234849740589463,1.0,0.3047036007530805,1.0,0.9318833308045613,0.0
main,kink,500,101,2026083201,3,0.5,0.2,422,346,inference,42,ZLZ,0.4523809523809524,0.4198458610150502,0.03253509136590216,-0.011518263156441055,0.005745585037465424,0.006042254300094022,1.0516343001964286,0.15195670512441584,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,102,2026083201,0,0.25,0.75,0,168,balance,63,LOO,0.3968253968253968,0.5254514150320222,-0.1286260182066254,0.0006798750708580936,0.003954751162620774,0.0038605645364477937,0.9761839310995831,0.010811091322253797,0.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,500,102,2026083201,0,0.25,0.75,0,168,balance,63,ZLZ,0.3968253968253968,0.5254514150320222,-0.1286260182066254,0.00017252630127906343,0.003955032748202117,0.003860564536447793,0.9761144299507335,0.002743344004442949,0.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,500,102,2026083201,0,0.25,0.75,0,168,inference,42,LOO,0.3333333333333333,0.5254514150320222,-0.19211808169868888,0.0017282599370640472,0.005930420351368704,0.005420054200542005,0.9139409821583879,0.02244224627605549,0.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,kink,500,102,2026083201,0,0.25,0.75,0,168,inference,42,ZLZ,0.3333333333333333,0.5254514150320222,-0.19211808169868888,0.002163700085400899,0.0059299053946132935,0.005420054200542005,0.9140203493744714,0.028097855833660396,0.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,kink,500,102,2026083201,1,0.5,0.8,254,265,balance,63,LOO,0.6190476190476191,0.5705362682799762,0.0485113507676429,0.03880508337017252,0.003762620965028331,0.0038036720064369835,1.010910225024046,0.6326206809786192,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,102,2026083201,1,0.5,0.8,254,265,balance,63,ZLZ,0.6507936507936508,0.5705362682799762,0.08025738251367465,0.04026265829864184,0.0037568092531198157,0.0036655044335535884,0.9756961790140386,0.6568903362747976,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,500,102,2026083201,1,0.5,0.8,254,265,inference,42,LOO,0.5952380952380952,0.5705362682799762,0.024701826958119066,0.036875546436778484,0.005657559804391878,0.005876334273546816,1.03866940460534,0.4902570954133326,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,102,2026083201,1,0.5,0.8,254,265,inference,42,ZLZ,0.6190476190476191,0.5705362682799762,0.0485113507676429,0.039585810395804666,0.005643958721839078,0.005751894253636413,1.0191240824245724,0.5269235702504996,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
main,kink,500,102,2026083201,2,0.75,0.25,168,0,balance,63,LOO,0.49206349206349204,0.5254514150320222,-0.03338792296853016,0.03511592685146703,0.0039007706610706843,0.004031242126480222,1.0334476124709484,0.5622493045819146,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,102,2026083201,2,0.75,0.25,168,0,balance,63,ZLZ,0.5079365079365079,0.5254514150320222,-0.017514907095514287,0.03636730639690666,0.0038987166735256584,0.004031242126480222,1.0339920707381691,0.582438799198288,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,102,2026083201,2,0.75,0.25,168,0,inference,42,LOO,0.5,0.5254514150320222,-0.025451415032022195,0.03564981388575261,0.005848339653059868,0.006097560975609756,1.0426140301922264,0.46616640621154465,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,102,2026083201,2,0.75,0.25,168,0,inference,42,ZLZ,0.5,0.5254514150320222,-0.025451415032022195,0.035850334221059876,0.0058482650327917225,0.006097560975609756,1.0426273333065808,0.4687914539293412,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,102,2026083201,3,0.5,0.2,254,382,balance,63,LOO,0.4444444444444444,0.4208723465117809,0.023572097932663516,0.0416833296654221,0.003930488183153049,0.003982477100756672,1.013227089150518,0.6648737022917555,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,102,2026083201,3,0.5,0.2,254,382,balance,63,ZLZ,0.42857142857142855,0.4208723465117809,0.007699082059647644,0.04026265829864162,0.003927696781372008,0.003949967083607637,1.0056700665747036,0.6424413246676866,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,500,102,2026083201,3,0.5,0.2,254,382,inference,42,LOO,0.5238095238095238,0.4208723465117809,0.10293717729774293,0.03734825532602143,0.005889724135532386,0.006083734306730822,1.0329404513240243,0.48665685177558193,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,102,2026083201,3,0.5,0.2,254,382,inference,42,ZLZ,0.5,0.4208723465117809,0.0791276534882191,0.03958581039580461,0.005895466218427881,0.006097560975609756,1.0342796904764162,0.5155614810434566,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,103,2026083201,0,0.25,0.75,289,166,balance,63,LOO,0.5714285714285714,0.52645156835715,0.044977003071421384,-0.002816980862483165,0.003956218336010712,0.003949967083607637,0.9984198919594061,0.04478615417731207,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,103,2026083201,0,0.25,0.75,289,166,balance,63,ZLZ,0.5873015873015873,0.52645156835715,0.06085001894443731,-0.0026142164750242447,0.003956176881394761,0.003909329562171343,0.9881584366351938,0.04156269468257743,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,103,2026083201,0,0.25,0.75,289,166,inference,42,LOO,0.5476190476190477,0.52645156835715,0.02116747926189766,-0.0021061245097876435,0.0059330369956637615,0.00604225430009402,1.0184083302548226,0.027342959173808246,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,103,2026083201,0,0.25,0.75,289,166,inference,42,ZLZ,0.5952380952380952,0.52645156835715,0.06878652688094522,-0.0008220145301363058,0.0059314437887774876,0.005876334273546816,0.9907089205945202,0.010673313965531867,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,103,2026083201,1,0.5,0.8,17,439,balance,63,LOO,0.49206349206349204,0.5706110162988611,-0.07854752423536909,-0.023517187497680725,0.003929194478621436,0.004031242126480222,1.0259716459477948,0.375174764993731,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,103,2026083201,1,0.5,0.8,17,439,balance,63,ZLZ,0.5238095238095238,0.5706110162988611,-0.04680149248933729,-0.02238200786031408,0.0039276711222576,0.004023114622192963,1.024300277941933,0.3571342369032777,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,103,2026083201,1,0.5,0.8,17,439,inference,42,LOO,0.5238095238095238,0.5706110162988611,-0.04680149248933729,-0.022488304366645395,0.005891496291015683,0.006083734306730822,1.032629743993609,0.29298400155275894,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,103,2026083201,1,0.5,0.8,17,439,inference,42,ZLZ,0.5238095238095238,0.5706110162988611,-0.04680149248933729,-0.023553227628567264,0.005893323043469364,0.006083734306730822,1.0323096599078274,0.30681056149560426,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,103,2026083201,2,0.75,0.25,166,289,balance,63,LOO,0.4603174603174603,0.52645156835715,-0.06613410803968972,0.006097117705263999,0.003937171085489491,0.004006859613618447,1.0177001523722944,0.0971700521228877,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,103,2026083201,2,0.75,0.25,166,289,balance,63,ZLZ,0.4603174603174603,0.52645156835715,-0.06613410803968972,0.006705516116851551,0.00393638316232382,0.0040068596136184475,1.0179038595554357,0.10687682112550377,1.0,0.24813049958453426,1.0,0.7046170004612345,0.0
main,kink,500,103,2026083201,2,0.75,0.25,166,289,inference,42,LOO,0.47619047619047616,0.52645156835715,-0.05026109216667385,0.009136822400109712,0.005901494108858203,0.006083734306730822,1.0308803490287441,0.11893623712848767,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,103,2026083201,2,0.75,0.25,166,289,inference,42,ZLZ,0.47619047619047616,0.52645156835715,-0.05026109216667385,0.00900135359626919,0.005901795532694834,0.006083734306730822,1.0308276986263047,0.11716981455863168,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,103,2026083201,3,0.5,0.2,17,188,balance,63,LOO,0.4603174603174603,0.4205139539487859,0.03980350636867441,-0.02224723828855768,0.003800054576017824,0.004006859613618447,1.0544215967069976,0.3608952695409877,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,103,2026083201,3,0.5,0.2,17,188,balance,63,ZLZ,0.47619047619047616,0.4205139539487859,0.055676522241690285,-0.022382007860314024,0.0037998764690392412,0.0040231146221929625,1.058748792223281,0.3630900140258461,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,103,2026083201,3,0.5,0.2,17,188,inference,42,LOO,0.5,0.4205139539487859,0.07948604605121412,-0.022457604372542905,0.005698824177397708,0.006097560975609756,1.0699682576264575,0.2974889218201396,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,103,2026083201,3,0.5,0.2,17,188,inference,42,ZLZ,0.4523809523809524,0.4205139539487859,0.031866998432166505,-0.023553227628567208,0.005693259794757012,0.006042254300094022,1.0612995924862594,0.3121547359281852,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,104,2026083201,0,0.25,0.75,345,391,balance,63,LOO,0.47619047619047616,0.5251042189784589,-0.04891374278798277,-0.0026748500688306143,0.003957565275249013,0.004023114622192963,1.0165630488406348,0.04251923092262305,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,104,2026083201,0,0.25,0.75,345,391,balance,63,ZLZ,0.47619047619047616,0.5251042189784589,-0.04891374278798277,-0.002450993305806337,0.003957385546562377,0.0040231146221929625,1.016609217084669,0.03896170407726619,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,104,2026083201,0,0.25,0.75,345,391,inference,42,LOO,0.47619047619047616,0.5251042189784589,-0.04891374278798277,-0.0018689736120379719,0.0059348215135991665,0.006083734306730822,1.0250913684245488,0.02426047716370237,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,104,2026083201,0,0.25,0.75,345,391,inference,42,ZLZ,0.4523809523809524,0.5251042189784589,-0.07272326659750655,-0.003135965429557075,0.005936812811761541,0.006042254300094022,1.0177606220165116,0.04070001680436679,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,104,2026083201,1,0.5,0.8,162,419,balance,63,LOO,0.4444444444444444,0.5684218487045631,-0.12397740426011872,-0.019111332342276466,0.003924969927164456,0.003982477100756672,1.0146516214542722,0.30505124237501086,0.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,104,2026083201,1,0.5,0.8,162,419,balance,63,ZLZ,0.47619047619047616,0.5684218487045631,-0.09223137251408697,-0.019214873363703422,0.003924485543668658,0.004023114622192963,1.0251317217064089,0.3067228703647435,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,104,2026083201,1,0.5,0.8,162,419,inference,42,LOO,0.35714285714285715,0.5684218487045631,-0.211278991561706,-0.019705212758826862,0.005888563535211116,0.005599800895968143,0.950962125564869,0.2567890175377751,0.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,kink,500,104,2026083201,1,0.5,0.8,162,419,inference,42,ZLZ,0.40476190476190477,0.5684218487045631,-0.16365994394265837,-0.019916930112347297,0.005890592061667832,0.0058763342735468176,0.9975795662011981,0.259503324249922,0.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,104,2026083201,2,0.75,0.25,391,345,balance,63,LOO,0.47619047619047616,0.5251042189784589,-0.04891374278798277,-0.03904731270352524,0.003950797685717497,0.0040231146221929625,1.0183043886901366,0.621224757291918,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,104,2026083201,2,0.75,0.25,391,345,balance,63,ZLZ,0.47619047619047616,0.5251042189784589,-0.04891374278798277,-0.0406614472255854,0.0039506645152793335,0.004023114622192963,1.0183387140652989,0.646915796919852,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,104,2026083201,2,0.75,0.25,391,345,inference,42,LOO,0.47619047619047616,0.5251042189784589,-0.04891374278798277,-0.038981503262601636,0.005932169755145136,0.006083734306730822,1.0255495978438969,0.5061180170866013,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,104,2026083201,2,0.75,0.25,391,345,inference,42,ZLZ,0.42857142857142855,0.5251042189784589,-0.09653279040703039,-0.04092596707336532,0.005930436197816275,0.005973120955699353,1.0071975747582944,0.5314417034997451,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,104,2026083201,3,0.5,0.2,162,376,balance,63,LOO,0.4444444444444444,0.4196074757454036,0.02483696869904084,-0.01864373780979084,0.0038073461844456077,0.003982477100756672,1.045998159302282,0.30214944665847837,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,104,2026083201,3,0.5,0.2,162,376,balance,63,ZLZ,0.4444444444444444,0.4196074757454036,0.02483696869904084,-0.019214873363703422,0.003805433047825894,0.003982477100756672,1.0465240225503183,0.3114838140227254,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,104,2026083201,3,0.5,0.2,162,376,inference,42,LOO,0.40476190476190477,0.4196074757454036,-0.014845570983498813,-0.018566061407097545,0.005710559774026739,0.005876334273546817,1.0290294657756789,0.24568601810654492,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,104,2026083201,3,0.5,0.2,162,376,inference,42,ZLZ,0.35714285714285715,0.4196074757454036,-0.06246461860254643,-0.019916930112347297,0.005707038263864106,0.005599800895968143,0.9812096287184597,0.2636434628372144,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,kink,500,105,2026083201,0,0.25,0.75,452,445,balance,63,LOO,0.4444444444444444,0.5249481551352537,-0.0805037106908093,-0.004916254464114256,0.00395849529453757,0.003982477100756672,1.0060583136860604,0.07813925878270203,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,105,2026083201,0,0.25,0.75,452,445,balance,63,ZLZ,0.47619047619047616,0.5249481551352537,-0.04875767894477756,-0.0059682601881245745,0.003959555826578655,0.0040231146221929625,1.0160520013855256,0.09484719962183977,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,105,2026083201,0,0.25,0.75,452,445,inference,42,LOO,0.5,0.5249481551352537,-0.024948155135253725,-0.006824484961348909,0.005940192091544178,0.006097560975609756,1.0264922214030068,0.08854614056146372,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,105,2026083201,0,0.25,0.75,452,445,inference,42,ZLZ,0.5,0.5249481551352537,-0.024948155135253725,-0.006936910977664135,0.0059403457659877425,0.006097560975609756,1.0264656664469214,0.09000367835599393,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,105,2026083201,1,0.5,0.8,147,167,balance,63,LOO,0.5238095238095238,0.5689744761755626,-0.04516495236603879,-0.002304773143177896,0.003889319310596678,0.004023114622192963,1.034400701231126,0.03695654683805666,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,105,2026083201,1,0.5,0.8,147,167,balance,63,ZLZ,0.5555555555555556,0.5689744761755626,-0.013418920620007047,-0.004967820890734664,0.0038965003611599993,0.003982477100756672,1.02206511783078,0.07958451409574219,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,105,2026083201,1,0.5,0.8,147,167,inference,42,LOO,0.5,0.5689744761755626,-0.06897447617556263,-0.004405322910505882,0.005842080376965741,0.006097560975609756,1.0437310995670872,0.057636020057470864,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,105,2026083201,1,0.5,0.8,147,167,inference,42,ZLZ,0.5238095238095238,0.5689744761755626,-0.04516495236603879,-0.005279614642636821,0.0058450676668218285,0.006083734306730822,1.040832143186935,0.06905695951879709,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,105,2026083201,2,0.75,0.25,445,452,balance,63,LOO,0.42857142857142855,0.5249481551352537,-0.09637672656382518,-0.010287109096744462,0.003953640752458953,0.003949967083607636,0.9990708136926623,0.1636043110437321,1.0,0.2463626261816187,1.0,0.7019467280094196,0.0
main,kink,500,105,2026083201,2,0.75,0.25,445,452,balance,63,ZLZ,0.42857142857142855,0.5249481551352537,-0.09637672656382518,-0.010084856783043494,0.00395381874284071,0.003949967083607637,0.9990258381874364,0.16038411689754242,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,500,105,2026083201,2,0.75,0.25,445,452,inference,42,LOO,0.40476190476190477,0.5249481551352537,-0.12018625037334896,-0.004132184370877701,0.005930533012975468,0.0058763342735468176,0.9908610677471876,0.05365779560927434,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,105,2026083201,2,0.75,0.25,445,452,inference,42,ZLZ,0.40476190476190477,0.5249481551352537,-0.12018625037334896,-0.006290006092817602,0.005931592982317002,0.005876334273546817,0.9906840019308607,0.08167053391739104,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,105,2026083201,3,0.5,0.2,147,73,balance,63,LOO,0.5079365079365079,0.4200018046244945,0.08793470331201342,-0.004244351796323764,0.003848580257243242,0.004031242126480222,1.0474621437069422,0.06841653885110859,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,105,2026083201,3,0.5,0.2,147,73,balance,63,ZLZ,0.49206349206349204,0.4200018046244945,0.07206168743899755,-0.004967820890734664,0.003846938900851996,0.004031242126480222,1.0479090597429057,0.08009553103556875,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,105,2026083201,3,0.5,0.2,147,73,inference,42,LOO,0.42857142857142855,0.4200018046244945,0.008569623946934057,-0.0044031081394299565,0.005771943789743896,0.005973120955699353,1.0348543182823309,0.057955986854900034,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,105,2026083201,3,0.5,0.2,147,73,inference,42,ZLZ,0.4523809523809524,0.4200018046244945,0.03237914775645789,-0.00527961464263671,0.005768513631207741,0.006042254300094022,1.0474542813603387,0.06951367723687947,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,106,2026083201,0,0.25,0.75,410,195,balance,63,LOO,0.4444444444444444,0.5251358015476684,-0.08069135710322395,-0.01107520846601806,0.0039632656226917745,0.003982477100756672,1.0048473859422649,0.1759240925280642,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,106,2026083201,0,0.25,0.75,410,195,balance,63,ZLZ,0.4603174603174603,0.5251358015476684,-0.06481834123020808,-0.01107072245927243,0.0039633046951747,0.004006859613618447,1.0109895457941385,0.1758519677466127,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,106,2026083201,0,0.25,0.75,410,195,inference,42,LOO,0.47619047619047616,0.5251358015476684,-0.048945325357192204,-0.014155770945403767,0.005947631122497664,0.0060837343067308225,1.0228835954063007,0.18355301141074876,1.0,0.30574770524306843,1.0,0.956481384904725,0.0
main,kink,500,106,2026083201,0,0.25,0.75,410,195,inference,42,ZLZ,0.42857142857142855,0.5251358015476684,-0.09656437297623982,-0.013842123942882756,0.005947350963589306,0.005973120955699353,1.004333020241754,0.17949028607306072,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,106,2026083201,1,0.5,0.8,202,266,balance,63,LOO,0.5873015873015873,0.5704639836217631,0.01683760367982423,0.027163013417796922,0.003799465123812704,0.003909329562171343,1.0289157643980138,0.440673278874758,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,106,2026083201,1,0.5,0.8,202,266,balance,63,ZLZ,0.6031746031746031,0.5704639836217631,0.03271061955284005,0.028345189646044266,0.0037952181666724813,0.003860564536447792,1.0172180799378403,0.4601092813037969,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,106,2026083201,1,0.5,0.8,202,266,inference,42,LOO,0.5952380952380952,0.5704639836217631,0.02477411161633214,0.033120387867771384,0.005676442473002607,0.005876334273546816,1.035214273992012,0.43959960511917645,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,106,2026083201,1,0.5,0.8,202,266,inference,42,ZLZ,0.6190476190476191,0.5704639836217631,0.048583635425855975,0.03670400998270118,0.005659339657330766,0.005751894253636414,1.0163543102039756,0.4878997936419657,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,106,2026083201,2,0.75,0.25,195,410,balance,63,LOO,0.2857142857142857,0.5251358015476684,-0.23942151583338267,-0.022145390012767163,0.003957153239375926,0.0032916392363396964,0.8318200072683598,0.35203990814545477,0.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,kink,500,106,2026083201,2,0.75,0.25,195,410,balance,63,ZLZ,0.30158730158730157,0.5251358015476684,-0.2235484999603668,-0.022100011198707747,0.003957152804538894,0.003397296792074058,0.8585204969030573,0.3513185514178716,0.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,kink,500,106,2026083201,2,0.75,0.25,195,410,inference,42,LOO,0.30952380952380953,0.5251358015476684,-0.21561199202385883,-0.023164153484343974,0.005938057050435463,0.0052126541673580004,0.8778383439370516,0.3006036509623572,0.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,kink,500,106,2026083201,2,0.75,0.25,195,410,inference,42,ZLZ,0.30952380952380953,0.5251358015476684,-0.21561199202385883,-0.02453939380382064,0.0059394224087480785,0.0052126541673580004,0.8776365458837154,0.3184136840424063,0.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,kink,500,106,2026083201,3,0.5,0.2,202,178,balance,63,LOO,0.4444444444444444,0.4207895524263433,0.023654892018101115,0.029194936620207612,0.003910925372454424,0.003982477100756672,1.0182953448322496,0.46683969034333067,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,106,2026083201,3,0.5,0.2,202,178,balance,63,ZLZ,0.42857142857142855,0.4207895524263433,0.0077818761450852425,0.028345189646044378,0.003909122583463355,0.003949967083607637,1.0104485083985508,0.45335637005804097,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,500,106,2026083201,3,0.5,0.2,202,178,inference,42,LOO,0.42857142857142855,0.4207895524263433,0.0077818761450852425,0.03380943515284357,0.005882662941827404,0.005973120955699354,1.0153770519858902,0.4408094867325851,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,106,2026083201,3,0.5,0.2,202,178,inference,42,ZLZ,0.47619047619047616,0.4207895524263433,0.05540092376413286,0.036704009982701236,0.005889772552962497,0.006083734306730822,1.0329319599397373,0.4782602124372312,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,107,2026083201,0,0.25,0.75,437,47,balance,63,LOO,0.6031746031746031,0.5249907938594628,0.07818380931514035,-8.5175586579056e-05,0.003955906221675427,0.0038605645364477924,0.9758989015702059,0.0013542290921096697,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,107,2026083201,0,0.25,0.75,437,47,balance,63,ZLZ,0.5873015873015873,0.5249907938594628,0.062310793442124535,-0.0010528691537216028,0.003956743812986499,0.003909329562171344,0.9880168509622645,0.01673807217530126,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,107,2026083201,0,0.25,0.75,437,47,inference,42,LOO,0.6428571428571429,0.5249907938594628,0.11786634899768011,-0.00013148889512770712,0.005933983137081866,0.005599800895968143,0.9436833180355038,0.0017069308286251233,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,kink,500,107,2026083201,0,0.25,0.75,437,47,inference,42,ZLZ,0.5952380952380952,0.5249907938594628,0.07024730137863244,-0.0005531458389854693,0.005934391551769524,0.005876334273546817,0.9902168103138735,0.0071804481567643574,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,107,2026083201,1,0.5,0.8,454,487,balance,63,LOO,0.5873015873015873,0.5705282601592434,0.01677332714234392,-0.012872135399286222,0.003911277468478113,0.003909329562171343,0.9995019769570251,0.20582175938973676,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,107,2026083201,1,0.5,0.8,454,487,balance,63,ZLZ,0.6031746031746031,0.5705282601592434,0.032646343015359736,-0.012805707706935121,0.003911063662515776,0.0038605645364477924,0.9870881349869155,0.20476519632508328,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,107,2026083201,1,0.5,0.8,454,487,inference,42,LOO,0.5476190476190477,0.5705282601592434,-0.022909212540195734,-0.011004849709463915,0.005860828274983174,0.0060422543000940195,1.0309556971469815,0.14374892898067163,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,107,2026083201,1,0.5,0.8,454,487,inference,42,ZLZ,0.5476190476190477,0.5705282601592434,-0.022909212540195734,-0.010381150234563874,0.005859013668083063,0.00604225430009402,1.0312749965082277,0.1356229605782026,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,107,2026083201,2,0.75,0.25,47,437,balance,63,LOO,0.5079365079365079,0.5249907938594628,-0.01705428592295488,0.0024358997430452556,0.003938233462986956,0.004031242126480222,1.0236168486117945,0.038815812433213547,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,107,2026083201,2,0.75,0.25,47,437,balance,63,ZLZ,0.5079365079365079,0.5249907938594628,-0.01705428592295488,0.0006712288314960624,0.003940204504587932,0.004031242126480222,1.0231047961562114,0.010693286948084694,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,107,2026083201,2,0.75,0.25,47,437,inference,42,LOO,0.5,0.5249907938594628,-0.02499079385946279,0.007222496243169618,0.005907624808723334,0.006097560975609756,1.0321510205939208,0.09396819220257582,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,107,2026083201,2,0.75,0.25,47,437,inference,42,ZLZ,0.47619047619047616,0.5249907938594628,-0.048800317668986626,0.0033095085800026736,0.005915160322148392,0.006083734306730822,1.0284986332409674,0.043030882341428905,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,107,2026083201,3,0.5,0.2,454,449,balance,63,LOO,0.4126984126984127,0.4197986429182069,-0.0071002302197942235,-0.01306952196757133,0.00382606769770982,0.003909329562171343,1.0217617332049198,0.21129215765317924,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,107,2026083201,3,0.5,0.2,454,449,balance,63,ZLZ,0.3968253968253968,0.4197986429182069,-0.022973246092810096,-0.012805707706935066,0.0038266442809442645,0.003860564536447793,1.0088642301225756,0.2070115315099322,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,500,107,2026083201,3,0.5,0.2,454,449,inference,42,LOO,0.38095238095238093,0.4197986429182069,-0.03884626196582597,-0.01064109024250054,0.005748807304816317,0.005751894253636414,1.0005369720459252,0.14034509874437187,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,107,2026083201,3,0.5,0.2,454,449,inference,42,ZLZ,0.40476190476190477,0.4197986429182069,-0.015036738156302132,-0.01038115023456393,0.005749787101430055,0.005876334273546817,1.0220090187487616,0.13690508965750475,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,108,2026083201,0,0.25,0.75,166,39,balance,63,LOO,0.5079365079365079,0.5253426709142073,-0.01740616297769937,-0.009666679903146402,0.003962056808558189,0.004031242126480222,1.0174619702000713,0.15357374987168837,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,108,2026083201,0,0.25,0.75,166,39,balance,63,ZLZ,0.5079365079365079,0.5253426709142073,-0.01740616297769937,-0.009333628670027738,0.003961760790634128,0.004031242126480222,1.0175379937149038,0.14828813192215898,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,108,2026083201,0,0.25,0.75,166,39,inference,42,LOO,0.5952380952380952,0.5253426709142073,0.06989542432388796,-0.011310551556357962,0.005944787319495026,0.005876334273546816,0.9884851984992418,0.1466951051446417,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,108,2026083201,0,0.25,0.75,166,39,inference,42,ZLZ,0.5714285714285714,0.5253426709142073,0.04608590051436412,-0.009158542086463939,0.00594232864847621,0.005973120955699354,1.0051818586693348,0.11880863651050275,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,108,2026083201,1,0.5,0.8,217,369,balance,63,LOO,0.6190476190476191,0.5703616050269311,0.04868601402068795,-0.016943290540906264,0.003918295107349382,0.0038036720064369843,0.9707466901363802,0.2706756492581535,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,108,2026083201,1,0.5,0.8,217,369,balance,63,ZLZ,0.6507936507936508,0.5703616050269311,0.0804320457667197,-0.018499734217793384,0.003922104673202992,0.003665504433553588,0.9345758818211625,0.2953968766620954,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,500,108,2026083201,1,0.5,0.8,217,369,inference,42,LOO,0.6428571428571429,0.5703616050269311,0.07249553783021179,-0.018060158139136084,0.005882887492801394,0.005599800895968143,0.951879651416137,0.23546495420626115,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,kink,500,108,2026083201,1,0.5,0.8,217,369,inference,42,ZLZ,0.7142857142857143,0.5703616050269311,0.14392410925878318,-0.017389058099177457,0.005880165165439176,0.004977600796416126,0.8465069698504567,0.22676775263435625,0.0,0.27655920512821,1.0,0.743961407911364,0.0
main,kink,500,108,2026083201,2,0.75,0.25,39,166,balance,63,LOO,0.4603174603174603,0.5253426709142073,-0.06502521059674699,-0.012817745427566862,0.003953143267003288,0.0040068596136184475,1.013588262045428,0.20386391720010727,1.0,0.24813049958453426,1.0,0.7046170004612345,0.0
main,kink,500,108,2026083201,2,0.75,0.25,39,166,balance,63,ZLZ,0.4603174603174603,0.5253426709142073,-0.06502521059674699,-0.0111799219490345,0.003951966355039834,0.0040068596136184475,1.013890112831707,0.17784110670365363,1.0,0.24813049958453426,1.0,0.7046170004612345,0.0
main,kink,500,108,2026083201,2,0.75,0.25,39,166,inference,42,LOO,0.4523809523809524,0.5253426709142073,-0.0729617185332549,-0.013715993818692263,0.0059312252085356836,0.00604225430009402,1.018719419286011,0.1780963723804645,1.0,0.3047036007530805,1.0,0.9318833308045613,0.0
main,kink,500,108,2026083201,2,0.75,0.25,39,166,inference,42,ZLZ,0.4523809523809524,0.5253426709142073,-0.0729617185332549,-0.012323188153937292,0.005931116005411052,0.006042254300094022,1.0187381758477791,0.16001285358801337,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,108,2026083201,3,0.5,0.2,217,435,balance,63,LOO,0.49206349206349204,0.42047071701226785,0.07159277505122419,-0.01648403377182117,0.003817481226173517,0.004031242126480222,1.0559952721813304,0.2667933747859034,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,108,2026083201,3,0.5,0.2,217,435,balance,63,ZLZ,0.5079365079365079,0.42047071701226785,0.08746579092424006,-0.01849973421779355,0.003812262854624301,0.004031242126480222,1.0574407589944377,0.2996222563899637,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,108,2026083201,3,0.5,0.2,217,435,inference,42,LOO,0.5476190476190477,0.42047071701226785,0.12714833060677982,-0.016162106222543438,0.005729195839405083,0.0060422543000940195,1.0546426530815614,0.21352617619609238,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,108,2026083201,3,0.5,0.2,217,435,inference,42,ZLZ,0.5476190476190477,0.42047071701226785,0.12714833060677982,-0.01738905809917768,0.005723330067557616,0.00604225430009402,1.0557235435964472,0.2298537863414302,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,109,2026083201,0,0.25,0.75,222,353,balance,63,LOO,0.5079365079365079,0.5261864176104845,-0.01824990967397655,-0.009521890872588812,0.003960910838413383,0.004031242126480222,1.017756342148568,0.15129538006276883,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,109,2026083201,0,0.25,0.75,222,353,balance,63,ZLZ,0.5079365079365079,0.5261864176104845,-0.01824990967397655,-0.008858701340200392,0.003960615419896812,0.004031242126480222,1.0178322556208321,0.14076306778291314,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,109,2026083201,0,0.25,0.75,222,353,inference,42,LOO,0.5,0.5261864176104845,-0.026186417610484458,-0.011506681622709292,0.005944849669726191,0.006097560975609756,1.025688001272974,0.14923808182548334,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,109,2026083201,0,0.25,0.75,222,353,inference,42,ZLZ,0.47619047619047616,0.5261864176104845,-0.049995941420008294,-0.01079858794504085,0.005944117121749462,0.006083734306730822,1.0234882964318623,0.1400629568808649,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,109,2026083201,1,0.5,0.8,141,89,balance,63,LOO,0.4603174603174603,0.5708263062863383,-0.11050884596887806,-0.010032042879906666,0.00390213974742383,0.004006859613618447,1.0268365237979373,0.16059720048369108,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,109,2026083201,1,0.5,0.8,141,89,balance,63,ZLZ,0.49206349206349204,0.5708263062863383,-0.07876281422284631,-0.011568601907350873,0.003906409422827333,0.004031242126480222,1.0319558679444665,0.18509385350841326,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,109,2026083201,1,0.5,0.8,141,89,inference,42,LOO,0.40476190476190477,0.5708263062863383,-0.16606440152443358,-0.012056854820751584,0.005862606005634713,0.0058763342735468176,1.0023416664703222,0.1574666822600085,0.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,109,2026083201,1,0.5,0.8,141,89,inference,42,ZLZ,0.4523809523809524,0.5708263062863383,-0.11844535390538596,-0.010848110048191195,0.005856567494338047,0.006042254300094022,1.0317057399125837,0.1417530806175128,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,109,2026083201,2,0.75,0.25,353,222,balance,63,LOO,0.4126984126984127,0.5261864176104845,-0.11348800491207178,0.009409845459454447,0.0039381769070787115,0.003909329562171343,0.9926749494530028,0.1499459984282463,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,109,2026083201,2,0.75,0.25,353,222,balance,63,ZLZ,0.42857142857142855,0.5261864176104845,-0.09761498903905591,0.010275030918896144,0.003936697069816939,0.003949967083607637,1.0033708496120874,0.1637635102927809,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,500,109,2026083201,2,0.75,0.25,353,222,inference,42,LOO,0.3333333333333333,0.5261864176104845,-0.19285308427715114,0.007130078456665467,0.005916153998591849,0.005420054200542005,0.9161448809196102,0.09269889848376837,0.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,kink,500,109,2026083201,2,0.75,0.25,353,222,inference,42,ZLZ,0.38095238095238093,0.5261864176104845,-0.14523403665810353,0.008091701422891395,0.0059142734967474265,0.005751894253636414,0.9725445157042005,0.1052177831427746,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,109,2026083201,3,0.5,0.2,141,122,balance,63,LOO,0.3968253968253968,0.4209309112601731,-0.02410551443477632,-0.010416249852290282,0.0038341625281827223,0.0038605645364477924,1.0068859908965788,0.16821941930318873,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,500,109,2026083201,3,0.5,0.2,141,122,balance,63,ZLZ,0.38095238095238093,0.4209309112601731,-0.03997853030779219,-0.011568601907350928,0.0038317472730243795,0.0038036720064369843,0.9926729858242359,0.18688844397236343,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,109,2026083201,3,0.5,0.2,141,122,inference,42,LOO,0.38095238095238093,0.4209309112601731,-0.03997853030779219,-0.011547530398595629,0.005748465609637988,0.005751894253636414,1.000596445074435,0.1523046438564424,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,109,2026083201,3,0.5,0.2,141,122,inference,42,ZLZ,0.38095238095238093,0.4209309112601731,-0.03997853030779219,-0.010848110048191084,0.005749717051149898,0.005751894253636414,1.0003786625441127,0.14306415880984064,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,110,2026083201,0,0.25,0.75,266,385,balance,63,LOO,0.4603174603174603,0.5238414954804167,-0.0635240351629564,0.01674476156845095,0.00393657793576554,0.004006859613618447,1.0178534958534333,0.2668821581747544,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,110,2026083201,0,0.25,0.75,266,385,balance,63,ZLZ,0.49206349206349204,0.5238414954804167,-0.03177800341692466,0.01709375798245616,0.00393542905481496,0.004031242126480222,1.0243462835514812,0.2724843143330323,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,110,2026083201,0,0.25,0.75,266,385,inference,42,LOO,0.5238095238095238,0.5238414954804167,-3.197167089286079e-05,0.016891912650287444,0.005904324168252719,0.006083734306730822,1.030386227680855,0.21983342694308702,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,110,2026083201,0,0.25,0.75,266,385,inference,42,ZLZ,0.5238095238095238,0.5238414954804167,-3.197167089286079e-05,0.01684015571226316,0.005904676583451493,0.0060837343067308225,1.0303247300252072,0.21915331551669961,1.0,0.30574770524306843,1.0,0.956481384904725,0.0
main,kink,500,110,2026083201,1,0.5,0.8,7,21,balance,63,LOO,0.5714285714285714,0.5703004188668083,0.0011281525617631294,-0.004758161481448586,0.0038927482833934907,0.003949967083607638,1.0146988184307326,0.07626249613883497,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,110,2026083201,1,0.5,0.8,7,21,balance,63,ZLZ,0.5555555555555556,0.5703004188668083,-0.014744863311252687,-0.004485546930400375,0.0038909490496029514,0.003982477100756672,1.0235233229700247,0.07190972582803619,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,110,2026083201,1,0.5,0.8,7,21,inference,42,LOO,0.5714285714285714,0.5703004188668083,0.0011281525617631294,-0.0063650251194599106,0.005846723262121368,0.005973120955699354,1.0216185524628585,0.08324225811328402,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,110,2026083201,1,0.5,0.8,7,21,inference,42,ZLZ,0.5714285714285714,0.5703004188668083,0.0011281525617631294,-0.006661502912612582,0.005847571177824363,0.005973120955699354,1.021470414648583,0.0871132995656189,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,110,2026083201,2,0.75,0.25,385,266,balance,63,LOO,0.5555555555555556,0.5238414954804167,0.031714060075138883,-0.05573043241535319,0.003938543478651465,0.003982477100756672,1.0111547891608523,0.8880237697835878,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,110,2026083201,2,0.75,0.25,385,266,balance,63,ZLZ,0.5555555555555556,0.5238414954804167,0.031714060075138883,-0.05237662721921893,0.003941006731632895,0.003982477100756672,1.0105227856605548,0.8343224703462712,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,110,2026083201,2,0.75,0.25,385,266,inference,42,LOO,0.5952380952380952,0.5238414954804167,0.07139659975767854,-0.052292010409151046,0.00591790275392145,0.005876334273546817,0.9929758088121526,0.6797534598966892,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,110,2026083201,2,0.75,0.25,385,266,inference,42,ZLZ,0.5952380952380952,0.5238414954804167,0.07139659975767854,-0.05304751946837871,0.005917979870406954,0.005876334273546817,0.99296286946355,0.6895699682013069,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,110,2026083201,3,0.5,0.2,7,268,balance,63,LOO,0.4444444444444444,0.4207696545075778,0.023674789936866614,-0.004980782944228768,0.003848175841494612,0.003982477100756672,1.0348999798330156,0.08029160913880565,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,110,2026083201,3,0.5,0.2,7,268,balance,63,ZLZ,0.4603174603174603,0.4207696545075778,0.039547805809882486,-0.00448554693040043,0.0038484609023625733,0.004006859613618447,1.0411589763478257,0.07230558854353157,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,110,2026083201,3,0.5,0.2,7,268,inference,42,LOO,0.42857142857142855,0.4207696545075778,0.007801774063850742,-0.007672012974122122,0.0057635606568382305,0.005973120955699353,1.0363595199804982,0.10105641664293875,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,110,2026083201,3,0.5,0.2,7,268,inference,42,ZLZ,0.42857142857142855,0.4207696545075778,0.007801774063850742,-0.006661502912612582,0.005768345035000357,0.005973120955699353,1.0354999431303928,0.08770949432398865,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,111,2026083201,0,0.25,0.75,388,232,balance,63,LOO,0.4126984126984127,0.5247141204981208,-0.11201570779970815,-0.006235726518102336,0.003959966938099447,0.003909329562171344,0.987212677095631,0.09909261285751865,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,111,2026083201,0,0.25,0.75,388,232,balance,63,ZLZ,0.4126984126984127,0.5247141204981208,-0.11201570779970815,-0.0062445099175391094,0.003960180893373183,0.003909329562171344,0.9871593413101578,0.09922951019246466,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,111,2026083201,0,0.25,0.75,388,232,inference,42,LOO,0.42857142857142855,0.5247141204981208,-0.09614269192669228,-0.007247017329572891,0.005940901189579077,0.005973120955699353,1.0054233802401549,0.09402279024028307,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,111,2026083201,0,0.25,0.75,388,232,inference,42,ZLZ,0.40476190476190477,0.5247141204981208,-0.11995221573621606,-0.0065380297266468546,0.005939950186729764,0.005876334273546816,0.9892901604924111,0.0848311763524608,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,111,2026083201,1,0.5,0.8,244,478,balance,63,LOO,0.6666666666666666,0.5701113047292561,0.09655536193741054,0.00565776394066464,0.0038679531243625115,0.0035842293906810036,0.9266475770105748,0.09097126257992022,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,kink,500,111,2026083201,1,0.5,0.8,244,478,balance,63,ZLZ,0.6507936507936508,0.5701113047292561,0.08068234606439473,0.00977414952761868,0.0038568605194960874,0.0036655044335535884,0.9503855311917009,0.1573845193595342,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,500,111,2026083201,1,0.5,0.8,244,478,inference,42,LOO,0.6428571428571429,0.5701113047292561,0.07274583812788682,0.0033195628373299257,0.00581365151183499,0.005599800895968143,0.9632157835000075,0.04353678913101726,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,kink,500,111,2026083201,1,0.5,0.8,244,478,inference,42,ZLZ,0.6428571428571429,0.5701113047292561,0.07274583812788682,0.0044588852912942345,0.0058093236478607355,0.0055998008959681446,0.9639333656389162,0.05850103014605317,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,kink,500,111,2026083201,2,0.75,0.25,232,388,balance,63,LOO,0.47619047619047616,0.5247141204981208,-0.048523644307644664,-0.04152110539200521,0.003953843934193869,0.004023114622192963,1.0175198336484714,0.6603271369799592,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,111,2026083201,2,0.75,0.25,232,388,balance,63,ZLZ,0.47619047619047616,0.5247141204981208,-0.048523644307644664,-0.04246458338531334,0.003952978972648163,0.004023114622192963,1.0177424797931105,0.6754055352399974,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,111,2026083201,2,0.75,0.25,232,388,inference,42,LOO,0.47619047619047616,0.5247141204981208,-0.048523644307644664,-0.040032328121276495,0.005931084670077153,0.006083734306730822,1.0257372209545077,0.5198089893461418,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,111,2026083201,2,0.75,0.25,232,388,inference,42,ZLZ,0.5,0.5247141204981208,-0.02471412049812083,-0.038813842766703244,0.005933275073339541,0.006097560975609756,1.027688907094231,0.5038942477132612,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,111,2026083201,3,0.5,0.2,244,66,balance,63,LOO,0.47619047619047616,0.4198856393907845,0.05630483679969167,0.006812119128023042,0.0038730202521146313,0.004023114622192963,1.0387538304237842,0.10946048048706919,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,111,2026083201,3,0.5,0.2,244,66,balance,63,ZLZ,0.47619047619047616,0.4198856393907845,0.05630483679969167,0.009774149527618736,0.0038796214799218603,0.004023114622192963,1.0369863768962309,0.1569221685413121,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,111,2026083201,3,0.5,0.2,244,66,inference,42,LOO,0.5238095238095238,0.4198856393907845,0.10392388441873934,0.004078447403323859,0.005803208423004381,0.006083734306730822,1.0483397912462378,0.053537832128841965,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,111,2026083201,3,0.5,0.2,244,66,inference,42,ZLZ,0.5238095238095238,0.4198856393907845,0.10392388441873934,0.0044588852912943455,0.005805441797720745,0.006083734306730822,1.047936491090021,0.058520585443562444,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,112,2026083201,0,0.25,0.75,159,377,balance,63,LOO,0.6031746031746031,0.5250595484075875,0.07811505476701563,0.00848205251940537,0.003946150133429802,0.003860564536447792,0.9783116216848995,0.13502499041010013,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,112,2026083201,0,0.25,0.75,159,377,balance,63,ZLZ,0.5714285714285714,0.5250595484075875,0.04636902302098389,0.010193698323060718,0.003943335505537406,0.003949967083607638,1.0016817179418083,0.16233041994522523,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,112,2026083201,0,0.25,0.75,159,377,inference,42,LOO,0.5238095238095238,0.5250595484075875,-0.0012500245980636704,0.00836638012294455,0.005920337111135515,0.006083734306730822,1.027599306007081,0.10873375203795345,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,112,2026083201,0,0.25,0.75,159,377,inference,42,ZLZ,0.5476190476190477,0.5250595484075875,0.022559499211460166,0.010270515869258312,0.005917494048313324,0.00604225430009402,1.0210832914679917,0.13351293500273476,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,112,2026083201,1,0.5,0.8,287,185,balance,63,LOO,0.49206349206349204,0.5696064750727723,-0.07754298300928025,0.0020406372647563398,0.003876496941424755,0.004031242126480222,1.039918820366357,0.0327752558349087,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,112,2026083201,1,0.5,0.8,287,185,balance,63,ZLZ,0.4603174603174603,0.5696064750727723,-0.109289014755312,0.004126875059270785,0.003871585119353128,0.004006859613618447,1.0349403384130995,0.06632494749868095,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,112,2026083201,1,0.5,0.8,287,185,inference,42,LOO,0.4523809523809524,0.5696064750727723,-0.1172255226918199,0.006048672824994439,0.005799689432528462,0.006042254300094022,1.0418237683909586,0.07942509169960074,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,112,2026083201,1,0.5,0.8,287,185,inference,42,ZLZ,0.4523809523809524,0.5696064750727723,-0.1172255226918199,0.007446789310738167,0.005794878413557708,0.006042254300094022,1.0426887104235962,0.09782433462009732,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,112,2026083201,2,0.75,0.25,377,159,balance,63,LOO,0.5555555555555556,0.5250595484075875,0.030496007147968074,0.023251946315306915,0.003922785542164291,0.003982477100756672,1.015216625520509,0.37124620989874785,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,112,2026083201,2,0.75,0.25,377,159,balance,63,ZLZ,0.5396825396825397,0.5250595484075875,0.014622991274952146,0.023828903633687615,0.003921771125683102,0.004006859613618446,1.0216964440831622,0.38050725226719806,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,112,2026083201,2,0.75,0.25,377,159,inference,42,LOO,0.6190476190476191,0.5250595484075875,0.09398807064003156,0.017747157802254443,0.0058964034351407565,0.005751894253636414,0.9754919786113834,0.23111876899573436,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,112,2026083201,2,0.75,0.25,377,159,inference,42,ZLZ,0.6190476190476191,0.5250595484075875,0.09398807064003156,0.01803594216102944,0.005895848227704154,0.005751894253636414,0.9755838399314096,0.234890626508292,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,112,2026083201,3,0.5,0.2,287,406,balance,63,LOO,0.2857142857142857,0.41993424564483417,-0.13421995993054847,0.002527067418608364,0.003862739856710458,0.0032916392363396964,0.8521514154315545,0.040660161383422405,0.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,kink,500,112,2026083201,3,0.5,0.2,287,406,balance,63,ZLZ,0.31746031746031744,0.41993424564483417,-0.10247392818451673,0.004126875059270618,0.0038663453341623,0.00349482684352116,0.9039096463116026,0.06636987504422431,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,kink,500,112,2026083201,3,0.5,0.2,287,406,inference,42,LOO,0.2857142857142857,0.41993424564483417,-0.13421995993054847,0.005749739573395085,0.005804353855732087,0.004977600796416126,0.8575632913042507,0.07546945850706628,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,kink,500,112,2026083201,3,0.5,0.2,287,406,inference,42,ZLZ,0.30952380952380953,0.41993424564483417,-0.11041043612102464,0.007446789310738111,0.0058106805913679775,0.0052126541673580004,0.8970815183167404,0.09769122715398879,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,kink,500,113,2026083201,0,0.25,0.75,171,359,balance,63,LOO,0.3968253968253968,0.5251443578710864,-0.12831896104568957,-0.003064089892594324,0.003957181169024503,0.0038605645364477937,0.9755844808590033,0.048708923936754835,0.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,500,113,2026083201,0,0.25,0.75,171,359,balance,63,ZLZ,0.3968253968253968,0.5251443578710864,-0.12831896104568957,-0.0024345892507979805,0.00395673356128772,0.0038605645364477924,0.9756948444088236,0.03870412885022601,0.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,kink,500,113,2026083201,0,0.25,0.75,171,359,inference,42,LOO,0.42857142857142855,0.5251443578710864,-0.09657292929965783,-0.0030833575515430978,0.005935232041573604,0.005973120955699353,1.0063837292055904,0.04002257598991855,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,113,2026083201,0,0.25,0.75,171,359,inference,42,ZLZ,0.40476190476190477,0.5251443578710864,-0.12038245310918161,-0.0025623602308852966,0.005935122536731433,0.005876334273546817,0.9900948526638185,0.03326023706165956,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,113,2026083201,1,0.5,0.8,142,393,balance,63,LOO,0.5873015873015873,0.5707014274125392,0.01660015988904817,-0.0129513056480145,0.0039121622221485386,0.003909329562171343,0.9992759349392112,0.2070642507547329,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,113,2026083201,1,0.5,0.8,142,393,balance,63,ZLZ,0.5873015873015873,0.5707014274125392,0.01660015988904817,-0.01299195714005763,0.003912104050596097,0.003909329562171343,0.9992907938058724,0.20771572727892312,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,113,2026083201,1,0.5,0.8,142,393,inference,42,LOO,0.5952380952380952,0.5707014274125392,0.02453666782555608,-0.011989023263485943,0.005865687629420084,0.005876334273546817,1.0018150717868666,0.15653964233626508,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,113,2026083201,1,0.5,0.8,142,393,inference,42,ZLZ,0.5952380952380952,0.5707014274125392,0.02453666782555608,-0.013859564123256174,0.0058717579008182785,0.0058763342735468176,1.0007793871623865,0.1808695681791026,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,113,2026083201,2,0.75,0.25,359,171,balance,63,LOO,0.42857142857142855,0.5251443578710864,-0.09657292929965783,-0.030090303957984732,0.003957326613007864,0.003949967083607637,0.9981402774853013,0.47832780498201355,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,500,113,2026083201,2,0.75,0.25,359,171,balance,63,ZLZ,0.4603174603174603,0.5251443578710864,-0.06482689755362608,-0.027921324765015798,0.003958006272198216,0.004006859613618447,1.0123429166253186,0.44381071276491096,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,113,2026083201,2,0.75,0.25,359,171,inference,42,LOO,0.4523809523809524,0.5251443578710864,-0.07276340549013399,-0.028669739436232633,0.005938271071575835,0.006042254300094022,1.017510690782695,0.37204351311071254,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,113,2026083201,2,0.75,0.25,359,171,inference,42,ZLZ,0.42857142857142855,0.5251443578710864,-0.09657292929965783,-0.02761439818088507,0.005938953047969981,0.005973120955699353,1.0057531870438092,0.35832791031188294,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,113,2026083201,3,0.5,0.2,142,267,balance,63,LOO,0.4126984126984127,0.42053375857979286,-0.007835345881380185,-0.012850154600585806,0.003829565041240907,0.003909329562171344,1.0208286111011162,0.20765080913332046,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,113,2026083201,3,0.5,0.2,142,267,balance,63,ZLZ,0.4126984126984127,0.42053375857979286,-0.007835345881380185,-0.012991957140057742,0.0038292765026297654,0.003909329562171343,1.0209055312371935,0.20995016281748702,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,113,2026083201,3,0.5,0.2,142,267,inference,42,LOO,0.42857142857142855,0.42053375857979286,0.008037669991635688,-0.012546591045097588,0.005746570308360104,0.005973120955699353,1.0394236275173843,0.16550891061272408,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,113,2026083201,3,0.5,0.2,142,267,inference,42,ZLZ,0.42857142857142855,0.42053375857979286,0.008037669991635688,-0.013859564123256285,0.005741312458957832,0.005973120955699353,1.0403755236104324,0.18291275059225404,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,114,2026083201,0,0.25,0.75,276,86,balance,63,LOO,0.5238095238095238,0.5245038179825023,-0.0006942941729785046,-0.007330359286929267,0.003960557403808413,0.004023114622192963,1.015795054081124,0.11647885835517993,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,114,2026083201,0,0.25,0.75,276,86,balance,63,ZLZ,0.49206349206349204,0.5245038179825023,-0.032440325919010304,-0.007396722925785304,0.003960804549491653,0.004031242126480222,1.0177836538280107,0.11752970461886895,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,114,2026083201,0,0.25,0.75,276,86,inference,42,LOO,0.5,0.5245038179825023,-0.02450381798250234,-0.005992529915287648,0.0059391222819843055,0.006097560975609756,1.0266771226627305,0.07775871537916854,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,114,2026083201,0,0.25,0.75,276,86,inference,42,ZLZ,0.5,0.5245038179825023,-0.02450381798250234,-0.006672323354828813,0.005939655123952262,0.006097560975609756,1.0265850202347142,0.08657579144311497,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,114,2026083201,1,0.5,0.8,144,371,balance,63,LOO,0.6031746031746031,0.5704418886077895,0.03273271456681359,-0.0034981486392290373,0.0038912337812266285,0.0038605645364477915,0.9921183751727275,0.05607826870893084,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,kink,500,114,2026083201,1,0.5,0.8,144,371,balance,63,ZLZ,0.6666666666666666,0.5704418886077895,0.09622477805887708,-0.005818879986017045,0.0038953674781322797,0.0035842293906810036,0.9201261269449068,0.09323203911583451,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,kink,500,114,2026083201,1,0.5,0.8,144,371,inference,42,LOO,0.6428571428571429,0.5704418886077895,0.07241525424935336,-0.007176629552719915,0.0058495786698575985,0.005599800895968143,0.9572998692749377,0.09383356919293241,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,kink,500,114,2026083201,1,0.5,0.8,144,371,inference,42,ZLZ,0.6428571428571429,0.5704418886077895,0.07241525424935336,-0.006526896631103618,0.005847892307737493,0.005599800895968143,0.9575759267247288,0.08535069297072509,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,kink,500,114,2026083201,2,0.75,0.25,86,276,balance,63,LOO,0.49206349206349204,0.5245038179825023,-0.032440325919010304,-0.02512383541850055,0.00395410300632399,0.004031242126480222,1.0195086268700788,0.3995415502796249,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,114,2026083201,2,0.75,0.25,86,276,balance,63,ZLZ,0.49206349206349204,0.5245038179825023,-0.032440325919010304,-0.02754758241988403,0.003952240902686977,0.004031242126480222,1.0199889697360136,0.4381893185806272,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,114,2026083201,2,0.75,0.25,86,276,inference,42,LOO,0.42857142857142855,0.5245038179825023,-0.09593238941107379,-0.023288800080816907,0.005938496893863663,0.005973120955699353,1.0058304420216952,0.3022100104928813,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,114,2026083201,2,0.75,0.25,86,276,inference,42,ZLZ,0.42857142857142855,0.5245038179825023,-0.09593238941107379,-0.02412993858228385,0.005939043021498079,0.005973120955699353,1.005737950386606,0.3131107517430789,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,114,2026083201,3,0.5,0.2,144,422,balance,63,LOO,0.38095238095238093,0.4207477468306767,-0.039795365878295796,-0.00630891939181627,0.0038461173837512964,0.0038036720064369835,0.9889640972754414,0.10172875070697195,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,114,2026083201,3,0.5,0.2,144,422,balance,63,ZLZ,0.4126984126984127,0.4207477468306767,-0.008049334132264052,-0.005818879986016823,0.0038467807407830124,0.003909329562171343,1.016260043294175,0.09381897491940404,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,114,2026083201,3,0.5,0.2,144,422,inference,42,LOO,0.38095238095238093,0.4207477468306767,-0.039795365878295796,-0.005998837904832743,0.005772213800776126,0.005751894253636414,0.996479765330768,0.078957960622472,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,114,2026083201,3,0.5,0.2,144,422,inference,42,ZLZ,0.38095238095238093,0.4207477468306767,-0.039795365878295796,-0.006526896631103618,0.0057699652519969166,0.005751894253636414,0.996868092341761,0.08592511771749048,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,115,2026083201,0,0.25,0.75,129,237,balance,63,LOO,0.49206349206349204,0.5257220240740079,-0.033658532010515885,-0.001690605516723398,0.0039552240851648155,0.004031242126480222,1.0192196547347427,0.02688170030409789,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,115,2026083201,0,0.25,0.75,129,237,balance,63,ZLZ,0.49206349206349204,0.5257220240740079,-0.033658532010515885,-0.0023254886375351225,0.003955709681225967,0.004031242126480222,1.0190945370972841,0.03697447505022475,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,115,2026083201,0,0.25,0.75,129,237,inference,42,LOO,0.5238095238095238,0.5257220240740079,-0.001912500264484085,-0.006222743648494511,0.005939573655318866,0.006083734306730822,1.0242712120057405,0.08074288705606389,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,115,2026083201,0,0.25,0.75,129,237,inference,42,ZLZ,0.4523809523809524,0.5257220240740079,-0.07334107169305554,-0.005261002770112877,0.005938246661292492,0.006042254300094022,1.0175148734523758,0.06827149512111698,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,115,2026083201,1,0.5,0.8,74,50,balance,63,LOO,0.47619047619047616,0.5686689596100383,-0.09247848341956211,-0.030300989204897655,0.00394201649034741,0.0040231146221929625,1.0205727530679116,0.48261141329970936,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,115,2026083201,1,0.5,0.8,74,50,balance,63,ZLZ,0.47619047619047616,0.5686689596100383,-0.09247848341956211,-0.03132653920422224,0.003943436047240984,0.0040231146221929625,1.020205367602633,0.4988557907247349,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,115,2026083201,1,0.5,0.8,74,50,inference,42,LOO,0.5238095238095238,0.5686689596100383,-0.044859435800514436,-0.030811508372011964,0.005914513247011647,0.006083734306730822,1.028611155753971,0.40063921405535846,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,115,2026083201,1,0.5,0.8,74,50,inference,42,ZLZ,0.4523809523809524,0.5686689596100383,-0.11628800722908589,-0.031520506418581506,0.005915442775078673,0.006042254300094022,1.0214373682304216,0.4098260475749883,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,115,2026083201,2,0.75,0.25,237,129,balance,63,LOO,0.5873015873015873,0.5257220240740079,0.061579563227579404,0.015835468546094633,0.003932496001487861,0.003909329562171343,0.9941089732048671,0.2525205770677015,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,115,2026083201,2,0.75,0.25,237,129,balance,63,ZLZ,0.5714285714285714,0.5257220240740079,0.045706547354563476,0.014296032366610922,0.003934075083388483,0.003949967083607638,1.004039577253179,0.22792617407520904,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,115,2026083201,2,0.75,0.25,237,129,inference,42,LOO,0.5714285714285714,0.5257220240740079,0.045706547354563476,0.01617111509042879,0.005901358536127644,0.005973120955699354,1.012160321921196,0.21050575212661263,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,115,2026083201,2,0.75,0.25,237,129,inference,42,ZLZ,0.5476190476190477,0.5257220240740079,0.02189702354503975,0.017864554778839636,0.0058946525017244565,0.00604225430009402,1.0250399490599968,0.23268216348084836,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,115,2026083201,3,0.5,0.2,74,185,balance,63,LOO,0.4603174603174603,0.41988270619624035,0.04043475412121994,-0.0301507730090132,0.0037724219889519526,0.004006859613618447,1.062145121980806,0.49089467069985554,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,115,2026083201,3,0.5,0.2,74,185,balance,63,ZLZ,0.4126984126984127,0.41988270619624035,-0.007184293497827676,-0.03132653920422224,0.00376843173686406,0.003909329562171344,1.037388981715915,0.5103076660927183,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,115,2026083201,3,0.5,0.2,74,185,inference,42,LOO,0.47619047619047616,0.41988270619624035,0.05630776999423581,-0.03126483066476593,0.005653226380863212,0.006083734306730822,1.0761526068237646,0.415822411153406,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,115,2026083201,3,0.5,0.2,74,185,inference,42,ZLZ,0.4523809523809524,0.41988270619624035,0.03249824618471203,-0.03152050641858145,0.005651562040222351,0.006042254300094022,1.069129960370443,0.4192846243966869,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,116,2026083201,0,0.25,0.75,369,224,balance,63,LOO,0.5079365079365079,0.5252739580763337,-0.017337450139825794,0.03213916378805404,0.0039061675349079516,0.004031242126480222,1.032019771413931,0.5142320486302453,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,116,2026083201,0,0.25,0.75,369,224,balance,63,ZLZ,0.5079365079365079,0.5252739580763337,-0.017337450139825794,0.032750348631543136,0.0039044911468817567,0.004031242126480222,1.032462867715731,0.5241235890106084,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,116,2026083201,0,0.25,0.75,369,224,inference,42,LOO,0.5,0.5252739580763337,-0.025273958076333702,0.03198932375844887,0.005859144953200699,0.006097560975609756,1.0406912654172886,0.41791497962690377,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,116,2026083201,0,0.25,0.75,369,224,inference,42,ZLZ,0.5952380952380952,0.5252739580763337,0.06996413716176153,0.031535864846201855,0.005862413954904816,0.005876334273546816,1.0023745028496927,0.4118760176229523,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,116,2026083201,1,0.5,0.8,234,294,balance,63,LOO,0.5873015873015873,0.5693168348219317,0.017984752479655586,-0.008290829595259286,0.0039029333986224986,0.003909329562171343,1.0016388092994621,0.13270962403779088,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,116,2026083201,1,0.5,0.8,234,294,balance,63,ZLZ,0.5714285714285714,0.5693168348219317,0.002111736606639658,-0.008208030011406908,0.0039027931637916936,0.003949967083607637,1.0120872200591107,0.13138662835284945,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,116,2026083201,1,0.5,0.8,234,294,inference,42,LOO,0.6428571428571429,0.5693168348219317,0.07354030803521117,-0.009213797969831239,0.005858241610666981,0.0055998008959681446,0.9558842513036242,0.12038019587643949,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,kink,500,116,2026083201,1,0.5,0.8,234,294,inference,42,ZLZ,0.6428571428571429,0.5693168348219317,0.07354030803521117,-0.010575459807978027,0.0058620065502995615,0.005599800895968143,0.9552703238931012,0.1381262144021845,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,kink,500,116,2026083201,2,0.75,0.25,224,369,balance,63,LOO,0.6190476190476191,0.5252739580763337,0.09377366097128537,-0.002517934594664095,0.0039452072835578925,0.0038036720064369835,0.9641247551907415,0.04008755157276084,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,116,2026083201,2,0.75,0.25,224,369,balance,63,ZLZ,0.6190476190476191,0.5252739580763337,0.09377366097128537,-0.002345199547326482,0.003944749059312344,0.0038036720064369843,0.964236748458734,0.037339638671162634,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,116,2026083201,2,0.75,0.25,224,369,inference,42,LOO,0.5952380952380952,0.5252739580763337,0.06996413716176153,-0.006405414778660079,0.005926785953373197,0.005876334273546817,0.9914875144431923,0.08320274142886992,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,116,2026083201,2,0.75,0.25,224,369,inference,42,ZLZ,0.5952380952380952,0.5252739580763337,0.06996413716176153,-0.007866506996941025,0.005928526063240191,0.005876334273546817,0.9911964982296377,0.10216651197185263,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,116,2026083201,3,0.5,0.2,234,6,balance,63,LOO,0.42857142857142855,0.4200370328903472,0.00853439568108133,-0.008992578072419821,0.003836599325317482,0.003949967083607637,1.0295490221097752,0.14518140465228674,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,kink,500,116,2026083201,3,0.5,0.2,234,6,balance,63,ZLZ,0.36507936507936506,0.4200370328903472,-0.05495766781098216,-0.008208030011406964,0.0038386687398559625,0.0037386519721389158,0.9739449339093532,0.13247948088545286,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,kink,500,116,2026083201,3,0.5,0.2,234,6,inference,42,LOO,0.42857142857142855,0.4200370328903472,0.00853439568108133,-0.009723466824042515,0.005752552532686402,0.005973120955699353,1.038342704696683,0.12820083093207293,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,116,2026083201,3,0.5,0.2,234,6,inference,42,ZLZ,0.35714285714285715,0.4200370328903472,-0.06289417574749007,-0.010575459807978138,0.005748990892914104,0.005599800895968142,0.9740493593180248,0.13947727334174007,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
main,kink,500,117,2026083201,0,0.25,0.75,135,378,balance,63,LOO,0.4444444444444444,0.5249370682577876,-0.08049262381334321,0.002981899654799336,0.003951910886269827,0.003982477100756672,1.0077345404201905,0.04743396767456523,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,117,2026083201,0,0.25,0.75,135,378,balance,63,ZLZ,0.4603174603174603,0.5249370682577876,-0.06461960794032734,0.0023169768931140533,0.003951923571939999,0.004006859613618447,1.013901089097095,0.03685678372132714,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,kink,500,117,2026083201,0,0.25,0.75,135,378,inference,42,LOO,0.5238095238095238,0.5249370682577876,-0.0011275444482637953,0.0028167688086564446,0.005927785725743223,0.006083734306730822,1.0263080664859974,0.036585159658073595,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,117,2026083201,0,0.25,0.75,135,378,inference,42,ZLZ,0.5476190476190477,0.5249370682577876,0.02268197936126004,0.0025426148123338654,0.005928387962393955,0.0060422543000940195,1.0192069645951585,0.03302267606178374,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,117,2026083201,1,0.5,0.8,235,176,balance,63,LOO,0.49206349206349204,0.5700183770945121,-0.07795488503102005,-0.020951583054271694,0.003926620700596433,0.004031242126480222,1.0266441385255005,0.33435464959562305,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,117,2026083201,1,0.5,0.8,235,176,balance,63,ZLZ,0.5238095238095238,0.5700183770945121,-0.04620885328498825,-0.020250048909305818,0.003925642192208622,0.004023114622192963,1.0248296775946106,0.3231995296855445,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,kink,500,117,2026083201,1,0.5,0.8,235,176,inference,42,LOO,0.42857142857142855,0.5700183770945121,-0.14144694852308354,-0.02106693192994258,0.005890200150809974,0.005973120955699353,1.0140777567427783,0.27449615518342396,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,kink,500,117,2026083201,1,0.5,0.8,235,176,inference,42,ZLZ,0.47619047619047616,0.5700183770945121,-0.09382790090403592,-0.020624635395032898,0.005889821556348114,0.006083734306730822,1.032923365933507,0.2687417934981152,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,117,2026083201,2,0.75,0.25,378,135,balance,63,LOO,0.5555555555555556,0.5249370682577876,0.03061848729776795,-0.0003697465316170323,0.00394884270895138,0.003982477100756672,1.0085175314096577,0.005883952948876867,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,117,2026083201,2,0.75,0.25,378,135,balance,63,ZLZ,0.5396825396825397,0.5249370682577876,0.014745471424752021,0.00010860728175798862,0.003948430516622791,0.004006859613618446,1.0147980562782275,0.001728409697507472,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,117,2026083201,2,0.75,0.25,378,135,inference,42,LOO,0.5238095238095238,0.5249370682577876,-0.0011275444482637953,-0.001224055756263387,0.005928495647726933,0.006083734306730822,1.0261851687558226,0.015897504180928553,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,117,2026083201,2,0.75,0.25,378,135,inference,42,ZLZ,0.5238095238095238,0.5249370682577876,-0.0011275444482637953,-0.0013437676411875987,0.005928764738902031,0.006083734306730822,1.0261385928862965,0.01745187405385995,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,117,2026083201,3,0.5,0.2,235,98,balance,63,LOO,0.4444444444444444,0.4199522744319696,0.024492170012474834,-0.020943349291967506,0.003802884504903668,0.003982477100756672,1.04722536159629,0.3396171146697707,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,117,2026083201,3,0.5,0.2,235,98,balance,63,ZLZ,0.4126984126984127,0.4199522744319696,-0.00725386173355691,-0.020250048909305873,0.0038052809687997933,0.003909329562171343,1.0273432091413652,0.32827114649352346,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,117,2026083201,3,0.5,0.2,235,98,inference,42,LOO,0.4523809523809524,0.4199522744319696,0.0324286779489828,-0.020624635395032898,0.005706602924376628,0.006042254300094022,1.0588180709548947,0.27302187976814496,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,117,2026083201,3,0.5,0.2,235,98,inference,42,ZLZ,0.4523809523809524,0.4199522744319696,0.0324286779489828,-0.02062463539503301,0.005706602924376629,0.006042254300094022,1.0588180709548944,0.2730218797681464,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,118,2026083201,0,0.25,0.75,267,131,balance,63,LOO,0.5873015873015873,0.5248304708127158,0.06247111648887149,0.000840972127554851,0.003955056490066353,0.003909329562171343,0.988438362888151,0.013372273690027756,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,kink,500,118,2026083201,0,0.25,0.75,267,131,balance,63,ZLZ,0.5714285714285714,0.5248304708127158,0.046598100615855564,0.0016016836946283197,0.003954360246734574,0.003949967083607637,0.9988890331550937,0.02547056851148605,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,118,2026083201,0,0.25,0.75,267,131,inference,42,LOO,0.6428571428571429,0.5248304708127158,0.11802667204442707,0.0014274615748191,0.00593184075774934,0.005599800895968143,0.9440241443859697,0.018534022445552543,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,kink,500,118,2026083201,0,0.25,0.75,267,131,inference,42,ZLZ,0.6190476190476191,0.5248304708127158,0.09421714823490324,0.0004326302314417996,0.005933165228167147,0.005751894253636414,0.9694478465440056,0.005616601899216646,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,kink,500,118,2026083201,1,0.5,0.8,3,164,balance,63,LOO,0.6507936507936508,0.5694199298952143,0.08137372089843653,-0.0009025434099827478,0.0038815118446042574,0.0036655044335535884,0.9443496710306465,0.014486639126044181,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,kink,500,118,2026083201,1,0.5,0.8,3,164,balance,63,ZLZ,0.6190476190476191,0.5694199298952143,0.049627689152404786,-0.002240783436868843,0.003885950220352714,0.0038036720064369843,0.978826745261739,0.035946057874699545,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,kink,500,118,2026083201,1,0.5,0.8,3,164,inference,42,LOO,0.6428571428571429,0.5694199298952143,0.07343721296192862,-0.0012829528142923596,0.005829365232398665,0.005599800895968143,0.9606193252132084,0.01680351161643586,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,kink,500,118,2026083201,1,0.5,0.8,3,164,inference,42,ZLZ,0.6904761904761905,0.5694199298952143,0.12105626058097618,-0.003939760742469822,0.005836805717494696,0.0052126541673580004,0.8930662454181193,0.05156823051535056,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,kink,500,118,2026083201,2,0.75,0.25,131,267,balance,63,LOO,0.5555555555555556,0.5248304708127158,0.030725084742839748,0.0014739818495693724,0.003940628578729368,0.003982477100756672,1.010619758038906,0.02348061049570154,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,118,2026083201,2,0.75,0.25,131,267,balance,63,ZLZ,0.5555555555555556,0.5248304708127158,0.030725084742839748,0.0009745789075900069,0.003941692200891525,0.003982477100756672,1.0103470534446912,0.015522999870566488,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,kink,500,118,2026083201,2,0.75,0.25,131,267,inference,42,LOO,0.5952380952380952,0.5248304708127158,0.0704076244253794,0.001765986900604477,0.005911613718560832,0.005876334273546817,0.9940321802652214,0.022968596252170594,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,118,2026083201,2,0.75,0.25,131,267,inference,42,ZLZ,0.5952380952380952,0.5248304708127158,0.0704076244253794,-0.0004444835148386117,0.005913739231820044,0.005876334273546817,0.9936749057056891,0.005779956543630318,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,118,2026083201,3,0.5,0.2,3,313,balance,63,LOO,0.49206349206349204,0.41996316701879877,0.07210032504469327,-0.0029437513692829875,0.0038491136422779504,0.004031242126480222,1.0473169932427575,0.04744831123056033,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,118,2026083201,3,0.5,0.2,3,313,balance,63,ZLZ,0.5079365079365079,0.41996316701879877,0.08797334091770914,-0.008431228442459304,0.003790192251146022,0.004031242126480222,1.0635983241381266,0.13694943248571004,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,kink,500,118,2026083201,3,0.5,0.2,3,313,inference,42,LOO,0.5,0.41996316701879877,0.08003683298120123,-0.0036431149079297342,0.0057724377837987725,0.006097560975609756,1.0563233773993186,0.047950510944961465,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,kink,500,118,2026083201,3,0.5,0.2,3,313,inference,42,ZLZ,0.47619047619047616,0.41996316701879877,0.0562273091716774,-0.013225428250855487,0.005636122594534219,0.006083734306730822,1.0794183775616744,0.1761649594548728,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,kink,500,119,2026083201,0,0.25,0.75,251,346,balance,63,LOO,0.5714285714285714,0.5251199213682081,0.04630865006036333,0.004277695854248198,0.003950974435653026,0.003949967083607638,0.9997450370631867,0.06805464815630759,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,119,2026083201,0,0.25,0.75,251,346,balance,63,ZLZ,0.5714285714285714,0.5251199213682081,0.04630865006036333,0.0040077484565714805,0.0039511099070308215,0.003949967083607638,0.9997107588879899,0.06375891240416158,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,kink,500,119,2026083201,0,0.25,0.75,251,346,inference,42,LOO,0.5952380952380952,0.5251199213682081,0.07011817386988717,0.004526367966261158,0.005926727883580528,0.0058763342735468176,0.991497228989824,0.05879526642734834,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,119,2026083201,0,0.25,0.75,251,346,inference,42,ZLZ,0.5476190476190477,0.5251199213682081,0.022499126250839607,0.003819693317667072,0.005927508401804758,0.00604225430009402,1.0193582008680622,0.04961264780836144,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,kink,500,119,2026083201,1,0.5,0.8,460,345,balance,63,LOO,0.49206349206349204,0.571052541485755,-0.07898904942226298,-0.023090598993976807,0.003928241411297159,0.004031242126480222,1.0262205665076602,0.3684139906238398,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,119,2026083201,1,0.5,0.8,460,345,balance,63,ZLZ,0.49206349206349204,0.571052541485755,-0.07898904942226298,-0.023866715448355058,0.003929498730661891,0.004031242126480222,1.0258922073251804,0.3807361191701763,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,kink,500,119,2026083201,1,0.5,0.8,460,345,inference,42,LOO,0.40476190476190477,0.571052541485755,-0.16629063672385025,-0.02277479784027403,0.005891679341244121,0.005876334273546817,0.9973954679458058,0.296711910287755,0.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,kink,500,119,2026083201,1,0.5,0.8,460,345,inference,42,ZLZ,0.4523809523809524,0.571052541485755,-0.11867158910480263,-0.023203961220233382,0.00589303743995324,0.006042254300094022,1.025320874279388,0.302268249432966,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,kink,500,119,2026083201,2,0.75,0.25,346,251,balance,63,LOO,0.5396825396825397,0.5251199213682081,0.014562618314331588,-0.0230701804849891,0.003957199917010258,0.004006859613618446,1.0125492008616301,0.36673891560304744,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,119,2026083201,2,0.75,0.25,346,251,balance,63,ZLZ,0.5396825396825397,0.5251199213682081,0.014562618314331588,-0.022467339562456057,0.003956567325434385,0.004006859613618446,1.0127110912180772,0.35718430639638427,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,kink,500,119,2026083201,2,0.75,0.25,346,251,inference,42,LOO,0.5714285714285714,0.5251199213682081,0.04630865006036333,-0.02705733382238318,0.00593996343034386,0.005973120955699353,1.005582109341972,0.3510695108919349,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,119,2026083201,2,0.75,0.25,346,251,inference,42,ZLZ,0.5714285714285714,0.5251199213682081,0.04630865006036333,-0.02705733382238318,0.00593996343034386,0.005973120955699353,1.005582109341972,0.3510695108919349,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,kink,500,119,2026083201,3,0.5,0.2,460,324,balance,63,LOO,0.2222222222222222,0.4203280674399373,-0.19810584521771507,-0.022522006464161304,0.003797691108079751,0.00278773397052967,0.7340602200633554,0.3654662356193954,0.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,kink,500,119,2026083201,3,0.5,0.2,460,324,balance,63,ZLZ,0.25396825396825395,0.4203280674399373,-0.16635981347168333,-0.02386671544835489,0.003794677310779681,0.0030559416120091998,0.805323183430663,0.38744069043830204,0.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,kink,500,119,2026083201,3,0.5,0.2,460,324,inference,42,LOO,0.23809523809523808,0.4203280674399373,-0.1822328293446992,-0.02306964300946851,0.005695894565602303,0.00442453404125878,0.7767935291461834,0.305674987605431,0.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,kink,500,119,2026083201,3,0.5,0.2,460,324,inference,42,ZLZ,0.19047619047619047,0.4203280674399373,-0.22985187696374682,-0.023203961220233382,0.005695562133103985,0.0037608539350699618,0.6603130379723134,0.30746368927397694,0.0,0.24039272470036788,1.0,0.6214096045179486,0.0


==> generated_results/regenerated_20260831/jobs/main_linear_n1000_raw.csv <==
stream,model,n,replication,base_seed,target_id,target_u,target_v,i,j,regime,h,method,estimate,target,err,bias,oracle_V,empirical_V,Vratio,std_bias,normal_cover_P,normal_width,EB_cover_mean,EB_width,EB_full
main,linear,1000,0,2026083702,0,0.25,0.75,864,226,balance,100,LOO,0.53,0.4999684816283796,0.030031518371620436,-0.00920299842171124,0.0024947826707957207,0.002516161616161616,1.0085694620281598,0.18425232986023712,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,0,2026083702,0,0.25,0.75,864,226,balance,100,ZLZ,0.52,0.4999684816283796,0.020031518371620427,-0.008319792006334426,0.0024948022520001325,0.0025212121212121207,1.0105859569393987,0.16656908705073947,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,0,2026083702,0,0.25,0.75,864,226,inference,63,LOO,0.42857142857142855,0.4999684816283796,-0.07139705305695104,-0.009083322196192511,0.003961574531603083,0.003949967083607637,0.9970699912615932,0.14431477742705762,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,1000,0,2026083702,0,0.25,0.75,864,226,inference,63,ZLZ,0.4444444444444444,0.4999684816283796,-0.05552403718393517,-0.00813357448351354,0.003962219738429538,0.003982477100756672,1.0051126297036628,0.12921477316315938,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,0,2026083702,1,0.5,0.8,899,267,balance,100,LOO,0.52,0.5901725570498725,-0.07017255704987246,0.02215036645968116,0.0023704048960041537,0.0025212121212121207,1.0636208714646962,0.45495626294043806,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,0,2026083702,1,0.5,0.8,899,267,balance,100,ZLZ,0.5,0.5901725570498725,-0.09017255704987248,0.021103523343819264,0.00237275198361312,0.0025252525252525255,1.0642715895688282,0.4332402487543494,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,linear,1000,0,2026083702,1,0.5,0.8,899,267,inference,63,LOO,0.5079365079365079,0.5901725570498725,-0.08223604911336457,0.020367509988406196,0.0037696683995680357,0.004031242126480222,1.069389054735467,0.33173123341067906,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,0,2026083702,1,0.5,0.8,899,267,inference,63,ZLZ,0.47619047619047616,0.5901725570498725,-0.11398208085939632,0.02020759916068482,0.003769731774606603,0.004023114622192963,1.0672150865727847,0.3291239552293799,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,0,2026083702,2,0.75,0.25,226,864,balance,100,LOO,0.51,0.4999684816283796,0.010031518371620418,0.029841678897196244,0.0024872597931038707,0.0025242424242424236,1.0148688252192595,0.5983601718177695,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,linear,1000,0,2026083702,2,0.75,0.25,226,864,balance,100,ZLZ,0.51,0.4999684816283796,0.010031518371620418,0.03002374350127235,0.0024872115410366044,0.0025242424242424236,1.0148885137411294,0.6020166171711678,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,linear,1000,0,2026083702,2,0.75,0.25,226,864,inference,63,LOO,0.4444444444444444,0.4999684816283796,-0.05552403718393517,0.02875210912598425,0.003949175628348338,0.003982477100756672,1.0084325123879745,0.45752674280397293,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,0,2026083702,2,0.75,0.25,226,864,inference,63,ZLZ,0.4603174603174603,0.4999684816283796,-0.0396510213109193,0.02941078956279508,0.003948970299252249,0.004006859613618447,1.0146593440769,0.4680203640248903,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,1000,0,2026083702,3,0.5,0.2,899,994,balance,100,LOO,0.44,0.40987482843506684,0.030125171564933162,0.0204789807413861,0.0024479543317512155,0.0024888888888888894,1.0167219447710816,0.4139107270236131,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,linear,1000,0,2026083702,3,0.5,0.2,899,994,balance,100,ZLZ,0.45,0.40987482843506684,0.04012517156493317,0.021103523343819208,0.0024489357650593615,0.002500000000000001,1.0208516024263306,0.42644818678051977,1.0,0.19599639845400546,1.0,0.5026016155255952,0.0
main,linear,1000,0,2026083702,3,0.5,0.2,899,994,inference,63,LOO,0.38095238095238093,0.40987482843506684,-0.02892244748268591,0.019777304172804044,0.003884735206082242,0.0038036720064369835,0.9791328892846185,0.3173119165887038,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,0,2026083702,3,0.5,0.2,899,994,inference,63,ZLZ,0.3968253968253968,0.40987482843506684,-0.013049431609670037,0.020207599160684597,0.0038855303770536447,0.003860564536447793,0.9935746633835911,0.3241824979130551,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,1000,1,2026083702,0,0.25,0.75,400,465,balance,100,LOO,0.59,0.4992285302293462,0.09077146977065376,0.01111364517681257,0.0024955397970533454,0.0024434343434343426,0.9791205679506585,0.22247144568913482,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,linear,1000,1,2026083702,0,0.25,0.75,400,465,balance,100,ZLZ,0.61,0.4992285302293462,0.11077146977065377,0.012467862957991627,0.0024953211163607886,0.002403030303030303,0.9630144542418317,0.2495909299265741,0.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,linear,1000,1,2026083702,0,0.25,0.75,400,465,inference,63,LOO,0.6190476190476191,0.4992285302293462,0.11981908881827286,0.01101314236081552,0.003962100376266084,0.0038036720064369835,0.9600140443745131,0.17496392640648245,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,1,2026083702,0,0.25,0.75,400,465,inference,63,ZLZ,0.6190476190476191,0.4992285302293462,0.11981908881827286,0.011278802262796428,0.003961958251520329,0.0038036720064369843,0.9600484823325423,0.1791876341048338,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,1,2026083702,1,0.5,0.8,247,654,balance,100,LOO,0.6,0.5901180562852304,0.009881943714769581,-0.01591845216985166,0.0024411924286516745,0.0024242424242424247,0.9930566700886371,0.32218092916858754,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,linear,1000,1,2026083702,1,0.5,0.8,247,654,balance,100,ZLZ,0.59,0.5901180562852304,-0.00011805628523042788,-0.017888026656921463,0.0024442743187878687,0.002443434343434343,0.9996563498020377,0.3618157441938905,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,linear,1000,1,2026083702,1,0.5,0.8,247,654,inference,63,LOO,0.5714285714285714,0.5901180562852304,-0.018689484856659,-0.01571823587849297,0.003875169282674172,0.003949967083607638,1.0193018150891848,0.2524983022356649,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,1000,1,2026083702,1,0.5,0.8,247,654,inference,63,ZLZ,0.5714285714285714,0.5901180562852304,-0.018689484856659,-0.015883599327195186,0.00387562000470762,0.003949967083607638,1.0191832735948598,0.2551398693147866,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,1000,1,2026083702,2,0.75,0.25,465,400,balance,100,LOO,0.56,0.4992285302293462,0.06077146977065384,0.014696768309220731,0.0024942339014998142,0.0024888888888888894,0.9978570523767997,0.294274925732403,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
main,linear,1000,1,2026083702,2,0.75,0.25,465,400,balance,100,ZLZ,0.55,0.4992285302293462,0.05077146977065383,0.01444032018447805,0.0024943552015319545,0.0025,1.0022630291245525,0.28913300766685784,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,linear,1000,1,2026083702,2,0.75,0.25,465,400,inference,63,LOO,0.5714285714285714,0.4992285302293462,0.07220004119922518,0.013611233141479606,0.003959735520264536,0.003949967083607637,0.9975330583048014,0.21630391658494236,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,1000,1,2026083702,2,0.75,0.25,465,400,inference,63,ZLZ,0.5714285714285714,0.4992285302293462,0.07220004119922518,0.014553668424252542,0.003959331608061012,0.003949967083607638,0.9976348218890511,0.2312924932531293,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,1000,1,2026083702,3,0.5,0.2,247,671,balance,100,LOO,0.34,0.40996901639533295,-0.06996901639533293,-0.01694279829244616,0.0023815989510569983,0.002266666666666667,0.9517415455951044,0.34717690349699454,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,linear,1000,1,2026083702,3,0.5,0.2,247,671,balance,100,ZLZ,0.37,0.40996901639533295,-0.03996901639533296,-0.017888026656921407,0.002379980962830525,0.0023545454545454538,0.9893127261594478,0.366670264467687,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
main,linear,1000,1,2026083702,3,0.5,0.2,247,671,inference,63,LOO,0.30158730158730157,0.40996901639533295,-0.10838171480803138,-0.015883599327195075,0.003785030412996892,0.003397296792074058,0.8975612931427317,0.25817503019508775,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,linear,1000,1,2026083702,3,0.5,0.2,247,671,inference,63,ZLZ,0.30158730158730157,0.40996901639533295,-0.10838171480803138,-0.015883599327195075,0.003785030412996892,0.0033972967920740584,0.8975612931427318,0.25817503019508775,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,linear,1000,2,2026083702,0,0.25,0.75,266,589,balance,100,LOO,0.6,0.5006442848271538,0.09935571517284614,-0.0010844703298153457,0.002495825096854332,0.0024242424242424242,0.9713190348545944,0.02170753954482656,0.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,linear,1000,2,2026083702,0,0.25,0.75,266,589,balance,100,ZLZ,0.59,0.5006442848271538,0.08935571517284613,-0.0013765105296057456,0.0024958799580860154,0.002443434343434343,0.9789871245683264,0.027552923794084902,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,linear,1000,2,2026083702,0,0.25,0.75,266,589,inference,63,LOO,0.5396825396825397,0.5006442848271538,0.03903825485538581,-0.0048807504583259775,0.003962950051873823,0.004006859613618446,1.0110800189681575,0.07753134255900489,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,2,2026083702,0,0.25,0.75,266,589,inference,63,ZLZ,0.5714285714285714,0.5006442848271538,0.07078428660141756,-0.005229487936352251,0.003962620259567544,0.003949967083607637,0.9968068663835864,0.08307453856404487,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,1000,2,2026083702,1,0.5,0.8,506,205,balance,100,LOO,0.61,0.5899451149988902,0.020054885001109746,-0.002473431578565055,0.0024194618068498477,0.002403030303030303,0.9932086120256064,0.05028523866941138,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,linear,1000,2,2026083702,1,0.5,0.8,506,205,balance,100,ZLZ,0.6,0.5899451149988902,0.010054885001109737,-0.0009202952754331362,0.0024163851403193257,0.0024242424242424247,1.0032516686980042,0.018721649673291294,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,linear,1000,2,2026083702,1,0.5,0.8,506,205,inference,63,LOO,0.6190476190476191,0.5899451149988902,0.029102504048728828,-0.0008993821181417783,0.003836449989323111,0.0038036720064369835,0.9914561683386076,0.014520430012355185,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,2,2026083702,1,0.5,0.8,506,205,inference,63,ZLZ,0.6031746031746031,0.5899451149988902,0.0132294881757129,-0.00046954781877095453,0.0038348521372127634,0.0038605645364477924,1.006704925852426,0.007582379475895051,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,1000,2,2026083702,2,0.75,0.25,589,266,balance,100,LOO,0.46,0.5006442848271538,-0.04064428482715382,0.0025974679147969804,0.002495142403853355,0.0025090909090909087,1.0055902641933432,0.05199990176434058,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
main,linear,1000,2,2026083702,2,0.75,0.25,589,266,balance,100,ZLZ,0.44,0.5006442848271538,-0.06064428482715384,0.0027003654267708788,0.0024951172535406987,0.0024888888888888894,0.9975037787731335,0.05406012671626358,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,linear,1000,2,2026083702,2,0.75,0.25,589,266,inference,63,LOO,0.42857142857142855,0.5006442848271538,-0.07207285625572529,0.0014290763845272725,0.00396139454126921,0.003949967083607637,0.9971152942372885,0.022705516896868436,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,1000,2,2026083702,2,0.75,0.25,589,266,inference,63,ZLZ,0.4444444444444444,0.5006442848271538,-0.05619984038270942,0.0026055448279560522,0.003961987383257649,0.003982477100756672,1.0051715756555932,0.041394439404919735,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,2,2026083702,3,0.5,0.2,506,906,balance,100,LOO,0.46,0.41003551795895166,0.049964482041048364,0.0001783614345488571,0.0024152964735245303,0.0025090909090909087,1.038833508264726,0.0036292403694567783,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
main,linear,1000,2,2026083702,3,0.5,0.2,506,906,balance,100,ZLZ,0.46,0.41003551795895166,0.049964482041048364,-0.0009202952754332472,0.002413038898108602,0.0025090909090909087,1.0398054134384633,0.018734626146807976,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
main,linear,1000,2,2026083702,3,0.5,0.2,506,906,inference,63,LOO,0.47619047619047616,0.41003551795895166,0.06615495823152451,0.0001153475319846109,0.0038338748679232638,0.004023114622192963,1.0493599193476566,0.001862899128894318,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,2,2026083702,3,0.5,0.2,506,906,inference,63,ZLZ,0.49206349206349204,0.41003551795895166,0.08202797410454038,-0.00046954781877117657,0.0038321150477765306,0.004031242126480222,1.0519627089012447,0.007585086851069224,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,3,2026083702,0,0.25,0.75,964,393,balance,100,LOO,0.5,0.49955102949814306,0.0004489705018569379,0.00701149396618056,0.002496488152067234,0.0025252525252525255,1.0115219345869808,0.14032847641554078,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,linear,1000,3,2026083702,0,0.25,0.75,964,393,balance,100,ZLZ,0.5,0.49955102949814306,0.0004489705018569379,0.007610012996792037,0.002496628976098339,0.0025252525252525255,1.0114648790141492,0.15230297796982215,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,linear,1000,3,2026083702,0,0.25,0.75,964,393,inference,63,LOO,0.49206349206349204,0.49955102949814306,-0.007487537434651026,0.00960872876460278,0.003963085300205555,0.004031242126480222,1.0171979205875614,0.15263327550140776,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,3,2026083702,0,0.25,0.75,964,393,inference,63,ZLZ,0.49206349206349204,0.49955102949814306,-0.007487537434651026,0.009488129290712466,0.003963354146543659,0.004031242126480222,1.0171289209660375,0.1507124582889359,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,3,2026083702,1,0.5,0.8,523,908,balance,100,LOO,0.56,0.5903681012323398,-0.030368101232339795,0.0016533627327051104,0.00241083511868299,0.002488888888888889,1.0323762374295173,0.03367319998826313,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,linear,1000,3,2026083702,1,0.5,0.8,523,908,balance,100,ZLZ,0.55,0.5903681012323398,-0.040368101232339804,0.0036061384333703206,0.002407186360102504,0.0025000000000000005,1.0385568983921727,0.07350003359205669,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,linear,1000,3,2026083702,1,0.5,0.8,523,908,inference,63,LOO,0.5873015873015873,0.5903681012323398,-0.0030665139307525235,0.0035135515464261857,0.0038227897706166387,0.003909329562171344,1.0226378631176325,0.0568271821786088,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,3,2026083702,1,0.5,0.8,523,908,inference,63,ZLZ,0.5873015873015873,0.5903681012323398,-0.0030665139307525235,0.003247917991924254,0.0038235848160220057,0.003909329562171344,1.0224252240436882,0.05252543900103416,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,3,2026083702,2,0.75,0.25,393,964,balance,100,LOO,0.48,0.49955102949814306,-0.01955102949814308,-0.006168396451132208,0.0024958563125936878,0.0025212121212121207,1.010159162004035,0.123470295919929,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,3,2026083702,2,0.75,0.25,393,964,balance,100,ZLZ,0.46,0.49955102949814306,-0.03955102949814304,-0.006099170053722569,0.0024961802393399153,0.0025090909090909087,1.0051721704817307,0.1220766974783758,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
main,linear,1000,3,2026083702,2,0.75,0.25,393,964,inference,63,LOO,0.4444444444444444,0.49955102949814306,-0.05510658505369864,-0.005594236408477282,0.003962729663996334,0.003982477100756672,1.0049832914265524,0.08886762882546484,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,3,2026083702,2,0.75,0.25,393,964,inference,63,ZLZ,0.4603174603174603,0.49955102949814306,-0.03923356918068277,-0.005504077012727704,0.003962710500273575,0.004006859613618447,1.011141140222538,0.08743560693667962,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,1000,3,2026083702,3,0.5,0.2,523,761,balance,100,LOO,0.49,0.410874083917867,0.07912591608213299,0.0026698425066076226,0.002420800301697986,0.0025242424242424245,1.0427305476093516,0.05426329489223627,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,linear,1000,3,2026083702,3,0.5,0.2,523,761,balance,100,ZLZ,0.46,0.410874083917867,0.049125916082133014,0.0036061384333703206,0.0024223616136190484,0.0025090909090909087,1.0358036120553797,0.07326944580536715,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
main,linear,1000,3,2026083702,3,0.5,0.2,523,761,inference,63,LOO,0.5238095238095238,0.410874083917867,0.11293543989165683,0.002817107206827374,0.003844287530842068,0.004023114622192963,1.0465176160513998,0.045435513759020926,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,3,2026083702,3,0.5,0.2,523,761,inference,63,ZLZ,0.5396825396825397,0.410874083917867,0.12880845576467265,0.0032479179919244205,0.0038456313001397186,0.004006859613618446,1.0419250575251116,0.052374661975525955,0.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,4,2026083702,0,0.25,0.75,774,449,balance,100,LOO,0.53,0.4997808119856862,0.030219188014313836,0.013176345192809802,0.002494390880798677,0.002516161616161616,1.0087278764248722,0.26382303301989996,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,4,2026083702,0,0.25,0.75,774,449,balance,100,ZLZ,0.54,0.4997808119856862,0.040219188014313845,0.012738181532870707,0.0024945812383479525,0.0025090909090909087,1.005816475535014,0.2550401809852276,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,linear,1000,4,2026083702,0,0.25,0.75,774,449,inference,63,LOO,0.4444444444444444,0.4997808119856862,-0.05533636754124177,0.011446263332102025,0.003962726019249626,0.003982477100756672,1.004984215767404,0.18183049030318313,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,4,2026083702,0,0.25,0.75,774,449,inference,63,ZLZ,0.4444444444444444,0.4997808119856862,-0.05533636754124177,0.011578184204215691,0.003962711043219124,0.003982477100756672,1.004988013842536,0.18392647694186065,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,4,2026083702,1,0.5,0.8,580,375,balance,100,LOO,0.45,0.5898932853481892,-0.13989328534818918,-0.027632591546098872,0.002458259943382941,0.0025000000000000005,1.016979512980071,0.5573239612457518,0.0,0.19599639845400535,1.0,0.5026016155255952,0.0
main,linear,1000,4,2026083702,1,0.5,0.8,580,375,balance,100,ZLZ,0.45,0.5898932853481892,-0.13989328534818918,-0.02810136279026787,0.002458686850049275,0.002500000000000001,1.0168029328134642,0.5667294385849307,0.0,0.19599639845400546,1.0,0.5026016155255952,0.0
main,linear,1000,4,2026083702,1,0.5,0.8,580,375,inference,63,LOO,0.5079365079365079,0.5898932853481892,-0.08195677741168128,-0.027248358411427254,0.0039021292225820373,0.004031242126480222,1.0330878083562673,0.4362038751758156,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,4,2026083702,1,0.5,0.8,580,375,inference,63,ZLZ,0.5079365079365079,0.5898932853481892,-0.08195677741168128,-0.027979246358860177,0.003903828653617111,0.004031242126480222,1.0326380802459287,0.4478067530496553,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,4,2026083702,2,0.75,0.25,449,774,balance,100,LOO,0.49,0.4997808119856862,-0.0097808119856862,-0.005766992678957139,0.0024960146681523533,0.0025242424242424245,1.011309130691514,0.11543189715939149,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,linear,1000,4,2026083702,2,0.75,0.25,449,774,balance,100,ZLZ,0.49,0.4997808119856862,-0.0097808119856862,-0.004937205978864878,0.0024961014002072906,0.0025242424242424245,1.0112739907252153,0.09882120250449086,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,linear,1000,4,2026083702,2,0.75,0.25,449,774,inference,63,LOO,0.3968253968253968,0.4997808119856862,-0.10295541516028939,-0.006418021516111483,0.003963083490179082,0.003860564536447793,0.9741315180501895,0.10194937269479984,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,1000,4,2026083702,2,0.75,0.25,449,774,inference,63,ZLZ,0.3968253968253968,0.4997808119856862,-0.10295541516028939,-0.005474498856283816,0.003963231680771672,0.003860564536447793,0.9740950939552722,0.08696002159776024,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,1000,4,2026083702,3,0.5,0.2,580,783,balance,100,LOO,0.46,0.41023033638339923,0.04976966361660079,-0.02764352046290841,0.0023590392689305587,0.002509090909090909,1.0636070972351277,0.5691487225793826,1.0,0.19635243216879916,1.0,0.503139384247588,0.0
main,linear,1000,4,2026083702,3,0.5,0.2,580,783,balance,100,ZLZ,0.46,0.41023033638339923,0.04976966361660079,-0.028101362790267925,0.0023579334783212294,0.0025090909090909087,1.0641058927910463,0.5787108267799744,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
main,linear,1000,4,2026083702,3,0.5,0.2,580,783,inference,63,LOO,0.4603174603174603,0.41023033638339923,0.05008712393406106,-0.028813136538136386,0.003741472106036562,0.004006859613618447,1.0709313072663842,0.4710524656368133,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,1000,4,2026083702,3,0.5,0.2,580,783,inference,63,ZLZ,0.4603174603174603,0.41023033638339923,0.05008712393406106,-0.02797924635886012,0.0037445991682768416,0.004006859613618447,1.070036987553541,0.45722855367813253,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,1000,5,2026083702,0,0.25,0.75,495,84,balance,100,LOO,0.52,0.5007578777790143,0.019242122220985758,-0.014927610811949488,0.002493596649051704,0.0025212121212121207,1.0110745545679645,0.2989352992240991,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,5,2026083702,0,0.25,0.75,495,84,balance,100,ZLZ,0.5,0.5007578777790143,-0.0007578777790142599,-0.01594705164229132,0.0024930876942403295,0.0025252525252525255,1.0129016043384695,0.31938287288493106,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,linear,1000,5,2026083702,0,0.25,0.75,495,84,inference,63,LOO,0.47619047619047616,0.5007578777790143,-0.024567401588538096,-0.016301714222380803,0.003959401543176485,0.004023114622192963,1.0160915932172323,0.2590708210317791,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,5,2026083702,0,0.25,0.75,495,84,inference,63,ZLZ,0.49206349206349204,0.5007578777790143,-0.008694385715522224,-0.016524604220421568,0.003959522827591798,0.004031242126480222,1.0181131166585657,0.2626090211894871,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,5,2026083702,1,0.5,0.8,377,207,balance,100,LOO,0.59,0.5902432992138975,-0.00024329921389754094,0.009125516237834863,0.0023974865257497275,0.002443434343434343,1.0191649951693669,0.18637143737650647,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,linear,1000,5,2026083702,1,0.5,0.8,377,207,balance,100,ZLZ,0.58,0.5902432992138975,-0.01024329921389755,0.010114901486285688,0.002395621399226017,0.002460606060606061,1.0271264321653828,0.20665816339261425,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,linear,1000,5,2026083702,1,0.5,0.8,377,207,inference,63,LOO,0.5555555555555556,0.5902432992138975,-0.03468774365834193,0.009955267085608566,0.0038034345985323574,0.003982477100756672,1.0470739005985281,0.1614228235716431,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,5,2026083702,1,0.5,0.8,377,207,inference,63,ZLZ,0.5555555555555556,0.5902432992138975,-0.03468774365834193,0.010653260357400107,0.0038013811908703685,0.003982477100756672,1.0476395027999914,0.17278730472667045,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,5,2026083702,2,0.75,0.25,84,495,balance,100,LOO,0.52,0.5007578777790143,0.019242122220985758,0.01780783273340303,0.0024931780346874118,0.0025212121212121207,1.0112443179486874,0.356643589118764,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,5,2026083702,2,0.75,0.25,84,495,balance,100,ZLZ,0.52,0.5007578777790143,0.019242122220985758,0.017199136740372767,0.0024934120769019787,0.0025212121212121207,1.0111493982754278,0.34443685888595216,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,5,2026083702,2,0.75,0.25,84,495,inference,63,LOO,0.47619047619047616,0.5007578777790143,-0.024567401588538096,0.017459033647864608,0.003957940055986511,0.004023114622192963,1.0164667896139241,0.2775144463422523,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,5,2026083702,2,0.75,0.25,84,495,inference,63,ZLZ,0.5238095238095238,0.5007578777790143,0.023051646030509576,0.017233707977935664,0.003958214691404138,0.004023114622192963,1.0163962634290065,0.27392335132951895,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,5,2026083702,3,0.5,0.2,377,40,balance,100,LOO,0.43,0.4100256984518044,0.019974301548195572,0.009660354036178487,0.0024317685706827506,0.0024757575757575756,1.018089305703328,0.1958988661446463,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
main,linear,1000,5,2026083702,3,0.5,0.2,377,40,balance,100,ZLZ,0.43,0.4100256984518044,0.019974301548195572,0.01011490148628591,0.0024325638459213182,0.0024757575757575756,1.0177564629634204,0.2050829394107837,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
main,linear,1000,5,2026083702,3,0.5,0.2,377,40,inference,63,LOO,0.4444444444444444,0.4100256984518044,0.03441874599264,0.011411556467831374,0.003865100644705096,0.003982477100756672,1.0303682793389541,0.18355426499180275,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,5,2026083702,3,0.5,0.2,377,40,inference,63,ZLZ,0.4444444444444444,0.4100256984518044,0.03441874599264,0.010653260357400163,0.003863100050516916,0.003982477100756672,1.0309018789776834,0.17140147815249046,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,6,2026083702,0,0.25,0.75,702,665,balance,100,LOO,0.51,0.49990740715830156,0.010092592841698445,-0.02137791600400163,0.0024919968842576513,0.0025242424242424236,1.01293963896523,0.428244327323175,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,linear,1000,6,2026083702,0,0.25,0.75,702,665,balance,100,ZLZ,0.5,0.49990740715830156,9.259284169843562e-05,-0.021898836366812613,0.0024916525788420867,0.0025252525252525255,1.0134850045691575,0.4387097587645833,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,linear,1000,6,2026083702,0,0.25,0.75,702,665,inference,63,LOO,0.49206349206349204,0.49990740715830156,-0.007843915094809528,-0.020671333016870685,0.003957046176541087,0.004031242126480222,1.0187503371527473,0.3286116260597174,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,6,2026083702,0,0.25,0.75,702,665,inference,63,ZLZ,0.5079365079365079,0.49990740715830156,0.008029100778206344,-0.020895398944292876,0.003956741964929197,0.004031242126480222,1.0188286631302625,0.3321863653263763,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,6,2026083702,1,0.5,0.8,205,691,balance,100,LOO,0.56,0.5903537350892463,-0.030353735089246214,0.015347199044586146,0.002383709710370643,0.002488888888888889,1.0441241557479295,0.3143420223311492,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,linear,1000,6,2026083702,1,0.5,0.8,205,691,balance,100,ZLZ,0.56,0.5903537350892463,-0.030353735089246214,0.015332984723972598,0.0023837419890172028,0.002488888888888889,1.0441100170891555,0.3140487576610738,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,linear,1000,6,2026083702,1,0.5,0.8,205,691,inference,63,LOO,0.5555555555555556,0.5903537350892463,-0.03479817953369069,0.013090159762819686,0.00379245784034011,0.003982477100756672,1.0501045149125563,0.2125614804947583,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,6,2026083702,1,0.5,0.8,205,691,inference,63,ZLZ,0.5873015873015873,0.5903537350892463,-0.003052147787658943,0.014871428432077338,0.003786261830443182,0.003909329562171343,1.0325037562744983,0.2416837015123083,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,6,2026083702,2,0.75,0.25,665,702,balance,100,LOO,0.41,0.49990740715830156,-0.08990740715830159,-0.0018731024192684687,0.0024963535292182714,0.002443434343434343,0.9788014056644854,0.03748939916212347,1.0,0.19376637903798294,1.0,0.4992332977468462,0.0
main,linear,1000,6,2026083702,2,0.75,0.25,665,702,balance,100,ZLZ,0.4,0.49990740715830156,-0.09990740715830154,-0.0016239408632715557,0.0024961679853985567,0.0024242424242424242,0.9711856086702241,0.03250373777822375,0.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,linear,1000,6,2026083702,2,0.75,0.25,665,702,inference,63,LOO,0.36507936507936506,0.49990740715830156,-0.1348280420789365,-0.0020955139249896337,0.003964092151950419,0.003738651972138915,0.9431294301015221,0.033282709947010033,0.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,linear,1000,6,2026083702,2,0.75,0.25,665,702,inference,63,ZLZ,0.3492063492063492,0.49990740715830156,-0.15070105795195238,-0.002794153247254849,0.00396397019654825,0.0036655044335535884,0.9247053463584162,0.04437976838394666,0.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,1000,6,2026083702,3,0.5,0.2,205,614,balance,100,LOO,0.4,0.4103871667867791,-0.01038716678677909,0.014915335996950496,0.0024396909470242936,0.0024242424242424247,0.9936678361655965,0.30197127578078453,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,linear,1000,6,2026083702,3,0.5,0.2,205,614,balance,100,ZLZ,0.4,0.4103871667867791,-0.01038716678677909,0.015332984723972598,0.0024402638575501245,0.0024242424242424247,0.9934345487853169,0.3103904204129415,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,linear,1000,6,2026083702,3,0.5,0.2,205,614,inference,63,LOO,0.42857142857142855,0.4103871667867791,0.018184261784649436,0.011987135361985146,0.003866677659015941,0.003949967083607637,1.0215403071930471,0.19277309716352123,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,1000,6,2026083702,3,0.5,0.2,205,614,inference,63,ZLZ,0.42857142857142855,0.4103871667867791,0.018184261784649436,0.01487142843207745,0.0038733421074182697,0.003949967083607637,1.0197826512774624,0.2389514976616754,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,1000,7,2026083702,0,0.25,0.75,107,662,balance,100,LOO,0.47,0.49972021847533615,-0.02972021847533618,-0.016804307184464795,0.002493498545415684,0.002516161616161616,1.0090888646346308,0.3365240076603566,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,7,2026083702,0,0.25,0.75,107,662,balance,100,ZLZ,0.47,0.49972021847533615,-0.02972021847533618,-0.017179892387450713,0.0024932084127743644,0.002516161616161616,1.0092062914875657,0.34406551577819217,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,7,2026083702,0,0.25,0.75,107,662,inference,63,LOO,0.3968253968253968,0.49972021847533615,-0.10289482164993935,-0.015983893414750094,0.003958091310194971,0.0038605645364477924,0.9753601506119942,0.25406197537130604,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,1000,7,2026083702,0,0.25,0.75,107,662,inference,63,ZLZ,0.3968253968253968,0.49972021847533615,-0.10289482164993935,-0.014959939701484515,0.003958850735179709,0.003860564536447793,0.9751730476073496,0.23776355155998513,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,1000,7,2026083702,1,0.5,0.8,857,457,balance,100,LOO,0.6,0.5898758682316237,0.010124131768376232,-0.032020780199462306,0.0024636187274714922,0.0024242424242424242,0.9840168842727213,0.6451269147744629,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,linear,1000,7,2026083702,1,0.5,0.8,857,457,balance,100,ZLZ,0.59,0.5898758682316237,0.0001241317683762233,-0.032967424771398135,0.0024646204858044416,0.002443434343434343,0.9914038926105966,0.6640640914142447,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,linear,1000,7,2026083702,1,0.5,0.8,857,457,inference,63,LOO,0.6190476190476191,0.5898758682316237,0.029171750815995323,-0.03249636630246466,0.003911376459035992,0.0038036720064369843,0.9724637979169224,0.5196010173249804,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,7,2026083702,1,0.5,0.8,857,457,inference,63,ZLZ,0.5555555555555556,0.5898758682316237,-0.034320312676068165,-0.0336673914913872,0.003913689087535978,0.003982477100756672,1.017576259044124,0.5381660641544079,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,7,2026083702,2,0.75,0.25,662,107,balance,100,LOO,0.45,0.49972021847533615,-0.04972021847533614,0.01310944980265688,0.00249510685804329,0.0025000000000000005,1.0019610951494669,0.26244595891688816,1.0,0.19599639845400535,1.0,0.5026016155255952,0.0
main,linear,1000,7,2026083702,2,0.75,0.25,662,107,balance,100,ZLZ,0.45,0.49972021847533615,-0.04972021847533614,0.013061412639638947,0.0024951195563554995,0.0025000000000000005,1.0019559959089213,0.2614836086818901,1.0,0.19599639845400535,1.0,0.5026016155255952,0.0
main,linear,1000,7,2026083702,2,0.75,0.25,662,107,inference,63,LOO,0.4444444444444444,0.49972021847533615,-0.05527577403089173,0.014100844820369274,0.003960649510831961,0.003982477100756672,1.005511113736526,0.22405875948091675,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,7,2026083702,2,0.75,0.25,662,107,inference,63,ZLZ,0.4603174603174603,0.49972021847533615,-0.03940275815787586,0.013535508006581598,0.003960112824204028,0.004006859613618447,1.0118044084826838,0.21509027780266993,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,1000,7,2026083702,3,0.5,0.2,857,274,balance,100,LOO,0.42,0.4101335568560113,0.009866443143988657,-0.03319227822138521,0.002345552956739883,0.002460606060606061,1.0490515908138318,0.6853531935442532,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
main,linear,1000,7,2026083702,3,0.5,0.2,857,274,balance,100,ZLZ,0.41,0.4101335568560113,-0.00013355685601135203,-0.032967424771398135,0.0023461246041045518,0.002443434343434343,1.0414767992968266,0.6806274914147405,1.0,0.19376637903798294,1.0,0.4992332977468462,0.0
main,linear,1000,7,2026083702,3,0.5,0.2,857,274,inference,63,LOO,0.36507936507936506,0.4101335568560113,-0.04505419177664627,-0.03238649947239841,0.003726294025758771,0.0037386519721389158,1.0033164174095544,0.5305489376792151,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,linear,1000,7,2026083702,3,0.5,0.2,857,274,inference,63,ZLZ,0.3333333333333333,0.4101335568560113,-0.07680022352267801,-0.0336673914913872,0.003721606302738157,0.0035842293906810036,0.9630866618115734,0.5518794906654192,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,linear,1000,8,2026083702,0,0.25,0.75,473,75,balance,100,LOO,0.38,0.49961345758086206,-0.11961345758086206,-0.003987213053341876,0.0024959660946339162,0.0023797979797979805,0.9534576550996883,0.07980867518999721,0.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,linear,1000,8,2026083702,0,0.25,0.75,473,75,balance,100,ZLZ,0.38,0.49961345758086206,-0.11961345758086206,-0.00364284818319327,0.0024959796589931007,0.0023797979797979805,0.9534524735502096,0.07291561638226303,0.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,linear,1000,8,2026083702,0,0.25,0.75,473,75,inference,63,LOO,0.38095238095238093,0.49961345758086206,-0.11866107662848113,-0.002095091866386234,0.0039627788854059084,0.0038036720064369843,0.9598496702516303,0.03328151984256644,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,8,2026083702,0,0.25,0.75,473,75,inference,63,ZLZ,0.3968253968253968,0.49961345758086206,-0.10278806075546526,-0.002118923950052143,0.0039629780011092375,0.003860564536447792,0.9741574481027198,0.03365925808331523,1.0,0.2435586146404704,1.0,0.6977114276985763,0.0
main,linear,1000,8,2026083702,1,0.5,0.8,435,925,balance,100,LOO,0.53,0.5895927158602812,-0.05959271586028114,-0.0019586811007221705,0.002419391908783213,0.002516161616161615,1.0399975328623259,0.03982085869503138,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,8,2026083702,1,0.5,0.8,435,925,balance,100,ZLZ,0.53,0.5895927158602812,-0.05959271586028114,-0.0018560820079918106,0.0024192046057449628,0.002516161616161616,1.0400780530040354,0.037736434223928535,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,8,2026083702,1,0.5,0.8,435,925,inference,63,LOO,0.5555555555555556,0.5895927158602812,-0.03403716030472559,-0.0029211067760173126,0.003842616967440221,0.003982477100756672,1.036397105020233,0.04712310339173238,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,8,2026083702,1,0.5,0.8,435,925,inference,63,ZLZ,0.5396825396825397,0.5895927158602812,-0.049910176177741516,-0.00229499488745899,0.003840574894889768,0.004006859613618446,1.0432968301047676,0.03703254873620678,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,8,2026083702,2,0.75,0.25,75,473,balance,100,LOO,0.42,0.49961345758086206,-0.07961345758086208,-0.038836047863165135,0.002480206669861323,0.002460606060606061,0.9920971871040255,0.7798141154667584,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
main,linear,1000,8,2026083702,2,0.75,0.25,75,473,balance,100,ZLZ,0.43,0.49961345758086206,-0.06961345758086207,-0.039535995735684504,0.0024797843020008888,0.0024757575757575756,0.9983761788313346,0.7939364261186668,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
main,linear,1000,8,2026083702,2,0.75,0.25,75,473,inference,63,LOO,0.3968253968253968,0.49961345758086206,-0.10278806075546526,-0.03982774324814414,0.003936732307434714,0.0038605645364477924,0.9806520319293555,0.6347719926237508,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,1000,8,2026083702,2,0.75,0.25,75,473,inference,63,ZLZ,0.38095238095238093,0.49961345758086206,-0.11866107662848113,-0.03947108229830354,0.003937211581052359,0.0038036720064369843,0.9660827029824793,0.629049263174999,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,8,2026083702,3,0.5,0.2,435,817,balance,100,LOO,0.44,0.40959647433928426,0.030403525660715747,-0.00211815397489723,0.0024105337053246492,0.0024888888888888894,1.0325053258501056,0.04314206440970732,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,linear,1000,8,2026083702,3,0.5,0.2,435,817,balance,100,ZLZ,0.43,0.40959647433928426,0.020403525660715738,-0.001856082007991755,0.0024110634228704307,0.0024757575757575756,1.0268322070143328,0.03780009084685179,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
main,linear,1000,8,2026083702,3,0.5,0.2,435,817,inference,63,LOO,0.4126984126984127,0.40959647433928426,0.00310193835912842,-0.002778996798925848,0.0038240636166350503,0.003909329562171343,1.0222972089599602,0.04493921607409159,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,8,2026083702,3,0.5,0.2,435,817,inference,63,ZLZ,0.3968253968253968,0.40959647433928426,-0.012771077513887452,-0.0022949948874589343,0.003825144361163235,0.003860564536447793,1.009259827065399,0.03710716773255106,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,1000,9,2026083702,0,0.25,0.75,774,855,balance,100,LOO,0.49,0.4994668096293681,-0.009466809629368134,0.004872498421866711,0.0024959446092099134,0.0025242424242424236,1.0113375172382002,0.09752910426927583,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,linear,1000,9,2026083702,0,0.25,0.75,774,855,balance,100,ZLZ,0.49,0.4994668096293681,-0.009466809629368134,0.002622122152919626,0.0024960324287837937,0.0025242424242424245,1.011301934675735,0.05248410648125262,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,linear,1000,9,2026083702,0,0.25,0.75,774,855,inference,63,LOO,0.47619047619047616,0.4994668096293681,-0.02327633343889196,0.0024359269922787363,0.003962310675645553,0.004023114622192963,1.0153455777511702,0.03869813234446119,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,9,2026083702,0,0.25,0.75,774,855,inference,63,ZLZ,0.47619047619047616,0.4994668096293681,-0.02327633343889196,0.0019661503439831196,0.003962709777511949,0.004023114622192963,1.0152433178487628,0.031233495449815216,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,9,2026083702,1,0.5,0.8,319,692,balance,100,LOO,0.55,0.5900579289087015,-0.04005792890870141,-0.01964642634210434,0.0024466665751132063,0.0025000000000000005,1.0217984033579754,0.3971880465589485,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,linear,1000,9,2026083702,1,0.5,0.8,319,692,balance,100,ZLZ,0.55,0.5900579289087015,-0.04005792890870141,-0.02042771255281417,0.0024475007776278966,0.0025000000000000005,1.0214501351141494,0.41291277428211937,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,linear,1000,9,2026083702,1,0.5,0.8,319,692,inference,63,LOO,0.5714285714285714,0.5900579289087015,-0.01862935748013006,-0.020246354184845217,0.0038855630241732618,0.003949967083607638,1.0165752193526907,0.3248028648620252,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,1000,9,2026083702,1,0.5,0.8,319,692,inference,63,ZLZ,0.5555555555555556,0.5900579289087015,-0.034502373353145877,-0.021818896308464675,0.0038894314441072983,0.003982477100756672,1.023922688440837,0.34985631536286627,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,9,2026083702,2,0.75,0.25,855,774,balance,100,LOO,0.52,0.4994668096293681,0.020533190370631893,0.02132359450721072,0.00249203431485633,0.0025212121212121207,1.0117084288052722,0.42715294626052813,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,9,2026083702,2,0.75,0.25,855,774,balance,100,ZLZ,0.51,0.4994668096293681,0.010533190370631884,0.020837160917636266,0.0024922386414797737,0.0025242424242424236,1.0128413797258387,0.41739162720970946,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,linear,1000,9,2026083702,2,0.75,0.25,855,774,inference,63,LOO,0.49206349206349204,0.4994668096293681,-0.007403317565876089,0.023685640956576937,0.003955110669990556,0.004031242126480222,1.019248881470578,0.37662211815027546,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,9,2026083702,2,0.75,0.25,855,774,inference,63,ZLZ,0.47619047619047616,0.4994668096293681,-0.02327633343889196,0.023248806240651787,0.003955305283463666,0.004023114622192963,1.017143895064888,0.36966697470748006,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,9,2026083702,3,0.5,0.2,319,712,balance,100,LOO,0.42,0.4099544068052928,0.010045593194707159,-0.019900742186293563,0.0023754196134123293,0.002460606060606061,1.0358616417548898,0.4083185443406686,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
main,linear,1000,9,2026083702,3,0.5,0.2,319,712,balance,100,ZLZ,0.42,0.4099544068052928,0.010045593194707159,-0.020427712552814337,0.002373940935097719,0.002460606060606061,1.0365068583750483,0.41926130659313776,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
main,linear,1000,9,2026083702,3,0.5,0.2,319,712,inference,63,LOO,0.3968253968253968,0.4099544068052928,-0.013129009979896022,-0.021736793002465227,0.0037650098863973164,0.003860564536447793,1.0253796544852931,0.35425208022837146,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,1000,9,2026083702,3,0.5,0.2,319,712,inference,63,ZLZ,0.3968253968253968,0.4099544068052928,-0.013129009979896022,-0.021818896308464897,0.003764715595828106,0.003860564536447793,1.0254598091621854,0.35560404447838784,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,1000,10,2026083702,0,0.25,0.75,558,94,balance,100,LOO,0.51,0.49981211761407607,0.010187882385923941,0.03287763717357617,0.0024857670685786513,0.0025242424242424236,1.0154782626860417,0.6594325544775445,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,linear,1000,10,2026083702,0,0.25,0.75,558,94,balance,100,ZLZ,0.51,0.49981211761407607,0.010187882385923941,0.033733778662644265,0.0024852475551922406,0.0025242424242424245,1.0156905371332987,0.6766750495981647,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,linear,1000,10,2026083702,0,0.25,0.75,558,94,inference,63,LOO,0.5396825396825397,0.49981211761407607,0.039870422068463585,0.032733766508479256,0.003946286458545145,0.004006859613618446,1.0153494065141009,0.5210767270589349,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,10,2026083702,0,0.25,0.75,558,94,inference,63,ZLZ,0.5238095238095238,0.49981211761407607,0.023997406195447768,0.03393442329248186,0.003944775992828599,0.004023114622192963,1.0198588283610477,0.5402929486505514,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,10,2026083702,1,0.5,0.8,182,822,balance,100,LOO,0.55,0.5903134409034747,-0.04031344090347466,0.012493226355471232,0.002389847901167959,0.0025000000000000005,1.0460916775407374,0.25555799833586634,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,linear,1000,10,2026083702,1,0.5,0.8,182,822,balance,100,ZLZ,0.54,0.5903134409034747,-0.05031344090347467,0.014034353451493398,0.002386778227447657,0.0025090909090909087,1.0512459348910892,0.2872674214847149,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,linear,1000,10,2026083702,1,0.5,0.8,182,822,inference,63,LOO,0.5079365079365079,0.5903134409034747,-0.0823769329669668,0.0113706014313395,0.0037968579785024456,0.004031242126480222,1.0617310811478449,0.18453181796728527,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,10,2026083702,1,0.5,0.8,182,822,inference,63,ZLZ,0.5079365079365079,0.5903134409034747,-0.0823769329669668,0.011443260168620295,0.003796640905590742,0.004031242126480222,1.06179178561344,0.18571629486236044,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,10,2026083702,2,0.75,0.25,94,558,balance,100,LOO,0.54,0.49981211761407607,0.04018788238592397,0.0017017016952933783,0.002495759975595393,0.0025090909090909087,1.0053414325199024,0.03406293169613758,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,linear,1000,10,2026083702,2,0.75,0.25,94,558,balance,100,ZLZ,0.54,0.49981211761407607,0.04018788238592397,0.001742520058906627,0.0024957572132334517,0.002509090909090909,1.0053425452551061,0.03488001143665668,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,linear,1000,10,2026083702,2,0.75,0.25,94,558,inference,63,LOO,0.49206349206349204,0.49981211761407607,-0.007748625550584032,-0.0010422915100654073,0.003962569057273193,0.004031242126480222,1.0173304409877681,0.016557729307762163,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,10,2026083702,2,0.75,0.25,94,558,inference,63,ZLZ,0.5079365079365079,0.49981211761407607,0.00812439032243184,0.0007514859032365928,0.003962683267815082,0.004031242126480222,1.0173011199814974,0.011937851101454818,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,10,2026083702,3,0.5,0.2,182,450,balance,100,LOO,0.42,0.4098729202831885,0.010127079716811482,0.013076003329352492,0.002436593265975619,0.0024606060606060616,1.0098550689463668,0.264900942005114,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
main,linear,1000,10,2026083702,3,0.5,0.2,182,450,balance,100,ZLZ,0.4,0.4098729202831885,-0.00987292028318848,0.014034353451493287,0.0024377618194102377,0.0024242424242424242,0.9944541771635901,0.2842475790922008,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,linear,1000,10,2026083702,3,0.5,0.2,182,450,inference,63,LOO,0.47619047619047616,0.4098729202831885,0.06631755590728766,0.011370601431339611,0.0038625256228455936,0.004023114622192963,1.0415761641547534,0.18295646058188844,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,10,2026083702,3,0.5,0.2,182,450,inference,63,ZLZ,0.4603174603174603,0.4098729202831885,0.05044454003427179,0.011443260168620462,0.0038627247588349243,0.004006859613618447,1.0373142959393764,0.18412081572869632,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,1000,11,2026083702,0,0.25,0.75,296,661,balance,100,LOO,0.56,0.4996395006312909,0.06036049936870913,0.0005620767704610508,0.002496035360571052,0.0024888888888888894,0.9971368708171957,0.011250459752070414,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
main,linear,1000,11,2026083702,0,0.25,0.75,296,661,balance,100,ZLZ,0.56,0.4996395006312909,0.06036049936870913,0.001407334711804431,0.0024963813558482725,0.0024888888888888894,0.9969986689165778,0.028167086951052096,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
main,linear,1000,11,2026083702,0,0.25,0.75,296,661,inference,63,LOO,0.6190476190476191,0.4996395006312909,0.11940811841632815,0.000189518501222119,0.0039637123418795285,0.0038036720064369843,0.959623625117393,0.0030102360239133512,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,11,2026083702,0,0.25,0.75,296,661,inference,63,ZLZ,0.5873015873015873,0.4996395006312909,0.0876620866702964,0.0034244606436653058,0.003962851931209185,0.003909329562171343,0.9864939770733471,0.05439866685116137,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,11,2026083702,1,0.5,0.8,464,752,balance,100,LOO,0.59,0.5900230430231493,-2.3043023149371678e-05,0.007455102493991395,0.0024006114825633083,0.0024434343434343426,1.0178383137721683,0.1521572600065459,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,linear,1000,11,2026083702,1,0.5,0.8,464,752,balance,100,ZLZ,0.59,0.5900230430231493,-2.3043023149371678e-05,0.007945403774926252,0.0023997514338166283,0.002443434343434343,1.0182030976217566,0.16219327474277034,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,linear,1000,11,2026083702,1,0.5,0.8,464,752,inference,63,LOO,0.5396825396825397,0.5900230430231493,-0.05034050334060969,0.007741403492797505,0.0038102418948831413,0.004006859613618446,1.0516024242448614,0.12541325221697078,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,11,2026083702,1,0.5,0.8,464,752,inference,63,ZLZ,0.5873015873015873,0.5900230430231493,-0.002721455721562016,0.007958238875438228,0.0038088604867197646,0.003909329562171344,1.0263777252545432,0.12894943338983827,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,11,2026083702,2,0.75,0.25,661,296,balance,100,LOO,0.52,0.4996395006312909,0.020360499368709095,0.023326228927264214,0.0024910050505507863,0.0025212121212121207,1.012126459018883,0.46736612312284465,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,11,2026083702,2,0.75,0.25,661,296,balance,100,ZLZ,0.52,0.4996395006312909,0.020360499368709095,0.02447504408296386,0.0024907150377731185,0.0025212121212121207,1.0122443085525628,0.4904124209682446,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,11,2026083702,2,0.75,0.25,661,296,inference,63,LOO,0.5396825396825397,0.4996395006312909,0.04004303905124873,0.02726351458778331,0.003951702111347513,0.004006859613618446,1.0139579099630371,0.4337003186881762,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,11,2026083702,2,0.75,0.25,661,296,inference,63,ZLZ,0.5555555555555556,0.4996395006312909,0.05591605492426466,0.027094066740640743,0.003951340662087055,0.003982477100756672,1.0078799681759587,0.4310245026660135,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,11,2026083702,3,0.5,0.2,464,245,balance,100,LOO,0.35,0.41026227881616095,-0.060262278816160975,0.008037596007726688,0.002428966423012422,0.0022979797979797976,0.9460731017968649,0.16308552568978096,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,linear,1000,11,2026083702,3,0.5,0.2,464,245,balance,100,ZLZ,0.34,0.41026227881616095,-0.07026227881616093,0.00794540377492614,0.002428829767625698,0.002266666666666667,0.9332340606490699,0.16121944951053954,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,linear,1000,11,2026083702,3,0.5,0.2,464,245,inference,63,LOO,0.3968253968253968,0.41026227881616095,-0.013436881990764149,0.008130054311137891,0.00385590695090717,0.003860564536447793,1.0012079092156327,0.13092728864995123,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,1000,11,2026083702,3,0.5,0.2,464,245,inference,63,ZLZ,0.38095238095238093,0.41026227881616095,-0.02930989786378002,0.007958238875438395,0.0038550898180826298,0.0038036720064369843,0.9866623570209789,0.12817393582712114,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,12,2026083702,0,0.25,0.75,305,359,balance,100,LOO,0.5,0.5000425401414119,-4.254014141191753e-05,0.02326187742740282,0.0024911907703118225,0.0025252525252525255,1.013672880995958,0.46605939803016055,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,linear,1000,12,2026083702,0,0.25,0.75,305,359,balance,100,ZLZ,0.51,0.5000425401414119,0.009957459858588091,0.022920501253436143,0.002491439541834326,0.0025242424242424245,1.0131662365701828,0.45919688638280926,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,linear,1000,12,2026083702,0,0.25,0.75,305,359,inference,63,LOO,0.4603174603174603,0.5000425401414119,-0.039725079823951626,0.022587977340717713,0.003955290323429376,0.004006859613618447,1.0130380543454918,0.3591601630187341,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,1000,12,2026083702,0,0.25,0.75,305,359,inference,63,ZLZ,0.4444444444444444,0.5000425401414119,-0.0555980956969675,0.02260606394265907,0.003954923931774214,0.003982477100756672,1.0069668012477038,0.3594643986314265,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,12,2026083702,1,0.5,0.8,976,301,balance,100,LOO,0.5,0.5896950860020915,-0.08969508600209153,-0.022926579243094047,0.0024523712439403194,0.0025252525252525255,1.0297186983790858,0.4629628610057832,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,linear,1000,12,2026083702,1,0.5,0.8,976,301,balance,100,ZLZ,0.49,0.5896950860020915,-0.09969508600209154,-0.024433108534967607,0.0024542114196953652,0.0025242424242424236,1.028535033284032,0.4931996252015862,0.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,linear,1000,12,2026083702,1,0.5,0.8,976,301,inference,63,LOO,0.5079365079365079,0.5896950860020915,-0.08175857806558362,-0.020868643007391108,0.003888817739855765,0.004031242126480222,1.0366240837580987,0.33464582809557275,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,12,2026083702,1,0.5,0.8,976,301,inference,63,ZLZ,0.47619047619047616,0.5896950860020915,-0.11350460981161536,-0.021340861596534033,0.0038894915436973798,0.004023114622192963,1.034354896261983,0.3421885972472176,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,12,2026083702,2,0.75,0.25,359,305,balance,100,LOO,0.61,0.5000425401414119,0.10995745985858807,-0.012801041045478412,0.0024956880382339917,0.002403030303030303,0.9628728696118384,0.25624189733084407,0.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,linear,1000,12,2026083702,2,0.75,0.25,359,305,balance,100,ZLZ,0.6,0.5000425401414119,0.09995745985858806,-0.013425024315771916,0.002495488482607101,0.0024242424242424242,0.971450055225162,0.26874308363226773,0.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,linear,1000,12,2026083702,2,0.75,0.25,359,305,inference,63,LOO,0.5555555555555556,0.5000425401414119,0.05551301541414366,-0.013297220254312514,0.003960914516617317,0.003982477100756672,1.0054438398124708,0.21128230568555684,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,12,2026083702,2,0.75,0.25,359,305,inference,63,ZLZ,0.5396825396825397,0.5000425401414119,0.039639999541127735,-0.011500976009916009,0.003962136513801824,0.004006859613618446,1.0112876221353888,0.18271322367804518,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,12,2026083702,3,0.5,0.2,976,803,balance,100,LOO,0.44,0.40968070302193194,0.030319296978068067,-0.02482254537077805,0.002364223306104925,0.0024888888888888894,1.0527300371593713,0.5105074286018767,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,linear,1000,12,2026083702,3,0.5,0.2,976,803,balance,100,ZLZ,0.44,0.40968070302193194,0.030319296978068067,-0.024433108534967718,0.002365121531014277,0.0024888888888888894,1.0523302317667944,0.5024027330976525,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,linear,1000,12,2026083702,3,0.5,0.2,976,803,inference,63,LOO,0.42857142857142855,0.40968070302193194,0.018890725549496612,-0.022014395353049387,0.003763539984381436,0.003949967083607637,1.0495350388197993,0.35884631799336175,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,1000,12,2026083702,3,0.5,0.2,976,803,inference,63,ZLZ,0.4444444444444444,0.40968070302193194,0.034763741422512484,-0.021340861596533922,0.0037657504164145235,0.003982477100756672,1.057552057459108,0.34776524947661835,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,13,2026083702,0,0.25,0.75,660,349,balance,100,LOO,0.51,0.49976605529205376,0.010233944707946252,0.0058972283912349654,0.002496244083153588,0.0025242424242424245,1.0112161872622107,0.11803326577770916,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,linear,1000,13,2026083702,0,0.25,0.75,660,349,balance,100,ZLZ,0.5,0.49976605529205376,0.0002339447079462431,0.0057235389953493865,0.0024964465908628875,0.0025252525252525255,1.0115387745506228,0.11455221903629276,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,linear,1000,13,2026083702,0,0.25,0.75,660,349,inference,63,LOO,0.5238095238095238,0.49976605529205376,0.02404346851747008,0.006251269610318189,0.003963478335942798,0.004023114622192963,1.0150464519281848,0.09929559569728684,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,13,2026083702,0,0.25,0.75,660,349,inference,63,ZLZ,0.5079365079365079,0.49976605529205376,0.008170452644454151,0.006673979602202618,0.00396319723105258,0.004031242126480222,1.0171691923113224,0.10601370974480148,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,13,2026083702,1,0.5,0.8,613,906,balance,100,LOO,0.56,0.5899084828333218,-0.029908482833321703,-0.0012625887177433182,0.0024176564323288483,0.002488888888888889,1.0294634322757865,0.025678202066671485,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,linear,1000,13,2026083702,1,0.5,0.8,613,906,balance,100,ZLZ,0.56,0.5899084828333218,-0.029908482833321703,-0.001226268136276798,0.002417613634532338,0.002488888888888889,1.0294816563484257,0.024939744240374196,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,linear,1000,13,2026083702,1,0.5,0.8,613,906,inference,63,LOO,0.5238095238095238,0.5899084828333218,-0.06609895902379792,-0.004854974549455715,0.003848049239051551,0.004023114622192963,1.0454945797898785,0.07826483019513553,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,13,2026083702,1,0.5,0.8,613,906,inference,63,ZLZ,0.47619047619047616,0.5899084828333218,-0.11371800664284559,-0.003056405129957085,0.003842810784480135,0.0040231146221929625,1.046919780292336,0.049304484171178276,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,13,2026083702,2,0.75,0.25,349,660,balance,100,LOO,0.49,0.49976605529205376,-0.009766055292053766,0.00158120101409287,0.0024962703074521346,0.0025242424242424236,1.011205564039593,0.03164763628382871,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,linear,1000,13,2026083702,2,0.75,0.25,349,660,balance,100,ZLZ,0.48,0.49976605529205376,-0.019766055292053775,0.0015972777040239583,0.002496375472425476,0.0025212121212121207,1.0099490838060965,0.03196873679977817,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,13,2026083702,2,0.75,0.25,349,660,inference,63,LOO,0.49206349206349204,0.49976605529205376,-0.007702563228561721,0.0016114125890798192,0.003962064312498827,0.004031242126480222,1.017460043180815,0.025600355243642455,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,13,2026083702,2,0.75,0.25,349,660,inference,63,ZLZ,0.47619047619047616,0.49976605529205376,-0.023575579101577593,0.0017526234075215807,0.003962362595326922,0.004023114622192963,1.0153322734617196,0.027842709751372263,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,13,2026083702,3,0.5,0.2,613,858,balance,100,LOO,0.35,0.40984290674158685,-0.059842906741586877,-0.0017325212016884861,0.002411722049285719,0.0022979797979797976,0.9528377445735886,0.03527889152620964,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,linear,1000,13,2026083702,3,0.5,0.2,613,858,balance,100,ZLZ,0.36,0.40984290674158685,-0.04984290674158687,-0.001226268136276687,0.002412749799170141,0.0023272727272727273,0.964572757636613,0.024964869460214197,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
main,linear,1000,13,2026083702,3,0.5,0.2,613,858,inference,63,LOO,0.3333333333333333,0.40984290674158685,-0.07650957340825354,-0.0037629290224424627,0.0038222627131829228,0.003584229390681004,0.937724499762681,0.06086473839221465,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,linear,1000,13,2026083702,3,0.5,0.2,613,858,inference,63,ZLZ,0.3492063492063492,0.40984290674158685,-0.06063655753523767,-0.003056405129956974,0.003824628675267319,0.003665504433553589,0.958394852095646,0.04942154084321753,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,1000,14,2026083702,0,0.25,0.75,685,44,balance,100,LOO,0.55,0.5004178158088828,0.04958218419111726,-0.010520058125867648,0.0024949726903319824,0.0025,1.002014975830196,0.21061303247141222,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,linear,1000,14,2026083702,0,0.25,0.75,685,44,balance,100,ZLZ,0.53,0.5004178158088828,0.029582184191117245,-0.010343994390541567,0.002495046401294282,0.002516161616161615,1.0084628545811332,0.20708515289039903,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,14,2026083702,0,0.25,0.75,685,44,inference,63,LOO,0.5396825396825397,0.5004178158088828,0.03926472387365687,-0.012323790755811137,0.003959352794366266,0.004006859613618446,1.0119986325340287,0.19585389614238025,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,14,2026083702,0,0.25,0.75,685,44,inference,63,ZLZ,0.5238095238095238,0.5004178158088828,0.023391708000641054,-0.01213162890630548,0.003959551425404433,0.004023114622192963,1.0160531307614062,0.1927951583607885,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,14,2026083702,1,0.5,0.8,945,565,balance,100,LOO,0.58,0.5898518601122242,-0.009851860112224275,-0.009475636754092243,0.0024321031154706948,0.002460606060606061,1.0117194640942886,0.19213983427716594,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,linear,1000,14,2026083702,1,0.5,0.8,945,565,balance,100,ZLZ,0.57,0.5898518601122242,-0.019851860112224284,-0.007399187081490566,0.0024284973726081335,0.0024757575757575756,1.0194606770764945,0.15014649177615133,1.0,0.19504379792543253,1.0,0.5011627664853655,0.0
main,linear,1000,14,2026083702,1,0.5,0.8,945,565,inference,63,LOO,0.6190476190476191,0.5898518601122242,0.029195758935394833,-0.011069828935341475,0.003865581630222544,0.0038036720064369843,0.9839843962156878,0.17804651822664067,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,14,2026083702,1,0.5,0.8,945,565,inference,63,ZLZ,0.6190476190476191,0.5898518601122242,0.029195758935394833,-0.011333266558387733,0.0038661209624496927,0.0038036720064369843,0.9838471282664837,0.1822709195063935,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,14,2026083702,2,0.75,0.25,44,685,balance,100,LOO,0.53,0.5004178158088828,0.029582184191117245,0.020122450878545584,0.002492882483604961,0.002516161616161615,1.0093382390504788,0.4030231312373426,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,14,2026083702,2,0.75,0.25,44,685,balance,100,ZLZ,0.55,0.5004178158088828,0.04958218419111726,0.020310908774967773,0.00249290821431811,0.0025000000000000005,1.0028447841124508,0.4067955666586106,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,linear,1000,14,2026083702,2,0.75,0.25,44,685,inference,63,LOO,0.6031746031746031,0.5004178158088828,0.10275678736572036,0.02177330025637403,0.003956243450032135,0.0038605645364477924,0.9758157164004745,0.3461646829544257,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,1000,14,2026083702,2,0.75,0.25,44,685,inference,63,ZLZ,0.5873015873015873,0.5004178158088828,0.08688377149270454,0.022210276609652246,0.003955878804589893,0.003909329562171343,0.9882328947073554,0.35312826323655844,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,14,2026083702,3,0.5,0.2,945,584,balance,100,LOO,0.36,0.40966469372722925,-0.04966469372722926,-0.00725499155649556,0.0024012850539060766,0.0023272727272727273,0.9691780338560987,0.14805226383027803,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
main,linear,1000,14,2026083702,3,0.5,0.2,945,584,balance,100,ZLZ,0.37,0.40966469372722925,-0.03966469372722925,-0.007399187081490621,0.0024009614935951227,0.002354545454545454,0.9806677286689148,0.15100502887758746,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
main,linear,1000,14,2026083702,3,0.5,0.2,945,584,inference,63,LOO,0.31746031746031744,0.40966469372722925,-0.0922043762669118,-0.010632521410022078,0.0038018501918965315,0.0034948268435211604,0.9192437016509022,0.17244029848937936,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,linear,1000,14,2026083702,3,0.5,0.2,945,584,inference,63,ZLZ,0.3333333333333333,0.40966469372722925,-0.07633136039389593,-0.011333266558387678,0.0037999093883568044,0.003584229390681004,0.9432407524409242,0.18385205272026492,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,linear,1000,15,2026083702,0,0.25,0.75,393,300,balance,100,LOO,0.45,0.5008125571708966,-0.050812557170896555,-0.013736427292582731,0.002494787940484185,0.0025000000000000005,1.0020891793772275,0.2750153747267394,1.0,0.19599639845400535,1.0,0.5026016155255952,0.0
main,linear,1000,15,2026083702,0,0.25,0.75,393,300,balance,100,ZLZ,0.45,0.5008125571708966,-0.050812557170896555,-0.012760858023072974,0.002495383245725986,0.002500000000000001,1.0018501183262822,0.2554531423361752,1.0,0.19599639845400546,1.0,0.5026016155255952,0.0
main,linear,1000,15,2026083702,0,0.25,0.75,393,300,inference,63,LOO,0.4603174603174603,0.5008125571708966,-0.040495096853436274,-0.013766445363962043,0.003960838329190703,0.004006859613618447,1.0116190767213533,0.21874002502839507,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,1000,15,2026083702,0,0.25,0.75,393,300,inference,63,ZLZ,0.4603174603174603,0.5008125571708966,-0.040495096853436274,-0.014137676112638664,0.003960558297933307,0.004006859613618447,1.0116906032438155,0.2246465859388251,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,1000,15,2026083702,1,0.5,0.8,664,732,balance,100,LOO,0.48,0.5894752307808959,-0.10947523078089594,-0.018472892636546834,0.0024466571334581036,0.0025212121212121207,1.0304721845715428,0.3734636605143696,0.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,15,2026083702,1,0.5,0.8,664,732,balance,100,ZLZ,0.5,0.5894752307808959,-0.08947523078089592,-0.017696943875226134,0.00244590592780335,0.0025252525252525255,1.0324405761265054,0.357831359757703,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,linear,1000,15,2026083702,1,0.5,0.8,664,732,inference,63,LOO,0.4444444444444444,0.5894752307808959,-0.1450307863364515,-0.018819190535323327,0.003885376064966696,0.003982477100756672,1.0249914124569581,0.30191480431868306,0.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,15,2026083702,1,0.5,0.8,664,732,inference,63,ZLZ,0.4603174603174603,0.5894752307808959,-0.12915777046343563,-0.018929839814232907,0.003885663649216592,0.004006859613618447,1.0311905443556055,0.3036787035607237,0.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,1000,15,2026083702,2,0.75,0.25,300,393,balance,100,LOO,0.42,0.5008125571708966,-0.08081255717089658,-0.021030621629578028,0.0024928915252325086,0.002460606060606061,0.9870489893765289,0.4212116934167313,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
main,linear,1000,15,2026083702,2,0.75,0.25,300,393,balance,100,ZLZ,0.41,0.5008125571708966,-0.09081255717089659,-0.021114045377188084,0.002492989608976576,0.002443434343434343,0.9801221531915745,0.4228742265118734,1.0,0.19376637903798294,1.0,0.4992332977468462,0.0
main,linear,1000,15,2026083702,2,0.75,0.25,300,393,inference,63,LOO,0.4126984126984127,0.5008125571708966,-0.08811414447248389,-0.0202604403897943,0.003957976536484561,0.003909329562171343,0.9877091301919577,0.322041820830305,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,15,2026083702,2,0.75,0.25,300,393,inference,63,ZLZ,0.4126984126984127,0.5008125571708966,-0.08811414447248389,-0.018495125725780992,0.003959346781964198,0.003909329562171343,0.9873673051270235,0.29393108460990686,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,15,2026083702,3,0.5,0.2,664,801,balance,100,LOO,0.4,0.4100720777975164,-0.010072077797516399,-0.01740582904727861,0.002382160508937635,0.0024242424242424242,1.0176654407404127,0.3566228803736283,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,linear,1000,15,2026083702,3,0.5,0.2,664,801,balance,100,ZLZ,0.39,0.4100720777975164,-0.020072077797516408,-0.017696943875225968,0.0023815960345320276,0.002403030303030303,1.0089999597696204,0.36263041275071267,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,linear,1000,15,2026083702,3,0.5,0.2,664,801,inference,63,LOO,0.38095238095238093,0.4100720777975164,-0.02911969684513549,-0.017993429144977535,0.003779310265556646,0.0038036720064369843,1.0064460812075586,0.2926898516129999,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,15,2026083702,3,0.5,0.2,664,801,inference,63,ZLZ,0.36507936507936506,0.4100720777975164,-0.04499271271815136,-0.018929839814233074,0.003776562694222166,0.003738651972138915,0.9899615801053028,0.30803395326827016,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,linear,1000,16,2026083702,0,0.25,0.75,440,185,balance,100,LOO,0.53,0.5000146001422844,0.029985399857715644,-0.012370156828953982,0.0024941625821160995,0.002516161616161615,1.0088202085153772,0.24769248248648315,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,16,2026083702,0,0.25,0.75,440,185,balance,100,ZLZ,0.54,0.5000146001422844,0.03998539985771565,-0.01266573489265782,0.002494081631696533,0.0025090909090909087,1.0060179575534447,0.25361507321381327,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,linear,1000,16,2026083702,0,0.25,0.75,440,185,inference,63,LOO,0.6190476190476191,0.5000146001422844,0.11903301890533469,-0.013141837338638385,0.003960093966084186,0.003803672006436983,0.9605004424170581,0.20883502658383046,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,16,2026083702,0,0.25,0.75,440,185,inference,63,ZLZ,0.6349206349206349,0.5000146001422844,0.1349060347783505,-0.013754287662299691,0.003959616813424189,0.0037386519721389153,0.9441953977626971,0.21858055444699068,0.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,linear,1000,16,2026083702,1,0.5,0.8,416,945,balance,100,LOO,0.63,0.5899899972741734,0.040010002725826554,0.036534206371254374,0.0023368908448098374,0.002354545454545454,1.0075547429931642,0.7557540167323202,1.0,0.19020924693703933,1.0,0.49386045156852143,0.0
main,linear,1000,16,2026083702,1,0.5,0.8,416,945,balance,100,ZLZ,0.61,0.5899899972741734,0.020010002725826537,0.034715609072707876,0.0023414048661363433,0.002403030303030303,1.0263198551370787,0.7174415599747803,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,linear,1000,16,2026083702,1,0.5,0.8,416,945,inference,63,LOO,0.6507936507936508,0.5899899972741734,0.06080365351947736,0.03580064326905186,0.0037127245768684165,0.003665504433553588,0.9872815388437304,0.587549503622168,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,1000,16,2026083702,1,0.5,0.8,416,945,inference,63,ZLZ,0.6507936507936508,0.5899899972741734,0.06080365351947736,0.03419148638819147,0.0037196094933595867,0.0036655044335535884,0.9854541021301862,0.5606209297670155,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,1000,16,2026083702,2,0.75,0.25,185,440,balance,100,LOO,0.52,0.5000146001422844,0.019985399857715636,-0.017587377909257018,0.002493650611783772,0.0025212121212121207,1.011052674860747,0.35219508718660597,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,16,2026083702,2,0.75,0.25,185,440,balance,100,ZLZ,0.53,0.5000146001422844,0.029985399857715644,-0.018097398746626636,0.002493160082504942,0.002516161616161616,1.0092258550977455,0.3624441321244609,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,16,2026083702,2,0.75,0.25,185,440,inference,63,LOO,0.4603174603174603,0.5000146001422844,-0.03969713982482409,-0.018963063871087427,0.003958916915292313,0.004006859613618447,1.0121100541769248,0.30138408434156483,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,1000,16,2026083702,2,0.75,0.25,185,440,inference,63,ZLZ,0.4603174603174603,0.5000146001422844,-0.03969713982482409,-0.018604291685008267,0.0039590094571740975,0.004006859613618447,1.0120863960952757,0.2956785844190716,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,1000,16,2026083702,3,0.5,0.2,416,659,balance,100,LOO,0.37,0.40958821710290005,-0.03958821710290006,0.0360692321204778,0.002467421456791556,0.0023545454545454546,0.9542534568079518,0.7261314181813725,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
main,linear,1000,16,2026083702,3,0.5,0.2,416,659,balance,100,ZLZ,0.36,0.40958821710290005,-0.04958821710290007,0.034715609072707876,0.002465899110893007,0.0023272727272727273,0.9437826215160614,0.6990965150220945,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
main,linear,1000,16,2026083702,3,0.5,0.2,416,659,inference,63,LOO,0.3492063492063492,0.40958821710290005,-0.06038186789655087,0.03413301398726354,0.003914218334788342,0.0036655044335535884,0.9364588584585938,0.5455720527858815,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,1000,16,2026083702,3,0.5,0.2,416,659,inference,63,ZLZ,0.3333333333333333,0.40958821710290005,-0.07625488376956674,0.03419148638819158,0.003914217733756994,0.003584229390681004,0.9156949445530063,0.5465067003965438,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,linear,1000,17,2026083702,0,0.25,0.75,689,857,balance,100,LOO,0.54,0.4999067891849836,0.04009321081501643,0.013134690116250514,0.002494795288586958,0.0025090909090909087,1.005730177770236,0.26296767912040225,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,linear,1000,17,2026083702,0,0.25,0.75,689,857,balance,100,ZLZ,0.53,0.4999067891849836,0.030093210815016425,0.01349024290289974,0.0024946959676299886,0.002516161616161616,1.0086045148627951,0.27009152502613654,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,17,2026083702,0,0.25,0.75,689,857,inference,63,LOO,0.5238095238095238,0.4999067891849836,0.023902734624540234,0.012479619000802022,0.003960279509552155,0.004023114622192963,1.0158663327902109,0.19830716563270404,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,17,2026083702,0,0.25,0.75,689,857,inference,63,ZLZ,0.5396825396825397,0.4999067891849836,0.03977575049755605,0.013054057835294064,0.003960035245299698,0.004006859613618446,1.0118242301944977,0.20744167324925275,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,17,2026083702,1,0.5,0.8,100,271,balance,100,LOO,0.61,0.5901427519762614,0.01985724802373856,0.01237631989527177,0.00239086320299574,0.002403030303030303,1.0050889988265819,0.25311283151880376,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,linear,1000,17,2026083702,1,0.5,0.8,100,271,balance,100,ZLZ,0.6,0.5901427519762614,0.009857248023738552,0.010133571789787688,0.002395258244982648,0.0024242424242424242,1.01210064898868,0.20705531192990184,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,linear,1000,17,2026083702,1,0.5,0.8,100,271,inference,63,LOO,0.5873015873015873,0.5901427519762614,-0.0028411646746741015,0.012621503639637988,0.003794563038232788,0.003909329562171343,1.0302449907360096,0.2048944575769609,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,17,2026083702,1,0.5,0.8,100,271,inference,63,ZLZ,0.5714285714285714,0.5901427519762614,-0.01871418054769003,0.012293754488908792,0.0037960865960476207,0.003949967083607638,1.0405366114988612,0.1995338031483155,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,1000,17,2026083702,2,0.75,0.25,857,689,balance,100,LOO,0.59,0.4999067891849836,0.09009321081501637,0.02109575846482531,0.0024924753490728675,0.0024434343434343426,0.980324376866248,0.4225515591147101,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,linear,1000,17,2026083702,2,0.75,0.25,857,689,balance,100,ZLZ,0.59,0.4999067891849836,0.09009321081501637,0.022367493694835094,0.002491767558319057,0.002443434343434343,0.9806028396495701,0.44808825434972255,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,linear,1000,17,2026083702,2,0.75,0.25,857,689,inference,63,LOO,0.5714285714285714,0.4999067891849836,0.0715217822435878,0.022900179513697105,0.003954875253087407,0.003949967083607638,0.9987589571944304,0.36414344128313875,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,1000,17,2026083702,2,0.75,0.25,857,689,inference,63,ZLZ,0.5714285714285714,0.4999067891849836,0.0715217822435878,0.022766694486757888,0.003955128775459314,0.003949967083607638,0.9986949370944117,0.36200924817231345,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,1000,17,2026083702,3,0.5,0.2,100,947,balance,100,LOO,0.34,0.4100313602046578,-0.07003136020465778,0.010062790762212392,0.00243210130358165,0.002266666666666667,0.9319787228141546,0.20404577758709364,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,linear,1000,17,2026083702,3,0.5,0.2,100,947,balance,100,ZLZ,0.34,0.4100313602046578,-0.07003136020465778,0.010133571789787577,0.002432075275228467,0.0022666666666666673,0.931988696959118,0.20548212209352953,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,linear,1000,17,2026083702,3,0.5,0.2,100,947,inference,63,LOO,0.3492063492063492,0.4100313602046578,-0.060825010998308615,0.012604255539045095,0.003867817725684477,0.0036655044335535884,0.947693167962023,0.2026675417654403,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,1000,17,2026083702,3,0.5,0.2,100,947,inference,63,ZLZ,0.38095238095238093,0.4100313602046578,-0.02907897925227687,0.012293754488908626,0.0038668778666733554,0.0038036720064369835,0.983654549635221,0.19769892516439624,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,18,2026083702,0,0.25,0.75,383,949,balance,100,LOO,0.52,0.5005906986752097,0.01940930132479035,0.02061352605417266,0.002491704387160199,0.0025212121212121207,1.011842389572365,0.4129562354079277,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,18,2026083702,0,0.25,0.75,383,949,balance,100,ZLZ,0.52,0.5005906986752097,0.01940930132479035,0.021452467063154623,0.0024914480836801456,0.0025212121212121207,1.0119464811355854,0.42978506817730616,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,18,2026083702,0,0.25,0.75,383,949,inference,63,LOO,0.5555555555555556,0.5005906986752097,0.054964856880345914,0.018432365964941355,0.003957804492885643,0.003982477100756672,1.0062339127451543,0.29299075435339855,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,18,2026083702,0,0.25,0.75,383,949,inference,63,ZLZ,0.5396825396825397,0.5005906986752097,0.039091841007329986,0.018181778041166607,0.003957978263577031,0.004006859613618446,1.0123500804668994,0.2890012021535004,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,18,2026083702,1,0.5,0.8,834,343,balance,100,LOO,0.62,0.5898794457692685,0.030120554230731456,0.011822188293976632,0.002392291972831462,0.00237979797979798,0.9947773962478775,0.24170786409085143,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,linear,1000,18,2026083702,1,0.5,0.8,834,343,balance,100,ZLZ,0.63,0.5898794457692685,0.040120554230731464,0.012668497268267687,0.0023903356165968547,0.002354545454545454,0.9850271393678368,0.2591168531890252,1.0,0.19020924693703933,1.0,0.49386045156852143,0.0
main,linear,1000,18,2026083702,1,0.5,0.8,834,343,inference,63,LOO,0.6825396825396826,0.5898794457692685,0.09266023677041402,0.011726221796485636,0.003798107076992646,0.0034948268435211604,0.9201496357728746,0.19027183311563184,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,linear,1000,18,2026083702,1,0.5,0.8,834,343,inference,63,ZLZ,0.6984126984126984,0.5898794457692685,0.10853325264342983,0.010562180325387693,0.003801714013388341,0.003397296792074058,0.8936223977158557,0.17130256108061212,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,linear,1000,18,2026083702,2,0.75,0.25,949,383,balance,100,LOO,0.55,0.5005906986752097,0.04940930132479038,-0.01824066185002421,0.002493185386594681,0.0025,1.002733295904091,0.36531146804281567,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,linear,1000,18,2026083702,2,0.75,0.25,949,383,balance,100,ZLZ,0.56,0.5005906986752097,0.05940930132479039,-0.018221495634661966,0.0024932369359241657,0.002488888888888889,0.9982560634440204,0.3649238476437214,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,linear,1000,18,2026083702,2,0.75,0.25,949,383,inference,63,LOO,0.5555555555555556,0.5005906986752097,0.054964856880345914,-0.017566990261931148,0.003959118310817447,0.003982477100756672,1.0058999979554546,0.2791888826026216,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,18,2026083702,2,0.75,0.25,949,383,inference,63,ZLZ,0.5396825396825397,0.5005906986752097,0.039091841007329986,-0.016167881807444273,0.0039599533464397905,0.004006859613618446,1.0118451565144895,0.2569260209655184,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,18,2026083702,3,0.5,0.2,834,629,balance,100,LOO,0.44,0.41004315324282836,0.02995684675717164,0.013194421612940987,0.002436552050992673,0.0024888888888888894,1.0214798768098936,0.26730218611934875,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,linear,1000,18,2026083702,3,0.5,0.2,834,629,balance,100,ZLZ,0.46,0.41004315324282836,0.04995684675717166,0.012668497268267853,0.002435761533141963,0.0025090909090909087,1.0301053181730626,0.25668927203311354,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
main,linear,1000,18,2026083702,3,0.5,0.2,834,629,inference,63,LOO,0.4444444444444444,0.41004315324282836,0.03440129120161606,0.011610833884208138,0.0038638911996255027,0.003982477100756672,1.0306907971794503,0.18678885812796642,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,18,2026083702,3,0.5,0.2,834,629,inference,63,ZLZ,0.4603174603174603,0.41004315324282836,0.05027430707463193,0.010562180325387971,0.0038617934926696833,0.0040068596136184475,1.037564442848672,0.16996482624092704,1.0,0.24813049958453426,1.0,0.7046170004612345,0.0
main,linear,1000,19,2026083702,0,0.25,0.75,190,31,balance,100,LOO,0.46,0.5003017908815032,-0.04030179088150315,-0.023068206171878602,0.0024919775930089816,0.0025090909090909087,1.0068673635469023,0.4621061599454218,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
main,linear,1000,19,2026083702,0,0.25,0.75,190,31,balance,100,ZLZ,0.46,0.5003017908815032,-0.04030179088150315,-0.02407660230258213,0.002491808629541149,0.0025090909090909087,1.0069356367679576,0.48232287144167096,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
main,linear,1000,19,2026083702,0,0.25,0.75,190,31,inference,63,LOO,0.42857142857142855,0.5003017908815032,-0.07173036231007462,-0.022740779103999686,0.003955919722510568,0.003949967083607637,0.9984952579120706,0.3615610214822348,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,1000,19,2026083702,0,0.25,0.75,190,31,inference,63,ZLZ,0.47619047619047616,0.5003017908815032,-0.024111314691027008,-0.023027079395821326,0.00395580855150798,0.004023114622192963,1.0170144914266201,0.3661181219282091,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,19,2026083702,1,0.5,0.8,893,556,balance,100,LOO,0.7,0.5901304621996407,0.10986953780035924,0.026164477753816584,0.0023605282883008352,0.0021212121212121206,0.8986175390166664,0.5385269796952683,0.0,0.1805386275963523,1.0,0.47925352984276937,0.0
main,linear,1000,19,2026083702,1,0.5,0.8,893,556,balance,100,ZLZ,0.7,0.5901304621996407,0.10986953780035924,0.025679216030778718,0.0023615860149498345,0.0021212121212121206,0.8982150587715011,0.5284207665417447,0.0,0.1805386275963523,1.0,0.47925352984276937,0.0
main,linear,1000,19,2026083702,1,0.5,0.8,893,556,inference,63,LOO,0.6190476190476191,0.5901304621996407,0.028917156847978354,0.02649282794971375,0.003747933363044858,0.0038036720064369835,1.014871834153114,0.43274532889955764,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,19,2026083702,1,0.5,0.8,893,556,inference,63,ZLZ,0.6190476190476191,0.5901304621996407,0.028917156847978354,0.023893386851545628,0.0037568509847804295,0.0038036720064369843,1.012462837053222,0.3898214478024991,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,19,2026083702,2,0.75,0.25,31,190,balance,100,LOO,0.48,0.5003017908815032,-0.02030179088150319,-0.013514942174925992,0.002494328788895119,0.0025212121212121207,1.0107777821579447,0.27060595045850333,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,19,2026083702,2,0.75,0.25,31,190,balance,100,ZLZ,0.47,0.5003017908815032,-0.0303017908815032,-0.013920182697203853,0.002494453583091999,0.002516161616161616,1.008702520350252,0.27871299731022514,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,19,2026083702,2,0.75,0.25,31,190,inference,63,LOO,0.47619047619047616,0.5003017908815032,-0.024111314691027008,-0.013998384356036453,0.003959722546739199,0.0040231146221929625,1.0160092215314345,0.2224567231247583,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,19,2026083702,2,0.75,0.25,31,190,inference,63,ZLZ,0.47619047619047616,0.5003017908815032,-0.024111314691027008,-0.014832352892945433,0.003959322463688314,0.004023114622192963,1.0161118875993809,0.23572172616885262,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,19,2026083702,3,0.5,0.2,893,633,balance,100,LOO,0.52,0.40979713058327705,0.11020286941672297,0.02574577619321039,0.00245428606535542,0.0025212121212121207,1.0272690526183665,0.5196888497108253,0.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,19,2026083702,3,0.5,0.2,893,633,balance,100,ZLZ,0.52,0.40979713058327705,0.11020286941672297,0.025679216030778607,0.0024540718122054725,0.0025212121212121207,1.0273587385147906,0.5183679326736655,0.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,19,2026083702,3,0.5,0.2,893,633,inference,63,LOO,0.6349206349206349,0.40979713058327705,0.22512350433735784,0.025049615234029987,0.0038955838327822227,0.0037386519721389158,0.9597154451349013,0.40134215846843896,0.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,linear,1000,19,2026083702,3,0.5,0.2,893,633,inference,63,ZLZ,0.6190476190476191,0.40979713058327705,0.20925048846434202,0.023893386851545517,0.0038934302018341777,0.0038036720064369835,0.9769462425819501,0.38292305754195555,0.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,20,2026083702,0,0.25,0.75,135,978,balance,100,LOO,0.37,0.49936770631150784,-0.12936770631150785,-0.0011655156510861353,0.0024969527048814785,0.0023545454545454546,0.9429675820220298,0.023324532703130132,0.0,0.19020924693703922,1.0,0.49386045156852143,0.0
main,linear,1000,20,2026083702,0,0.25,0.75,135,978,balance,100,ZLZ,0.37,0.49936770631150784,-0.12936770631150785,-0.0014828416882057827,0.002496781452930748,0.0023545454545454546,0.943032259303939,0.02967594259998168,0.0,0.19020924693703922,1.0,0.49386045156852143,0.0
main,linear,1000,20,2026083702,0,0.25,0.75,135,978,inference,63,LOO,0.3968253968253968,0.49936770631150784,-0.10254230948611104,-0.004301127891742085,0.003963612050518507,0.003860564536447793,0.9740016144977575,0.06831825833863078,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,1000,20,2026083702,0,0.25,0.75,135,978,inference,63,ZLZ,0.42857142857142855,0.49936770631150784,-0.0707962777400793,-0.0031433604387476888,0.003963452544350913,0.003949967083607637,0.9965975470647435,0.049929515483334894,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,1000,20,2026083702,1,0.5,0.8,858,703,balance,100,LOO,0.58,0.5901786381664195,-0.010178638166419507,0.00010324297571839836,0.0024154195428809644,0.002460606060606061,1.0187075234438159,0.00210070091978113,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,linear,1000,20,2026083702,1,0.5,0.8,858,703,balance,100,ZLZ,0.58,0.5901786381664195,-0.010178638166419507,0.00030641635813588586,0.0024151333358143913,0.002460606060606061,1.0188282460919849,0.006235070814048826,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,linear,1000,20,2026083702,1,0.5,0.8,858,703,inference,63,LOO,0.5873015873015873,0.5901786381664195,-0.0028770508648321425,0.001738125050767425,0.00382948635531063,0.003909329562171344,1.0208495864595495,0.02808734932604687,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,20,2026083702,1,0.5,0.8,858,703,inference,63,ZLZ,0.5555555555555556,0.5901786381664195,-0.03462308261086389,0.0006274152240771658,0.0038324228187061023,0.003982477100756672,1.0391538953682649,0.010134873768808126,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,20,2026083702,2,0.75,0.25,978,135,balance,100,LOO,0.5,0.49936770631150784,0.0006322936884921582,-0.040447085971862584,0.002479478623149112,0.0025252525252525255,1.0184610997150996,0.8122824198706367,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,linear,1000,20,2026083702,2,0.75,0.25,978,135,balance,100,ZLZ,0.5,0.49936770631150784,0.0006322936884921582,-0.040262405356374986,0.002479592753476077,0.0025252525252525255,1.018414222138873,0.808554945321197,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,linear,1000,20,2026083702,2,0.75,0.25,978,135,inference,63,LOO,0.5238095238095238,0.49936770631150784,0.024441817498015994,-0.039738209443596295,0.003937975119631346,0.004023114622192963,1.021620122010722,0.6332450599416466,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,20,2026083702,2,0.75,0.25,978,135,inference,63,ZLZ,0.5238095238095238,0.49936770631150784,0.024441817498015994,-0.039457425987674044,0.003938284843805761,0.004023114622192963,1.0215397772765535,0.6287459324837131,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,20,2026083702,3,0.5,0.2,858,338,balance,100,LOO,0.37,0.41008357292317604,-0.04008357292317605,0.00027584003150687986,0.0024166474633787634,0.0023545454545454546,0.9743024128366317,0.005611134039680438,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
main,linear,1000,20,2026083702,3,0.5,0.2,858,338,balance,100,ZLZ,0.38,0.41008357292317604,-0.03008357292317604,0.00030641635813594137,0.002416709246527475,0.00237979797979798,0.9847266414929591,0.00623303757044126,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,linear,1000,20,2026083702,3,0.5,0.2,858,338,inference,63,LOO,0.3492063492063492,0.41008357292317604,-0.060877223716826856,0.0008133571523414873,0.003837663170401478,0.003665504433553589,0.9551396959025253,0.013129490185895468,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,1000,20,2026083702,3,0.5,0.2,858,338,inference,63,ZLZ,0.2857142857142857,0.41008357292317604,-0.12436928720889034,0.0006274152240772768,0.0038367595122730516,0.0032916392363396964,0.8579216981961937,0.010129144419802978,0.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,linear,1000,21,2026083702,0,0.25,0.75,476,838,balance,100,LOO,0.53,0.4999541042448559,0.030045895755144103,0.00813570912678191,0.002496547789304618,0.002516161616161615,1.0078563794937248,0.1628266437492396,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,21,2026083702,0,0.25,0.75,476,838,balance,100,ZLZ,0.54,0.4999541042448559,0.04004589575514411,0.00874601507826861,0.002496318749208251,0.0025090909090909087,1.0051163978505184,0.17504922906692308,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,linear,1000,21,2026083702,0,0.25,0.75,476,838,inference,63,LOO,0.5555555555555556,0.4999541042448559,0.05560145131069966,0.007838824582502346,0.0039637380983256355,0.003982477100756672,1.004727608627561,0.12450834786658681,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,21,2026083702,0,0.25,0.75,476,838,inference,63,ZLZ,0.5396825396825397,0.4999541042448559,0.03972843543768373,0.008920950286180951,0.003963475538220099,0.004006859613618446,1.0109459677447208,0.14170103686241647,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,21,2026083702,1,0.5,0.8,748,42,balance,100,LOO,0.67,0.5898315826775726,0.08016841732242741,0.008433055692654845,0.002400458648695692,0.0022333333333333333,0.9303777569952444,0.1721225826567312,1.0,0.1852485685006342,1.0,0.48636762829893687,0.0
main,linear,1000,21,2026083702,1,0.5,0.8,748,42,balance,100,ZLZ,0.68,0.5898315826775726,0.09016841732242742,0.009130901485130516,0.002398879424074117,0.0021979797979797978,0.9162527203000795,0.18642727323177724,1.0,0.18377648252871737,1.0,0.4841441259762986,0.0
main,linear,1000,21,2026083702,1,0.5,0.8,748,42,inference,63,LOO,0.6825396825396826,0.5898315826775726,0.09270809986210993,0.006649717336768557,0.003816519352941073,0.0034948268435211604,0.9157104996278845,0.10763894944899204,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,linear,1000,21,2026083702,1,0.5,0.8,748,42,inference,63,ZLZ,0.6984126984126984,0.5898315826775726,0.10858111573512574,0.007366117382606507,0.0038144714804135573,0.0033972967920740584,0.8906336853004155,0.11926731688234199,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,linear,1000,21,2026083702,2,0.75,0.25,838,476,balance,100,LOO,0.5,0.4999541042448559,4.58957551440764e-05,-0.006492753457851552,0.002495736764103363,0.0025252525252525255,1.0118264720757786,0.12996593152536426,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,linear,1000,21,2026083702,2,0.75,0.25,838,476,balance,100,ZLZ,0.49,0.4999541042448559,-0.009954104244855932,-0.005678402970209717,0.0024959322580230033,0.0025242424242424236,1.0113425218687002,0.11366056541919034,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,linear,1000,21,2026083702,2,0.75,0.25,838,476,inference,63,LOO,0.42857142857142855,0.4999541042448559,-0.07138267567342738,-0.0060206082151982865,0.003962416247221496,0.003949967083607637,0.9968581888329908,0.09564457000138514,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,1000,21,2026083702,2,0.75,0.25,838,476,inference,63,ZLZ,0.4603174603174603,0.4999541042448559,-0.03963664392739563,-0.006679844634624177,0.003962422477995843,0.004006859613618447,1.0112146384867773,0.10611724639790213,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,1000,21,2026083702,3,0.5,0.2,748,503,balance,100,LOO,0.42,0.4096463933828249,0.010353606617175104,0.0084330556926549,0.0024299082735982393,0.002460606060606061,1.012633311035385,0.1710763707921002,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
main,linear,1000,21,2026083702,3,0.5,0.2,748,503,balance,100,ZLZ,0.44,0.4096463933828249,0.030353606617175122,0.009130901485130516,0.0024308438785009784,0.0024888888888888894,1.02387854312705,0.1851975016159282,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,linear,1000,21,2026083702,3,0.5,0.2,748,503,inference,63,LOO,0.4603174603174603,0.4096463933828249,0.05067106693463541,0.01024537857601926,0.0038624752308504665,0.004006859613618447,1.0373813096883442,0.16485235547827873,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,1000,21,2026083702,3,0.5,0.2,748,503,inference,63,ZLZ,0.47619047619047616,0.4096463933828249,0.06654408280765128,0.007366117382606563,0.0038551138538664297,0.004023114622192963,1.0435786787874086,0.11863696581627868,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,22,2026083702,0,0.25,0.75,308,198,balance,100,LOO,0.47,0.5002078580589324,-0.030207858058932446,0.019649087345616878,0.0024926826277530028,0.002516161616161616,1.0094191647774182,0.39355813125272826,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,22,2026083702,0,0.25,0.75,308,198,balance,100,ZLZ,0.47,0.5002078580589324,-0.030207858058932446,0.0198974345123043,0.0024924866836215404,0.002516161616161616,1.0094985191678842,0.3985480243634135,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,22,2026083702,0,0.25,0.75,308,198,inference,63,LOO,0.4603174603174603,0.5002078580589324,-0.03989039774147213,0.020074672442072616,0.003956367579555043,0.004006859613618447,1.0127622201547517,0.3191538960698343,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,1000,22,2026083702,0,0.25,0.75,308,198,inference,63,ZLZ,0.3968253968253968,0.5002078580589324,-0.10338246123353562,0.019947209424650003,0.003956470231956384,0.0038605645364477924,0.9757597833710558,0.3171233321034675,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,1000,22,2026083702,1,0.5,0.8,99,23,balance,100,LOO,0.61,0.5901200406133533,0.01987995938664666,0.004530049958785254,0.002406966880444229,0.002403030303030303,0.9983645070291953,0.0923353360949233,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,linear,1000,22,2026083702,1,0.5,0.8,99,23,balance,100,ZLZ,0.61,0.5901200406133533,0.01987995938664666,0.003576931297618602,0.0024089186925179123,0.002403030303030303,0.9975555881126671,0.07287851721103089,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,linear,1000,22,2026083702,1,0.5,0.8,99,23,inference,63,LOO,0.6666666666666666,0.5901200406133533,0.0765466260533133,0.004679407759444865,0.003821074940312035,0.0035842293906810036,0.938015989392846,0.07570038935122021,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,linear,1000,22,2026083702,1,0.5,0.8,99,23,inference,63,ZLZ,0.6666666666666666,0.5901200406133533,0.0765466260533133,0.0031828632512039823,0.003825539766052884,0.0035842293906810036,0.9369212215454605,0.05146021775157671,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,linear,1000,22,2026083702,2,0.75,0.25,198,308,balance,100,LOO,0.47,0.5002078580589324,-0.030207858058932446,-0.00800226418344302,0.0024961672196207882,0.002516161616161615,1.0080100389043103,0.1601681085998194,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,22,2026083702,2,0.75,0.25,198,308,balance,100,ZLZ,0.48,0.5002078580589324,-0.020207858058932437,-0.00841434188051493,0.0024960333932448515,0.0025212121212121207,1.0100874964395155,0.16842050223121607,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,22,2026083702,2,0.75,0.25,198,308,inference,63,LOO,0.4444444444444444,0.5002078580589324,-0.055763413614488,-0.007305576955006943,0.00396338109436789,0.003982477100756672,1.004818110076752,0.1160437094884924,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,22,2026083702,2,0.75,0.25,198,308,inference,63,ZLZ,0.42857142857142855,0.5002078580589324,-0.07163642948750387,-0.007910603685338413,0.003963687314780649,0.003949967083607637,0.9965385182827492,0.12564925961804807,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,1000,22,2026083702,3,0.5,0.2,99,908,balance,100,LOO,0.35,0.41000058041920096,-0.06000058041920098,0.003258630447672217,0.002421506536304521,0.002297979797979798,0.9489876502612138,0.06622047449025767,1.0,0.18791056132880235,1.0,0.4903884174031023,0.0
main,linear,1000,22,2026083702,3,0.5,0.2,99,908,balance,100,ZLZ,0.34,0.41000058041920096,-0.07000058041920093,0.003576931297618602,0.002422021453160202,0.0022666666666666664,0.9358573862792041,0.07268111913485044,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,linear,1000,22,2026083702,3,0.5,0.2,99,908,inference,63,LOO,0.3492063492063492,0.41000058041920096,-0.06079423121285177,0.002477045867810168,0.0038419106278057354,0.003665504433553588,0.954083732980301,0.039963215008836143,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,1000,22,2026083702,3,0.5,0.2,99,908,inference,63,ZLZ,0.36507936507936506,0.41000058041920096,-0.044921215339835896,0.0031828632512040933,0.0038440844869517586,0.0037386519721389158,0.9725727893934902,0.05133593990063232,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,linear,1000,23,2026083702,0,0.25,0.75,850,294,balance,100,LOO,0.5,0.49976404453234285,0.00023595546765714515,-0.014632514262640506,0.0024941238337116618,0.0025252525252525255,1.0124808123478533,0.2929948250920289,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,linear,1000,23,2026083702,0,0.25,0.75,850,294,balance,100,ZLZ,0.48,0.49976404453234285,-0.019764044532342873,-0.015566434946500007,0.0024941020149770545,0.0025212121212121207,1.0108696861925737,0.3116965924078948,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,23,2026083702,0,0.25,0.75,850,294,inference,63,LOO,0.5079365079365079,0.49976404453234285,0.008172463404165053,-0.012214287312804217,0.003961393420283957,0.004031242126480222,1.01763235780587,0.19406362683345058,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,23,2026083702,0,0.25,0.75,850,294,inference,63,ZLZ,0.47619047619047616,0.49976404453234285,-0.02357356834186669,-0.01390205252765353,0.003961416557241373,0.004023114622192963,1.0155747480882331,0.22087861422011287,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,23,2026083702,1,0.5,0.8,363,15,balance,100,LOO,0.61,0.5900789432726458,0.019921056727354225,-0.018195623965104324,0.002444414649510627,0.0024030303030303027,0.9830698337172012,0.3680268581576331,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,linear,1000,23,2026083702,1,0.5,0.8,363,15,balance,100,ZLZ,0.61,0.5900789432726458,0.019921056727354225,-0.01931761830207579,0.0024460753516091734,0.002403030303030303,0.9824024028734222,0.39058779180075964,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,linear,1000,23,2026083702,1,0.5,0.8,363,15,inference,63,LOO,0.5714285714285714,0.5900789432726458,-0.018650371844074365,-0.018342639197264088,0.0038824047321325927,0.003949967083607638,1.0174021917178977,0.29438211397966113,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,1000,23,2026083702,1,0.5,0.8,363,15,inference,63,ZLZ,0.5873015873015873,0.5900789432726458,-0.0027773559710584372,-0.01873405746839807,0.003883252385875997,0.003909329562171343,1.0067152926732736,0.3006311922979674,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,23,2026083702,2,0.75,0.25,294,850,balance,100,LOO,0.54,0.49976404453234285,0.04023595546765718,0.03167259379894788,0.0024858352633220443,0.0025090909090909087,1.009355264249404,0.6352540737063177,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,linear,1000,23,2026083702,2,0.75,0.25,294,850,balance,100,ZLZ,0.54,0.49976404453234285,0.04023595546765718,0.0312687504307842,0.0024855786610789915,0.0025090909090909087,1.0094594664735779,0.6271865990525436,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,linear,1000,23,2026083702,2,0.75,0.25,294,850,inference,63,LOO,0.5079365079365079,0.49976404453234285,0.008172463404165053,0.03148449205612408,0.003948519928659121,0.004031242126480222,1.020950178627867,0.5010482204578391,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,23,2026083702,2,0.75,0.25,294,850,inference,63,ZLZ,0.49206349206349204,0.49976404453234285,-0.007700552468850819,0.03037995990861092,0.00394952692936634,0.004031242126480222,1.0206898695907847,0.4834089164981527,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,23,2026083702,3,0.5,0.2,363,615,balance,100,LOO,0.37,0.41006020881442895,-0.040060208814428955,-0.01825890030427363,0.0023788112209603036,0.002354545454545454,0.9897992046611191,0.3743644733672192,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
main,linear,1000,23,2026083702,3,0.5,0.2,363,615,balance,100,ZLZ,0.35,0.41006020881442895,-0.06006020881442897,-0.019317618302075734,0.002376775187445567,0.0022979797979797976,0.9668477734528798,0.3962411068147787,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,linear,1000,23,2026083702,3,0.5,0.2,363,615,inference,63,LOO,0.36507936507936506,0.41006020881442895,-0.04498084373506389,-0.018184669572639922,0.0037785085241257873,0.003738651972138915,0.9894517766117534,0.29583204174052774,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,linear,1000,23,2026083702,3,0.5,0.2,363,615,inference,63,ZLZ,0.36507936507936506,0.41006020881442895,-0.04498084373506389,-0.018734057468397958,0.00377658710570386,0.0037386519721389153,0.9899551810925663,0.30484711908016837,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,linear,1000,24,2026083702,0,0.25,0.75,645,800,balance,100,LOO,0.55,0.49966977225961834,0.050330227740381706,-0.005151093230691517,0.0024955405815695725,0.0025,1.0017869548839886,0.10311387124131778,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,linear,1000,24,2026083702,0,0.25,0.75,645,800,balance,100,ZLZ,0.56,0.49966977225961834,0.060330227740381714,-0.006509480886631613,0.002495831901561697,0.0024888888888888894,0.9972181569325791,0.130298282257328,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
main,linear,1000,24,2026083702,0,0.25,0.75,645,800,inference,63,LOO,0.6031746031746031,0.49966977225961834,0.1035048309149848,-0.006170226549659208,0.003963047701885998,0.003860564536447792,0.9741403149426047,0.09801362691875685,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,1000,24,2026083702,0,0.25,0.75,645,800,inference,63,ZLZ,0.5714285714285714,0.49966977225961834,0.07175879916895306,-0.0055799489802200175,0.003963466788068956,0.003949967083607637,0.996593965539977,0.0886324218349912,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,1000,24,2026083702,1,0.5,0.8,8,987,balance,100,LOO,0.62,0.590410024437098,0.029589975562901993,0.012411077501631618,0.002390422016279151,0.0023797979797979805,0.9955555812284111,0.2538470948849266,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,linear,1000,24,2026083702,1,0.5,0.8,8,987,balance,100,ZLZ,0.6,0.590410024437098,0.009589975562901976,0.012753503768273,0.0023896207980703037,0.0024242424242424247,1.0144883348019398,0.2608945578981271,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,linear,1000,24,2026083702,1,0.5,0.8,8,987,inference,63,LOO,0.6031746031746031,0.590410024437098,0.012764578737505139,0.01294625704486918,0.0037923515300326,0.0038605645364477924,1.0179869945797473,0.2102276966309589,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,1000,24,2026083702,1,0.5,0.8,8,987,inference,63,ZLZ,0.5873015873015873,0.590410024437098,-0.0031084371355106777,0.012985167335430203,0.0037922238358151024,0.003909329562171344,1.0308804889759549,0.21086309115815752,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,24,2026083702,2,0.75,0.25,800,645,balance,100,LOO,0.48,0.49966977225961834,-0.019669772259618357,-0.004873142448466483,0.002495408265872495,0.0025212121212121207,1.0103405345299694,0.09755247715083347,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,24,2026083702,2,0.75,0.25,800,645,balance,100,ZLZ,0.49,0.49966977225961834,-0.009669772259618348,-0.004910146847130925,0.002495375260684323,0.0025242424242424245,1.0115682655081646,0.0982938957570112,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,linear,1000,24,2026083702,2,0.75,0.25,800,645,inference,63,LOO,0.4444444444444444,0.49966977225961834,-0.05522532781517392,-0.004250508168293199,0.0039617761101324285,0.003982477100756672,1.005225179325833,0.06752986642686083,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,24,2026083702,2,0.75,0.25,800,645,inference,63,ZLZ,0.42857142857142855,0.49966977225961834,-0.07109834368818979,-0.0037101389399266105,0.003962014606961654,0.003949967083607637,0.9969592430747608,0.058942986606576396,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,1000,24,2026083702,3,0.5,0.2,8,556,balance,100,LOO,0.5,0.41004608396345876,0.08995391603654124,0.012753503768272889,0.002436448897044201,0.0025252525252525255,1.0364479748851114,0.2583752211989217,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,linear,1000,24,2026083702,3,0.5,0.2,8,556,balance,100,ZLZ,0.5,0.41004608396345876,0.08995391603654124,0.012753503768272778,0.0024364488970442014,0.0025252525252525255,1.0364479748851112,0.2583752211989194,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,linear,1000,24,2026083702,3,0.5,0.2,8,556,inference,63,LOO,0.5079365079365079,0.41004608396345876,0.09789042397304915,0.01398546424198932,0.0038703421221407716,0.004031242126480222,1.0415725533458662,0.22480305502786965,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,24,2026083702,3,0.5,0.2,8,556,inference,63,ZLZ,0.4603174603174603,0.41004608396345876,0.05027137635400153,0.012985167335430203,0.003867880620022453,0.004006859613618447,1.0359315623332725,0.20879063731040692,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,1000,25,2026083702,0,0.25,0.75,882,782,balance,100,LOO,0.46,0.5000075741877292,-0.04000757418772921,-0.011045461403761891,0.0024949845822399043,0.0025090909090909087,1.0056538733551372,0.22113115245733542,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
main,linear,1000,25,2026083702,0,0.25,0.75,882,782,balance,100,ZLZ,0.47,0.5000075741877292,-0.030007574187729258,-0.009980724094762305,0.002495081541214038,0.002516161616161616,1.0084486517171383,0.19981113122681124,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,25,2026083702,0,0.25,0.75,882,782,inference,63,LOO,0.49206349206349204,0.5000075741877292,-0.007944082124237195,-0.010091111631726768,0.003961448742568627,0.004031242126480222,1.0176181464022531,0.16032896539273284,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,25,2026083702,0,0.25,0.75,882,782,inference,63,ZLZ,0.49206349206349204,0.5000075741877292,-0.007944082124237195,-0.009586319013777322,0.003961959928758827,0.004031242126480222,1.017486849682273,0.15229892503095663,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,25,2026083702,1,0.5,0.8,857,622,balance,100,LOO,0.62,0.5898994438229038,0.03010055617709617,0.01126236411642001,0.0023940414150652144,0.0023797979797979805,0.9940504641324904,0.2301779588698516,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,linear,1000,25,2026083702,1,0.5,0.8,857,622,balance,100,ZLZ,0.61,0.5898994438229038,0.020100556177096163,0.011082439818531742,0.0023943644641457435,0.002403030303030303,1.0036192647419913,0.22648542151803147,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,linear,1000,25,2026083702,1,0.5,0.8,857,622,inference,63,LOO,0.6349206349206349,0.5898994438229038,0.04502119109773106,0.010831754403636706,0.0038025080433902597,0.0037386519721389153,0.9832068543911846,0.17565630124911857,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,linear,1000,25,2026083702,1,0.5,0.8,857,622,inference,63,ZLZ,0.6507936507936508,0.5898994438229038,0.06089420697074699,0.010166145483779365,0.0038043928855654207,0.003665504433553588,0.9634926107293488,0.16482141566343256,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,1000,25,2026083702,2,0.75,0.25,782,882,balance,100,LOO,0.47,0.5000075741877292,-0.030007574187729258,-0.014383406808406773,0.0024942823283888456,0.002516161616161616,1.0087717767647029,0.287997659895645,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,25,2026083702,2,0.75,0.25,782,882,balance,100,ZLZ,0.45,0.5000075741877292,-0.05000757418772922,-0.013710565777606765,0.0024947202889590778,0.002500000000000001,1.002116353911214,0.27450132628697915,1.0,0.19599639845400546,1.0,0.5026016155255952,0.0
main,linear,1000,25,2026083702,2,0.75,0.25,782,882,inference,63,LOO,0.4603174603174603,0.5000075741877292,-0.03969011387026894,-0.01552754064387124,0.003959211061750368,0.004006859613618447,1.0120348602600169,0.24677340161451583,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,1000,25,2026083702,2,0.75,0.25,782,882,inference,63,ZLZ,0.42857142857142855,0.5000075741877292,-0.07143614561630068,-0.014468751727199303,0.003959851427749606,0.003949967083607637,0.9975038598487048,0.2299278713683526,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,1000,25,2026083702,3,0.5,0.2,857,624,balance,100,LOO,0.41,0.41020543497366035,-0.00020543497366037888,0.010108397794634238,0.002432704642431424,0.002443434343434343,1.004410605716687,0.20494514391850963,1.0,0.19376637903798294,1.0,0.4992332977468462,0.0
main,linear,1000,25,2026083702,3,0.5,0.2,857,624,balance,100,ZLZ,0.43,0.41020543497366035,0.01979456502633964,0.011082439818531464,0.002434381885836171,0.0024757575757575756,1.0169963842411653,0.22461617518846466,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
main,linear,1000,25,2026083702,3,0.5,0.2,857,624,inference,63,LOO,0.4444444444444444,0.41020543497366035,0.034239009470784065,0.007770145441274967,0.0038565255803921328,0.003982477100756672,1.0326593244979156,0.1251212400072505,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,25,2026083702,3,0.5,0.2,857,624,inference,63,ZLZ,0.4603174603174603,0.41020543497366035,0.05011202534379994,0.01016614548377931,0.0038626855357947495,0.004006859613618447,1.0373248291862396,0.16357300936361116,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,1000,26,2026083702,0,0.25,0.75,981,212,balance,100,LOO,0.48,0.5003521951259192,-0.020352195125919237,-0.017268493950194974,0.0024929220280463142,0.0025212121212121207,1.0113481660667811,0.3458598232566497,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,26,2026083702,0,0.25,0.75,981,212,balance,100,ZLZ,0.46,0.5003521951259192,-0.0403521951259192,-0.018351481954217597,0.0024924541589939225,0.0025090909090909087,1.0066748469723918,0.3675848056206743,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
main,linear,1000,26,2026083702,0,0.25,0.75,981,212,inference,63,LOO,0.38095238095238093,0.5003521951259192,-0.11939981417353829,-0.018704279521647604,0.003957438783086968,0.0038036720064369835,0.9611448754919109,0.29732667987466904,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,26,2026083702,0,0.25,0.75,981,212,inference,63,ZLZ,0.4126984126984127,0.5003521951259192,-0.08765378242750654,-0.01825517979406671,0.003957416948735748,0.003909329562171343,0.9878487945072941,0.2901885082349976,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,26,2026083702,1,0.5,0.8,255,174,balance,100,LOO,0.62,0.5898795728383501,0.030120427161649865,-0.007763819381228609,0.0024292843928548358,0.0023797979797979805,0.9796292220036452,0.15752019593145328,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,linear,1000,26,2026083702,1,0.5,0.8,255,174,balance,100,ZLZ,0.63,0.5898795728383501,0.040120427161649874,-0.007180506336352255,0.0024279931847216657,0.0023545454545454546,0.9697496143570803,0.14572408534469103,1.0,0.19020924693703933,1.0,0.49386045156852143,0.0
main,linear,1000,26,2026083702,1,0.5,0.8,255,174,inference,63,LOO,0.6190476190476191,0.5898795728383501,0.02916804620926894,-0.008324131661336054,0.0038574903427562404,0.003803672006436983,0.9860483548791458,0.13402521636775222,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,26,2026083702,1,0.5,0.8,255,174,inference,63,ZLZ,0.6349206349206349,0.5898795728383501,0.045041062082284755,-0.0076148096096906315,0.003855572937842447,0.0037386519721389158,0.9696748142005168,0.12263504298664568,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,linear,1000,26,2026083702,2,0.75,0.25,212,981,balance,100,LOO,0.51,0.5003521951259192,0.00964780487408079,-0.014241786492253827,0.0024947663837058902,0.0025242424242424236,1.0118151506004933,0.2851343429582634,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,linear,1000,26,2026083702,2,0.75,0.25,212,981,balance,100,ZLZ,0.5,0.5003521951259192,-0.0003521951259192191,-0.015822259432360652,0.0024944133159236492,0.0025252525252525255,1.0123633116981885,0.31679935820719973,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,linear,1000,26,2026083702,2,0.75,0.25,212,981,inference,63,LOO,0.5396825396825397,0.5003521951259192,0.039330344556620433,-0.013126092938781198,0.003961004742623276,0.004006859613618446,1.0115765756354034,0.2085608526822828,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,26,2026083702,2,0.75,0.25,212,981,inference,63,ZLZ,0.5555555555555556,0.5003521951259192,0.05520336042963636,-0.013123231549682535,0.003961076296935133,0.003982477100756672,1.005402774957427,0.20851350463486726,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,26,2026083702,3,0.5,0.2,255,825,balance,100,LOO,0.4,0.4104774776268802,-0.010477477626880172,-0.007271912069669151,0.002402885282131999,0.0024242424242424247,1.0088881239022265,0.14834813819514395,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,linear,1000,26,2026083702,3,0.5,0.2,255,825,balance,100,ZLZ,0.39,0.4104774776268802,-0.02047747762688018,-0.00718050633635231,0.002402869783108834,0.002403030303030303,1.0000668034208917,0.1464839194309047,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,linear,1000,26,2026083702,3,0.5,0.2,255,825,inference,63,LOO,0.4603174603174603,0.4104774776268802,0.0498399826905801,-0.008365736445815009,0.0038109275618348633,0.004006859613618447,1.0514132185942802,0.13551545623579828,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,1000,26,2026083702,3,0.5,0.2,255,825,inference,63,ZLZ,0.4603174603174603,0.4104774776268802,0.0498399826905801,-0.007614809609690576,0.0038132210331492523,0.0040068596136184475,1.0507808434879196,0.12331419136361854,1.0,0.24813049958453426,1.0,0.7046170004612345,0.0
main,linear,1000,27,2026083702,0,0.25,0.75,643,722,balance,100,LOO,0.41,0.4999842145486884,-0.08998421454868843,-0.036483661847457105,0.0024837700008588973,0.0024434343434343426,0.9837603089615357,0.7320533512166525,1.0,0.19376637903798283,1.0,0.4992332977468462,0.0
main,linear,1000,27,2026083702,0,0.25,0.75,643,722,balance,100,ZLZ,0.4,0.4999842145486884,-0.09998421454868839,-0.03687036783082287,0.002483552609157111,0.0024242424242424247,0.9761188127459013,0.7398450768749746,0.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,linear,1000,27,2026083702,0,0.25,0.75,643,722,inference,63,LOO,0.36507936507936506,0.4999842145486884,-0.13490484946932335,-0.03852982837847585,0.003941439081704025,0.0037386519721389153,0.9485499825415448,0.6137191364462926,0.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,linear,1000,27,2026083702,0,0.25,0.75,643,722,inference,63,ZLZ,0.38095238095238093,0.4999842145486884,-0.11903183359630748,-0.03879957678515539,0.003941117431235536,0.003803672006436983,0.9651252653094724,0.6180410201595216,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,27,2026083702,1,0.5,0.8,207,685,balance,100,LOO,0.52,0.5900124028536927,-0.0700124028536927,-0.01097639968125852,0.0024329141853824546,0.0025212121212121207,1.0362930745195131,0.22253407320618626,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,27,2026083702,1,0.5,0.8,207,685,balance,100,ZLZ,0.48,0.5900124028536927,-0.11001240285369274,-0.01278464348882824,0.0024357201112786865,0.0025212121212121207,1.0350992749690575,0.2590448310383648,0.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,27,2026083702,1,0.5,0.8,207,685,inference,63,LOO,0.49206349206349204,0.5900124028536927,-0.09794891079020068,-0.009864958496859977,0.0038595063541943288,0.004031242126480222,1.0444968233046847,0.15879227919541053,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,27,2026083702,1,0.5,0.8,207,685,inference,63,ZLZ,0.5238095238095238,0.5900124028536927,-0.06620287904416888,-0.010051067432726213,0.0038602733417284363,0.004023114622192963,1.0421838730185917,0.16177192665683893,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,27,2026083702,2,0.75,0.25,722,643,balance,100,LOO,0.34,0.4999842145486884,-0.15998421454868839,0.003650072733240084,0.002495510501571158,0.0022666666666666664,0.9082977872622002,0.07306709106359992,0.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,linear,1000,27,2026083702,2,0.75,0.25,722,643,balance,100,ZLZ,0.34,0.4999842145486884,-0.15998421454868839,0.002560106282942398,0.0024954315942563236,0.0022666666666666664,0.9083265082816936,0.05124897228994919,0.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,linear,1000,27,2026083702,2,0.75,0.25,722,643,inference,63,LOO,0.2857142857142857,0.4999842145486884,-0.2142699288344027,-9.105547961912874e-05,0.00396140924298183,0.0032916392363396964,0.8309263280917716,0.001446709159153063,0.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,linear,1000,27,2026083702,2,0.75,0.25,722,643,inference,63,ZLZ,0.30158730158730157,0.4999842145486884,-0.19839691296138684,0.0011807901289014322,0.0039618662032930504,0.003397296792074058,0.8574991223202515,0.018759567065743023,0.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,linear,1000,27,2026083702,3,0.5,0.2,207,273,balance,100,LOO,0.45,0.4100306455974005,0.03996935440259952,-0.011963217443008212,0.002391280203302194,0.0025000000000000005,1.0454651013075222,0.24464298227822834,1.0,0.19599639845400535,1.0,0.5026016155255952,0.0
main,linear,1000,27,2026083702,3,0.5,0.2,207,273,balance,100,ZLZ,0.45,0.4100306455974005,0.03996935440259952,-0.012784643488828296,0.0023897775386171457,0.0025000000000000005,1.0461224777627776,0.2615229969184167,1.0,0.19599639845400535,1.0,0.5026016155255952,0.0
main,linear,1000,27,2026083702,3,0.5,0.2,207,273,inference,63,LOO,0.4444444444444444,0.4100306455974005,0.03441379884704393,-0.00914423500971695,0.0038061373564852227,0.003982477100756672,1.0463303679702958,0.14821943398800635,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,27,2026083702,3,0.5,0.2,207,273,inference,63,ZLZ,0.4603174603174603,0.4100306455974005,0.0502868147200598,-0.010051067432726102,0.003802967474715544,0.004006859613618447,1.0536139581152093,0.16298621755907602,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,1000,28,2026083702,0,0.25,0.75,748,924,balance,100,LOO,0.56,0.4996487129465838,0.06035128705341625,0.01559332114588613,0.0024944438452049623,0.002488888888888889,0.9977730682024566,0.3122135572688832,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,linear,1000,28,2026083702,0,0.25,0.75,748,924,balance,100,ZLZ,0.56,0.4996487129465838,0.06035128705341625,0.016284582996646202,0.0024944557405956157,0.0024888888888888894,0.9977683100902015,0.3260534055373872,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
main,linear,1000,28,2026083702,0,0.25,0.75,748,924,inference,63,LOO,0.5714285714285714,0.4996487129465838,0.07177985848198759,0.01607106694675048,0.003959802002710982,0.003949967083607638,0.9975163103870823,0.25539240318560263,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,1000,28,2026083702,0,0.25,0.75,748,924,inference,63,ZLZ,0.5714285714285714,0.4996487129465838,0.07177985848198759,0.01656865814026548,0.003959537668129084,0.003949967083607638,0.9975829035297527,0.26330863266466914,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,1000,28,2026083702,1,0.5,0.8,732,532,balance,100,LOO,0.6,0.5898949246887655,0.010105075311234502,0.020473736011841326,0.0023741391111410837,0.0024242424242424242,1.0211037815207296,0.4201883604290051,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,linear,1000,28,2026083702,1,0.5,0.8,732,532,balance,100,ZLZ,0.63,0.5898949246887655,0.04010507531123453,0.020498818107574257,0.0023740368204633222,0.002354545454545454,0.9917897794381875,0.4207121908478781,1.0,0.19020924693703933,1.0,0.49386045156852143,0.0
main,linear,1000,28,2026083702,1,0.5,0.8,732,532,inference,63,LOO,0.6349206349206349,0.5898949246887655,0.04502571023186941,0.023894016738365553,0.003757024130163677,0.0037386519721389153,0.9951099174803646,0.38982274147532464,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,linear,1000,28,2026083702,1,0.5,0.8,732,532,inference,63,ZLZ,0.6507936507936508,0.5898949246887655,0.06089872610488534,0.02343739204804096,0.003758468529779329,0.0036655044335535884,0.9752654317871331,0.38229958417184234,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,1000,28,2026083702,2,0.75,0.25,924,748,balance,100,LOO,0.5,0.4996487129465838,0.0003512870534161938,0.021851194283190434,0.0024928780827231703,0.0025252525252525255,1.0129867733018014,0.43764770841722656,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,linear,1000,28,2026083702,2,0.75,0.25,924,748,balance,100,ZLZ,0.5,0.4996487129465838,0.0003512870534161938,0.02284073903859668,0.002492204868292856,0.0025252525252525255,1.0132604094390951,0.4575286368634327,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,linear,1000,28,2026083702,2,0.75,0.25,924,748,inference,63,LOO,0.49206349206349204,0.4996487129465838,-0.00758522088309177,0.022246427434683025,0.003957522842711873,0.004031242126480222,1.0186276331680837,0.35362956125277734,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,28,2026083702,2,0.75,0.25,924,748,inference,63,ZLZ,0.49206349206349204,0.4996487129465838,-0.00758522088309177,0.021973530326894475,0.003957665474792408,0.004031242126480222,1.0185909223900926,0.3492852903299813,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,28,2026083702,3,0.5,0.2,732,793,balance,100,LOO,0.34,0.40979419190062866,-0.06979419190062863,0.019803566601893696,0.002446283357046035,0.0022666666666666673,0.9265756806700183,0.40039627914967324,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,linear,1000,28,2026083702,3,0.5,0.2,732,793,balance,100,ZLZ,0.35,0.40979419190062866,-0.05979419190062868,0.020498818107574313,0.002447313960412001,0.0022979797979797976,0.9389803822280886,0.41436587122124924,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,linear,1000,28,2026083702,3,0.5,0.2,732,793,inference,63,LOO,0.3333333333333333,0.40979419190062866,-0.07646085856729534,0.02318329445390832,0.0038910451038500645,0.003584229390681004,0.9211482506678023,0.3716567447988321,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,linear,1000,28,2026083702,3,0.5,0.2,732,793,inference,63,ZLZ,0.30158730158730157,0.40979419190062866,-0.10820689031332709,0.023437392048041017,0.003891582698587714,0.0033972967920740584,0.8729858916545611,0.3757042888443206,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,linear,1000,29,2026083702,0,0.25,0.75,792,255,balance,100,LOO,0.46,0.49991893798332876,-0.03991893798332874,0.01807199402106041,0.002494031737186152,0.0025090909090909087,1.0060380835096137,0.36187208807355503,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
main,linear,1000,29,2026083702,0,0.25,0.75,792,255,balance,100,ZLZ,0.44,0.49991893798332876,-0.05991893798332876,0.01823582641360144,0.002493902674535459,0.0024888888888888894,0.9979895824733804,0.36516210255634746,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,linear,1000,29,2026083702,0,0.25,0.75,792,255,inference,63,LOO,0.42857142857142855,0.49991893798332876,-0.07134750941190021,0.02026243281140383,0.003957511635093231,0.003949967083607637,0.9980936123045874,0.32209240751990437,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,1000,29,2026083702,0,0.25,0.75,792,255,inference,63,ZLZ,0.4444444444444444,0.49991893798332876,-0.05547449353888434,0.01949026891053729,0.003958117310015706,0.003982477100756672,1.006154388269222,0.30979435536107885,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,29,2026083702,1,0.5,0.8,813,745,balance,100,LOO,0.54,0.5902597243079312,-0.05025972430793113,0.0264789119289619,0.0023597220805057634,0.0025090909090909087,1.063299330806419,0.5450918729175936,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,linear,1000,29,2026083702,1,0.5,0.8,813,745,balance,100,ZLZ,0.54,0.5902597243079312,-0.05025972430793113,0.023472527885448957,0.0023665502991299164,0.0025090909090909087,1.0602313882842036,0.4825051953335312,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,linear,1000,29,2026083702,1,0.5,0.8,813,745,inference,63,LOO,0.5238095238095238,0.5902597243079312,-0.06645020049840733,0.02565929384037946,0.0037491490335087143,0.0040231146221929625,1.0730740726057113,0.4190620641947866,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,29,2026083702,1,0.5,0.8,813,745,inference,63,ZLZ,0.5238095238095238,0.5902597243079312,-0.06645020049840733,0.02428052877014142,0.003754559984641402,0.004023114622192963,1.0715275927539112,0.396258523304315,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,29,2026083702,2,0.75,0.25,255,792,balance,100,LOO,0.53,0.49991893798332876,0.030081062016671267,0.011304761599685298,0.0024958273147856814,0.002516161616161616,1.0081473190294339,0.2262841533657655,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,29,2026083702,2,0.75,0.25,255,792,balance,100,ZLZ,0.53,0.49991893798332876,0.030081062016671267,0.011289273589618176,0.002495842248677424,0.002516161616161616,1.0081412867720143,0.22597345827399304,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,29,2026083702,2,0.75,0.25,255,792,inference,63,LOO,0.5555555555555556,0.49991893798332876,0.05563661757222682,0.011844587172754162,0.003961689317129025,0.003982477100756672,1.0052472018786953,0.18818271126058164,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,29,2026083702,2,0.75,0.25,255,792,inference,63,ZLZ,0.5714285714285714,0.49991893798332876,0.07150963344524264,0.01111818780760776,0.003962515344484461,0.003949967083607638,0.9968332587293853,0.17662351658160458,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,1000,29,2026083702,3,0.5,0.2,813,116,balance,100,LOO,0.43,0.41050754290377156,0.019492457096228433,0.02482652325179957,0.002454129041850704,0.0024757575757575756,1.0088131200674604,0.5011493911328813,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
main,linear,1000,29,2026083702,3,0.5,0.2,813,116,balance,100,ZLZ,0.43,0.41050754290377156,0.019492457096228433,0.023472527885449068,0.0024523142404897394,0.0024757575757575756,1.0095596783155956,0.4739928642758582,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
main,linear,1000,29,2026083702,3,0.5,0.2,813,116,inference,63,LOO,0.42857142857142855,0.41050754290377156,0.018063885667656987,0.024994787713250866,0.0038965971400240444,0.003949967083607637,1.0136965515463225,0.4004116444738709,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,1000,29,2026083702,3,0.5,0.2,813,116,inference,63,ZLZ,0.38095238095238093,0.41050754290377156,-0.02955516195139063,0.02428052877014153,0.003895304016056994,0.0038036720064369843,0.9764762880529249,0.3890339126501493,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,30,2026083702,0,0.25,0.75,956,695,balance,100,LOO,0.48,0.5002315550865011,-0.020231555086501096,0.002727757355670324,0.002496200990208477,0.0025212121212121207,1.0100196783439122,0.05459664552287181,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,30,2026083702,0,0.25,0.75,956,695,balance,100,ZLZ,0.47,0.5002315550865011,-0.030231555086501105,0.0026159760072886895,0.002496213966121325,0.002516161616161616,1.0079911619400503,0.052359181894838513,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,30,2026083702,0,0.25,0.75,956,695,inference,63,LOO,0.4603174603174603,0.5002315550865011,-0.03991409476904079,0.003411829395121302,0.003961975994552397,0.004006859613618447,1.01132859440031,0.05420400625036563,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,1000,30,2026083702,0,0.25,0.75,956,695,inference,63,ZLZ,0.4444444444444444,0.5002315550865011,-0.05578711064205666,0.002406898266279933,0.003962366072834689,0.003982477100756672,1.00507550982224,0.03823670283893789,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,30,2026083702,1,0.5,0.8,729,844,balance,100,LOO,0.64,0.5896571023949615,0.05034289760503852,0.011535092337889519,0.0023941336497334013,0.0023272727272727273,0.9720730200387437,0.23574738279414298,1.0,0.18910444041685204,1.0,0.49219170401534473,0.0
main,linear,1000,30,2026083702,1,0.5,0.8,729,844,balance,100,ZLZ,0.64,0.5896571023949615,0.05034289760503852,0.01174311458977928,0.002393651398158441,0.0023272727272727273,0.972268864657242,0.24002299352261974,1.0,0.18910444041685204,1.0,0.49219170401534473,0.0
main,linear,1000,30,2026083702,1,0.5,0.8,729,844,inference,63,LOO,0.6190476190476191,0.5896571023949615,0.029390516652657572,0.009628957368405189,0.0038065536920534686,0.0038036720064369843,0.9992429673007108,0.15606779119685957,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,30,2026083702,1,0.5,0.8,729,844,inference,63,ZLZ,0.6031746031746031,0.5896571023949615,0.013517500779641645,0.01048211011912159,0.003803926821232701,0.0038605645364477924,1.0148892757081844,0.16995448939558674,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,1000,30,2026083702,2,0.75,0.25,695,956,balance,100,LOO,0.46,0.5002315550865011,-0.04023155508650106,0.0001303868868256508,0.0024964501110160938,0.0025090909090909087,1.0050635091881208,0.0026095911464593616,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
main,linear,1000,30,2026083702,2,0.75,0.25,695,956,balance,100,ZLZ,0.46,0.5002315550865011,-0.04023155508650106,0.00019212409779456596,0.0024964249587491713,0.0025090909090909087,1.005073635519204,0.003845232312333988,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
main,linear,1000,30,2026083702,2,0.75,0.25,695,956,inference,63,LOO,0.47619047619047616,0.5002315550865011,-0.024041078896024914,-0.0008224009653308162,0.0039637589118639675,0.004023114622192963,1.0149746015458552,0.013062611053622292,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,30,2026083702,2,0.75,0.25,695,956,inference,63,ZLZ,0.47619047619047616,0.5002315550865011,-0.024041078896024914,-0.0012093824609208381,0.003964015999354022,0.004023114622192963,1.0149087750525154,0.019208611222002608,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,30,2026083702,3,0.5,0.2,729,751,balance,100,LOO,0.42,0.40984402689415034,0.010155973105849647,0.012034912271819409,0.002435504435895567,0.002460606060606061,1.0103065403374083,0.24386443422975207,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
main,linear,1000,30,2026083702,3,0.5,0.2,729,751,balance,100,ZLZ,0.43,0.40984402689415034,0.020155973105849656,0.01174311458977928,0.0024349856743973533,0.0024757575757575756,1.0167442058443785,0.23797705924646764,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
main,linear,1000,30,2026083702,3,0.5,0.2,729,751,inference,63,LOO,0.3968253968253968,0.40984402689415034,-0.013018630068753534,0.01067457881715117,0.003862765034662455,0.003860564536447793,0.9994303308135711,0.17175192069580753,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,1000,30,2026083702,3,0.5,0.2,729,751,inference,63,ZLZ,0.4126984126984127,0.40984402689415034,0.0028543858042623382,0.010482110119121646,0.003862338526624967,0.003909329562171343,1.0121664725198074,0.16866444816957385,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,31,2026083702,0,0.25,0.75,473,179,balance,100,LOO,0.47,0.5000984709984313,-0.030098470998431326,-0.014501864917417784,0.0024949113218374866,0.002516161616161616,1.008517454764075,0.2903329310321453,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,31,2026083702,0,0.25,0.75,473,179,balance,100,ZLZ,0.47,0.5000984709984313,-0.030098470998431326,-0.014198432504642367,0.002494982538324396,0.002516161616161616,1.008488667760955,0.28425404010858896,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,31,2026083702,0,0.25,0.75,473,179,inference,63,LOO,0.5079365079365079,0.5000984709984313,0.007838036938076609,-0.014190445467518464,0.003961280284452312,0.004031242126480222,1.0176614218141808,0.22546453743468095,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,31,2026083702,0,0.25,0.75,473,179,inference,63,ZLZ,0.5079365079365079,0.5000984709984313,0.007838036938076609,-0.013725393110797013,0.003961678075630674,0.004031242126480222,1.0175592386664265,0.21806461597804244,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,31,2026083702,1,0.5,0.8,41,675,balance,100,LOO,0.67,0.5899403626009905,0.08005963739900956,0.01228018302216638,0.0023924963304044642,0.0022333333333333333,0.9334740893649673,0.25106096821924306,1.0,0.1852485685006342,1.0,0.48636762829893687,0.0
main,linear,1000,31,2026083702,1,0.5,0.8,41,675,balance,100,ZLZ,0.68,0.5899403626009905,0.09005963739900957,0.0136861847922507,0.0023894359681737986,0.0021979797979797978,0.9198739063343357,0.27998495888477304,1.0,0.18377648252871737,1.0,0.4841441259762986,0.0
main,linear,1000,31,2026083702,1,0.5,0.8,41,675,inference,63,LOO,0.7142857142857143,0.5899403626009905,0.12434535168472383,0.012049601951992783,0.0037984893036528207,0.0032916392363396964,0.8665653561731208,0.19550922164327242,0.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,linear,1000,31,2026083702,1,0.5,0.8,41,675,inference,63,ZLZ,0.7301587301587301,0.5899403626009905,0.14021836755773964,0.011185422469605966,0.0038014921444742725,0.003177854176318079,0.8359491629983522,0.1814158981386682,0.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,linear,1000,31,2026083702,2,0.75,0.25,179,473,balance,100,LOO,0.39,0.5000984709984313,-0.11009847099843129,-0.021859508492612145,0.0024910392053876245,0.002403030303030303,0.9646698044065403,0.4379757967001686,0.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,linear,1000,31,2026083702,2,0.75,0.25,179,473,balance,100,ZLZ,0.38,0.5000984709984313,-0.1200984709984313,-0.020487130234574824,0.0024915928077629663,0.00237979797979798,0.9551311804976034,0.41043330420265095,0.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,linear,1000,31,2026083702,2,0.75,0.25,179,473,inference,63,LOO,0.3333333333333333,0.5000984709984313,-0.16676513766509798,-0.020846836611170927,0.003956208593482956,0.0035842293906810036,0.9059758367102504,0.33143668123911046,0.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,linear,1000,31,2026083702,2,0.75,0.25,179,473,inference,63,ZLZ,0.3492063492063492,0.5000984709984313,-0.1508921217920821,-0.0209812810292615,0.003956264466697368,0.0036655044335535884,0.926506421501568,0.3335718112802888,0.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,1000,31,2026083702,3,0.5,0.2,41,708,balance,100,LOO,0.48,0.40984031960618783,0.07015968039381215,0.012877120336136916,0.0024369478828321074,0.0025212121212121207,1.034577776149273,0.26085287849625505,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,31,2026083702,3,0.5,0.2,41,708,balance,100,ZLZ,0.5,0.40984031960618783,0.09015968039381217,0.013686184792250755,0.0024383386261250146,0.0025252525252525255,1.035644720629158,0.27716308736447315,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,linear,1000,31,2026083702,3,0.5,0.2,41,708,inference,63,LOO,0.47619047619047616,0.40984031960618783,0.06635015658428833,0.0125556801614779,0.0038681601909943764,0.004023114622192963,1.040058948840677,0.20187754679585995,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,31,2026083702,3,0.5,0.2,41,708,inference,63,ZLZ,0.5079365079365079,0.40984031960618783,0.09809618833032008,0.011185422469606021,0.0038648173983070566,0.004031242126480222,1.0430614725151222,0.1799235047253091,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,32,2026083702,0,0.25,0.75,875,66,balance,100,LOO,0.47,0.4997736864519168,-0.029773686451916803,0.007454432801347499,0.0024956212777280593,0.002516161616161616,1.0082305510923741,0.1492193913518696,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,32,2026083702,0,0.25,0.75,875,66,balance,100,ZLZ,0.49,0.4997736864519168,-0.009773686451916785,0.008603108280209493,0.002495307816050436,0.0025242424242424245,1.0115956067647742,0.17222386271996193,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,linear,1000,32,2026083702,0,0.25,0.75,875,66,inference,63,LOO,0.5238095238095238,0.4997736864519168,0.02403583735760706,0.005077496505870638,0.00396152748335861,0.004023114622192963,1.0155463111370715,0.08067115902231403,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,32,2026083702,0,0.25,0.75,875,66,inference,63,ZLZ,0.5238095238095238,0.4997736864519168,0.02403583735760706,0.0060335604781952545,0.003961565065107651,0.0040231146221929625,1.0155366770641792,0.0958606288579835,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,32,2026083702,1,0.5,0.8,463,263,balance,100,LOO,0.51,0.5901195219062989,-0.0801195219062989,-0.015799054725736728,0.0024410961502381178,0.0025242424242424245,1.0340610401586174,0.3197706947703286,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,linear,1000,32,2026083702,1,0.5,0.8,463,263,balance,100,ZLZ,0.5,0.5901195219062989,-0.0901195219062989,-0.015977785206821693,0.002441395503070042,0.0025252525252525255,1.0343479874838115,0.3233683483236295,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,linear,1000,32,2026083702,1,0.5,0.8,463,263,inference,63,LOO,0.5079365079365079,0.5901195219062989,-0.082183013969791,-0.018066033150695993,0.00388045953774961,0.004031242126480222,1.0388568898254908,0.29001550906961915,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,32,2026083702,1,0.5,0.8,463,263,inference,63,ZLZ,0.5238095238095238,0.5901195219062989,-0.06630999809677507,-0.017853486731605694,0.0038799272820437118,0.004023114622192963,1.0369046453040298,0.28662314173247444,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,32,2026083702,2,0.75,0.25,66,875,balance,100,LOO,0.47,0.4997736864519168,-0.029773686451916803,-0.0005628239249227396,0.0024964655152422957,0.002516161616161616,1.0078895946285116,0.011264444116092488,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,32,2026083702,2,0.75,0.25,66,875,balance,100,ZLZ,0.45,0.4997736864519168,-0.049773686451916765,0.00044185638573013275,0.0024965095746944535,0.002500000000000001,1.0013981221385762,0.008843303248768447,1.0,0.19599639845400546,1.0,0.5026016155255952,0.0
main,linear,1000,32,2026083702,2,0.75,0.25,66,875,inference,63,LOO,0.5238095238095238,0.4997736864519168,0.02403583735760706,0.001870553810843778,0.003963472631155975,0.0040231146221929625,1.0150479129256893,0.029712026544956634,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,32,2026083702,2,0.75,0.25,66,875,inference,63,ZLZ,0.49206349206349204,0.4997736864519168,-0.00771019438842474,0.0021394884805260306,0.003963447183845193,0.004031242126480222,1.0171050450505201,0.03398391547362211,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,32,2026083702,3,0.5,0.2,463,972,balance,100,LOO,0.38,0.4101372741418905,-0.03013727414189049,-0.015410387269939041,0.0023856878508110675,0.00237979797979798,0.997531164434993,0.3155053612430239,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,linear,1000,32,2026083702,3,0.5,0.2,463,972,balance,100,ZLZ,0.37,0.4101372741418905,-0.0401372741418905,-0.015977785206821637,0.0023843433364533297,0.0023545454545454546,0.9875026882864114,0.32721423016313994,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
main,linear,1000,32,2026083702,3,0.5,0.2,463,972,inference,63,LOO,0.4126984126984127,0.4101372741418905,0.00256113855652218,-0.017280580049069072,0.0037801983088687724,0.003909329562171343,1.0341599151027643,0.28106128299290156,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,32,2026083702,3,0.5,0.2,463,972,inference,63,ZLZ,0.3492063492063492,0.4101372741418905,-0.06093092493554131,-0.017853486731605694,0.0037786510500627153,0.003665504433553588,0.9700563468258734,0.2904388117527335,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,1000,33,2026083702,0,0.25,0.75,683,662,balance,100,LOO,0.49,0.5001420471510755,-0.010142047151075473,0.006966273163525716,0.0024955755150164196,0.0025242424242424236,1.0114870934794435,0.1394489158429329,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,linear,1000,33,2026083702,0,0.25,0.75,683,662,balance,100,ZLZ,0.52,0.5001420471510755,0.019857952848924554,0.006747759571954615,0.0024959062230432323,0.0025212121212121207,1.0101389619270364,0.1350658226180414,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,33,2026083702,0,0.25,0.75,683,662,inference,63,LOO,0.5714285714285714,0.5001420471510755,0.07128652427749593,0.008343914441728328,0.003962234046580806,0.003949967083607638,0.996904028679539,0.13255611876187584,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,1000,33,2026083702,0,0.25,0.75,683,662,inference,63,ZLZ,0.5396825396825397,0.5001420471510755,0.03954049253146419,0.0074980277469147705,0.00396278562535396,0.004006859613618446,1.0111219713684483,0.11910959658984188,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,33,2026083702,1,0.5,0.8,339,860,balance,100,LOO,0.7,0.5902457381842546,0.10975426181574532,0.0014453132973449856,0.0024118257710808444,0.0021212121212121206,0.8795047082781244,0.029429916685517612,0.0,0.1805386275963523,1.0,0.47925352984276937,0.0
main,linear,1000,33,2026083702,1,0.5,0.8,339,860,balance,100,ZLZ,0.69,0.5902457381842546,0.09975426181574532,0.0004486318967972247,0.002414013507133264,0.0021606060606060603,0.895026500150724,0.009131041148193688,0.0,0.18220734573073982,1.0,0.4817740338883365,0.0
main,linear,1000,33,2026083702,1,0.5,0.8,339,860,inference,63,LOO,0.6984126984126984,0.5902457381842546,0.10816696022844374,0.00015147478011978688,0.0038328580098745237,0.0033972967920740584,0.8863612435737674,0.0024466901033797506,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,linear,1000,33,2026083702,1,0.5,0.8,339,860,inference,63,ZLZ,0.6507936507936508,0.5902457381842546,0.06054791260939618,-0.00115923620688696,0.0038364672611907384,0.0036655044335535884,0.9554374334517095,0.01871570490440986,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,1000,33,2026083702,2,0.75,0.25,662,683,balance,100,LOO,0.58,0.5001420471510755,0.0798579528489245,0.019098113477101997,0.0024928031738711757,0.002460606060606061,0.9870839729335251,0.382513242613376,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,linear,1000,33,2026083702,2,0.75,0.25,662,683,balance,100,ZLZ,0.56,0.5001420471510755,0.05985795284892459,0.01760177985445377,0.0024935874073488988,0.0024888888888888894,0.998115759469204,0.35248795969703645,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
main,linear,1000,33,2026083702,2,0.75,0.25,662,683,inference,63,LOO,0.6031746031746031,0.5001420471510755,0.10303255602352768,0.01564398764401098,0.00396068303915376,0.003860564536447792,0.9747219099038636,0.24857784574795797,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,1000,33,2026083702,2,0.75,0.25,662,683,inference,63,ZLZ,0.5873015873015873,0.5001420471510755,0.08715954015051186,0.015514699890689876,0.003960857183764982,0.003909329562171343,0.9869907903256789,0.24651808620957474,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,33,2026083702,3,0.5,0.2,339,741,balance,100,LOO,0.48,0.41045609400963795,0.06954390599036203,0.0011198264548364367,0.0024178990106465625,0.0025212121212121207,1.042728463889785,0.022773597690181665,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,33,2026083702,3,0.5,0.2,339,741,balance,100,ZLZ,0.47,0.41045609400963795,0.05954390599036202,0.0004486318967971137,0.0024168885161191776,0.002516161616161616,1.0410747535024256,0.009125608618559593,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,33,2026083702,3,0.5,0.2,339,741,inference,63,LOO,0.4444444444444444,0.41045609400963795,0.03398835043480647,-0.0003245341278431124,0.0038343226231256832,0.003982477100756672,1.0386390223757997,0.005241022784512108,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,33,2026083702,3,0.5,0.2,339,741,inference,63,ZLZ,0.4444444444444444,0.41045609400963795,0.03398835043480647,-0.001159236206887182,0.0038318536870654858,0.003982477100756672,1.0393082372115665,0.01872696842387523,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,34,2026083702,0,0.25,0.75,773,222,balance,100,LOO,0.52,0.5000571282836297,0.019942871716370325,-0.005953984219568387,0.0024953472146752925,0.0025212121212121207,1.0103652535345442,0.11919064974640639,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,34,2026083702,0,0.25,0.75,773,222,balance,100,ZLZ,0.52,0.5000571282836297,0.019942871716370325,-0.005440868143160693,0.002495313253594395,0.0025212121212121207,1.0103790045520014,0.10891950637875095,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,34,2026083702,0,0.25,0.75,773,222,inference,63,LOO,0.4603174603174603,0.5000571282836297,-0.0397396679661694,-0.008075265565306244,0.003960030738711524,0.004006859613618447,1.0118253816691734,0.12832389553566662,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,1000,34,2026083702,0,0.25,0.75,773,222,inference,63,ZLZ,0.4603174603174603,0.5000571282836297,-0.0397396679661694,-0.007481150133830661,0.003960335699611629,0.004006859613618447,1.011747467269348,0.11887824091521848,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,1000,34,2026083702,1,0.5,0.8,247,548,balance,100,LOO,0.57,0.589792783149567,-0.019792783149567006,0.022245521141111335,0.0023705388460633072,0.002475757575757575,1.044385996824731,0.4568977780943744,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
main,linear,1000,34,2026083702,1,0.5,0.8,247,548,balance,100,ZLZ,0.58,0.589792783149567,-0.009792783149566997,0.02238148620227076,0.0023701407700314663,0.002460606060606061,1.0381687415863463,0.4597289481999694,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,linear,1000,34,2026083702,1,0.5,0.8,247,548,inference,63,LOO,0.6031746031746031,0.589792783149567,0.013381820025036184,0.021804197104976497,0.0037653491985094366,0.003860564536447792,1.0252872530324804,0.3553345768845716,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,1000,34,2026083702,1,0.5,0.8,247,548,inference,63,ZLZ,0.6190476190476191,0.589792783149567,0.02925483589805211,0.022965203052054184,0.0037617441907889485,0.0038036720064369843,1.0111458444597856,0.3744343300274014,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,34,2026083702,2,0.75,0.25,222,773,balance,100,LOO,0.48,0.5000571282836297,-0.02005712828362971,0.016336016934415776,0.0024935261095555424,0.0025212121212121207,1.0111031569112037,0.3271441923966589,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,34,2026083702,2,0.75,0.25,222,773,balance,100,ZLZ,0.47,0.5000571282836297,-0.03005712828362972,0.016175952871646415,0.0024935064010502463,0.002516161616161616,1.009085685563842,0.32394003831729645,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,34,2026083702,2,0.75,0.25,222,773,inference,63,LOO,0.4603174603174603,0.5000571282836297,-0.0397396679661694,0.0122563879194858,0.003959936519930782,0.004006859613618447,1.0118494560333215,0.19476835044765314,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,1000,34,2026083702,2,0.75,0.25,222,773,inference,63,ZLZ,0.47619047619047616,0.5000571282836297,-0.02386665209315353,0.01329186562899387,0.003959798004514123,0.004023114622192963,1.0159898604945656,0.21122699761230102,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,34,2026083702,3,0.5,0.2,247,224,balance,100,LOO,0.47,0.41005542533824474,0.059944574661755234,0.022025597611322945,0.0024499161940587408,0.002516161616161616,1.027039872736678,0.44499188032115894,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,34,2026083702,3,0.5,0.2,247,224,balance,100,ZLZ,0.47,0.41005542533824474,0.059944574661755234,0.02238148620227065,0.0024503237278558116,0.002516161616161616,1.0268690571606294,0.45214443396304954,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,34,2026083702,3,0.5,0.2,247,224,inference,63,LOO,0.5238095238095238,0.41005542533824474,0.1137540984712791,0.022596349466133425,0.003891551013337384,0.004023114622192963,1.0338074994789161,0.3622237470100235,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,34,2026083702,3,0.5,0.2,247,224,inference,63,ZLZ,0.5079365079365079,0.41005542533824474,0.09788108259826317,0.022965203052054017,0.0038923493849320357,0.004031242126480222,1.035683523705725,0.36809878287593795,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,35,2026083702,0,0.25,0.75,426,253,balance,100,LOO,0.53,0.500047061741469,0.02995293825853107,0.007352160247885542,0.002496002661065008,0.002516161616161616,1.0080764958351471,0.14716090242519392,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,35,2026083702,0,0.25,0.75,426,253,balance,100,ZLZ,0.52,0.500047061741469,0.01995293825853106,0.007682962029387341,0.002496026961322085,0.0025212121212121207,1.0100900992979243,0.15378148513296525,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,35,2026083702,0,0.25,0.75,426,253,inference,63,LOO,0.5555555555555556,0.500047061741469,0.055508493814086624,0.0059749156311166285,0.003962323254036824,0.003982477100756672,1.005086371158465,0.094919802429126,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,35,2026083702,0,0.25,0.75,426,253,inference,63,ZLZ,0.5555555555555556,0.500047061741469,0.055508493814086624,0.006228377384403849,0.003961577065628381,0.003982477100756672,1.005275685612587,0.09895571125559019,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,35,2026083702,1,0.5,0.8,890,269,balance,100,LOO,0.53,0.58981079030021,-0.05981079030020997,0.0023647174417493755,0.0024112856236783425,0.002516161616161616,1.0434938073919622,0.048156501245869135,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,35,2026083702,1,0.5,0.8,890,269,balance,100,ZLZ,0.55,0.58981079030021,-0.03981079030020995,0.002672712925784415,0.0024108146488456025,0.0025000000000000005,1.0369938647905195,0.0544340193247913,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,linear,1000,35,2026083702,1,0.5,0.8,890,269,inference,63,LOO,0.6031746031746031,0.58981079030021,0.013363812874393144,0.0037677116455111515,0.0038235225143825003,0.0038605645364477924,1.0096879309395865,0.060932055865471485,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,1000,35,2026083702,1,0.5,0.8,890,269,inference,63,ZLZ,0.6190476190476191,0.58981079030021,0.02923682874740907,0.003402898249340147,0.00382490913846437,0.0038036720064369835,0.9944476767267959,0.05502225711035692,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,35,2026083702,2,0.75,0.25,253,426,balance,100,LOO,0.51,0.500047061741469,0.009952938258531052,-0.017095577146370944,0.0024936846176243483,0.0025242424242424236,1.0122540783233394,0.3423442232892342,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,linear,1000,35,2026083702,2,0.75,0.25,253,426,balance,100,ZLZ,0.52,0.500047061741469,0.01995293825853106,-0.016230684239438242,0.002494031954081377,0.0025212121212121207,1.0108980829561003,0.32500184176410446,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,35,2026083702,2,0.75,0.25,253,426,inference,63,LOO,0.49206349206349204,0.500047061741469,-0.00798356967797692,-0.01798925238185939,0.003959115733527969,0.004031242126480222,1.018217803622523,0.28589990836178003,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,35,2026083702,2,0.75,0.25,253,426,inference,63,ZLZ,0.49206349206349204,0.500047061741469,-0.00798356967797692,-0.017701971440801934,0.0039593313728962425,0.004031242126480222,1.0181623478338406,0.2813265434031386,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,35,2026083702,3,0.5,0.2,890,748,balance,100,LOO,0.31,0.4098317980899491,-0.09983179808994908,0.003511930481351011,0.002420928754144445,0.0021606060606060603,0.8924699072235265,0.07137644377841945,0.0,0.18220734573073982,1.0,0.4817740338883364,0.0
main,linear,1000,35,2026083702,3,0.5,0.2,890,748,balance,100,ZLZ,0.32,0.4098317980899491,-0.08983179808994907,0.0026727129257844706,0.0024197920266091693,0.0021979797979797973,0.9083341765778957,0.05433295096121347,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,linear,1000,35,2026083702,3,0.5,0.2,890,748,inference,63,LOO,0.23809523809523808,0.4098317980899491,-0.171736559994711,0.004386050284976739,0.0038457465737985557,0.002925901543413063,0.7608149646020655,0.07072668054092743,0.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,linear,1000,35,2026083702,3,0.5,0.2,890,748,inference,63,ZLZ,0.2857142857142857,0.4098317980899491,-0.12411751237566337,0.0034028982493402027,0.003843330945030675,0.003291639236339696,0.8564548001247975,0.05489023271322619,0.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,linear,1000,36,2026083702,0,0.25,0.75,811,664,balance,100,LOO,0.48,0.5000710146242863,-0.020071014624286287,-0.004683529984523704,0.002495736171134154,0.0025212121212121207,1.0102077897386044,0.09375058109450135,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,36,2026083702,0,0.25,0.75,811,664,balance,100,ZLZ,0.48,0.5000710146242863,-0.020071014624286287,-0.004320588330405717,0.002495714769191857,0.0025212121212121207,1.0102164527513375,0.08648592082501459,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,36,2026083702,0,0.25,0.75,811,664,inference,63,LOO,0.49206349206349204,0.5000710146242863,-0.008007522560794234,-0.004193616503012365,0.003962773472784416,0.004031242126480222,1.0172779630645143,0.06661761635054651,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,36,2026083702,0,0.25,0.75,811,664,inference,63,ZLZ,0.49206349206349204,0.5000710146242863,-0.008007522560794234,-0.0035956884906579445,0.0039626557494444594,0.004031242126480222,1.0173081845541032,0.05712009056668749,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,36,2026083702,1,0.5,0.8,887,438,balance,100,LOO,0.62,0.5899550670445566,0.030044932955443415,-0.0036950126275754336,0.0024215389135867687,0.00237979797979798,0.982762641742163,0.0750879418764195,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,linear,1000,36,2026083702,1,0.5,0.8,887,438,balance,100,ZLZ,0.62,0.5899550670445566,0.030044932955443415,-0.0037925130658430506,0.0024217177369130396,0.00237979797979798,0.982690073051827,0.07706644473558996,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,linear,1000,36,2026083702,1,0.5,0.8,887,438,inference,63,LOO,0.6031746031746031,0.5899550670445566,0.01321953613004656,-0.005407427873368675,0.0038498189315089725,0.003860564536447792,1.0027911974900616,0.08715064053869016,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,1000,36,2026083702,1,0.5,0.8,887,438,inference,63,ZLZ,0.6190476190476191,0.5899550670445566,0.02909255200306249,-0.004670115516594353,0.003847908152794492,0.0038036720064369843,0.9885038455698633,0.0752861822192199,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,36,2026083702,2,0.75,0.25,664,811,balance,100,LOO,0.49,0.5000710146242863,-0.010071014624286279,0.0006573097723984178,0.002495968943225038,0.0025242424242424245,1.0113276573789634,0.013156806894341988,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,linear,1000,36,2026083702,2,0.75,0.25,664,811,balance,100,ZLZ,0.47,0.5000710146242863,-0.030071014624286296,9.265294866378504e-05,0.002496057368744671,0.002516161616161616,1.0080544011803125,0.0018545218894702156,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,36,2026083702,2,0.75,0.25,664,811,inference,63,LOO,0.42857142857142855,0.5000710146242863,-0.07149958605285772,0.001537045938367565,0.003962457770423776,0.003949967083607637,0.9968477426032472,0.024417687104060837,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,1000,36,2026083702,2,0.75,0.25,664,811,inference,63,ZLZ,0.4126984126984127,0.5000710146242863,-0.0873726019258736,0.002338213777029141,0.00396257331205876,0.003909329562171343,0.9865633401089671,0.037144589229205355,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,36,2026083702,3,0.5,0.2,887,93,balance,100,LOO,0.35,0.4098647777607645,-0.05986477776076454,-0.003150312641678865,0.002409063199856565,0.0022979797979797976,0.9538893782930307,0.06418441085517385,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,linear,1000,36,2026083702,3,0.5,0.2,887,93,balance,100,ZLZ,0.35,0.4098647777607645,-0.05986477776076454,-0.003792513065843217,0.002407733399398978,0.0022979797979797976,0.9544162150815464,0.0772899252138778,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,linear,1000,36,2026083702,3,0.5,0.2,887,93,inference,63,LOO,0.3968253968253968,0.4098647777607645,-0.013039380935367717,-0.004042223310272375,0.0038227613516319176,0.0038605645364477932,1.0098889732679068,0.06537801175397373,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,1000,36,2026083702,3,0.5,0.2,887,93,inference,63,ZLZ,0.38095238095238093,0.4098647777607645,-0.02891239680838359,-0.004670115516594409,0.0038206934050187755,0.0038036720064369843,0.995544945176854,0.07555383767048612,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,37,2026083702,0,0.25,0.75,35,386,balance,100,LOO,0.48,0.49965504461719407,-0.019655044617194084,0.037335590200232305,0.0024825228575358475,0.0025212121212121207,1.0155846555687613,0.7493356469460428,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,37,2026083702,0,0.25,0.75,35,386,balance,100,ZLZ,0.47,0.49965504461719407,-0.029655044617194093,0.03741919210431249,0.002482489537776295,0.002516161616161616,1.0135638349620129,0.7510186003428772,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,37,2026083702,0,0.25,0.75,35,386,inference,63,LOO,0.47619047619047616,0.49965504461719407,-0.023464568426717902,0.03673783957697424,0.003941688322454764,0.004023114622192963,1.020657721533774,0.5851570920753422,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,37,2026083702,0,0.25,0.75,35,386,inference,63,ZLZ,0.4603174603174603,0.49965504461719407,-0.039337584299733774,0.037091772636915266,0.0039408515244537526,0.004006859613618447,1.0167497021278527,0.5908572280069213,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,1000,37,2026083702,1,0.5,0.8,466,786,balance,100,LOO,0.5,0.5900549846765665,-0.09005498467656647,-0.0025268779029317123,0.0024197642932895203,0.0025252525252525255,1.043594424570833,0.05136859953255064,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,linear,1000,37,2026083702,1,0.5,0.8,466,786,balance,100,ZLZ,0.5,0.5900549846765665,-0.09005498467656647,-0.0027779062788254594,0.0024201510062438203,0.0025252525252525255,1.0434276699005767,0.05646721349433936,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,linear,1000,37,2026083702,1,0.5,0.8,466,786,inference,63,LOO,0.5079365079365079,0.5900549846765665,-0.08211847674005857,-0.0014661193706148046,0.003838196749067024,0.004031242126480222,1.0502958524625199,0.02366495675215843,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,37,2026083702,1,0.5,0.8,466,786,inference,63,ZLZ,0.5079365079365079,0.5900549846765665,-0.08211847674005857,-0.0013649631121122052,0.0038387465584086675,0.004031242126480222,1.050145422507745,0.02203059338028052,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,37,2026083702,2,0.75,0.25,386,35,balance,100,LOO,0.51,0.49965504461719407,0.010344955382805943,-0.0004816532627840431,0.002495952781157758,0.0025242424242424236,1.0113342060387631,0.009640872160478594,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,linear,1000,37,2026083702,2,0.75,0.25,386,35,balance,100,ZLZ,0.51,0.49965504461719407,0.010344955382805943,-0.0008040822708516582,0.0024960501522168018,0.0025242424242424236,1.0112947538336052,0.016094364500852713,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,linear,1000,37,2026083702,2,0.75,0.25,386,35,inference,63,LOO,0.5079365079365079,0.49965504461719407,0.008281463319313842,-0.00092777161350871,0.00396338461093434,0.004031242126480222,1.0171211028469642,0.014736962253688899,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,37,2026083702,2,0.75,0.25,386,35,inference,63,ZLZ,0.5079365079365079,0.49965504461719407,0.008281463319313842,-0.0017092574133132366,0.003963341751809801,0.004031242126480222,1.0171321018782737,0.027150429924346773,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,37,2026083702,3,0.5,0.2,466,19,balance,100,LOO,0.33,0.40963316510448644,-0.07963316510448643,-0.0020676158990506344,0.002411209127060085,0.002233333333333333,0.9262296282265524,0.04210681804285847,1.0,0.1852485685006343,1.0,0.48636762829893676,0.0
main,linear,1000,37,2026083702,3,0.5,0.2,466,19,balance,100,ZLZ,0.34,0.40963316510448644,-0.06963316510448642,-0.0027779062788254594,0.002409564462295929,0.0022666666666666664,0.9406955913131688,0.056591123328876614,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,linear,1000,37,2026083702,3,0.5,0.2,466,19,inference,63,LOO,0.3492063492063492,0.40963316510448644,-0.060426815898137254,-0.00045287846672920073,0.003831695515290185,0.0036655044335535884,0.9566272734685155,0.007316210227127141,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,1000,37,2026083702,3,0.5,0.2,466,19,inference,63,ZLZ,0.3333333333333333,0.40963316510448644,-0.07629983177115313,-0.0013649631121118722,0.0038300354022085337,0.0035842293906810036,0.9358214779461856,0.022055632697307054,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,linear,1000,38,2026083702,0,0.25,0.75,299,159,balance,100,LOO,0.53,0.49999796368052507,0.030002036319474956,-0.02575910521751995,0.002489105361133169,0.002516161616161615,1.0108698713404918,0.5163083312361448,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,38,2026083702,0,0.25,0.75,299,159,balance,100,ZLZ,0.54,0.49999796368052507,0.040002036319474965,-0.025032431451179393,0.002489420929030495,0.002509090909090908,1.0079014279309018,0.5017112822560316,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,linear,1000,38,2026083702,0,0.25,0.75,299,159,inference,63,LOO,0.5079365079365079,0.49999796368052507,0.007938544255982838,-0.022730216962456473,0.003955073093971138,0.004031242126480222,1.0192585650629797,0.36143176958595313,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,38,2026083702,0,0.25,0.75,299,159,inference,63,ZLZ,0.5238095238095238,0.49999796368052507,0.023811560128998766,-0.022427872452204234,0.003955513608474433,0.004023114622192963,1.0170903251536538,0.35660434961394905,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,38,2026083702,1,0.5,0.8,909,971,balance,100,LOO,0.55,0.589880352406288,-0.039880352406287956,-0.014455124540647901,0.0024400949513077525,0.0025000000000000005,1.0245502941023432,0.2926297488596689,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,linear,1000,38,2026083702,1,0.5,0.8,909,971,balance,100,ZLZ,0.54,0.589880352406288,-0.049880352406287964,-0.014447194421049137,0.002440215099814749,0.0025090909090909087,1.0282253024667327,0.292462011184484,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,linear,1000,38,2026083702,1,0.5,0.8,909,971,inference,63,LOO,0.5396825396825397,0.589880352406288,-0.05019781272374835,-0.015306729378726125,0.0038759644456046846,0.004006859613618446,1.033770992962073,0.24586262361457176,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,38,2026083702,1,0.5,0.8,909,971,inference,63,ZLZ,0.49206349206349204,0.589880352406288,-0.09781686034279596,-0.014861209459805735,0.003875250071586325,0.004031242126480222,1.0402534164279216,0.2387285107791434,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,38,2026083702,2,0.75,0.25,159,299,balance,100,LOO,0.45,0.49999796368052507,-0.04999796368052506,0.004915340514529465,0.0024962207395942157,0.0025000000000000005,1.0015139928716397,0.09838120004985386,1.0,0.19599639845400535,1.0,0.5026016155255952,0.0
main,linear,1000,38,2026083702,2,0.75,0.25,159,299,balance,100,ZLZ,0.45,0.49999796368052507,-0.04999796368052506,0.005875038384800857,0.002496128340147965,0.0025000000000000005,1.0015510660208304,0.11759185811198827,1.0,0.19599639845400535,1.0,0.5026016155255952,0.0
main,linear,1000,38,2026083702,2,0.75,0.25,159,299,inference,63,LOO,0.42857142857142855,0.49999796368052507,-0.07142653510909652,0.004732269261827016,0.003963615271920352,0.003949967083607637,0.996556631414405,0.07516639140120257,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,1000,38,2026083702,2,0.75,0.25,159,299,inference,63,ZLZ,0.47619047619047616,0.49999796368052507,-0.023807487490048906,0.00622979649796207,0.003962547894841895,0.004023114622192963,1.0152847937636056,0.09896613231969861,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,38,2026083702,3,0.5,0.2,909,355,balance,100,LOO,0.35,0.4099919023684221,-0.05999190236842211,-0.014289002573464604,0.0023884730979331953,0.0022979797979797976,0.9621124893423737,0.2923760115795837,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,linear,1000,38,2026083702,3,0.5,0.2,909,355,balance,100,ZLZ,0.38,0.4099919023684221,-0.029991902368422085,-0.014447194421049081,0.0023880076326730135,0.0023797979797979796,0.9965621328999504,0.2956416803265762,1.0,0.1912265247392736,1.0,0.49539699196031056,0.0
main,linear,1000,38,2026083702,3,0.5,0.2,909,355,inference,63,LOO,0.4126984126984127,0.4099919023684221,0.0027065103299905857,-0.016124767645391114,0.0037857696626681066,0.003909329562171343,1.032637986595348,0.2620694347104106,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,38,2026083702,3,0.5,0.2,909,355,inference,63,ZLZ,0.3968253968253968,0.4099919023684221,-0.013166505543025286,-0.014861209459805624,0.0037900167420402593,0.0038605645364477924,1.0186141115486353,0.24139795748630466,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,1000,39,2026083702,0,0.25,0.75,230,747,balance,100,LOO,0.49,0.5000085561520315,-0.010008556152031556,0.011331573544822726,0.0024958532030627013,0.0025242424242424236,1.0113745556609202,0.22681966398628325,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,linear,1000,39,2026083702,0,0.25,0.75,230,747,balance,100,ZLZ,0.49,0.5000085561520315,-0.010008556152031556,0.011511487964428468,0.0024958558851532887,0.0025242424242424236,1.0113734688200522,0.2304208165631191,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,linear,1000,39,2026083702,0,0.25,0.75,230,747,inference,63,LOO,0.47619047619047616,0.5000085561520315,-0.023818079961555383,0.013133062087642977,0.003961846372781731,0.004023114622192963,1.0154645697097575,0.20864942005247533,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,39,2026083702,0,0.25,0.75,230,747,inference,63,ZLZ,0.5079365079365079,0.5000085561520315,0.007927951784476361,0.011787559383448554,0.003962453109139518,0.004031242126480222,1.0173602098109478,0.18725862308615274,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,39,2026083702,1,0.5,0.8,266,847,balance,100,LOO,0.57,0.5897678128633743,-0.019767812863374368,0.011623629913822042,0.0023939586084714515,0.002475757575757575,1.0341689146155926,0.2375655459860144,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
main,linear,1000,39,2026083702,1,0.5,0.8,266,847,balance,100,ZLZ,0.56,0.5897678128633743,-0.029767812863374266,0.012335717379018951,0.0023926141593833923,0.0024888888888888894,1.0402383013274101,0.2521901247712065,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
main,linear,1000,39,2026083702,1,0.5,0.8,266,847,inference,63,LOO,0.5555555555555556,0.5897678128633743,-0.03421225730781874,0.01253526518199688,0.0037977080344197196,0.003982477100756672,1.0486527833794324,0.20341020577454266,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,39,2026083702,1,0.5,0.8,266,847,inference,63,ZLZ,0.5396825396825397,0.5897678128633743,-0.050085273180834666,0.011936438490862122,0.003799829406478316,0.004006859613618446,1.0544840794134507,0.1936389480912907,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,39,2026083702,2,0.75,0.25,747,230,balance,100,LOO,0.58,0.5000085561520315,0.07999144384796841,-0.0019166320394995995,0.002497041825388077,0.002460606060606061,0.9854084283204374,0.038355339865286574,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,linear,1000,39,2026083702,2,0.75,0.25,747,230,balance,100,ZLZ,0.59,0.5000085561520315,0.08999144384796842,-0.002107421813208943,0.0024970250216000936,0.002443434343434343,0.9785381893644743,0.04217353680596775,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,linear,1000,39,2026083702,2,0.75,0.25,747,230,inference,63,LOO,0.5873015873015873,0.5000085561520315,0.08729303114955578,-0.003100155149847461,0.003963604285518111,0.003909329562171344,0.9863067250317921,0.04924229486107935,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,39,2026083702,2,0.75,0.25,747,230,inference,63,ZLZ,0.5873015873015873,0.5000085561520315,0.08729303114955578,-0.004588626446954569,0.003963653015288681,0.003909329562171343,0.9862945992225353,0.0728844514621015,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,39,2026083702,3,0.5,0.2,266,850,balance,100,LOO,0.44,0.4102902561897991,0.029709743810200917,0.01298339194192999,0.0024381319898270875,0.0024888888888888894,1.020817945572094,0.26294175747620474,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,linear,1000,39,2026083702,3,0.5,0.2,266,850,balance,100,ZLZ,0.44,0.4102902561897991,0.029709743810200917,0.012335717379018896,0.002436998068601253,0.0024888888888888894,1.0212929263080706,0.24988306157534768,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,linear,1000,39,2026083702,3,0.5,0.2,266,850,inference,63,LOO,0.4603174603174603,0.4102902561897991,0.05002720412766121,0.012341876657110118,0.0038691863954356804,0.004006859613618447,1.035581955510123,0.19841357204318572,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,1000,39,2026083702,3,0.5,0.2,266,850,inference,63,ZLZ,0.47619047619047616,0.4102902561897991,0.06590022000067708,0.011936438490862233,0.0038680050846248344,0.004023114622192963,1.0401006550339562,0.19192486610081913,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,40,2026083702,0,0.25,0.75,709,303,balance,100,LOO,0.45,0.5002308888456177,-0.050230888845617716,-0.008660580464298517,0.00249598414427757,0.0025000000000000005,1.0016089267760924,0.17335089568113984,1.0,0.19599639845400535,1.0,0.5026016155255952,0.0
main,linear,1000,40,2026083702,0,0.25,0.75,709,303,balance,100,ZLZ,0.43,0.5002308888456177,-0.07023088884561773,-0.008907851083588214,0.002495871904814298,0.002475757575757575,0.9919409609852476,0.1783042939117218,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
main,linear,1000,40,2026083702,0,0.25,0.75,709,303,inference,63,LOO,0.4444444444444444,0.5002308888456177,-0.05578644440117331,-0.012938811614702561,0.003960880035393245,0.003982477100756672,1.005452592648715,0.205588370929878,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,40,2026083702,0,0.25,0.75,709,303,inference,63,ZLZ,0.3968253968253968,0.5002308888456177,-0.10340549202022092,-0.013081091618791674,0.003961171837261853,0.0038605645364477924,0.9746016318030765,0.20784144162768428,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,1000,40,2026083702,1,0.5,0.8,489,79,balance,100,LOO,0.53,0.5903323087549291,-0.06033230875492912,-0.015551523935860456,0.0024404513828047312,0.002516161616161616,1.0310230451179376,0.3148022827813892,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,40,2026083702,1,0.5,0.8,489,79,balance,100,ZLZ,0.53,0.5903323087549291,-0.06033230875492912,-0.015551523935860567,0.0024404513828047312,0.002516161616161616,1.0310230451179376,0.31480228278139144,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,40,2026083702,1,0.5,0.8,489,79,inference,63,LOO,0.5238095238095238,0.5903323087549291,-0.06652278494540531,-0.014989624608803154,0.003871984517444772,0.004023114622192963,1.0390316913890776,0.24089287271516205,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,40,2026083702,1,0.5,0.8,489,79,inference,63,ZLZ,0.5238095238095238,0.5903323087549291,-0.06652278494540531,-0.01467497436577192,0.003871100306458271,0.0040231146221929625,1.0392690200977437,0.23586317421894404,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,40,2026083702,2,0.75,0.25,303,709,balance,100,LOO,0.52,0.5002308888456177,0.01976911115438229,0.021951607195102252,0.002492736739657868,0.0025212121212121207,1.0114233409012783,0.4396712978942192,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,40,2026083702,2,0.75,0.25,303,709,balance,100,ZLZ,0.52,0.5002308888456177,0.01976911115438229,0.021538036158446516,0.002492825647080976,0.0025212121212121207,1.0113872681646967,0.4313801425585374,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,40,2026083702,2,0.75,0.25,303,709,inference,63,LOO,0.4603174603174603,0.5002308888456177,-0.039913428528157435,0.021691041356632357,0.003957076311842553,0.004006859613618447,1.012580829342842,0.34482058915721564,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,1000,40,2026083702,2,0.75,0.25,303,709,inference,63,ZLZ,0.49206349206349204,0.5002308888456177,-0.008167396782125691,0.02176015723199287,0.00395716359761092,0.004031242126480222,1.0187201077342434,0.34591550308235663,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,40,2026083702,3,0.5,0.2,489,742,balance,100,LOO,0.35,0.4102305163455514,-0.06023051634555143,-0.015675324056033058,0.0023851410448524307,0.0022979797979797976,0.9634565649437198,0.3209663435182515,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,linear,1000,40,2026083702,3,0.5,0.2,489,742,balance,100,ZLZ,0.35,0.4102305163455514,-0.06023051634555143,-0.015551523935860456,0.0023854478941879105,0.0022979797979797976,0.9633326318209562,0.3184109436416978,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,linear,1000,40,2026083702,3,0.5,0.2,489,742,inference,63,LOO,0.2857142857142857,0.4102305163455514,-0.12451623063126571,-0.01369401701159989,0.003792173061918056,0.0032916392363396955,0.8680087070379657,0.2223754237244985,0.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,linear,1000,40,2026083702,3,0.5,0.2,489,742,inference,63,ZLZ,0.2857142857142857,0.4102305163455514,-0.12451623063126571,-0.014674974365771809,0.003788804868930256,0.003291639236339696,0.8687803542833464,0.23841096845005436,0.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,linear,1000,41,2026083702,0,0.25,0.75,937,335,balance,100,LOO,0.54,0.5001274339575847,0.03987256604241529,0.017503755685884026,0.0024931426574990477,0.0025090909090909087,1.0063968467844753,0.3505562206699327,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,linear,1000,41,2026083702,0,0.25,0.75,937,335,balance,100,ZLZ,0.54,0.5001274339575847,0.03987256604241529,0.017503755685884137,0.0024931426574990477,0.0025090909090909087,1.0063968467844753,0.3505562206699349,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,linear,1000,41,2026083702,0,0.25,0.75,937,335,inference,63,LOO,0.5555555555555556,0.5001274339575847,0.055428121597970836,0.017639669956528437,0.0039579692652848076,0.003982477100756672,1.006192022683658,0.28038465800244905,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,41,2026083702,0,0.25,0.75,937,335,inference,63,ZLZ,0.5714285714285714,0.5001274339575847,0.07130113747098665,0.01728908342170432,0.003958096181445719,0.003949967083607638,0.9979462101309746,0.2748076372610867,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,1000,41,2026083702,1,0.5,0.8,441,181,balance,100,LOO,0.56,0.5901553647389086,-0.030155364738908563,-0.008737713016397142,0.0024309105137840133,0.002488888888888889,1.0238504769205286,0.17722022783292918,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,linear,1000,41,2026083702,1,0.5,0.8,441,181,balance,100,ZLZ,0.53,0.5901553647389086,-0.06015536473890859,-0.008098741487179706,0.002429869304790297,0.002516161616161616,1.0355131492879885,0.16429565533569623,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,41,2026083702,1,0.5,0.8,441,181,inference,63,LOO,0.5079365079365079,0.5901553647389086,-0.08221885680240071,-0.008772207977160495,0.0038588823043549823,0.004031242126480222,1.044665737001287,0.14121412951333165,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,41,2026083702,1,0.5,0.8,441,181,inference,63,ZLZ,0.5396825396825397,0.5901553647389086,-0.050472825056368964,-0.007375549149634675,0.003855307904144697,0.004006859613618446,1.0393098847723217,0.11878588209857044,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,41,2026083702,2,0.75,0.25,335,937,balance,100,LOO,0.56,0.5001274339575847,0.05987256604241531,-0.003427835375004129,0.0024967306213657574,0.002488888888888889,0.9968591996229939,0.06860157908248676,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,linear,1000,41,2026083702,2,0.75,0.25,335,937,balance,100,ZLZ,0.55,0.5001274339575847,0.0498725660424153,-0.0036548285648810297,0.0024967958074590298,0.0025,1.00128332182047,0.07314345947176344,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,linear,1000,41,2026083702,2,0.75,0.25,335,937,inference,63,LOO,0.5079365079365079,0.5001274339575847,0.0078090739789231645,-0.002873478774068683,0.003964082851226553,0.004031242126480222,1.0169419454068396,0.045639053804380054,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,41,2026083702,2,0.75,0.25,335,937,inference,63,ZLZ,0.5079365079365079,0.5001274339575847,0.0078090739789231645,-0.002568942397288443,0.0039643332312634914,0.004031242126480222,1.0168777172133447,0.04080085742351005,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,41,2026083702,3,0.5,0.2,441,495,balance,100,LOO,0.52,0.4100785067992374,0.10992149320076261,-0.008715463163210313,0.0023999002740461204,0.0025212121212121207,1.0505487034098606,0.1779073431331953,0.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,41,2026083702,3,0.5,0.2,441,495,balance,100,ZLZ,0.52,0.4100785067992374,0.10992149320076261,-0.008098741487179817,0.0024011225349022656,0.0025212121212121207,1.050013934967606,0.16527622113627718,0.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,41,2026083702,3,0.5,0.2,441,495,inference,63,LOO,0.5079365079365079,0.4100785067992374,0.0978580011372705,-0.00871115557231883,0.003809379341683661,0.004031242126480222,1.0582411896785535,0.14113952734819657,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,41,2026083702,3,0.5,0.2,441,495,inference,63,ZLZ,0.5396825396825397,0.4100785067992374,0.12960403288330224,-0.00737554914963473,0.003813812402856748,0.004006859613618446,1.0506179094223655,0.11943034807634,0.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,42,2026083702,0,0.25,0.75,53,550,balance,100,LOO,0.48,0.49987608834003616,-0.01987608834003618,-0.00422431239941512,0.0024959285656103725,0.0025212121212121207,1.0101299195618467,0.08455512817518021,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,42,2026083702,0,0.25,0.75,53,550,balance,100,ZLZ,0.48,0.49987608834003616,-0.01987608834003618,-0.0035507912161015787,0.002496158549495317,0.0025212121212121207,1.0100368511134317,0.0710704480352221,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,42,2026083702,0,0.25,0.75,53,550,inference,63,LOO,0.5079365079365079,0.49987608834003616,0.008060419596471746,-0.001423428407086147,0.0039626801874613005,0.004031242126480222,1.0173019107713677,0.022612111429821877,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,42,2026083702,0,0.25,0.75,53,550,inference,63,ZLZ,0.5238095238095238,0.49987608834003616,0.023933435469487674,-0.0012745970418100994,0.003962717988083937,0.0040231146221929625,1.0152412143106426,0.020247729165344747,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,42,2026083702,1,0.5,0.8,923,393,balance,100,LOO,0.6,0.5901580124113726,0.009841987588627421,0.0030218721854657904,0.0024094854822328685,0.0024242424242424242,1.0061245199933226,0.06156217205134109,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,linear,1000,42,2026083702,1,0.5,0.8,923,393,balance,100,ZLZ,0.62,0.5901580124113726,0.02984198758862744,0.002961046099257958,0.002409872334740783,0.0023797979797979796,0.9875203534605338,0.060318169142191895,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,linear,1000,42,2026083702,1,0.5,0.8,923,393,inference,63,LOO,0.6349206349206349,0.5901580124113726,0.04476262250926233,0.0040710352777606484,0.003822549695509507,0.0037386519721389158,0.9780518946636196,0.06584583292315475,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,linear,1000,42,2026083702,1,0.5,0.8,923,393,inference,63,ZLZ,0.6190476190476191,0.5901580124113726,0.028889606636246512,0.004071093862270447,0.003822610267441877,0.0038036720064369835,0.9950457253866042,0.06584625878588346,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,42,2026083702,2,0.75,0.25,550,53,balance,100,LOO,0.44,0.49987608834003616,-0.05987608834003616,-0.006838080890723852,0.0024958307603718485,0.0024888888888888894,0.9972186128990874,0.13687579904032915,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,linear,1000,42,2026083702,2,0.75,0.25,550,53,balance,100,ZLZ,0.46,0.49987608834003616,-0.03987608834003614,-0.006892325490061801,0.002495621423126669,0.0025090909090909087,1.0053972472905623,0.13796738290806412,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
main,linear,1000,42,2026083702,2,0.75,0.25,550,53,inference,63,LOO,0.42857142857142855,0.49987608834003616,-0.07130465976860761,-0.01025893184014881,0.003962894336247681,0.003949967083607637,0.9967379264892828,0.16296558426312602,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,1000,42,2026083702,2,0.75,0.25,550,53,inference,63,ZLZ,0.42857142857142855,0.49987608834003616,-0.07130465976860761,-0.009569714905344362,0.0039628673134822975,0.003949967083607637,0.9967447232384561,0.15201772682562378,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,1000,42,2026083702,3,0.5,0.2,923,878,balance,100,LOO,0.42,0.41009315632436094,0.009906843675639043,0.0036862730397202448,0.002422099319358583,0.002460606060606061,1.015898085160965,0.07490167437417701,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
main,linear,1000,42,2026083702,3,0.5,0.2,923,878,balance,100,ZLZ,0.42,0.41009315632436094,0.009906843675639043,0.00296104609925818,0.0024209882081579147,0.002460606060606061,1.0163643310259205,0.06017953555987707,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
main,linear,1000,42,2026083702,3,0.5,0.2,923,878,inference,63,LOO,0.4444444444444444,0.41009315632436094,0.03435128812008348,0.004255600664909598,0.0038470357087410168,0.003982477100756672,1.0352066895838563,0.06861163353524148,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,42,2026083702,3,0.5,0.2,923,878,inference,63,ZLZ,0.4444444444444444,0.41009315632436094,0.03435128812008348,0.004071093862270392,0.0038465999265388027,0.003982477100756672,1.0353239683909974,0.06564060965215011,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,43,2026083702,0,0.25,0.75,145,63,balance,100,LOO,0.54,0.4996379469338871,0.04036205306611296,0.005881972591262996,0.002495880394432025,0.0025090909090909087,1.005292927773444,0.11773649740674919,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,linear,1000,43,2026083702,0,0.25,0.75,145,63,balance,100,ZLZ,0.53,0.4996379469338871,0.03036205306611295,0.006197851853221192,0.0024956856766226625,0.002516161616161615,1.0082045346217885,0.124064133847981,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,43,2026083702,0,0.25,0.75,145,63,inference,63,LOO,0.5555555555555556,0.4996379469338871,0.0559176086216685,0.007052920505788762,0.003961093081542902,0.003982477100756672,1.0053985146962112,0.11206279880104333,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,43,2026083702,0,0.25,0.75,145,63,inference,63,ZLZ,0.5396825396825397,0.4996379469338871,0.040044592748652574,0.007747399865817961,0.003961053194060604,0.004006859613618446,1.0115642020729552,0.1230978972467872,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,43,2026083702,1,0.5,0.8,710,109,balance,100,LOO,0.61,0.5898647479664908,0.020135252033509188,-0.00397646079060443,0.002422198697844265,0.002403030303030303,0.9920863656515786,0.08079636479250812,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,linear,1000,43,2026083702,1,0.5,0.8,710,109,balance,100,ZLZ,0.62,0.5898647479664908,0.030135252033509197,-0.003521270689681222,0.0024214120225457153,0.0023797979797979805,0.9828141421780898,0.07155913209016874,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,linear,1000,43,2026083702,1,0.5,0.8,710,109,inference,63,LOO,0.6349206349206349,0.5898647479664908,0.045055886954144087,-0.007154152578056738,0.0038538707826630022,0.0037386519721389158,0.9701030945193053,0.11524169137618125,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,linear,1000,43,2026083702,1,0.5,0.8,710,109,inference,63,ZLZ,0.6507936507936508,0.5898647479664908,0.060928902827160014,-0.005903481912059583,0.003850493683992959,0.003665504433553588,0.9519570045762191,0.09513712634621391,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,1000,43,2026083702,2,0.75,0.25,63,145,balance,100,LOO,0.53,0.4996379469338871,0.03036205306611295,-0.0032166728745788853,0.0024960681586438946,0.002516161616161616,1.008050043604834,0.06438410703295173,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,43,2026083702,2,0.75,0.25,63,145,balance,100,ZLZ,0.53,0.4996379469338871,0.03036205306611295,-0.0031459609239197217,0.002496069685121994,0.002516161616161616,1.008049427129131,0.06296873533920556,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,43,2026083702,2,0.75,0.25,63,145,inference,63,LOO,0.5555555555555556,0.4996379469338871,0.0559176086216685,-0.002550527301130201,0.003962691504188734,0.003982477100756672,1.0049929691844606,0.04051677267311724,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,43,2026083702,2,0.75,0.25,63,145,inference,63,ZLZ,0.5396825396825397,0.4996379469338871,0.040044592748652574,-0.0012701687058453426,0.003962850453155686,0.004006859613618446,1.0111054305437426,0.020177045190281694,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,43,2026083702,3,0.5,0.2,710,62,balance,100,LOO,0.37,0.41014557300598664,-0.040145573005986646,-0.004043811894929472,0.002407658166955985,0.0023545454545454546,0.9779400941796978,0.08241258409856524,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
main,linear,1000,43,2026083702,3,0.5,0.2,710,62,balance,100,ZLZ,0.39,0.41014557300598664,-0.020145573005986628,-0.0035212706896812773,0.0024087737740490574,0.002403030303030303,0.9976156038061226,0.07174661315150621,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,linear,1000,43,2026083702,3,0.5,0.2,710,62,inference,63,LOO,0.3492063492063492,0.41014557300598664,-0.060939223799637454,-0.006298081288758639,0.0038161399052407696,0.003665504433553588,0.9605267428795492,0.10195208635517579,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,1000,43,2026083702,3,0.5,0.2,710,62,inference,63,ZLZ,0.36507936507936506,0.41014557300598664,-0.04506620792662158,-0.005903481912059527,0.0038168415741421536,0.0037386519721389158,0.9795145801877273,0.09555560574334426,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,linear,1000,44,2026083702,0,0.25,0.75,297,325,balance,100,LOO,0.51,0.5002807884005588,0.009719211599441224,0.002497523103886956,0.002496390775893871,0.0025242424242424245,1.0111567662472958,0.04998655764791376,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,linear,1000,44,2026083702,0,0.25,0.75,297,325,balance,100,ZLZ,0.49,0.5002807884005588,-0.010280788400558794,0.0014680651147060964,0.002496579835397873,0.0025242424242424236,1.0110801939727043,0.029381407022274902,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,linear,1000,44,2026083702,0,0.25,0.75,297,325,inference,63,LOO,0.5873015873015873,0.5002807884005588,0.08702079890102854,0.0018904988752244112,0.00396320415629987,0.003909329562171343,0.9864063035857265,0.030029852632482736,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,44,2026083702,0,0.25,0.75,297,325,inference,63,ZLZ,0.6031746031746031,0.5002807884005588,0.10289381477404436,0.0011858537310520667,0.003962539329126041,0.0038605645364477924,0.9742652919735841,0.01883841376579961,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,1000,44,2026083702,1,0.5,0.8,114,836,balance,100,LOO,0.61,0.5901251222979556,0.019874877702044436,0.03757426219018878,0.0023331663157432872,0.002403030303030303,1.029943852187305,0.7778889683971411,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,linear,1000,44,2026083702,1,0.5,0.8,114,836,balance,100,ZLZ,0.59,0.5901251222979556,-0.00012512229795558216,0.03843563524386573,0.0023310182817691955,0.002443434343434343,1.0482261604485685,0.796088267443972,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,linear,1000,44,2026083702,1,0.5,0.8,114,836,inference,63,LOO,0.6507936507936508,0.5901251222979556,0.06066852849569526,0.037563404694931246,0.0037037574227467636,0.003665504433553589,0.9896718427188987,0.6172252464983146,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,1000,44,2026083702,1,0.5,0.8,114,836,inference,63,ZLZ,0.6666666666666666,0.5901251222979556,0.07654154436871108,0.038205225078056126,0.0037009472794421777,0.0035842293906810036,0.9684626988853604,0.628009644428986,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,linear,1000,44,2026083702,2,0.75,0.25,325,297,balance,100,LOO,0.52,0.5002807884005588,0.019719211599441233,-0.017281911757181967,0.00249388129176017,0.0025212121212121207,1.0109591541274447,0.34606198504656127,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,44,2026083702,2,0.75,0.25,325,297,balance,100,ZLZ,0.51,0.5002807884005588,0.009719211599441224,-0.017378938869286098,0.0024938423511467757,0.0025242424242424245,1.0121900540672386,0.34800762336540786,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,linear,1000,44,2026083702,2,0.75,0.25,325,297,inference,63,LOO,0.5079365079365079,0.5002807884005588,0.007655719535949124,-0.019929776278045486,0.003957881968017751,0.004031242126480222,1.0185352062176862,0.3167896647322848,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,44,2026083702,2,0.75,0.25,325,297,inference,63,ZLZ,0.5238095238095238,0.5002807884005588,0.02352873540896505,-0.019553940945579162,0.0039582135280781085,0.004023114622192963,1.0163965621496844,0.3108026333903549,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,44,2026083702,3,0.5,0.2,114,942,balance,100,LOO,0.47,0.4103711523416604,0.05962884765833959,0.03775351557446788,0.0024693401146056353,0.002516161616161615,1.0189611391638764,0.7597434125552187,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,44,2026083702,3,0.5,0.2,114,942,balance,100,ZLZ,0.48,0.4103711523416604,0.0696288476583396,0.03843563524386573,0.00247008951559333,0.0025212121212121207,1.020696661111292,0.7733528976388662,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,44,2026083702,3,0.5,0.2,114,942,inference,63,LOO,0.42857142857142855,0.4103711523416604,0.018200276229768164,0.037880536970165746,0.003919789333004404,0.003949967083607637,1.0076988195128593,0.6050409416429939,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,1000,44,2026083702,3,0.5,0.2,114,942,inference,63,ZLZ,0.42857142857142855,0.4103711523416604,0.018200276229768164,0.03820522507805585,0.003920380439733738,0.003949967083607637,1.0075468808011674,0.6101809654693721,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,1000,45,2026083702,0,0.25,0.75,665,938,balance,100,LOO,0.49,0.4998622639081269,-0.00986226390812689,-0.011972075826867767,0.002494031196423996,0.0025242424242424245,1.0121134121584952,0.23972786526331394,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,linear,1000,45,2026083702,0,0.25,0.75,665,938,balance,100,ZLZ,0.49,0.4998622639081269,-0.00986226390812689,-0.01168748673581893,0.002493849387947762,0.0025242424242424236,1.0121871980086468,0.23403780715915312,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,linear,1000,45,2026083702,0,0.25,0.75,665,938,inference,63,LOO,0.4603174603174603,0.4998622639081269,-0.03954480359066659,-0.013846934564460178,0.003958747316815545,0.0040068596136184475,1.0121534144395972,0.22007704641031972,1.0,0.24813049958453426,1.0,0.7046170004612345,0.0
main,linear,1000,45,2026083702,0,0.25,0.75,665,938,inference,63,ZLZ,0.4603174603174603,0.4998622639081269,-0.03954480359066659,-0.013374473057031044,0.003958854433524254,0.004006859613618447,1.0121260280973396,0.21256507662351834,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,1000,45,2026083702,1,0.5,0.8,164,612,balance,100,LOO,0.63,0.5901401572321816,0.0398598427678184,0.01917304187516866,0.002377392072638588,0.0023545454545454546,0.9903900503597722,0.3932245423736396,1.0,0.19020924693703933,1.0,0.49386045156852143,0.0
main,linear,1000,45,2026083702,1,0.5,0.8,164,612,balance,100,ZLZ,0.63,0.5901401572321816,0.0398598427678184,0.01883770770787585,0.0023783011546040763,0.0023545454545454546,0.9900114836118908,0.38627324729420925,1.0,0.19020924693703933,1.0,0.49386045156852143,0.0
main,linear,1000,45,2026083702,1,0.5,0.8,164,612,inference,63,LOO,0.6031746031746031,0.5901401572321816,0.013034445942421535,0.020157227051980975,0.0037706994019533796,0.0038605645364477924,1.023832484352335,0.32826141083124644,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,1000,45,2026083702,1,0.5,0.8,164,612,inference,63,ZLZ,0.6349206349206349,0.5901401572321816,0.04478047768845328,0.01951954279803081,0.003773344439426614,0.0037386519721389158,0.9908059102887066,0.31776526005386013,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,linear,1000,45,2026083702,2,0.75,0.25,938,665,balance,100,LOO,0.49,0.4998622639081269,-0.00986226390812689,0.025271889436620676,0.0024898341544122285,0.0025242424242424245,1.013819502704315,0.5064685739437272,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,linear,1000,45,2026083702,2,0.75,0.25,938,665,balance,100,ZLZ,0.49,0.4998622639081269,-0.00986226390812689,0.024660031333775534,0.002490190366683668,0.0025242424242424245,1.0136744796760682,0.49417110708814105,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,linear,1000,45,2026083702,2,0.75,0.25,938,665,inference,63,LOO,0.4603174603174603,0.4998622639081269,-0.03954480359066659,0.029631111195017545,0.003949096456548148,0.004006859613618447,1.0146269299081108,0.4715188589052683,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,1000,45,2026083702,2,0.75,0.25,938,665,inference,63,ZLZ,0.47619047619047616,0.4998622639081269,-0.023671787717650716,0.028708251551261055,0.003949860276990876,0.004023114622192963,1.0185460598768052,0.4567892518059363,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,45,2026083702,3,0.5,0.2,164,197,balance,100,LOO,0.42,0.4101980310908676,0.009801968909132375,0.01868396015669127,0.002446473837940884,0.002460606060606061,1.0057765680736124,0.3777449304333977,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
main,linear,1000,45,2026083702,3,0.5,0.2,164,197,balance,100,ZLZ,0.43,0.4101980310908676,0.019801968909132384,0.01883770770787596,0.002446703641394609,0.0024757575757575756,1.0118747255987268,0.3808354517302014,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
main,linear,1000,45,2026083702,3,0.5,0.2,164,197,inference,63,LOO,0.42857142857142855,0.4101980310908676,0.018373397480560938,0.020344802978410792,0.0038871573046509386,0.003949967083607637,1.0161582807265215,0.3263152950284816,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,1000,45,2026083702,3,0.5,0.2,164,197,inference,63,ZLZ,0.42857142857142855,0.4101980310908676,0.018373397480560938,0.01951954279803081,0.0038858147630877844,0.003949967083607637,1.0165093614675742,0.3131328235573599,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,1000,46,2026083702,0,0.25,0.75,367,271,balance,100,LOO,0.48,0.4998526445006506,-0.019852644500650607,-0.0027009626024620537,0.002495402690174774,0.0025212121212121207,1.0103427920226933,0.05406898930467424,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,46,2026083702,0,0.25,0.75,367,271,balance,100,ZLZ,0.49,0.4998526445006506,-0.009852644500650598,-0.0028002101507773047,0.0024953782747563088,0.0025242424242424245,1.0115670436735427,0.05605604211021103,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,linear,1000,46,2026083702,0,0.25,0.75,367,271,inference,63,LOO,0.4603174603174603,0.4998526445006506,-0.0395351841831903,-0.003851133164449738,0.003961607152293319,0.004006859613618447,1.011422753338612,0.0611861084827584,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,1000,46,2026083702,0,0.25,0.75,367,271,inference,63,ZLZ,0.47619047619047616,0.4998526445006506,-0.023662168310174425,-0.0031436047631626662,0.003961999742767846,0.004023114622192963,1.0154252608260954,0.049942550409333375,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,46,2026083702,1,0.5,0.8,905,639,balance,100,LOO,0.66,0.5895684002266316,0.07043159977336844,0.023743541632124665,0.0023673666146842194,0.0022666666666666673,0.9574633065310062,0.48799204258627216,1.0,0.18662590024152625,1.0,0.48844800973272545,0.0
main,linear,1000,46,2026083702,1,0.5,0.8,905,639,balance,100,ZLZ,0.67,0.5895684002266316,0.08043159977336845,0.02386988267010548,0.0023670379551759884,0.0022333333333333324,0.9435139510330686,0.49062273976989856,1.0,0.1852485685006342,1.0,0.48636762829893687,0.0
main,linear,1000,46,2026083702,1,0.5,0.8,905,639,inference,63,LOO,0.5873015873015873,0.5895684002266316,-0.0022668129250442703,0.023368577014029945,0.003759609988444069,0.003909329562171344,1.0398231662825317,0.3811192369296749,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,46,2026083702,1,0.5,0.8,905,639,inference,63,ZLZ,0.6031746031746031,0.5895684002266316,0.013606202947971546,0.02387108268424487,0.0037575704610487886,0.0038605645364477924,1.0274097522499304,0.38942026728508417,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,1000,46,2026083702,2,0.75,0.25,271,367,balance,100,LOO,0.52,0.4998526445006506,0.02014735549934943,0.022964192731816158,0.002491662360298392,0.0025212121212121207,1.011859456315016,0.4600516442971658,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,46,2026083702,2,0.75,0.25,271,367,balance,100,ZLZ,0.51,0.4998526445006506,0.01014735549934942,0.023013224833090984,0.002491617246291679,0.0025242424242424236,1.0130939766127005,0.461038099466121,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,linear,1000,46,2026083702,2,0.75,0.25,271,367,inference,63,LOO,0.49206349206349204,0.4998526445006506,-0.007789152437158553,0.020412664817240134,0.003957469907898394,0.004031242126480222,1.018641258253055,0.32448221187645904,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,46,2026083702,2,0.75,0.25,271,367,inference,63,ZLZ,0.47619047619047616,0.4998526445006506,-0.023662168310174425,0.02212070561604329,0.003955787675649469,0.004023114622192963,1.017019858512108,0.3517081965318262,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,46,2026083702,3,0.5,0.2,905,557,balance,100,LOO,0.39,0.40994506714500434,-0.019945067145004325,0.023592605284625756,0.0024515500533476334,0.002403030303030303,0.9802085418361841,0.47649189683490645,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,linear,1000,46,2026083702,3,0.5,0.2,905,557,balance,100,ZLZ,0.39,0.40994506714500434,-0.019945067145004325,0.023869882670105425,0.0024519157867618265,0.002403030303030303,0.9800623316691944,0.4820560184142767,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,linear,1000,46,2026083702,3,0.5,0.2,905,557,inference,63,LOO,0.3492063492063492,0.40994506714500434,-0.06073871793865515,0.022892257527274307,0.003890358679692221,0.003665504433553589,0.9422021811735825,0.3670234396088596,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,1000,46,2026083702,3,0.5,0.2,905,557,inference,63,ZLZ,0.36507936507936506,0.40994506714500434,-0.04486570206563928,0.02387108268424476,0.003892304020725973,0.0037386519721389153,0.9605241400032263,0.3826209446969319,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,linear,1000,47,2026083702,0,0.25,0.75,19,985,balance,100,LOO,0.5,0.4997553518575905,0.00024464814240948707,0.001364478798599189,0.002496087785588554,0.0025252525252525255,1.0116841802729686,0.027310953599897454,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,linear,1000,47,2026083702,0,0.25,0.75,19,985,balance,100,ZLZ,0.51,0.4997553518575905,0.010244648142409496,0.0032143486485026185,0.0024958173964078406,0.0025242424242424236,1.0113890655123625,0.06434081792792898,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,linear,1000,47,2026083702,0,0.25,0.75,19,985,inference,63,LOO,0.5079365079365079,0.4997553518575905,0.008181156078917395,0.001964094032943786,0.0039623677251217175,0.004031242126480222,1.0173821326379768,0.03120217637749087,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,47,2026083702,0,0.25,0.75,19,985,inference,63,ZLZ,0.5238095238095238,0.4997553518575905,0.024054171951933323,0.004206751015788768,0.003962363158664625,0.004023114622192963,1.015332129109744,0.06682972434358003,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,47,2026083702,1,0.5,0.8,912,46,balance,100,LOO,0.64,0.5901226741484146,0.04987732585158544,0.011764167528971248,0.0023928484841680897,0.0023272727272727273,0.9725951069074226,0.24049364271335183,1.0,0.18910444041685204,1.0,0.49219170401534473,0.0
main,linear,1000,47,2026083702,1,0.5,0.8,912,46,balance,100,ZLZ,0.66,0.5901226741484146,0.06987732585158546,0.012007826107239605,0.002392421803470251,0.0022666666666666673,0.9474360513596836,0.24549661830517064,1.0,0.18662590024152625,1.0,0.48844800973272545,0.0
main,linear,1000,47,2026083702,1,0.5,0.8,912,46,inference,63,LOO,0.6349206349206349,0.5901226741484146,0.04479796077222031,0.011840253148029278,0.003798528931455974,0.0037386519721389158,0.9842368031420766,0.19211145823260217,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,linear,1000,47,2026083702,1,0.5,0.8,912,46,inference,63,ZLZ,0.6507936507936508,0.5901226741484146,0.06067097664523624,0.012514497507072897,0.0037963397685426615,0.003665504433553588,0.9655364527503031,0.20310980018971025,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,1000,47,2026083702,2,0.75,0.25,985,19,balance,100,LOO,0.58,0.4997553518575905,0.08024464814240945,0.031765283969522884,0.0024860575793244806,0.002460606060606061,0.9897622971687827,0.6370846636704051,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,linear,1000,47,2026083702,2,0.75,0.25,985,19,balance,100,ZLZ,0.58,0.4997553518575905,0.08024464814240945,0.032117243111881855,0.0024858649909140886,0.002460606060606061,0.9898389774181826,0.6441685091641594,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,linear,1000,47,2026083702,2,0.75,0.25,985,19,inference,63,LOO,0.6031746031746031,0.4997553518575905,0.10341925131701263,0.033444790609797714,0.003946471531599744,0.003860564536447792,0.9782319485991252,0.5323827731504909,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,1000,47,2026083702,2,0.75,0.25,985,19,inference,63,ZLZ,0.6190476190476191,0.4997553518575905,0.11929226719002856,0.03425382439617525,0.003945874001831404,0.0038036720064369843,0.9639618509540803,0.5453024642125494,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,47,2026083702,3,0.5,0.2,912,193,balance,100,LOO,0.43,0.4100974690494533,0.01990253095054667,0.013328668589386805,0.00243815065323367,0.002475757575757575,1.0154243637381586,0.2699333229496947,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
main,linear,1000,47,2026083702,3,0.5,0.2,912,193,balance,100,ZLZ,0.44,0.4100974690494533,0.02990253095054668,0.012007826107239494,0.0024360523438686937,0.0024888888888888894,1.0216894128540301,0.24328822064680672,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,linear,1000,47,2026083702,3,0.5,0.2,912,193,inference,63,LOO,0.4444444444444444,0.4100974690494533,0.0343469753949911,0.01320603004949461,0.0038702609612096786,0.003982477100756672,1.0289944633376658,0.21227661637739104,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,47,2026083702,3,0.5,0.2,912,193,inference,63,ZLZ,0.4444444444444444,0.4100974690494533,0.0343469753949911,0.012514497507072841,0.003868490265132976,0.003982477100756672,1.0294654575328956,0.2012068036549659,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,48,2026083702,0,0.25,0.75,364,360,balance,100,LOO,0.48,0.5002024371274167,-0.02020243712741676,0.015884158368755785,0.0024939849008835963,0.0025212121212121207,1.0109171552397442,0.31806603756232277,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,48,2026083702,0,0.25,0.75,364,360,balance,100,ZLZ,0.48,0.5002024371274167,-0.02020243712741676,0.01599647954204486,0.0024940372271260386,0.0025212121212121207,1.0108959456541058,0.32031180819670874,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,48,2026083702,0,0.25,0.75,364,360,inference,63,LOO,0.4603174603174603,0.5002024371274167,-0.03988497680995645,0.01602611299233292,0.003958807179470579,0.004006859613618447,1.0121381092762123,0.2547100175753381,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,1000,48,2026083702,0,0.25,0.75,364,360,inference,63,ZLZ,0.4603174603174603,0.5002024371274167,-0.03988497680995645,0.01620540540904991,0.003958734510703261,0.004006859613618447,1.0121566886551925,0.2575619542530535,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,1000,48,2026083702,1,0.5,0.8,201,785,balance,100,LOO,0.6,0.5900342728880842,0.00996572711191579,0.007385099034961984,0.002401253412167567,0.0024242424242424247,1.0095737550890582,0.15070835383242953,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,linear,1000,48,2026083702,1,0.5,0.8,201,785,balance,100,ZLZ,0.6,0.5900342728880842,0.00996572711191579,0.00764684828238249,0.0024008002023790864,0.0024242424242424242,1.0097643368407365,0.15606462175392127,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,linear,1000,48,2026083702,1,0.5,0.8,201,785,inference,63,LOO,0.6190476190476191,0.5900342728880842,0.02901334615953488,0.005321143381867954,0.0038188620563646583,0.0038036720064369835,0.9960223622368453,0.08610690430039328,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,48,2026083702,1,0.5,0.8,201,785,inference,63,ZLZ,0.6031746031746031,0.5900342728880842,0.013140330286518953,0.007264337411556521,0.003812857821167276,0.0038605645364477924,1.012512062478614,0.117644249201,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,1000,48,2026083702,2,0.75,0.25,360,364,balance,100,LOO,0.56,0.5002024371274167,0.05979756287258331,0.008074588057652266,0.0024966836573599195,0.002488888888888889,0.9968779510980286,0.16159898024012104,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,linear,1000,48,2026083702,2,0.75,0.25,360,364,balance,100,ZLZ,0.59,0.5002024371274167,0.08979756287258323,0.008299903019260424,0.0024968060525163275,0.002443434343434343,0.9786240068473899,0.16610419991472034,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,linear,1000,48,2026083702,2,0.75,0.25,360,364,inference,63,LOO,0.5396825396825397,0.5002024371274167,0.03948010255512291,0.008460604832373098,0.0039630602045996185,0.004006859613618446,1.0110519161349083,0.13439591736230494,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,48,2026083702,2,0.75,0.25,360,364,inference,63,ZLZ,0.5555555555555556,0.5002024371274167,0.05535311842813884,0.008682518740296685,0.003962977832693716,0.003982477100756672,1.0049203575912262,0.13792243241930421,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,48,2026083702,3,0.5,0.2,201,861,balance,100,LOO,0.44,0.4101252998136051,0.029874700186394876,0.008219228317476568,0.002429639807871011,0.0024888888888888894,1.0243859525292336,0.16674779410018326,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,linear,1000,48,2026083702,3,0.5,0.2,201,861,balance,100,ZLZ,0.41,0.4101252998136051,-0.00012529981360515086,0.007646848282382379,0.002428602020422799,0.002443434343434343,1.0061073501902802,0.155168762885581,1.0,0.19376637903798294,1.0,0.4992332977468464,0.0
main,linear,1000,48,2026083702,3,0.5,0.2,201,861,inference,63,LOO,0.38095238095238093,0.4101252998136051,-0.029172918861224195,0.007181138523113528,0.0038547166669507466,0.0038036720064369835,0.986757869663572,0.1156636980038248,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,48,2026083702,3,0.5,0.2,201,861,inference,63,ZLZ,0.3968253968253968,0.4101252998136051,-0.013299902988208323,0.007264337411556465,0.003854803020031576,0.0038605645364477932,1.0014946331592762,0.11700243836642366,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,1000,49,2026083702,0,0.25,0.75,386,559,balance,100,LOO,0.68,0.5001265382469585,0.17987346175304153,0.011556572165981271,0.0024959399352439695,0.0021979797979797978,0.8806220722474849,0.23131935395483672,0.0,0.18377648252871737,1.0,0.4841441259762986,0.0
main,linear,1000,49,2026083702,0,0.25,0.75,386,559,balance,100,ZLZ,0.67,0.5001265382469585,0.16987346175304152,0.012101152347158362,0.0024956410269107473,0.0022333333333333324,0.8948936602865056,0.24223431765006367,0.0,0.1852485685006342,1.0,0.48636762829893687,0.0
main,linear,1000,49,2026083702,0,0.25,0.75,386,559,inference,63,LOO,0.6507936507936508,0.5001265382469585,0.1506671125466923,0.010648004603616257,0.003962896419337445,0.003665504433553588,0.9249559023716352,0.16914605364721513,0.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,1000,49,2026083702,0,0.25,0.75,386,559,inference,63,ZLZ,0.6507936507936508,0.5001265382469585,0.1506671125466923,0.011007523733999824,0.0039628821299923156,0.0036655044335535884,0.9249592375740674,0.17485741471009494,0.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,1000,49,2026083702,1,0.5,0.8,271,32,balance,100,LOO,0.56,0.5900087620016905,-0.030008762001690448,-0.017913503394015984,0.002443949558519954,0.002488888888888889,1.0183879942252776,0.3623551275927063,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,linear,1000,49,2026083702,1,0.5,0.8,271,32,balance,100,ZLZ,0.56,0.5900087620016905,-0.030008762001690448,-0.01681763318634455,0.002442340876769724,0.0024888888888888894,1.0190587696262654,0.3402998335313271,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
main,linear,1000,49,2026083702,1,0.5,0.8,271,32,inference,63,LOO,0.5714285714285714,0.5900087620016905,-0.018580190573119104,-0.01938755873220177,0.0038822880235424946,0.003949967083607638,1.0174327766653921,0.31115676697874595,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,1000,49,2026083702,1,0.5,0.8,271,32,inference,63,ZLZ,0.5238095238095238,0.5900087620016905,-0.06619923819216667,-0.020395612301246313,0.003885934701064139,0.004023114622192963,1.0353016537028423,0.3271816955103847,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,49,2026083702,2,0.75,0.25,559,386,balance,100,LOO,0.43,0.5001265382469585,-0.07012653824695853,-0.005237906723132291,0.002496208670284548,0.002475757575757575,0.9918071374519175,0.1048376594513461,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
main,linear,1000,49,2026083702,2,0.75,0.25,559,386,balance,100,ZLZ,0.44,0.5001265382469585,-0.060126538246958516,-0.005609943433619202,0.0024961681462875632,0.0024888888888888894,0.9970838273016583,0.11228495357475018,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,linear,1000,49,2026083702,2,0.75,0.25,559,386,inference,63,LOO,0.3968253968253968,0.5001265382469585,-0.10330114142156172,-0.0055905342199598085,0.003962260962728562,0.003860564536447793,0.9743337384292988,0.08881406995698933,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,1000,49,2026083702,2,0.75,0.25,559,386,inference,63,ZLZ,0.3968253968253968,0.5001265382469585,-0.10330114142156172,-0.0055905342199598085,0.003962260962728561,0.003860564536447793,0.974333738429299,0.08881406995698933,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,1000,49,2026083702,3,0.5,0.2,271,808,balance,100,LOO,0.36,0.4100123699349103,-0.05001236993491032,-0.017386980563227794,0.002380851167197256,0.0023272727272727273,0.9774960985958643,0.3563346415337774,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
main,linear,1000,49,2026083702,3,0.5,0.2,271,808,balance,100,ZLZ,0.38,0.4100123699349103,-0.0300123699349103,-0.016817633186344716,0.002381836647560287,0.00237979797979798,0.9991440774226078,0.34459493456439894,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,linear,1000,49,2026083702,3,0.5,0.2,271,808,inference,63,LOO,0.3968253968253968,0.4100123699349103,-0.0131869731095135,-0.020736313608287316,0.0037680721618693516,0.003860564536447793,1.0245463384471267,0.3378095683692715,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,1000,49,2026083702,3,0.5,0.2,271,808,inference,63,ZLZ,0.38095238095238093,0.4100123699349103,-0.029059988982529372,-0.020395612301246424,0.003769451056872253,0.0038036720064369843,1.0090784968549575,0.33219852020359003,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,50,2026083702,0,0.25,0.75,827,362,balance,100,LOO,0.53,0.500819525100751,0.02918047489924902,0.01215055229257156,0.0024951666695282606,0.002516161616161616,1.008414246186338,0.2432462975597935,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,50,2026083702,0,0.25,0.75,827,362,balance,100,ZLZ,0.53,0.500819525100751,0.02918047489924902,0.011020010765380617,0.0024954316691544673,0.002516161616161616,1.0083071587426686,0.22060186392941022,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,50,2026083702,0,0.25,0.75,827,362,inference,63,LOO,0.5079365079365079,0.500819525100751,0.007116982835756902,0.011722557902135278,0.003961823230086259,0.004031242126480222,1.0175219570289742,0.1862408047159662,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,50,2026083702,0,0.25,0.75,827,362,inference,63,ZLZ,0.5079365079365079,0.500819525100751,0.007116982835756902,0.011437340891185088,0.003961643121166435,0.004031242126480222,1.0175682168194127,0.18171358240881677,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,50,2026083702,1,0.5,0.8,830,231,balance,100,LOO,0.61,0.5898438775140136,0.020156122485986416,0.020501421371005746,0.002374889151899412,0.002403030303030303,1.0118494587877433,0.420690107797508,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,linear,1000,50,2026083702,1,0.5,0.8,830,231,balance,100,ZLZ,0.59,0.5898438775140136,0.00015612248598639855,0.020493771030823837,0.0023747041054149793,0.0024434343434343426,1.0289426534710744,0.42054950696176324,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,linear,1000,50,2026083702,1,0.5,0.8,830,231,inference,63,LOO,0.5238095238095238,0.5898438775140136,-0.06603435370448973,0.020966642290611626,0.0037687346486524266,0.004023114622192963,1.0674974486812157,0.3415317674073563,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,50,2026083702,1,0.5,0.8,830,231,inference,63,ZLZ,0.5555555555555556,0.5898438775140136,-0.03428832195845799,0.019006086015968093,0.0037755817334859647,0.003982477100756672,1.0547982753056924,0.30931483688881806,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,50,2026083702,2,0.75,0.25,362,827,balance,100,LOO,0.55,0.500819525100751,0.04918047489924904,0.021330868495894384,0.0024923876251254414,0.0025,1.0030542499881716,0.42726837126515943,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,linear,1000,50,2026083702,2,0.75,0.25,362,827,balance,100,ZLZ,0.55,0.500819525100751,0.04918047489924904,0.0204920939685872,0.0024928116147557864,0.0025,1.0028836455998773,0.4104323733503969,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,linear,1000,50,2026083702,2,0.75,0.25,362,827,inference,63,LOO,0.5714285714285714,0.500819525100751,0.07060904632782039,0.022550876660467734,0.0039548644111160785,0.003949967083607638,0.9987616952190129,0.3585895508869719,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,1000,50,2026083702,2,0.75,0.25,362,827,inference,63,ZLZ,0.5396825396825397,0.500819525100751,0.038863014581788646,0.02154442648541144,0.003955449666983987,0.004006859613618446,1.012997244551884,0.3425602811359084,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,50,2026083702,3,0.5,0.2,830,290,balance,100,LOO,0.43,0.41004437945531175,0.019955620544688246,0.020444934074780485,0.00244816206797894,0.0024757575757575756,1.011271928496718,0.41320506098403853,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
main,linear,1000,50,2026083702,3,0.5,0.2,830,290,balance,100,ZLZ,0.42,0.41004437945531175,0.009955620544688237,0.020493771030823782,0.0024481985869001526,0.002460606060606061,1.0050680013346542,0.41418899759280675,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
main,linear,1000,50,2026083702,3,0.5,0.2,830,290,inference,63,LOO,0.4126984126984127,0.41004437945531175,0.0026540332431009284,0.019466285091939706,0.003885110738383482,0.003909329562171343,1.0062337537894577,0.3123067554292564,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,50,2026083702,3,0.5,0.2,830,290,inference,63,ZLZ,0.3968253968253968,0.41004437945531175,-0.013218982629914944,0.019006086015968204,0.003883748052702413,0.0038605645364477932,0.99403063331091,0.3049770548668095,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,1000,51,2026083702,0,0.25,0.75,240,781,balance,100,LOO,0.53,0.4999789473352796,0.030021052664720438,-0.00216758348469942,0.002497099154192612,0.002516161616161616,1.007633842627754,0.04337684290504408,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,51,2026083702,0,0.25,0.75,240,781,balance,100,ZLZ,0.55,0.4999789473352796,0.050021052664720456,-0.0014749413025441083,0.002497034511107317,0.0025,1.0011876042880032,0.029516337319465,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,linear,1000,51,2026083702,0,0.25,0.75,240,781,inference,63,LOO,0.5714285714285714,0.4999789473352796,0.07144962409329181,-0.0017617561517946356,0.003964585914737445,0.003949967083607638,0.9963126461516535,0.02797994650462488,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,1000,51,2026083702,0,0.25,0.75,240,781,inference,63,ZLZ,0.5714285714285714,0.4999789473352796,0.07144962409329181,-0.000803507867418729,0.003963784427484703,0.003949967083607638,0.9965141030926767,0.012762481333264212,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,1000,51,2026083702,1,0.5,0.8,839,271,balance,100,LOO,0.54,0.5899398004392888,-0.049939800439288806,-0.012615005141974445,0.0024379375412110884,0.0025090909090909087,1.0291858862981673,0.2554913166260491,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,linear,1000,51,2026083702,1,0.5,0.8,839,271,balance,100,ZLZ,0.53,0.5899398004392888,-0.059939800439288815,-0.013196051924600383,0.0024388086647691054,0.002516161616161616,1.031717515404118,0.2672115037681341,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,51,2026083702,1,0.5,0.8,839,271,inference,63,LOO,0.6031746031746031,0.5899398004392888,0.0132348027353143,-0.014170111840378419,0.0038741244011180295,0.0038605645364477924,0.9964998891965565,0.2276598770381417,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,1000,51,2026083702,1,0.5,0.8,839,271,inference,63,ZLZ,0.5873015873015873,0.5899398004392888,-0.0026382131377015172,-0.013824949367425732,0.0038732645972595955,0.003909329562171343,1.0093112577274643,0.22213907866503835,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,51,2026083702,2,0.75,0.25,781,240,balance,100,LOO,0.4,0.4999789473352796,-0.09997894733527957,-0.02552065161722944,0.002489786476211513,0.0024242424242424247,0.9736748301128132,0.5114588610462484,0.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,linear,1000,51,2026083702,2,0.75,0.25,781,240,balance,100,ZLZ,0.38,0.4999789473352796,-0.11997894733527958,-0.025120790874058885,0.002490048599200058,0.0023797979797979805,0.9557235069879776,0.50341876091761,0.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,linear,1000,51,2026083702,2,0.75,0.25,781,240,inference,63,LOO,0.3492063492063492,0.4999789473352796,-0.1507725981289304,-0.024730446805103945,0.003954129329710329,0.0036655044335535884,0.9270067132129225,0.3932842259814775,0.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,1000,51,2026083702,2,0.75,0.25,781,240,inference,63,ZLZ,0.38095238095238093,0.4999789473352796,-0.11902656638289866,-0.025292061207440153,0.0039534398553813035,0.0038036720064369843,0.9621170791961183,0.4022505587819619,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,51,2026083702,3,0.5,0.2,839,447,balance,100,LOO,0.37,0.4101588863718143,-0.040158886371814306,-0.013362344064864862,0.0023911648743658856,0.002354545454545454,0.984685531218276,0.2732611482648021,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
main,linear,1000,51,2026083702,3,0.5,0.2,839,447,balance,100,ZLZ,0.38,0.4101588863718143,-0.030158886371814297,-0.013196051924600272,0.0023915381192784408,0.00237979797979798,0.9950909670283646,0.26983939966667686,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,linear,1000,51,2026083702,3,0.5,0.2,839,447,inference,63,LOO,0.42857142857142855,0.4101588863718143,0.018412542199614246,-0.01427459597252101,0.003793234159958727,0.003949967083607637,1.0413190741830225,0.23177094865619707,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,1000,51,2026083702,3,0.5,0.2,839,447,inference,63,ZLZ,0.4126984126984127,0.4101588863718143,0.0025395263265983736,-0.013824949367425676,0.0037946426597466085,0.003909329562171343,1.030223373505318,0.22442855179001625,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,52,2026083702,0,0.25,0.75,328,753,balance,100,LOO,0.48,0.5001174443396512,-0.020117444339651236,-0.01736028236126619,0.002492804437687837,0.0025212121212121207,1.0113958732962756,0.3477063964105044,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,52,2026083702,0,0.25,0.75,328,753,balance,100,ZLZ,0.48,0.5001174443396512,-0.020117444339651236,-0.017360282361266077,0.0024928044376878364,0.0025212121212121207,1.0113958732962758,0.3477063964105022,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,52,2026083702,0,0.25,0.75,328,753,inference,63,LOO,0.42857142857142855,0.5001174443396512,-0.07154601576822267,-0.018354202849749424,0.003956538401846723,0.003949967083607637,0.9983391243628472,0.29179499240303375,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,1000,52,2026083702,0,0.25,0.75,328,753,inference,63,ZLZ,0.4444444444444444,0.5001174443396512,-0.0556729998952068,-0.020420889769548867,0.003956244407958008,0.003982477100756672,1.0066307058143062,0.3246632294452445,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,52,2026083702,1,0.5,0.8,707,159,balance,100,LOO,0.64,0.591050563193485,0.04894943680651498,0.004089369023844269,0.0024062667993585084,0.0023272727272727273,0.9671715239112968,0.08336512650171252,1.0,0.18910444041685204,1.0,0.49219170401534473,0.0
main,linear,1000,52,2026083702,1,0.5,0.8,707,159,balance,100,ZLZ,0.63,0.591050563193485,0.03894943680651497,0.004262831548702772,0.00240595175177126,0.002354545454545454,0.978633695713989,0.0869069911657679,1.0,0.19020924693703933,1.0,0.49386045156852143,0.0
main,linear,1000,52,2026083702,1,0.5,0.8,707,159,inference,63,LOO,0.6190476190476191,0.591050563193485,0.027997055854134034,0.005322900317122681,0.0038161904903996177,0.0038036720064369843,0.9967196386044863,0.08616547979787784,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,52,2026083702,1,0.5,0.8,707,159,inference,63,ZLZ,0.6190476190476191,0.591050563193485,0.027997055854134034,0.005811824844933922,0.0038145595911208145,0.0038036720064369843,0.9971457819903579,0.09410014990254317,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,52,2026083702,2,0.75,0.25,753,328,balance,100,LOO,0.41,0.5001174443396512,-0.09011744433965124,-0.03381548200215073,0.00248516195864148,0.002443434343434343,0.9832092974616642,0.6783256406268505,1.0,0.19376637903798294,1.0,0.4992332977468462,0.0
main,linear,1000,52,2026083702,2,0.75,0.25,753,328,balance,100,ZLZ,0.4,0.5001174443396512,-0.1001174443396512,-0.0342106135401426,0.002484855356529579,0.0024242424242424242,0.975607058121963,0.6862941646342318,0.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,linear,1000,52,2026083702,2,0.75,0.25,753,328,inference,63,LOO,0.4603174603174603,0.5001174443396512,-0.039799984022190926,-0.03541529540900645,0.003944320324703981,0.004006859613618447,1.0158555299179863,0.5639034868101039,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,1000,52,2026083702,2,0.75,0.25,753,328,inference,63,ZLZ,0.4603174603174603,0.5001174443396512,-0.039799984022190926,-0.03629886267160026,0.003943559717271527,0.004006859613618447,1.0160514613407998,0.5780279075305572,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,1000,52,2026083702,3,0.5,0.2,707,357,balance,100,LOO,0.4,0.4106164066500504,-0.01061640665005037,0.005630577095017797,0.002426536734827144,0.002424242424242424,0.9990544917157895,0.11430348560433612,1.0,0.19300391129826333,1.0,0.4980816334945229,0.0
main,linear,1000,52,2026083702,3,0.5,0.2,707,357,balance,100,ZLZ,0.38,0.4106164066500504,-0.030616406650050387,0.004262831548702883,0.002424342743047815,0.0023797979797979805,0.9816260455013741,0.08657672671620072,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,linear,1000,52,2026083702,3,0.5,0.2,707,357,inference,63,LOO,0.4126984126984127,0.4106164066500504,0.0020820060483622838,0.00528220436268112,0.0038512761608127588,0.003909329562171343,1.0150738090270661,0.08511632592248197,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,52,2026083702,3,0.5,0.2,707,357,inference,63,ZLZ,0.3968253968253968,0.4106164066500504,-0.013791009824653588,0.005811824844934088,0.0038526243804136617,0.003860564536447793,1.0020609733132817,0.09363413070339971,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,1000,53,2026083702,0,0.25,0.75,306,808,balance,100,LOO,0.48,0.5004177441307809,-0.0204177441307809,-0.034178568073943816,0.00248458157817419,0.0025212121212121207,1.0147431436181094,0.6856890804138855,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,53,2026083702,0,0.25,0.75,306,808,balance,100,ZLZ,0.49,0.5004177441307809,-0.010417744130780893,-0.033381822635146885,0.0024851009549317427,0.0025242424242424245,1.0157504544163507,0.6696348183939631,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,linear,1000,53,2026083702,0,0.25,0.75,306,808,inference,63,LOO,0.5079365079365079,0.5004177441307809,0.0075187638057270245,-0.03539843870189835,0.00394420579471562,0.004031242126480222,1.0220668840051936,0.5636432674766555,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,53,2026083702,0,0.25,0.75,306,808,inference,63,ZLZ,0.5079365079365079,0.5004177441307809,0.0075187638057270245,-0.035134379460233456,0.003944748418485051,0.004031242126480222,1.0219262925843033,0.5594002190714084,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,53,2026083702,1,0.5,0.8,50,400,balance,100,LOO,0.62,0.5900874012640934,0.02991259873590657,-0.008699471948743098,0.002430297135086576,0.00237979797979798,0.9792209954249906,0.17646687891959964,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,linear,1000,53,2026083702,1,0.5,0.8,50,400,balance,100,ZLZ,0.62,0.5900874012640934,0.02991259873590657,-0.008116779134731744,0.0024294617863877595,0.00237979797979798,0.9795576918031619,0.16467538687065003,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,linear,1000,53,2026083702,1,0.5,0.8,50,400,inference,63,LOO,0.6666666666666666,0.5900874012640934,0.0765792654025732,-0.009496592317832175,0.0038600037285569815,0.0035842293906810036,0.9285559400277903,0.15285298783604698,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,linear,1000,53,2026083702,1,0.5,0.8,50,400,inference,63,ZLZ,0.6507936507936508,0.5900874012640934,0.06070624952955739,-0.008948618529760144,0.003858960709612402,0.0036655044335535884,0.949868295995622,0.14405250557162494,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,1000,53,2026083702,2,0.75,0.25,808,306,balance,100,LOO,0.46,0.5004177441307809,-0.040417744130780864,0.00236469463513167,0.0024960477037648944,0.002509090909090909,1.005225543288432,0.04733132098159279,1.0,0.19635243216879916,1.0,0.503139384247588,0.0
main,linear,1000,53,2026083702,2,0.75,0.25,808,306,balance,100,ZLZ,0.46,0.5004177441307809,-0.040417744130780864,0.0026730225804799668,0.002496103788654076,0.002509090909090909,1.0052029569026197,0.05350215900981334,1.0,0.19635243216879916,1.0,0.503139384247588,0.0
main,linear,1000,53,2026083702,2,0.75,0.25,808,306,inference,63,LOO,0.47619047619047616,0.5004177441307809,-0.02422726794030472,0.002515524334486985,0.00396348736880834,0.004023114622192963,1.0150441386173892,0.039956715711660463,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,53,2026083702,2,0.75,0.25,808,306,inference,63,ZLZ,0.49206349206349204,0.5004177441307809,-0.008354252067288848,0.002524631473676875,0.003963488139897763,0.004031242126480222,1.0170945349628842,0.040101370070176584,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,53,2026083702,3,0.5,0.2,50,373,balance,100,LOO,0.27,0.41030676411557954,-0.14030676411557952,-0.007955044303782077,0.0024012810766812437,0.001990909090909091,0.8291028943853093,0.1623383410212109,0.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,linear,1000,53,2026083702,3,0.5,0.2,50,373,balance,100,ZLZ,0.27,0.41030676411557954,-0.14030676411557952,-0.008116779134731744,0.0024009856249300374,0.001990909090909091,0.8292049191119603,0.165649049650969,0.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,linear,1000,53,2026083702,3,0.5,0.2,50,373,inference,63,LOO,0.2857142857142857,0.41030676411557954,-0.12459247840129384,-0.009935112052035178,0.003805625734088222,0.003291639236339696,0.8649403452513518,0.1610496302344186,0.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,linear,1000,53,2026083702,3,0.5,0.2,50,373,inference,63,ZLZ,0.2222222222222222,0.41030676411557954,-0.18808454189335733,-0.008948618529760144,0.003809012878205116,0.0027877339705296702,0.7318783263981262,0.14499391433045494,0.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,linear,1000,54,2026083702,0,0.25,0.75,48,453,balance,100,LOO,0.49,0.49991694459837877,-0.009916944598378774,0.0030291940938431683,0.0024969745451962756,0.0025242424242424245,1.0109203672494809,0.06062057394257043,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,linear,1000,54,2026083702,0,0.25,0.75,48,453,balance,100,ZLZ,0.49,0.49991694459837877,-0.009916944598378774,0.0029087338420611397,0.0024969736584246434,0.0025242424242424245,1.0109207262662856,0.05820992013055362,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,linear,1000,54,2026083702,0,0.25,0.75,48,453,inference,63,LOO,0.4444444444444444,0.49991694459837877,-0.055472500153934345,0.0024688840012629942,0.003963639728496962,0.003982477100756672,1.0047525440125844,0.039215124577186324,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,54,2026083702,0,0.25,0.75,48,453,inference,63,ZLZ,0.4444444444444444,0.49991694459837877,-0.055472500153934345,0.002258917154732587,0.003964100672209488,0.003982477100756672,1.0046357118718032,0.035877978552812106,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,54,2026083702,1,0.5,0.8,427,595,balance,100,LOO,0.6,0.5903228700654286,0.009677129934571371,-0.007927764867803111,0.002428220730870905,0.0024242424242424242,0.9983616371535325,0.16088171214955377,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,linear,1000,54,2026083702,1,0.5,0.8,427,595,balance,100,ZLZ,0.6,0.5903228700654286,0.009677129934571371,-0.00871622023458496,0.00242978708773206,0.0024242424242424247,0.9977180455367344,0.17682517037705464,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,linear,1000,54,2026083702,1,0.5,0.8,427,595,inference,63,LOO,0.5555555555555556,0.5903228700654286,-0.034767314509873026,-0.0071710469741592675,0.003852816635900566,0.003982477100756672,1.0336534221867528,0.11552963390567769,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,54,2026083702,1,0.5,0.8,427,595,inference,63,ZLZ,0.5714285714285714,0.5903228700654286,-0.01889429863685721,-0.009511740405454328,0.0038590050934775243,0.003949967083607638,1.0235713578828536,0.1531166127641193,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,1000,54,2026083702,2,0.75,0.25,453,48,balance,100,LOO,0.56,0.49991694459837877,0.06008305540162129,0.029643381611739072,0.0024883731178626826,0.002488888888888889,1.0002072723831101,0.5942511001515032,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,linear,1000,54,2026083702,2,0.75,0.25,453,48,balance,100,ZLZ,0.57,0.49991694459837877,0.07008305540162119,0.030208877489159458,0.002488212134353474,0.002475757575757575,0.9949945752518665,0.6056069995795027,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
main,linear,1000,54,2026083702,2,0.75,0.25,453,48,inference,63,LOO,0.5079365079365079,0.49991694459837877,0.008019563338129143,0.02842729933983279,0.003951026175451084,0.004031242126480222,1.0203025612757375,0.45225215942217584,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,54,2026083702,2,0.75,0.25,453,48,inference,63,ZLZ,0.5396825396825397,0.49991694459837877,0.03976559508416089,0.028430445957509543,0.003951502399440226,0.004006859613618446,1.0140091561594553,0.45227496329348843,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,54,2026083702,3,0.5,0.2,427,890,balance,100,LOO,0.38,0.4099047793472802,-0.029904779347280197,-0.008716220234584848,0.0023987465321959464,0.00237979797979798,0.9921006441724296,0.1779655803495184,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,linear,1000,54,2026083702,3,0.5,0.2,427,890,balance,100,ZLZ,0.38,0.4099047793472802,-0.029904779347280197,-0.008716220234584848,0.0023987465321959464,0.0023797979797979805,0.9921006441724298,0.1779655803495184,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,linear,1000,54,2026083702,3,0.5,0.2,427,890,inference,63,LOO,0.3492063492063492,0.4099047793472802,-0.060698430140931015,-0.009410451627907213,0.0038054912443113297,0.003665504433553589,0.963214522969406,0.15254750297159045,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,1000,54,2026083702,3,0.5,0.2,427,890,inference,63,ZLZ,0.3492063492063492,0.4099047793472802,-0.060698430140931015,-0.00951174040545405,0.0038051779821390566,0.0036655044335535884,0.9632938198315361,0.1541957847031105,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,1000,55,2026083702,0,0.25,0.75,33,516,balance,100,LOO,0.5,0.4996841174304218,0.0003158825695782075,-0.013021469321874035,0.0024947680839453533,0.0025252525252525255,1.0122193487656626,0.2607023238455529,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,linear,1000,55,2026083702,0,0.25,0.75,33,516,balance,100,ZLZ,0.51,0.4996841174304218,0.010315882569578216,-0.012484124562745114,0.0024949571917953174,0.0025242424242424245,1.0117377695069927,0.24993469304376995,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,linear,1000,55,2026083702,0,0.25,0.75,33,516,inference,63,LOO,0.47619047619047616,0.4996841174304218,-0.02349364123994563,-0.012294430525487399,0.003961680942370615,0.004023114622192963,1.0155069731046003,0.19532987358288764,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,55,2026083702,0,0.25,0.75,33,516,inference,63,ZLZ,0.47619047619047616,0.4996841174304218,-0.02349364123994563,-0.012459274769046957,0.00396111088542436,0.004023114622192963,1.0156531181686324,0.1979631080096834,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,55,2026083702,1,0.5,0.8,456,41,balance,100,LOO,0.58,0.5899429390040734,-0.009942939004073392,-0.0010319488180356995,0.0024176333149207347,0.002460606060606061,1.0177747160498305,0.020987607911461523,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,linear,1000,55,2026083702,1,0.5,0.8,456,41,balance,100,ZLZ,0.57,0.5899429390040734,-0.0199429390040734,-0.00042375385498272244,0.002416509586620291,0.002475757575757575,1.02451800293503,0.008620240863990606,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
main,linear,1000,55,2026083702,1,0.5,0.8,456,41,inference,63,LOO,0.5555555555555556,0.5899429390040734,-0.03438738344851777,-0.0022763803188055043,0.0038411075079748994,0.003982477100756672,1.0368043832379754,0.036729633155047896,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,55,2026083702,1,0.5,0.8,456,41,inference,63,ZLZ,0.5714285714285714,0.5899429390040734,-0.018514367575501955,-0.002261352169800168,0.003840923314615078,0.003949967083607638,1.028389988568019,0.036488027277282085,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,1000,55,2026083702,2,0.75,0.25,516,33,balance,100,LOO,0.41,0.4996841174304218,-0.08968411743042182,-0.002310589813824926,0.00249624563356123,0.002443434343434343,0.9788437125670422,0.04624653461093289,1.0,0.19376637903798294,1.0,0.4992332977468462,0.0
main,linear,1000,55,2026083702,2,0.75,0.25,516,33,balance,100,ZLZ,0.4,0.4996841174304218,-0.09968411743042177,-0.0027916101023879314,0.002496415368691957,0.0024242424242424242,0.9710893686384614,0.05587227271637469,0.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,linear,1000,55,2026083702,2,0.75,0.25,516,33,inference,63,LOO,0.3968253968253968,0.4996841174304218,-0.10285872060502499,-0.003555956746172373,0.003963322774355462,0.003860564536447792,0.9740727052127666,0.05648416958276959,1.0,0.2435586146404704,1.0,0.6977114276985763,0.0
main,linear,1000,55,2026083702,2,0.75,0.25,516,33,inference,63,ZLZ,0.3968253968253968,0.4996841174304218,-0.10285872060502499,-0.0035559567461724284,0.003963322774355462,0.003860564536447793,0.9740727052127668,0.05648416958277047,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,1000,55,2026083702,3,0.5,0.2,456,510,balance,100,LOO,0.4,0.40986325998749884,-0.009863259987498818,-0.000803140204273245,0.002413806681355504,0.0024242424242424242,1.0043233548765638,0.016347077598494585,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,linear,1000,55,2026083702,3,0.5,0.2,456,510,balance,100,ZLZ,0.39,0.40986325998749884,-0.019863259987498827,-0.00042375385498283347,0.002414634401222637,0.002403030303030303,0.9951942628720696,0.008623587418793838,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,linear,1000,55,2026083702,3,0.5,0.2,456,510,inference,63,LOO,0.3492063492063492,0.40986325998749884,-0.06065691078114965,-0.002264100426935145,0.003827463301958713,0.0036655044335535884,0.9576850630227488,0.036596551943650975,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,1000,55,2026083702,3,0.5,0.2,456,510,inference,63,ZLZ,0.36507936507936506,0.40986325998749884,-0.04478389490813378,-0.002261352169799946,0.0038274416198666207,0.003738651972138915,0.9768018283370186,0.03655223309324987,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,linear,1000,56,2026083702,0,0.25,0.75,277,479,balance,100,LOO,0.56,0.5002729293689465,0.059727070631053536,-0.0021927544699846258,0.002496734845918519,0.002488888888888889,0.9968575129063241,0.04388375620804406,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,linear,1000,56,2026083702,0,0.25,0.75,277,479,balance,100,ZLZ,0.57,0.5002729293689465,0.06972707063105343,-0.0034347696780245296,0.002497035256573503,0.002475757575757575,0.9914788224315559,0.06873616266835739,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
main,linear,1000,56,2026083702,0,0.25,0.75,277,479,inference,63,LOO,0.5714285714285714,0.5002729293689465,0.07115564205962488,0.000222147089122382,0.00396497645493702,0.003949967083607637,0.9962145118640758,0.0035279329334656044,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,1000,56,2026083702,0,0.25,0.75,277,479,inference,63,ZLZ,0.5714285714285714,0.5002729293689465,0.07115564205962488,-0.00037832280003313734,0.003964766824265444,0.003949967083607638,0.9962671851047512,0.006008328785741843,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,1000,56,2026083702,1,0.5,0.8,662,153,balance,100,LOO,0.61,0.5894829092507936,0.02051709074920638,-0.033331254869049864,0.00246450186144829,0.002403030303030303,0.97505720755193,0.6714088928584437,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,linear,1000,56,2026083702,1,0.5,0.8,662,153,balance,100,ZLZ,0.61,0.5894829092507936,0.02051709074920638,-0.032184054124061334,0.0024633920014747843,0.002403030303030303,0.9754965111487154,0.6484462550662842,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,linear,1000,56,2026083702,1,0.5,0.8,662,153,inference,63,LOO,0.6031746031746031,0.5894829092507936,0.013691693923809534,-0.03361130118680278,0.003912695663144619,0.0038605645364477924,0.9866764166740919,0.5373376740226049,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,1000,56,2026083702,1,0.5,0.8,662,153,inference,63,ZLZ,0.6031746031746031,0.5894829092507936,0.013691693923809534,-0.03207380894742029,0.003909617208685462,0.0038605645364477924,0.9874533312037056,0.512959903673276,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,1000,56,2026083702,2,0.75,0.25,479,277,balance,100,LOO,0.48,0.5002729293689465,-0.020272929368946535,0.007788156278228486,0.0024954401589298604,0.0025212121212121207,1.0103276218385908,0.15590537119885076,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,56,2026083702,2,0.75,0.25,479,277,balance,100,ZLZ,0.49,0.5002729293689465,-0.010272929368946526,0.007052273907266038,0.0024954998856336606,0.0025242424242424236,1.0115177479166522,0.1411725939382698,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,linear,1000,56,2026083702,2,0.75,0.25,479,277,inference,63,LOO,0.5079365079365079,0.5002729293689465,0.007663578567561391,0.008726873196839513,0.003961969247441847,0.004031242126480222,1.0174844565194703,0.13864464992383177,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,56,2026083702,2,0.75,0.25,479,277,inference,63,ZLZ,0.49206349206349204,0.5002729293689465,-0.008209437305454481,0.008879618428971225,0.003961879275068325,0.004031242126480222,1.0175075631022859,0.14107292952125786,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,56,2026083702,3,0.5,0.2,662,448,balance,100,LOO,0.37,0.4096059359258936,-0.03960593592589362,-0.03204223386455962,0.0023464471474550523,0.0023545454545454546,1.0034513059879426,0.6614810356080124,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
main,linear,1000,56,2026083702,3,0.5,0.2,662,448,balance,100,ZLZ,0.35,0.4096059359258936,-0.05960593592589364,-0.03218405412406111,0.0023459696388530875,0.0022979797979797976,0.9795437076087858,0.664476393026759,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,linear,1000,56,2026083702,3,0.5,0.2,662,448,inference,63,LOO,0.36507936507936506,0.4096059359258936,-0.04452657084652856,-0.03382425237231812,0.003717083840031636,0.003738651972138915,1.0058024335838212,0.554787960195088,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,linear,1000,56,2026083702,3,0.5,0.2,662,448,inference,63,ZLZ,0.3492063492063492,0.4096059359258936,-0.06039958671954443,-0.03207380894742051,0.003723862047974763,0.003665504433553588,0.9843287389088666,0.5255980507789603,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,1000,57,2026083702,0,0.25,0.75,737,470,balance,100,LOO,0.49,0.4998778931826093,-0.009877893182609288,0.024919060820128458,0.0024912830459210833,0.0025242424242424245,1.0132298810347162,0.49925236843879695,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,linear,1000,57,2026083702,0,0.25,0.75,737,470,balance,100,ZLZ,0.48,0.4998778931826093,-0.019877893182609296,0.024689512168349304,0.0024913935065505287,0.0025212121212121207,1.0119686491046842,0.4946424047346443,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,57,2026083702,0,0.25,0.75,737,470,inference,63,LOO,0.49206349206349204,0.4998778931826093,-0.007814401119117242,0.02373017957748652,0.003955187560317254,0.004031242126480222,1.0192290668907917,0.37732665289451506,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,57,2026083702,0,0.25,0.75,737,470,inference,63,ZLZ,0.47619047619047616,0.4998778931826093,-0.023687416992133115,0.024417372804461712,0.003954688138456728,0.004023114622192963,1.0173026244650831,0.38827802636223147,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,57,2026083702,1,0.5,0.8,229,733,balance,100,LOO,0.57,0.5899598553411668,-0.019959855341166843,-0.00037136830895645456,0.0024151020898339494,0.002475757575757575,1.0251150815441497,0.007556785470599702,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
main,linear,1000,57,2026083702,1,0.5,0.8,229,733,balance,100,ZLZ,0.57,0.5899598553411668,-0.019959855341166843,0.00019161989910421173,0.002414318466531761,0.0024757575757575747,1.0254478065249084,0.0038998089267334407,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
main,linear,1000,57,2026083702,1,0.5,0.8,229,733,inference,63,LOO,0.5555555555555556,0.5899598553411668,-0.034404299785611214,-4.509625381632354e-05,0.0038334472034663586,0.003982477100756672,1.0388762096829074,0.0007283593891906039,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,57,2026083702,1,0.5,0.8,229,733,inference,63,ZLZ,0.5396825396825397,0.5899598553411668,-0.05027731565862714,-0.0015745496571223372,0.0038377784888041716,0.004006859613618446,1.0440570307295038,0.02541653886565347,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,57,2026083702,2,0.75,0.25,470,737,balance,100,LOO,0.52,0.4998778931826093,0.02012210681739074,-0.02481201600069849,0.0024896654625856615,0.0025212121212121207,1.0126710431985895,0.4972691938263216,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,57,2026083702,2,0.75,0.25,470,737,balance,100,ZLZ,0.5,0.4998778931826093,0.00012210681739072138,-0.024644869293686922,0.0024896503400594467,0.0025252525252525255,1.0143000744402642,0.4939208287237952,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,linear,1000,57,2026083702,2,0.75,0.25,470,737,inference,63,LOO,0.4603174603174603,0.4998778931826093,-0.03956043286514899,-0.025252787078768935,0.00395340537596963,0.004006859613618447,1.0135210616077301,0.40162768569247354,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,1000,57,2026083702,2,0.75,0.25,470,737,inference,63,ZLZ,0.47619047619047616,0.4998778931826093,-0.023687416992133115,-0.025470621852683617,0.003953093026189348,0.0040231146221929625,1.0177131161699762,0.40510819709100265,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,57,2026083702,3,0.5,0.2,229,543,balance,100,LOO,0.36,0.410278288831907,-0.05027828883190699,-0.00025829089951978634,0.002414428261157868,0.0023272727272727277,0.9639022060471808,0.005256563943808223,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
main,linear,1000,57,2026083702,3,0.5,0.2,229,543,balance,100,ZLZ,0.37,0.410278288831907,-0.04027828883190698,0.0001916198991039897,0.002415434978985398,0.0023545454545454546,0.9747914868461829,0.003898907497264216,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
main,linear,1000,57,2026083702,3,0.5,0.2,229,543,inference,63,LOO,0.3333333333333333,0.410278288831907,-0.07694495549857366,-0.0013488081186645018,0.0038304167111246562,0.0035842293906810036,0.935728319133359,0.021793508873221717,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,linear,1000,57,2026083702,3,0.5,0.2,229,543,inference,63,ZLZ,0.3492063492063492,0.410278288831907,-0.06107193962555779,-0.0015745496571225037,0.003829476187537444,0.0036655044335535884,0.9571816755206675,0.025444075466721304,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,1000,58,2026083702,0,0.25,0.75,91,481,balance,100,LOO,0.53,0.5001511284850848,0.02984887151491522,-0.0060238504755495414,0.0024959214262720037,0.002516161616161616,1.0081093057163437,0.12057540479426103,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,58,2026083702,0,0.25,0.75,91,481,balance,100,ZLZ,0.52,0.5001511284850848,0.01984887151491521,-0.0042524720575430885,0.0024960503130604323,0.0025212121212121207,1.010080649424425,0.08511670459561417,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,58,2026083702,0,0.25,0.75,91,481,inference,63,LOO,0.5238095238095238,0.5001511284850848,0.02365839532443903,-0.006589305413053859,0.003962150424065268,0.0040231146221929625,1.0153866440197248,0.10468251732436568,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,58,2026083702,0,0.25,0.75,91,481,inference,63,ZLZ,0.5714285714285714,0.5001511284850848,0.07127744294348659,-0.004686736144883352,0.003961635463508532,0.003949967083607637,0.9970546558338407,0.07446175172075642,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,1000,58,2026083702,1,0.5,0.8,744,389,balance,100,LOO,0.58,0.5896441513588921,-0.009644151358892183,-0.02396071189175919,0.0024529344188412294,0.002460606060606061,1.003127536433875,0.48378984556990107,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,linear,1000,58,2026083702,1,0.5,0.8,744,389,balance,100,ZLZ,0.56,0.5896441513588921,-0.02964415135889209,-0.02299789989552714,0.00245153808975817,0.002488888888888889,1.0152356593139467,0.4644819658818205,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,linear,1000,58,2026083702,1,0.5,0.8,744,389,inference,63,LOO,0.6349206349206349,0.5896441513588921,0.04527648356174274,-0.023974366086085275,0.0038946512555305597,0.0037386519721389166,0.9599452497395966,0.3841606213345501,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,linear,1000,58,2026083702,1,0.5,0.8,744,389,inference,63,ZLZ,0.6031746031746031,0.5896441513588921,0.013530451815710998,-0.023505871282361923,0.0038935677375727873,0.0038605645364477924,0.9915236607272772,0.3767059555974443,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,1000,58,2026083702,2,0.75,0.25,481,91,balance,100,LOO,0.47,0.5001511284850848,-0.030151128485084833,0.008102969020872153,0.0024946048324406126,0.002516161616161616,1.008641362127048,0.16223453146163483,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,58,2026083702,2,0.75,0.25,481,91,balance,100,ZLZ,0.47,0.5001511284850848,-0.030151128485084833,0.008384195630956826,0.002494647741639732,0.002516161616161615,1.0086240129869968,0.16786369887407998,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,58,2026083702,2,0.75,0.25,481,91,inference,63,LOO,0.4444444444444444,0.5001511284850848,-0.055706684040640386,0.009950397354355989,0.003959684053884926,0.003982477100756672,1.0057562791782297,0.1581285019759244,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,58,2026083702,2,0.75,0.25,481,91,inference,63,ZLZ,0.42857142857142855,0.5001511284850848,-0.07157969991365626,0.010934966671579116,0.003959131852264584,0.003949967083607637,0.9976851569993294,0.17378707791410652,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,1000,58,2026083702,3,0.5,0.2,744,408,balance,100,LOO,0.43,0.4100878349477106,0.019912165052289377,-0.023810946878944916,0.002366557838544297,0.002475757575757575,1.0461428558536514,0.4894610128995952,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
main,linear,1000,58,2026083702,3,0.5,0.2,744,408,balance,100,ZLZ,0.46,0.4100878349477106,0.0499121650522894,-0.022997899895527085,0.0023684684904341498,0.0025090909090909087,1.059372720905813,0.47255718804639213,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
main,linear,1000,58,2026083702,3,0.5,0.2,744,408,inference,63,LOO,0.42857142857142855,0.4100878349477106,0.01848359362371793,-0.02355428311584301,0.003758708757180257,0.003949967083607637,1.050884050556463,0.3841939777035567,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,1000,58,2026083702,3,0.5,0.2,744,408,inference,63,ZLZ,0.42857142857142855,0.4100878349477106,0.01848359362371793,-0.02350587128236198,0.0037588156919453777,0.003949967083607637,1.0508541538953,0.3833988783676002,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,1000,59,2026083702,0,0.25,0.75,236,568,balance,100,LOO,0.55,0.49988838458326695,0.05011161541673309,-0.0031731815857772294,0.0024966457528201257,0.0025,1.0013435014463248,0.06350624914670346,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,linear,1000,59,2026083702,0,0.25,0.75,236,568,balance,100,ZLZ,0.56,0.49988838458326695,0.0601116154167331,-0.004402301773679507,0.0024965402925287163,0.002488888888888889,0.9969351972156326,0.08810702148437108,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,linear,1000,59,2026083702,0,0.25,0.75,236,568,inference,63,LOO,0.5238095238095238,0.49988838458326695,0.023921139226256882,-0.003170053584451993,0.003962374449095273,0.004023114622192963,1.0153292360118966,0.050360362326828736,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,59,2026083702,0,0.25,0.75,236,568,inference,63,ZLZ,0.5238095238095238,0.49988838458326695,0.023921139226256882,-0.0036037366522079783,0.003962516723276514,0.004023114622192963,1.0152927806109906,0.05724894565756406,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,59,2026083702,1,0.5,0.8,207,68,balance,100,LOO,0.69,0.5907362664870915,0.0992637335129084,0.02534649618099949,0.0023621710241288002,0.0021606060606060603,0.9146696147468494,0.5215095471881938,0.0,0.18220734573073982,1.0,0.4817740338883365,0.0
main,linear,1000,59,2026083702,1,0.5,0.8,207,68,balance,100,ZLZ,0.72,0.5907362664870915,0.12926373351290843,0.025867567096251154,0.002361206458755069,0.002036363636363635,0.8624250661406775,0.5323393904727126,0.0,0.17689100658936674,1.0,0.47374400530693306,0.0
main,linear,1000,59,2026083702,1,0.5,0.8,207,68,inference,63,LOO,0.7936507936507936,0.5907362664870915,0.20291452716370206,0.026775494239788533,0.00374468728224833,0.002641438893359016,0.7053830384931588,0.4375520452458149,0.0,0.20146442600338665,1.0,0.5234144786109524,0.0
main,linear,1000,59,2026083702,1,0.5,0.8,207,68,inference,63,ZLZ,0.746031746031746,0.5907362664870915,0.1552954795446545,0.02533213878473506,0.0037506995957687227,0.0030559416120091993,0.8147657614213357,0.4136335124051347,0.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,linear,1000,59,2026083702,2,0.75,0.25,568,236,balance,100,LOO,0.48,0.49988838458326695,-0.01988838458326697,0.026361576441652768,0.0024888644282961237,0.0025212121212121207,1.0129969686368743,0.5284096709819113,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,59,2026083702,2,0.75,0.25,568,236,balance,100,ZLZ,0.49,0.49988838458326695,-0.009888384583266963,0.02562526103321744,0.002489345327812984,0.0025242424242424245,1.014018583938332,0.513600838971007,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,linear,1000,59,2026083702,2,0.75,0.25,568,236,inference,63,LOO,0.4603174603174603,0.49988838458326695,-0.03957092426580666,0.025999958035633652,0.00395100221278419,0.004006859613618447,1.0141375270946495,0.4136366484696105,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,1000,59,2026083702,2,0.75,0.25,568,236,inference,63,ZLZ,0.4603174603174603,0.49988838458326695,-0.03957092426580666,0.024310540741914244,0.003952884790003277,0.004006859613618447,1.013654540034071,0.386667384425304,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,1000,59,2026083702,3,0.5,0.2,207,485,balance,100,LOO,0.48,0.41051437256519274,0.06948562743480724,0.026387278920585955,0.002457358610350576,0.0025212121212121207,1.0259846123364287,0.5323047457635498,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,59,2026083702,3,0.5,0.2,207,485,balance,100,ZLZ,0.47,0.41051437256519274,0.05948562743480723,0.025867567096251043,0.0024566984228059858,0.002516161616161616,1.0242045148088272,0.5218908236155343,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,59,2026083702,3,0.5,0.2,207,485,inference,63,LOO,0.5079365079365079,0.41051437256519274,0.09742213537131517,0.026678630025685546,0.0039012552358243966,0.004031242126480222,1.033319247985157,0.4271312455001361,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,59,2026083702,3,0.5,0.2,207,485,inference,63,ZLZ,0.5079365079365079,0.41051437256519274,0.09742213537131517,0.025332138784734892,0.0038992107798380866,0.004031242126480222,1.033861043707829,0.4056799111642283,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,60,2026083702,0,0.25,0.75,361,854,balance,100,LOO,0.47,0.4999227554293676,-0.02992275542936762,-0.0036955131540291064,0.0024974856457866323,0.002516161616161616,1.0074779089947887,0.07394745845591695,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,60,2026083702,0,0.25,0.75,361,854,balance,100,ZLZ,0.48,0.4999227554293676,-0.01992275542936761,-0.004133913630650965,0.002497314686447368,0.0025212121212121207,1.0095692524832538,0.08272271183338889,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,60,2026083702,0,0.25,0.75,361,854,inference,63,LOO,0.42857142857142855,0.4999227554293676,-0.07135132685793905,-0.0032991661370598835,0.003964689450678115,0.003949967083607637,0.9962866279304776,0.0523961767359557,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,1000,60,2026083702,0,0.25,0.75,361,854,inference,63,ZLZ,0.42857142857142855,0.4999227554293676,-0.07135132685793905,-0.004570591980185057,0.003964437154485709,0.003949967083607638,0.9963500314636848,0.07259081701138989,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,1000,60,2026083702,1,0.5,0.8,807,147,balance,100,LOO,0.62,0.5902597433647986,0.029740256635201412,-0.004892412885517228,0.002422910574445367,0.00237979797979798,0.9822062790504532,0.09939268175952705,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,linear,1000,60,2026083702,1,0.5,0.8,807,147,balance,100,ZLZ,0.61,0.5902597433647986,0.019740256635201403,-0.00546849852558029,0.0024239805293981365,0.002403030303030303,0.9913570979165269,0.11107172988545908,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,linear,1000,60,2026083702,1,0.5,0.8,807,147,inference,63,LOO,0.6190476190476191,0.5902597433647986,0.028787875682820485,-0.004296648800274361,0.0038454144805914973,0.0038036720064369843,0.9891448699834062,0.06928804027836391,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,60,2026083702,1,0.5,0.8,807,147,inference,63,ZLZ,0.6190476190476191,0.5902597433647986,0.028787875682820485,-0.0035932170708043998,0.0038431156510813948,0.0038036720064369843,0.9897365449740468,0.057961781759524926,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,60,2026083702,2,0.75,0.25,854,361,balance,100,LOO,0.58,0.4999227554293676,0.08007724457063237,0.011976759746493482,0.002495728642792231,0.002460606060606061,0.9859269226694155,0.2397400855919203,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,linear,1000,60,2026083702,2,0.75,0.25,854,361,balance,100,ZLZ,0.58,0.4999227554293676,0.08007724457063237,0.011976759746493593,0.002495728642792231,0.002460606060606061,0.9859269226694155,0.23974008559192256,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,linear,1000,60,2026083702,2,0.75,0.25,854,361,inference,63,LOO,0.5873015873015873,0.4999227554293676,0.08737883187221973,0.013062621573835087,0.0039616975678110995,0.003909329562171343,0.9867814226746514,0.20753420515077936,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,60,2026083702,2,0.75,0.25,854,361,inference,63,ZLZ,0.5714285714285714,0.4999227554293676,0.0715058159992038,0.01330013964318233,0.003961465962775034,0.003949967083607638,0.9970973171862516,0.2113139832059445,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,1000,60,2026083702,3,0.5,0.2,807,764,balance,100,LOO,0.37,0.40992187014300835,-0.03992187014300835,-0.0051725645034400025,0.0024044113720465225,0.0023545454545454546,0.9792606547777952,0.10548762838863542,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
main,linear,1000,60,2026083702,3,0.5,0.2,807,764,balance,100,ZLZ,0.36,0.40992187014300835,-0.04992187014300836,-0.005468498525580512,0.0024045844994592057,0.0023272727272727277,0.9678481782595432,0.11151879748456967,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
main,linear,1000,60,2026083702,3,0.5,0.2,807,764,inference,63,LOO,0.2698412698412698,0.40992187014300835,-0.14008060030173852,-0.0036931498854237965,0.0038229829242884487,0.0031778541763180785,0.8312499007328303,0.0597304455926835,0.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,linear,1000,60,2026083702,3,0.5,0.2,807,764,inference,63,ZLZ,0.25396825396825395,0.40992187014300835,-0.1559536161747544,-0.0035932170708043443,0.0038230643105194913,0.0030559416120091998,0.7993435013898439,0.0581135829604581,0.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,linear,1000,61,2026083702,0,0.25,0.75,410,430,balance,100,LOO,0.51,0.5001113998428237,0.009888600157176297,0.0075644118616664535,0.002495264535296152,0.0025242424242424245,1.0116131530490546,0.1514317251316047,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,linear,1000,61,2026083702,0,0.25,0.75,410,430,balance,100,ZLZ,0.52,0.5001113998428237,0.019888600157176306,0.00798228284787994,0.0024953247176232878,0.0025212121212121207,1.010374362665509,0.15979514436435477,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,61,2026083702,0,0.25,0.75,410,430,inference,63,LOO,0.5079365079365079,0.5001113998428237,0.007825108093684197,0.009019555171871807,0.003960178624243661,0.004031242126480222,1.017944519421806,0.14332690797049566,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,61,2026083702,0,0.25,0.75,410,430,inference,63,ZLZ,0.5079365079365079,0.5001113998428237,0.007825108093684197,0.009553253572136766,0.00396016573770755,0.004031242126480222,1.017947831853577,0.15180798800350392,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,61,2026083702,1,0.5,0.8,133,378,balance,100,LOO,0.68,0.5891422797496473,0.09085772025035277,-0.033039594552876306,0.0024642419438173795,0.0021979797979797973,0.8919496738112034,0.6655689245216814,1.0,0.18377648252871737,1.0,0.4841441259762984,0.0
main,linear,1000,61,2026083702,1,0.5,0.8,133,378,balance,100,ZLZ,0.68,0.5891422797496473,0.09085772025035277,-0.032714304776611636,0.0024640565071840773,0.0021979797979797978,0.8920167989538714,0.6590408941424979,1.0,0.18377648252871737,1.0,0.4841441259762986,0.0
main,linear,1000,61,2026083702,1,0.5,0.8,133,378,inference,63,LOO,0.6666666666666666,0.5891422797496473,0.07752438691701935,-0.03291972823997091,0.0039112325969023025,0.0035842293906810036,0.9163938226327205,0.5263800481563489,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,linear,1000,61,2026083702,1,0.5,0.8,133,378,inference,63,ZLZ,0.6825396825396826,0.5891422797496473,0.09339740279003528,-0.03217836121438089,0.003910090633608646,0.0034948268435211604,0.893796888870518,0.5146008632303561,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,linear,1000,61,2026083702,2,0.75,0.25,430,410,balance,100,LOO,0.47,0.5001113998428237,-0.03011139984282374,-0.022180752042078145,0.002490691543301838,0.002516161616161616,1.0102261048455694,0.4444432285850948,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,61,2026083702,2,0.75,0.25,430,410,balance,100,ZLZ,0.47,0.5001113998428237,-0.03011139984282374,-0.02223491895471802,0.002490653070619709,0.002516161616161616,1.010241709631426,0.44553203031676125,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,61,2026083702,2,0.75,0.25,430,410,inference,63,LOO,0.49206349206349204,0.5001113998428237,-0.008047907779331676,-0.023993389189289116,0.003953719039737429,0.004031242126480222,1.0196076367500158,0.38158271748892464,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,61,2026083702,2,0.75,0.25,430,410,inference,63,ZLZ,0.49206349206349204,0.5001113998428237,-0.008047907779331676,-0.022439314519213605,0.003954657679592258,0.004031242126480222,1.0193656323992777,0.356824887625299,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,61,2026083702,3,0.5,0.2,133,984,balance,100,LOO,0.34,0.4097019365878446,-0.06970193658784457,-0.03202813704953583,0.0023461087263967873,0.0022666666666666664,0.9661387987537432,0.661237706336847,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,linear,1000,61,2026083702,3,0.5,0.2,133,984,balance,100,ZLZ,0.34,0.4097019365878446,-0.06970193658784457,-0.032714304776611636,0.0023445772435055647,0.002266666666666667,0.9667698826921959,0.6756245510082182,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,linear,1000,61,2026083702,3,0.5,0.2,133,984,inference,63,LOO,0.36507936507936506,0.4097019365878446,-0.044622571508479536,-0.03235793007292176,0.0037227394302036814,0.0037386519721389158,1.0042744173299187,0.5303339287589023,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,linear,1000,61,2026083702,3,0.5,0.2,133,984,inference,63,ZLZ,0.38095238095238093,0.4097019365878446,-0.028749555635463664,-0.03217836121438089,0.00372349402131647,0.0038036720064369843,1.0215329968737716,0.5273374224249745,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,62,2026083702,0,0.25,0.75,102,410,balance,100,LOO,0.53,0.4999849775799948,0.0300150224200052,-0.0188659766067093,0.002492503236689337,0.002516161616161616,1.009491814944924,0.3778865427215634,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,62,2026083702,0,0.25,0.75,102,410,balance,100,ZLZ,0.53,0.4999849775799948,0.0300150224200052,-0.017737907502958783,0.0024930123938439307,0.002516161616161616,1.009285642692691,0.35525497383140625,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,62,2026083702,0,0.25,0.75,102,410,inference,63,LOO,0.5714285714285714,0.4999849775799948,0.07144359384857657,-0.01784430938354159,0.0039570398528208685,0.003949967083607638,0.998212611073859,0.2836707339163564,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,1000,62,2026083702,0,0.25,0.75,102,410,inference,63,ZLZ,0.5714285714285714,0.4999849775799948,0.07144359384857657,-0.01715600548835866,0.0039576733616818426,0.003949967083607637,0.9980528261506324,0.27270694776661136,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,1000,62,2026083702,1,0.5,0.8,134,931,balance,100,LOO,0.65,0.5902573136501179,0.05974268634988211,-0.02780710872243386,0.0024571146620499793,0.0022979797979797976,0.9352350679730123,0.56097450393799,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,linear,1000,62,2026083702,1,0.5,0.8,134,931,balance,100,ZLZ,0.65,0.5902573136501179,0.05974268634988211,-0.02762563326095724,0.002456923133424347,0.0022979797979797976,0.9353079739116538,0.5573351800059022,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,linear,1000,62,2026083702,1,0.5,0.8,134,931,inference,63,LOO,0.6031746031746031,0.5902573136501179,0.012917289524485231,-0.0273668700890356,0.0038997120520615136,0.0038605645364477924,0.9899614343082006,0.43823681670338205,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,1000,62,2026083702,1,0.5,0.8,134,931,inference,63,ZLZ,0.5873015873015873,0.5902573136501179,-0.002955726348530585,-0.028030592976139634,0.0039007802674136385,0.003909329562171343,1.0021916883729964,0.4488038168100605,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,62,2026083702,2,0.75,0.25,410,102,balance,100,LOO,0.51,0.4999849775799948,0.010015022420005182,0.0002537118249320569,0.002496610448399369,0.0025242424242424245,1.011067796283866,0.005077679877779589,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,linear,1000,62,2026083702,2,0.75,0.25,410,102,balance,100,ZLZ,0.51,0.4999849775799948,0.010015022420005182,0.0008432361497620056,0.0024967672851206827,0.0025242424242424236,1.0110042851352135,0.0168756373494725,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,linear,1000,62,2026083702,2,0.75,0.25,410,102,inference,63,LOO,0.5873015873015873,0.4999849775799948,0.0873166097215925,0.00041858377587677964,0.003963476605346051,0.003909329562171343,0.9863384980999578,0.006648814887197695,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,62,2026083702,2,0.75,0.25,410,102,inference,63,ZLZ,0.5555555555555556,0.4999849775799948,0.05557057797556075,0.0022817254377784923,0.003962820753811066,0.003982477100756672,1.0049601907748924,0.03624609044079868,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,62,2026083702,3,0.5,0.2,134,251,balance,100,LOO,0.32,0.4102518123756484,-0.09025181237564839,-0.026589827679507072,0.0023605610356478442,0.0021979797979797973,0.9311260182588639,0.5472778933836234,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,linear,1000,62,2026083702,3,0.5,0.2,134,251,balance,100,ZLZ,0.31,0.4102518123756484,-0.1002518123756484,-0.027625633260957128,0.0023583842690158806,0.0021606060606060603,0.916138259990875,0.5688594243044536,0.0,0.18220734573073982,1.0,0.4817740338883364,0.0
main,linear,1000,62,2026083702,3,0.5,0.2,134,251,inference,63,LOO,0.3333333333333333,0.4102518123756484,-0.07691847904231508,-0.027271849689290806,0.0037450023414613122,0.0035842293906810036,0.9570699999302071,0.44564449674623113,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,linear,1000,62,2026083702,3,0.5,0.2,134,251,inference,63,ZLZ,0.31746031746031744,0.4102518123756484,-0.09279149491533095,-0.02803059297613958,0.00374205524528822,0.00349482684352116,0.9339324554124753,0.4582233201417669,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,linear,1000,63,2026083702,0,0.25,0.75,462,706,balance,100,LOO,0.43,0.5000019941479077,-0.0700019941479077,-0.015396208542569456,0.0024935445873512574,0.0024757575757575756,0.9928667762012726,0.3083224979447967,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
main,linear,1000,63,2026083702,0,0.25,0.75,462,706,balance,100,ZLZ,0.44,0.5000019941479077,-0.06000199414790769,-0.015932744672811583,0.002493511534216399,0.0024888888888888894,0.9981461303611086,0.31906921640155894,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,linear,1000,63,2026083702,0,0.25,0.75,462,706,inference,63,LOO,0.3968253968253968,0.5000019941479077,-0.10317659732251089,-0.013830180171138906,0.003959214265491674,0.0038605645364477924,0.9750835083860685,0.21979779690844725,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,1000,63,2026083702,0,0.25,0.75,462,706,inference,63,ZLZ,0.42857142857142855,0.5000019941479077,-0.07143056557647914,-0.013374448083367685,0.003960140242610039,0.003949967083607637,0.9974311114306151,0.21253016833153665,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,1000,63,2026083702,1,0.5,0.8,564,647,balance,100,LOO,0.66,0.5896283658358845,0.07037163416411552,0.02483154222057049,0.0023654587219965988,0.0022666666666666673,0.9582355614954275,0.5105590824064752,1.0,0.18662590024152625,1.0,0.48844800973272545,0.0
main,linear,1000,63,2026083702,1,0.5,0.8,564,647,balance,100,ZLZ,0.66,0.5896283658358845,0.07037163416411552,0.023762981555714102,0.002367840564350357,0.0022666666666666673,0.9572716595842896,0.4883427030386295,1.0,0.18662590024152625,1.0,0.48844800973272545,0.0
main,linear,1000,63,2026083702,1,0.5,0.8,564,647,inference,63,LOO,0.6507936507936508,0.5896283658358845,0.0611652849577663,0.023140676581171138,0.0037614327552119163,0.0036655044335535884,0.9744968665130573,0.37731094340127835,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,1000,63,2026083702,1,0.5,0.8,564,647,inference,63,ZLZ,0.6190476190476191,0.5896283658358845,0.029419253211734553,0.022419207001073693,0.0037644569485552597,0.0038036720064369843,1.0104171885660094,0.36540045140438265,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,63,2026083702,2,0.75,0.25,706,462,balance,100,LOO,0.5,0.5000019941479077,-1.994147907691257e-06,-0.00023074560811686684,0.002496270597043282,0.0025252525252525255,1.0116100907664303,0.004618358191719276,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,linear,1000,63,2026083702,2,0.75,0.25,706,462,balance,100,ZLZ,0.49,0.5000019941479077,-0.0100019941479077,-0.001062700487744872,0.0024961001835895045,0.0025242424242424245,1.0112744836276764,0.021270606521933074,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,linear,1000,63,2026083702,2,0.75,0.25,706,462,inference,63,LOO,0.42857142857142855,0.5000019941479077,-0.07143056557647914,0.00016646658895658195,0.003962574723825879,0.003949967083607637,0.9968183211429589,0.0026444681946709452,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,1000,63,2026083702,2,0.75,0.25,706,462,inference,63,ZLZ,0.42857142857142855,0.5000019941479077,-0.07143056557647914,-6.41559943449499e-05,0.003962194750825742,0.003949967083607637,0.9969139156485034,0.001019223271792708,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,1000,63,2026083702,3,0.5,0.2,564,623,balance,100,LOO,0.39,0.4098703973107094,-0.019870397310709387,0.022698970758201764,0.002451316304039576,0.002403030303030303,0.9803020112379209,0.4584653188072774,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,linear,1000,63,2026083702,3,0.5,0.2,564,623,balance,100,ZLZ,0.38,0.4098703973107094,-0.029870397310709396,0.023762981555714324,0.0024523712569763027,0.00237979797979798,0.9704068961940929,0.4798525668034485,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,linear,1000,63,2026083702,3,0.5,0.2,564,623,inference,63,LOO,0.4126984126984127,0.4098703973107094,0.0028280153877032754,0.021504705167095628,0.003888797453985494,0.003909329562171344,1.0052798091000619,0.34484650660555644,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,63,2026083702,3,0.5,0.2,564,623,inference,63,ZLZ,0.4444444444444444,0.4098703973107094,0.03457404713373502,0.02241920700107386,0.0038909642643393653,0.003982477100756672,1.0235193207133821,0.3594112160120594,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,64,2026083702,0,0.25,0.75,49,513,balance,100,LOO,0.44,0.49999376889571945,-0.059993768895719446,-0.016148928415691932,0.0024941906025727593,0.0024888888888888894,0.9978743750864905,0.3233544857697887,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,linear,1000,64,2026083702,0,0.25,0.75,49,513,balance,100,ZLZ,0.42,0.49999376889571945,-0.07999376889571946,-0.016519861009282155,0.0024942255431020344,0.0024606060606060616,0.9865210736098226,0.3307794553748658,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
main,linear,1000,64,2026083702,0,0.25,0.75,49,513,inference,63,LOO,0.42857142857142855,0.49999376889571945,-0.0714223403242909,-0.016300876340791748,0.003960295799856798,0.003949967083607637,0.9973919331355161,0.259028255253529,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,1000,64,2026083702,0,0.25,0.75,49,513,inference,63,ZLZ,0.4444444444444444,0.49999376889571945,-0.05554932445127503,-0.016203289166177526,0.003960413262225778,0.003982477100756672,1.005571095001963,0.25747373285878566,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,64,2026083702,1,0.5,0.8,162,185,balance,100,LOO,0.56,0.590141689867191,-0.0301416898671909,-0.010990409419146308,0.002433276792914697,0.002488888888888889,1.0228548170664864,0.22280150195225112,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,linear,1000,64,2026083702,1,0.5,0.8,162,185,balance,100,ZLZ,0.55,0.590141689867191,-0.04014168986719091,-0.010768445854555497,0.002432766704636767,0.0025000000000000005,1.0276365568614076,0.21832466227720948,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,linear,1000,64,2026083702,1,0.5,0.8,162,185,inference,63,LOO,0.5873015873015873,0.590141689867191,-0.0028401025656036305,-0.008968611562926498,0.003857614772433365,0.003909329562171343,1.0134058978899432,0.14439953235323302,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,64,2026083702,1,0.5,0.8,162,185,inference,63,ZLZ,0.6349206349206349,0.590141689867191,0.04477894505344393,-0.010817962369806366,0.003862869162974986,0.0037386519721389153,0.9678432829082917,0.17405658848831282,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,linear,1000,64,2026083702,2,0.75,0.25,513,49,balance,100,LOO,0.49,0.49999376889571945,-0.009993768895719457,-0.01599449690795618,0.0024938373388471787,0.0025242424242424245,1.0121920884420237,0.320284943253104,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,linear,1000,64,2026083702,2,0.75,0.25,513,49,balance,100,ZLZ,0.49,0.49999376889571945,-0.009993768895719457,-0.01615295238367681,0.0024939928494034495,0.0025242424242424245,1.0121289741653472,0.3234478814190696,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,linear,1000,64,2026083702,2,0.75,0.25,513,49,inference,63,LOO,0.5079365079365079,0.49999376889571945,0.00794273904078846,-0.015063898972566325,0.0039599196582356146,0.004031242126480222,1.0180110897190238,0.23938349699928302,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,64,2026083702,2,0.75,0.25,513,49,inference,63,ZLZ,0.5079365079365079,0.49999376889571945,0.00794273904078846,-0.015566954129605737,0.003959663513033412,0.004031242126480222,1.0180769434602728,0.24738565043411512,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,64,2026083702,3,0.5,0.2,162,148,balance,100,LOO,0.35,0.41029469667442153,-0.060294696674421555,-0.011136368013660525,0.0023937159307803107,0.002297979797979798,0.9600052238574088,0.22761834913511864,1.0,0.18791056132880235,1.0,0.4903884174031023,0.0
main,linear,1000,64,2026083702,3,0.5,0.2,162,148,balance,100,ZLZ,0.34,0.41029469667442153,-0.07029469667442151,-0.010768445854555497,0.0023948180805445363,0.002266666666666667,0.9464880381023638,0.2200476650204466,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,linear,1000,64,2026083702,3,0.5,0.2,162,148,inference,63,LOO,0.31746031746031744,0.41029469667442153,-0.09283437921410409,-0.009808103571610216,0.003805890451688595,0.00349482684352116,0.9182678502925846,0.15898527467724435,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,linear,1000,64,2026083702,3,0.5,0.2,162,148,inference,63,ZLZ,0.3333333333333333,0.41029469667442153,-0.07696136334108822,-0.010817962369806033,0.003802350540721247,0.0035842293906810036,0.9426351811322294,0.1754362721011132,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,linear,1000,65,2026083702,0,0.25,0.75,836,932,balance,100,LOO,0.54,0.500342319783522,0.039657680216478086,-0.008790260090766167,0.0024951197657571396,0.0025090909090909087,1.0055993878632634,0.17597704756373747,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,linear,1000,65,2026083702,0,0.25,0.75,836,932,balance,100,ZLZ,0.54,0.500342319783522,0.039657680216478086,-0.007719646025459048,0.0024956097310107565,0.0025090909090909087,1.0054019576509234,0.15452866461151885,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,linear,1000,65,2026083702,0,0.25,0.75,836,932,inference,63,LOO,0.5714285714285714,0.500342319783522,0.07108625164504945,-0.008190324979318098,0.003963425586199803,0.003949967083607638,0.9966043256522776,0.1300965500396682,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,1000,65,2026083702,0,0.25,0.75,836,932,inference,63,ZLZ,0.5079365079365079,0.500342319783522,0.007594188152985959,-0.006284864179637084,0.003963977280749671,0.004031242126480222,1.0169690290752196,0.09982293120637874,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,65,2026083702,1,0.5,0.8,185,436,balance,100,LOO,0.6,0.5899880613034052,0.01001193869659478,0.015517516775918616,0.0023857238213441778,0.0024242424242424242,1.016145457639998,0.3176962876820702,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,linear,1000,65,2026083702,1,0.5,0.8,185,436,balance,100,ZLZ,0.62,0.5899880613034052,0.030011938696594798,0.014891768333323285,0.0023868707241013185,0.0023797979797979805,0.9970368129987429,0.30481183297079484,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,linear,1000,65,2026083702,1,0.5,0.8,185,436,inference,63,LOO,0.6031746031746031,0.5899880613034052,0.013186541871197943,0.01403050017547014,0.003793188843645361,0.0038605645364477924,1.017762282759875,0.22780902286828922,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,1000,65,2026083702,1,0.5,0.8,185,436,inference,63,ZLZ,0.6349206349206349,0.5899880613034052,0.04493257361722969,0.013898394590026508,0.003793625169214603,0.0037386519721389158,0.9855090593762935,0.22565108630081993,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,linear,1000,65,2026083702,2,0.75,0.25,932,836,balance,100,LOO,0.51,0.500342319783522,0.00965768021647806,0.011430221664271767,0.002495071716204171,0.0025242424242424245,1.0116913304931499,0.22883009247890454,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,linear,1000,65,2026083702,2,0.75,0.25,932,836,balance,100,ZLZ,0.51,0.500342319783522,0.00965768021647806,0.011430221664271878,0.0024950717162041704,0.0025242424242424245,1.01169133049315,0.22883009247890676,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,linear,1000,65,2026083702,2,0.75,0.25,932,836,inference,63,LOO,0.5079365079365079,0.500342319783522,0.007594188152985959,0.011455503272918777,0.003960878604931883,0.004031242126480222,1.0177646246115004,0.1820197056318205,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,65,2026083702,2,0.75,0.25,932,836,inference,63,ZLZ,0.5079365079365079,0.500342319783522,0.007594188152985959,0.012648938898964901,0.0039607951444000705,0.004031242126480222,1.0177860706024526,0.20098465664912069,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,65,2026083702,3,0.5,0.2,185,571,balance,100,LOO,0.52,0.41006710089385784,0.10993289910614218,0.015743663320774093,0.0024419384857610805,0.0025212121212121207,1.0324634039363743,0.3185946172533751,0.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,65,2026083702,3,0.5,0.2,185,571,balance,100,ZLZ,0.51,0.41006710089385784,0.09993289910614217,0.014891768333323285,0.0024405567976709774,0.0025242424242424236,1.0342895632059486,0.30144064599305304,0.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,linear,1000,65,2026083702,3,0.5,0.2,185,571,inference,63,LOO,0.5555555555555556,0.41006710089385784,0.14548845466169774,0.014390403851195166,0.003873930375757574,0.003982477100756672,1.028019792425379,0.23120492266804632,0.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,65,2026083702,3,0.5,0.2,185,571,inference,63,ZLZ,0.5555555555555556,0.41006710089385784,0.14548845466169774,0.013898394590026397,0.003873167230184233,0.003982477100756672,1.028222347261582,0.22332200237727443,0.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,66,2026083702,0,0.25,0.75,837,405,balance,100,LOO,0.54,0.5001307667219199,0.03986923327808012,-0.0032022558311776694,0.0024961592116272066,0.0025090909090909087,1.0051806380792803,0.06409437013036595,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,linear,1000,66,2026083702,0,0.25,0.75,837,405,balance,100,ZLZ,0.55,0.5001307667219199,0.04986923327808013,-0.0023577403301176525,0.0024963013570041596,0.0025,1.0014816492349623,0.047189727113717134,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,linear,1000,66,2026083702,0,0.25,0.75,837,405,inference,63,LOO,0.5238095238095238,0.5001307667219199,0.02367875708760392,-0.0012908399102216639,0.003963229296439501,0.004023114622192963,1.0151102349307073,0.020504433955497742,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,66,2026083702,0,0.25,0.75,837,405,inference,63,ZLZ,0.5079365079365079,0.5001307667219199,0.007805741214587991,-0.0009557401625892026,0.003963500682895103,0.004031242126480222,1.0170913162390671,0.015180999566067478,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,66,2026083702,1,0.5,0.8,374,954,balance,100,LOO,0.6,0.5900921682281584,0.009907831771841624,0.0013944381481801882,0.002412654864583912,0.0024242424242424242,1.0048028252314947,0.028389102027602912,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,linear,1000,66,2026083702,1,0.5,0.8,374,954,balance,100,ZLZ,0.59,0.5900921682281584,-9.216822815838466e-05,0.0018280344096535117,0.0024118092654175903,0.002443434343434343,1.0131125949594015,0.0372231297977006,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,linear,1000,66,2026083702,1,0.5,0.8,374,954,inference,63,LOO,0.5714285714285714,0.5900921682281584,-0.018663596799586957,0.00035655635081710546,0.0038321932787463674,0.003949967083607638,1.030732741355832,0.0057597611464555885,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,1000,66,2026083702,1,0.5,0.8,374,954,inference,63,ZLZ,0.5714285714285714,0.5900921682281584,-0.018663596799586957,0.0014296039703044494,0.0038291064492678435,0.003949967083607638,1.031563665294002,0.023102928054681386,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,1000,66,2026083702,2,0.75,0.25,405,837,balance,100,LOO,0.49,0.5001307667219199,-0.010130766721919926,0.0009020495552476415,0.0024964496863000654,0.0025242424242424245,1.0111329052994256,0.018053815000802394,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,linear,1000,66,2026083702,2,0.75,0.25,405,837,balance,100,ZLZ,0.51,0.5001307667219199,0.009869233278080092,0.0003708786413970655,0.0024961907077101974,0.0025242424242424245,1.011237809853863,0.007423230434802859,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,linear,1000,66,2026083702,2,0.75,0.25,405,837,inference,63,LOO,0.42857142857142855,0.5001307667219199,-0.07155933815049137,0.0003625524177908179,0.003963445314069572,0.003949967083607637,0.9965993650993267,0.005758831486751739,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,1000,66,2026083702,2,0.75,0.25,405,837,inference,63,ZLZ,0.4444444444444444,0.5001307667219199,-0.0556863222774755,-0.00017074626907953583,0.003963463637627424,0.003982477100756672,1.0047971836927534,0.0027121504902829457,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,66,2026083702,3,0.5,0.2,374,762,balance,100,LOO,0.48,0.40964177132444946,0.07035822867555053,0.0009143640616122162,0.002416401201159072,0.0025212121212121207,1.0433748005102688,0.018600928639619253,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,66,2026083702,3,0.5,0.2,374,762,balance,100,ZLZ,0.47,0.40964177132444946,0.06035822867555052,0.0018280344096534562,0.0024179265489797795,0.002516161616161616,1.0406278127941007,0.03717601326225086,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,66,2026083702,3,0.5,0.2,374,762,inference,63,LOO,0.42857142857142855,0.40964177132444946,0.018929657246979092,-0.00016116432381035883,0.0038325677955593873,0.003949967083607637,1.0306320186127627,0.002603298615421609,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,1000,66,2026083702,3,0.5,0.2,374,762,inference,63,ZLZ,0.4603174603174603,0.40964177132444946,0.05067568899301084,0.001429603970304505,0.0038365339809246822,0.0040068596136184475,1.0443957054832897,0.023080553580200832,1.0,0.24813049958453426,1.0,0.7046170004612345,0.0
main,linear,1000,67,2026083702,0,0.25,0.75,549,360,balance,100,LOO,0.58,0.49983159905245683,0.08016840094754313,-0.0024750882768984628,0.0024951605027723643,0.002460606060606061,0.9861514150581056,0.049549747943850864,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,linear,1000,67,2026083702,0,0.25,0.75,549,360,balance,100,ZLZ,0.59,0.49983159905245683,0.09016840094754314,-0.002235994933144525,0.002495082622971498,0.002443434343434343,0.9792999722487566,0.044763944571133134,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,linear,1000,67,2026083702,0,0.25,0.75,549,360,inference,63,LOO,0.6349206349206349,0.49983159905245683,0.13508903586817805,-0.0031999880139114145,0.0039605222475578225,0.0037386519721389158,0.9439795406891809,0.05084779481089087,0.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,linear,1000,67,2026083702,0,0.25,0.75,549,360,inference,63,ZLZ,0.6349206349206349,0.49983159905245683,0.13508903586817805,-0.004149630061518583,0.003960952244144033,0.0037386519721389158,0.9438770633163347,0.0659340234223108,0.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,linear,1000,67,2026083702,1,0.5,0.8,970,807,balance,100,LOO,0.51,0.58989644680486,-0.07989644680485997,-0.007476465589986825,0.002428383351325111,0.0025242424242424236,1.0394744400075897,0.1517182118483077,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,linear,1000,67,2026083702,1,0.5,0.8,970,807,balance,100,ZLZ,0.53,0.58989644680486,-0.05989644680485995,-0.006929350803812961,0.002427486004932993,0.002516161616161616,1.0365298135801488,0.14064172387584264,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,67,2026083702,1,0.5,0.8,970,807,inference,63,LOO,0.5238095238095238,0.58989644680486,-0.06608692299533614,-0.00949143423301102,0.0038600299049213744,0.004023114622192963,1.0422495994302177,0.15276944756626007,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,67,2026083702,1,0.5,0.8,970,807,inference,63,ZLZ,0.5396825396825397,0.58989644680486,-0.05021390712232032,-0.008939384984210541,0.003858615616269947,0.004006859613618446,1.0384189595676294,0.14391030122689055,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,67,2026083702,2,0.75,0.25,360,549,balance,100,LOO,0.56,0.49983159905245683,0.06016840094754322,0.031630178737413084,0.002486444139353309,0.002488888888888889,1.0009832312324605,0.6343256784816778,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,linear,1000,67,2026083702,2,0.75,0.25,360,549,balance,100,ZLZ,0.58,0.49983159905245683,0.08016840094754313,0.031540604134330075,0.0024865549512918974,0.0024606060606060607,0.9895643204376582,0.6325152152190824,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,linear,1000,67,2026083702,2,0.75,0.25,360,549,inference,63,LOO,0.5555555555555556,0.49983159905245683,0.05572395650309875,0.0344251037385262,0.003945548217620028,0.003982477100756672,1.009359632958413,0.5480517641728857,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,67,2026083702,2,0.75,0.25,360,549,inference,63,ZLZ,0.5555555555555556,0.49983159905245683,0.05572395650309875,0.033874981428220596,0.003945750979103906,0.003982477100756672,1.0093077646935302,0.5392798946689533,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,67,2026083702,3,0.5,0.2,970,525,balance,100,LOO,0.39,0.40971467035199666,-0.019714670351996644,-0.007425388251959653,0.0024007918008524744,0.002403030303030303,1.0009324016255945,0.15154510640108845,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,linear,1000,67,2026083702,3,0.5,0.2,970,525,balance,100,ZLZ,0.4,0.40971467035199666,-0.009714670351996635,-0.006929350803812961,0.0024018144541679753,0.0024242424242424247,1.0093379278468115,0.14139134355865277,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,linear,1000,67,2026083702,3,0.5,0.2,970,525,inference,63,LOO,0.3968253968253968,0.40971467035199666,-0.012889273526599854,-0.009058534945155405,0.003806051132677659,0.003860564536447793,1.0143228248570013,0.146831979853387,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,1000,67,2026083702,3,0.5,0.2,970,525,inference,63,ZLZ,0.38095238095238093,0.40971467035199666,-0.028762289399615726,-0.008939384984210375,0.003806369614123728,0.0038036720064369843,0.9992912911881353,0.14489458727796933,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,68,2026083702,0,0.25,0.75,690,734,balance,100,LOO,0.53,0.5001939516827654,0.029806048317234657,0.03471682019304989,0.00248360864507211,0.002516161616161616,1.0131071258566025,0.6966238813708779,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,68,2026083702,0,0.25,0.75,690,734,balance,100,ZLZ,0.54,0.5001939516827654,0.039806048317234666,0.035057244364075646,0.0024833983034903227,0.0025090909090909087,1.0103457450077484,0.7034845855654462,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,linear,1000,68,2026083702,0,0.25,0.75,690,734,inference,63,LOO,0.5396825396825397,0.5001939516827654,0.03948858799977428,0.03267867417207149,0.003945383538914792,0.004006859613618446,1.015581774014438,0.5202592541996628,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,68,2026083702,0,0.25,0.75,690,734,inference,63,ZLZ,0.49206349206349204,0.5001939516827654,-0.008130459619273334,0.0339237651507891,0.003944230852530097,0.004031242126480222,1.022060390784254,0.5401605776402235,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,68,2026083702,1,0.5,0.8,83,858,balance,100,LOO,0.6,0.5899312578712349,0.010068742128765074,-0.009072759573610978,0.0024309550978787804,0.0024242424242424247,0.9972386681916859,0.18401402875913234,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,linear,1000,68,2026083702,1,0.5,0.8,83,858,balance,100,ZLZ,0.59,0.5899312578712349,6.874212876506469e-05,-0.00848462260816063,0.002430056468359259,0.0024434343434343426,1.0055051704556135,0.17211722960335965,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,linear,1000,68,2026083702,1,0.5,0.8,83,858,inference,63,LOO,0.5079365079365079,0.5899312578712349,-0.081994749934727,-0.008906056872088675,0.0038581797175444416,0.004031242126480222,1.0448559739580838,0.14338186904512937,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,68,2026083702,1,0.5,0.8,83,858,inference,63,ZLZ,0.5079365079365079,0.5899312578712349,-0.081994749934727,-0.008584055953093306,0.003857097576293498,0.004031242126480222,1.0451491171125802,0.1382172433312318,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,68,2026083702,2,0.75,0.25,734,690,balance,100,LOO,0.61,0.5001939516827654,0.10980604831723462,-0.0044277719425114825,0.0024963820720501195,0.002403030303030303,0.9626051756800382,0.08861958592194333,0.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,linear,1000,68,2026083702,2,0.75,0.25,734,690,balance,100,ZLZ,0.61,0.5001939516827654,0.10980604831723462,-0.00418560456531597,0.002496403480726004,0.002403030303030303,0.9625969205632793,0.08377237078298197,0.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,linear,1000,68,2026083702,2,0.75,0.25,734,690,inference,63,LOO,0.6190476190476191,0.5001939516827654,0.1188536673648537,-0.0038031392908104422,0.003963357070274235,0.0038036720064369843,0.9597096448778455,0.06041024977172595,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,68,2026083702,2,0.75,0.25,734,690,inference,63,ZLZ,0.6190476190476191,0.5001939516827654,0.1188536673648537,-0.0036138020170424223,0.003963689604090449,0.0038036720064369843,0.9596291300185742,0.05740034955360069,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,68,2026083702,3,0.5,0.2,83,693,balance,100,LOO,0.42,0.4095921659716769,0.01040783402832307,-0.007390207000392668,0.002400206492234485,0.002460606060606061,1.0251643217227309,0.15084547958959796,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
main,linear,1000,68,2026083702,3,0.5,0.2,83,693,balance,100,ZLZ,0.43,0.4095921659716769,0.02040783402832308,-0.008484622608160741,0.0023985948325200325,0.0024757575757575756,1.032169978101918,0.173242356702327,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
main,linear,1000,68,2026083702,3,0.5,0.2,83,693,inference,63,LOO,0.42857142857142855,0.4095921659716769,0.018979262599751634,-0.01021377605559054,0.003802175845613289,0.003949967083607637,1.038870174341058,0.16564191094176553,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,1000,68,2026083702,3,0.5,0.2,83,693,inference,63,ZLZ,0.42857142857142855,0.4095921659716769,0.018979262599751634,-0.008584055953093361,0.0038065892108620383,0.003949967083607637,1.037665706700495,0.13913120087425326,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,1000,69,2026083702,0,0.25,0.75,951,474,balance,100,LOO,0.44,0.5001168605255857,-0.06011686052558568,-0.018306719413796357,0.0024929343307579645,0.0024888888888888894,0.9983772368894109,0.3666528844891082,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,linear,1000,69,2026083702,0,0.25,0.75,951,474,balance,100,ZLZ,0.44,0.5001168605255857,-0.06011686052558568,-0.019796392370803384,0.0024926847065462783,0.0024888888888888894,0.9984772170955194,0.39650838745147643,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,linear,1000,69,2026083702,0,0.25,0.75,951,474,inference,63,LOO,0.49206349206349204,0.5001168605255857,-0.008053368462093646,-0.019891389957274852,0.00395648648172267,0.004031242126480222,1.0188944522123082,0.31623525753458265,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,69,2026083702,0,0.25,0.75,951,474,inference,63,ZLZ,0.47619047619047616,0.5001168605255857,-0.02392638433510952,-0.02065451256205153,0.003956409253125621,0.004023114622192963,1.016860078116197,0.3283706599616479,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,69,2026083702,1,0.5,0.8,493,862,balance,100,LOO,0.65,0.5900549037913454,0.059945096208654625,0.026141627147835078,0.0023606331589625,0.0022979797979797976,0.9734590862858851,0.5380447083896214,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,linear,1000,69,2026083702,1,0.5,0.8,493,862,balance,100,ZLZ,0.64,0.5900549037913454,0.049945096208654616,0.026071259374429778,0.00236083275281554,0.0023272727272727273,0.9857846662357641,0.5365737215268402,1.0,0.18910444041685204,1.0,0.49219170401534473,0.0
main,linear,1000,69,2026083702,1,0.5,0.8,493,862,inference,63,LOO,0.6349206349206349,0.5900549037913454,0.04486573112928949,0.026274740477959968,0.003747060813370146,0.0037386519721389153,0.9977558834376996,0.42923296104455055,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,linear,1000,69,2026083702,1,0.5,0.8,493,862,inference,63,ZLZ,0.6190476190476191,0.5900549037913454,0.02899271525627367,0.02760895207187486,0.0037420501913122744,0.0038036720064369835,1.0164673940685705,0.4513309525052686,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,69,2026083702,2,0.75,0.25,474,951,balance,100,LOO,0.48,0.5001168605255857,-0.0201168605255857,-0.009266841088598876,0.0024944197808517234,0.0025212121212121207,1.0107409107986023,0.18554401270415516,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,69,2026083702,2,0.75,0.25,474,951,balance,100,ZLZ,0.48,0.5001168605255857,-0.0201168605255857,-0.009554044585123656,0.002494472560828726,0.0025212121212121207,1.0107195247617842,0.19129248023114254,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,69,2026083702,2,0.75,0.25,474,951,inference,63,LOO,0.49206349206349204,0.5001168605255857,-0.008053368462093646,-0.012942938270637527,0.003959652217550522,0.004031242126480222,1.0180798476725783,0.20568582285829895,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,69,2026083702,2,0.75,0.25,474,951,inference,63,ZLZ,0.5079365079365079,0.5001168605255857,0.007819647410922226,-0.013829207667117094,0.003959443409703432,0.004031242126480222,1.0181335378100955,0.21977598146614769,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,69,2026083702,3,0.5,0.2,493,116,balance,100,LOO,0.48,0.4100742188819717,0.06992578111802827,0.026448733927504908,0.002455315615317966,0.0025212121212121207,1.0268383035904005,0.5337663911135822,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,69,2026083702,3,0.5,0.2,493,116,balance,100,ZLZ,0.48,0.4100742188819717,0.06992578111802827,0.026071259374429834,0.0024549116110605465,0.0025212121212121207,1.0270072901414693,0.5261918053431751,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,69,2026083702,3,0.5,0.2,493,116,inference,63,LOO,0.5079365079365079,0.4100742188819717,0.0978622890545362,0.02802927386473497,0.0039007672065060513,0.004031242126480222,1.0334485277041279,0.4487834475624715,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,69,2026083702,3,0.5,0.2,493,116,inference,63,ZLZ,0.49206349206349204,0.4100742188819717,0.08198927318152033,0.027608952071875026,0.0039001675848715314,0.004031242126480222,1.0336074126960901,0.4420875541211086,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,70,2026083702,0,0.25,0.75,147,38,balance,100,LOO,0.49,0.500413734414002,-0.010413734414002063,0.019453737781296443,0.002491754947935278,0.0025242424242424236,1.0130379900856885,0.38971793530230714,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,linear,1000,70,2026083702,0,0.25,0.75,147,38,balance,100,ZLZ,0.48,0.500413734414002,-0.02041373441400207,0.018432122122767902,0.0024923395036550423,0.0025212121212121207,1.0115845443667433,0.3692085405824677,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,70,2026083702,0,0.25,0.75,147,38,inference,63,LOO,0.47619047619047616,0.500413734414002,-0.02422325822352589,0.019946437239356962,0.003954661795596445,0.004023114622192963,1.017309400938594,0.31718355373481577,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,70,2026083702,0,0.25,0.75,147,38,inference,63,ZLZ,0.4444444444444444,0.500413734414002,-0.055969289969557634,0.018584309305854974,0.0039559359367310025,0.003982477100756672,1.0067091996559483,0.2954757202942386,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,70,2026083702,1,0.5,0.8,704,227,balance,100,LOO,0.61,0.5900699249157019,0.019930075084298116,-0.003499490637812186,0.002421389650464546,0.002403030303030303,0.9924178467390737,0.07111684722018692,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,linear,1000,70,2026083702,1,0.5,0.8,704,227,balance,100,ZLZ,0.62,0.5900699249157019,0.029930075084298124,-0.004739053747064514,0.0024235067587756436,0.0023797979797979805,0.9819646556299497,0.09626524413725798,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,linear,1000,70,2026083702,1,0.5,0.8,704,227,inference,63,LOO,0.5396825396825397,0.5900699249157019,-0.05038738523316222,-0.004556573553391896,0.003846234728110876,0.004006859613618446,1.0417615920145527,0.0734717683468602,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,70,2026083702,1,0.5,0.8,704,227,inference,63,ZLZ,0.5396825396825397,0.5900699249157019,-0.05038738523316222,-0.004808640380730589,0.003846873882747996,0.004006859613618446,1.041588504262626,0.07752973952382619,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,70,2026083702,2,0.75,0.25,38,147,balance,100,LOO,0.55,0.500413734414002,0.04958626558599799,-0.009261832557015404,0.002494791808154575,0.0025,1.0020876258405216,0.18542990274339832,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,linear,1000,70,2026083702,2,0.75,0.25,38,147,balance,100,ZLZ,0.55,0.500413734414002,0.04958626558599799,-0.009629810251010396,0.0024949463470115493,0.0025000000000000005,1.0020255557777844,0.19279116352324893,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,linear,1000,70,2026083702,2,0.75,0.25,38,147,inference,63,LOO,0.5714285714285714,0.500413734414002,0.07101483701456934,-0.006933375383227525,0.003962170854239276,0.003949967083607638,0.9969199282210204,0.11014838013097873,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,1000,70,2026083702,2,0.75,0.25,38,147,inference,63,ZLZ,0.5555555555555556,0.500413734414002,0.055141821141553526,-0.007832503706319716,0.003961406500658863,0.003982477100756672,1.0053189694353015,0.12444455644570926,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,70,2026083702,3,0.5,0.2,704,32,balance,100,LOO,0.41,0.41022076461545853,-0.0002207646154585574,-0.0035267753892113674,0.0024093123034729658,0.002443434343434343,1.0141625641110084,0.0718507411501307,1.0,0.19376637903798294,1.0,0.4992332977468462,0.0
main,linear,1000,70,2026083702,3,0.5,0.2,704,32,balance,100,ZLZ,0.4,0.41022076461545853,-0.01022076461545851,-0.004739053747064514,0.0024069832647159715,0.0024242424242424247,1.0071704526489467,0.09659510053547447,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,linear,1000,70,2026083702,3,0.5,0.2,704,32,inference,63,LOO,0.36507936507936506,0.41022076461545853,-0.045141399536093474,-0.003744363871280909,0.0038232714910672156,0.0037386519721389158,0.9778672482124257,0.06055645966935788,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,linear,1000,70,2026083702,3,0.5,0.2,704,32,inference,63,ZLZ,0.36507936507936506,0.41022076461545853,-0.045141399536093474,-0.004808640380730478,0.0038202488097125484,0.003738651972138915,0.9786409625032321,0.07779944064905173,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,linear,1000,71,2026083702,0,0.25,0.75,799,12,balance,100,LOO,0.52,0.5002577667585413,0.01974223324145874,0.025208839040462006,0.0024895247938862726,0.0025212121212121207,1.0127282634033874,0.505236382979068,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,71,2026083702,0,0.25,0.75,799,12,balance,100,ZLZ,0.52,0.5002577667585413,0.01974223324145874,0.02686336812164103,0.002488923262164113,0.0025212121212121207,1.0129730231296616,0.5384615662102322,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,71,2026083702,0,0.25,0.75,799,12,inference,63,LOO,0.5873015873015873,0.5002577667585413,0.08704382054304605,0.025183809985052763,0.003953223192104127,0.003909329562171343,0.9888967488553506,0.4005398829901722,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,71,2026083702,0,0.25,0.75,799,12,inference,63,ZLZ,0.6031746031746031,0.5002577667585413,0.10291683641606186,0.025726644827462564,0.003952740682577208,0.0038605645364477924,0.9766804469274427,0.409198458529455,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,1000,71,2026083702,1,0.5,0.8,674,849,balance,100,LOO,0.61,0.5903962972618977,0.019603702738102302,-0.005695706323222027,0.0024248463243553594,0.0024030303030303027,0.9910031324022744,0.11566593647443578,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,linear,1000,71,2026083702,1,0.5,0.8,674,849,balance,100,ZLZ,0.63,0.5903962972618977,0.03960370273810232,-0.004936005726870585,0.002423505174120001,0.002354545454545454,0.9715454622045169,0.10026599761662733,1.0,0.19020924693703933,1.0,0.49386045156852143,0.0
main,linear,1000,71,2026083702,1,0.5,0.8,674,849,inference,63,LOO,0.5873015873015873,0.5903962972618977,-0.00309470996031036,-0.006612121139295213,0.003850318414487797,0.003909329562171343,1.015326303264037,0.10655957468223833,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,71,2026083702,1,0.5,0.8,674,849,inference,63,ZLZ,0.6031746031746031,0.5903962972618977,0.012778305912705457,-0.004944068743845342,0.0038458846115122787,0.0038605645364477924,1.0038170476804142,0.07972350348796453,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,1000,71,2026083702,2,0.75,0.25,12,799,balance,100,LOO,0.51,0.5002577667585413,0.009742233241458731,-0.025685815388945876,0.002490431120667508,0.0025242424242424245,1.013576486132993,0.5147022769414734,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,linear,1000,71,2026083702,2,0.75,0.25,12,799,balance,100,ZLZ,0.53,0.5002577667585413,0.02974223324145875,-0.026644523526515307,0.0024900712555531146,0.002516161616161616,1.0104777566305851,0.5339518195977797,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,71,2026083702,2,0.75,0.25,12,799,inference,63,LOO,0.5079365079365079,0.5002577667585413,0.00767874117796663,-0.026684140082576524,0.003952680416461717,0.004031242126480222,1.0198755532299852,0.4244312580656491,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,71,2026083702,2,0.75,0.25,12,799,inference,63,ZLZ,0.5396825396825397,0.5002577667585413,0.039424772923998375,-0.02695791237639439,0.003952416321134593,0.004006859613618446,1.0137746856758814,0.4288001369130484,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,71,2026083702,3,0.5,0.2,674,586,balance,100,LOO,0.43,0.41018738461353554,0.01981261538646445,-0.005777463381923809,0.002405177142627692,0.002475757575757575,1.0293452119924826,0.11780498480769104,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
main,linear,1000,71,2026083702,3,0.5,0.2,674,586,balance,100,ZLZ,0.42,0.41018738461353554,0.00981261538646444,-0.004936005726870529,0.002406766776383736,0.002460606060606061,1.0223699632015117,0.10061405465575479,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
main,linear,1000,71,2026083702,3,0.5,0.2,674,586,inference,63,LOO,0.49206349206349204,0.41018738461353554,0.08187610744995649,-0.0055222310008659625,0.0038177700201854027,0.004031242126480222,1.0559153917512434,0.089373689774772,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,71,2026083702,3,0.5,0.2,674,586,inference,63,ZLZ,0.49206349206349204,0.41018738461353554,0.08187610744995649,-0.004944068743845342,0.003819269598358789,0.004031242126480222,1.0555008026174748,0.08000080236531615,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,72,2026083702,0,0.25,0.75,820,18,balance,100,LOO,0.49,0.4999088826255702,-0.009908882625570214,0.01143865230547736,0.002494754629444313,0.0025242424242424245,1.0118199178588876,0.22901342431758606,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,linear,1000,72,2026083702,0,0.25,0.75,820,18,balance,100,ZLZ,0.49,0.4999088826255702,-0.009908882625570214,0.010231781151457175,0.0024950997182611747,0.0025242424242424245,1.0116799764626478,0.20483647278486602,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,linear,1000,72,2026083702,0,0.25,0.75,820,18,inference,63,LOO,0.49206349206349204,0.4999088826255702,-0.00784539056207817,0.009972041056496073,0.003959980154146119,0.004031242126480222,1.0179955377451808,0.15846653184745824,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,72,2026083702,0,0.25,0.75,820,18,inference,63,ZLZ,0.49206349206349204,0.4999088826255702,-0.00784539056207817,0.010111186907151182,0.003960044152948259,0.004031242126480222,1.0179790857834137,0.16067641173348016,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,72,2026083702,1,0.5,0.8,592,39,balance,100,LOO,0.58,0.5903497024985771,-0.01034970249857714,-0.007262143075847161,0.002427221437264263,0.002460606060606061,1.0137542553099013,0.14740428257590785,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,linear,1000,72,2026083702,1,0.5,0.8,592,39,balance,100,ZLZ,0.6,0.5903497024985771,0.009650297501422878,-0.0064731868212644095,0.002425900675214804,0.0024242424242424242,0.9993164390490831,0.13142610392283413,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,linear,1000,72,2026083702,1,0.5,0.8,592,39,inference,63,LOO,0.6190476190476191,0.5903497024985771,0.02869791654904197,-0.0059411087943853635,0.0038498247698956064,0.003803672006436983,0.9880117235933638,0.09575181702964942,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,72,2026083702,1,0.5,0.8,592,39,inference,63,ZLZ,0.6349206349206349,0.5903497024985771,0.044570932422057785,-0.005822043203366656,0.0038493826751498598,0.003738651972138915,0.9712341660064665,0.09383824572333627,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,linear,1000,72,2026083702,2,0.75,0.25,18,820,balance,100,LOO,0.53,0.4999088826255702,0.03009111737442982,-0.01005081560557669,0.0024962082131752554,0.002516161616161615,1.0079934850310337,0.20116892794026428,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,72,2026083702,2,0.75,0.25,18,820,balance,100,ZLZ,0.52,0.4999088826255702,0.020091117374429812,-0.010101736063545141,0.0024961755149742046,0.0025212121212121207,1.0100299863081443,0.20218943455638094,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,72,2026083702,2,0.75,0.25,18,820,inference,63,LOO,0.5238095238095238,0.4999088826255702,0.02390064118395363,-0.009623923425249592,0.003963227887911868,0.004023114622192963,1.0151105956999733,0.15287189044062968,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,72,2026083702,2,0.75,0.25,18,820,inference,63,ZLZ,0.5079365079365079,0.4999088826255702,0.008027625310937703,-0.009148139322378623,0.003963604812474764,0.004031242126480222,1.0170645957923408,0.14530735470445025,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,72,2026083702,3,0.5,0.2,592,71,balance,100,LOO,0.33,0.4104403138029963,-0.08044031380299627,-0.006670801982585461,0.0024036370191404437,0.002233333333333333,0.9291475025343,0.13606411684244518,1.0,0.1852485685006343,1.0,0.48636762829893676,0.0
main,linear,1000,72,2026083702,3,0.5,0.2,592,71,balance,100,ZLZ,0.34,0.4104403138029963,-0.07044031380299626,-0.0064731868212644095,0.0024040302470350406,0.0022666666666666664,0.9428611264197742,0.13202256843704877,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,linear,1000,72,2026083702,3,0.5,0.2,592,71,inference,63,LOO,0.3333333333333333,0.4104403138029963,-0.07710698046966297,-0.006773652095315386,0.0038154321010508002,0.0035842293906810036,0.9394032696044776,0.10966070212784837,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,linear,1000,72,2026083702,3,0.5,0.2,592,71,inference,63,ZLZ,0.3333333333333333,0.4104403138029963,-0.07710698046966297,-0.005822043203366656,0.0038183866574121096,0.0035842293906810036,0.9386763867204049,0.0942183451359576,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,linear,1000,73,2026083702,0,0.25,0.75,132,716,balance,100,LOO,0.47,0.499938214983026,-0.029938214983026012,-0.01690506368665029,0.002493785449954798,0.002516161616161616,1.0089727711769365,0.33852228827778624,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,73,2026083702,0,0.25,0.75,132,716,balance,100,ZLZ,0.47,0.499938214983026,-0.029938214983026012,-0.016248704443813766,0.0024941823009333713,0.002516161616161616,1.008812232858849,0.32535287038638383,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,73,2026083702,0,0.25,0.75,132,716,inference,63,LOO,0.5079365079365079,0.499938214983026,0.007998292953481922,-0.017270638626353363,0.003958858939224772,0.004031242126480222,1.0182838510708907,0.2744880129614606,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,73,2026083702,0,0.25,0.75,132,716,inference,63,ZLZ,0.5238095238095238,0.499938214983026,0.02387130882649785,-0.017842216943316003,0.003958549185323204,0.004023114622192963,1.016310378840092,0.28358339201667093,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,73,2026083702,1,0.5,0.8,881,6,balance,100,LOO,0.55,0.590097142822368,-0.04009714282236798,0.0019865752304841777,0.002411251655029945,0.0025,1.0368059239212644,0.0404560750998086,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,linear,1000,73,2026083702,1,0.5,0.8,881,6,balance,100,ZLZ,0.56,0.590097142822368,-0.030097142822367973,0.001271815056416048,0.0024125285385145274,0.002488888888888889,1.0316515842840057,0.025893319631235975,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,linear,1000,73,2026083702,1,0.5,0.8,881,6,inference,63,LOO,0.5873015873015873,0.590097142822368,-0.0027955555207807015,0.0003978385810677887,0.003831601604040129,0.003909329562171343,1.0202860229647195,0.00642712466797281,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,73,2026083702,1,0.5,0.8,881,6,inference,63,ZLZ,0.5714285714285714,0.590097142822368,-0.01866857139379663,0.0002257841853422482,0.0038320169732801316,0.003949967083607638,1.0307801638536436,0.003647369878810813,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,1000,73,2026083702,2,0.75,0.25,716,132,balance,100,LOO,0.53,0.499938214983026,0.03006178501697404,-0.00286312651292725,0.0024964796106203358,0.002516161616161615,1.0078839039812502,0.0573028901690054,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,73,2026083702,2,0.75,0.25,716,132,balance,100,ZLZ,0.52,0.499938214983026,0.020061785016974032,-0.002588694653699597,0.002496382513496624,0.0025212121212121207,1.0099462352348874,0.051811392046395136,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,73,2026083702,2,0.75,0.25,716,132,inference,63,LOO,0.5714285714285714,0.499938214983026,0.07149035644554541,-0.004516460416413015,0.003963154302905053,0.003949967083607638,0.9966725445719465,0.07174270006263905,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,1000,73,2026083702,2,0.75,0.25,716,132,inference,63,ZLZ,0.5714285714285714,0.499938214983026,0.07149035644554541,-0.003799156263487702,0.0039634354513342265,0.003949967083607638,0.9966018450680066,0.06034638540926028,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,1000,73,2026083702,3,0.5,0.2,881,617,balance,100,LOO,0.49,0.4102203466896305,0.07977965331036951,0.0018529804655112447,0.002418814131426841,0.0025242424242424236,1.0435867690062615,0.03767641676764606,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,linear,1000,73,2026083702,3,0.5,0.2,881,617,balance,100,ZLZ,0.5,0.4102203466896305,0.08977965331036952,0.0012718150564161035,0.002417675028829198,0.0025252525252525255,1.0444962598945418,0.025865745472183704,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,linear,1000,73,2026083702,3,0.5,0.2,881,617,inference,63,LOO,0.49206349206349204,0.4102203466896305,0.08184314537386156,0.0009217645386532247,0.003836450802152701,0.004031242126480222,1.050773836124321,0.01488179026858908,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,73,2026083702,3,0.5,0.2,881,617,inference,63,ZLZ,0.4603174603174603,0.4102203466896305,0.050097113627829815,0.0002257841853422482,0.0038342127775337453,0.0040068596136184475,1.0450279747374251,0.0036463253283727523,1.0,0.24813049958453426,1.0,0.7046170004612345,0.0
main,linear,1000,74,2026083702,0,0.25,0.75,316,92,balance,100,LOO,0.54,0.4995575984367173,0.040442401563282715,0.010177429384002457,0.00249546567392277,0.0025090909090909087,1.0054599970300213,0.20373343029291158,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,linear,1000,74,2026083702,0,0.25,0.75,316,92,balance,100,ZLZ,0.53,0.4995575984367173,0.030442401563282706,0.010069496548611223,0.0024955331169725405,0.002516161616161616,1.008266169280134,0.20157008948521712,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,74,2026083702,0,0.25,0.75,316,92,inference,63,LOO,0.47619047619047616,0.4995575984367173,-0.023367122246241157,0.010840353208319886,0.003961111860786098,0.004023114622192963,1.0156528680799641,0.17224034212367514,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,74,2026083702,0,0.25,0.75,316,92,inference,63,ZLZ,0.49206349206349204,0.4995575984367173,-0.007494106373225284,0.01015605007028797,0.003961376973312343,0.004031242126480222,1.0176365828444398,0.16136217790914428,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,74,2026083702,1,0.5,0.8,548,683,balance,100,LOO,0.52,0.590327008196053,-0.07032700819605298,0.03073130228071541,0.0023493617540804083,0.0025212121212121207,1.0731476822729578,0.6340244664204947,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,74,2026083702,1,0.5,0.8,548,683,balance,100,ZLZ,0.52,0.590327008196053,-0.07032700819605298,0.031058170497943127,0.0023486245964129235,0.0025212121212121207,1.0734845087898643,0.6408687090967063,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,74,2026083702,1,0.5,0.8,548,683,inference,63,LOO,0.5079365079365079,0.590327008196053,-0.08239050025954509,0.029940891907515144,0.0037331432244163145,0.004031242126480222,1.079851986421045,0.4900353467446223,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,74,2026083702,1,0.5,0.8,548,683,inference,63,ZLZ,0.5396825396825397,0.590327008196053,-0.05064446851351334,0.03147739622991219,0.0037284292974754793,0.004006859613618446,1.0746776441037762,0.5155085170228002,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,74,2026083702,2,0.75,0.25,92,316,balance,100,LOO,0.53,0.4995575984367173,0.030442401563282706,-0.011319092317460866,0.002494750271217893,0.002516161616161616,1.0085825604232803,0.22661991000468823,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,74,2026083702,2,0.75,0.25,92,316,balance,100,ZLZ,0.54,0.4995575984367173,0.040442401563282715,-0.012689363400949782,0.002494355290679605,0.0025090909090909087,1.005907586006839,0.25407426518665727,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,linear,1000,74,2026083702,2,0.75,0.25,92,316,inference,63,LOO,0.5396825396825397,0.4995575984367173,0.04012494124582233,-0.010968145616451208,0.003961458794016727,0.004006859613618446,1.0114606315406565,0.1742631805289033,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,74,2026083702,2,0.75,0.25,92,316,inference,63,ZLZ,0.5238095238095238,0.4995575984367173,0.024251925372806515,-0.010795911576777395,0.003961375251987643,0.004023114622192963,1.0155853374845876,0.17152851462637814,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,74,2026083702,3,0.5,0.2,548,160,balance,100,LOO,0.48,0.4101673632524828,0.06983263674751716,0.02999968630685046,0.0024602616983851492,0.0025212121212121207,1.0247739591552305,0.6048198842899817,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,74,2026083702,3,0.5,0.2,548,160,balance,100,ZLZ,0.48,0.4101673632524828,0.06983263674751716,0.031058170497943127,0.002461423833649434,0.0025212121212121207,1.0242901229545833,0.6260120154645236,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,74,2026083702,3,0.5,0.2,548,160,inference,63,LOO,0.42857142857142855,0.4101673632524828,0.018404065318945728,0.031272851728934514,0.003909184075746802,0.003949967083607637,1.0104326138320934,0.5001778152954885,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,1000,74,2026083702,3,0.5,0.2,548,160,inference,63,ZLZ,0.42857142857142855,0.4101673632524828,0.018404065318945728,0.0314773962299123,0.003909873406073838,0.003949967083607637,1.0102544694852562,0.5034049166210295,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,1000,75,2026083702,0,0.25,0.75,718,630,balance,100,LOO,0.46,0.5003511485174896,-0.04035114851748961,-0.018466642116045984,0.0024929880276685413,0.0025090909090909087,1.006459269456431,0.3698518847641456,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
main,linear,1000,75,2026083702,0,0.25,0.75,718,630,balance,100,ZLZ,0.46,0.5003511485174896,-0.04035114851748961,-0.018233475623152418,0.0024928108291318893,0.0025090909090909087,1.0065308124342067,0.36519498032559566,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
main,linear,1000,75,2026083702,0,0.25,0.75,718,630,inference,63,LOO,0.47619047619047616,0.5003511485174896,-0.024160672327013466,-0.020658149647279578,0.003956040474487688,0.004023114622192963,1.0169548689245809,0.32844379081312297,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,75,2026083702,0,0.25,0.75,718,630,inference,63,ZLZ,0.4444444444444444,0.5003511485174896,-0.05590670407304521,-0.019585820225331174,0.003956502852095734,0.003982477100756672,1.0065649513299806,0.31137663595824,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,75,2026083702,1,0.5,0.8,758,833,balance,100,LOO,0.49,0.5898694959859121,-0.0998694959859121,-0.01603064645171859,0.002441216848427583,0.0025242424242424245,1.034009914304958,0.3244500584557251,0.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,linear,1000,75,2026083702,1,0.5,0.8,758,833,balance,100,ZLZ,0.48,0.5898694959859121,-0.10986949598591211,-0.014929663518442826,0.0024396367423481814,0.0025212121212121207,1.0334375103669828,0.3022647041999281,0.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,75,2026083702,1,0.5,0.8,758,833,inference,63,LOO,0.49206349206349204,0.5898694959859121,-0.09780600392242006,-0.01487708316916514,0.003873423859280455,0.004031242126480222,1.0407438671659044,0.23903983437498486,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,75,2026083702,1,0.5,0.8,758,833,inference,63,ZLZ,0.49206349206349204,0.5898694959859121,-0.09780600392242006,-0.014113799916042558,0.0038715176690834224,0.004031242126480222,1.0412562904393547,0.22683148372145925,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,75,2026083702,2,0.75,0.25,630,718,balance,100,LOO,0.43,0.5003511485174896,-0.07035114851748964,-0.0049142946812543165,0.0024962170463287987,0.0024757575757575756,0.9918038094478552,0.09836034032069167,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
main,linear,1000,75,2026083702,2,0.75,0.25,630,718,balance,100,ZLZ,0.42,0.5003511485174896,-0.08035114851748965,-0.004824017907542721,0.00249624380334135,0.002460606060606061,0.9857234526981756,0.09655291976759288,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
main,linear,1000,75,2026083702,2,0.75,0.25,630,718,inference,63,LOO,0.3968253968253968,0.5003511485174896,-0.10352575169209283,-0.00418007121437497,0.003963902309856705,0.003860564536447793,0.9739302925927437,0.06639298723006583,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,1000,75,2026083702,2,0.75,0.25,630,718,inference,63,ZLZ,0.3968253968253968,0.5003511485174896,-0.10352575169209283,-0.00418007121437497,0.003963902309856705,0.003860564536447793,0.9739302925927437,0.06639298723006583,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,1000,75,2026083702,3,0.5,0.2,758,643,balance,100,LOO,0.39,0.40994785129043376,-0.01994785129043375,-0.015497289849005669,0.0023845526266495234,0.002403030303030303,1.0077489069330134,0.3173600822155641,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,linear,1000,75,2026083702,3,0.5,0.2,758,643,balance,100,ZLZ,0.42,0.40994785129043376,0.010052148709566222,-0.014929663518442715,0.002385584718263935,0.002460606060606061,1.0314477795601917,0.3056698457175974,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
main,linear,1000,75,2026083702,3,0.5,0.2,758,643,inference,63,LOO,0.3968253968253968,0.40994785129043376,-0.013122454465036959,-0.015037357188142975,0.00378726159564794,0.0038605645364477932,1.0193551300718409,0.24434804229453017,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,1000,75,2026083702,3,0.5,0.2,758,643,inference,63,ZLZ,0.3968253968253968,0.40994785129043376,-0.013122454465036959,-0.014113799916042502,0.0037903808537494144,0.003860564536447793,1.0185162614012662,0.22924640377795427,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,1000,76,2026083702,0,0.25,0.75,778,367,balance,100,LOO,0.51,0.4997657573328005,0.010234242667199522,0.01576951517262193,0.0024939501379514133,0.0025242424242424236,1.0121463079113093,0.3157726110304378,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,linear,1000,76,2026083702,0,0.25,0.75,778,367,balance,100,ZLZ,0.52,0.4997657573328005,0.02023424266719953,0.016977852175566577,0.002493709117449869,0.0025212121212121207,1.0110289542472286,0.339985074184106,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,76,2026083702,0,0.25,0.75,778,367,inference,63,LOO,0.47619047619047616,0.4997657573328005,-0.023575281142324322,0.017052164272190362,0.003959602256138852,0.004023114622192963,1.0160400873485824,0.2709902878440585,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,76,2026083702,0,0.25,0.75,778,367,inference,63,ZLZ,0.49206349206349204,0.4997657573328005,-0.00770226526930845,0.016884517922600928,0.003959493391543767,0.004031242126480222,1.0181206856133889,0.2683297673983023,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,76,2026083702,1,0.5,0.8,92,311,balance,100,LOO,0.59,0.5903464792851018,-0.00034647928510178616,3.68047259245996e-05,0.002414634063487533,0.002443434343434343,1.0119273890741078,0.0007489932891465701,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,linear,1000,76,2026083702,1,0.5,0.8,92,311,balance,100,ZLZ,0.59,0.5903464792851018,-0.00034647928510178616,0.0003936879595041187,0.002413963194951976,0.002443434343434343,1.0122086155016765,0.008012846266013103,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,linear,1000,76,2026083702,1,0.5,0.8,92,311,inference,63,LOO,0.5873015873015873,0.5903464792851018,-0.0030448919835144306,0.0004451756521802741,0.0038318070453760866,0.003909329562171343,1.020231320595541,0.007191667298256977,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,76,2026083702,1,0.5,0.8,92,311,inference,63,ZLZ,0.5873015873015873,0.5903464792851018,-0.0030448919835144306,0.00044517565218038513,0.0038318070453760866,0.003909329562171343,1.020231320595541,0.007191667298258771,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,76,2026083702,2,0.75,0.25,367,778,balance,100,LOO,0.48,0.4997657573328005,-0.019765757332800504,-0.0010611648651417949,0.0024968481482214493,0.0025212121212121207,1.0097578913671728,0.021236688503761307,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,76,2026083702,2,0.75,0.25,367,778,balance,100,ZLZ,0.5,0.4997657573328005,0.00023424266719951348,-0.0009270978809808317,0.00249661905589979,0.0025252525252525255,1.011468898022336,0.0185545082153551,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,linear,1000,76,2026083702,2,0.75,0.25,367,778,inference,63,LOO,0.47619047619047616,0.4997657573328005,-0.023575281142324322,-0.0018400899311074026,0.003964490243095772,0.004023114622192963,1.014787368741615,0.029224384435388755,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,76,2026083702,2,0.75,0.25,367,778,inference,63,ZLZ,0.47619047619047616,0.4997657573328005,-0.023575281142324322,-0.0016958430173555361,0.003964570029746476,0.004023114622192963,1.0147669462280204,0.026933177963622313,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,76,2026083702,3,0.5,0.2,92,831,balance,100,LOO,0.41,0.4104638931942785,-0.0004638931942785307,0.0001939907692625753,0.002416469078545919,0.002443434343434343,1.0111589530061977,0.003946303149645985,1.0,0.19376637903798294,1.0,0.4992332977468462,0.0
main,linear,1000,76,2026083702,3,0.5,0.2,92,831,balance,100,ZLZ,0.42,0.4104638931942785,0.009536106805721478,0.00039368795950417423,0.002416837266090222,0.002460606060606061,1.0181099468838648,0.00800808046295886,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
main,linear,1000,76,2026083702,3,0.5,0.2,92,831,inference,63,LOO,0.4603174603174603,0.4104638931942785,0.049853567123181786,0.0013189928425210162,0.003839493237649341,0.004006859613618447,1.0435907463849508,0.02128656010343444,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,1000,76,2026083702,3,0.5,0.2,92,831,inference,63,ZLZ,0.47619047619047616,0.4104638931942785,0.06572658299619766,0.0004451756521803296,0.0038366630865260157,0.004023114622192963,1.048597317893705,0.007187114632436648,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,77,2026083702,0,0.25,0.75,848,325,balance,100,LOO,0.63,0.5008030812195831,0.12919691878041695,0.0046873558907131185,0.0024953143458923944,0.002354545454545454,0.9435867101959865,0.09383509481606864,0.0,0.19020924693703933,1.0,0.49386045156852143,0.0
main,linear,1000,77,2026083702,0,0.25,0.75,848,325,balance,100,ZLZ,0.64,0.5008030812195831,0.13919691878041696,0.004951100351228366,0.002495159293335299,0.0023272727272727273,0.9327150909719449,0.09911801376710055,0.0,0.18910444041685204,1.0,0.49219170401534473,0.0
main,linear,1000,77,2026083702,0,0.25,0.75,848,325,inference,63,LOO,0.6666666666666666,0.5008030812195831,0.16586358544708357,0.0036997396086370093,0.003962136871867673,0.0035842293906810036,0.9046202861213799,0.05877686550561207,0.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,linear,1000,77,2026083702,0,0.25,0.75,848,325,inference,63,ZLZ,0.6507936507936508,0.5008030812195831,0.14999056957406776,0.005602124735243463,0.003961835442750364,0.0036655044335535884,0.9252036048748512,0.08900298206461069,0.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,1000,77,2026083702,1,0.5,0.8,62,441,balance,100,LOO,0.65,0.5899476715231197,0.06005232847688036,0.02341371218191779,0.002367828419507968,0.0022979797979797976,0.9705009784692571,0.48116625395352,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,linear,1000,77,2026083702,1,0.5,0.8,62,441,balance,100,ZLZ,0.63,0.5899476715231197,0.04005232847688034,0.024490114458843526,0.002365329873431318,0.002354545454545454,0.9954406279618754,0.5035527318947881,1.0,0.19020924693703933,1.0,0.49386045156852143,0.0
main,linear,1000,77,2026083702,1,0.5,0.8,62,441,inference,63,LOO,0.6190476190476191,0.5899476715231197,0.029099947524499403,0.02472402513296912,0.0037550934384287084,0.0038036720064369843,1.012936713507881,0.40346772766502825,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,77,2026083702,1,0.5,0.8,62,441,inference,63,ZLZ,0.6190476190476191,0.5899476715231197,0.029099947524499403,0.0257616404522667,0.003751094534204665,0.0038036720064369843,1.0140165681650748,0.420624446399998,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,77,2026083702,2,0.75,0.25,325,848,balance,100,LOO,0.55,0.5008030812195831,0.04919691878041699,0.006123799610905145,0.0024964886796083638,0.0025,1.0014065036306061,0.12256209341718718,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,linear,1000,77,2026083702,2,0.75,0.25,325,848,balance,100,ZLZ,0.55,0.5008030812195831,0.04919691878041699,0.006884413795680833,0.002496091171871681,0.0025,1.0015659797095424,0.13779604226330294,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,linear,1000,77,2026083702,2,0.75,0.25,325,848,inference,63,LOO,0.5238095238095238,0.5008030812195831,0.02300644258994078,0.0050071746526789696,0.003963260629142747,0.0040231146221929625,1.015102209683132,0.07953649040043496,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,77,2026083702,2,0.75,0.25,325,848,inference,63,ZLZ,0.5079365079365079,0.5008030812195831,0.007133426716924851,0.004743225275863239,0.003963494928462342,0.004031242126480222,1.0170927929114728,0.0753415582447144,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,77,2026083702,3,0.5,0.2,62,773,balance,100,LOO,0.46,0.4097929256714812,0.05020707432851884,0.02430007491028424,0.0024527982767621847,0.0025090909090909087,1.0229503717700883,0.49065552799834444,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
main,linear,1000,77,2026083702,3,0.5,0.2,62,773,balance,100,ZLZ,0.46,0.4097929256714812,0.05020707432851884,0.02449011445884347,0.002453102753890729,0.0025090909090909087,1.0228234039978066,0.4944620269950168,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
main,linear,1000,77,2026083702,3,0.5,0.2,62,773,inference,63,LOO,0.47619047619047616,0.4097929256714812,0.06639755051899499,0.02553852721204053,0.0038974497124747093,0.004023114622192963,1.0322428559670787,0.409077495162342,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,77,2026083702,3,0.5,0.2,62,773,inference,63,ZLZ,0.47619047619047616,0.4097929256714812,0.06639755051899499,0.025761640452266643,0.003897688675955759,0.004023114622192963,1.0321795701670422,0.41263868516177715,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,78,2026083702,0,0.25,0.75,6,440,balance,100,LOO,0.46,0.49996440528318425,-0.039964405283184234,-0.029551700437902895,0.0024883612636642607,0.0025090909090909087,1.0083306414262865,0.5924146089637994,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
main,linear,1000,78,2026083702,0,0.25,0.75,6,440,balance,100,ZLZ,0.45,0.49996440528318425,-0.04996440528318424,-0.030583602109220398,0.0024878641414790843,0.0025000000000000005,1.0048780230071974,0.613162102405336,1.0,0.19599639845400535,1.0,0.5026016155255952,0.0
main,linear,1000,78,2026083702,0,0.25,0.75,6,440,inference,63,LOO,0.49206349206349204,0.49996440528318425,-0.007900913219692218,-0.031374798029981665,0.003947786773282779,0.004031242126480222,1.0211397823616613,0.4993488970779794,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,78,2026083702,0,0.25,0.75,6,440,inference,63,ZLZ,0.49206349206349204,0.49996440528318425,-0.007900913219692218,-0.031207315042468986,0.003947974630932307,0.004031242126480222,1.0210911931640887,0.4966714869243692,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,78,2026083702,1,0.5,0.8,409,594,balance,100,LOO,0.53,0.5898594520144913,-0.05985945201449128,-0.014905678359544483,0.0024397705598474206,0.002516161616161616,1.0313107542042694,0.30177082653938025,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,78,2026083702,1,0.5,0.8,409,594,balance,100,ZLZ,0.55,0.5898594520144913,-0.03985945201449126,-0.01523533316425596,0.002440268512042092,0.0025,1.0244774243748787,0.3084133351225163,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,linear,1000,78,2026083702,1,0.5,0.8,409,594,inference,63,LOO,0.5396825396825397,0.5898594520144913,-0.05017691233195165,-0.015058882675272334,0.0038743644848747505,0.004006859613618446,1.03419789987776,0.24193155240201503,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,78,2026083702,1,0.5,0.8,409,594,inference,63,ZLZ,0.5714285714285714,0.5898594520144913,-0.018430880585919907,-0.01633790730346585,0.0038774763989392154,0.003949967083607638,1.0186953258279674,0.26237463421975227,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,1000,78,2026083702,2,0.75,0.25,440,6,balance,100,LOO,0.45,0.49996440528318425,-0.04996440528318424,-0.029917915193398148,0.002487193714264862,0.0025000000000000005,1.0051488895543963,0.599896766477335,1.0,0.19599639845400535,1.0,0.5026016155255952,0.0
main,linear,1000,78,2026083702,2,0.75,0.25,440,6,balance,100,ZLZ,0.45,0.49996440528318425,-0.04996440528318424,-0.031041483341675336,0.002486679685251457,0.0025000000000000005,1.0053566668950353,0.6224902348879763,1.0,0.19599639845400535,1.0,0.5026016155255952,0.0
main,linear,1000,78,2026083702,2,0.75,0.25,440,6,inference,63,LOO,0.38095238095238093,0.49996440528318425,-0.11901202433080332,-0.03068385585200012,0.003947084211207352,0.0038036720064369835,0.9636662921041401,0.4883955944283903,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,78,2026083702,2,0.75,0.25,440,6,inference,63,ZLZ,0.3968253968253968,0.49996440528318425,-0.10313900845778745,-0.03005148741100938,0.003948162195655733,0.003860564536447793,0.9778130545638865,0.47826486755889236,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,1000,78,2026083702,3,0.5,0.2,409,275,balance,100,LOO,0.38,0.409855931484017,-0.029855931484016995,-0.016146066681889004,0.002382974751847284,0.00237979797979798,0.9986668880789269,0.33075545937765344,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,linear,1000,78,2026083702,3,0.5,0.2,409,275,balance,100,ZLZ,0.38,0.409855931484017,-0.029855931484016995,-0.015235333164255849,0.002384907920198981,0.0023797979797979805,0.9978573846152625,0.3119723812260864,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,linear,1000,78,2026083702,3,0.5,0.2,409,275,inference,63,LOO,0.36507936507936506,0.409855931484017,-0.04477656640465194,-0.01742416275841968,0.0037798139960047985,0.003738651972138915,0.9891100398301633,0.28341100149605775,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,linear,1000,78,2026083702,3,0.5,0.2,409,275,inference,63,ZLZ,0.38095238095238093,0.409855931484017,-0.02890355053163607,-0.01633790730346596,0.003783301896753209,0.003803672006436983,1.0053842146991376,0.2656200955560996,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,79,2026083702,0,0.25,0.75,836,777,balance,100,LOO,0.42,0.49925652426717754,-0.07925652426717755,-0.011928804637690693,0.0024948295397138904,0.002460606060606061,0.9862822374983767,0.23882318573783728,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
main,linear,1000,79,2026083702,0,0.25,0.75,836,777,balance,100,ZLZ,0.42,0.49925652426717754,-0.07925652426717755,-0.011177441203942706,0.0024950144823827187,0.002460606060606061,0.9862091294380794,0.22377205933754354,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
main,linear,1000,79,2026083702,0,0.25,0.75,836,777,inference,63,LOO,0.4126984126984127,0.49925652426717754,-0.08655811156876486,-0.011173198053445743,0.003960150806420899,0.003909329562171343,0.9871668411800997,0.17755039169358397,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,79,2026083702,0,0.25,0.75,836,777,inference,63,ZLZ,0.3968253968253968,0.49925652426717754,-0.10243112744178073,-0.011146269492504024,0.00396015730163649,0.003860564536447793,0.9748513107932502,0.17712233166456043,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,1000,79,2026083702,1,0.5,0.8,44,688,balance,100,LOO,0.58,0.589903437749479,-0.009903437749478994,0.016400341593678203,0.0023827088172959704,0.0024606060606060607,1.0326927246605369,0.3359830806500851,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,linear,1000,79,2026083702,1,0.5,0.8,44,688,balance,100,ZLZ,0.6,0.589903437749479,0.010096562250521024,0.015347537123461041,0.002384549094089417,0.0024242424242424247,1.0166460528119952,0.31429361511454423,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,linear,1000,79,2026083702,1,0.5,0.8,44,688,inference,63,LOO,0.6349206349206349,0.589903437749479,0.04501719717115593,0.017789004934164687,0.0037778204633617508,0.0037386519721389158,0.9896319871199013,0.28942163873695836,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,linear,1000,79,2026083702,1,0.5,0.8,44,688,inference,63,ZLZ,0.6666666666666666,0.589903437749479,0.07676322891718768,0.016091885643494952,0.003784372326638324,0.0035842293906810036,0.9471133073908962,0.26158329655751283,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,linear,1000,79,2026083702,2,0.75,0.25,777,836,balance,100,LOO,0.5,0.49925652426717754,0.0007434757328224628,0.008508735882031437,0.0024956785538495134,0.0025252525252525255,1.0118500723410053,0.1703219887711249,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,linear,1000,79,2026083702,2,0.75,0.25,777,836,balance,100,ZLZ,0.51,0.49925652426717754,0.010743475732822472,0.008183496232021137,0.0024957049365966965,0.0025242424242424245,1.0114346400599117,0.16381070059962485,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,linear,1000,79,2026083702,2,0.75,0.25,777,836,inference,63,LOO,0.5238095238095238,0.49925652426717754,0.0245529995423463,0.008317786550639694,0.003962169344841223,0.0040231146221929625,1.0153817951852793,0.132142115304629,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,79,2026083702,2,0.75,0.25,777,836,inference,63,ZLZ,0.5238095238095238,0.49925652426717754,0.0245529995423463,0.008379364525828048,0.003962150309824905,0.004023114622192963,1.015386673296287,0.13312070541610652,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,79,2026083702,3,0.5,0.2,44,505,balance,100,LOO,0.41,0.4097000767793074,0.00029992322069255506,0.0150320941752079,0.002438713357273543,0.002443434343434343,1.001935851192482,0.30439611793847265,1.0,0.19376637903798294,1.0,0.4992332977468464,0.0
main,linear,1000,79,2026083702,3,0.5,0.2,44,505,balance,100,ZLZ,0.41,0.4097000767793074,0.00029992322069255506,0.015347537123461041,0.0024391481693897747,0.002443434343434343,1.0017572421791991,0.31075605612728124,1.0,0.19376637903798294,1.0,0.4992332977468464,0.0
main,linear,1000,79,2026083702,3,0.5,0.2,44,505,inference,63,LOO,0.36507936507936506,0.4097000767793074,-0.04462071169994236,0.015835145596763467,0.003874506766098919,0.003738651972138915,0.9649362352006445,0.25439809158047394,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,linear,1000,79,2026083702,3,0.5,0.2,44,505,inference,63,ZLZ,0.36507936507936506,0.4097000767793074,-0.04462071169994236,0.01609188564349484,0.0038752957510847096,0.003738651972138915,0.9647397804651303,0.2584964073424622,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,linear,1000,80,2026083702,0,0.25,0.75,341,24,balance,100,LOO,0.54,0.4999811454439861,0.04001885455601395,-0.006141005856091564,0.0024966631173379944,0.0025090909090909087,1.0049777607826262,0.12290216653162316,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,linear,1000,80,2026083702,0,0.25,0.75,341,24,balance,100,ZLZ,0.54,0.4999811454439861,0.04001885455601395,-0.004410684783648089,0.002496740984896845,0.0025090909090909087,1.0049464178578276,0.08827124990341126,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,linear,1000,80,2026083702,0,0.25,0.75,341,24,inference,63,LOO,0.6031746031746031,0.4999811454439861,0.10319345773061706,-0.004145852708908104,0.003963135058110102,0.003860564536447792,0.9741188427448589,0.06585586103701653,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,1000,80,2026083702,0,0.25,0.75,341,24,inference,63,ZLZ,0.5873015873015873,0.4999811454439861,0.08732044185760124,-0.004797450066651332,0.003963276084542314,0.003909329562171344,0.986388401610129,0.07620497059517045,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,80,2026083702,1,0.5,0.8,864,972,balance,100,LOO,0.53,0.5900956893482726,-0.060095689348272585,0.0038000343000932357,0.002407825909013781,0.002516161616161616,1.0449931644735095,0.0774417172974086,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,80,2026083702,1,0.5,0.8,864,972,balance,100,ZLZ,0.54,0.5900956893482726,-0.050095689348272576,0.004437081751092253,0.0024064502953882526,0.0025090909090909087,1.0426522890995744,0.09045008566689926,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,linear,1000,80,2026083702,1,0.5,0.8,864,972,inference,63,LOO,0.49206349206349204,0.5900956893482726,-0.09803219728478058,0.0018029057225323886,0.0038291146809597276,0.004031242126480222,1.052786991866703,0.02913559089845976,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,80,2026083702,1,0.5,0.8,864,972,inference,63,ZLZ,0.5079365079365079,0.5900956893482726,-0.0821591814117647,0.0019788496219985685,0.0038289086471219205,0.004031242126480222,1.0528436424071883,0.03197976660851965,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,80,2026083702,2,0.75,0.25,24,341,balance,100,LOO,0.62,0.4999811454439861,0.12001885455601391,0.024408697834829685,0.002490657500374273,0.00237979797979798,0.9554898573731498,0.4890886742224639,0.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,linear,1000,80,2026083702,2,0.75,0.25,24,341,balance,100,ZLZ,0.62,0.4999811454439861,0.12001885455601391,0.02474338409398469,0.0024905377084078802,0.00237979797979798,0.9555358153237148,0.49580686523129813,0.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,linear,1000,80,2026083702,2,0.75,0.25,24,341,inference,63,LOO,0.5714285714285714,0.4999811454439861,0.07144742598458531,0.023343598117876674,0.003955183549960824,0.003949967083607638,0.9986811063791873,0.3711799222204023,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,1000,80,2026083702,2,0.75,0.25,24,341,inference,63,ZLZ,0.5714285714285714,0.4999811454439861,0.07144742598458531,0.023134123132423245,0.003955338108382272,0.003949967083607638,0.9986420820098156,0.3678419328952943,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,1000,80,2026083702,3,0.5,0.2,864,26,balance,100,LOO,0.32,0.41012228535822426,-0.09012228535822425,0.003797586200047276,0.002421878326933522,0.0021979797979797973,0.907551702138061,0.0771669757498478,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,linear,1000,80,2026083702,3,0.5,0.2,864,26,balance,100,ZLZ,0.32,0.41012228535822426,-0.09012228535822425,0.004437081751092253,0.0024228137260178958,0.0021979797979797973,0.9072013148911648,0.0901441229700755,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,linear,1000,80,2026083702,3,0.5,0.2,864,26,inference,63,LOO,0.36507936507936506,0.41012228535822426,-0.0450429202788592,0.0014427399441002131,0.0038395227292101542,0.0037386519721389153,0.9737283083900405,0.023283562728483784,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,linear,1000,80,2026083702,3,0.5,0.2,864,26,inference,63,ZLZ,0.36507936507936506,0.41012228535822426,-0.0450429202788592,0.001978849621998735,0.00384083738132546,0.0037386519721389153,0.9733950180542971,0.031930067187019864,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,linear,1000,81,2026083702,0,0.25,0.75,349,287,balance,100,LOO,0.52,0.5004357559107278,0.019564244089272265,-0.006468543804543925,0.002496591215962051,0.0025212121212121207,1.0098618088106115,0.1294591658648551,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,81,2026083702,0,0.25,0.75,349,287,balance,100,ZLZ,0.5,0.5004357559107278,-0.0004357559107277531,-0.006645622238126869,0.0024965385805256163,0.0025252525252525255,1.01150150250066,0.1330045535666813,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,linear,1000,81,2026083702,0,0.25,0.75,349,287,inference,63,LOO,0.47619047619047616,0.5004357559107278,-0.02424527972025159,-0.00704984857223212,0.003963897865294687,0.004023114622192963,1.0149390218695442,0.11197435274051722,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,81,2026083702,0,0.25,0.75,349,287,inference,63,ZLZ,0.49206349206349204,0.5004357559107278,-0.008372263847235717,-0.007558631667755611,0.003963810281804588,0.004031242126480222,1.0170118749086383,0.12005679703797292,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,81,2026083702,1,0.5,0.8,728,800,balance,100,LOO,0.55,0.5901966177071076,-0.040196617707107585,-0.006621582967059503,0.0024262746413550346,0.0025000000000000005,1.0303862379750182,0.13442865254518424,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,linear,1000,81,2026083702,1,0.5,0.8,728,800,balance,100,ZLZ,0.54,0.5901966177071076,-0.050196617707107594,-0.004526865974116112,0.0024231424606875706,0.0025090909090909087,1.0354698288679858,0.09196194810873937,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,linear,1000,81,2026083702,1,0.5,0.8,728,800,inference,63,LOO,0.5238095238095238,0.5901966177071076,-0.0663870938975838,-0.004938135468376514,0.003848615067486897,0.004023114622192963,1.045340869805411,0.0795995773741465,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,81,2026083702,1,0.5,0.8,728,800,inference,63,ZLZ,0.5396825396825397,0.5901966177071076,-0.05051407802456798,-0.004706858601374986,0.003848107349667863,0.004006859613618446,1.041254634947823,0.07587654764099015,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,81,2026083702,2,0.75,0.25,287,349,balance,100,LOO,0.44,0.5004357559107278,-0.06043575591072775,0.002302655058715408,0.0024969864054202504,0.0024888888888888894,0.9967570842541299,0.0460808833693304,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,linear,1000,81,2026083702,2,0.75,0.25,287,349,balance,100,ZLZ,0.45,0.5004357559107278,-0.05043575591072774,0.0019740831529642122,0.0024970229018783066,0.0025000000000000005,1.001192259037534,0.03950519223295555,1.0,0.19599639845400535,1.0,0.5026016155255952,0.0
main,linear,1000,81,2026083702,2,0.75,0.25,287,349,inference,63,LOO,0.3968253968253968,0.5004357559107278,-0.10361035908533095,0.0023454588126803344,0.003963587036635989,0.0038605645364477937,0.9740077613444732,0.037254917952505046,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,1000,81,2026083702,2,0.75,0.25,287,349,inference,63,ZLZ,0.3968253968253968,0.5004357559107278,-0.10361035908533095,0.001442228164785786,0.00396374202897416,0.0038605645364477924,0.9739696751776072,0.022907689171899715,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,1000,81,2026083702,3,0.5,0.2,728,279,balance,100,LOO,0.32,0.4102522104170641,-0.0902522104170641,-0.004672358372054652,0.0024073818237938995,0.0021979797979797973,0.9130166956714426,0.0952277794355019,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,linear,1000,81,2026083702,3,0.5,0.2,728,279,balance,100,ZLZ,0.33,0.4102522104170641,-0.0802522104170641,-0.004526865974116223,0.002407658417503486,0.002233333333333333,0.9275955912587834,0.09225718531843691,1.0,0.1852485685006343,1.0,0.48636762829893676,0.0
main,linear,1000,81,2026083702,3,0.5,0.2,728,279,inference,63,LOO,0.31746031746031744,0.4102522104170641,-0.09279189295674667,-0.004561492544588153,0.0038226195395249423,0.0034948268435211604,0.9142491967577504,0.07377792417253082,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,linear,1000,81,2026083702,3,0.5,0.2,728,279,inference,63,ZLZ,0.30158730158730157,0.4102522104170641,-0.10866490882976254,-0.004706858601374986,0.0038225012917049144,0.0033972967920740584,0.8887627584185313,0.07613026323486553,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,linear,1000,82,2026083702,0,0.25,0.75,317,928,balance,100,LOO,0.49,0.49986552003728374,-0.009865520037283748,0.0008322693512418655,0.00249649754516606,0.0025242424242424236,1.011113521473348,0.016657059233935307,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,linear,1000,82,2026083702,0,0.25,0.75,317,928,balance,100,ZLZ,0.5,0.49986552003728374,0.00013447996271626073,0.0003977793093137838,0.0024965644091537037,0.0025252525252525255,1.0114910378412976,0.007961058254674133,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,linear,1000,82,2026083702,0,0.25,0.75,317,928,inference,63,LOO,0.3968253968253968,0.49986552003728374,-0.10304012321188694,0.0007044948495947279,0.003962538739685783,0.0038605645364477924,0.9742654368986493,0.011191571196440682,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,1000,82,2026083702,0,0.25,0.75,317,928,inference,63,ZLZ,0.42857142857142855,0.49986552003728374,-0.07129409146585519,0.0010095689483324288,0.003962581407889937,0.003949967083607637,0.9968166397144085,0.016037877265614613,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,1000,82,2026083702,1,0.5,0.8,685,16,balance,100,LOO,0.59,0.5900529782068707,-5.297820687077959e-05,0.02385756243267334,0.002365155116813312,0.0024434343434343426,1.0330968679663175,0.490564655369713,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,linear,1000,82,2026083702,1,0.5,0.8,685,16,balance,100,ZLZ,0.59,0.5900529782068707,-5.297820687077959e-05,0.02277091297688738,0.0023672035384862413,0.002443434343434343,1.032202894135943,0.46801809322885657,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,linear,1000,82,2026083702,1,0.5,0.8,685,16,inference,63,LOO,0.5873015873015873,0.5900529782068707,-0.002751390905283424,0.022197585987413948,0.003760726132730058,0.003909329562171343,1.0395145576137468,0.3619677623467235,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,82,2026083702,1,0.5,0.8,685,16,inference,63,ZLZ,0.5873015873015873,0.5900529782068707,-0.002751390905283424,0.02272248772086638,0.003759095882466252,0.003909329562171343,1.0399653758250311,0.3706074759693705,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,82,2026083702,2,0.75,0.25,928,317,balance,100,LOO,0.42,0.49986552003728374,-0.07986552003728375,-0.012793321316671658,0.002494537885203822,0.002460606060606061,0.9863975509055104,0.2561463995494316,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
main,linear,1000,82,2026083702,2,0.75,0.25,928,317,balance,100,ZLZ,0.4,0.49986552003728374,-0.09986552003728372,-0.013709790183823234,0.0024939903433149595,0.0024242424242424242,0.9720336049979136,0.27452596356904524,0.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,linear,1000,82,2026083702,2,0.75,0.25,928,317,inference,63,LOO,0.3968253968253968,0.49986552003728374,-0.10304012321188694,-0.011202764277332466,0.003961504877192133,0.003860564536447792,0.9745196979750063,0.1779897939930261,1.0,0.2435586146404704,1.0,0.6977114276985763,0.0
main,linear,1000,82,2026083702,2,0.75,0.25,928,317,inference,63,ZLZ,0.38095238095238093,0.49986552003728374,-0.11891313908490281,-0.012092105038687018,0.003961129478410214,0.0038036720064369843,0.9602493498807757,0.19212876528894166,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,82,2026083702,3,0.5,0.2,685,922,balance,100,LOO,0.44,0.4100314156140664,0.029968584385933583,0.02296687045006046,0.0024496596337151514,0.0024888888888888894,1.0160141656554316,0.46403308653173125,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,linear,1000,82,2026083702,3,0.5,0.2,685,922,balance,100,ZLZ,0.43,0.4100314156140664,0.019968584385933574,0.022770912976887436,0.0024493405722767056,0.0024757575757575756,1.010785353323207,0.4601038373084856,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
main,linear,1000,82,2026083702,3,0.5,0.2,685,922,inference,63,LOO,0.4126984126984127,0.4100314156140664,0.0026669970843462565,0.024359111004447986,0.0038918121945205573,0.003909329562171343,1.0045010824714125,0.39046804429263665,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,82,2026083702,3,0.5,0.2,685,922,inference,63,ZLZ,0.42857142857142855,0.4100314156140664,0.01854001295736213,0.022722487720866436,0.003889195377681023,0.003949967083607637,1.0156257786058693,0.3643560598337317,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,1000,83,2026083702,0,0.25,0.75,707,136,balance,100,LOO,0.55,0.4998948439789035,0.05010515602109655,0.003201086872227421,0.0024971761249135043,0.0025,1.0011308273606827,0.06405792598288214,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,linear,1000,83,2026083702,0,0.25,0.75,707,136,balance,100,ZLZ,0.56,0.4998948439789035,0.06010515602109656,0.0022761848808438012,0.002497062503073515,0.002488888888888889,0.9967267082123232,0.04555046635347803,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,linear,1000,83,2026083702,0,0.25,0.75,707,136,inference,63,LOO,0.5396825396825397,0.4998948439789035,0.03978769570363616,0.002781503690028053,0.0039650218077095485,0.004006859613618446,1.0105517215132458,0.04417299542320113,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,83,2026083702,0,0.25,0.75,707,136,inference,63,ZLZ,0.5396825396825397,0.4998948439789035,0.03978769570363616,0.003402838621533677,0.003965088901394417,0.004006859613618446,1.0105346218616533,0.054039943809000054,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,83,2026083702,1,0.5,0.8,548,100,balance,100,LOO,0.51,0.5903030801649659,-0.0803030801649659,-0.023929338380731746,0.002452459846121431,0.0025242424242424236,1.0292696242242323,0.48320312943209615,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,linear,1000,83,2026083702,1,0.5,0.8,548,100,balance,100,ZLZ,0.51,0.5903030801649659,-0.0803030801649659,-0.023925400697244914,0.002452454214669818,0.0025242424242424245,1.0292719876861276,0.48312417080497655,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,linear,1000,83,2026083702,1,0.5,0.8,548,100,inference,63,LOO,0.5079365079365079,0.5903030801649659,-0.082366572228458,-0.02354270113340373,0.0038926638673685184,0.004031242126480222,1.0355998523975778,0.3773399933794024,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,83,2026083702,1,0.5,0.8,548,100,inference,63,ZLZ,0.5238095238095238,0.5903030801649659,-0.06649355635544207,-0.024255060321231925,0.0038940991701559174,0.004023114622192963,1.0331310134641178,0.38868596167742847,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,83,2026083702,2,0.75,0.25,136,707,balance,100,LOO,0.45,0.4998948439789035,-0.04989484397890348,0.016951991675879796,0.0024934895692263616,0.0025000000000000005,1.002610971729735,0.33948215669277015,1.0,0.19599639845400535,1.0,0.5026016155255952,0.0
main,linear,1000,83,2026083702,2,0.75,0.25,136,707,balance,100,ZLZ,0.44,0.4998948439789035,-0.05989484397890349,0.016121728908049526,0.0024938311366922167,0.0024888888888888894,0.9980182107238093,0.3228331268582512,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,linear,1000,83,2026083702,2,0.75,0.25,136,707,inference,63,LOO,0.4603174603174603,0.4998948439789035,-0.0395773836614432,0.01766419831974486,0.003957696161485509,0.004006859613618447,1.012422240143489,0.2807842266234703,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,1000,83,2026083702,2,0.75,0.25,136,707,inference,63,ZLZ,0.47619047619047616,0.4998948439789035,-0.023704367788427327,0.015951967501600883,0.003959183325686752,0.0040231146221929625,1.016147596927738,0.253519547089139,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,83,2026083702,3,0.5,0.2,548,904,balance,100,LOO,0.4,0.4100958504606084,-0.010095850460608402,-0.023901358151367125,0.002366970195417714,0.0024242424242424242,1.0241964300757083,0.4912767201468551,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,linear,1000,83,2026083702,3,0.5,0.2,548,904,balance,100,ZLZ,0.41,0.4100958504606084,-9.58504606084487e-05,-0.02392540069724497,0.002366942512914263,0.002443434343434343,1.0323167251011518,0.4917737746253104,1.0,0.19376637903798294,1.0,0.4992332977468464,0.0
main,linear,1000,83,2026083702,3,0.5,0.2,548,904,inference,63,LOO,0.36507936507936506,0.4100958504606084,-0.045016485381243365,-0.023253387356935162,0.00376036045443868,0.0037386519721389153,0.994227020903238,0.3792027583594503,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,linear,1000,83,2026083702,3,0.5,0.2,548,904,inference,63,ZLZ,0.3492063492063492,0.4100958504606084,-0.06088950125425924,-0.024255060321232036,0.003756480372207923,0.003665504433553588,0.975781601488613,0.39574168359450546,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,1000,84,2026083702,0,0.25,0.75,134,810,balance,100,LOO,0.44,0.4995679776918243,-0.059567977691824314,0.021972049794463155,0.0024912221733550295,0.0024888888888888894,0.9990633976804254,0.44021450077034746,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,linear,1000,84,2026083702,0,0.25,0.75,134,810,balance,100,ZLZ,0.45,0.4995679776918243,-0.049567977691824305,0.021988076967780545,0.0024911952430887447,0.0025,1.003534350402957,0.44053798958585494,1.0,0.19599639845400535,1.0,0.5026016155255951,0.0
main,linear,1000,84,2026083702,0,0.25,0.75,134,810,inference,63,LOO,0.3968253968253968,0.4995679776918243,-0.10274258086642751,0.020618072580874502,0.0039567932815862,0.0038605645364477932,0.9756801181435917,0.32777542057488895,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,1000,84,2026083702,0,0.25,0.75,134,810,inference,63,ZLZ,0.4126984126984127,0.4995679776918243,-0.08686956499341164,0.0207992873265454,0.003956885273127789,0.003909329562171343,0.9879815289871029,0.3306524349323854,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,84,2026083702,1,0.5,0.8,256,608,balance,100,LOO,0.61,0.5903614496543292,0.019638550345670747,-0.0185872714766393,0.0024452664891184404,0.002403030303030303,0.9827273688671192,0.375882878491164,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,linear,1000,84,2026083702,1,0.5,0.8,256,608,balance,100,ZLZ,0.61,0.5903614496543292,0.019638550345670747,-0.018329566786335016,0.0024448555470185647,0.002403030303030303,0.9828925500161896,0.3707025714323305,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,linear,1000,84,2026083702,1,0.5,0.8,256,608,inference,63,LOO,0.5714285714285714,0.5903614496543292,-0.018932878225757843,-0.016561137632317036,0.0038766754789161385,0.003949967083607638,1.0189057879851193,0.2659870193584796,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,1000,84,2026083702,1,0.5,0.8,256,608,inference,63,ZLZ,0.5873015873015873,0.5903614496543292,-0.0030598623527419155,-0.015957522129584456,0.003875472181856739,0.003909329562171344,1.008736323917666,0.256332187321144,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,84,2026083702,2,0.75,0.25,810,134,balance,100,LOO,0.57,0.4995679776918243,0.07043202230817563,0.011070952201505058,0.0024956449875334482,0.002475757575757575,0.9920311535193439,0.22161215290364047,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
main,linear,1000,84,2026083702,2,0.75,0.25,810,134,balance,100,ZLZ,0.57,0.4995679776918243,0.07043202230817563,0.011089100578729971,0.002495626160668796,0.0024757575757575756,0.9920386373470713,0.22197627429100392,1.0,0.19504379792543253,1.0,0.5011627664853655,0.0
main,linear,1000,84,2026083702,2,0.75,0.25,810,134,inference,63,LOO,0.5238095238095238,0.4995679776918243,0.02424154611769952,0.010633277336646707,0.003961496474967905,0.004023114622192963,1.0155542602686671,0.16894195065236775,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,84,2026083702,2,0.75,0.25,810,134,inference,63,ZLZ,0.5238095238095238,0.4995679776918243,0.02424154611769952,0.011153409499101763,0.003961386295497515,0.004023114622192963,1.0155825062467672,0.1772082963161347,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,84,2026083702,3,0.5,0.2,256,732,balance,100,LOO,0.29,0.4105823508420112,-0.12058235084201124,-0.01767879275286416,0.0023821471076311,0.0020797979797979797,0.8730770543663913,0.3622165718194028,0.0,0.17876753950040003,1.0,0.4765784017795497,0.0
main,linear,1000,84,2026083702,3,0.5,0.2,256,732,balance,100,ZLZ,0.3,0.4105823508420112,-0.11058235084201123,-0.018329566786335072,0.002380646843076121,0.0021212121212121206,0.8910234323001159,0.3756684416121729,0.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,linear,1000,84,2026083702,3,0.5,0.2,256,732,inference,63,LOO,0.25396825396825395,0.4105823508420112,-0.15661409687375727,-0.01595752212958451,0.0037870915105428027,0.0030559416120091998,0.8069363001928603,0.25930599388411096,0.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,linear,1000,84,2026083702,3,0.5,0.2,256,732,inference,63,ZLZ,0.25396825396825395,0.4105823508420112,-0.15661409687375727,-0.01595752212958451,0.0037870915105428027,0.0030559416120091993,0.8069363001928602,0.25930599388411096,0.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,linear,1000,85,2026083702,0,0.25,0.75,443,223,balance,100,LOO,0.52,0.49992792543022635,0.020072074569773668,0.019585890737108924,0.0024927096893566413,0.0025212121212121207,1.0114343166302835,0.39229021585221924,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,85,2026083702,0,0.25,0.75,443,223,balance,100,ZLZ,0.53,0.49992792543022635,0.030072074569773677,0.019315016083897185,0.0024929751436909907,0.002516161616161616,1.0093007234866755,0.3868442090162245,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,85,2026083702,0,0.25,0.75,443,223,inference,63,LOO,0.5238095238095238,0.49992792543022635,0.023881598379297486,0.020445613776257865,0.003956447725892087,0.004023114622192963,1.0168501900997173,0.3250479538721266,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,85,2026083702,0,0.25,0.75,443,223,inference,63,ZLZ,0.5396825396825397,0.49992792543022635,0.0397546142523133,0.02108974043298051,0.00395621745032462,0.004006859613618446,1.01280065212029,0.3352981501922777,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,85,2026083702,1,0.5,0.8,421,996,balance,100,LOO,0.56,0.5894294482620095,-0.02942944826200944,-0.014686740472782733,0.002441352320191191,0.002488888888888889,1.019471408655173,0.29724201130981975,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,linear,1000,85,2026083702,1,0.5,0.8,421,996,balance,100,ZLZ,0.54,0.5894294482620095,-0.04942944826200946,-0.015502201531537363,0.0024423846397119546,0.0025090909090909087,1.0273119427195634,0.31367965273657167,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,linear,1000,85,2026083702,1,0.5,0.8,421,996,inference,63,LOO,0.5555555555555556,0.5894294482620095,-0.03387389270645391,-0.015513067876045561,0.003877211171201406,0.003982477100756672,1.0271499087635838,0.24913684767449912,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,85,2026083702,1,0.5,0.8,421,996,inference,63,ZLZ,0.5714285714285714,0.5894294482620095,-0.018000876833438095,-0.014965410604644513,0.003875953125357773,0.003949967083607638,1.01909567939964,0.24038058012457184,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,1000,85,2026083702,2,0.75,0.25,223,443,balance,100,LOO,0.47,0.49992792543022635,-0.029927925430226376,-0.03370640557199489,0.0024848499973084345,0.002516161616161616,1.0126010096734603,0.6761800507703553,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,85,2026083702,2,0.75,0.25,223,443,balance,100,ZLZ,0.48,0.49992792543022635,-0.019927925430226368,-0.033520433138448325,0.0024849445147400884,0.0025212121212121207,1.0145949361271054,0.6724364919129144,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,85,2026083702,2,0.75,0.25,223,443,inference,63,LOO,0.4603174603174603,0.49992792543022635,-0.03961046511276606,-0.03522023864720247,0.003943322497592623,0.0040068596136184475,1.0161125842648207,0.5608686248015056,1.0,0.24813049958453426,1.0,0.7046170004612345,0.0
main,linear,1000,85,2026083702,2,0.75,0.25,223,443,inference,63,ZLZ,0.47619047619047616,0.49992792543022635,-0.023737449239750186,-0.03468515322021121,0.003943671668868851,0.004023114622192963,1.0201444136313962,0.5523231442743944,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,85,2026083702,3,0.5,0.2,421,976,balance,100,LOO,0.5,0.409000065524295,0.09099993447570498,-0.01536853376711056,0.0023839738350870843,0.0025252525252525255,1.0592618459507046,0.3147615631324701,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,linear,1000,85,2026083702,3,0.5,0.2,421,976,balance,100,ZLZ,0.49,0.409000065524295,0.08099993447570497,-0.015502201531537363,0.002383609968062384,0.0025242424242424245,1.0589997768361237,0.3175234334383255,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,linear,1000,85,2026083702,3,0.5,0.2,421,976,inference,63,LOO,0.5079365079365079,0.409000065524295,0.09893644241221289,-0.013976324025590792,0.0037888115162413977,0.004031242126480222,1.0639859251904202,0.2270604322867265,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,85,2026083702,3,0.5,0.2,421,976,inference,63,ZLZ,0.5079365079365079,0.409000065524295,0.09893644241221289,-0.014965410604644458,0.003785734689583804,0.004031242126480222,1.0648506715412243,0.24322798935337972,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,86,2026083702,0,0.25,0.75,612,847,balance,100,LOO,0.54,0.49977731210117515,0.04022268789882488,0.01549712438117301,0.002494143734103853,0.0025090909090909087,1.0059929084209038,0.310306147779505,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,linear,1000,86,2026083702,0,0.25,0.75,612,847,balance,100,ZLZ,0.54,0.49977731210117515,0.04022268789882488,0.014878408406435617,0.0024943102004171677,0.0025090909090909087,1.0059257700470732,0.297907367880007,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,linear,1000,86,2026083702,0,0.25,0.75,612,847,inference,63,LOO,0.5238095238095238,0.49977731210117515,0.024032211708348683,0.012100902158039384,0.00396051175058197,0.004023114622192963,1.015806763255227,0.19228353440295642,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,86,2026083702,0,0.25,0.75,612,847,inference,63,ZLZ,0.5238095238095238,0.49977731210117515,0.024032211708348683,0.012220779162490647,0.003960104236574151,0.004023114622192963,1.0159112947171618,0.19419837318415561,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,86,2026083702,1,0.5,0.8,52,149,balance,100,LOO,0.58,0.5897636668222312,-0.009763666822231287,-0.0042114938192185924,0.0024235815782143615,0.0024606060606060607,1.0152767634168014,0.08554750469682922,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,linear,1000,86,2026083702,1,0.5,0.8,52,149,balance,100,ZLZ,0.57,0.5897636668222312,-0.019763666822231296,-0.005217931076227367,0.0024255332112948585,0.002475757575757575,1.0207065251586083,0.1059484787779161,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
main,linear,1000,86,2026083702,1,0.5,0.8,52,149,inference,63,LOO,0.5714285714285714,0.5897636668222312,-0.01833509539365985,-0.003949864569616768,0.0038464010899550687,0.003949967083607638,1.0269254274919568,0.06368760546760516,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,1000,86,2026083702,1,0.5,0.8,52,149,inference,63,ZLZ,0.6190476190476191,0.5897636668222312,0.02928395222538782,-0.004182416053851057,0.003846925514496957,0.0038036720064369843,0.988756343761538,0.06743266817761524,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,86,2026083702,2,0.75,0.25,847,612,balance,100,LOO,0.53,0.49977731210117515,0.030222687898824874,0.013809245060184883,0.002494455998917423,0.002516161616161616,1.008701543444187,0.2764916453533052,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,86,2026083702,2,0.75,0.25,847,612,balance,100,ZLZ,0.54,0.49977731210117515,0.04022268789882488,0.01311999983947898,0.002494756568868173,0.0025090909090909087,1.005745787144771,0.26267560566871856,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,linear,1000,86,2026083702,2,0.75,0.25,847,612,inference,63,LOO,0.5238095238095238,0.49977731210117515,0.024032211708348683,0.011567182547752797,0.003962475058241623,0.004023114622192963,1.0153034563145615,0.1837571805375308,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,86,2026083702,2,0.75,0.25,847,612,inference,63,ZLZ,0.5238095238095238,0.49977731210117515,0.024032211708348683,0.012096331029259333,0.003961937839423126,0.004023114622192963,1.0154411263501157,0.1921763030805646,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,86,2026083702,3,0.5,0.2,52,152,balance,100,LOO,0.49,0.4101610044059485,0.0798389955940515,-0.005113332300296203,0.002406759085508157,0.0025242424242424236,1.0488139172057853,0.10422879267366096,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,linear,1000,86,2026083702,3,0.5,0.2,52,152,balance,100,ZLZ,0.48,0.4101610044059485,0.06983899559405149,-0.005217931076227311,0.002406654832543202,0.0025212121212121207,1.0476002155023874,0.10636320971621088,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,86,2026083702,3,0.5,0.2,52,152,inference,63,LOO,0.4603174603174603,0.4101610044059485,0.0501564559115118,-0.00532679766668992,0.0038198703198933284,0.004006859613618447,1.0489517386889564,0.08618702522590642,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,1000,86,2026083702,3,0.5,0.2,52,152,inference,63,ZLZ,0.47619047619047616,0.4101610044059485,0.06602947178452767,-0.004182416053851168,0.0038228640007638786,0.004023114622192963,1.0523823555818546,0.06764454950230972,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,87,2026083702,0,0.25,0.75,970,308,balance,100,LOO,0.55,0.49989058200919023,0.05010941799080981,0.029859498344849245,0.002487415421381444,0.0025,1.005059299106366,0.5986987423010226,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,linear,1000,87,2026083702,0,0.25,0.75,970,308,balance,100,ZLZ,0.56,0.49989058200919023,0.06010941799080982,0.02972969650571633,0.0024875981828961177,0.002488888888888889,1.0005188563014902,0.5960742490245824,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,linear,1000,87,2026083702,0,0.25,0.75,970,308,inference,63,LOO,0.5079365079365079,0.49989058200919023,0.008045925927317676,0.029795353382593204,0.003949405699686268,0.004031242126480222,1.0207212003569184,0.47411387628939855,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,87,2026083702,0,0.25,0.75,970,308,inference,63,ZLZ,0.5396825396825397,0.49989058200919023,0.03979195767334942,0.028867104246131592,0.003949470792578893,0.004006859613618446,1.0145307622346231,0.45933947251382784,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,87,2026083702,1,0.5,0.8,416,295,balance,100,LOO,0.55,0.5901029111818077,-0.04010291118180764,-0.008977276349548036,0.0024302055081456076,0.0025000000000000005,1.0287195842575676,0.1821055131098418,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,linear,1000,87,2026083702,1,0.5,0.8,416,295,balance,100,ZLZ,0.55,0.5901029111818077,-0.04010291118180764,-0.00976756333251938,0.002431491090108266,0.0025,1.0281756779494033,0.1980842268105436,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,linear,1000,87,2026083702,1,0.5,0.8,416,295,inference,63,LOO,0.5555555555555556,0.5901029111818077,-0.03454735562625211,-0.009128296833928462,0.0038574638304251633,0.003982477100756672,1.0324081510098644,0.1469734276547319,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,87,2026083702,1,0.5,0.8,416,295,inference,63,ZLZ,0.5238095238095238,0.5901029111818077,-0.06629338737228385,-0.010145760894114675,0.0038600555379691235,0.004023114622192963,1.0422426782775331,0.16330062480985835,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,87,2026083702,2,0.75,0.25,308,970,balance,100,LOO,0.53,0.49989058200919023,0.030109417990809795,-0.0482114193576022,0.0024733544416817906,0.002516161616161615,1.017307335236076,0.9694083114630531,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,87,2026083702,2,0.75,0.25,308,970,balance,100,ZLZ,0.54,0.49989058200919023,0.040109417990809804,-0.049306510852595575,0.002472105418628844,0.0025090909090909087,1.0149611299677417,0.9916782261981231,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,linear,1000,87,2026083702,2,0.75,0.25,308,970,inference,63,LOO,0.49206349206349204,0.49989058200919023,-0.007827089945698196,-0.05040704851601535,0.003922873615284477,0.004031242126480222,1.027624777605252,0.8048021180515766,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,87,2026083702,2,0.75,0.25,308,970,inference,63,ZLZ,0.49206349206349204,0.49989058200919023,-0.007827089945698196,-0.05083939064941262,0.00392216113779351,0.004031242126480222,1.0278114500792994,0.8117786413431011,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,87,2026083702,3,0.5,0.2,416,846,balance,100,LOO,0.42,0.4100375569827285,0.009962443017271505,-0.008837265945176975,0.002398467477497148,0.002460606060606061,1.0259076196329149,0.18044755741270016,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
main,linear,1000,87,2026083702,3,0.5,0.2,416,846,balance,100,ZLZ,0.43,0.4100375569827285,0.019962443017271514,-0.009767563332519491,0.0023965680295836345,0.002475757575757575,1.0330428951719342,0.19952225984701472,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
main,linear,1000,87,2026083702,3,0.5,0.2,416,846,inference,63,LOO,0.4444444444444444,0.4100375569827285,0.03440688746171594,-0.00882438573398403,0.0038069291561786405,0.003982477100756672,1.046112742679521,0.14302010295376658,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,87,2026083702,3,0.5,0.2,416,846,inference,63,ZLZ,0.4444444444444444,0.4100375569827285,0.03440688746171594,-0.01014576089411462,0.003802460194981267,0.003982477100756672,1.0473422196537396,0.16453272282171333,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,88,2026083702,0,0.25,0.75,234,665,balance,100,LOO,0.45,0.4998628222821773,-0.04986282228217731,-0.012819246590763445,0.002493740141701096,0.0025000000000000005,1.0025102287901715,0.2567065225437897,1.0,0.19599639845400535,1.0,0.5026016155255952,0.0
main,linear,1000,88,2026083702,0,0.25,0.75,234,665,balance,100,ZLZ,0.44,0.4998628222821773,-0.05986282228217732,-0.013340463648705614,0.0024938923339687313,0.0024888888888888894,0.997993720493988,0.2671357877557094,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,linear,1000,88,2026083702,0,0.25,0.75,234,665,inference,63,LOO,0.4603174603174603,0.4998628222821773,-0.03954536196471703,-0.010675577100176192,0.0039601046788950685,0.004006859613618447,1.0118064896043162,0.16964381422081037,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,1000,88,2026083702,0,0.25,0.75,234,665,inference,63,ZLZ,0.4603174603174603,0.4998628222821773,-0.03954536196471703,-0.011562953888509642,0.003959589332442877,0.004006859613618447,1.0119381777267304,0.18375692763578474,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,1000,88,2026083702,1,0.5,0.8,286,880,balance,100,LOO,0.66,0.5903104523665902,0.06968954763340984,-0.00583576909533412,0.002424789245229047,0.0022666666666666673,0.9347891455418249,0.1185116654190155,1.0,0.18662590024152625,1.0,0.48844800973272545,0.0
main,linear,1000,88,2026083702,1,0.5,0.8,286,880,balance,100,ZLZ,0.66,0.5903104523665902,0.06968954763340984,-0.005375947713003204,0.0024241521082403504,0.0022666666666666673,0.9350348350508422,0.10918804814284756,1.0,0.18662590024152625,1.0,0.48844800973272545,0.0
main,linear,1000,88,2026083702,1,0.5,0.8,286,880,inference,63,LOO,0.6666666666666666,0.5903104523665902,0.07635621430007644,-0.0066789339270656445,0.003850695881888769,0.0035842293906810036,0.9308004320826646,0.10763104003544413,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,linear,1000,88,2026083702,1,0.5,0.8,286,880,inference,63,ZLZ,0.6825396825396826,0.5903104523665902,0.09222923017309237,-0.007361474943582191,0.003852925438205045,0.00349482684352116,0.9070580003617429,0.11859586195405958,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,linear,1000,88,2026083702,2,0.75,0.25,665,234,balance,100,LOO,0.47,0.4998628222821773,-0.029862822282177348,-0.0032602828795103567,0.002495898115824901,0.002516161616161616,1.0081187209558904,0.06525921671822724,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,88,2026083702,2,0.75,0.25,665,234,balance,100,ZLZ,0.48,0.4998628222821773,-0.01986282228217734,-0.004217020649347647,0.002495878432685319,0.0025212121212121207,1.0101502093191075,0.08441002200615966,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,88,2026083702,2,0.75,0.25,665,234,inference,63,LOO,0.5238095238095238,0.4998628222821773,0.023946701527346514,-0.004136101762358735,0.003963118762239284,0.004023114622192963,1.015138547076944,0.06570110470192712,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,88,2026083702,2,0.75,0.25,665,234,inference,63,ZLZ,0.5238095238095238,0.4998628222821773,0.023946701527346514,-0.003987781429891868,0.003963675325868074,0.004023114622192963,1.0149960053329725,0.06334061999495458,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,88,2026083702,3,0.5,0.2,286,349,balance,100,LOO,0.38,0.410361835608433,-0.030361835608432974,-0.005045086401265442,0.002406640656813005,0.00237979797979798,0.9888464125547637,0.10284021683738392,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,linear,1000,88,2026083702,3,0.5,0.2,286,349,balance,100,ZLZ,0.38,0.410361835608433,-0.030361835608432974,-0.0053759477130031486,0.0024060139940576533,0.0023797979797979805,0.9891039643474973,0.10959884101032301,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,linear,1000,88,2026083702,3,0.5,0.2,286,349,inference,63,LOO,0.38095238095238093,0.410361835608433,-0.029409454656052048,-0.007191996282682522,0.0038133119237703937,0.0038036720064369843,0.997472035457336,0.11646576630408935,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,88,2026083702,3,0.5,0.2,286,349,inference,63,ZLZ,0.36507936507936506,0.410361835608433,-0.04528247052906792,-0.007361474943582025,0.003812792149703041,0.0037386519721389158,0.9805548861167531,0.11921839555899505,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,linear,1000,89,2026083702,0,0.25,0.75,702,317,balance,100,LOO,0.52,0.4998658561271853,0.020134143872814703,0.010464926040274436,0.002493142292253145,0.0025212121212121207,1.0112588154499629,0.20958617435164492,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,89,2026083702,0,0.25,0.75,702,317,balance,100,ZLZ,0.5,0.4998658561271853,0.00013414387281468487,0.010137144447241286,0.0024931317753503737,0.0025252525252525255,1.0128836952060576,0.2030219608366635,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,linear,1000,89,2026083702,0,0.25,0.75,702,317,inference,63,LOO,0.5396825396825397,0.4998658561271853,0.03981668355535434,0.013362229929848646,0.003957940961264125,0.004006859613618446,1.012359621538846,0.21239499800460632,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,89,2026083702,0,0.25,0.75,702,317,inference,63,ZLZ,0.5396825396825397,0.4998658561271853,0.03981668355535434,0.011222288816271242,0.00395853314412268,0.004006859613618446,1.012208176043067,0.1783669140980828,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,89,2026083702,1,0.5,0.8,276,592,balance,100,LOO,0.58,0.5899421721709356,-0.009942172170935626,0.014136335390381394,0.0023892720076060846,0.002460606060606061,1.0298559782113086,0.2892038318702933,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,linear,1000,89,2026083702,1,0.5,0.8,276,592,balance,100,ZLZ,0.59,0.5899421721709356,5.7827829064382996e-05,0.013808957633475671,0.002389939099869151,0.002443434343434343,1.0223835174578804,0.28246684553362467,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,linear,1000,89,2026083702,1,0.5,0.8,276,592,inference,63,LOO,0.6031746031746031,0.5899421721709356,0.013232431003667555,0.01462973310978255,0.0037905944809420713,0.003860564536447792,1.0184588607031189,0.23761986258386333,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,1000,89,2026083702,1,0.5,0.8,276,592,inference,63,ZLZ,0.6031746031746031,0.5899421721709356,0.013232431003667555,0.014247296291274636,0.0037921452203858305,0.0038605645364477915,1.018042377621551,0.23136090582257476,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,1000,89,2026083702,2,0.75,0.25,317,702,balance,100,LOO,0.5,0.4998658561271853,0.00013414387281468487,-0.009865304536769648,0.002495438787201527,0.0025252525252525255,1.0119472928784732,0.19748632841690675,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,linear,1000,89,2026083702,2,0.75,0.25,317,702,balance,100,ZLZ,0.48,0.4998658561271853,-0.019865856127185333,-0.009790930286874666,0.002495484784966652,0.0025212121212121207,1.0103095544402658,0.19599567825225725,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,89,2026083702,2,0.75,0.25,317,702,inference,63,LOO,0.49206349206349204,0.4998658561271853,-0.007802364063693279,-0.00595415153877904,0.003962338548612876,0.004031242126480222,1.0173896240873885,0.09458975353244185,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,89,2026083702,2,0.75,0.25,317,702,inference,63,ZLZ,0.5079365079365079,0.4998658561271853,0.008070651809322593,-0.007651527851088302,0.003962276933787792,0.004031242126480222,1.0174054448603376,0.12155581801687075,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,89,2026083702,3,0.5,0.2,276,476,balance,100,LOO,0.41,0.409888921579057,0.00011107842094298936,0.013146109665721883,0.002438308327444245,0.002443434343434343,1.002102283756489,0.26622751592246985,1.0,0.19376637903798294,1.0,0.4992332977468462,0.0
main,linear,1000,89,2026083702,3,0.5,0.2,276,476,balance,100,ZLZ,0.44,0.409888921579057,0.030111078420943016,0.013808957633475727,0.0024393619328594157,0.0024888888888888894,1.0203032421562053,0.2795907351887818,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,linear,1000,89,2026083702,3,0.5,0.2,276,476,inference,63,LOO,0.4126984126984127,0.409888921579057,0.0028094911193556893,0.014440909333415075,0.00387349550367094,0.003909329562171343,1.009251090769679,0.23202939797609598,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,89,2026083702,3,0.5,0.2,276,476,inference,63,ZLZ,0.4126984126984127,0.409888921579057,0.0028094911193556893,0.014247296291274747,0.003873099694979801,0.003909329562171344,1.0093542304729473,0.2289302160360355,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,90,2026083702,0,0.25,0.75,966,378,balance,100,LOO,0.57,0.49999392410797444,0.07000607589202551,0.022523820980039633,0.0024917060642555993,0.002475757575757575,0.99359937003533,0.45122552853106385,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
main,linear,1000,90,2026083702,0,0.25,0.75,966,378,balance,100,ZLZ,0.58,0.49999392410797444,0.08000607589202552,0.02246857748845671,0.0024917241532092594,0.002460606060606061,0.9875114215339129,0.4501171875354419,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,linear,1000,90,2026083702,0,0.25,0.75,966,378,inference,63,LOO,0.5873015873015873,0.49999392410797444,0.08730766319361288,0.02287800587730021,0.0039548498341384465,0.003909329562171343,0.988490012547589,0.36379201993978283,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,90,2026083702,0,0.25,0.75,966,378,inference,63,ZLZ,0.5873015873015873,0.49999392410797444,0.08730766319361288,0.02083539715923005,0.0039564441377192726,0.003909329562171344,0.9880916869016914,0.331244948666653,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,90,2026083702,1,0.5,0.8,269,757,balance,100,LOO,0.55,0.5896415200982918,-0.039641520098291805,0.016684205848557343,0.0023841119688742547,0.0025000000000000005,1.0486084683264547,0.34169782585705594,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,linear,1000,90,2026083702,1,0.5,0.8,269,757,balance,100,ZLZ,0.57,0.5896415200982918,-0.019641520098291898,0.0172791150277104,0.002382827962808153,0.002475757575757575,1.038999715631969,0.35397708765234254,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
main,linear,1000,90,2026083702,1,0.5,0.8,269,757,inference,63,LOO,0.5396825396825397,0.5896415200982918,-0.0499589804157522,0.017105355565869562,0.0037834009503461717,0.004006859613618446,1.0590629082682417,0.27809355371485894,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,90,2026083702,1,0.5,0.8,269,757,inference,63,ZLZ,0.5396825396825397,0.5896415200982918,-0.0499589804157522,0.017483848263189383,0.0037818752714171627,0.004006859613618446,1.0594901539724697,0.28430429981606076,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,90,2026083702,2,0.75,0.25,378,966,balance,100,LOO,0.49,0.49999392410797444,-0.00999392410797445,-0.008004775654201934,0.0024961814227031937,0.0025242424242424236,1.0112415713393308,0.1602179207471549,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,linear,1000,90,2026083702,2,0.75,0.25,378,966,balance,100,ZLZ,0.49,0.49999392410797444,-0.00999392410797445,-0.00869302405007022,0.0024961040459680612,0.0025242424242424245,1.0112729188191554,0.17399611003173757,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,linear,1000,90,2026083702,2,0.75,0.25,378,966,inference,63,LOO,0.4603174603174603,0.49999392410797444,-0.03967646379051415,-0.0045014898191735875,0.003963987456558418,0.004006859613618447,1.0108154118876174,0.0714973814778039,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,1000,90,2026083702,2,0.75,0.25,378,966,inference,63,ZLZ,0.47619047619047616,0.49999392410797444,-0.023803447917498277,-0.004530853455837092,0.003963828528190332,0.004023114622192963,1.0149567756478353,0.07196520821239415,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,90,2026083702,3,0.5,0.2,269,648,balance,100,LOO,0.51,0.40970292455891694,0.10029707544108307,0.01722830903071465,0.00244362766654443,0.0025242424242424245,1.0329897876021321,0.3485179385011836,0.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,linear,1000,90,2026083702,3,0.5,0.2,269,648,balance,100,ZLZ,0.51,0.40970292455891694,0.10029707544108307,0.01727911502771018,0.0024438319595363406,0.0025242424242424236,1.032903434457637,0.349531101605723,0.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,linear,1000,90,2026083702,3,0.5,0.2,269,648,inference,63,LOO,0.49206349206349204,0.40970292455891694,0.0823605675045751,0.018516218253623873,0.0038816019183466103,0.004031242126480222,1.0385511475111162,0.29719862398333236,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,90,2026083702,3,0.5,0.2,269,648,inference,63,ZLZ,0.47619047619047616,0.40970292455891694,0.06648755163155923,0.017483848263189383,0.0038798765173619796,0.004023114622192963,1.0369182122652643,0.2806907344210082,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,91,2026083702,0,0.25,0.75,726,626,balance,100,LOO,0.43,0.49994732448956714,-0.06994732448956714,-0.021878273747873656,0.002491642983105398,0.0024757575757575756,0.9936245250802248,0.4382986620608324,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
main,linear,1000,91,2026083702,0,0.25,0.75,726,626,balance,100,ZLZ,0.45,0.49994732448956714,-0.049947324489567124,-0.02192101042659761,0.0024916045559875972,0.0025000000000000005,1.0033694929607622,0.43915821428171264,1.0,0.19599639845400535,1.0,0.5026016155255952,0.0
main,linear,1000,91,2026083702,0,0.25,0.75,726,626,inference,63,LOO,0.38095238095238093,0.49994732448956714,-0.1189949435371862,-0.019921660081937076,0.003956645467694218,0.0038036720064369843,0.9613375869770862,0.31671013171192997,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,91,2026083702,0,0.25,0.75,726,626,inference,63,ZLZ,0.3968253968253968,0.49994732448956714,-0.10312192766417033,-0.019609230910718034,0.003957363046099479,0.003860564536447793,0.9755396438173409,0.3117149369948881,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,1000,91,2026083702,1,0.5,0.8,257,798,balance,100,LOO,0.64,0.590350225489382,0.04964977451061803,-0.005614457830212416,0.002424703068828302,0.0023272727272727273,0.959817619399205,0.11401934535539844,1.0,0.18910444041685204,1.0,0.49219170401534473,0.0
main,linear,1000,91,2026083702,1,0.5,0.8,257,798,balance,100,ZLZ,0.64,0.590350225489382,0.04964977451061803,-0.004594177061031268,0.002422712189932827,0.0023272727272727273,0.9606063555313412,0.09333764022370793,1.0,0.18910444041685204,1.0,0.49219170401534473,0.0
main,linear,1000,91,2026083702,1,0.5,0.8,257,798,inference,63,LOO,0.6190476190476191,0.590350225489382,0.028697393558237083,-0.003813046915382423,0.0038448445937206387,0.0038036720064369835,0.9892914820664279,0.06149400141942529,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,91,2026083702,1,0.5,0.8,257,798,inference,63,ZLZ,0.6031746031746031,0.590350225489382,0.012824377685221156,-0.003132838348491207,0.003842900424561369,0.0038605645364477924,1.0045965572705255,0.05053687933124599,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,1000,91,2026083702,2,0.75,0.25,626,726,balance,100,LOO,0.58,0.49994732448956714,0.08005267551043282,-0.014056547122002605,0.002493515419894052,0.002460606060606061,0.9868020229490344,0.28149625648963356,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,linear,1000,91,2026083702,2,0.75,0.25,626,726,balance,100,ZLZ,0.58,0.49994732448956714,0.08005267551043282,-0.015423159231925221,0.0024932020358747788,0.002460606060606061,0.9869260594209002,0.30888342620171827,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,linear,1000,91,2026083702,2,0.75,0.25,626,726,inference,63,LOO,0.6190476190476191,0.49994732448956714,0.11910029455805193,-0.014426806015521154,0.003959945129889279,0.0038036720064369843,0.9605365432281471,0.2292585852875112,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,91,2026083702,2,0.75,0.25,626,726,inference,63,ZLZ,0.6031746031746031,0.49994732448956714,0.103227278685036,-0.014470713411709968,0.003958979103427512,0.003860564536447792,0.9751414280276153,0.229984378442209,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,1000,91,2026083702,3,0.5,0.2,257,740,balance,100,LOO,0.47,0.41037951722304544,0.05962048277695453,-0.004524977920829731,0.0024078212746246473,0.002516161616161616,1.0449951757959517,0.09221558819768091,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,91,2026083702,3,0.5,0.2,257,740,balance,100,ZLZ,0.46,0.41037951722304544,0.04962048277695458,-0.004594177061031324,0.002407489167069409,0.0025090909090909087,1.0422023672676282,0.0936322712436709,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
main,linear,1000,91,2026083702,3,0.5,0.2,257,740,inference,63,LOO,0.4444444444444444,0.41037951722304544,0.03406492722139898,-0.0029507897298712282,0.0038276520658885316,0.003982477100756672,1.0404490879011492,0.047694910317723424,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,91,2026083702,3,0.5,0.2,257,740,inference,63,ZLZ,0.4444444444444444,0.41037951722304544,0.03406492722139898,-0.0031328383484910405,0.003827086044242067,0.003982477100756672,1.0406029691306247,0.05064118656314676,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,92,2026083702,0,0.25,0.75,289,854,balance,100,LOO,0.65,0.49994943033335426,0.15005056966664576,0.02949729426698644,0.0024879451724118666,0.0022979797979797976,0.9236456749374776,0.5913733890995091,0.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,linear,1000,92,2026083702,0,0.25,0.75,289,854,balance,100,ZLZ,0.65,0.49994943033335426,0.15005056966664576,0.028290252654218917,0.002488657857004617,0.0022979797979797976,0.9233811676891889,0.5670929252780129,0.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,linear,1000,92,2026083702,0,0.25,0.75,289,854,inference,63,LOO,0.6825396825396826,0.49994943033335426,0.1825902522063283,0.028589185147608,0.003950386586847164,0.00349482684352116,0.8846797058184652,0.4548644315902053,0.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,linear,1000,92,2026083702,0,0.25,0.75,289,854,inference,63,ZLZ,0.6507936507936508,0.49994943033335426,0.15084422046029655,0.02777042372684857,0.003950709079542108,0.0036655044335535884,0.9278092513909996,0.4418196030306514,0.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,1000,92,2026083702,1,0.5,0.8,641,553,balance,100,LOO,0.63,0.5896437488754703,0.040356251124529674,0.00011054424513390337,0.002415405612543352,0.002354545454545454,0.9748033383371112,0.002249267472710045,1.0,0.19020924693703933,1.0,0.49386045156852143,0.0
main,linear,1000,92,2026083702,1,0.5,0.8,641,553,balance,100,ZLZ,0.64,0.5896437488754703,0.05035625112452968,0.0005999377849082999,0.002414575537542595,0.0023272727272727273,0.9638434130916778,0.012209160896634885,1.0,0.18910444041685204,1.0,0.49219170401534473,0.0
main,linear,1000,92,2026083702,1,0.5,0.8,641,553,inference,63,LOO,0.5555555555555556,0.5896437488754703,-0.03408819331991475,0.000445288462607496,0.0038340486709884936,0.003982477100756672,1.0387132356694655,0.0071913865235124445,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,92,2026083702,1,0.5,0.8,641,553,inference,63,ZLZ,0.5873015873015873,0.5896437488754703,-0.002342161573883006,0.0014507975038542398,0.0038306062212086545,0.003909329562171343,1.02055114423582,0.02344083321757829,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,92,2026083702,2,0.75,0.25,854,289,balance,100,LOO,0.59,0.49994943033335426,0.09005056966664571,0.009482434536848938,0.002495862795099769,0.002443434343434343,0.9789938566461421,0.18980580887139667,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,linear,1000,92,2026083702,2,0.75,0.25,854,289,balance,100,ZLZ,0.58,0.49994943033335426,0.0800505696666457,0.008701619839765917,0.0024960926200737615,0.002460606060606061,0.9857831559685266,0.1741685585656043,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,linear,1000,92,2026083702,2,0.75,0.25,854,289,inference,63,LOO,0.5555555555555556,0.49994943033335426,0.05560612522220132,0.010858678724905646,0.003961360105426349,0.003982477100756672,1.0053307436759906,0.17252610676582075,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,92,2026083702,2,0.75,0.25,854,289,inference,63,ZLZ,0.5396825396825397,0.49994943033335426,0.03973310934918539,0.009920431962262666,0.003961578638163787,0.004006859613618446,1.0114300332242419,0.15761459933506614,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,92,2026083702,3,0.5,0.2,641,520,balance,100,LOO,0.43,0.40989109077915276,0.020108909220847238,0.0013649610299334425,0.0024170961795911927,0.0024757575757575756,1.0242693677900332,0.02776344066646983,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
main,linear,1000,92,2026083702,3,0.5,0.2,641,520,balance,100,ZLZ,0.44,0.40989109077915276,0.030108909220847246,0.0005999377849081888,0.002415896207687964,0.0024888888888888894,1.0302135004677127,0.012205823319781185,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,linear,1000,92,2026083702,3,0.5,0.2,641,520,inference,63,LOO,0.4444444444444444,0.40989109077915276,0.034553353665291664,0.0027160388336553987,0.0038416104306865173,0.003982477100756672,1.0366686504557885,0.04382070034501215,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,92,2026083702,3,0.5,0.2,641,520,inference,63,ZLZ,0.4444444444444444,0.40989109077915276,0.034553353665291664,0.0014507975038543508,0.0038375578975075775,0.003982477100756672,1.0377633920111582,0.02341959224184507,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,93,2026083702,0,0.25,0.75,630,898,balance,100,LOO,0.55,0.4999545720651193,0.05004542793488076,0.013888074051746413,0.0024939843275553725,0.0025000000000000005,1.0024120730744626,0.2780962697675629,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,linear,1000,93,2026083702,0,0.25,0.75,630,898,balance,100,ZLZ,0.55,0.4999545720651193,0.05004542793488076,0.01359657560818106,0.0024945693915464423,0.0025000000000000005,1.0021769722950828,0.2722273449302876,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,linear,1000,93,2026083702,0,0.25,0.75,630,898,inference,63,LOO,0.5238095238095238,0.4999545720651193,0.02385495174440455,0.01040884044892243,0.003961588759550128,0.004023114622192963,1.0155306030931444,0.16537416187009726,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,93,2026083702,0,0.25,0.75,630,898,inference,63,ZLZ,0.5555555555555556,0.4999545720651193,0.055600983490436295,0.012034311806269349,0.003961066714613831,0.003982477100756672,1.0054052071538837,0.19121201635963345,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,93,2026083702,1,0.5,0.8,140,722,balance,100,LOO,0.65,0.590251088316113,0.059748911683887074,0.005192280846372688,0.0024056471184392206,0.0022979797979797976,0.9552439259963957,0.10586251668165546,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,linear,1000,93,2026083702,1,0.5,0.8,140,722,balance,100,ZLZ,0.64,0.590251088316113,0.049748911683887065,0.005079981276501666,0.0024059161785462413,0.0023272727272727273,0.9673124724897798,0.10356711183834312,1.0,0.18910444041685204,1.0,0.49219170401534473,0.0
main,linear,1000,93,2026083702,1,0.5,0.8,140,722,inference,63,LOO,0.6666666666666666,0.590251088316113,0.07641557835055368,0.006823127408041363,0.0038153006132513275,0.0035842293906810036,0.9394356445288307,0.11046357634669678,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,linear,1000,93,2026083702,1,0.5,0.8,140,722,inference,63,ZLZ,0.6666666666666666,0.590251088316113,0.07641557835055368,0.007391390067910453,0.0038135387565837284,0.0035842293906810036,0.9398696642306721,0.11969115002292471,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,linear,1000,93,2026083702,2,0.75,0.25,898,630,balance,100,LOO,0.49,0.4999545720651193,-0.009954572065119294,-0.010680636665772514,0.0024957639072729844,0.0025242424242424236,1.011410741571528,0.2137939403000705,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,linear,1000,93,2026083702,2,0.75,0.25,898,630,balance,100,ZLZ,0.5,0.4999545720651193,4.542793488071517e-05,-0.010000683180826808,0.002496024980668945,0.0025252525252525255,1.0117096362456066,0.2001728651263051,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
main,linear,1000,93,2026083702,2,0.75,0.25,898,630,inference,63,LOO,0.49206349206349204,0.4999545720651193,-0.007891080001627249,-0.011107138640079561,0.003962147286508747,0.004031242126480222,1.017438735860917,0.17645618477192357,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,93,2026083702,2,0.75,0.25,898,630,inference,63,ZLZ,0.49206349206349204,0.4999545720651193,-0.007891080001627249,-0.011409795064526551,0.00396226245030179,0.004031242126480222,1.0174091638410216,0.1812617733765149,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,93,2026083702,3,0.5,0.2,140,322,balance,100,LOO,0.46,0.4104107941002605,0.04958920589973953,0.005138232124467679,0.002425456778450524,0.0025090909090909087,1.034481806224481,0.10433186003373698,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
main,linear,1000,93,2026083702,3,0.5,0.2,140,322,balance,100,ZLZ,0.45,0.4104107941002605,0.03958920589973952,0.005079981276501722,0.0024253782163787515,0.0025000000000000005,1.0307670709324108,0.10315074649480005,1.0,0.19599639845400535,1.0,0.5026016155255952,0.0
main,linear,1000,93,2026083702,3,0.5,0.2,140,322,inference,63,LOO,0.4603174603174603,0.4104107941002605,0.0499066662171998,0.006803049122104277,0.003856043230470692,0.004006859613618447,1.0391116940691936,0.1095551151717272,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,1000,93,2026083702,3,0.5,0.2,140,322,inference,63,ZLZ,0.42857142857142855,0.4104107941002605,0.018160634471168058,0.007391390067910286,0.003857627211463905,0.003949967083607637,1.0239369610078757,0.11900521512893623,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,1000,94,2026083702,0,0.25,0.75,432,295,balance,100,LOO,0.58,0.4998708363525522,0.08012916364744777,0.012017619478862429,0.0024948690529289675,0.002460606060606061,0.9862666169662565,0.24059941696554912,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,linear,1000,94,2026083702,0,0.25,0.75,432,295,balance,100,ZLZ,0.58,0.4998708363525522,0.08012916364744777,0.013035910167723486,0.002494597610156905,0.0024606060606060607,0.9863739348532823,0.2610003610093459,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,linear,1000,94,2026083702,0,0.25,0.75,432,295,inference,63,LOO,0.5873015873015873,0.4998708363525522,0.08743075094903513,0.01336850053551858,0.003960652436823347,0.003909329562171343,0.9870418130672513,0.21242192066101107,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,94,2026083702,0,0.25,0.75,432,295,inference,63,ZLZ,0.6031746031746031,0.4998708363525522,0.10330376682205095,0.012478402897748098,0.003961187288698695,0.0038605645364477924,0.9745978301662281,0.19826511920821718,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,1000,94,2026083702,1,0.5,0.8,716,272,balance,100,LOO,0.59,0.5902518733047438,-0.00025187330474385483,0.0004272100403270862,0.0024142134386931314,0.002443434343434343,1.0121036956686935,0.008694680332601352,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,linear,1000,94,2026083702,1,0.5,0.8,716,272,balance,100,ZLZ,0.57,0.5902518733047438,-0.020251873304743873,-0.000610057946817677,0.0024161174981410676,0.002475757575757575,1.0246842621115877,0.012411151113371214,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
main,linear,1000,94,2026083702,1,0.5,0.8,716,272,inference,63,LOO,0.5555555555555556,0.5902518733047438,-0.034696317749188244,-0.0009145031935902104,0.0038376674059214092,0.003982477100756672,1.0377337792774397,0.014762216136886218,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,94,2026083702,1,0.5,0.8,716,272,inference,63,ZLZ,0.5873015873015873,0.5902518733047438,-0.0029502860031564992,-0.001088104054338901,0.003838124934058713,0.003909329562171344,1.0185519307828612,0.017563492308869538,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,94,2026083702,2,0.75,0.25,295,432,balance,100,LOO,0.48,0.4998708363525522,-0.019870836352552212,0.004244201389049296,0.002496130955843399,0.0025212121212121207,1.0100480166355084,0.08494978813008082,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,94,2026083702,2,0.75,0.25,295,432,balance,100,ZLZ,0.51,0.4998708363525522,0.010129163647447814,0.0048090350313091945,0.002496097878643818,0.0025242424242424245,1.0112754174583483,0.09625585036384761,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,linear,1000,94,2026083702,2,0.75,0.25,295,432,inference,63,LOO,0.5396825396825397,0.4998708363525522,0.03981170332998746,0.003375395822448557,0.003962097795802276,0.004006859613618446,1.011297504534995,0.0536243589013271,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,94,2026083702,2,0.75,0.25,295,432,inference,63,ZLZ,0.5555555555555556,0.4998708363525522,0.055684719203003386,0.00358361409066138,0.003962077203662405,0.003982477100756672,1.0051487883869124,0.056932436268257926,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,94,2026083702,3,0.5,0.2,716,888,balance,100,LOO,0.41,0.41038332577195374,-0.0003833257719537686,-0.0003126412251457378,0.002415760485310054,0.002443434343434343,1.01145554714243,0.006360910827217498,1.0,0.19376637903798294,1.0,0.4992332977468462,0.0
main,linear,1000,94,2026083702,3,0.5,0.2,716,888,balance,100,ZLZ,0.4,0.41038332577195374,-0.010383325771953722,-0.000610057946817677,0.0024150654167581667,0.0024242424242424247,1.0037999001685747,0.012413854170433967,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,linear,1000,94,2026083702,3,0.5,0.2,716,888,inference,63,LOO,0.38095238095238093,0.41038332577195374,-0.029430944819572813,-0.0014502991969533308,0.003832755578265412,0.0038036720064369835,0.9924118375840729,0.023426210656963733,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,94,2026083702,3,0.5,0.2,716,888,inference,63,ZLZ,0.38095238095238093,0.41038332577195374,-0.029430944819572813,-0.0010881040543389564,0.003833725266498122,0.0038036720064369835,0.9921608206191076,0.01757356754437948,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,95,2026083702,0,0.25,0.75,683,231,balance,100,LOO,0.54,0.49996199338556757,0.040038006614432464,0.0028524290223177484,0.0024967916221738202,0.0025090909090909087,1.0049260366014767,0.05708522239860115,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,linear,1000,95,2026083702,0,0.25,0.75,683,231,balance,100,ZLZ,0.54,0.49996199338556757,0.040038006614432464,0.0031824753893607838,0.002496791867111038,0.0025090909090909087,1.0049259380174536,0.06369038635044427,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,linear,1000,95,2026083702,0,0.25,0.75,683,231,inference,63,LOO,0.5714285714285714,0.49996199338556757,0.07146657804300383,0.003377841076238397,0.003963368132503303,0.003949967083607638,0.9966187726076304,0.05365460550579831,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,1000,95,2026083702,0,0.25,0.75,683,231,inference,63,ZLZ,0.5555555555555556,0.49996199338556757,0.05559356216998801,0.004910062814068916,0.003963065388877499,0.003982477100756672,1.004898155840086,0.07799583808235719,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,95,2026083702,1,0.5,0.8,664,174,balance,100,LOO,0.62,0.5897885101878608,0.03021148981213917,-0.0073951897794614085,0.0024293834977296906,0.0023797979797979805,0.9795892587654239,0.15003800644091975,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,linear,1000,95,2026083702,1,0.5,0.8,664,174,balance,100,ZLZ,0.62,0.5897885101878608,0.03021148981213917,-0.0064083947213369186,0.002427817060625138,0.00237979797979798,0.9802212936032366,0.13005925876467928,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,linear,1000,95,2026083702,1,0.5,0.8,664,174,inference,63,LOO,0.5873015873015873,0.5897885101878608,-0.0024869228862735016,-0.008563071116133969,0.003860048160736534,0.003909329562171343,1.0127670431514526,0.13782664645859993,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,95,2026083702,1,0.5,0.8,664,174,inference,63,ZLZ,0.5873015873015873,0.5897885101878608,-0.0024869228862735016,-0.00696461339607346,0.0038559620635413203,0.003909329562171343,1.0138402551038093,0.11215809845850501,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,95,2026083702,2,0.75,0.25,231,683,balance,100,LOO,0.63,0.49996199338556757,0.13003800661443243,0.024988566819274416,0.0024903530690223944,0.0023545454545454546,0.9454665219296587,0.5007383879283839,0.0,0.19020924693703933,1.0,0.49386045156852143,0.0
main,linear,1000,95,2026083702,2,0.75,0.25,231,683,balance,100,ZLZ,0.64,0.49996199338556757,0.14003800661443244,0.024861456254198333,0.0024903671864425487,0.0023272727272727273,0.9345098746651896,0.4981898454005119,0.0,0.18910444041685204,1.0,0.49219170401534473,0.0
main,linear,1000,95,2026083702,2,0.75,0.25,231,683,inference,63,LOO,0.6349206349206349,0.49996199338556757,0.13495864153506731,0.025411616198782294,0.0039533586593001446,0.0037386519721389166,0.9456900560600193,0.40415613823503427,0.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,linear,1000,95,2026083702,2,0.75,0.25,231,683,inference,63,ZLZ,0.6507936507936508,0.49996199338556757,0.15083165740808324,0.024365067493218096,0.0039539129479031375,0.0036655044335535884,0.9270574445746208,0.38748426120523,0.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,1000,95,2026083702,3,0.5,0.2,664,970,balance,100,LOO,0.47,0.4099548788095091,0.06004512119049088,-0.007213554842402992,0.0024026683002162505,0.002516161616161616,1.0472363646430722,0.14716428633443748,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,95,2026083702,3,0.5,0.2,664,970,balance,100,ZLZ,0.47,0.4099548788095091,0.06004512119049088,-0.00640839472133703,0.0024043066898597138,0.002516161616161616,1.0465227363770422,0.1306936002043712,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
main,linear,1000,95,2026083702,3,0.5,0.2,664,970,inference,63,LOO,0.5396825396825397,0.4099548788095091,0.12972766087303056,-0.0077915048676546195,0.0038128278841130362,0.004006859613618446,1.0508891918027259,0.1261820985016248,0.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,95,2026083702,3,0.5,0.2,664,970,inference,63,ZLZ,0.5396825396825397,0.4099548788095091,0.12972766087303056,-0.006964613396073405,0.003815468559973399,0.004006859613618446,1.0501618741280838,0.11275169366623215,0.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,96,2026083702,0,0.25,0.75,550,772,balance,100,LOO,0.54,0.5000583492573114,0.03994165074268863,0.021703102523707885,0.0024910801682190625,0.0025090909090909087,1.0072300928334725,0.43483848087613286,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,linear,1000,96,2026083702,0,0.25,0.75,550,772,balance,100,ZLZ,0.54,0.5000583492573114,0.03994165074268863,0.0215492572905559,0.002491157396812987,0.0025090909090909087,1.0071988676030124,0.4317493798801094,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
main,linear,1000,96,2026083702,0,0.25,0.75,550,772,inference,63,LOO,0.5555555555555556,0.5000583492573114,0.05549720629824417,0.02300753721504678,0.003953732366372511,0.003982477100756672,1.0072702782385177,0.36590344565529237,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,96,2026083702,0,0.25,0.75,550,772,inference,63,ZLZ,0.5714285714285714,0.5000583492573114,0.07137022217125999,0.022215421106596023,0.003953942952560955,0.003949967083607638,0.9989944546491897,0.35329651254314165,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,1000,96,2026083702,1,0.5,0.8,626,146,balance,100,LOO,0.56,0.5896859374973582,-0.02968593749735815,-0.002441684331932592,0.0024210696111202313,0.002488888888888889,1.0280121139256617,0.04962332698684851,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,linear,1000,96,2026083702,1,0.5,0.8,626,146,balance,100,ZLZ,0.58,0.5896859374973582,-0.009685937497358243,-0.002882063588049766,0.0024216943269457615,0.0024606060606060607,1.0160679790291183,0.05856577523120853,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,linear,1000,96,2026083702,1,0.5,0.8,626,146,inference,63,LOO,0.5555555555555556,0.5896859374973582,-0.03413038194180262,-0.004346605332413489,0.0038487037336498056,0.003982477100756672,1.0347580318893517,0.07006368380174355,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,96,2026083702,1,0.5,0.8,626,146,inference,63,ZLZ,0.5396825396825397,0.5896859374973582,-0.05000339781481855,-0.004750115930126753,0.0038497895814030222,0.004006859613618446,1.0407996408360014,0.07655714207811565,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,1000,96,2026083702,2,0.75,0.25,772,550,balance,100,LOO,0.59,0.5000583492573114,0.08994165074268856,0.013514825072340142,0.0024949915336980122,0.002443434343434343,0.979335725365267,0.2705676631299453,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,linear,1000,96,2026083702,2,0.75,0.25,772,550,balance,100,ZLZ,0.57,0.5000583492573114,0.06994165074268854,0.013411445522227838,0.002495086572029361,0.002475757575757575,0.9922531761068055,0.26849288429952667,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
main,linear,1000,96,2026083702,2,0.75,0.25,772,550,inference,63,LOO,0.6031746031746031,0.5000583492573114,0.10311625391729173,0.01291560712232187,0.003961009180575681,0.003860564536447792,0.9746416532886474,0.20521632277673993,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,1000,96,2026083702,2,0.75,0.25,772,550,inference,63,ZLZ,0.5873015873015873,0.5000583492573114,0.08724323804427592,0.012551561825828506,0.003961239354939866,0.003909329562171343,0.9868955677460417,0.19942620601461558,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,96,2026083702,3,0.5,0.2,626,370,balance,100,LOO,0.4,0.4095878801095407,-0.009587880109540703,-0.0024712967123878826,0.0024107912532888996,0.0024242424242424247,1.005579566847679,0.050332104296842706,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,linear,1000,96,2026083702,3,0.5,0.2,626,370,balance,100,ZLZ,0.39,0.4095878801095407,-0.019587880109540712,-0.0028820635880498213,0.0024100054054931753,0.002403030303030303,0.9971057731045028,0.05870763024152176,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,linear,1000,96,2026083702,3,0.5,0.2,626,370,inference,63,LOO,0.36507936507936506,0.4095878801095407,-0.044508515030175666,-0.005016796474380303,0.0038196929322408344,0.0037386519721389158,0.9787833834971714,0.08117312336992644,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,linear,1000,96,2026083702,3,0.5,0.2,626,370,inference,63,ZLZ,0.38095238095238093,0.4095878801095407,-0.028635499157159794,-0.004750115930126808,0.0038205553378939387,0.0038036720064369843,0.9955809221529922,0.0768494850579622,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,97,2026083702,0,0.25,0.75,582,256,balance,100,LOO,0.4,0.500228948400236,-0.100228948400236,-0.0026138291732347163,0.002496440759150495,0.0024242424242424242,0.9710794920154088,0.05231383623716181,0.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,linear,1000,97,2026083702,0,0.25,0.75,582,256,balance,100,ZLZ,0.4,0.500228948400236,-0.100228948400236,-0.002613829173234772,0.0024964407591504954,0.0024242424242424247,0.9710794920154088,0.052313836237162924,0.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,linear,1000,97,2026083702,0,0.25,0.75,582,256,inference,63,LOO,0.36507936507936506,0.500228948400236,-0.13514958332087096,-0.0048528849582592515,0.003963262082157408,0.0037386519721389153,0.9433269601246693,0.07708566085987373,0.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,linear,1000,97,2026083702,0,0.25,0.75,582,256,inference,63,ZLZ,0.36507936507936506,0.500228948400236,-0.13514958332087096,-0.0033815837014490313,0.0039638492015751665,0.0037386519721389158,0.9431872359456154,0.053710794869707805,0.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,linear,1000,97,2026083702,1,0.5,0.8,62,75,balance,100,LOO,0.68,0.5899454278814915,0.09005457211850854,-0.0332884544640667,0.0024634761164794667,0.0021979797979797973,0.8922269565661193,0.6706863289004247,1.0,0.18377648252871737,1.0,0.4841441259762984,0.0
main,linear,1000,97,2026083702,1,0.5,0.8,62,75,balance,100,ZLZ,0.67,0.5899454278814915,0.08005457211850853,-0.031256431622284864,0.002461694006066531,0.0022333333333333324,0.9072343385609939,0.6299736163865117,1.0,0.1852485685006342,1.0,0.48636762829893687,0.0
main,linear,1000,97,2026083702,1,0.5,0.8,62,75,inference,63,LOO,0.6984126984126984,0.5899454278814915,0.10846727053120686,-0.03196473702982261,0.00391044462740438,0.003397296792074058,0.8687750667189649,0.5111614172589356,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,linear,1000,97,2026083702,1,0.5,0.8,62,75,inference,63,ZLZ,0.6984126984126984,0.5899454278814915,0.10846727053120686,-0.030860541366881766,0.003907892809646623,0.003397296792074058,0.8693423687793688,0.49366486511459906,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,linear,1000,97,2026083702,2,0.75,0.25,256,582,balance,100,LOO,0.48,0.500228948400236,-0.020228948400236035,-0.019491943440870962,0.002492249103326828,0.0025212121212121207,1.0116212371574858,0.39044459782304297,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,97,2026083702,2,0.75,0.25,256,582,balance,100,ZLZ,0.51,0.500228948400236,0.009771051599763991,-0.018767476784673887,0.0024925061280126814,0.0025242424242424236,1.0127326853374865,0.3759133678706354,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
main,linear,1000,97,2026083702,2,0.75,0.25,256,582,inference,63,LOO,0.47619047619047616,0.500228948400236,-0.024038472209759854,-0.01828433542485608,0.003957022378344939,0.004023114622192963,1.0167025196040635,0.2906664634714574,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,97,2026083702,2,0.75,0.25,256,582,inference,63,ZLZ,0.47619047619047616,0.500228948400236,-0.024038472209759854,-0.01892777424073444,0.003957282886330648,0.0040231146221929625,1.0166355900635033,0.3008853196820315,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,97,2026083702,3,0.5,0.2,62,636,balance,100,LOO,0.39,0.4101590477544176,-0.02015904775441757,-0.030684768610800384,0.0023506605823895334,0.002403030303030303,1.0222787249818661,0.6328894996168535,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,linear,1000,97,2026083702,3,0.5,0.2,62,636,balance,100,ZLZ,0.38,0.4101590477544176,-0.03015904775441758,-0.03125643162228481,0.0023494922250892466,0.0023797979797979805,1.0128988529458032,0.6448406236980425,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,linear,1000,97,2026083702,3,0.5,0.2,62,636,inference,63,LOO,0.4126984126984127,0.4101590477544176,0.0025393649439950927,-0.030986134498954543,0.0037314388153614716,0.003909329562171344,1.0476734995834682,0.5072583903170735,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,97,2026083702,3,0.5,0.2,62,636,inference,63,ZLZ,0.4444444444444444,0.4101590477544176,0.03428539669002684,-0.030860541366881933,0.003732054289871458,0.003982477100756672,1.0671005273328538,0.5051607088232016,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,98,2026083702,0,0.25,0.75,28,149,balance,100,LOO,0.62,0.5001923000944901,0.11980769990550988,-0.008433127622350156,0.0024963675928686324,0.0023797979797979805,0.9533043076654031,0.168785216344425,0.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,linear,1000,98,2026083702,0,0.25,0.75,28,149,balance,100,ZLZ,0.61,0.5001923000944901,0.10980769990550987,-0.00805604744826588,0.002496415670011156,0.002403030303030303,0.9625922204772751,0.16123657544306025,0.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,linear,1000,98,2026083702,0,0.25,0.75,28,149,inference,63,LOO,0.5873015873015873,0.5001923000944901,0.08710928720709721,-0.006878539190122102,0.003963028340411038,0.003909329562171343,0.986450064539754,0.10926539169772162,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,1000,98,2026083702,0,0.25,0.75,28,149,inference,63,ZLZ,0.6031746031746031,0.5001923000944901,0.10298230308011302,-0.006776944750171265,0.003963283806775966,0.0038605645364477924,0.9740822824364593,0.10764809745026739,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,1000,98,2026083702,1,0.5,0.8,225,830,balance,100,LOO,0.56,0.5900564287458798,-0.03005642874587977,-0.01348913406308494,0.00243753620868782,0.002488888888888889,1.0210674532825559,0.2732175125765677,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
main,linear,1000,98,2026083702,1,0.5,0.8,225,830,balance,100,ZLZ,0.57,0.5900564287458798,-0.020056428745879873,-0.013468451463963249,0.0024375048809310075,0.002475757575757575,1.0156933818372322,0.2728003470921206,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
main,linear,1000,98,2026083702,1,0.5,0.8,225,830,inference,63,LOO,0.5238095238095238,0.5900564287458798,-0.06624690493635599,-0.013313777491599788,0.0038704852956604925,0.004023114622192963,1.0394341574436663,0.21400237024662563,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,1000,98,2026083702,1,0.5,0.8,225,830,inference,63,ZLZ,0.5079365079365079,0.5900564287458798,-0.08211992080937192,-0.014619696505675628,0.0038736949260283855,0.004031242126480222,1.0406710397850991,0.2348960153521109,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,1000,98,2026083702,2,0.75,0.25,149,28,balance,100,LOO,0.55,0.5001923000944901,0.04980769990550993,-0.004968703272656361,0.00249620972913918,0.0025,1.0015184104190344,0.09944948214379706,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
main,linear,1000,98,2026083702,2,0.75,0.25,149,28,balance,100,ZLZ,0.57,0.5001923000944901,0.06980769990550983,-0.004351069250961459,0.0024964541086065425,0.002475757575757575,0.9917096281571466,0.08708316442195545,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
main,linear,1000,98,2026083702,2,0.75,0.25,149,28,inference,63,LOO,0.5555555555555556,0.5001923000944901,0.055363255461065464,-0.0019497287959354126,0.003964073977890654,0.003982477100756672,1.0046424771506939,0.030967299225235348,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,1000,98,2026083702,2,0.75,0.25,149,28,inference,63,ZLZ,0.5714285714285714,0.5001923000944901,0.07123627133408128,-0.0019512680730892074,0.003963469172857429,0.003949967083607638,0.9965933658971651,0.030994111872749152,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,1000,98,2026083702,3,0.5,0.2,225,837,balance,100,LOO,0.31,0.4098094524817706,-0.09980945248177059,-0.01425460309586224,0.00238706720370838,0.00216060606060606,0.9051299675390345,0.2917580222566695,0.0,0.18220734573073982,1.0,0.4817740338883364,0.0
main,linear,1000,98,2026083702,3,0.5,0.2,225,837,balance,100,ZLZ,0.31,0.4098094524817706,-0.09980945248177059,-0.013468451463963249,0.002388710182872459,0.0021606060606060603,0.904507409939493,0.2755725373892267,0.0,0.18220734573073982,1.0,0.4817740338883364,0.0
main,linear,1000,98,2026083702,3,0.5,0.2,225,837,inference,63,LOO,0.3492063492063492,0.4098094524817706,-0.0606031032754214,-0.01419923197407108,0.003790962754433083,0.003665504433553588,0.9669059473789906,0.23061635071728387,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,1000,98,2026083702,3,0.5,0.2,225,837,inference,63,ZLZ,0.3492063492063492,0.4098094524817706,-0.0606031032754214,-0.014619696505675406,0.003789655454897112,0.003665504433553588,0.9672394963549807,0.23748626299233727,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,1000,99,2026083702,0,0.25,0.75,446,371,balance,100,LOO,0.48,0.5000676874777853,-0.020067687477785312,-0.011146529401516947,0.0024958233802415937,0.0025212121212121207,1.010172491039037,0.22311704094551427,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
main,linear,1000,99,2026083702,0,0.25,0.75,446,371,balance,100,ZLZ,0.49,0.5000676874777853,-0.010067687477785303,-0.012058690592449961,0.002495422727396746,0.0025242424242424245,1.0115490239506408,0.24139489914472886,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
main,linear,1000,99,2026083702,0,0.25,0.75,446,371,inference,63,LOO,0.4603174603174603,0.5000676874777853,-0.039750227160325,-0.01123140152910257,0.003961465319224637,0.004006859613618447,1.0114589654927724,0.17844567429750333,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,1000,99,2026083702,0,0.25,0.75,446,371,inference,63,ZLZ,0.49206349206349204,0.5000676874777853,-0.008004195414293258,-0.013617086680265289,0.003960641662496465,0.004031242126480222,1.0178255116215833,0.21637218273942488,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,1000,99,2026083702,1,0.5,0.8,92,659,balance,100,LOO,0.63,0.590528699713307,0.03947130028669299,0.01294200397696088,0.0023890416430663256,0.0023545454545454546,0.9855606583413945,0.2647827381641153,1.0,0.19020924693703933,1.0,0.49386045156852143,0.0
main,linear,1000,99,2026083702,1,0.5,0.8,92,659,balance,100,ZLZ,0.65,0.590528699713307,0.05947130028669301,0.01482036966577882,0.002385295552900229,0.002297979797979797,0.9633941568313132,0.3034505557293612,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,linear,1000,99,2026083702,1,0.5,0.8,92,659,inference,63,LOO,0.6190476190476191,0.590528699713307,0.028518919334312054,0.012123340131410809,0.003795323536321988,0.003803672006436983,1.0021996728434608,0.196787671984667,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,99,2026083702,1,0.5,0.8,92,659,inference,63,ZLZ,0.6507936507936508,0.590528699713307,0.0602649510803438,0.013066224823598205,0.0037923293962812865,0.003665504433553588,0.9665575034563028,0.21217641167017928,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,1000,99,2026083702,2,0.75,0.25,371,446,balance,100,LOO,0.44,0.5000676874777853,-0.06006768747778529,0.007288666078542394,0.002496159112596925,0.0024888888888888894,0.9970874357843031,0.14588543054969394,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
main,linear,1000,99,2026083702,2,0.75,0.25,371,446,balance,100,ZLZ,0.43,0.5000676874777853,-0.0700676874777853,0.006711874924477779,0.0024964168299067544,0.0024757575757575756,0.991724437240735,0.13433380118060156,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
main,linear,1000,99,2026083702,2,0.75,0.25,371,446,inference,63,LOO,0.3968253968253968,0.5000676874777853,-0.10324229065238849,0.0035070787023423478,0.003963488486461019,0.0038605645364477932,0.9740319795642635,0.055706607568506074,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,1000,99,2026083702,2,0.75,0.25,371,446,inference,63,ZLZ,0.38095238095238093,0.5000676874777853,-0.11911530652540436,0.003912269685930614,0.003963229698435405,0.0038036720064369835,0.9597404884048453,0.062144709570630445,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,1000,99,2026083702,3,0.5,0.2,92,869,balance,100,LOO,0.37,0.41041864610354495,-0.04041864610354495,0.014261318817222923,0.0024396323395466904,0.0023545454545454546,0.9651230705455209,0.28873371447477053,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
main,linear,1000,99,2026083702,3,0.5,0.2,92,869,balance,100,ZLZ,0.38,0.41041864610354495,-0.030418646103544944,0.014820369665778876,0.002440387769459229,0.00237979797979798,0.9751720646941796,0.3000057761978729,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,linear,1000,99,2026083702,3,0.5,0.2,92,869,inference,63,LOO,0.36507936507936506,0.41041864610354495,-0.04533928102417989,0.013781625654498475,0.0038715240274569875,0.0037386519721389153,0.9656796511204014,0.22149272675166146,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,linear,1000,99,2026083702,3,0.5,0.2,92,869,inference,63,ZLZ,0.36507936507936506,0.41041864610354495,-0.04533928102417989,0.013066224823597872,0.0038697475456903525,0.0037386519721389158,0.9661229648695211,0.21004328886070825,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0


==> generated_results/regenerated_20260831/jobs/main_linear_n2000_raw.csv <==
stream,model,n,replication,base_seed,target_id,target_u,target_v,i,j,regime,h,method,estimate,target,err,bias,oracle_V,empirical_V,Vratio,std_bias,normal_cover_P,normal_width,EB_cover_mean,EB_width,EB_full
main,linear,2000,0,2026084702,0,0.25,0.75,659,376,balance,159,LOO,0.4591194968553459,0.49991331093947894,-0.04079381408413302,-0.013344889178449892,0.0015701549712864185,0.001571701167485063,1.0009847411414285,0.3367779990692095,1.0,0.15540431542696292,1.0,0.36415634658323026,0.0
main,linear,2000,0,2026084702,0,0.25,0.75,659,376,balance,159,ZLZ,0.4591194968553459,0.49991331093947894,-0.04079381408413302,-0.013353588909994274,0.001570158511638655,0.001571701167485063,1.000982484147284,0.33699716972408444,1.0,0.15540431542696292,1.0,0.36415634658323026,0.0
main,linear,2000,0,2026084702,0,0.25,0.75,659,376,inference,96,LOO,0.4895833333333333,0.49991331093947894,-0.010329977606145624,-0.01311501608627591,0.0026008888842949315,0.0026304367690058485,1.0113606870671552,0.2571626712642956,1.0,0.20104441826199182,1.0,0.5189236336358916,0.0
main,linear,2000,0,2026084702,0,0.25,0.75,659,376,inference,96,ZLZ,0.4791666666666667,0.49991331093947894,-0.020746644272812254,-0.013419007591460086,0.002600592053564508,0.0026270102339181287,1.010158525370179,0.2631384323190838,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,linear,2000,0,2026084702,1,0.5,0.8,541,293,balance,159,LOO,0.6226415094339622,0.5900168364252178,0.03262467300874439,0.008511500906557168,0.0015101413179649016,0.0014870826592642994,0.9847307941142379,0.2190268486814855,1.0,0.15116304837535033,1.0,0.35775015338521343,0.0
main,linear,2000,0,2026084702,1,0.5,0.8,541,293,balance,159,ZLZ,0.610062893081761,0.5900168364252178,0.020046056656543132,0.00859861704290199,0.0015099864082771639,0.0015056086048510942,0.9971007663366556,0.221279961965371,1.0,0.15210172195761906,1.0,0.35916796656337713,0.0
main,linear,2000,0,2026084702,1,0.5,0.8,541,293,inference,96,LOO,0.65625,0.5900168364252178,0.06623316357478215,0.008275770438311514,0.002501955622547474,0.0023745888157894737,0.949093099170034,0.16545070958884037,1.0,0.19101712124242787,1.0,0.5037779705169423,0.0
main,linear,2000,0,2026084702,1,0.5,0.8,541,293,inference,96,ZLZ,0.6458333333333334,0.5900168364252178,0.05581649690811552,0.007779465689054299,0.0025029867741912914,0.002407711988304093,0.9619355615980106,0.15549645494794861,1.0,0.19234475771553283,1.0,0.5057832900688461,0.0
main,linear,2000,0,2026084702,2,0.75,0.25,376,659,balance,159,LOO,0.4779874213836478,0.49991331093947894,-0.021925889555831135,-0.016267731302604782,0.001569704369257109,0.0015792116859661954,1.0060567562244769,0.4105991603195436,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,linear,2000,0,2026084702,2,0.75,0.25,376,659,balance,159,ZLZ,0.4716981132075472,0.49991331093947894,-0.028215197731931763,-0.016470623605806867,0.0015696539887911905,0.0015772088810378938,1.0048130940326037,0.41572685382179025,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,linear,2000,0,2026084702,2,0.75,0.25,376,659,inference,96,LOO,0.4791666666666667,0.49991331093947894,-0.020746644272812254,-0.01645145157823069,0.002599839425788389,0.0026270102339181287,1.0104509562630009,0.32264947355217194,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,linear,2000,0,2026084702,2,0.75,0.25,376,659,inference,96,ZLZ,0.4583333333333333,0.49991331093947894,-0.041579977606145624,-0.01671399498235926,0.0025998052693081007,0.0026133040935672515,1.0051922443648031,0.32780068564469494,1.0,0.2003886230442236,1.0,0.5179330921745231,0.0
main,linear,2000,0,2026084702,3,0.5,0.2,541,413,balance,159,LOO,0.4088050314465409,0.40993065667310596,-0.0011256252265650635,0.008974136319856996,0.0015298573286285967,0.001529642263990719,0.9998594217683877,0.22943897650618275,1.0,0.15331089677532617,1.0,0.3609943565072651,0.0
main,linear,2000,0,2026084702,3,0.5,0.2,541,413,balance,159,ZLZ,0.4088050314465409,0.40993065667310596,-0.0011256252265650635,0.00859861704290199,0.0015294048260223317,0.001529642263990719,1.0001552486067438,0.21987071011240944,1.0,0.15331089677532617,1.0,0.3609943565072651,0.0
main,linear,2000,0,2026084702,3,0.5,0.2,541,413,inference,96,LOO,0.40625,0.40993065667310596,-0.0036806566731059642,0.007750650931795111,0.002532034435556632,0.0025390625,1.0027756591082155,0.15402931144540646,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,linear,2000,0,2026084702,3,0.5,0.2,541,413,inference,96,ZLZ,0.4166666666666667,0.40993065667310596,0.006736009993560721,0.007779465689054299,0.002532075240291034,0.0025584795321637425,1.010427925463097,0.15460070372110607,1.0,0.19827550293867152,1.0,0.5147413441704373,0.0
main,linear,2000,1,2026084702,0,0.25,0.75,396,1738,balance,159,LOO,0.4339622641509434,0.4999790586576357,-0.06601679450669229,-0.021787496606243628,0.001568259691493865,0.0015546773255944951,0.9913392112460457,0.5501718206801206,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,linear,2000,1,2026084702,0,0.25,0.75,396,1738,balance,159,ZLZ,0.4339622641509434,0.4999790586576357,-0.06601679450669229,-0.021563661443275872,0.0015682741095681438,0.0015546773255944951,0.9913300972765579,0.54451709418276,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,linear,2000,1,2026084702,0,0.25,0.75,396,1738,inference,96,LOO,0.4166666666666667,0.4999790586576357,-0.08331239199096901,-0.02159795258718894,0.002597780689193,0.0025584795321637425,0.9848712567643783,0.4237515906095154,1.0,0.19827550293867152,1.0,0.5147413441704373,0.0
main,linear,2000,1,2026084702,0,0.25,0.75,396,1738,inference,96,ZLZ,0.4375,0.4999790586576357,-0.0624790586576357,-0.020960791130572864,0.002598049668972766,0.0025904605263157893,0.997078907787018,0.4112292006606139,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,1,2026084702,1,0.5,0.8,1587,98,balance,159,LOO,0.6289308176100629,0.5900090176561065,0.03892179995395639,0.015502175564564125,0.0015009270299178063,0.0014770686346227892,0.9841042270413881,0.40014082353693964,1.0,0.1506532221393535,1.0,0.35698008978736206,0.0
main,linear,2000,1,2026084702,1,0.5,0.8,1587,98,balance,159,ZLZ,0.6352201257861635,0.5900090176561065,0.04521110813005702,0.015253777623612685,0.0015012539400414172,0.001466553908749203,0.9768859682118424,0.39368632604626175,1.0,0.150116041098719,1.0,0.3561687083094361,0.0
main,linear,2000,1,2026084702,1,0.5,0.8,1587,98,inference,96,LOO,0.6041666666666666,0.5900090176561065,0.014157649010560158,0.014697099424020088,0.002487948174976167,0.002517361111111111,1.0118221659240252,0.29465306793974794,1.0,0.1966757640905472,1.0,0.5123250294223336,0.0
main,linear,2000,1,2026084702,1,0.5,0.8,1587,98,inference,96,ZLZ,0.6145833333333334,0.5900090176561065,0.0245743156772269,0.014664876420885542,0.002488128761545292,0.0024933753654970765,1.0021086545169495,0.2939963792519948,1.0,0.19573654529586637,1.0,0.5109063927317612,0.0
main,linear,2000,1,2026084702,2,0.75,0.25,1738,396,balance,159,LOO,0.46540880503144655,0.4999790586576357,-0.03457025362618915,0.00667423291280933,0.0015707858799648721,0.001574705374877516,1.0024952445541027,0.1684003012058484,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,linear,2000,1,2026084702,2,0.75,0.25,1738,396,balance,159,ZLZ,0.4591194968553459,0.4999790586576357,-0.04085956180228978,0.006851515728057089,0.0015707600022500602,0.001571701167485063,1.000599178253619,0.17287482045598682,1.0,0.15540431542696292,1.0,0.36415634658323026,0.0
main,linear,2000,1,2026084702,2,0.75,0.25,1738,396,inference,96,LOO,0.46875,0.4999790586576357,-0.0312290586576357,0.006844475813286621,0.002601723693199321,0.002621299342105263,1.0075241075588122,0.1341867415757147,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,1,2026084702,2,0.75,0.25,1738,396,inference,96,ZLZ,0.46875,0.4999790586576357,-0.0312290586576357,0.007135121056127902,0.0026016717702503486,0.002621299342105263,1.007544215253958,0.13988627111812457,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,1,2026084702,3,0.5,0.2,1587,582,balance,159,LOO,0.44025157232704404,0.40989829181684123,0.030353280510202807,0.015357262398705607,0.0015358237721664043,0.0015596843379152507,1.0155360049644166,0.3918709881795912,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,linear,2000,1,2026084702,3,0.5,0.2,1587,582,balance,159,ZLZ,0.44025157232704404,0.40989829181684123,0.030353280510202807,0.015253777623612574,0.0015357070429411245,0.0015596843379152509,1.0156131959440688,0.38924516147232063,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,linear,2000,1,2026084702,3,0.5,0.2,1587,582,inference,96,LOO,0.4375,0.40989829181684123,0.02760170818315877,0.01477361821163431,0.0025431298923551562,0.0025904605263157893,1.0186111744047808,0.2929561369564031,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,1,2026084702,3,0.5,0.2,1587,582,inference,96,ZLZ,0.4375,0.40989829181684123,0.02760170818315877,0.014664876420885486,0.0025429819752422903,0.0025904605263157893,1.0186704237527973,0.29080827925396496,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,2,2026084702,0,0.25,0.75,1137,1320,balance,159,LOO,0.5345911949685535,0.4999176246485615,0.034673570319991964,0.0010102639204652153,0.0015708566605873578,0.001574705374877516,1.002450073508756,0.02548980801244322,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,linear,2000,2,2026084702,0,0.25,0.75,1137,1320,balance,159,ZLZ,0.5408805031446541,0.4999176246485615,0.04096287849609259,0.0006622212535480898,0.0015708962720768654,0.0015717011674850627,1.0005123797302882,0.01670818827731685,1.0,0.15540431542696292,1.0,0.3641563465832302,0.0
main,linear,2000,2,2026084702,0,0.25,0.75,1137,1320,inference,96,LOO,0.5416666666666666,0.4999176246485615,0.04174904201810514,0.0020473247418667517,0.0026023986987665365,0.0026133040935672515,1.0041905165437885,0.04013283303937911,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,linear,2000,2,2026084702,0,0.25,0.75,1137,1320,inference,96,ZLZ,0.53125,0.4999176246485615,0.03133237535143851,0.002153872844389171,0.0026021413584528135,0.002621299342105263,1.0073623915896102,0.042223537720437895,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,2,2026084702,1,0.5,0.8,845,592,balance,159,LOO,0.6415094339622641,0.5899980432783334,0.051511390683930736,-5.757659631133727e-05,0.0015203134195272121,0.0014555384816435418,0.9573936945818619,0.0014766563018094618,1.0,0.14955121048215303,1.0,0.35531556371612405,0.0
main,linear,2000,2,2026084702,1,0.5,0.8,845,592,balance,159,ZLZ,0.6540880503144654,0.5899980432783334,0.06409000703613199,0.0009212538259274483,0.001519217082176788,0.0014320055237359928,0.9425944063794784,0.023635749960147,1.0,0.14833732167513802,1.0,0.3534820535588959,0.0
main,linear,2000,2,2026084702,1,0.5,0.8,845,592,inference,96,LOO,0.6875,0.5899980432783334,0.09750195672166662,0.0011761338250122488,0.002516139503017898,0.002261513157894737,0.8988027711429522,0.0234471133080855,0.0,0.186413622554904,1.0,0.49682464698880485,0.0
main,linear,2000,2,2026084702,1,0.5,0.8,845,592,inference,96,ZLZ,0.6770833333333334,0.5899980432783334,0.08708529005499999,0.0016546236290149174,0.002515206020341523,0.0023014894005847957,0.9150301732628215,0.03299228840787892,1.0,0.18805400031491493,1.0,0.49930234450713556,0.0
main,linear,2000,2,2026084702,2,0.75,0.25,1320,1137,balance,159,LOO,0.5786163522012578,0.4999176246485615,0.07869872755269636,0.00669708464277774,0.0015710850558325951,0.0015431611972567582,0.9822263864886432,0.16896079296907776,0.0,0.153986885064344,1.0,0.3620153984568398,0.0
main,linear,2000,2,2026084702,2,0.75,0.25,1320,1137,balance,159,ZLZ,0.5786163522012578,0.4999176246485615,0.07869872755269636,0.006627339377007768,0.001571100798468016,0.0015431611972567588,0.9822165444518256,0.1672003515043738,0.0,0.15398688506434421,1.0,0.36201539845683994,0.0
main,linear,2000,2,2026084702,2,0.75,0.25,1320,1137,inference,96,LOO,0.5416666666666666,0.4999176246485615,0.04174904201810514,0.006169816225858216,0.0026021465967574382,0.0026133040935672515,1.0042878048545445,0.12095013250443883,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,linear,2000,2,2026084702,2,0.75,0.25,1320,1137,inference,96,ZLZ,0.5416666666666666,0.4999176246485615,0.04174904201810514,0.006225041526213504,0.002602174347193444,0.0026133040935672515,1.0042770948018187,0.12203209223393656,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,linear,2000,2,2026084702,3,0.5,0.2,845,457,balance,159,LOO,0.41509433962264153,0.41006525830792534,0.005029081314716188,0.0011891843496624754,0.0015216485125918407,0.001536652081239776,1.0098600751249576,0.030485408024200265,1.0,0.153661780437642,1.0,0.3615243463672453,0.0
main,linear,2000,2,2026084702,3,0.5,0.2,845,457,balance,159,ZLZ,0.4025157232704403,0.41006525830792534,-0.007549535037485067,0.0009212538259273928,0.001521373796414751,0.001522131745509586,1.0004982004400373,0.023618990884479198,1.0,0.15293405663940707,1.0,0.3604251608668852,0.0
main,linear,2000,2,2026084702,3,0.5,0.2,845,457,inference,96,LOO,0.4166666666666667,0.41006525830792534,0.006601408358741345,0.0016724302387751688,0.0025215597851559143,0.0025584795321637425,1.0146416306387696,0.03330530203857535,1.0,0.19827550293867152,1.0,0.5147413441704373,0.0
main,linear,2000,2,2026084702,3,0.5,0.2,845,457,inference,96,ZLZ,0.4166666666666667,0.41006525830792534,0.006601408358741345,0.0016546236290149174,0.002521527188112373,0.0025584795321637425,1.0146547474187786,0.032950908592979736,1.0,0.19827550293867152,1.0,0.5147413441704373,0.0
main,linear,2000,3,2026084702,0,0.25,0.75,1926,1870,balance,159,LOO,0.5031446540880503,0.5001569260239201,0.0029877280641301684,0.013540869719244397,0.001570002893904832,0.0015822158933586489,1.0077789662052414,0.3417404076666604,1.0,0.15592327856718535,1.0,0.3649402109564132,0.0
main,linear,2000,3,2026084702,0,0.25,0.75,1926,1870,balance,159,ZLZ,0.5094339622641509,0.5001569260239201,0.009277036240230796,0.013723329443170451,0.0015700022965337923,0.0015817151921265731,1.007460432139902,0.34634533733110495,1.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,linear,2000,3,2026084702,0,0.25,0.75,1926,1870,inference,96,LOO,0.5104166666666666,0.5001569260239201,0.010259740642746484,0.013149856086960399,0.002600836659565349,0.002630436769005847,1.0113809951623203,0.25784841188059987,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,linear,2000,3,2026084702,0,0.25,0.75,1926,1870,inference,96,ZLZ,0.5104166666666666,0.5001569260239201,0.010259740642746484,0.013604886764307267,0.0026006735149857033,0.0026304367690058485,1.011444440776069,0.26677922954889055,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,linear,2000,3,2026084702,1,0.5,0.8,1824,1939,balance,159,LOO,0.5660377358490566,0.5901018915958711,-0.02406415574681453,0.008069910484542198,0.0015106110952587514,0.0015546773255944951,1.029171128475126,0.20763108921176726,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,linear,2000,3,2026084702,1,0.5,0.8,1824,1939,balance,159,ZLZ,0.5660377358490566,0.5901018915958711,-0.02406415574681453,0.007995982006475777,0.001510691419462143,0.0015546773255944951,1.0291164069416723,0.20572351065199215,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,linear,2000,3,2026084702,1,0.5,0.8,1824,1939,inference,96,LOO,0.5208333333333334,0.5901018915958711,-0.06926855826253775,0.00981688944497694,0.0024985687079287205,0.0026270102339181287,1.0514060412194486,0.1963940163881875,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,linear,2000,3,2026084702,1,0.5,0.8,1824,1939,inference,96,ZLZ,0.5208333333333334,0.5901018915958711,-0.06926855826253775,0.008183435573894893,0.0025018228992664884,0.0026270102339181287,1.05003844784071,0.16360907377515418,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,linear,2000,3,2026084702,2,0.75,0.25,1870,1926,balance,159,LOO,0.5220125786163522,0.5001569260239201,0.02185565259243205,0.028191564965631244,0.0015661111825178511,0.0015792116859661954,1.0083649894047002,0.7123737201695429,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,linear,2000,3,2026084702,2,0.75,0.25,1870,1926,balance,159,ZLZ,0.5283018867924528,0.5001569260239201,0.02814496076853268,0.02813941674992204,0.0015661145519751,0.0015772088810378938,1.0070839831280556,0.7110552200264594,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,linear,2000,3,2026084702,2,0.75,0.25,1870,1926,inference,96,LOO,0.4895833333333333,0.5001569260239201,-0.01057359269058683,0.028231751221315493,0.002594097822923147,0.002630436769005848,1.0140083175590322,0.5542997002648449,1.0,0.20104441826199176,1.0,0.5189236336358916,0.0
main,linear,2000,3,2026084702,2,0.75,0.25,1870,1926,inference,96,ZLZ,0.4895833333333333,0.5001569260239201,-0.01057359269058683,0.028548169205411367,0.0025938770466818564,0.002630436769005848,1.0140946242501199,0.560536076226982,1.0,0.20104441826199176,1.0,0.5189236336358916,0.0
main,linear,2000,3,2026084702,3,0.5,0.2,1824,224,balance,159,LOO,0.42138364779874216,0.41029077750944576,0.011092870289296397,0.007858320153625975,0.0015290347757811978,0.0015431611972567582,1.0092387836426697,0.20096528199892422,1.0,0.1539868850643441,1.0,0.3620153984568398,0.0
main,linear,2000,3,2026084702,3,0.5,0.2,1824,224,balance,159,ZLZ,0.4339622641509434,0.41029077750944576,0.023671486641497652,0.007995982006475666,0.001529220596411156,0.0015546773255944951,1.0166468652351939,0.2044733624563909,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,linear,2000,3,2026084702,3,0.5,0.2,1824,224,inference,96,LOO,0.4375,0.41029077750944576,0.02720922249055424,0.007750453159647341,0.0025324942215467264,0.0025904605263157893,1.022889017584277,0.15401139846019643,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,3,2026084702,3,0.5,0.2,1824,224,inference,96,ZLZ,0.4479166666666667,0.41029077750944576,0.037625889157220926,0.008183435573894948,0.0025332140618132323,0.0026030244883040927,1.027558044755559,0.16259220567946286,1.0,0.1999941137241651,1.0,0.5173372082341916,0.0
main,linear,2000,4,2026084702,0,0.25,0.75,380,1427,balance,159,LOO,0.4025157232704403,0.4999055582545714,-0.09738983498413112,-0.003103336876859264,0.0015709770434233592,0.001522131745509586,0.9689076946615763,0.0782967982010523,0.0,0.15293405663940707,1.0,0.3604251608668852,0.0
main,linear,2000,4,2026084702,0,0.25,0.75,380,1427,balance,159,ZLZ,0.4025157232704403,0.4999055582545714,-0.09738983498413112,-0.0036618646585238612,0.001570972044729342,0.001522131745509586,0.9689107776401136,0.09238853071096845,0.0,0.15293405663940707,1.0,0.3604251608668852,0.0
main,linear,2000,4,2026084702,0,0.25,0.75,380,1427,inference,96,LOO,0.4375,0.4999055582545714,-0.06240555825457139,-0.002923209681369332,0.0026024482179498984,0.0025904605263157893,0.9953936867786931,0.057301886472001795,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,4,2026084702,0,0.25,0.75,380,1427,inference,96,ZLZ,0.4375,0.4999055582545714,-0.06240555825457139,-0.003222344252450715,0.0026023818159877335,0.0025904605263157893,0.9954190850863214,0.063166443855755,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,4,2026084702,1,0.5,0.8,1589,911,balance,159,LOO,0.559748427672956,0.5900764995991308,-0.030328071926174816,-0.01041684991044134,0.001531156427733372,0.0015596843379152509,1.0186316105037745,0.26621138555882234,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,linear,2000,4,2026084702,1,0.5,0.8,1589,911,balance,159,ZLZ,0.5660377358490566,0.5900764995991308,-0.024038763750074188,-0.010481548497065507,0.001531222242770736,0.0015546773255944951,1.0153178827792608,0.26785905576175956,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,linear,2000,4,2026084702,1,0.5,0.8,1589,911,inference,96,LOO,0.53125,0.5900764995991308,-0.05882649959913078,-0.009677231257637975,0.0025348980891230486,0.002621299342105263,1.034084704767009,0.19220773791123708,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,4,2026084702,1,0.5,0.8,1589,911,inference,96,ZLZ,0.5416666666666666,0.5900764995991308,-0.04840983293246415,-0.009264233776928421,0.002534269333765095,0.0026133040935672515,1.0311864089381284,0.18402766744816593,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,linear,2000,4,2026084702,2,0.75,0.25,1427,380,balance,159,LOO,0.44654088050314467,0.4999055582545714,-0.053364677751426726,-0.006833410285626229,0.001570663668096926,0.0015641906490039296,0.9958788000101643,0.1724232782779361,1.0,0.15503256388079784,1.0,0.3635948369689064,0.0
main,linear,2000,4,2026084702,2,0.75,0.25,1427,380,balance,159,ZLZ,0.4339622641509434,0.4999055582545714,-0.06594329410362798,-0.006824802096379534,0.0015706973030921313,0.0015546773255944956,0.9898007226051142,0.17220422925861661,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,linear,2000,4,2026084702,2,0.75,0.25,1427,380,inference,96,LOO,0.4791666666666667,0.4999055582545714,-0.020738891587904706,-0.007725367066808875,0.0026021309764010206,0.0026270102339181287,1.0095611088537588,0.1514448632955069,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,linear,2000,4,2026084702,2,0.75,0.25,1427,380,inference,96,ZLZ,0.46875,0.4999055582545714,-0.03115555825457139,-0.007614585206774438,0.0026020453326312683,0.002621299342105263,1.0073995672683091,0.1492755986374052,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,4,2026084702,3,0.5,0.2,1589,513,balance,159,LOO,0.34591194968553457,0.41010559068027297,-0.0641936409947384,-0.009910990829299415,0.0015084753626212726,0.0014320055237359928,0.9493065377266763,0.25518078176020026,1.0,0.1483373216751379,1.0,0.35348205355889595,0.0
main,linear,2000,4,2026084702,3,0.5,0.2,1589,513,balance,159,ZLZ,0.33962264150943394,0.41010559068027297,-0.07048294917083903,-0.010481548497065563,0.0015077003769424448,0.0014194879929341046,0.9414920992543417,0.26994042443623645,1.0,0.14768757119441178,1.0,0.3525006423298026,0.0
main,linear,2000,4,2026084702,3,0.5,0.2,1589,513,inference,96,LOO,0.3541666666666667,0.41010559068027297,-0.055938924013606284,-0.008889331381084553,0.0025006802050175445,0.002407711988304093,0.9628228285540417,0.17776244628482707,1.0,0.19234475771553272,1.0,0.5057832900688461,0.0
main,linear,2000,4,2026084702,3,0.5,0.2,1589,513,inference,96,ZLZ,0.3541666666666667,0.41010559068027297,-0.055938924013606284,-0.009264233776928366,0.002499875435916641,0.002407711988304093,0.9631327840225952,0.18528929167422323,1.0,0.19234475771553272,1.0,0.5057832900688461,0.0
main,linear,2000,5,2026084702,0,0.25,0.75,412,1012,balance,159,LOO,0.49056603773584906,0.500056713619651,-0.009490675883801925,0.009243273497253734,0.001570719322149048,0.0015817151921265736,1.0070005314268886,0.2332257564543688,1.0,0.15589860521018822,1.0,0.36490294325083267,0.0
main,linear,2000,5,2026084702,0,0.25,0.75,412,1012,balance,159,ZLZ,0.4968553459119497,0.500056713619651,-0.003201367707701297,0.009655851079343303,0.001570635839079055,0.0015822158933586484,1.0073728448004748,0.2436423656066641,1.0,0.1559232785671853,1.0,0.36494021095641305,0.0
main,linear,2000,5,2026084702,0,0.25,0.75,412,1012,inference,96,LOO,0.46875,0.500056713619651,-0.03130671361965098,0.009161559557905874,0.0026016097017410177,0.002621299342105263,1.0075682529747136,0.17961737183757626,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,5,2026084702,0,0.25,0.75,412,1012,inference,96,ZLZ,0.4895833333333333,0.500056713619651,-0.010473380286317668,0.009813865762871354,0.002601536991234064,0.002630436769005848,1.0111087322106749,0.19240887952009164,1.0,0.20104441826199176,1.0,0.5189236336358916,0.0
main,linear,2000,5,2026084702,1,0.5,0.8,1638,1036,balance,159,LOO,0.6352201257861635,0.5900782065483143,0.04514191923784916,0.0007788471823625409,0.001519286335268084,0.001466553908749203,0.9652913178412967,0.01998170013456867,1.0,0.150116041098719,1.0,0.3561687083094361,0.0
main,linear,2000,5,2026084702,1,0.5,0.8,1638,1036,balance,159,ZLZ,0.6352201257861635,0.5900782065483143,0.04514191923784916,0.00012487568036956276,0.0015200091688385414,0.001466553908749203,0.964832277866992,0.003202983958632674,1.0,0.150116041098719,1.0,0.3561687083094361,0.0
main,linear,2000,5,2026084702,1,0.5,0.8,1638,1036,inference,96,LOO,0.6666666666666666,0.5900782065483143,0.0765884601183523,0.0011825807851899572,0.002515753055940282,0.002339181286549708,0.9298135526562726,0.02357744898103331,1.0,0.18958764291397268,1.0,0.5016188246218545,0.0
main,linear,2000,5,2026084702,1,0.5,0.8,1638,1036,inference,96,ZLZ,0.65625,0.5900782065483143,0.06617179345168567,0.000920679834221283,0.0025161606016656977,0.0023745888157894737,0.9437349961753222,0.018354368717863417,1.0,0.19101712124242787,1.0,0.5037779705169423,0.0
main,linear,2000,5,2026084702,2,0.75,0.25,1012,412,balance,159,LOO,0.5031446540880503,0.500056713619651,0.0030879404683993306,-0.007040082466071018,0.0015707371427100077,0.0015822158933586484,1.0073078749693514,0.17763395673467375,1.0,0.1559232785671853,1.0,0.36494021095641305,0.0
main,linear,2000,5,2026084702,2,0.75,0.25,1012,412,balance,159,ZLZ,0.5031446540880503,0.500056713619651,0.0030879404683993306,-0.006744493126142503,0.0015707973402072828,0.0015822158933586484,1.007269272018158,0.17017244461703668,1.0,0.1559232785671853,1.0,0.36494021095641305,0.0
main,linear,2000,5,2026084702,2,0.75,0.25,1012,412,inference,96,LOO,0.5,0.500056713619651,-5.6713619650983205e-05,-0.008198622343956352,0.0026017622451357074,0.002631578947368421,1.0114601948308148,0.16073375039198878,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,linear,2000,5,2026084702,2,0.75,0.25,1012,412,inference,96,ZLZ,0.4895833333333333,0.500056713619651,-0.010473380286317668,-0.00794927980582405,0.0026018846229394323,0.002630436769005848,1.0109736403431138,0.1558417321689372,1.0,0.20104441826199176,1.0,0.5189236336358916,0.0
main,linear,2000,5,2026084702,3,0.5,0.2,1638,1992,balance,159,LOO,0.3710691823899371,0.40992319589770937,-0.03885401350777229,0.0004831204763842689,0.0015207142518474336,0.0014770686346227892,0.9712992646898511,0.012388868317058127,1.0,0.1506532221393534,1.0,0.35698008978736195,0.0
main,linear,2000,5,2026084702,3,0.5,0.2,1638,1992,balance,159,ZLZ,0.3710691823899371,0.40992319589770937,-0.03885401350777229,0.00012487568036950725,0.0015202937387550968,0.0014770686346227892,0.9715679259669234,0.0032026841759276955,1.0,0.1506532221393534,1.0,0.35698008978736195,0.0
main,linear,2000,5,2026084702,3,0.5,0.2,1638,1992,inference,96,LOO,0.3333333333333333,0.40992319589770937,-0.07658986256437605,0.0014542417864769064,0.0025205295617428164,0.002339181286549708,0.9280515182421764,0.028966146436920664,1.0,0.18958764291397276,1.0,0.5016188246218545,0.0
main,linear,2000,5,2026084702,3,0.5,0.2,1638,1992,inference,96,ZLZ,0.3229166666666667,0.40992319589770937,-0.08700652923104268,0.0009206798342211719,0.0025196187561277615,0.0023014894005847952,0.913427634632235,0.018341768788674145,1.0,0.18805400031491482,1.0,0.4993023445071355,0.0
main,linear,2000,6,2026084702,0,0.25,0.75,1885,1350,balance,159,LOO,0.5094339622641509,0.5001287267574515,0.009305235506699483,-0.00027400382350878383,0.0015711845119164766,0.0015817151921265731,1.0067023829029804,0.0069126254894305225,1.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,linear,2000,6,2026084702,0,0.25,0.75,1885,1350,balance,159,ZLZ,0.5157232704402516,0.5001287267574515,0.01559454368280011,-0.00023135665346968315,0.001571182511219816,0.0015807137896624223,1.0060663088944433,0.005836717523436576,1.0,0.15584924677766715,1.0,0.3648283901395024,0.0
main,linear,2000,6,2026084702,0,0.25,0.75,1885,1350,inference,96,LOO,0.5416666666666666,0.5001287267574515,0.04153793990921517,0.0003588105414503717,0.002602493045520968,0.0026133040935672515,1.0041541121752044,0.007033482396218213,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,linear,2000,6,2026084702,0,0.25,0.75,1885,1350,inference,96,ZLZ,0.5416666666666666,0.5001287267574515,0.04153793990921517,0.00022397527348794188,0.002602495878826534,0.0026133040935672515,1.0041530189648527,0.004390409711427225,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,linear,2000,6,2026084702,1,0.5,0.8,494,1887,balance,159,LOO,0.5723270440251572,0.5897948771980736,-0.017467833172916336,-0.0014060882084463433,0.001522173107835159,0.001549169612041664,1.0177355020053531,0.03603964826231976,1.0,0.1542863736164506,1.0,0.3624677589194188,0.0
main,linear,2000,6,2026084702,1,0.5,0.8,494,1887,balance,159,ZLZ,0.5723270440251572,0.5897948771980736,-0.017467833172916336,-0.0013728941784870718,0.0015221407468741022,0.001549169612041664,1.0177571392284641,0.03518922138444358,1.0,0.1542863736164506,1.0,0.3624677589194188,0.0
main,linear,2000,6,2026084702,1,0.5,0.8,494,1887,inference,96,LOO,0.5208333333333334,0.5897948771980736,-0.06896154386474018,-0.0018431650377092046,0.00252225860958374,0.0026270102339181287,1.0415308818597615,0.036700283348442816,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,linear,2000,6,2026084702,1,0.5,0.8,494,1887,inference,96,ZLZ,0.53125,0.5897948771980736,-0.05854487719807355,-0.0020166564885335525,0.00252254388369013,0.002621299342105263,1.039149153778315,0.04015249742585511,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,6,2026084702,2,0.75,0.25,1350,1885,balance,159,LOO,0.559748427672956,0.5001287267574515,0.0596197009155045,0.01809423934065091,0.001568943168480893,0.0015596843379152509,0.9940986832718697,0.4568111800831761,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,linear,2000,6,2026084702,2,0.75,0.25,1350,1885,balance,159,ZLZ,0.5534591194968553,0.5001287267574515,0.053330392739403876,0.017703041374677597,0.001568988510407607,0.0015641906490039296,0.9969420672160111,0.4469284514642861,1.0,0.15503256388079784,1.0,0.3635948369689064,0.0
main,linear,2000,6,2026084702,2,0.75,0.25,1350,1885,inference,96,LOO,0.5833333333333334,0.5001287267574515,0.08320460657588191,0.017256036083865722,0.002599198572509196,0.002558479532163743,0.9843340017280234,0.3384708798369976,1.0,0.19827550293867158,1.0,0.5147413441704372,0.0
main,linear,2000,6,2026084702,2,0.75,0.25,1350,1885,inference,96,ZLZ,0.5729166666666666,0.5001287267574515,0.07278793990921517,0.016588534299366908,0.0025995158634659603,0.0025756122076023395,0.990804573959495,0.3253582167346653,1.0,0.1989382641281609,1.0,0.5157424073367853,0.0
main,linear,2000,6,2026084702,3,0.5,0.2,494,1208,balance,159,LOO,0.42138364779874216,0.4099030839342237,0.011480563864518456,-0.0012214628030539076,0.0015188681335427542,0.0015431611972567584,1.0159941888156814,0.03134153123815428,1.0,0.1539868850643441,1.0,0.3620153984568398,0.0
main,linear,2000,6,2026084702,3,0.5,0.2,494,1208,balance,159,ZLZ,0.41509433962264153,0.4099030839342237,0.0051912556884178285,-0.0013728941784872384,0.0015186924506162057,0.001536652081239776,1.0118257192997064,0.035229148513576745,1.0,0.153661780437642,1.0,0.3615243463672453,0.0
main,linear,2000,6,2026084702,3,0.5,0.2,494,1208,inference,96,LOO,0.4375,0.4099030839342237,0.0275969160657763,-0.002049121223017425,0.002514349606566966,0.0025904605263157893,1.0302706193084834,0.040865312041597185,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,6,2026084702,3,0.5,0.2,494,1208,inference,96,ZLZ,0.4270833333333333,0.4099030839342237,0.017180249399109615,-0.002016656488533608,0.002514419985588199,0.00257561220760234,1.0243365159221107,0.04021730993663041,1.0,0.19893826412816085,1.0,0.5157424073367856,0.0
main,linear,2000,7,2026084702,0,0.25,0.75,17,778,balance,159,LOO,0.4591194968553459,0.5000224943994339,-0.04090299754408799,-0.019518807908735614,0.001568826412866803,0.001571701167485063,1.0018324236478189,0.4927944905702685,1.0,0.15540431542696292,1.0,0.36415634658323026,0.0
main,linear,2000,7,2026084702,0,0.25,0.75,17,778,balance,159,ZLZ,0.4528301886792453,0.5000224943994339,-0.04719230572018862,-0.01954542714823404,0.001568814284557433,0.001568196258860534,0.9996060555395355,0.49346845826286434,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,linear,2000,7,2026084702,0,0.25,0.75,17,778,inference,96,LOO,0.4895833333333333,0.5000224943994339,-0.0104391610661006,-0.020723259740784206,0.002598095740681383,0.002630436769005848,1.012447974036547,0.4065654738409438,1.0,0.20104441826199176,1.0,0.5189236336358916,0.0
main,linear,2000,7,2026084702,0,0.25,0.75,17,778,inference,96,ZLZ,0.46875,0.5000224943994339,-0.031272494399433914,-0.02029203145384806,0.002598318711540185,0.002621299342105263,1.0088444233045823,0.3980882108505535,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,7,2026084702,1,0.5,0.8,698,1020,balance,159,LOO,0.5283018867924528,0.5898903357649805,-0.06158844897252769,0.008356465967035875,0.001510450301482759,0.0015772088810378938,1.04419779948377,0.21501533181648055,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,linear,2000,7,2026084702,1,0.5,0.8,698,1020,balance,159,ZLZ,0.5283018867924528,0.5898903357649805,-0.06158844897252769,0.008644486677052421,0.0015101300816785421,0.0015772088810378938,1.044419219359429,0.22244980527485567,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,linear,2000,7,2026084702,1,0.5,0.8,698,1020,inference,96,LOO,0.5104166666666666,0.5898903357649805,-0.07947366909831388,0.008490360698799715,0.0025016599899949526,0.002630436769005848,1.051476531393523,0.16975086638012155,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,linear,2000,7,2026084702,1,0.5,0.8,698,1020,inference,96,ZLZ,0.5104166666666666,0.5898903357649805,-0.07947366909831388,0.008181818201786206,0.0025022563647445224,0.0026304367690058485,1.0512259279533946,0.16356256931976101,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,linear,2000,7,2026084702,2,0.75,0.25,778,17,balance,159,LOO,0.559748427672956,0.5000224943994339,0.05972593327352205,-0.009689281118780646,0.001570557678033419,0.0015596843379152509,0.9930767648522255,0.2444919764154855,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,linear,2000,7,2026084702,2,0.75,0.25,778,17,balance,159,ZLZ,0.5471698113207547,0.5000224943994339,0.04714731692132079,-0.009204293656562168,0.0015706535707675974,0.001568196258860534,0.9984354844678686,0.2322470803701554,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,linear,2000,7,2026084702,2,0.75,0.25,778,17,inference,96,LOO,0.5104166666666666,0.5000224943994339,0.010394172267232715,-0.009597705926155886,0.002601610700952439,0.002630436769005848,1.0110800851345114,0.18816822312559706,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,linear,2000,7,2026084702,2,0.75,0.25,778,17,inference,96,ZLZ,0.5208333333333334,0.5000224943994339,0.020810838933899456,-0.009156107054514195,0.0026016557208250954,0.0026270102339181287,1.0097455296986768,0.17950888490273356,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,linear,2000,7,2026084702,3,0.5,0.2,698,1799,balance,159,LOO,0.46540880503144655,0.4099261942543925,0.055482610777054076,0.008239761430092973,0.001529080677415768,0.001574705374877516,1.0298379922888414,0.21071693344582657,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,linear,2000,7,2026084702,3,0.5,0.2,698,1799,balance,159,ZLZ,0.46540880503144655,0.4099261942543925,0.055482610777054076,0.00864448667705231,0.0015294909447585066,0.001574705374877516,1.0295617507733257,0.22103739530944536,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,linear,2000,7,2026084702,3,0.5,0.2,698,1799,inference,96,LOO,0.4895833333333333,0.4099261942543925,0.07965713907894084,0.00791011340398412,0.0025322085754323114,0.002630436769005848,1.0387915097226013,0.15719291666996463,1.0,0.20104441826199176,1.0,0.5189236336358916,0.0
main,linear,2000,7,2026084702,3,0.5,0.2,698,1799,inference,96,ZLZ,0.4791666666666667,0.4099261942543925,0.06924047241227421,0.00818181820178615,0.0025325881330758118,0.0026270102339181287,1.0372828489595907,0.16258015810386717,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,linear,2000,8,2026084702,0,0.25,0.75,936,1548,balance,159,LOO,0.4716981132075472,0.4999047289173003,-0.028206615709753136,0.0023873442060876604,0.0015711450055670474,0.0015772088810378938,1.0038595263004753,0.06022917373775289,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,linear,2000,8,2026084702,0,0.25,0.75,936,1548,balance,159,ZLZ,0.4716981132075472,0.4999047289173003,-0.028206615709753136,0.002078661185532682,0.0015712078807315734,0.0015772088810378938,1.0038193547651544,0.052440507049826196,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,linear,2000,8,2026084702,0,0.25,0.75,936,1548,inference,96,LOO,0.4895833333333333,0.4999047289173003,-0.010321395583966997,0.002431512587633522,0.002602510172650086,0.002630436769005848,1.0107306386923072,0.04766288258398397,1.0,0.20104441826199176,1.0,0.5189236336358916,0.0
main,linear,2000,8,2026084702,0,0.25,0.75,936,1548,inference,96,ZLZ,0.4791666666666667,0.4999047289173003,-0.020738062250633627,0.0019253957368423613,0.002602566915591026,0.0026270102339181287,1.0093920037869812,0.03774149102865744,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,linear,2000,8,2026084702,1,0.5,0.8,1940,208,balance,159,LOO,0.559748427672956,0.5899542127550195,-0.030205785082063508,0.0329033700052348,0.0014762872006283416,0.0015596843379152509,1.0564911334673996,0.8563572009896979,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,linear,2000,8,2026084702,1,0.5,0.8,1940,208,balance,159,ZLZ,0.559748427672956,0.5899542127550195,-0.030205785082063508,0.032548417396638385,0.0014768400153548533,0.0015596843379152507,1.056095664864885,0.8469604895835922,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,linear,2000,8,2026084702,1,0.5,0.8,1940,208,inference,96,LOO,0.53125,0.5899542127550195,-0.05870421275501947,0.03242765676557424,0.002446678804693523,0.002621299342105263,1.071370437785606,0.6555821008476961,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,8,2026084702,1,0.5,0.8,1940,208,inference,96,ZLZ,0.5208333333333334,0.5899542127550195,-0.0691208794216861,0.03199605583741849,0.0024477042484959996,0.0026270102339181287,1.0732547592431987,0.6467210176043756,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,linear,2000,8,2026084702,2,0.75,0.25,1548,936,balance,159,LOO,0.4779874213836478,0.4999047289173003,-0.021917307533652508,0.002142809890260944,0.0015710453760630662,0.0015792116859661954,1.0051980102087144,0.05406164766740384,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,linear,2000,8,2026084702,2,0.75,0.25,1548,936,balance,159,ZLZ,0.4779874213836478,0.4999047289173003,-0.021917307533652508,0.0015371925793958852,0.001571027149887284,0.0015792116859661954,1.0052096719521992,0.03878255652015643,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,linear,2000,8,2026084702,2,0.75,0.25,1548,936,inference,96,LOO,0.5104166666666666,0.4999047289173003,0.010511937749366318,0.0011920249285367612,0.002602699482971483,0.002630436769005848,1.0106571220441853,0.023365405629774117,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,linear,2000,8,2026084702,2,0.75,0.25,1548,936,inference,96,ZLZ,0.5,0.4999047289173003,9.527108269968831e-05,0.0011711192065050335,0.002602654337572603,0.002631578947368421,1.011113504155452,0.022955822456873547,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,linear,2000,8,2026084702,3,0.5,0.2,1940,844,balance,159,LOO,0.4591194968553459,0.40992043587309734,0.04919906098224858,0.03229761867078862,0.0015501864550098424,0.001571701167485063,1.0138787901324322,0.8203109970195687,1.0,0.15540431542696292,1.0,0.36415634658323026,0.0
main,linear,2000,8,2026084702,3,0.5,0.2,1940,844,balance,159,ZLZ,0.4528301886792453,0.40992043587309734,0.04290975280614795,0.032548417396638496,0.0015504064401974614,0.001568196258860534,1.011474293579951,0.8266222574792699,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,linear,2000,8,2026084702,3,0.5,0.2,1940,844,inference,96,LOO,0.40625,0.40992043587309734,-0.003670435873097344,0.0319964832741132,0.0025675292038966225,0.0025390625,0.9889128022951327,0.6314581191562595,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,linear,2000,8,2026084702,3,0.5,0.2,1940,844,inference,96,ZLZ,0.4270833333333333,0.40992043587309734,0.01716289746023597,0.03199605583741866,0.002567476895105929,0.00257561220760234,1.003168602027897,0.6314561160168246,1.0,0.19893826412816085,1.0,0.5157424073367856,0.0
main,linear,2000,9,2026084702,0,0.25,0.75,441,740,balance,159,LOO,0.4968553459119497,0.4999751948276868,-0.0031198489157371334,0.011370850943934085,0.0015704379770943764,0.0015822158933586484,1.007499765311371,0.2869343695919378,1.0,0.1559232785671853,1.0,0.36494021095641305,0.0
main,linear,2000,9,2026084702,0,0.25,0.75,441,740,balance,159,ZLZ,0.5031446540880503,0.4999751948276868,0.003169459260363494,0.01110027803358915,0.001570421341650504,0.0015822158933586484,1.0075104377375237,0.2801081612200594,1.0,0.1559232785671853,1.0,0.36494021095641305,0.0
main,linear,2000,9,2026084702,0,0.25,0.75,441,740,inference,96,LOO,0.4895833333333333,0.4999751948276868,-0.010391861494353505,0.011365536973208967,0.002601353453003632,0.0026304367690058485,1.0111800708852678,0.2228385257586844,1.0,0.20104441826199182,1.0,0.5189236336358916,0.0
main,linear,2000,9,2026084702,0,0.25,0.75,441,740,inference,96,ZLZ,0.46875,0.4999751948276868,-0.03122519482768682,0.011118019762559661,0.0026013771607436864,0.002621299342105263,1.007658321008662,0.2179845835320374,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,9,2026084702,1,0.5,0.8,1042,152,balance,159,LOO,0.6226415094339622,0.5904686057758544,0.032172903658107876,0.004668469114151197,0.0015143342362813061,0.0014870826592642996,0.9820042521894459,0.11996750295826228,1.0,0.15116304837535033,1.0,0.35775015338521343,0.0
main,linear,2000,9,2026084702,1,0.5,0.8,1042,152,balance,159,ZLZ,0.6289308176100629,0.5904686057758544,0.038462211834208504,0.004581346000513853,0.0015144170436531541,0.0014770686346227892,0.9753380951522632,0.11772544703386702,1.0,0.1506532221393535,1.0,0.35698008978736206,0.0
main,linear,2000,9,2026084702,1,0.5,0.8,1042,152,inference,96,LOO,0.59375,0.5904686057758544,0.0032813942241456395,0.003531790696437942,0.002510512940461785,0.0025390625,1.011372002541028,0.07048776268040013,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,linear,2000,9,2026084702,1,0.5,0.8,1042,152,inference,96,ZLZ,0.5729166666666666,0.5904686057758544,-0.01755193910918773,0.0044925208026009855,0.00250856914399038,0.0025756122076023395,1.0267256191732128,0.08969682255830855,1.0,0.1989382641281609,1.0,0.5157424073367853,0.0
main,linear,2000,9,2026084702,2,0.75,0.25,740,441,balance,159,LOO,0.5157232704402516,0.4999751948276868,0.01574807561256475,0.0037675734607408584,0.0015708592134665068,0.001580713789662422,1.0062733669010149,0.09505896845991763,1.0,0.1558492467776671,1.0,0.36482839013950236,0.0
main,linear,2000,9,2026084702,2,0.75,0.25,740,441,balance,159,ZLZ,0.5283018867924528,0.4999751948276868,0.028326691964766004,0.0036080997938214843,0.001570852957459482,0.0015772088810378938,1.0040461607486746,0.09103549832460985,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,linear,2000,9,2026084702,2,0.75,0.25,740,441,inference,96,LOO,0.4895833333333333,0.4999751948276868,-0.010391861494353505,0.004073261957728169,0.0026021166950370095,0.002630436769005848,1.0108834757575835,0.07985074208566334,1.0,0.20104441826199176,1.0,0.5189236336358916,0.0
main,linear,2000,9,2026084702,2,0.75,0.25,740,441,inference,96,ZLZ,0.4791666666666667,0.4999751948276868,-0.020808528161020134,0.003964494568012844,0.002602159327007601,0.0026270102339181287,1.009550109654164,0.07771786919460082,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,linear,2000,9,2026084702,3,0.5,0.2,1042,377,balance,159,LOO,0.4025157232704403,0.4103259337845624,-0.007810210514122118,0.004412459347795883,0.0015255223760549603,0.001522131745509586,0.9977773970420922,0.11297215836496811,1.0,0.15293405663940707,1.0,0.3604251608668852,0.0
main,linear,2000,9,2026084702,3,0.5,0.2,1042,377,balance,159,ZLZ,0.4088050314465409,0.4103259337845624,-0.0015209023380214903,0.004581346000514019,0.0015256983159746295,0.001529642263990719,1.0025850117122073,0.11728939851503432,1.0,0.15331089677532617,1.0,0.3609943565072651,0.0
main,linear,2000,9,2026084702,3,0.5,0.2,1042,377,inference,96,LOO,0.3645833333333333,0.4103259337845624,-0.045742600451229076,0.00401318916770016,0.0025261621831247916,0.0024385508040935676,0.965318387070916,0.0798470759495834,1.0,0.19357264782087358,1.0,0.5076379483926494,0.0
main,linear,2000,9,2026084702,3,0.5,0.2,1042,377,inference,96,ZLZ,0.3645833333333333,0.4103259337845624,-0.045742600451229076,0.004492520802601152,0.0025269203927625705,0.0024385508040935676,0.9650287405483351,0.08937052653907834,1.0,0.19357264782087358,1.0,0.5076379483926494,0.0
main,linear,2000,10,2026084702,0,0.25,0.75,181,665,balance,159,LOO,0.4779874213836478,0.4997664944528429,-0.021779073069195076,0.012385937562520322,0.0015700776459768543,0.0015792116859661954,1.0058175721517633,0.3125851349568117,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,linear,2000,10,2026084702,0,0.25,0.75,181,665,balance,159,ZLZ,0.4779874213836478,0.4997664944528429,-0.021779073069195076,0.011927268684653825,0.0015701284260432366,0.0015792116859661952,1.0057850426578472,0.30100479541774566,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,linear,2000,10,2026084702,0,0.25,0.75,181,665,inference,96,LOO,0.5104166666666666,0.4997664944528429,0.01065017221382375,0.012042980165854533,0.0026009188428383545,0.0026304367690058485,1.011349037763624,0.2361405500890914,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,linear,2000,10,2026084702,0,0.25,0.75,181,665,inference,96,ZLZ,0.4791666666666667,0.4997664944528429,-0.020599827786176195,0.011409254132478563,0.0026011344563093494,0.0026270102339181287,1.0099478816045109,0.22370508330289135,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,linear,2000,10,2026084702,1,0.5,0.8,652,1846,balance,159,LOO,0.5849056603773585,0.5899772617597989,-0.005071601382440449,0.009767728257781494,0.0015088442401513117,0.001536652081239776,1.0184298951134119,0.2514614202925398,1.0,0.1536617804376419,1.0,0.3615243463672453,0.0
main,linear,2000,10,2026084702,1,0.5,0.8,652,1846,balance,159,ZLZ,0.5849056603773585,0.5899772617597989,-0.005071601382440449,0.010112401930466142,0.0015084046917858323,0.001536652081239776,1.0187266650705662,0.2603726633992398,1.0,0.1536617804376419,1.0,0.3615243463672453,0.0
main,linear,2000,10,2026084702,1,0.5,0.8,652,1846,inference,96,LOO,0.5625,0.5899772617597989,-0.02747726175979892,0.009339880164405567,0.0025001166154430708,0.0025904605263157893,1.036135878748483,0.18679324674346845,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,10,2026084702,1,0.5,0.8,652,1846,inference,96,ZLZ,0.5833333333333334,0.5899772617597989,-0.006643928426465551,0.009894984466825907,0.0024988559828836654,0.0025584795321637434,1.0238603383662281,0.1979449850092022,1.0,0.19827550293867158,1.0,0.5147413441704372,0.0
main,linear,2000,10,2026084702,2,0.75,0.25,665,181,balance,159,LOO,0.5094339622641509,0.4997664944528429,0.009667467811308061,0.0029852539745408024,0.0015709371207823998,0.0015817151921265731,1.0068609183662331,0.07531853848765428,1.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,linear,2000,10,2026084702,2,0.75,0.25,665,181,balance,159,ZLZ,0.5094339622641509,0.4997664944528429,0.009667467811308061,0.0024138988381747217,0.0015710417581321426,0.0015817151921265731,1.0067938576038364,0.06090110902968427,1.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,linear,2000,10,2026084702,2,0.75,0.25,665,181,inference,96,LOO,0.5104166666666666,0.4997664944528429,0.01065017221382375,0.0040812524091256575,0.0026022207055668104,0.002630436769005848,1.0108430708351048,0.08000578502112182,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,linear,2000,10,2026084702,2,0.75,0.25,665,181,inference,96,ZLZ,0.5208333333333334,0.4997664944528429,0.02106683888049049,0.0037622895901692766,0.0026021767974975635,0.0026270102339181287,1.0095433317384301,0.07375370143040197,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,linear,2000,10,2026084702,3,0.5,0.2,652,1074,balance,159,LOO,0.5094339622641509,0.40979531773604916,0.09963864452810178,0.010014864647773902,0.001530989401854845,0.0015817151921265731,1.0331326854452894,0.25595227374752194,0.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,linear,2000,10,2026084702,3,0.5,0.2,652,1074,balance,159,ZLZ,0.5157232704402516,0.40979531773604916,0.10592795270420241,0.01011240193046603,0.0015310661220286801,0.0015807137896624223,1.0324268605512337,0.25843858194943614,0.0,0.15584924677766715,1.0,0.3648283901395024,0.0
main,linear,2000,10,2026084702,3,0.5,0.2,652,1074,inference,96,LOO,0.5208333333333334,0.40979531773604916,0.11103801559728421,0.010163800908164822,0.0025361528414122175,0.0026270102339181287,1.0358248883988075,0.20182196857241463,0.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,linear,2000,10,2026084702,3,0.5,0.2,652,1074,inference,96,ZLZ,0.4895833333333333,0.40979531773604916,0.07978801559728416,0.009894984466825851,0.0025355728371137276,0.002630436769005848,1.037413215074549,0.19650656832918603,1.0,0.20104441826199176,1.0,0.5189236336358916,0.0
main,linear,2000,11,2026084702,0,0.25,0.75,1249,11,balance,159,LOO,0.5345911949685535,0.5003890574250346,0.03420213754351886,-0.0015821051839881028,0.001571167361739219,0.001574705374877516,1.0022518372163616,0.03991389671362332,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,linear,2000,11,2026084702,0,0.25,0.75,1249,11,balance,159,ZLZ,0.5345911949685535,0.5003890574250346,0.03420213754351886,-0.0016030471344885,0.0015711243297657541,0.001574705374877516,1.0022792881784828,0.04044278132117664,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,linear,2000,11,2026084702,0,0.25,0.75,1249,11,inference,96,LOO,0.5104166666666666,0.5003890574250346,0.01002760924163204,-0.0022078614797924057,0.0026023744991967184,0.0026304367690058485,1.01078333261327,0.04327996741934781,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,linear,2000,11,2026084702,0,0.25,0.75,1249,11,inference,96,ZLZ,0.5208333333333334,0.5003890574250346,0.02044427590829878,-0.0025728201771932357,0.00260240497843028,0.0026270102339181287,1.0094548141783413,0.05043383490768968,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,linear,2000,11,2026084702,1,0.5,0.8,1078,794,balance,159,LOO,0.6037735849056604,0.5901829522885126,0.013590632617147769,0.00039259996492346794,0.0015193906603911348,0.0015141205257963772,0.996531415697,0.010071995665857796,1.0,0.15253106764740765,1.0,0.35981646886329166,0.0
main,linear,2000,11,2026084702,1,0.5,0.8,1078,794,balance,159,ZLZ,0.5911949685534591,0.5901829522885126,0.0010120162649465136,8.276586807987041e-05,0.0015197445686386713,0.001529642263990719,1.006512736124409,0.0021230781194315294,1.0,0.15331089677532606,1.0,0.3609943565072651,0.0
main,linear,2000,11,2026084702,1,0.5,0.8,1078,794,inference,96,LOO,0.5625,0.5901829522885126,-0.027682952288512586,-0.0006087591436437778,0.002518650468608291,0.0025904605263157893,1.0285113232671692,0.012130020831145486,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,11,2026084702,1,0.5,0.8,1078,794,inference,96,ZLZ,0.5625,0.5901829522885126,-0.027682952288512586,-0.0007765275438884611,0.0025189567513179086,0.0025904605263157893,1.0283862654491667,0.015472001879637659,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,11,2026084702,2,0.75,0.25,11,1249,balance,159,LOO,0.5157232704402516,0.5003890574250346,0.01533421301521698,0.014026730102431717,0.0015698750967734756,0.001580713789662422,1.0069041753138341,0.3540168149108445,1.0,0.1558492467776671,1.0,0.36482839013950236,0.0
main,linear,2000,11,2026084702,2,0.75,0.25,11,1249,balance,159,ZLZ,0.5220125786163522,0.5003890574250346,0.021623521191317607,0.013878185608872884,0.001569885970470588,0.0015792116859661954,1.0059403776267979,0.3502665279034869,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,linear,2000,11,2026084702,2,0.75,0.25,11,1249,inference,96,LOO,0.5416666666666666,0.5003890574250346,0.04127760924163204,0.013715340881795601,0.0026007086142393163,0.0026133040935672515,1.0048430951698983,0.26894331764538215,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,linear,2000,11,2026084702,2,0.75,0.25,11,1249,inference,96,ZLZ,0.5208333333333334,0.5003890574250346,0.02044427590829878,0.01415799576452259,0.0026004504269195265,0.0026270102339181287,1.0102135409787698,0.27763709302470074,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,linear,2000,11,2026084702,3,0.5,0.2,1078,1596,balance,159,LOO,0.33962264150943394,0.41010356416439486,-0.07048092265496092,0.0003320512921321517,0.0015205116297850984,0.0014194879929341046,0.9335594448131436,0.008515502905381583,1.0,0.14768757119441178,1.0,0.3525006423298026,0.0
main,linear,2000,11,2026084702,3,0.5,0.2,1078,1596,balance,159,ZLZ,0.3333333333333333,0.41010356416439486,-0.07677023083106155,8.276586807992592e-05,0.0015202565470115632,0.0014064697609001405,0.9251529050573085,0.0021227205937200495,0.0,0.14700878435045162,1.0,0.3514753733218002,0.0
main,linear,2000,11,2026084702,3,0.5,0.2,1078,1596,inference,96,LOO,0.3333333333333333,0.41010356416439486,-0.07677023083106155,-0.0006211819818811026,0.002516910012424065,0.002339181286549708,0.9293861421357753,0.012381834814383609,1.0,0.18958764291397276,1.0,0.5016188246218545,0.0
main,linear,2000,11,2026084702,3,0.5,0.2,1078,1596,inference,96,ZLZ,0.3333333333333333,0.41010356416439486,-0.07677023083106155,-0.0007765275438884611,0.0025165809440012123,0.002339181286549708,0.9295076687780011,0.015479303417837605,1.0,0.18958764291397276,1.0,0.5016188246218545,0.0
main,linear,2000,12,2026084702,0,0.25,0.75,1330,886,balance,159,LOO,0.5408805031446541,0.49982021841101965,0.04106028473363443,-0.006778265554725105,0.0015704401874291295,0.001571701167485063,1.0008029468845914,0.17104401374730005,1.0,0.15540431542696292,1.0,0.36415634658323026,0.0
main,linear,2000,12,2026084702,0,0.25,0.75,1330,886,balance,159,ZLZ,0.5283018867924528,0.49982021841101965,0.02848166838143318,-0.007181797417954605,0.0015704638815459526,0.0015772088810378938,1.0042949090209585,0.1812254447197962,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,linear,2000,12,2026084702,0,0.25,0.75,1330,886,inference,96,LOO,0.5208333333333334,0.49982021841101965,0.021013114922313725,-0.007845155305566065,0.00260144959021395,0.0026270102339181287,1.009825538730534,0.15381328166274316,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,linear,2000,12,2026084702,0,0.25,0.75,1330,886,inference,96,ZLZ,0.5104166666666666,0.49982021841101965,0.010596448255646984,-0.007432830016269154,0.002601379879498564,0.002630436769005848,1.0111697986658086,0.14573112330154195,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,linear,2000,12,2026084702,1,0.5,0.8,199,1224,balance,159,LOO,0.5786163522012578,0.590264536213141,-0.011648184011883167,0.0003696608349085251,0.001519479274531026,0.0015431611972567584,1.0155855516575187,0.009483224888553188,1.0,0.153986885064344,1.0,0.3620153984568398,0.0
main,linear,2000,12,2026084702,1,0.5,0.8,199,1224,balance,159,ZLZ,0.5786163522012578,0.590264536213141,-0.011648184011883167,0.0005526240159297036,0.0015192599319807224,0.0015431611972567584,1.0157321764188665,0.014177958880787885,1.0,0.153986885064344,1.0,0.3620153984568398,0.0
main,linear,2000,12,2026084702,1,0.5,0.8,199,1224,inference,96,LOO,0.5,0.590264536213141,-0.09026453621314101,8.984182616200709e-05,0.002517380321721085,0.002631578947368421,1.0453640733829446,0.001790622983162368,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,linear,2000,12,2026084702,1,0.5,0.8,199,1224,inference,96,ZLZ,0.5104166666666666,0.590264536213141,-0.07984786954647438,0.0009473611609898125,0.0025157544474025684,0.002630436769005848,1.045585657901424,0.01888780330482666,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,linear,2000,12,2026084702,2,0.75,0.25,886,1330,balance,159,LOO,0.5031446540880503,0.49982021841101965,0.0033244356770306682,0.007074385777395609,0.0015711122847082595,0.0015822158933586484,1.0070673552479101,0.17847817918361145,1.0,0.1559232785671853,1.0,0.36494021095641305,0.0
main,linear,2000,12,2026084702,2,0.75,0.25,886,1330,balance,159,ZLZ,0.4968553459119497,0.49982021841101965,-0.0029648724990699593,0.007192571304642348,0.00157110436451895,0.001582215893358649,1.007072432036112,0.1814603141816767,1.0,0.15592327856718535,1.0,0.3649402109564132,0.0
main,linear,2000,12,2026084702,2,0.75,0.25,886,1330,inference,96,LOO,0.4895833333333333,0.49982021841101965,-0.01023688507768633,0.006642178748526795,0.0026025923484843554,0.002630436769005848,1.0106987252681765,0.1301989507822094,1.0,0.20104441826199176,1.0,0.5189236336358916,0.0
main,linear,2000,12,2026084702,2,0.75,0.25,886,1330,inference,96,ZLZ,0.4895833333333333,0.49982021841101965,-0.01023688507768633,0.006518713742052484,0.0026025857020402572,0.0026304367690058485,1.010701306375332,0.1277789721616411,1.0,0.20104441826199182,1.0,0.5189236336358916,0.0
main,linear,2000,12,2026084702,3,0.5,0.2,199,240,balance,159,LOO,0.39622641509433965,0.40995099847880623,-0.013724583384466582,0.000176152550696973,0.0015203500767499425,0.0015141205257963772,0.9959025549122987,0.004517697378254002,1.0,0.15253106764740776,1.0,0.35981646886329166,0.0
main,linear,2000,12,2026084702,3,0.5,0.2,199,240,balance,159,ZLZ,0.4025157232704403,0.40995099847880623,-0.007435275208365955,0.0005526240159297591,0.0015207577622040431,0.001522131745509586,1.0009034859723824,0.014170975057519145,1.0,0.15293405663940707,1.0,0.3604251608668852,0.0
main,linear,2000,12,2026084702,3,0.5,0.2,199,240,inference,96,LOO,0.3229166666666667,0.40995099847880623,-0.08703433181213954,2.3901150409677552e-05,0.0025179750859587575,0.0023014894005847952,0.9140238969872365,0.0004763137191433136,1.0,0.18805400031491482,1.0,0.4993023445071355,0.0
main,linear,2000,12,2026084702,3,0.5,0.2,199,240,inference,96,ZLZ,0.3229166666666667,0.40995099847880623,-0.08703433181213954,0.000947361160989757,0.002519718071441213,0.0023014894005847952,0.9133916316552048,0.018872941797824044,1.0,0.18805400031491482,1.0,0.4993023445071355,0.0
main,linear,2000,13,2026084702,0,0.25,0.75,68,505,balance,159,LOO,0.49056603773584906,0.49969700275029955,-0.009130965014450487,-0.013782865398883348,0.0015698376564619954,0.0015817151921265736,1.007566091701066,0.3478661283725357,1.0,0.15589860521018822,1.0,0.36490294325083267,0.0
main,linear,2000,13,2026084702,0,0.25,0.75,68,505,balance,159,ZLZ,0.4779874213836478,0.49969700275029955,-0.021709581366651742,-0.013533089877379667,0.0015698738823841055,0.0015792116859661954,1.0059481234046068,0.341558096031095,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,linear,2000,13,2026084702,0,0.25,0.75,68,505,inference,96,LOO,0.46875,0.49969700275029955,-0.030947002750299546,-0.014883752096613134,0.0025997902934649774,0.002621299342105263,1.0082733783160713,0.2919061660359954,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,13,2026084702,0,0.25,0.75,68,505,inference,96,ZLZ,0.4895833333333333,0.49969700275029955,-0.010113669416966231,-0.014510946760556975,0.0025998740712467176,0.002630436769005848,1.0117554531187254,0.2845899716057689,1.0,0.20104441826199176,1.0,0.5189236336358916,0.0
main,linear,2000,13,2026084702,1,0.5,0.8,692,1605,balance,159,LOO,0.559748427672956,0.5900513073275746,-0.030302879654618642,0.003379749624484174,0.001516584778809489,0.0015596843379152509,1.028418826107166,0.08678630174582473,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,linear,2000,13,2026084702,1,0.5,0.8,692,1605,balance,159,ZLZ,0.5534591194968553,0.5900513073275746,-0.03659218783071927,0.003210960126791118,0.0015168024985744658,0.0015641906490039298,1.0312421363190005,0.08244615280222728,1.0,0.15503256388079784,1.0,0.3635948369689064,0.0
main,linear,2000,13,2026084702,1,0.5,0.8,692,1605,inference,96,LOO,0.5520833333333334,0.5900513073275746,-0.03796797399424123,0.003935169596428922,0.002511057719259225,0.0026030244883040936,1.036624713298904,0.0785299112047293,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,linear,2000,13,2026084702,1,0.5,0.8,692,1605,inference,96,ZLZ,0.5520833333333334,0.5900513073275746,-0.03796797399424123,0.0035939716198570837,0.0025117199472432924,0.0026030244883040936,1.0363514018197018,0.07171153785051966,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,linear,2000,13,2026084702,2,0.75,0.25,505,68,balance,159,LOO,0.4339622641509434,0.49969700275029955,-0.06573473859935614,0.002624575837930354,0.0015714382094466697,0.0015546773255944951,0.9893340484204743,0.06620800045422552,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,linear,2000,13,2026084702,2,0.75,0.25,505,68,balance,159,ZLZ,0.4339622641509434,0.49969700275029955,-0.06573473859935614,0.0024421495354563505,0.0015714097772345998,0.0015546773255944951,0.9893519488789546,0.06160664057493493,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,linear,2000,13,2026084702,2,0.75,0.25,505,68,inference,96,LOO,0.4375,0.49969700275029955,-0.062197002750299546,0.002255379036918581,0.0026029780820022103,0.0025904605263157893,0.9951910637385035,0.04420631193286697,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,13,2026084702,2,0.75,0.25,505,68,inference,96,ZLZ,0.4270833333333333,0.49969700275029955,-0.07261366941696623,0.0020027431524612394,0.0026030048264576063,0.00257561220760234,0.989476539352966,0.03925434804971338,1.0,0.19893826412816085,1.0,0.5157424073367856,0.0
main,linear,2000,13,2026084702,3,0.5,0.2,692,251,balance,159,LOO,0.4339622641509434,0.41013343035529226,0.02382883379565115,0.00344984902326656,0.0015244878197172005,0.0015546773255944951,1.0198030482676437,0.0883564197952139,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,linear,2000,13,2026084702,3,0.5,0.2,692,251,balance,159,ZLZ,0.42138364779874216,0.41013343035529226,0.011250217443449895,0.0032109601267910626,0.0015242783216550195,0.0015431611972567582,1.0123880759395936,0.0822437257166244,1.0,0.1539868850643441,1.0,0.3620153984568398,0.0
main,linear,2000,13,2026084702,3,0.5,0.2,692,251,inference,96,LOO,0.3854166666666667,0.41013343035529226,-0.024716763688625576,0.003923212976173374,0.002526136423937816,0.0024933753654970765,0.9870311602610636,0.07805729272472331,1.0,0.19573654529586637,1.0,0.5109063927317612,0.0
main,linear,2000,13,2026084702,3,0.5,0.2,692,251,inference,96,ZLZ,0.375,0.41013343035529226,-0.03513343035529226,0.0035939716198570837,0.0025255374170264676,0.0024671052631578946,0.976863477264427,0.07151509827076645,1.0,0.19470267871540747,1.0,0.509344795931844,0.0
main,linear,2000,14,2026084702,0,0.25,0.75,561,382,balance,159,LOO,0.5094339622641509,0.5000582287372186,0.009375733526932328,0.019299490791145013,0.001568802486073967,0.0015817151921265731,1.0082309316610791,0.4872610716587428,1.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,linear,2000,14,2026084702,0,0.25,0.75,561,382,balance,159,ZLZ,0.5094339622641509,0.5000582287372186,0.009375733526932328,0.01992582101523388,0.0015686224116562121,0.0015817151921265731,1.0083466743641238,0.5031031274881297,1.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,linear,2000,14,2026084702,0,0.25,0.75,561,382,inference,96,LOO,0.5520833333333334,0.5000582287372186,0.05202510459611476,0.018477532216658488,0.0025993569667468585,0.002603024488304093,1.0014109341672393,0.36241904011944703,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,linear,2000,14,2026084702,0,0.25,0.75,561,382,inference,96,ZLZ,0.5520833333333334,0.5000582287372186,0.05202510459611476,0.01845196505969826,0.0025993684504980455,0.0026030244883040936,1.001406510033369,0.36191676544333584,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,linear,2000,14,2026084702,1,0.5,0.8,1075,1919,balance,159,LOO,0.5723270440251572,0.5902472170816314,-0.017920173056474198,-0.009278254283659249,0.0015298742558112477,0.001549169612041664,1.0126123804993272,0.2372129544015549,1.0,0.1542863736164506,1.0,0.3624677589194188,0.0
main,linear,2000,14,2026084702,1,0.5,0.8,1075,1919,balance,159,ZLZ,0.5660377358490566,0.5902472170816314,-0.024209481232574825,-0.010052451126572826,0.001530585456654416,0.0015546773255944951,1.0157402965220508,0.256946779717757,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,linear,2000,14,2026084702,1,0.5,0.8,1075,1919,inference,96,LOO,0.5104166666666666,0.5902472170816314,-0.07983055041496478,-0.009254375086445998,0.0025339914630799704,0.002630436769005848,1.038060627800479,0.1838419102805315,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,linear,2000,14,2026084702,1,0.5,0.8,1075,1919,inference,96,ZLZ,0.5208333333333334,0.5902472170816314,-0.06941388374829804,-0.009804185414452271,0.0025347850154719444,0.0026270102339181287,1.0363838423705583,0.1947336258915548,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,linear,2000,14,2026084702,2,0.75,0.25,382,561,balance,159,LOO,0.559748427672956,0.5000582287372186,0.05969019893573735,0.001857907899355582,0.0015710862224061876,0.0015596843379152509,0.9927426742540748,0.04687315334031457,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,linear,2000,14,2026084702,2,0.75,0.25,382,561,balance,159,ZLZ,0.5660377358490566,0.5000582287372186,0.06597950711183798,0.002125772918375013,0.001570928365659391,0.0015546773255944951,0.9896551361474241,0.053633813704830696,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,linear,2000,14,2026084702,2,0.75,0.25,382,561,inference,96,LOO,0.5625,0.5000582287372186,0.06244177126278139,0.0023395059839818044,0.0026023899397598256,0.0025904605263157893,0.9954159777280966,0.045860414391846446,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,14,2026084702,2,0.75,0.25,382,561,inference,96,ZLZ,0.5625,0.5000582287372186,0.06244177126278139,0.002398375452495216,0.0026023653779323978,0.0025904605263157893,0.9954253727329915,0.04701463126425669,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,14,2026084702,3,0.5,0.2,1075,1644,balance,159,LOO,0.3710691823899371,0.41022412943357656,-0.039154947043639476,-0.009656188799887777,0.0015089101619438097,0.0014770686346227892,0.9788976652659018,0.2485845064938412,1.0,0.1506532221393534,1.0,0.35698008978736195,0.0
main,linear,2000,14,2026084702,3,0.5,0.2,1075,1644,balance,159,ZLZ,0.36477987421383645,0.41022412943357656,-0.045444255219740104,-0.010052451126572826,0.0015083559388842666,0.001466553908749203,0.9722863622189968,0.25883324165230653,1.0,0.150116041098719,1.0,0.35616870830943614,0.0
main,linear,2000,14,2026084702,3,0.5,0.2,1075,1644,inference,96,LOO,0.4270833333333333,0.41022412943357656,0.01685920389975676,-0.009570209006369734,0.002499422813363907,0.00257561220760234,1.0304827954002276,0.1914262791410173,1.0,0.19893826412816085,1.0,0.5157424073367856,0.0
main,linear,2000,14,2026084702,3,0.5,0.2,1075,1644,inference,96,ZLZ,0.4270833333333333,0.41022412943357656,0.01685920389975676,-0.009804185414452327,0.0024988984924995735,0.00257561220760234,1.030699012117948,0.19612692010409083,1.0,0.19893826412816085,1.0,0.5157424073367856,0.0
main,linear,2000,15,2026084702,0,0.25,0.75,172,1750,balance,159,LOO,0.5220125786163522,0.5001928988685036,0.021819679747848597,0.018818866923652644,0.0015687523702576556,0.0015792116859661954,1.0066672828081986,0.4751341800490562,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,linear,2000,15,2026084702,0,0.25,0.75,172,1750,balance,159,ZLZ,0.5283018867924528,0.5001928988685036,0.028108987923949225,0.01836678113494772,0.001568904223809178,0.0015772088810378938,1.0052932850219196,0.46369758571788644,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,linear,2000,15,2026084702,0,0.25,0.75,172,1750,inference,96,LOO,0.4583333333333333,0.5001928988685036,-0.041859565535170284,0.01845109487516594,0.002598784057780012,0.0026133040935672515,1.0055872421349403,0.36194038584153754,1.0,0.2003886230442236,1.0,0.5179330921745231,0.0
main,linear,2000,15,2026084702,0,0.25,0.75,172,1750,inference,96,ZLZ,0.4791666666666667,0.5001928988685036,-0.021026232201836914,0.01819037278414115,0.0025986162631840507,0.0026270102339181287,1.0109265731675547,0.35683752897263277,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,linear,2000,15,2026084702,1,0.5,0.8,1783,1525,balance,159,LOO,0.5786163522012578,0.5899068714797631,-0.011290519278505218,0.01643731186300923,0.0014999207973660743,0.0015431611972567582,1.0288284554535252,0.4244207725746252,1.0,0.153986885064344,1.0,0.3620153984568398,0.0
main,linear,2000,15,2026084702,1,0.5,0.8,1783,1525,balance,159,ZLZ,0.5849056603773585,0.5899068714797631,-0.00500121110240459,0.016074914996809797,0.0015004011988010663,0.001536652081239776,1.0241607927717447,0.4149970254364547,1.0,0.1536617804376419,1.0,0.3615243463672453,0.0
main,linear,2000,15,2026084702,1,0.5,0.8,1783,1525,inference,96,LOO,0.59375,0.5899068714797631,0.003843128520236938,0.01544065412486828,0.0024867064071842407,0.0025390625,1.0210543925348403,0.30963741854934046,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,linear,2000,15,2026084702,1,0.5,0.8,1783,1525,inference,96,ZLZ,0.6145833333333334,0.5899068714797631,0.02467646185357031,0.014796751522397567,0.002488122846437191,0.0024933753654970765,1.0021110368675754,0.29664051836226896,1.0,0.19573654529586637,1.0,0.5109063927317612,0.0
main,linear,2000,15,2026084702,2,0.75,0.25,1750,172,balance,159,LOO,0.5157232704402516,0.5001928988685036,0.01553037157174797,-0.007328459708580759,0.0015710207762023932,0.001580713789662422,1.0061698824145786,0.18489354112199546,1.0,0.1558492467776671,1.0,0.36482839013950236,0.0
main,linear,2000,15,2026084702,2,0.75,0.25,1750,172,balance,159,ZLZ,0.5220125786163522,0.5001928988685036,0.021819679747848597,-0.0074705623231201,0.0015710118355700892,0.0015792116859661952,1.005219470796113,0.18847925858755538,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,linear,2000,15,2026084702,2,0.75,0.25,1750,172,inference,96,LOO,0.5729166666666666,0.5001928988685036,0.07272376779816303,-0.005903102589819964,0.0026023175025656885,0.0025756122076023395,0.9897378798178855,0.11571780564348003,1.0,0.1989382641281609,1.0,0.5157424073367853,0.0
main,linear,2000,15,2026084702,2,0.75,0.25,1750,172,inference,96,ZLZ,0.5625,0.5001928988685036,0.0623071011314964,-0.0062855860241128325,0.0026023825231363848,0.0025904605263157893,0.9954188145998509,0.12321404283445005,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,15,2026084702,3,0.5,0.2,1783,514,balance,159,LOO,0.5094339622641509,0.4102133175135495,0.09922064475060144,0.015802017153474457,0.001536611184335443,0.0015817151921265731,1.0293529086934485,0.40311646220181935,0.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,linear,2000,15,2026084702,3,0.5,0.2,1783,514,balance,159,ZLZ,0.5157232704402516,0.4102133175135495,0.10550995292670207,0.016074914996809797,0.0015368711006772866,0.0015807137896624223,1.0285272388594038,0.4100435293807059,0.0,0.15584924677766715,1.0,0.3648283901395024,0.0
main,linear,2000,15,2026084702,3,0.5,0.2,1783,514,inference,96,LOO,0.4791666666666667,0.4102133175135495,0.06895334915311718,0.014778680451199011,0.00254371445101492,0.0026270102339181287,1.0327457285427515,0.2930228446700518,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,linear,2000,15,2026084702,3,0.5,0.2,1783,514,inference,96,ZLZ,0.4791666666666667,0.4102133175135495,0.06895334915311718,0.014796751522397567,0.002543741168559953,0.0026270102339181287,1.0327348813579629,0.2933796063394633,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,linear,2000,16,2026084702,0,0.25,0.75,63,553,balance,159,LOO,0.5157232704402516,0.500176927369375,0.015546343070876545,0.0001495362125858435,0.001571111995081688,0.0015807137896624226,1.0061114641163664,0.0037726177570919506,1.0,0.15584924677766715,1.0,0.3648283901395024,0.0
main,linear,2000,16,2026084702,0,0.25,0.75,63,553,balance,159,ZLZ,0.5094339622641509,0.500176927369375,0.009257034894775917,0.0004732417379288423,0.0015710731978063803,0.0015817151921265731,1.0067737100569545,0.011939464009541293,1.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,linear,2000,16,2026084702,0,0.25,0.75,63,553,inference,96,LOO,0.53125,0.500176927369375,0.031073072630624976,0.0014068479622072472,0.002602195216612276,0.002621299342105263,1.0073415420069283,0.027578918329433662,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,16,2026084702,0,0.25,0.75,63,553,inference,96,ZLZ,0.5416666666666666,0.500176927369375,0.041489739297291606,0.0018386447251549365,0.002602202223337966,0.0026133040935672515,1.0042663364629074,0.03604352837387154,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,linear,2000,16,2026084702,1,0.5,0.8,693,68,balance,159,LOO,0.559748427672956,0.5899359103496641,-0.03018748267670812,0.005322845747425586,0.001514194029911042,0.0015596843379152509,1.0300425884038662,0.13678961147381155,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,linear,2000,16,2026084702,1,0.5,0.8,693,68,balance,159,ZLZ,0.5723270440251572,0.5899359103496641,-0.017608866324506867,0.005493801760017791,0.0015139919145021538,0.001549169612041664,1.0232350630162235,0.14119236286809372,1.0,0.1542863736164506,1.0,0.3624677589194188,0.0
main,linear,2000,16,2026084702,1,0.5,0.8,693,68,inference,96,LOO,0.5625,0.5899359103496641,-0.027435910349664083,0.006088007279655305,0.0025063517933304738,0.0025904605263157893,1.033558231214442,0.12160576066111332,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,16,2026084702,1,0.5,0.8,693,68,inference,96,ZLZ,0.5729166666666666,0.5899359103496641,-0.017019243682997454,0.005972004020159183,0.002506579921228441,0.0025756122076023395,1.0275404290081709,0.1192832087322118,1.0,0.1989382641281609,1.0,0.5157424073367853,0.0
main,linear,2000,16,2026084702,2,0.75,0.25,553,63,balance,159,LOO,0.5345911949685535,0.500176927369375,0.03441426759917843,0.004886892186148795,0.001570803142038155,0.001574705374877516,1.002484227803554,0.12330249857764962,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,linear,2000,16,2026084702,2,0.75,0.25,553,63,balance,159,ZLZ,0.5408805031446541,0.500176927369375,0.040703575775279055,0.004677468809710095,0.001570839929824432,0.0015717011674850625,1.0005482657044036,0.11801709876469962,1.0,0.15540431542696292,1.0,0.3641563465832302,0.0
main,linear,2000,16,2026084702,2,0.75,0.25,553,63,inference,96,LOO,0.5520833333333334,0.500176927369375,0.051906405963958346,0.002825578434422771,0.0026023183071240286,0.0026030244883040936,1.0002713661807365,0.05538946352113459,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,linear,2000,16,2026084702,2,0.75,0.25,553,63,inference,96,ZLZ,0.5520833333333334,0.500176927369375,0.051906405963958346,0.0027710369851032812,0.002602302591939744,0.0026030244883040936,1.0002774067729807,0.05432045827491467,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,linear,2000,16,2026084702,3,0.5,0.2,693,1306,balance,159,LOO,0.4591194968553459,0.4101349426304608,0.048984554224885124,0.005613630373364986,0.001526635751701109,0.0015717011674850627,1.0295194290673055,0.14367331054649543,1.0,0.15540431542696292,1.0,0.3641563465832302,0.0
main,linear,2000,16,2026084702,3,0.5,0.2,693,1306,balance,159,ZLZ,0.4591194968553459,0.4101349426304608,0.048984554224885124,0.005493801760017791,0.0015264970791575596,0.0015717011674850627,1.0296129543545869,0.14061284499523788,1.0,0.15540431542696292,1.0,0.3641563465832302,0.0
main,linear,2000,16,2026084702,3,0.5,0.2,693,1306,inference,96,LOO,0.4583333333333333,0.4101349426304608,0.04819839070287252,0.006207450813009496,0.0025295393194177734,0.0026133040935672515,1.0331146361341235,0.12342199715912515,1.0,0.2003886230442236,1.0,0.5179330921745231,0.0
main,linear,2000,16,2026084702,3,0.5,0.2,693,1306,inference,96,ZLZ,0.4479166666666667,0.4101349426304608,0.03778172403620589,0.005972004020159127,0.0025290828757960184,0.0026030244883040927,1.0292365320313204,0.11875135147215941,1.0,0.1999941137241651,1.0,0.5173372082341916,0.0
main,linear,2000,17,2026084702,0,0.25,0.75,1616,650,balance,159,LOO,0.5408805031446541,0.4998784359929235,0.0410020671517306,0.018151457680743,0.0015690491144616664,0.001571701167485063,1.0016902294510432,0.45824025546221675,1.0,0.15540431542696292,1.0,0.36415634658323026,0.0
main,linear,2000,17,2026084702,0,0.25,0.75,1616,650,balance,159,ZLZ,0.5471698113207547,0.4998784359929235,0.04729137532783123,0.018746143110374147,0.0015689215777802904,0.001568196258860534,0.9995376958733765,0.47327254369418165,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,linear,2000,17,2026084702,0,0.25,0.75,1616,650,inference,96,LOO,0.5520833333333334,0.4998784359929235,0.052204897340409895,0.019050527798596173,0.0025987847191025868,0.0026030244883040936,1.0016314430242497,0.37369893500851864,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,linear,2000,17,2026084702,0,0.25,0.75,1616,650,inference,96,ZLZ,0.5520833333333334,0.4998784359929235,0.052204897340409895,0.019701643196644802,0.002598655212177644,0.0026030244883040936,1.001681360461355,0.38648097390778263,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,linear,2000,17,2026084702,1,0.5,0.8,585,311,balance,159,LOO,0.5660377358490566,0.59009069729552,-0.024052961446463406,0.0020806276840553695,0.0015178116630645716,0.0015546773255944951,1.0242886936680202,0.053405431687440524,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,linear,2000,17,2026084702,1,0.5,0.8,585,311,balance,159,ZLZ,0.5660377358490566,0.59009069729552,-0.024052961446463406,0.002471091229512834,0.0015173524000566437,0.0015546773255944951,1.024598719148207,0.06343742575585407,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,linear,2000,17,2026084702,1,0.5,0.8,585,311,inference,96,LOO,0.59375,0.59009069729552,0.0036593027044800053,0.0019224370214364628,0.002514235171903337,0.0025390625,1.0098747039951192,0.038339740811073386,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,linear,2000,17,2026084702,1,0.5,0.8,585,311,inference,96,ZLZ,0.59375,0.59009069729552,0.0036593027044800053,0.0018782376415713564,0.002514327496459604,0.0025390625,1.0098376220183032,0.03745757153130639,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,linear,2000,17,2026084702,2,0.75,0.25,650,1616,balance,159,LOO,0.4968553459119497,0.4998784359929235,-0.0030230900809737893,0.000984712156573253,0.0015712656391587312,0.0015822158933586489,1.0069690661636186,0.02484188189955879,1.0,0.15592327856718535,1.0,0.3649402109564132,0.0
main,linear,2000,17,2026084702,2,0.75,0.25,650,1616,balance,159,ZLZ,0.49056603773584906,0.4998784359929235,-0.009312398257074417,0.0008653098929755076,0.0015711971225175806,0.0015817151921265736,1.0066943029988111,0.021830130475739357,1.0,0.15589860521018822,1.0,0.36490294325083267,0.0
main,linear,2000,17,2026084702,2,0.75,0.25,650,1616,inference,96,LOO,0.4479166666666667,0.4998784359929235,-0.05196176932625679,0.0010088406390169613,0.0026024599638700147,0.0026030244883040927,1.0002169195460893,0.019775639659875086,1.0,0.1999941137241651,1.0,0.5173372082341916,0.0
main,linear,2000,17,2026084702,2,0.75,0.25,650,1616,inference,96,ZLZ,0.4479166666666667,0.4998784359929235,-0.05196176932625679,0.0017570080425690637,0.002602437107828948,0.0026030244883040927,1.0002257040039038,0.03444162453841486,1.0,0.1999941137241651,1.0,0.5173372082341916,0.0
main,linear,2000,17,2026084702,3,0.5,0.2,585,1136,balance,159,LOO,0.4088050314465409,0.41011272879166194,-0.0013076973451210394,0.0023721384439718274,0.0015230660511226439,0.001529642263990719,1.004317746340172,0.060782794505448594,1.0,0.15331089677532617,1.0,0.3609943565072651,0.0
main,linear,2000,17,2026084702,3,0.5,0.2,585,1136,balance,159,ZLZ,0.4088050314465409,0.41011272879166194,-0.0013076973451210394,0.0024710912295127785,0.0015231769042884833,0.001529642263990719,1.004244654500756,0.06331601981242783,1.0,0.15331089677532617,1.0,0.3609943565072651,0.0
main,linear,2000,17,2026084702,3,0.5,0.2,585,1136,inference,96,LOO,0.4166666666666667,0.41011272879166194,0.006553937875004745,0.0018782376415713564,0.002521751402752382,0.0025584795321637425,1.0145645321625572,0.03740239431064117,1.0,0.19827550293867152,1.0,0.5147413441704373,0.0
main,linear,2000,17,2026084702,3,0.5,0.2,585,1136,inference,96,ZLZ,0.4166666666666667,0.41011272879166194,0.006553937875004745,0.0018782376415713564,0.002521751402752382,0.0025584795321637425,1.0145645321625572,0.03740239431064117,1.0,0.19827550293867152,1.0,0.5147413441704373,0.0
main,linear,2000,18,2026084702,0,0.25,0.75,260,1245,balance,159,LOO,0.49056603773584906,0.500031690296296,-0.009465652560446958,-0.001483799264761665,0.0015711146559868109,0.0015817151921265731,1.0067471435642004,0.037434428872167476,1.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,linear,2000,18,2026084702,0,0.25,0.75,260,1245,balance,159,ZLZ,0.5094339622641509,0.500031690296296,0.009402271967854925,-0.0010680387006454795,0.0015711383524627338,0.0015817151921265731,1.0067319594402748,0.026945098446469078,1.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,linear,2000,18,2026084702,0,0.25,0.75,260,1245,inference,96,LOO,0.5416666666666666,0.500031690296296,0.04163497637037061,-0.001196769663673214,0.0026025857552684677,0.0026133040935672515,1.0041183420285331,0.023458921809697855,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,linear,2000,18,2026084702,0,0.25,0.75,260,1245,inference,96,ZLZ,0.5520833333333334,0.500031690296296,0.052051643037037354,-0.001284177245284568,0.0026025173442372524,0.0026030244883040936,1.0001948667385308,0.02517260459081376,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,linear,2000,18,2026084702,1,0.5,0.8,33,272,balance,159,LOO,0.6289308176100629,0.5900319854425862,0.038898832167476693,-0.00238317396810539,0.001522517912011851,0.0014770686346227892,0.9701486090702176,0.06107655614484734,1.0,0.1506532221393535,1.0,0.35698008978736206,0.0
main,linear,2000,18,2026084702,1,0.5,0.8,33,272,balance,159,ZLZ,0.6289308176100629,0.5900319854425862,0.038898832167476693,-0.002932950192071737,0.0015231849726907798,0.0014770686346227892,0.969723744066012,0.07514989265158654,1.0,0.1506532221393535,1.0,0.35698008978736206,0.0
main,linear,2000,18,2026084702,1,0.5,0.8,33,272,inference,96,LOO,0.59375,0.5900319854425862,0.003718014557413829,-0.002565565899603439,0.0025226613834633585,0.0025390625,1.0065015133002608,0.05108033007234488,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,linear,2000,18,2026084702,1,0.5,0.8,33,272,inference,96,ZLZ,0.6041666666666666,0.5900319854425862,0.014134681224080459,-0.0036176914914270997,0.002524413592771272,0.002517361111111111,0.9972062891436031,0.07200311303802752,1.0,0.1966757640905472,1.0,0.5123250294223336,0.0
main,linear,2000,18,2026084702,2,0.75,0.25,1245,260,balance,159,LOO,0.4339622641509434,0.500031690296296,-0.0660694261453526,-0.018382922871717222,0.001568907394252897,0.0015546773255944951,0.9909299499062032,0.4641046397114011,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,linear,2000,18,2026084702,2,0.75,0.25,1245,260,balance,159,ZLZ,0.44654088050314467,0.500031690296296,-0.05349080979315135,-0.017964949611117054,0.0015690132967729649,0.0015641906490039298,0.9969263181013482,0.45353696695537576,1.0,0.15503256388079784,1.0,0.3635948369689064,0.0
main,linear,2000,18,2026084702,2,0.75,0.25,1245,260,inference,96,LOO,0.4895833333333333,0.500031690296296,-0.010448356962962702,-0.02026430453878386,0.002597880463092372,0.002630436769005847,1.012531872184266,0.39757779578355545,1.0,0.20104441826199165,1.0,0.5189236336358914,0.0
main,linear,2000,18,2026084702,2,0.75,0.25,1245,260,inference,96,ZLZ,0.46875,0.500031690296296,-0.031281690296296016,-0.020480237515931587,0.0025978708133802594,0.002621299342105263,1.0090183578815142,0.4018150633110154,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,18,2026084702,3,0.5,0.2,33,1517,balance,159,LOO,0.3836477987421384,0.4100665639234454,-0.026418765181307036,-0.003297120023618094,0.0015162280155473242,0.0014965959826737346,0.9870520576903449,0.08467447223337211,1.0,0.15164579570377024,1.0,0.35847931582984405,0.0
main,linear,2000,18,2026084702,3,0.5,0.2,33,1517,balance,159,ZLZ,0.389937106918239,0.4100665639234454,-0.020129457005206408,-0.0029329501920716816,0.0015166571503195641,0.0015056086048510942,0.992715199037474,0.07531144479428797,1.0,0.15210172195761906,1.0,0.35916796656337713,0.0
main,linear,2000,18,2026084702,3,0.5,0.2,33,1517,inference,96,LOO,0.3854166666666667,0.4100665639234454,-0.02464989725677874,-0.004142356292080485,0.0025100052175070103,0.0024933753654970765,0.99337457472441,0.08268184108668457,1.0,0.19573654529586637,1.0,0.5109063927317612,0.0
main,linear,2000,18,2026084702,3,0.5,0.2,33,1517,inference,96,ZLZ,0.3854166666666667,0.4100665639234454,-0.02464989725677874,-0.003617691491427266,0.002511034600373736,0.0024933753654970765,0.9929673470552611,0.07219467737078147,1.0,0.19573654529586637,1.0,0.5109063927317612,0.0
main,linear,2000,19,2026084702,0,0.25,0.75,1817,1870,balance,159,LOO,0.4779874213836478,0.49978361982922603,-0.02179619844557823,-0.004033347985444802,0.0015710581478182895,0.0015792116859661952,1.0051898385551346,0.10175823454668902,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,linear,2000,19,2026084702,0,0.25,0.75,1817,1870,balance,159,ZLZ,0.4716981132075472,0.49978361982922603,-0.028085506621678857,-0.003934865411246047,0.0015710596424021856,0.0015772088810378938,1.0039140707772913,0.0992735485296756,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,linear,2000,19,2026084702,0,0.25,0.75,1817,1870,inference,96,LOO,0.46875,0.49978361982922603,-0.031033619829226033,-0.003304341296872293,0.0026025703272087304,0.002621299342105263,1.0071963530440384,0.06477145621842471,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,19,2026084702,0,0.25,0.75,1817,1870,inference,96,ZLZ,0.4791666666666667,0.49978361982922603,-0.02061695316255935,-0.0035821517817242188,0.002602530150599059,0.0026270102339181287,1.0094062630987906,0.0702176189929896,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,linear,2000,19,2026084702,1,0.5,0.8,1879,1147,balance,159,LOO,0.5911949685534591,0.5901337633738912,0.00106120517956787,0.013778099498288676,0.0015029372013880254,0.001529642263990719,1.0177685817997122,0.3554012078603937,1.0,0.15331089677532606,1.0,0.3609943565072651,0.0
main,linear,2000,19,2026084702,1,0.5,0.8,1879,1147,balance,159,ZLZ,0.5849056603773585,0.5901337633738912,-0.0052281029965327575,0.014390165346006123,0.0015020944817794614,0.001536652081239776,1.0230062754903246,0.37129333960977295,1.0,0.1536617804376419,1.0,0.3615243463672453,0.0
main,linear,2000,19,2026084702,1,0.5,0.8,1879,1147,inference,96,LOO,0.59375,0.5901337633738912,0.003616236626108771,0.013348266624927274,0.0024908373386117225,0.0025390625,1.019361023957974,0.2674559039820939,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,linear,2000,19,2026084702,1,0.5,0.8,1879,1147,inference,96,ZLZ,0.59375,0.5901337633738912,0.003616236626108771,0.013823932784520987,0.0024898155899428097,0.0025390625,1.0197793403881457,0.2770435365714032,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,linear,2000,19,2026084702,2,0.75,0.25,1870,1817,balance,159,LOO,0.42138364779874216,0.49978361982922603,-0.07839997203048388,-0.01831354547063585,0.0015687859959513271,0.0015431611972567588,0.9836658417650974,0.46237099141212784,0.0,0.1539868850643441,1.0,0.36201539845683994,0.0
main,linear,2000,19,2026084702,2,0.75,0.25,1870,1817,balance,159,ZLZ,0.42138364779874216,0.49978361982922603,-0.07839997203048388,-0.018613750022299203,0.0015687352622610088,0.0015431611972567584,0.9836976540149989,0.4699580009224217,0.0,0.1539868850643441,1.0,0.3620153984568398,0.0
main,linear,2000,19,2026084702,2,0.75,0.25,1870,1817,inference,96,LOO,0.40625,0.49978361982922603,-0.09353361982922603,-0.017857782993968285,0.0025988383745315083,0.0025390625,0.976999002663148,0.35029819997809947,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,linear,2000,19,2026084702,2,0.75,0.25,1870,1817,inference,96,ZLZ,0.40625,0.49978361982922603,-0.09353361982922603,-0.017837456267135676,0.002598852280246651,0.0025390625,0.976993775020958,0.34989853487838884,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,linear,2000,19,2026084702,3,0.5,0.2,1879,1746,balance,159,LOO,0.46540880503144655,0.41048231616273434,0.05492648886871221,0.015031689773058132,0.0015359429347308903,0.001574705374877516,1.0252369012351472,0.3835484781270063,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,linear,2000,19,2026084702,3,0.5,0.2,1879,1746,balance,159,ZLZ,0.4779874213836478,0.41048231616273434,0.06750510522091346,0.014390165346006234,0.001535308995241019,0.0015792116859661954,1.0285953452114598,0.36725514348432214,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,linear,2000,19,2026084702,3,0.5,0.2,1879,1746,inference,96,LOO,0.4895833333333333,0.41048231616273434,0.07910101717059898,0.013940153782062203,0.0025428761632969956,0.0026304367690058485,1.034433688503071,0.27644259389559556,1.0,0.20104441826199182,1.0,0.5189236336358916,0.0
main,linear,2000,19,2026084702,3,0.5,0.2,1879,1746,inference,96,ZLZ,0.4895833333333333,0.41048231616273434,0.07910101717059898,0.013823932784520987,0.0025427078674649956,0.002630436769005848,1.03450215522726,0.27414692572743343,1.0,0.20104441826199176,1.0,0.5189236336358916,0.0
main,linear,2000,20,2026084702,0,0.25,0.75,107,458,balance,159,LOO,0.5345911949685535,0.500070977520146,0.0345202174484075,0.01630936568404584,0.0015695863337799939,0.0015747053748775156,1.0032613950487155,0.4116654943475345,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,linear,2000,20,2026084702,0,0.25,0.75,107,458,balance,159,ZLZ,0.5220125786163522,0.500070977520146,0.021941601096206242,0.016993630542729177,0.001569425250173426,0.0015792116859661954,1.0062356813691433,0.4289590691891032,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,linear,2000,20,2026084702,0,0.25,0.75,107,458,inference,96,LOO,0.4895833333333333,0.500070977520146,-0.010487644186812639,0.01745608589934311,0.0025995670451689937,0.002630436769005848,1.011874948135776,0.342370517264404,1.0,0.20104441826199176,1.0,0.5189236336358916,0.0
main,linear,2000,20,2026084702,0,0.25,0.75,107,458,inference,96,ZLZ,0.5,0.500070977520146,-7.097752014595393e-05,0.017772503131520012,0.002599479548230601,0.002631578947368421,1.012348394569855,0.3485823528542918,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,linear,2000,20,2026084702,1,0.5,0.8,667,1252,balance,159,LOO,0.6352201257861635,0.5898718396727812,0.04534828611338226,0.001929350329187618,0.0015181015361389878,0.001466553908749203,0.9660446774061723,0.0495177250015846,1.0,0.150116041098719,1.0,0.3561687083094361,0.0
main,linear,2000,20,2026084702,1,0.5,0.8,667,1252,balance,159,ZLZ,0.6037735849056604,0.5898718396727812,0.013901745232879126,0.00315024890831217,0.0015166729692810978,0.0015141205257963775,0.998317077223358,0.0808907563865707,1.0,0.15253106764740787,1.0,0.35981646886329166,0.0
main,linear,2000,20,2026084702,1,0.5,0.8,667,1252,inference,96,LOO,0.5416666666666666,0.5898718396727812,-0.0482051730061146,0.0019191072604356485,0.002514637775967476,0.0026133040935672515,1.0392367912956428,0.03827027040067388,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,linear,2000,20,2026084702,1,0.5,0.8,667,1252,inference,96,ZLZ,0.5416666666666666,0.5898718396727812,-0.0482051730061146,0.0023188974958209263,0.0025140308040568797,0.0026133040935672515,1.0394876981420336,0.04624835118873824,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,linear,2000,20,2026084702,2,0.75,0.25,458,107,balance,159,LOO,0.5220125786163522,0.500070977520146,0.021941601096206242,0.0042038385187961325,0.0015710277444633154,0.0015792116859661954,1.00520929151743,0.10606060443605006,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,linear,2000,20,2026084702,2,0.75,0.25,458,107,balance,159,ZLZ,0.5220125786163522,0.500070977520146,0.021941601096206242,0.0042038385187962435,0.0015710277444633154,0.0015792116859661954,1.00520929151743,0.10606060443605286,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,linear,2000,20,2026084702,2,0.75,0.25,458,107,inference,96,LOO,0.5416666666666666,0.500070977520146,0.041595689146520676,0.0035551659587654827,0.0026020610632732483,0.0026133040935672515,1.0043208172370328,0.06969492207080834,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,linear,2000,20,2026084702,2,0.75,0.25,458,107,inference,96,ZLZ,0.5416666666666666,0.500070977520146,0.041595689146520676,0.0038804050318336225,0.0026019915617957793,0.0026133040935672515,1.0043476435272007,0.07607187436951487,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,linear,2000,20,2026084702,3,0.5,0.2,667,1835,balance,159,LOO,0.44025157232704404,0.4097367917597421,0.030514780567301947,0.0028397823013779355,0.0015230858536043695,0.0015596843379152507,1.0240291669863988,0.07276505399650442,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,linear,2000,20,2026084702,3,0.5,0.2,667,1835,balance,159,ZLZ,0.4339622641509434,0.4097367917597421,0.02422547239120132,0.00315024890831217,0.001523367568529019,0.0015546773255944951,1.0205529891224538,0.0807128192055066,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,linear,2000,20,2026084702,3,0.5,0.2,667,1835,inference,96,LOO,0.4375,0.4097367917597421,0.02776320824025791,0.002443403160470703,0.0025222501563806066,0.0025904605263157893,1.0270434594929567,0.04865203970204141,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,20,2026084702,3,0.5,0.2,667,1835,inference,96,ZLZ,0.4583333333333333,0.4097367917597421,0.04859654157359122,0.002318897495820982,0.002521998827258715,0.0026133040935672515,1.0362035324210601,0.04617523468710406,1.0,0.2003886230442236,1.0,0.5179330921745231,0.0
main,linear,2000,21,2026084702,0,0.25,0.75,172,1316,balance,159,LOO,0.49056603773584906,0.5000249803838073,-0.009458942647958213,0.0009610687586265598,0.0015711659052924714,0.0015817151921265731,1.0067143048347513,0.024246186242419324,1.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,linear,2000,21,2026084702,0,0.25,0.75,172,1316,balance,159,ZLZ,0.4968553459119497,0.5000249803838073,-0.0031696344718575853,0.001261191291175301,0.0015711509149271027,0.0015822158933586484,1.0070425942704933,0.031817936579420995,1.0,0.1559232785671853,1.0,0.36494021095641305,0.0
main,linear,2000,21,2026084702,0,0.25,0.75,172,1316,inference,96,LOO,0.4375,0.5000249803838073,-0.06252498038380727,0.0006507176253091052,0.002602536245076066,0.0025904605263157893,0.9953600189879684,0.012755402777663693,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,21,2026084702,0,0.25,0.75,172,1316,inference,96,ZLZ,0.4375,0.5000249803838073,-0.06252498038380727,0.0019023953245150826,0.0026025850500469476,0.0025904605263157893,0.9953413535012277,0.03729050841612537,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,21,2026084702,1,0.5,0.8,1828,183,balance,159,LOO,0.5471698113207547,0.5900589810078498,-0.04288916968709511,-0.0006608085320405355,0.001520853504939982,0.001568196258860534,1.0311290691488528,0.016944624543959546,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,linear,2000,21,2026084702,1,0.5,0.8,1828,183,balance,159,ZLZ,0.5471698113207547,0.5900589810078498,-0.04288916968709511,-0.00014815965601155945,0.0015202427646392135,0.001568196258860534,1.0315433135659098,0.003799911556385136,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,linear,2000,21,2026084702,1,0.5,0.8,1828,183,inference,96,LOO,0.5625,0.5900589810078498,-0.027558981007849814,0.00043099979418070866,0.0025172207748838963,0.0025904605263157893,1.0290954818753517,0.008590459784953184,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,21,2026084702,1,0.5,0.8,1828,183,inference,96,ZLZ,0.5625,0.5900589810078498,-0.027558981007849814,0.0008837942103652185,0.0025164309625319552,0.0025904605263157893,1.0294184759630154,0.017618082614281248,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,21,2026084702,2,0.75,0.25,1316,172,balance,159,LOO,0.42138364779874216,0.5000249803838073,-0.07864133258506512,-0.004293523698630508,0.0015706855839330508,0.0015431611972567584,0.982476195772186,0.1083351117201289,0.0,0.1539868850643441,1.0,0.3620153984568398,0.0
main,linear,2000,21,2026084702,2,0.75,0.25,1316,172,balance,159,ZLZ,0.42138364779874216,0.5000249803838073,-0.07864133258506512,-0.0044048149860195784,0.0015708156424039067,0.0015431611972567582,0.9823948499106951,0.1111386361300221,0.0,0.1539868850643441,1.0,0.3620153984568398,0.0
main,linear,2000,21,2026084702,2,0.75,0.25,1316,172,inference,96,LOO,0.4583333333333333,0.5000249803838073,-0.04169164705047396,-0.005045228415601066,0.002601714973943801,0.0026133040935672515,1.0044544155449446,0.09891245356085529,1.0,0.2003886230442236,1.0,0.5179330921745231,0.0
main,linear,2000,21,2026084702,2,0.75,0.25,1316,172,inference,96,ZLZ,0.4791666666666667,0.5000249803838073,-0.020858313717140586,-0.005007439388086787,0.002601776930499355,0.0026270102339181287,1.009698488414966,0.0981704251599824,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,linear,2000,21,2026084702,3,0.5,0.2,1828,901,balance,159,LOO,0.39622641509433965,0.40986533251496415,-0.013638917420624508,2.8447743864068453e-05,0.001520048458908392,0.0015141205257963772,0.9961001683352438,0.0007296576032914028,1.0,0.15253106764740776,1.0,0.35981646886329166,0.0
main,linear,2000,21,2026084702,3,0.5,0.2,1828,901,balance,159,ZLZ,0.4025157232704403,0.40986533251496415,-0.00734960924452388,-0.00014815965601161496,0.001519821172938471,0.001522131745509586,1.0015202923950899,0.0038004385592083217,1.0,0.15293405663940707,1.0,0.3604251608668852,0.0
main,linear,2000,21,2026084702,3,0.5,0.2,1828,901,inference,96,LOO,0.34375,0.40986533251496415,-0.06611533251496415,0.0007839816859347981,0.002519337600978879,0.0023745888157894737,0.9425449034170078,0.015619341963409434,1.0,0.19101712124242776,1.0,0.5037779705169423,0.0
main,linear,2000,21,2026084702,3,0.5,0.2,1828,901,inference,96,ZLZ,0.34375,0.40986533251496415,-0.06611533251496415,0.000883794210365052,0.002519606691532991,0.0023745888157894737,0.9424442409083756,0.017606976139361297,1.0,0.19101712124242776,1.0,0.5037779705169423,0.0
main,linear,2000,22,2026084702,0,0.25,0.75,866,1630,balance,159,LOO,0.46540880503144655,0.4999963902520443,-0.03458758522059774,0.008326318935626909,0.0015708316544851076,0.0015747053748775156,1.0024660315326264,0.2100816985643546,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,linear,2000,22,2026084702,0,0.25,0.75,866,1630,balance,159,ZLZ,0.4716981132075472,0.4999963902520443,-0.02829827704449711,0.009011682057758208,0.0015707386140411464,0.0015772088810378938,1.004119251248367,0.22738085792788493,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,linear,2000,22,2026084702,0,0.25,0.75,866,1630,inference,96,LOO,0.5,0.4999963902520443,3.609747955712894e-06,0.007765976556043663,0.0026018511838625993,0.002631578947368421,1.0114256202238627,0.15224914019719676,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,linear,2000,22,2026084702,0,0.25,0.75,866,1630,inference,96,ZLZ,0.5,0.4999963902520443,3.609747955712894e-06,0.007765976556043663,0.0026018511838625993,0.002631578947368421,1.0114256202238627,0.15224914019719676,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,linear,2000,22,2026084702,1,0.5,0.8,706,152,balance,159,LOO,0.5974842767295597,0.590057100809915,0.007427175919644702,-0.0039050973465956096,0.0015245612723519962,0.001522131745509586,0.9984064091837633,0.10001368353468719,1.0,0.15293405663940707,1.0,0.3604251608668852,0.0
main,linear,2000,22,2026084702,1,0.5,0.8,706,152,balance,159,ZLZ,0.6037735849056604,0.590057100809915,0.01371648409574533,-0.0032764585062085017,0.001523868597020816,0.0015141205257963772,0.9936030762471932,0.0839326456155078,1.0,0.15253106764740765,1.0,0.35981646886329166,0.0
main,linear,2000,22,2026084702,1,0.5,0.8,706,152,inference,96,LOO,0.5833333333333334,0.590057100809915,-0.006723767476581655,-0.004722808095350528,0.0025268237648738067,0.002558479532163743,1.0125278888579383,0.09395346956412944,1.0,0.19827550293867158,1.0,0.5147413441704372,0.0
main,linear,2000,22,2026084702,1,0.5,0.8,706,152,inference,96,ZLZ,0.5729166666666666,0.590057100809915,-0.017140434143248395,-0.004551478513732388,0.0025265479239713964,0.0025756122076023395,1.0194194945464643,0.09055005671757607,1.0,0.1989382641281609,1.0,0.5157424073367853,0.0
main,linear,2000,22,2026084702,2,0.75,0.25,1630,866,balance,159,LOO,0.4779874213836478,0.4999963902520443,-0.022008968868396483,-0.005095710522820318,0.0015709276468256256,0.0015792116859661954,1.005273342255647,0.12856615541664312,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,linear,2000,22,2026084702,2,0.75,0.25,1630,866,balance,159,ZLZ,0.48427672955974843,0.4999963902520443,-0.015719660692295856,-0.005149890165566162,0.0015709299682204211,0.001580713789662422,1.0062280443049183,0.12993302646198607,1.0,0.1558492467776671,1.0,0.36482839013950236,0.0
main,linear,2000,22,2026084702,2,0.75,0.25,1630,866,inference,96,LOO,0.5,0.4999963902520443,3.609747955712894e-06,-0.005190536018570835,0.002602296177718469,0.002631578947368421,1.0112526659727201,0.10174986628441844,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,linear,2000,22,2026084702,2,0.75,0.25,1630,866,inference,96,ZLZ,0.5104166666666666,0.4999963902520443,0.010420276414622343,-0.004721875850837942,0.00260220848557587,0.0026304367690058485,1.010847817761893,0.09256429972220237,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,linear,2000,22,2026084702,3,0.5,0.2,706,380,balance,159,LOO,0.3710691823899371,0.4100716816294439,-0.03900249923950683,-0.0033332573816048927,0.0015165109652693323,0.0014770686346227892,0.9739913976556456,0.08559454193365265,1.0,0.1506532221393534,1.0,0.35698008978736195,0.0
main,linear,2000,22,2026084702,3,0.5,0.2,706,380,balance,159,ZLZ,0.37735849056603776,0.4100716816294439,-0.032713191063406144,-0.003276458506208446,0.0015165965809579005,0.0014870826592642996,0.9805393721282428,0.08413363170556648,1.0,0.15116304837535022,1.0,0.35775015338521343,0.0
main,linear,2000,22,2026084702,3,0.5,0.2,706,380,inference,96,LOO,0.3854166666666667,0.4100716816294439,-0.024655014962777222,-0.004230337331083023,0.002510358033706363,0.0024933753654970765,0.9932349617141214,0.0844320174830166,1.0,0.19573654529586637,1.0,0.5109063927317612,0.0
main,linear,2000,22,2026084702,3,0.5,0.2,706,380,inference,96,ZLZ,0.375,0.4100716816294439,-0.03507168162944391,-0.004551478513732277,0.0025097227096480736,0.0024671052631578946,0.9830190616969972,0.0908530740982148,1.0,0.19470267871540747,1.0,0.509344795931844,0.0
main,linear,2000,23,2026084702,0,0.25,0.75,424,324,balance,159,LOO,0.5157232704402516,0.5000634574243806,0.015659813015870938,-0.014735977920397048,0.0015697312355135678,0.001580713789662422,1.0069964551258106,0.3719343692984304,1.0,0.1558492467776671,1.0,0.36482839013950236,0.0
main,linear,2000,23,2026084702,0,0.25,0.75,424,324,balance,159,ZLZ,0.5220125786163522,0.5000634574243806,0.021949121191971566,-0.014808591941697868,0.0015697115158484222,0.0015792116859661952,1.0060521758436856,0.3737694864899532,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,linear,2000,23,2026084702,0,0.25,0.75,424,324,inference,96,LOO,0.53125,0.5000634574243806,0.03118654257561937,-0.014260446075789857,0.0026003512285362445,0.002621299342105263,1.0080558785056164,0.27965146884627956,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,23,2026084702,0,0.25,0.75,424,324,inference,96,ZLZ,0.53125,0.5000634574243806,0.03118654257561937,-0.014548546535344264,0.002600258200735386,0.002621299342105263,1.008091943086239,0.28530630559491715,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,23,2026084702,1,0.5,0.8,129,1907,balance,159,LOO,0.6289308176100629,0.5900261250758032,0.038904692534259655,0.015923059930445405,0.0015006075602323195,0.0014770686346227892,0.98431373649358,0.41104840241530394,1.0,0.1506532221393535,1.0,0.35698008978736206,0.0
main,linear,2000,23,2026084702,1,0.5,0.8,129,1907,balance,159,ZLZ,0.6226415094339622,0.5900261250758032,0.03261538435815903,0.01568712008631712,0.0015009753728831958,0.0014870826592642994,0.990744209485456,0.4049080749032102,1.0,0.15116304837535033,1.0,0.35775015338521343,0.0
main,linear,2000,23,2026084702,1,0.5,0.8,129,1907,inference,96,LOO,0.6145833333333334,0.5900261250758032,0.02455720825753016,0.014221476890939555,0.002489398952379094,0.0024933753654970765,1.0015973386323564,0.2850345127255011,1.0,0.19573654529586637,1.0,0.5109063927317612,0.0
main,linear,2000,23,2026084702,1,0.5,0.8,129,1907,inference,96,ZLZ,0.625,0.5900261250758032,0.03497387492419679,0.014134679367328373,0.0024895668439158833,0.0024671052631578946,0.990977715335147,0.2832853173395837,1.0,0.19470267871540736,1.0,0.509344795931844,0.0
main,linear,2000,23,2026084702,2,0.75,0.25,324,424,balance,159,LOO,0.44654088050314467,0.5000634574243806,-0.053522576921235965,0.009900645237228556,0.0015704258191069395,0.0015641906490039298,0.9960296309273905,0.24983586631572047,1.0,0.15503256388079784,1.0,0.3635948369689064,0.0
main,linear,2000,23,2026084702,2,0.75,0.25,324,424,balance,159,ZLZ,0.44654088050314467,0.5000634574243806,-0.053522576921235965,0.009609834265307593,0.0015704496326078962,0.0015641906490039298,0.9960145276397228,0.24249561602858974,1.0,0.15503256388079784,1.0,0.3635948369689064,0.0
main,linear,2000,23,2026084702,2,0.75,0.25,324,424,inference,96,LOO,0.46875,0.5000634574243806,-0.03131345742438063,0.010086076782428122,0.0026012633298448094,0.002621299342105263,1.007702415987869,0.19775620107956657,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,23,2026084702,2,0.75,0.25,324,424,inference,96,ZLZ,0.4583333333333333,0.5000634574243806,-0.041730124091047316,0.009897505857330735,0.002601323931869107,0.0026133040935672515,1.004605409403794,0.19405665864449584,1.0,0.2003886230442236,1.0,0.5179330921745231,0.0
main,linear,2000,23,2026084702,3,0.5,0.2,129,381,balance,159,LOO,0.4276729559748428,0.4099811201911716,0.017691835783671173,0.016047700589691793,0.0015367885618974215,0.001549169612041664,1.0080564434504615,0.40936032914490095,1.0,0.1542863736164506,1.0,0.3624677589194188,0.0
main,linear,2000,23,2026084702,3,0.5,0.2,129,381,balance,159,ZLZ,0.4276729559748428,0.4099811201911716,0.017691835783671173,0.01568712008631723,0.0015365104653313811,0.001549169612041664,1.0082388939066242,0.4001985030456956,1.0,0.1542863736164506,1.0,0.3624677589194188,0.0
main,linear,2000,23,2026084702,3,0.5,0.2,129,381,inference,96,LOO,0.4166666666666667,0.4099811201911716,0.006685546475495074,0.013794449396015318,0.0025420901208202283,0.0025584795321637425,1.0064472188492775,0.2735954678217903,1.0,0.19827550293867152,1.0,0.5147413441704373,0.0
main,linear,2000,23,2026084702,3,0.5,0.2,129,381,inference,96,ZLZ,0.4166666666666667,0.4099811201911716,0.006685546475495074,0.014134679367328429,0.0025425987325158267,0.0025584795321637425,1.0062458930089224,0.2803154584365375,1.0,0.19827550293867152,1.0,0.5147413441704373,0.0
main,linear,2000,24,2026084702,0,0.25,0.75,928,623,balance,159,LOO,0.4339622641509434,0.5005459338575791,-0.06658366970663565,0.011234968287975988,0.001570087476287442,0.0015546773255944951,0.9901851642499658,0.28353712158189626,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,linear,2000,24,2026084702,0,0.25,0.75,928,623,balance,159,ZLZ,0.44025157232704404,0.5005459338575791,-0.06029436153053502,0.010260215423965713,0.0015702257967057929,0.0015596843379152509,0.993286660547383,0.2589258587877357,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,linear,2000,24,2026084702,0,0.25,0.75,928,623,inference,96,LOO,0.4791666666666667,0.5005459338575791,-0.021379267190912377,0.01122169459545963,0.0026009088612842473,0.0026270102339181287,1.0100354814512775,0.22003708243169312,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,linear,2000,24,2026084702,0,0.25,0.75,928,623,inference,96,ZLZ,0.5,0.5005459338575791,-0.0005459338575790618,0.011115763590582972,0.0026010285258122744,0.002631578947368421,1.0117455157653858,0.21795495365521292,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,linear,2000,24,2026084702,1,0.5,0.8,369,167,balance,159,LOO,0.5660377358490566,0.5898134360917971,-0.02377570024274056,-0.010182793836987836,0.0015309806457272956,0.0015546773255944951,1.0154781054439408,0.2602448241146832,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,linear,2000,24,2026084702,1,0.5,0.8,369,167,balance,159,ZLZ,0.5660377358490566,0.5898134360917971,-0.02377570024274056,-0.009152579767950031,0.0015299926779908865,0.0015546773255944951,1.0161338338141743,0.23399083455209807,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,linear,2000,24,2026084702,1,0.5,0.8,369,167,inference,96,LOO,0.6145833333333334,0.5898134360917971,0.02476989724153622,-0.008857213558965293,0.002534058044389138,0.0024933753654970765,0.9839456404788596,0.17594982408729384,1.0,0.19573654529586637,1.0,0.5109063927317612,0.0
main,linear,2000,24,2026084702,1,0.5,0.8,369,167,inference,96,ZLZ,0.625,0.5898134360917971,0.03518656390820285,-0.008680917028027202,0.0025337862353537396,0.0024671052631578946,0.9736832684362042,0.17245691740328248,1.0,0.19470267871540736,1.0,0.509344795931844,0.0
main,linear,2000,24,2026084702,2,0.75,0.25,623,928,balance,159,LOO,0.4591194968553459,0.5005459338575791,-0.04142643700223314,-0.021044185835855156,0.0015684533372666858,0.0015717011674850627,1.0020707216091216,0.5313691380719102,1.0,0.15540431542696292,1.0,0.3641563465832302,0.0
main,linear,2000,24,2026084702,2,0.75,0.25,623,928,balance,159,ZLZ,0.46540880503144655,0.5005459338575791,-0.03513712882613251,-0.021008536654068377,0.0015684928634841222,0.001574705374877516,1.0039608158494224,0.5304623064099476,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,linear,2000,24,2026084702,2,0.75,0.25,623,928,inference,96,LOO,0.46875,0.5005459338575791,-0.03179593385757906,-0.020929082587772874,0.002598448017542792,0.002621299342105263,1.008794220399329,0.41057563685323384,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,24,2026084702,2,0.75,0.25,623,928,inference,96,ZLZ,0.4583333333333333,0.5005459338575791,-0.04221260052424575,-0.021243640894772986,0.0025983185423394703,0.0026133040935672515,1.0057674034124733,0.41675685799806983,1.0,0.2003886230442236,1.0,0.5179330921745231,0.0
main,linear,2000,24,2026084702,3,0.5,0.2,369,174,balance,159,LOO,0.3522012578616352,0.40999886512861305,-0.05779760726697786,-0.009587477280441514,0.0015085215742027557,0.0014440223533058044,0.9572434216388064,0.24684741577393235,1.0,0.14895841575937985,1.0,0.35442018092729316,0.0
main,linear,2000,24,2026084702,3,0.5,0.2,369,174,balance,159,ZLZ,0.3584905660377358,0.40999886512861305,-0.05150829909087723,-0.00915257976794992,0.0015090789334381654,0.0014555384816435418,0.964521105816088,0.23560665006542886,1.0,0.14955121048215314,1.0,0.35531556371612416,0.0
main,linear,2000,24,2026084702,3,0.5,0.2,369,174,inference,96,LOO,0.3854166666666667,0.40999886512861305,-0.02458219846194637,-0.008786230882269042,0.0025006891273548137,0.0024933753654970765,0.9970753014528145,0.1757004033231047,1.0,0.19573654529586637,1.0,0.5109063927317612,0.0
main,linear,2000,24,2026084702,3,0.5,0.2,369,174,inference,96,ZLZ,0.3958333333333333,0.40999886512861305,-0.01416553179527974,-0.008680917028027035,0.002500914759130347,0.0025173611111111113,1.006576134560653,0.17358658548230466,1.0,0.1966757640905472,1.0,0.5123250294223336,0.0
main,linear,2000,25,2026084702,0,0.25,0.75,347,1314,balance,159,LOO,0.5031446540880503,0.5003069370313503,0.0028377170566999954,0.009068940782475554,0.0015703928585903315,0.001582215893358649,1.0075287114963898,0.22885078700310443,1.0,0.15592327856718535,1.0,0.3649402109564132,0.0
main,linear,2000,25,2026084702,0,0.25,0.75,347,1314,balance,159,ZLZ,0.5031446540880503,0.5003069370313503,0.0028377170566999954,0.009926905026718558,0.0015702910941059755,0.0015822158933586489,1.0075940055302055,0.2505092594385178,1.0,0.15592327856718535,1.0,0.3649402109564132,0.0
main,linear,2000,25,2026084702,0,0.25,0.75,347,1314,inference,96,LOO,0.53125,0.5003069370313503,0.03094306296864968,0.009893681209120264,0.0026009619470588863,0.002621299342105263,1.0078191820796816,0.19399516828988514,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,25,2026084702,0,0.25,0.75,347,1314,inference,96,ZLZ,0.5208333333333334,0.5003069370313503,0.020526396301983052,0.010175010090139769,0.002600909883715862,0.0026270102339181287,1.0100350844009165,0.19951345804718687,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,linear,2000,25,2026084702,1,0.5,0.8,752,1275,balance,159,LOO,0.5220125786163522,0.5899510999747315,-0.0679385213583793,-0.0011552113493863425,0.0015215944079283224,0.0015792116859661954,1.0378663839309976,0.029615017610252915,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,linear,2000,25,2026084702,1,0.5,0.8,752,1275,balance,159,ZLZ,0.5220125786163522,0.5899510999747315,-0.0679385213583793,-0.0013935553409671897,0.0015218424043883555,0.0015792116859661954,1.037697255256136,0.035722297219276736,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,linear,2000,25,2026084702,1,0.5,0.8,752,1275,inference,96,LOO,0.5520833333333334,0.5899510999747315,-0.037867766641398126,-0.0004752234140569245,0.0025191620256002855,0.0026030244883040936,1.0332898248908085,0.009468251372558049,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,linear,2000,25,2026084702,1,0.5,0.8,752,1275,inference,96,ZLZ,0.53125,0.5899510999747315,-0.0587010999747315,-0.0010830750544587042,0.0025202801940353036,0.002621299342105263,1.0400825068216777,0.021574172156723265,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,25,2026084702,2,0.75,0.25,1314,347,balance,159,LOO,0.5283018867924528,0.5003069370313503,0.027994949761102506,-0.007439593533028588,0.001570701717739337,0.0015772088810378938,1.0041428383410202,0.187716457103752,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,linear,2000,25,2026084702,2,0.75,0.25,1314,347,balance,159,ZLZ,0.5345911949685535,0.5003069370313503,0.03428425793720313,-0.007089876934829709,0.0015707137994983636,0.0015747053748775156,1.0025412493227135,0.1788916901269323,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,linear,2000,25,2026084702,2,0.75,0.25,1314,347,inference,96,LOO,0.5416666666666666,0.5003069370313503,0.04135972963531631,-0.006759448472724361,0.0026018843812825607,0.0026133040935672515,1.0043890160403905,0.13251567854525723,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,linear,2000,25,2026084702,2,0.75,0.25,1314,347,inference,96,ZLZ,0.5520833333333334,0.5003069370313503,0.05177639630198305,-0.006318332900559442,0.0026019509876336975,0.0026030244883040936,1.000412575285045,0.12386623824711242,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,linear,2000,25,2026084702,3,0.5,0.2,752,134,balance,159,LOO,0.4088050314465409,0.4099872235738843,-0.0011821921273433844,-0.0014741873658469795,0.0015185027154293045,0.001529642263990719,1.0073358766159763,0.03783074539226338,1.0,0.15331089677532617,1.0,0.3609943565072651,0.0
main,linear,2000,25,2026084702,3,0.5,0.2,752,134,balance,159,ZLZ,0.42138364779874216,0.4099872235738843,0.01139642422485787,-0.0013935553409671897,0.0015186180095735572,0.0015431611972567582,1.016161528131813,0.03576020066628056,1.0,0.1539868850643441,1.0,0.3620153984568398,0.0
main,linear,2000,25,2026084702,3,0.5,0.2,752,134,inference,96,LOO,0.4375,0.4099872235738843,0.027512776426115715,-0.0010112232013945177,0.002516241049428526,0.0025904605263157893,1.0294961712448494,0.020159089079350313,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,25,2026084702,3,0.5,0.2,752,134,inference,96,ZLZ,0.4270833333333333,0.4099872235738843,0.01709610975944903,-0.0010830750544588708,0.0025161038575380055,0.00257561220760234,1.023650991148896,0.02159206959862526,1.0,0.19893826412816085,1.0,0.5157424073367856,0.0
main,linear,2000,26,2026084702,0,0.25,0.75,445,371,balance,159,LOO,0.4779874213836478,0.500001472872197,-0.02201405148854918,-0.0016701403878910392,0.0015710593673662228,0.0015792116859661954,1.0051890582681413,0.04213632743007634,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,linear,2000,26,2026084702,0,0.25,0.75,445,371,balance,159,ZLZ,0.48427672955974843,0.500001472872197,-0.015724743312448553,-0.0024560069893863057,0.0015710361376643847,0.001580713789662422,1.0061600441683185,0.061963581334221446,1.0,0.1558492467776671,1.0,0.36482839013950236,0.0
main,linear,2000,26,2026084702,0,0.25,0.75,445,371,inference,96,LOO,0.46875,0.500001472872197,-0.031251472872196984,-0.0026530356518877363,0.002602392531666662,0.002621299342105263,1.0072651647315067,0.0520063870900132,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,26,2026084702,0,0.25,0.75,445,371,inference,96,ZLZ,0.4791666666666667,0.500001472872197,-0.0208348062055303,-0.002865881385809399,0.002602339519862366,0.0026270102339181287,1.0094802057408203,0.056179288305732315,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,linear,2000,26,2026084702,1,0.5,0.8,233,1322,balance,159,LOO,0.559748427672956,0.5900545202773719,-0.03030609260441597,-0.007013805487560254,0.0015278318692153044,0.0015596843379152507,1.0208481504684843,0.17943862600772495,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,linear,2000,26,2026084702,1,0.5,0.8,233,1322,balance,159,ZLZ,0.559748427672956,0.5900545202773719,-0.03030609260441597,-0.006885160091048559,0.0015276939989759654,0.0015596843379152509,1.020940279244881,0.1761553576210299,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,linear,2000,26,2026084702,1,0.5,0.8,233,1322,inference,96,LOO,0.625,0.5900545202773719,0.03494547972262807,-0.007406655184943323,0.00253140120667401,0.0024671052631578946,0.9746006506805006,0.1472114651952469,1.0,0.19470267871540736,1.0,0.509344795931844,0.0
main,linear,2000,26,2026084702,1,0.5,0.8,233,1322,inference,96,ZLZ,0.6354166666666666,0.5900545202773719,0.0453621463892947,-0.0073284971986266045,0.0025313024282046875,0.0024385508040935676,0.9633581420071945,0.14566087293008323,1.0,0.1935726478208737,1.0,0.5076379483926494,0.0
main,linear,2000,26,2026084702,2,0.75,0.25,371,445,balance,159,LOO,0.5408805031446541,0.500001472872197,0.040879030272457095,-0.013941019810547961,0.0015698998760063417,0.0015717011674850627,1.0011473925861458,0.3518508194015787,1.0,0.15540431542696292,1.0,0.3641563465832302,0.0
main,linear,2000,26,2026084702,2,0.75,0.25,371,445,balance,159,ZLZ,0.5408805031446541,0.500001472872197,0.040879030272457095,-0.014371227070610781,0.0015698187091226408,0.0015717011674850627,1.001199156534116,0.3627179941327587,1.0,0.15540431542696292,1.0,0.3641563465832302,0.0
main,linear,2000,26,2026084702,2,0.75,0.25,371,445,inference,96,LOO,0.53125,0.500001472872197,0.031248527127803016,-0.01372361500700775,0.002600735147629347,0.002621299342105263,1.0079070698508692,0.26910419173633127,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,26,2026084702,2,0.75,0.25,371,445,inference,96,ZLZ,0.53125,0.500001472872197,0.031248527127803016,-0.01378100162096535,0.0026007274823532742,0.002621299342105263,1.0079100405142696,0.27022987498599166,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,26,2026084702,3,0.5,0.2,233,3,balance,159,LOO,0.3522012578616352,0.41018074879867833,-0.05797949093704313,-0.0067163363913681495,0.0015125835414984117,0.0014440223533058044,0.9546727924034606,0.17269221289596184,1.0,0.14895841575937985,1.0,0.35442018092729316,0.0
main,linear,2000,26,2026084702,3,0.5,0.2,233,3,balance,159,ZLZ,0.34591194968553457,0.41018074879867833,-0.06426879911314376,-0.006885160091048448,0.0015123820449533148,0.0014320055237359928,0.9468543537094141,0.17704484516794614,1.0,0.1483373216751379,1.0,0.35348205355889595,0.0
main,linear,2000,26,2026084702,3,0.5,0.2,233,3,inference,96,LOO,0.375,0.41018074879867833,-0.03518074879867833,-0.007737140276008858,0.002503464573826366,0.0024671052631578946,0.985476402962276,0.15463569326206214,1.0,0.19470267871540747,1.0,0.509344795931844,0.0
main,linear,2000,26,2026084702,3,0.5,0.2,233,3,inference,96,ZLZ,0.3645833333333333,0.41018074879867833,-0.045597415465345015,-0.0073284971986264935,0.002504280656071828,0.0024385508040935676,0.9737530009590206,0.14644462178381915,1.0,0.19357264782087358,1.0,0.5076379483926494,0.0
main,linear,2000,27,2026084702,0,0.25,0.75,1133,615,balance,159,LOO,0.4528301886792453,0.5001237564672575,-0.04729356778801219,-0.012666672527239908,0.0015699306882319315,0.001568196258860534,0.9988952191428585,0.3196850325650986,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,linear,2000,27,2026084702,0,0.25,0.75,1133,615,balance,159,ZLZ,0.4591194968553459,0.5001237564672575,-0.041004259611911564,-0.012113080167326484,0.0015699478443127262,0.0015717011674850627,1.0011168034522218,0.30571164298432985,1.0,0.15540431542696292,1.0,0.3641563465832302,0.0
main,linear,2000,27,2026084702,0,0.25,0.75,1133,615,inference,96,LOO,0.40625,0.5001237564672575,-0.09387375646725749,-0.01063730400722801,0.002601409172020126,0.0025390625,0.9760335003463871,0.2085581845289207,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,linear,2000,27,2026084702,0,0.25,0.75,1133,615,inference,96,ZLZ,0.4270833333333333,0.5001237564672575,-0.07304042313392417,-0.0108547467663333,0.002601455248865676,0.00257561220760234,0.9900659289547248,0.21281954797140756,1.0,0.19893826412816085,1.0,0.5157424073367856,0.0
main,linear,2000,27,2026084702,1,0.5,0.8,1662,1883,balance,159,LOO,0.5534591194968553,0.5900365655138609,-0.03657744601700552,-0.028831449104346873,0.001547652795951591,0.0015641906490039296,1.0106857643365483,0.7328746550828656,1.0,0.15503256388079784,1.0,0.3635948369689064,0.0
main,linear,2000,27,2026084702,1,0.5,0.8,1662,1883,balance,159,ZLZ,0.559748427672956,0.5900365655138609,-0.030288137840904894,-0.02799677999092931,0.0015469798198611902,0.0015596843379152509,1.0082124652765028,0.7118127457802674,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,linear,2000,27,2026084702,1,0.5,0.8,1662,1883,inference,96,LOO,0.5520833333333334,0.5900365655138609,-0.037953232180527485,-0.02860029753352411,0.0025633866974809974,0.0026030244883040936,1.0154630555202802,0.5648894815208008,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,linear,2000,27,2026084702,1,0.5,0.8,1662,1883,inference,96,ZLZ,0.5625,0.5900365655138609,-0.027536565513860856,-0.02807709074129161,0.002562676742677573,0.0025904605263157893,1.0108417043693099,0.5546323433300054,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,27,2026084702,2,0.75,0.25,615,1133,balance,159,LOO,0.5094339622641509,0.5001237564672575,0.009310205796893456,-0.004516048079721169,0.0015710942960606347,0.0015817151921265731,1.006760190074249,0.11393507197194681,1.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,linear,2000,27,2026084702,2,0.75,0.25,615,1133,balance,159,ZLZ,0.5094339622641509,0.5001237564672575,0.009310205796893456,-0.004297521061768228,0.0015711168451579835,0.0015817151921265736,1.006745740777494,0.10842109054326916,1.0,0.15589860521018822,1.0,0.36490294325083267,0.0
main,linear,2000,27,2026084702,2,0.75,0.25,615,1133,inference,96,LOO,0.5208333333333334,0.5001237564672575,0.020709576866075885,-0.0058027472039526296,0.002602300253305371,0.0026270102339181287,1.0094954379616154,0.11375092815510326,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,linear,2000,27,2026084702,2,0.75,0.25,615,1133,inference,96,ZLZ,0.5416666666666666,0.5001237564672575,0.041542910199409144,-0.005727571415610533,0.002602309833909839,0.0026133040935672515,1.0042248080970797,0.11227705471146307,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,linear,2000,27,2026084702,3,0.5,0.2,1662,276,balance,159,LOO,0.33962264150943394,0.4101866543441516,-0.07056401283471764,-0.027901056623238163,0.001484045189147308,0.0014194879929341046,0.9564991708572592,0.7242643150569564,1.0,0.14768757119441178,1.0,0.3525006423298026,0.0
main,linear,2000,27,2026084702,3,0.5,0.2,1662,276,balance,159,ZLZ,0.33962264150943394,0.4101866543441516,-0.07056401283471764,-0.0279967799909292,0.0014838962304449753,0.0014194879929341046,0.9565951875950539,0.7267856079363851,1.0,0.14768757119441178,1.0,0.3525006423298026,0.0
main,linear,2000,27,2026084702,3,0.5,0.2,1662,276,inference,96,LOO,0.34375,0.4101866543441516,-0.06643665434415158,-0.028592180264718103,0.00245666915317409,0.0023745888157894737,0.9665887702955174,0.5768646639446763,1.0,0.19101712124242776,1.0,0.5037779705169423,0.0
main,linear,2000,27,2026084702,3,0.5,0.2,1662,276,inference,96,ZLZ,0.3333333333333333,0.4101866543441516,-0.07685332101081827,-0.028077090741291555,0.002457893633512828,0.002339181286549708,0.9517015930451571,0.5663312978726145,1.0,0.18958764291397276,1.0,0.5016188246218545,0.0
main,linear,2000,28,2026084702,0,0.25,0.75,102,119,balance,159,LOO,0.4779874213836478,0.499826922079244,-0.021839500695596203,-0.020617830901501266,0.001568529526406242,0.0015792116859661954,1.006810301865613,0.5205909622178141,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,linear,2000,28,2026084702,0,0.25,0.75,102,119,balance,159,ZLZ,0.4716981132075472,0.499826922079244,-0.02812880887169683,-0.020397056668435554,0.0015685637102877774,0.0015772088810378938,1.005511520312127,0.5150109001381229,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,linear,2000,28,2026084702,0,0.25,0.75,102,119,inference,96,LOO,0.4791666666666667,0.499826922079244,-0.020660255412577322,-0.018234859148595017,0.002599152807597224,0.0026270102339181287,1.0107178870897773,0.3576732875588567,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,linear,2000,28,2026084702,0,0.25,0.75,102,119,inference,96,ZLZ,0.4791666666666667,0.499826922079244,-0.020660255412577322,-0.01763317415904886,0.0025994042132087766,0.0026270102339181287,1.0106201338633958,0.3458546249796827,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,linear,2000,28,2026084702,1,0.5,0.8,433,224,balance,159,LOO,0.5849056603773585,0.5901025924583727,-0.005196932081014238,0.01904430718174077,0.001496306008446762,0.001536652081239776,1.0269637845235249,0.49232848981551236,1.0,0.1536617804376419,1.0,0.3615243463672453,0.0
main,linear,2000,28,2026084702,1,0.5,0.8,433,224,balance,159,ZLZ,0.5660377358490566,0.5901025924583727,-0.02406485660931612,0.019003819894698792,0.0014963656846772662,0.0015546773255944951,1.0389688439893658,0.49127202652313484,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,linear,2000,28,2026084702,1,0.5,0.8,433,224,inference,96,LOO,0.5729166666666666,0.5901025924583727,-0.01718592579170608,0.01805613831100794,0.002480676140509379,0.0025756122076023395,1.0382702383203744,0.36252656665382954,1.0,0.1989382641281609,1.0,0.5157424073367853,0.0
main,linear,2000,28,2026084702,1,0.5,0.8,433,224,inference,96,ZLZ,0.5520833333333334,0.5901025924583727,-0.03801925912503934,0.01879333074606737,0.002478940061423565,0.0026030244883040936,1.0500554365196195,0.3774598335078336,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,linear,2000,28,2026084702,2,0.75,0.25,119,102,balance,159,LOO,0.4528301886792453,0.499826922079244,-0.046996733399998714,0.01724575994574179,0.0015693595555173862,0.001568196258860534,0.9992587443376105,0.4353325177295702,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,linear,2000,28,2026084702,2,0.75,0.25,119,102,balance,159,ZLZ,0.4528301886792453,0.499826922079244,-0.046996733399998714,0.017319876496997455,0.001569355432678978,0.001568196258860534,0.9992613694805482,0.43720400666161857,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,linear,2000,28,2026084702,2,0.75,0.25,119,102,inference,96,LOO,0.4479166666666667,0.499826922079244,-0.05191025541257732,0.01798489279397303,0.0025995525608413727,0.0026030244883040927,1.0013355865601719,0.3527431200005057,1.0,0.1999941137241651,1.0,0.5173372082341916,0.0
main,linear,2000,28,2026084702,2,0.75,0.25,119,102,inference,96,ZLZ,0.4479166666666667,0.499826922079244,-0.05191025541257732,0.017970710553850966,0.002599587422619251,0.0026030244883040927,1.0013221581451486,0.3524625960785201,1.0,0.1999941137241651,1.0,0.5173372082341916,0.0
main,linear,2000,28,2026084702,3,0.5,0.2,433,1831,balance,159,LOO,0.5031446540880503,0.4102545104890779,0.09289014359897241,0.01855507452134414,0.0015394204338491668,0.0015822158933586484,1.027799721615021,0.47291607822019227,0.0,0.1559232785671853,1.0,0.36494021095641305,0.0
main,linear,2000,28,2026084702,3,0.5,0.2,433,1831,balance,159,ZLZ,0.48427672955974843,0.4102545104890779,0.07402221907067053,0.019003819894698626,0.0015397608129569362,0.001580713789662422,1.0265969729589626,0.4842997830723805,1.0,0.1558492467776671,1.0,0.36482839013950236,0.0
main,linear,2000,28,2026084702,3,0.5,0.2,433,1831,inference,96,LOO,0.4583333333333333,0.4102545104890779,0.04807882284425541,0.018356970279624962,0.0025493894326115898,0.0026133040935672515,1.0250705757771137,0.3635657087409762,1.0,0.2003886230442236,1.0,0.5179330921745231,0.0
main,linear,2000,28,2026084702,3,0.5,0.2,433,1831,inference,96,ZLZ,0.46875,0.4102545104890779,0.058495489510922094,0.01879333074606737,0.002550024574518921,0.002621299342105263,1.0279506198875705,0.3721616119825984,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,29,2026084702,0,0.25,0.75,1237,183,balance,159,LOO,0.4779874213836478,0.5000979944109867,-0.022110573027338876,0.003360243587085532,0.0015709546463896834,0.0015792116859661954,1.0052560649000835,0.08477912645451761,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,linear,2000,29,2026084702,0,0.25,0.75,1237,183,balance,159,ZLZ,0.46540880503144655,0.5000979944109867,-0.03468918937954013,0.003995651534121847,0.0015708987447248769,0.001574705374877516,1.0024232180243455,0.10081229683223593,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,linear,2000,29,2026084702,0,0.25,0.75,1237,183,inference,96,LOO,0.4270833333333333,0.5000979944109867,-0.07301466107765336,0.002712285330903619,0.0026021522684853146,0.00257561220760234,0.9898007271886424,0.053170289136399235,1.0,0.19893826412816085,1.0,0.5157424073367856,0.0
main,linear,2000,29,2026084702,0,0.25,0.75,1237,183,inference,96,ZLZ,0.4270833333333333,0.5000979944109867,-0.07301466107765336,0.002987511801997411,0.0026021193883735473,0.00257561220760234,0.9898132342083752,0.05856606164691822,1.0,0.19893826412816085,1.0,0.5157424073367856,0.0
main,linear,2000,29,2026084702,1,0.5,0.8,384,777,balance,159,LOO,0.5345911949685535,0.5901635035312736,-0.05557230856272011,0.0004832944070943812,0.001519201705497164,0.001574705374877516,1.0365347597883248,0.012399496480734684,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,linear,2000,29,2026084702,1,0.5,0.8,384,777,balance,159,ZLZ,0.5283018867924528,0.5901635035312736,-0.061861616738820735,0.0004710595410899465,0.0015192434682466424,0.0015772088810378938,1.0381541300013941,0.012085430236507056,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,linear,2000,29,2026084702,1,0.5,0.8,384,777,inference,96,LOO,0.53125,0.5901635035312736,-0.05891350353127356,-0.0007363356349304739,0.0025191010148573533,0.002621299342105263,1.0405693644856464,0.014670774009402698,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,29,2026084702,1,0.5,0.8,384,777,inference,96,ZLZ,0.5,0.5901635035312736,-0.09016350353127356,-0.0006651187395015912,0.0025190013402853297,0.002631578947368421,1.044691364503339,0.013252108556973641,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,linear,2000,29,2026084702,2,0.75,0.25,183,1237,balance,159,LOO,0.5660377358490566,0.5000979944109867,0.06593974143806991,0.0125288082320546,0.0015701449186711126,0.0015546773255944951,0.9901489391885505,0.3161840025638267,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,linear,2000,29,2026084702,2,0.75,0.25,183,1237,balance,159,ZLZ,0.5723270440251572,0.5000979944109867,0.07222904961417054,0.012784751203465117,0.001570112766462704,0.001549169612041664,0.9866613692542462,0.3226464258167856,1.0,0.1542863736164506,1.0,0.3624677589194188,0.0
main,linear,2000,29,2026084702,2,0.75,0.25,183,1237,inference,96,LOO,0.5416666666666666,0.5000979944109867,0.04156867225567995,0.012816990192282218,0.0026006973696653442,0.0026133040935672515,1.0048474397863252,0.25132815481524906,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,linear,2000,29,2026084702,2,0.75,0.25,183,1237,inference,96,ZLZ,0.5625,0.5000979944109867,0.06240200558901332,0.013492483427219426,0.002600544129622824,0.0025904605263157893,0.9961225025208486,0.26458168585442804,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,29,2026084702,3,0.5,0.2,384,1046,balance,159,LOO,0.4025157232704403,0.4100375698653298,-0.007521846594889525,-1.9330819440555036e-05,0.0015200019019440643,0.001522131745509586,1.0014012111187478,0.000495824746644461,1.0,0.15293405663940707,1.0,0.3604251608668852,0.0
main,linear,2000,29,2026084702,3,0.5,0.2,384,1046,balance,159,ZLZ,0.4025157232704403,0.4100375698653298,-0.007521846594889525,0.000471059541089891,0.0015205385538604834,0.001522131745509586,1.0010477811595488,0.01208028238906753,1.0,0.15293405663940707,1.0,0.3604251608668852,0.0
main,linear,2000,29,2026084702,3,0.5,0.2,384,1046,inference,96,LOO,0.40625,0.4100375698653298,-0.0037875698653297984,-0.0006463150374541038,0.002516929580253301,0.0025390625,1.0087936189873346,0.012882754421825092,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,linear,2000,29,2026084702,3,0.5,0.2,384,1046,inference,96,ZLZ,0.40625,0.4100375698653298,-0.0037875698653297984,-0.0006651187395017022,0.0025168826763832014,0.0025390625,1.0088124185624223,0.013257685069968377,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,linear,2000,30,2026084702,0,0.25,0.75,1885,1340,balance,159,LOO,0.4968553459119497,0.499978364907585,-0.0031230189956353294,0.016021491581501512,0.0015691404339623462,0.0015822158933586489,1.0083328802912082,0.40445670471346107,1.0,0.15592327856718535,1.0,0.3649402109564132,0.0
main,linear,2000,30,2026084702,0,0.25,0.75,1885,1340,balance,159,ZLZ,0.5031446540880503,0.499978364907585,0.003166289180465298,0.01584299722080801,0.0015692001440495665,0.0015822158933586489,1.0082945119259887,0.3999430703634084,1.0,0.15592327856718535,1.0,0.3649402109564132,0.0
main,linear,2000,30,2026084702,0,0.25,0.75,1885,1340,inference,96,LOO,0.4583333333333333,0.499978364907585,-0.0416450315742517,0.015006490552663065,0.0025997668417803736,0.002613304093567252,1.0052071022559883,0.2943146897305903,1.0,0.2003886230442236,1.0,0.5179330921745231,0.0
main,linear,2000,30,2026084702,0,0.25,0.75,1885,1340,inference,96,ZLZ,0.4479166666666667,0.499978364907585,-0.05206169824091833,0.014821979715471889,0.002599843381135619,0.0026030244883040927,1.0012235764629347,0.2906916931680515,1.0,0.1999941137241651,1.0,0.5173372082341916,0.0
main,linear,2000,30,2026084702,1,0.5,0.8,1567,1614,balance,159,LOO,0.6477987421383647,0.5900661990357137,0.05773254310265108,0.005736841797812198,0.0015133658309824446,0.0014440223533058044,0.9541793026794957,0.14746905988359366,1.0,0.14895841575937996,1.0,0.3544201809272931,0.0
main,linear,2000,30,2026084702,1,0.5,0.8,1567,1614,balance,159,ZLZ,0.6415094339622641,0.5900661990357137,0.05144323492655045,0.005930346594579139,0.0015131599842176562,0.0014555384816435418,0.9619197552307027,0.1524535887969219,1.0,0.14955121048215303,1.0,0.35531556371612405,0.0
main,linear,2000,30,2026084702,1,0.5,0.8,1567,1614,inference,96,LOO,0.59375,0.5900661990357137,0.0036838009642863323,0.005673054976034986,0.002507237421705127,0.0025390625,1.0126932846563967,0.11329722208514528,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,linear,2000,30,2026084702,1,0.5,0.8,1567,1614,inference,96,ZLZ,0.6041666666666666,0.5900661990357137,0.014100467630952962,0.0059706117981895845,0.0025065722447361405,0.0025173611111111104,1.004304231165739,0.1192555834759133,1.0,0.1966757640905472,1.0,0.5123250294223336,0.0
main,linear,2000,30,2026084702,2,0.75,0.25,1340,1885,balance,159,LOO,0.5345911949685535,0.499978364907585,0.034612830060968436,-0.008292738826405632,0.0015705508946635414,0.001574705374877516,1.0026452375584203,0.2092531385159322,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,linear,2000,30,2026084702,2,0.75,0.25,1340,1885,balance,159,ZLZ,0.5345911949685535,0.499978364907585,0.034612830060968436,-0.008671986799042575,0.0015705027848992212,0.0015747053748775156,1.0026759519427175,0.21882616671069155,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,linear,2000,30,2026084702,2,0.75,0.25,1340,1885,inference,96,LOO,0.5104166666666666,0.499978364907585,0.010438301759081614,-0.00893799371132764,0.0026016120884193856,0.0026304367690058485,1.0110795459149235,0.17523416110423629,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,linear,2000,30,2026084702,2,0.75,0.25,1340,1885,inference,96,ZLZ,0.5208333333333334,0.499978364907585,0.020854968425748355,-0.009250581206386665,0.0026015460961754705,0.0026270102339181287,1.0097880786275872,0.18136490687572895,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,linear,2000,30,2026084702,3,0.5,0.2,1567,737,balance,159,LOO,0.42138364779874216,0.41007681068111546,0.0113068371176267,0.005894764157931276,0.0015267094123115736,0.0015431611972567582,1.0107759766282407,0.15086491161688978,1.0,0.1539868850643441,1.0,0.3620153984568398,0.0
main,linear,2000,30,2026084702,3,0.5,0.2,1567,737,balance,159,ZLZ,0.41509433962264153,0.41007681068111546,0.005017528941526073,0.005930346594579028,0.0015267482807210452,0.001536652081239776,1.0064868587990508,0.15177364221482906,1.0,0.153661780437642,1.0,0.3615243463672453,0.0
main,linear,2000,30,2026084702,3,0.5,0.2,1567,737,inference,96,LOO,0.40625,0.41007681068111546,-0.0038268106811154556,0.0060105350365586285,0.002529365309052999,0.0025390625,1.0038338435781868,0.11951085520975842,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,linear,2000,30,2026084702,3,0.5,0.2,1567,737,inference,96,ZLZ,0.3854166666666667,0.41007681068111546,-0.02466014401444877,0.0059706117981896956,0.0025292288464317508,0.0024933753654970757,0.9858243428682789,0.11872024156421809,1.0,0.19573654529586626,1.0,0.5109063927317611,0.0
main,linear,2000,31,2026084702,0,0.25,0.75,1978,1475,balance,159,LOO,0.44025157232704404,0.49991293068151094,-0.0596613583544669,-0.004676823039505118,0.001571178865246865,0.0015596843379152509,0.9926841382697648,0.11798807707249163,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,linear,2000,31,2026084702,0,0.25,0.75,1978,1475,balance,159,ZLZ,0.46540880503144655,0.49991293068151094,-0.03450412565006439,-0.004447265351365304,0.0015711409671657778,0.001574705374877516,1.0022686746677913,0.11219809069188763,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,linear,2000,31,2026084702,0,0.25,0.75,1978,1475,inference,96,LOO,0.4375,0.49991293068151094,-0.062412930681510936,-0.0055641976881256605,0.0026021143284769162,0.0025904605263157893,0.9955214104032284,0.10907855206994865,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,31,2026084702,0,0.25,0.75,1978,1475,inference,96,ZLZ,0.4375,0.49991293068151094,-0.062412930681510936,-0.005301654026767022,0.0026021540580478297,0.0025904605263157893,0.9955062108271894,0.10393094611438736,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,31,2026084702,1,0.5,0.8,520,1037,balance,159,LOO,0.6226415094339622,0.589826226701806,0.03281528273215628,-0.0007235811914341195,0.0015212737528792486,0.0014870826592642994,0.9775246936652675,0.01855169447093289,1.0,0.15116304837535033,1.0,0.35775015338521343,0.0
main,linear,2000,31,2026084702,1,0.5,0.8,520,1037,balance,159,ZLZ,0.6289308176100629,0.589826226701806,0.03910459090825691,-0.0004333850361680769,0.0015209800546892689,0.0014770686346227892,0.9711295227500859,0.011112509685830146,1.0,0.1506532221393535,1.0,0.35698008978736206,0.0
main,linear,2000,31,2026084702,1,0.5,0.8,520,1037,inference,96,LOO,0.6458333333333334,0.589826226701806,0.056007106631527415,-0.0015746780557367446,0.002521638406207916,0.0024077119883040934,0.9548204779783843,0.03135814544354314,1.0,0.19234475771553283,1.0,0.5057832900688461,0.0
main,linear,2000,31,2026084702,1,0.5,0.8,520,1037,inference,96,ZLZ,0.6458333333333334,0.589826226701806,0.056007106631527415,-0.0012481873142704547,0.0025210414192309866,0.0024077119883040934,0.955046581122232,0.024859350286897543,1.0,0.19234475771553283,1.0,0.5057832900688461,0.0
main,linear,2000,31,2026084702,2,0.75,0.25,1475,1978,balance,159,LOO,0.5283018867924528,0.49991293068151094,0.028388956110941888,0.011558974080264683,0.0015702656604451928,0.0015772088810378938,1.0044216853030667,0.2916975108706969,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,linear,2000,31,2026084702,2,0.75,0.25,1475,1978,balance,159,ZLZ,0.5157232704402516,0.49991293068151094,0.015810339758740632,0.01147993920946927,0.0015702771451958255,0.001580713789662422,1.0066463709915965,0.2897019599890274,1.0,0.1558492467776671,1.0,0.36482839013950236,0.0
main,linear,2000,31,2026084702,2,0.75,0.25,1475,1978,inference,96,LOO,0.5,0.49991293068151094,8.706931848906363e-05,0.012458065213182545,0.002600707094771409,0.002631578947368421,1.0118705611481886,0.2442895439146283,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,linear,2000,31,2026084702,2,0.75,0.25,1475,1978,inference,96,ZLZ,0.5104166666666666,0.49991293068151094,0.010503735985155693,0.013682353883721021,0.002600139767342562,0.002630436769005848,1.0116520665711177,0.26832582427232865,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,linear,2000,31,2026084702,3,0.5,0.2,520,1146,balance,159,LOO,0.4025157232704403,0.40971088302031256,-0.007195159749872282,-3.4229712178424077e-05,0.0015199049818796716,0.001522131745509586,1.0014650676565062,0.0008780010355239082,1.0,0.15293405663940707,1.0,0.3604251608668852,0.0
main,linear,2000,31,2026084702,3,0.5,0.2,520,1146,balance,159,ZLZ,0.389937106918239,0.40971088302031256,-0.019773776102073537,-0.0004333850361681324,0.001519473814242985,0.0015056086048510942,0.9908749928679761,0.011118016185964141,1.0,0.15210172195761906,1.0,0.35916796656337713,0.0
main,linear,2000,31,2026084702,3,0.5,0.2,520,1146,inference,96,LOO,0.3645833333333333,0.40971088302031256,-0.04512754968697924,-0.001364360406001297,0.002515240325305674,0.0024385508040935676,0.969510062143749,0.027204413288666875,1.0,0.19357264782087358,1.0,0.5076379483926494,0.0
main,linear,2000,31,2026084702,3,0.5,0.2,520,1146,inference,96,ZLZ,0.3645833333333333,0.40971088302031256,-0.04512754968697924,-0.0012481873142705102,0.0025154892419844777,0.0024385508040935676,0.9694141256472983,0.024886769891687022,1.0,0.19357264782087358,1.0,0.5076379483926494,0.0
main,linear,2000,32,2026084702,0,0.25,0.75,1738,623,balance,159,LOO,0.5471698113207547,0.500059056030925,0.047110755289829664,0.001166630236897226,0.0015711536681233755,0.001568196258860534,0.9981176829976319,0.029432279326468032,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,linear,2000,32,2026084702,0,0.25,0.75,1738,623,balance,159,ZLZ,0.5345911949685535,0.500059056030925,0.03453213893762841,0.0013710532269486375,0.0015711149152913978,0.001574705374877516,1.002285294061671,0.03458998227565214,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,linear,2000,32,2026084702,0,0.25,0.75,1738,623,inference,96,LOO,0.5208333333333334,0.500059056030925,0.020774277302408328,0.0021173912948623252,0.002602429115550126,0.002627010233918129,1.0094454516440525,0.04150607521032638,1.0,0.20091343046335686,1.0,0.51872578399935,0.0
main,linear,2000,32,2026084702,0,0.25,0.75,1738,623,inference,96,ZLZ,0.5416666666666666,0.500059056030925,0.04160761063574159,0.0017530568033751193,0.0026024437801123582,0.0026133040935672515,1.0041731212554472,0.03436412660223659,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,linear,2000,32,2026084702,1,0.5,0.8,514,1450,balance,159,LOO,0.5974842767295597,0.5900654584558358,0.007418818273723926,0.01619220642780206,0.0015003374369682051,0.001522131745509586,1.0145262712269725,0.41803395482884476,1.0,0.15293405663940707,1.0,0.3604251608668852,0.0
main,linear,2000,32,2026084702,1,0.5,0.8,514,1450,balance,159,ZLZ,0.5974842767295597,0.5900654584558358,0.007418818273723926,0.01627205036642554,0.0015002408248602323,0.001522131745509586,1.0145916044188394,0.4201088109903626,1.0,0.15293405663940707,1.0,0.3604251608668852,0.0
main,linear,2000,32,2026084702,1,0.5,0.8,514,1450,inference,96,LOO,0.59375,0.5900654584558358,0.0036845415441641993,0.016691884337948548,0.002484070272254608,0.0025390625,1.022137951715625,0.3349063853952746,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,linear,2000,32,2026084702,1,0.5,0.8,514,1450,inference,96,ZLZ,0.6041666666666666,0.5900654584558358,0.014101208210830829,0.017447765962810835,0.0024824322377762103,0.0025173611111111113,1.0140704236769784,0.35018789195198136,1.0,0.1966757640905472,1.0,0.5123250294223336,0.0
main,linear,2000,32,2026084702,2,0.75,0.25,623,1738,balance,159,LOO,0.46540880503144655,0.500059056030925,-0.034650250999478494,-0.008537806186862562,0.0015708636881982493,0.001574705374877516,1.0024455888236063,0.21541554572011143,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,linear,2000,32,2026084702,2,0.75,0.25,623,1738,balance,159,ZLZ,0.46540880503144655,0.500059056030925,-0.034650250999478494,-0.008538499998486992,0.001570858345717907,0.001574705374877516,1.0024489981353797,0.21543341747448772,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,linear,2000,32,2026084702,2,0.75,0.25,623,1738,inference,96,LOO,0.53125,0.500059056030925,0.031190943969074958,-0.008410195077730831,0.002602027009667587,0.002621299342105263,1.007406661178409,0.1648732387984977,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,32,2026084702,2,0.75,0.25,623,1738,inference,96,ZLZ,0.5104166666666666,0.500059056030925,0.010357610635741588,-0.008257209708334656,0.002601988086834985,0.002630436769005848,1.0109334405929074,0.16187532844228264,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,linear,2000,32,2026084702,3,0.5,0.2,514,1614,balance,159,LOO,0.389937106918239,0.40997165098068755,-0.020034544062448534,0.016759622705485477,0.0015376003595674649,0.0015056086048510942,0.9791937127763354,0.4274078570770533,1.0,0.15210172195761906,1.0,0.35916796656337713,0.0
main,linear,2000,32,2026084702,3,0.5,0.2,514,1614,balance,159,ZLZ,0.37735849056603776,0.40997165098068755,-0.03261316041464979,0.016272050366425594,0.0015371444361278466,0.0014870826592642994,0.9674319630042993,0.4150352090121484,1.0,0.15116304837535022,1.0,0.35775015338521343,0.0
main,linear,2000,32,2026084702,3,0.5,0.2,514,1614,inference,96,LOO,0.375,0.40997165098068755,-0.03497165098068755,0.01706285976588251,0.002547385401980911,0.0024671052631578946,0.968485279549538,0.3380683341510319,1.0,0.19470267871540747,1.0,0.509344795931844,0.0
main,linear,2000,32,2026084702,3,0.5,0.2,514,1614,inference,96,ZLZ,0.375,0.40997165098068755,-0.03497165098068755,0.017447765962810835,0.0025479650751519655,0.0024671052631578946,0.9682649449230586,0.3456551976040993,1.0,0.19470267871540747,1.0,0.509344795931844,0.0
main,linear,2000,33,2026084702,0,0.25,0.75,226,72,balance,159,LOO,0.5094339622641509,0.500215692375483,0.009218269888667918,0.0015280888619257915,0.0015710952013560724,0.0015817151921265736,1.0067596099595586,0.03855203957727893,1.0,0.15589860521018822,1.0,0.36490294325083267,0.0
main,linear,2000,33,2026084702,0,0.25,0.75,226,72,balance,159,ZLZ,0.5220125786163522,0.500215692375483,0.021796886240869173,0.0017531505967337546,0.0015710315445464982,0.0015792116859661954,1.0052068600710742,0.04423100132061165,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,linear,2000,33,2026084702,0,0.25,0.75,226,72,inference,96,LOO,0.5,0.500215692375483,-0.0002156923754830231,0.0024133897751351663,0.002602723100260858,0.002631578947368421,1.0110867910246275,0.04730570128664063,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,linear,2000,33,2026084702,0,0.25,0.75,226,72,inference,96,ZLZ,0.5104166666666666,0.500215692375483,0.010200974291183607,0.0032661719816998724,0.002602670915350765,0.0026304367690058485,1.0106682152904227,0.0640220268975253,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,linear,2000,33,2026084702,1,0.5,0.8,954,634,balance,159,LOO,0.5911949685534591,0.5899939381174817,0.0012010304359774127,0.021482019576044675,0.0014930725968877831,0.001529642263990719,1.0244928928299688,0.5559486060604606,1.0,0.15331089677532606,1.0,0.3609943565072651,0.0
main,linear,2000,33,2026084702,1,0.5,0.8,954,634,balance,159,ZLZ,0.5849056603773585,0.5899939381174817,-0.005088277740123215,0.022180261795677336,0.0014920270374651542,0.0015366520812397763,1.0299090047660509,0.5742200085008424,1.0,0.1536617804376419,1.0,0.3615243463672453,0.0
main,linear,2000,33,2026084702,1,0.5,0.8,954,634,inference,96,LOO,0.59375,0.5899939381174817,0.0037560618825183134,0.020489903870397286,0.002475593883295129,0.0025390625,1.0256377336901443,0.4118131595091128,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,linear,2000,33,2026084702,1,0.5,0.8,954,634,inference,96,ZLZ,0.59375,0.5899939381174817,0.0037560618825183134,0.020506986465427035,0.0024755528918117883,0.0025390625,1.0256547167294539,0.41215990373550504,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,linear,2000,33,2026084702,2,0.75,0.25,72,226,balance,159,LOO,0.4591194968553459,0.500215692375483,-0.0410961955201371,-0.012820591493019229,0.0015700994696315374,0.0015717011674850627,1.001020125084114,0.32355229068185265,1.0,0.15540431542696292,1.0,0.3641563465832302,0.0
main,linear,2000,33,2026084702,2,0.75,0.25,72,226,balance,159,ZLZ,0.46540880503144655,0.500215692375483,-0.034806887344036475,-0.012769172101833703,0.0015701067096011972,0.001574705374877516,1.0029288870929587,0.3222538804440564,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,linear,2000,33,2026084702,2,0.75,0.25,72,226,inference,96,LOO,0.4270833333333333,0.500215692375483,-0.07313235904214971,-0.01241121521472871,0.00260123212427464,0.00257561220760234,0.9901508533462987,0.24334630268714924,1.0,0.19893826412816085,1.0,0.5157424073367856,0.0
main,linear,2000,33,2026084702,2,0.75,0.25,72,226,inference,96,ZLZ,0.4375,0.500215692375483,-0.06271569237548302,-0.012436779177675383,0.0026010591021782786,0.0025904605263157893,0.9959252844913776,0.24385564471452761,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,33,2026084702,3,0.5,0.2,954,85,balance,159,LOO,0.48427672955974843,0.40992830346435616,0.07434842609539227,0.022132633911194022,0.001542134453940299,0.0015807137896624223,1.0250168431316409,0.563601292593731,1.0,0.15584924677766715,1.0,0.3648283901395024,0.0
main,linear,2000,33,2026084702,3,0.5,0.2,954,85,balance,159,ZLZ,0.48427672955974843,0.40992830346435616,0.07434842609539227,0.02218026179567728,0.0015421767495098473,0.0015807137896624223,1.024988731132682,0.5648063779476186,1.0,0.15584924677766715,1.0,0.3648283901395024,0.0
main,linear,2000,33,2026084702,3,0.5,0.2,954,85,inference,96,LOO,0.4479166666666667,0.40992830346435616,0.03798836320231053,0.021215309766111357,0.002553368857457429,0.0026030244883040927,1.0194471044407227,0.41984849306539107,1.0,0.1999941137241651,1.0,0.5173372082341916,0.0
main,linear,2000,33,2026084702,3,0.5,0.2,954,85,inference,96,ZLZ,0.4375,0.40992830346435616,0.02757169653564384,0.02050698646542709,0.00255233628187975,0.0025904605263157893,1.0149369989788184,0.4059129413426837,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,34,2026084702,0,0.25,0.75,843,86,balance,159,LOO,0.5345911949685535,0.4999822603916983,0.034608934576855155,0.001614015017280812,0.0015712528386298576,0.001574705374877516,1.0021973142468077,0.040717821443686526,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,linear,2000,34,2026084702,0,0.25,0.75,843,86,balance,159,ZLZ,0.5408805031446541,0.4999822603916983,0.04089824275295578,0.0013214192807119995,0.0015712620350890828,0.0015717011674850627,1.000279477506726,0.03333621824398772,1.0,0.15540431542696292,1.0,0.3641563465832302,0.0
main,linear,2000,34,2026084702,0,0.25,0.75,843,86,inference,96,LOO,0.5104166666666666,0.4999822603916983,0.010434406274968333,0.000614001681603471,0.002602624026374475,0.002630436769005848,1.0106864235285329,0.012035491852644319,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,linear,2000,34,2026084702,0,0.25,0.75,843,86,inference,96,ZLZ,0.5,0.4999822603916983,1.7739608301703402e-05,0.00017298240465130066,0.002602601868034595,0.002631578947368421,1.0111338886249661,0.003390767886921079,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,linear,2000,34,2026084702,1,0.5,0.8,1684,653,balance,159,LOO,0.5911949685534591,0.5898892574468961,0.0013057111065629678,-0.004204354501079366,0.0015248844015434831,0.001529642263990719,1.0031201463156287,0.1076665672522558,1.0,0.15331089677532606,1.0,0.3609943565072651,0.0
main,linear,2000,34,2026084702,1,0.5,0.8,1684,653,balance,159,ZLZ,0.5911949685534591,0.5898892574468961,0.0013057111065629678,-0.0043083078701089406,0.001525033599645089,0.001529642263990719,1.0030220083981771,0.11032324415108634,1.0,0.15331089677532606,1.0,0.3609943565072651,0.0
main,linear,2000,34,2026084702,1,0.5,0.8,1684,653,inference,96,LOO,0.5520833333333334,0.5898892574468961,-0.03780592411356276,-0.003191173031107719,0.0025238885857547765,0.0026030244883040936,1.0313547527398683,0.06352069822976694,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,linear,2000,34,2026084702,1,0.5,0.8,1684,653,inference,96,ZLZ,0.5625,0.5898892574468961,-0.02738925744689613,-0.004215525397107345,0.0025257177488977995,0.0025904605263157893,1.025633417449849,0.08388017001272964,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,34,2026084702,2,0.75,0.25,86,843,balance,159,LOO,0.5345911949685535,0.4999822603916983,0.034608934576855155,0.005756547712979898,0.0015709857806278555,0.001574705374877516,1.0023676816782987,0.1452365692605015,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,linear,2000,34,2026084702,2,0.75,0.25,86,843,balance,159,ZLZ,0.5345911949685535,0.4999822603916983,0.034608934576855155,0.005881058357090241,0.0015709912443844813,0.001574705374877516,1.0023641955397975,0.1483776903578329,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,linear,2000,34,2026084702,2,0.75,0.25,86,843,inference,96,LOO,0.5104166666666666,0.4999822603916983,0.010434406274968333,0.005178415810886128,0.0026024493256216973,0.0026304367690058485,1.0107542702594086,0.1015092874256196,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,linear,2000,34,2026084702,2,0.75,0.25,86,843,inference,96,ZLZ,0.5,0.4999822603916983,1.7739608301703402e-05,0.005048808858092502,0.0026025067211529374,0.002631578947368421,1.0111708553830763,0.0989675910325986,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,linear,2000,34,2026084702,3,0.5,0.2,1684,394,balance,159,LOO,0.4276729559748428,0.40993619351238575,0.017736762462457034,-0.004255067174969929,0.0015151351713395132,0.001549169612041664,1.0224629731696224,0.10931524458943076,1.0,0.1542863736164506,1.0,0.3624677589194188,0.0
main,linear,2000,34,2026084702,3,0.5,0.2,1684,394,balance,159,ZLZ,0.4276729559748428,0.40993619351238575,0.017736762462457034,-0.0043083078701089406,0.0015150839327401674,0.001549169612041664,1.022497551828597,0.11068490176795798,1.0,0.1542863736164506,1.0,0.3624677589194188,0.0
main,linear,2000,34,2026084702,3,0.5,0.2,1684,394,inference,96,LOO,0.40625,0.40993619351238575,-0.003686193512385749,-0.004283163618121977,0.0025095466671781167,0.0025390625,1.0117614201831413,0.08550017956176141,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,linear,2000,34,2026084702,3,0.5,0.2,1684,394,inference,96,ZLZ,0.3958333333333333,0.40993619351238575,-0.014102860179052434,-0.004215525397107289,0.002509586456634357,0.002517361111111111,1.00309798232143,0.08414932354482932,1.0,0.1966757640905472,1.0,0.5123250294223336,0.0
main,linear,2000,35,2026084702,0,0.25,0.75,1561,1005,balance,159,LOO,0.5283018867924528,0.4999762472805065,0.028325639511946332,-0.007317034896108243,0.0015708205687488817,0.0015772088810378938,1.0040668631517222,0.18461706252776816,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,linear,2000,35,2026084702,0,0.25,0.75,1561,1005,balance,159,ZLZ,0.5283018867924528,0.4999762472805065,0.028325639511946332,-0.006893843214009265,0.0015708612027164595,0.0015772088810378938,1.0040408906340403,0.17393720827091008,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,linear,2000,35,2026084702,0,0.25,0.75,1561,1005,inference,96,LOO,0.5208333333333334,0.4999762472805065,0.02085708605282688,-0.010124399971177256,0.002601353191714741,0.0026270102339181287,1.009862959895298,0.1985041694371405,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,linear,2000,35,2026084702,0,0.25,0.75,1561,1005,inference,96,ZLZ,0.5104166666666666,0.4999762472805065,0.010440419386160138,-0.009238513934161585,0.0026014329890812616,0.002630436769005848,1.0111491551180911,0.18113225610516073,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,linear,2000,35,2026084702,1,0.5,0.8,1428,261,balance,159,LOO,0.5345911949685535,0.5898977142169801,-0.05530651924842667,-0.005494529846588048,0.001526558511036483,0.001574705374877516,1.031539481449907,0.14062865055740026,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,linear,2000,35,2026084702,1,0.5,0.8,1428,261,balance,159,ZLZ,0.5220125786163522,0.5898977142169801,-0.06788513560062792,-0.004813140979593733,0.0015257755461915152,0.0015792116859661954,1.0350222809036769,0.12322058250913767,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,linear,2000,35,2026084702,1,0.5,0.8,1428,261,inference,96,LOO,0.5416666666666666,0.5898977142169801,-0.04823104755031349,-0.004774379213853486,0.002527197479834445,0.0026133040935672515,1.0340719767330757,0.09497237983583465,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,linear,2000,35,2026084702,1,0.5,0.8,1428,261,inference,96,ZLZ,0.53125,0.5898977142169801,-0.05864771421698012,-0.004627992011511539,0.002526941970122042,0.002621299342105263,1.0373405377325162,0.09206508665896969,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,35,2026084702,2,0.75,0.25,1005,1561,balance,159,LOO,0.4528301886792453,0.4999762472805065,-0.0471460586012612,0.006756081916464152,0.0015706729929232518,0.001568196258860534,0.9984231383146734,0.17047159262037942,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,linear,2000,35,2026084702,2,0.75,0.25,1005,1561,balance,159,ZLZ,0.4528301886792453,0.4999762472805065,-0.0471460586012612,0.006937721365222527,0.00157064312453085,0.001568196258860534,0.998442124991922,0.17505644102778906,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,linear,2000,35,2026084702,2,0.75,0.25,1005,1561,inference,96,LOO,0.4479166666666667,0.4999762472805065,-0.052059580613839807,0.0068466925680974455,0.002602247905886398,0.0026030244883040927,1.0002984275310352,0.1342166805545822,1.0,0.1999941137241651,1.0,0.5173372082341916,0.0
main,linear,2000,35,2026084702,2,0.75,0.25,1005,1561,inference,96,ZLZ,0.46875,0.4999762472805065,-0.03122624728050649,0.006739731061568333,0.002602231435229803,0.002621299342105263,1.0073275215329862,0.13212031717021225,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,35,2026084702,3,0.5,0.2,1428,228,balance,159,LOO,0.4088050314465409,0.409859825643042,-0.0010547941965011187,-0.004648692463501469,0.0015148446839257342,0.001529642263990719,1.0097683810241436,0.11943916610275608,1.0,0.15331089677532617,1.0,0.3609943565072651,0.0
main,linear,2000,35,2026084702,3,0.5,0.2,1428,228,balance,159,ZLZ,0.4088050314465409,0.409859825643042,-0.0010547941965011187,-0.004813140979593733,0.0015146010336731849,0.001529642263990719,1.009930820053025,0.12367429921021497,1.0,0.15331089677532617,1.0,0.3609943565072651,0.0
main,linear,2000,35,2026084702,3,0.5,0.2,1428,228,inference,96,LOO,0.375,0.409859825643042,-0.03485982564304202,-0.004265297705589144,0.0025097433490156467,0.0024671052631578946,0.9830109776465887,0.0851402053024833,1.0,0.19470267871540747,1.0,0.509344795931844,0.0
main,linear,2000,35,2026084702,3,0.5,0.2,1428,228,inference,96,ZLZ,0.375,0.409859825643042,-0.03485982564304202,-0.00462799201151165,0.0025091286385403324,0.0024671052631578946,0.9832518051338792,0.09239131255356203,1.0,0.19470267871540747,1.0,0.509344795931844,0.0
main,linear,2000,36,2026084702,0,0.25,0.75,180,1565,balance,159,LOO,0.5157232704402516,0.49992663969850654,0.015796630741745032,0.005706273788730731,0.0015706843922097436,0.001580713789662422,1.0063853677431456,0.14398197991176703,1.0,0.1558492467776671,1.0,0.36482839013950236,0.0
main,linear,2000,36,2026084702,0,0.25,0.75,180,1565,balance,159,ZLZ,0.5094339622641509,0.49992663969850654,0.009507322565644405,0.005254605925360811,0.0015706940345690111,0.0015817151921265736,1.0070167437546718,0.13258498812737715,1.0,0.15589860521018822,1.0,0.36490294325083267,0.0
main,linear,2000,36,2026084702,0,0.25,0.75,180,1565,inference,96,LOO,0.4791666666666667,0.49992663969850654,-0.02075997303183985,0.006092595592877059,0.0026020293549425325,0.0026270102339181287,1.0096005369532612,0.11943902681323852,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,linear,2000,36,2026084702,0,0.25,0.75,180,1565,inference,96,ZLZ,0.4895833333333333,0.49992663969850654,-0.010343306365173222,0.006670146646226727,0.0026019975120367073,0.002630436769005848,1.0109297786940925,0.1307621171920163,1.0,0.20104441826199176,1.0,0.5189236336358916,0.0
main,linear,2000,36,2026084702,1,0.5,0.8,1202,1858,balance,159,LOO,0.610062893081761,0.5899641103743138,0.020098782707447138,0.015985776506303395,0.0015005956379333814,0.0015056086048510942,1.0033406513993448,0.4126690489197526,1.0,0.15210172195761906,1.0,0.35916796656337713,0.0
main,linear,2000,36,2026084702,1,0.5,0.8,1202,1858,balance,159,ZLZ,0.6163522012578616,0.5899641103743138,0.026388090883547766,0.016212811567689278,0.001500253426988293,0.0014965959826737346,0.9975621156740827,0.4185776365158549,1.0,0.15164579570377024,1.0,0.35847931582984405,0.0
main,linear,2000,36,2026084702,1,0.5,0.8,1202,1858,inference,96,LOO,0.6145833333333334,0.5899641103743138,0.024619222959019527,0.015218803556492078,0.002487349058966105,0.0024933753654970765,1.002422782805352,0.30514913511189656,1.0,0.19573654529586637,1.0,0.5109063927317612,0.0
main,linear,2000,36,2026084702,1,0.5,0.8,1202,1858,inference,96,ZLZ,0.6041666666666666,0.5899641103743138,0.014202556292352786,0.015567647228569181,0.0024865837573531647,0.0025173611111111113,1.0123773645938665,0.31219175953945777,1.0,0.1966757640905472,1.0,0.5123250294223336,0.0
main,linear,2000,36,2026084702,2,0.75,0.25,1565,180,balance,159,LOO,0.5660377358490566,0.49992663969850654,0.06611109615055005,-0.012691634161466792,0.0015699679528150127,0.0015546773255944951,0.9902605481894704,0.3203112197848951,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,linear,2000,36,2026084702,2,0.75,0.25,1565,180,balance,159,ZLZ,0.5660377358490566,0.49992663969850654,0.06611109615055005,-0.012343076096761052,0.0015699747698463065,0.0015546773255944951,0.9902562483514885,0.31151364170826806,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,linear,2000,36,2026084702,2,0.75,0.25,1565,180,inference,96,LOO,0.5416666666666666,0.49992663969850654,0.04174002696816009,-0.013370998015477087,0.0026001541355726568,0.0026133040935672515,1.0050573763357682,0.2622190729335748,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,linear,2000,36,2026084702,2,0.75,0.25,1565,180,inference,96,ZLZ,0.5208333333333334,0.49992663969850654,0.020906693634826834,-0.013535151026555836,0.002600109545708164,0.0026270102339181287,1.0103459826353731,0.2654405589440279,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,linear,2000,36,2026084702,3,0.5,0.2,1202,1165,balance,159,LOO,0.34591194968553457,0.4100006166944332,-0.06408866700889865,0.015614917874612222,0.001536391611404134,0.0014320055237359928,0.9320576297779047,0.39837194021224664,1.0,0.1483373216751379,1.0,0.35348205355889595,0.0
main,linear,2000,36,2026084702,3,0.5,0.2,1202,1165,balance,159,ZLZ,0.3584905660377358,0.4100006166944332,-0.05151005065669739,0.016212811567689278,0.0015369143111659618,0.0014555384816435416,0.9470524615905974,0.4135552208566537,1.0,0.14955121048215314,1.0,0.35531556371612416,0.0
main,linear,2000,36,2026084702,3,0.5,0.2,1202,1165,inference,96,LOO,0.4270833333333333,0.4100006166944332,0.017082716638900097,0.015397745046661082,0.002544632975944716,0.00257561220760234,1.0121743418207976,0.3052421816533768,1.0,0.19893826412816085,1.0,0.5157424073367856,0.0
main,linear,2000,36,2026084702,3,0.5,0.2,1202,1165,inference,96,ZLZ,0.4166666666666667,0.4100006166944332,0.006666049972233468,0.015567647228569237,0.0025448844711793914,0.002558479532163742,1.0053421132229434,0.30859504313433045,1.0,0.19827550293867152,1.0,0.5147413441704373,0.0
main,linear,2000,37,2026084702,0,0.25,0.75,723,1143,balance,159,LOO,0.4968553459119497,0.4999472936115787,-0.003091947699629005,0.00013540052650989898,0.001571314438696473,0.0015822158933586489,1.0069377932218453,0.0034157714362974,1.0,0.15592327856718535,1.0,0.3649402109564132,0.0
main,linear,2000,37,2026084702,0,0.25,0.75,723,1143,balance,159,ZLZ,0.4968553459119497,0.4999472936115787,-0.003091947699629005,-0.0005182616647124716,0.0015712764152249292,0.0015822158933586484,1.0069621602079182,0.013074430770268857,1.0,0.1559232785671853,1.0,0.36494021095641305,0.0
main,linear,2000,37,2026084702,0,0.25,0.75,723,1143,inference,96,LOO,0.5520833333333334,0.4999472936115787,0.05213603972175468,-0.0016539164037163157,0.0026027650636801652,0.0026030244883040936,1.0000996727009857,0.03241873543848432,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,linear,2000,37,2026084702,0,0.25,0.75,723,1143,inference,96,ZLZ,0.53125,0.4999472936115787,0.03130270638842131,-0.002180538695995382,0.0026028512923432687,0.002621299342105263,1.0070876310975823,0.042740452901358486,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,37,2026084702,1,0.5,0.8,582,336,balance,159,LOO,0.5220125786163522,0.590131189464429,-0.0681186108480768,-0.0048890791607713036,0.0015254957967459721,0.0015792116859661954,1.0352120860213476,0.12517614177988576,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,linear,2000,37,2026084702,1,0.5,0.8,582,336,balance,159,ZLZ,0.5283018867924528,0.590131189464429,-0.06182930267197617,-0.004990791167201469,0.0015255970689721393,0.0015772088810378938,1.0338305658259606,0.1277760548556457,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,linear,2000,37,2026084702,1,0.5,0.8,582,336,inference,96,LOO,0.53125,0.590131189464429,-0.058881189464428996,-0.004683303043621634,0.0025265149010093822,0.002621299342105263,1.0375158844533285,0.09317326806550755,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,37,2026084702,1,0.5,0.8,582,336,inference,96,ZLZ,0.53125,0.590131189464429,-0.058881189464428996,-0.005324364361138145,0.0025275466015496208,0.002621299342105263,1.037092388523386,0.10590541880659494,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,37,2026084702,2,0.75,0.25,1143,723,balance,159,LOO,0.5471698113207547,0.4999472936115787,0.047222517709176015,0.01112313697729378,0.001570553964730666,0.0015681962588605337,0.9984988062027296,0.28067314025597606,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,linear,2000,37,2026084702,2,0.75,0.25,1143,723,balance,159,ZLZ,0.5471698113207547,0.4999472936115787,0.047222517709176015,0.011117987804897644,0.001570555016222209,0.001568196258860534,0.9984981377046257,0.28054311587630226,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,linear,2000,37,2026084702,2,0.75,0.25,1143,723,inference,96,LOO,0.5729166666666666,0.4999472936115787,0.07296937305508794,0.00992696680266486,0.0026019784932411476,0.0025756122076023395,0.9898668318330468,0.1946098053438325,1.0,0.1989382641281609,1.0,0.5157424073367853,0.0
main,linear,2000,37,2026084702,2,0.75,0.25,1143,723,inference,96,ZLZ,0.5625,0.4999472936115787,0.06255270638842131,0.009757226094016358,0.0026020141088271514,0.0025904605263157893,0.9955597540873559,0.19128087290889503,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,37,2026084702,3,0.5,0.2,582,1466,balance,159,LOO,0.4025157232704403,0.4099481939628029,-0.007432470692362636,-0.005466720440959638,0.0015138011584195051,0.001522131745509586,1.0055030920301176,0.14050521658446333,1.0,0.15293405663940707,1.0,0.3604251608668852,0.0
main,linear,2000,37,2026084702,3,0.5,0.2,582,1466,balance,159,ZLZ,0.39622641509433965,0.4099481939628029,-0.013721778868463264,-0.004990791167201303,0.0015143756358831641,0.0015141205257963772,0.9998315410782226,0.12824858758204072,1.0,0.15253106764740776,1.0,0.35981646886329166,0.0
main,linear,2000,37,2026084702,3,0.5,0.2,582,1466,inference,96,LOO,0.3958333333333333,0.4099481939628029,-0.014114860629469594,-0.005711713893529424,0.002506891506767151,0.0025173611111111113,1.0041763292570494,0.11407715338361067,1.0,0.1966757640905472,1.0,0.5123250294223336,0.0
main,linear,2000,37,2026084702,3,0.5,0.2,582,1466,inference,96,ZLZ,0.4166666666666667,0.4099481939628029,0.006718472703863776,-0.00532436436113809,0.002507708931802203,0.0025584795321637425,1.020245810714983,0.10632348529992329,1.0,0.19827550293867152,1.0,0.5147413441704373,0.0
main,linear,2000,38,2026084702,0,0.25,0.75,632,689,balance,159,LOO,0.4779874213836478,0.5002576636259606,-0.022270242242312777,0.005423607834540212,0.001570738652133185,0.0015792116859661954,1.0053942989315907,0.13684732546317196,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,linear,2000,38,2026084702,0,0.25,0.75,632,689,balance,159,ZLZ,0.49056603773584906,0.5002576636259606,-0.009691625890111522,0.005604944464365547,0.0015707356968151617,0.0015817151921265736,1.006990033608884,0.14142290598582216,1.0,0.15589860521018822,1.0,0.36490294325083267,0.0
main,linear,2000,38,2026084702,0,0.25,0.75,632,689,inference,96,LOO,0.5,0.5002576636259606,-0.00025766362596058023,0.00600757260940743,0.002601919351851567,0.002631578947368421,1.011399121765918,0.11777472881790294,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,linear,2000,38,2026084702,0,0.25,0.75,632,689,inference,96,ZLZ,0.53125,0.5002576636259606,0.03099233637403942,0.005624406615277633,0.0026019874265051724,0.002621299342105263,1.0074219865182166,0.1102615551532991,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,38,2026084702,1,0.5,0.8,1614,1908,balance,159,LOO,0.5471698113207547,0.5900892647954431,-0.042919453474688396,0.0075978624812163,0.001511130364992367,0.0015681962588605337,1.0377637133037527,0.19545215466872626,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,linear,2000,38,2026084702,1,0.5,0.8,1614,1908,balance,159,ZLZ,0.5534591194968553,0.5900892647954431,-0.03663014529858777,0.008064833449361597,0.0015104728227942888,0.0015641906490039296,1.035563583401829,0.20750995928422564,1.0,0.15503256388079784,1.0,0.3635948369689064,0.0
main,linear,2000,38,2026084702,1,0.5,0.8,1614,1908,inference,96,LOO,0.5416666666666666,0.5900892647954431,-0.04842259812877647,0.008683877709413479,0.002500628368381048,0.0026133040935672515,1.0450589646230206,0.17365573160525985,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,linear,2000,38,2026084702,1,0.5,0.8,1614,1908,inference,96,ZLZ,0.5416666666666666,0.5900892647954431,-0.04842259812877647,0.00905039932779117,0.002499851811861319,0.0026133040935672515,1.0453836028070236,0.18101335144165112,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,linear,2000,38,2026084702,2,0.75,0.25,689,632,balance,159,LOO,0.5471698113207547,0.5002576636259606,0.046912147694794126,-0.006625887742303382,0.0015708486586319796,0.001568196258860534,0.9983114861149287,0.16717714372821876,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,linear,2000,38,2026084702,2,0.75,0.25,689,632,balance,159,ZLZ,0.5471698113207547,0.5002576636259606,0.046912147694794126,-0.0057889892609526705,0.0015709542755714201,0.001568196258860534,0.998244368563889,0.146056527689982,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,linear,2000,38,2026084702,2,0.75,0.25,689,632,inference,96,LOO,0.5625,0.5002576636259606,0.06224233637403942,-0.006489469515951418,0.002602200829218984,0.0025904605263157893,0.9954883178994611,0.1272151373704149,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,38,2026084702,2,0.75,0.25,689,632,inference,96,ZLZ,0.5520833333333334,0.5002576636259606,0.05182566970737279,-0.006135341306934328,0.0026022310702596523,0.0026030244883040936,1.000304899151159,0.12027235046315322,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,linear,2000,38,2026084702,3,0.5,0.2,1614,817,balance,159,LOO,0.42138364779874216,0.41011483328531007,0.01126881451343209,0.007593098846052582,0.001528528223145492,0.0015431611972567582,1.0095732443076213,0.194214800242893,1.0,0.1539868850643441,1.0,0.3620153984568398,0.0
main,linear,2000,38,2026084702,3,0.5,0.2,1614,817,balance,159,ZLZ,0.41509433962264153,0.41011483328531007,0.004979506337331463,0.008064833449361597,0.0015289612508861212,0.001536652081239776,1.0050301015471763,0.206251522683017,1.0,0.153661780437642,1.0,0.3615243463672453,0.0
main,linear,2000,38,2026084702,3,0.5,0.2,1614,817,inference,96,LOO,0.4166666666666667,0.41011483328531007,0.00655183338135662,0.008755125601289326,0.0025337425880152037,0.0025584795321637425,1.0097630060234006,0.17393265857557255,1.0,0.19827550293867152,1.0,0.5147413441704373,0.0
main,linear,2000,38,2026084702,3,0.5,0.2,1614,817,inference,96,ZLZ,0.4270833333333333,0.41011483328531007,0.01696850004802325,0.009050399327791225,0.002534168617944378,0.00257561220760234,1.0163539195318343,0.17978356484937663,1.0,0.19893826412816085,1.0,0.5157424073367856,0.0
main,linear,2000,39,2026084702,0,0.25,0.75,1913,1033,balance,159,LOO,0.4339622641509434,0.5000554831159549,-0.06609321896501152,-0.00691233131639124,0.0015708283685377778,0.0015546773255944951,0.9897181364515863,0.17440550068552452,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,linear,2000,39,2026084702,0,0.25,0.75,1913,1033,balance,159,ZLZ,0.4339622641509434,0.5000554831159549,-0.06609321896501152,-0.006837755859658845,0.0015708285055160871,0.0015546773255944951,0.9897180501468646,0.1725238747520209,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,linear,2000,39,2026084702,0,0.25,0.75,1913,1033,inference,96,LOO,0.3958333333333333,0.5000554831159549,-0.10422214978262162,-0.005895144478131831,0.0026022901204027452,0.002517361111111111,0.967363742948657,0.11556241173147565,0.0,0.1966757640905472,1.0,0.5123250294223336,0.0
main,linear,2000,39,2026084702,0,0.25,0.75,1913,1033,inference,96,ZLZ,0.3854166666666667,0.5000554831159549,-0.11463881644928825,-0.005247877805742263,0.002602495858739104,0.0024933753654970765,0.9580708292481603,0.10286998833767846,0.0,0.19573654529586637,1.0,0.5109063927317612,0.0
main,linear,2000,39,2026084702,1,0.5,0.8,1996,650,balance,159,LOO,0.660377358490566,0.5902503892367961,0.07012696925376993,-0.0027023161720871602,0.0015230099048416654,0.0014194879929341046,0.9320280770476518,0.06924442231111577,1.0,0.1476875711944119,1.0,0.3525006423298027,0.0
main,linear,2000,39,2026084702,1,0.5,0.8,1996,650,balance,159,ZLZ,0.6540880503144654,0.5902503892367961,0.0638376610776693,-0.003110267617792206,0.0015234100452523737,0.0014320055237359924,0.9400000533006602,0.07968734388536397,1.0,0.14833732167513802,1.0,0.35348205355889584,0.0
main,linear,2000,39,2026084702,1,0.5,0.8,1996,650,inference,96,LOO,0.625,0.5902503892367961,0.03474961076320393,-0.002447893783658728,0.0025224160766327314,0.0024671052631578946,0.9780722879198133,0.04873985205420458,1.0,0.19470267871540736,1.0,0.509344795931844,0.0
main,linear,2000,39,2026084702,1,0.5,0.8,1996,650,inference,96,ZLZ,0.625,0.5902503892367961,0.03474961076320393,-0.0026716083832066806,0.00252280045181263,0.0024671052631578946,0.9779232683208383,0.053190166221622356,1.0,0.19470267871540736,1.0,0.509344795931844,0.0
main,linear,2000,39,2026084702,2,0.75,0.25,1033,1913,balance,159,LOO,0.46540880503144655,0.5000554831159549,-0.03464667808450839,0.00523583173769171,0.0015708864542356624,0.001574705374877516,1.002431060902942,0.1321031835900213,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,linear,2000,39,2026084702,2,0.75,0.25,1033,1913,balance,159,ZLZ,0.4591194968553459,0.5000554831159549,-0.040935986260609014,0.005010881509078802,0.0015708869325491885,0.001571701167485063,1.0005183281616286,0.12642753478851057,1.0,0.15540431542696292,1.0,0.36415634658323026,0.0
main,linear,2000,39,2026084702,2,0.75,0.25,1033,1913,inference,96,LOO,0.5104166666666666,0.5000554831159549,0.010361183550711695,0.005513865814588681,0.0026021498641942953,0.002630436769005848,1.0108705901995814,0.10809112585666636,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,linear,2000,39,2026084702,2,0.75,0.25,1033,1913,inference,96,ZLZ,0.5,0.5000554831159549,-5.548311595493516e-05,0.005795137207441514,0.002602065306990066,0.002631578947368421,1.0113423903308925,0.11360687838277418,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,linear,2000,39,2026084702,3,0.5,0.2,1996,956,balance,159,LOO,0.33962264150943394,0.4102204747691347,-0.07059783325970076,-0.0036366444912407925,0.0015162827450327515,0.0014194879929341046,0.9361631249740587,0.09339223122956153,1.0,0.14768757119441178,1.0,0.3525006423298026,0.0
main,linear,2000,39,2026084702,3,0.5,0.2,1996,956,balance,159,ZLZ,0.33962264150943394,0.4102204747691347,-0.07059783325970076,-0.003110267617792317,0.0015168999017322992,0.0014194879929341046,0.9357822433194503,0.07985815958084647,1.0,0.14768757119441178,1.0,0.3525006423298026,0.0
main,linear,2000,39,2026084702,3,0.5,0.2,1996,956,inference,96,LOO,0.3333333333333333,0.4102204747691347,-0.07688714143580139,-0.0036255669457004314,0.002511827212307617,0.002339181286549708,0.9312667985632264,0.07234042371060134,1.0,0.18958764291397276,1.0,0.5016188246218545,0.0
main,linear,2000,39,2026084702,3,0.5,0.2,1996,956,inference,96,ZLZ,0.3229166666666667,0.4102204747691347,-0.08730380810246802,-0.002671608383206847,0.002513663272117567,0.0023014894005847957,0.9155917684415895,0.05328675180103366,1.0,0.18805400031491482,1.0,0.4993023445071355,0.0
main,linear,2000,40,2026084702,0,0.25,0.75,883,1654,balance,159,LOO,0.4591194968553459,0.49994585430972577,-0.04082635745437985,0.018500126452444088,0.0015688950366368436,0.001571701167485063,1.001788603305314,0.4670654604850439,1.0,0.15540431542696292,1.0,0.36415634658323026,0.0
main,linear,2000,40,2026084702,0,0.25,0.75,883,1654,balance,159,ZLZ,0.46540880503144655,0.49994585430972577,-0.03453704927827922,0.01901628132897054,0.001568802696687965,0.001574705374877516,1.0037625369984464,0.4801107499473493,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,linear,2000,40,2026084702,0,0.25,0.75,883,1654,inference,96,LOO,0.5,0.49994585430972577,5.4145690274232106e-05,0.019146334287353517,0.002598812527581448,0.002631578947368421,1.0126082275805661,0.3755762846756201,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,linear,2000,40,2026084702,0,0.25,0.75,883,1654,inference,96,ZLZ,0.5104166666666666,0.49994585430972577,0.010470812356940862,0.019727137315106502,0.002598488220870369,0.002630436769005848,1.0122950521302645,0.3869935184874987,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,linear,2000,40,2026084702,1,0.5,0.8,1085,1714,balance,159,LOO,0.6540880503144654,0.5901200944400669,0.06396795587439852,0.014049014754672351,0.001502933459288849,0.0014320055237359924,0.952807002123422,0.36238982231659905,1.0,0.14833732167513802,1.0,0.35348205355889584,0.0
main,linear,2000,40,2026084702,1,0.5,0.8,1085,1714,balance,159,ZLZ,0.6477987421383647,0.5901200944400669,0.05767864769829789,0.014237183865031144,0.0015026880602502333,0.0014440223533058044,0.9609594908642186,0.36727356951453544,1.0,0.14895841575937996,1.0,0.3544201809272931,0.0
main,linear,2000,40,2026084702,1,0.5,0.8,1085,1714,inference,96,LOO,0.6770833333333334,0.5901200944400669,0.08696323889326651,0.014002553566380582,0.0024898372224990053,0.0023014894005847957,0.924353359242831,0.2806220320278442,1.0,0.18805400031491493,1.0,0.49930234450713556,0.0
main,linear,2000,40,2026084702,1,0.5,0.8,1085,1714,inference,96,ZLZ,0.6458333333333334,0.5901200944400669,0.055713238893266515,0.013567359081299246,0.002490789718183143,0.0024077119883040934,0.9666460282565928,0.27184840377372027,1.0,0.19234475771553283,1.0,0.5057832900688461,0.0
main,linear,2000,40,2026084702,2,0.75,0.25,1654,883,balance,159,LOO,0.5220125786163522,0.49994585430972577,0.02206672430662643,-0.004490485801167843,0.0015710070181475142,0.0015792116859661952,1.0052225532565446,0.11329330986898697,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,linear,2000,40,2026084702,2,0.75,0.25,1654,883,balance,159,ZLZ,0.5345911949685535,0.49994585430972577,0.034645340658827684,-0.004645880043319894,0.0015709751423797307,0.001574705374877516,1.0023744694598635,0.11721503876126037,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,linear,2000,40,2026084702,2,0.75,0.25,1654,883,inference,96,LOO,0.5104166666666666,0.49994585430972577,0.010470812356940862,-0.004658331415149375,0.002602261222917429,0.0026304367690058485,1.0108273319527974,0.09131769441264749,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,linear,2000,40,2026084702,2,0.75,0.25,1654,883,inference,96,ZLZ,0.5104166666666666,0.49994585430972577,0.010470812356940862,-0.004341060430506971,0.002602296301627382,0.002630436769005848,1.010813706095216,0.08509762888465727,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,linear,2000,40,2026084702,3,0.5,0.2,1085,186,balance,159,LOO,0.4339622641509434,0.4100660207874727,0.023896243363470737,0.014215471730379126,0.0015351223326069837,0.0015546773255944951,1.0127383939195924,0.36281879879129547,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,linear,2000,40,2026084702,3,0.5,0.2,1085,186,balance,159,ZLZ,0.4339622641509434,0.4100660207874727,0.023896243363470737,0.014237183865031144,0.0015351436370387049,0.0015546773255944951,1.0127243393285796,0.36337043208209946,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,linear,2000,40,2026084702,3,0.5,0.2,1085,186,inference,96,LOO,0.40625,0.4100660207874727,-0.0038160207874726737,0.014074590408468701,0.002542826500435896,0.0025390625,0.9985197572719764,0.2791112878750234,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,linear,2000,40,2026084702,3,0.5,0.2,1085,186,inference,96,ZLZ,0.375,0.4100660207874727,-0.035066020787472674,0.013567359081299246,0.0025420316697193734,0.0024671052631578946,0.9705249909141571,0.2690945121740589,1.0,0.19470267871540747,1.0,0.509344795931844,0.0
main,linear,2000,41,2026084702,0,0.25,0.75,539,761,balance,159,LOO,0.4779874213836478,0.4999388947482764,-0.021951473364628604,-0.007468267648609306,0.0015706837234430867,0.0015792116859661954,1.0054294587737973,0.18844104424176292,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,linear,2000,41,2026084702,0,0.25,0.75,539,761,balance,159,ZLZ,0.4716981132075472,0.4999388947482764,-0.028240781540729232,-0.008165833283244495,0.0015706311585530605,0.0015772088810378938,1.0041879485511371,0.20604562833212123,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,linear,2000,41,2026084702,0,0.25,0.75,539,761,inference,96,LOO,0.5104166666666666,0.4999388947482764,0.010477771918390222,-0.007216598981855449,0.002601789303906655,0.0026304367690058485,1.011010678326711,0.14148047549556356,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,linear,2000,41,2026084702,0,0.25,0.75,539,761,inference,96,ZLZ,0.5208333333333334,0.4999388947482764,0.020894438585056962,-0.007707564152900304,0.002601538295195042,0.0026270102339181287,1.0097911065811072,0.15111307273415678,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,linear,2000,41,2026084702,1,0.5,0.8,81,1427,balance,159,LOO,0.6226415094339622,0.5899536201967321,0.032687889237230094,0.002827067473781031,0.0015170843298875965,0.0014870826592642994,0.9802241246368156,0.0725823980389664,1.0,0.15116304837535033,1.0,0.35775015338521343,0.0
main,linear,2000,41,2026084702,1,0.5,0.8,81,1427,balance,159,ZLZ,0.610062893081761,0.5899536201967321,0.02010927288502884,0.00339774328806286,0.0015163901717430536,0.0015056086048510942,0.9928899783888956,0.0872539472084768,1.0,0.15210172195761906,1.0,0.35916796656337713,0.0
main,linear,2000,41,2026084702,1,0.5,0.8,81,1427,inference,96,LOO,0.625,0.5899536201967321,0.03504637980326786,0.002559784752591332,0.00251357979773872,0.0024671052631578946,0.9815106189894449,0.05105721352569806,1.0,0.19470267871540736,1.0,0.509344795931844,0.0
main,linear,2000,41,2026084702,1,0.5,0.8,81,1427,inference,96,ZLZ,0.6354166666666666,0.5899536201967321,0.04546304646993449,0.003261101057135507,0.00251210823357479,0.002438550804093567,0.970718845431055,0.06506464787299258,1.0,0.19357264782087347,1.0,0.5076379483926494,0.0
main,linear,2000,41,2026084702,2,0.75,0.25,761,539,balance,159,LOO,0.5031446540880503,0.4999388947482764,0.003205759339773906,0.009674662439247694,0.001570815568786683,0.0015822158933586489,1.0072575831297443,0.24410305929412004,1.0,0.15592327856718535,1.0,0.3649402109564132,0.0
main,linear,2000,41,2026084702,2,0.75,0.25,761,539,balance,159,ZLZ,0.5094339622641509,0.4999388947482764,0.009495067515874533,0.009773146305903146,0.0015707783872384187,0.001581715192126573,1.0069626657566777,0.24659084098996892,1.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,linear,2000,41,2026084702,2,0.75,0.25,761,539,inference,96,LOO,0.46875,0.4999388947482764,-0.031188894748276408,0.009757587977256399,0.002601938423224901,0.002621299342105263,1.0074409596735827,0.19129074936312415,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,41,2026084702,2,0.75,0.25,761,539,inference,96,ZLZ,0.46875,0.4999388947482764,-0.031188894748276408,0.01002124876140581,0.0026018647953957533,0.002621299342105263,1.0074694683382093,0.19646241599203598,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,41,2026084702,3,0.5,0.2,81,265,balance,159,LOO,0.3836477987421384,0.40998830710668555,-0.026340508364547155,0.0032612793238942506,0.0015238855479221877,0.0014965959826737346,0.9820921162447782,0.08354333766798346,1.0,0.15164579570377024,1.0,0.35847931582984405,0.0
main,linear,2000,41,2026084702,3,0.5,0.2,81,265,balance,159,ZLZ,0.389937106918239,0.40998830710668555,-0.020051200188446527,0.0033977432880626934,0.0015240159629270106,0.0015056086048510942,0.9879218075639028,0.0870353750821204,1.0,0.15210172195761906,1.0,0.35916796656337713,0.0
main,linear,2000,41,2026084702,3,0.5,0.2,81,265,inference,96,LOO,0.375,0.40998830710668555,-0.034988307106685546,0.002539417429254176,0.0025229663997614385,0.0024671052631578946,0.9778589454822602,0.05055665859074664,1.0,0.19470267871540747,1.0,0.509344795931844,0.0
main,linear,2000,41,2026084702,3,0.5,0.2,81,265,inference,96,ZLZ,0.3541666666666667,0.40998830710668555,-0.05582164044001886,0.0032611010571355625,0.002524226140600925,0.002407711988304093,0.9538416347003306,0.06490828393187562,1.0,0.19234475771553272,1.0,0.5057832900688461,0.0
main,linear,2000,42,2026084702,0,0.25,0.75,1973,1389,balance,159,LOO,0.49056603773584906,0.49990346060847124,-0.00933742287262218,-0.01953700208516984,0.0015687782390425575,0.0015817151921265731,1.0082465148751114,0.4932614152035019,1.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,linear,2000,42,2026084702,0,0.25,0.75,1973,1389,balance,159,ZLZ,0.49056603773584906,0.49990346060847124,-0.00933742287262218,-0.01972714677275461,0.0015687372386559404,0.0015817151921265731,1.0082728663225664,0.49806861111085693,1.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,linear,2000,42,2026084702,0,0.25,0.75,1973,1389,inference,96,LOO,0.4479166666666667,0.49990346060847124,-0.051986793941804554,-0.01835596797770983,0.002598801970002218,0.002603024488304093,1.0016247941746295,0.360073116593034,1.0,0.1999941137241651,1.0,0.5173372082341916,0.0
main,linear,2000,42,2026084702,0,0.25,0.75,1973,1389,inference,96,ZLZ,0.4479166666666667,0.49990346060847124,-0.051986793941804554,-0.018617096615939854,0.0025986963954391816,0.002603024488304093,1.0016654861539454,0.36520286893037274,1.0,0.1999941137241651,1.0,0.5173372082341916,0.0
main,linear,2000,42,2026084702,1,0.5,0.8,390,108,balance,159,LOO,0.5157232704402516,0.5901137928805607,-0.07439052244030908,-0.011113012540787559,0.0015318642255201414,0.001580713789662422,1.031888964653962,0.2839367895261439,1.0,0.1558492467776671,1.0,0.36482839013950236,0.0
main,linear,2000,42,2026084702,1,0.5,0.8,390,108,balance,159,ZLZ,0.5220125786163522,0.5901137928805607,-0.06810121426420845,-0.011023094341551132,0.0015318139456528721,0.0015792116859661954,1.0309422305808307,0.2816440072363815,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,linear,2000,42,2026084702,1,0.5,0.8,390,108,inference,96,LOO,0.46875,0.5901137928805607,-0.12136379288056065,-0.011265033905282995,0.0025376910536057274,0.002621299342105263,1.0329465985943163,0.22362127992491607,0.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,42,2026084702,1,0.5,0.8,390,108,inference,96,ZLZ,0.46875,0.5901137928805607,-0.12136379288056065,-0.010982122987666765,0.00253726786218894,0.002621299342105263,1.0331188839651433,0.21802341791685548,0.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,42,2026084702,2,0.75,0.25,1389,1973,balance,159,LOO,0.46540880503144655,0.49990346060847124,-0.03449465557702469,-0.007278823779435617,0.0015709057696268625,0.001574705374877516,1.0024187353080738,0.18364797241509123,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,linear,2000,42,2026084702,2,0.75,0.25,1389,1973,balance,159,ZLZ,0.4591194968553459,0.49990346060847124,-0.04078396375312532,-0.007378885386725764,0.0015709524953261742,0.001571701167485063,1.0004765721185818,0.18616980268653102,1.0,0.15540431542696292,1.0,0.36415634658323026,0.0
main,linear,2000,42,2026084702,2,0.75,0.25,1389,1973,inference,96,LOO,0.46875,0.49990346060847124,-0.03115346060847124,-0.005610521643023614,0.0026022716330155004,0.002621299342105263,1.007311961152846,0.1099833460639131,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,42,2026084702,2,0.75,0.25,1389,1973,inference,96,ZLZ,0.4791666666666667,0.49990346060847124,-0.020736793941804554,-0.005930778690132421,0.0026021197183150355,0.0026270102339181287,1.0095654767257252,0.11626475521444861,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,linear,2000,42,2026084702,3,0.5,0.2,390,647,balance,159,LOO,0.32075471698113206,0.4096478476396006,-0.08889313065846854,-0.01089469511072988,0.0015066701294351248,0.001378931193135987,0.9152177150103658,0.28067646094137155,0.0,0.14556245937744405,1.0,0.3492907815261289,0.0
main,linear,2000,42,2026084702,3,0.5,0.2,390,647,balance,159,ZLZ,0.32075471698113206,0.4096478476396006,-0.08889313065846854,-0.011023094341551187,0.001506520851008263,0.0013789311931359867,0.9153084022787439,0.2839984376605618,0.0,0.14556245937744405,1.0,0.3492907815261289,0.0
main,linear,2000,42,2026084702,3,0.5,0.2,390,647,inference,96,LOO,0.3229166666666667,0.4096478476396006,-0.08673118097293392,-0.011146591714676524,0.002495181379056441,0.0023014894005847952,0.922373587708926,0.2231469901710638,1.0,0.18805400031491482,1.0,0.4993023445071355,0.0
main,linear,2000,42,2026084702,3,0.5,0.2,390,647,inference,96,ZLZ,0.3333333333333333,0.4096478476396006,-0.07631451430626729,-0.01098212298766671,0.0024955302144776923,0.002339181286549708,0.9373484131664951,0.2198390743775491,1.0,0.18958764291397276,1.0,0.5016188246218545,0.0
main,linear,2000,43,2026084702,0,0.25,0.75,1117,831,balance,159,LOO,0.389937106918239,0.5002419115443788,-0.11030480462613979,0.00043711787433231564,0.001571202432770151,0.0015056086048510942,0.9582524654042129,0.011027637823278426,0.0,0.15210172195761906,1.0,0.35916796656337713,0.0
main,linear,2000,43,2026084702,0,0.25,0.75,1117,831,balance,159,ZLZ,0.389937106918239,0.5002419115443788,-0.11030480462613979,0.0007521156460162937,0.001571195056079677,0.0015056086048510942,0.9582569643566541,0.018974466391365616,0.0,0.15210172195761906,1.0,0.35916796656337713,0.0
main,linear,2000,43,2026084702,0,0.25,0.75,1117,831,inference,96,LOO,0.4270833333333333,0.5002419115443788,-0.07315857821104549,0.0008484976638946096,0.0026026033115622137,0.00257561220760234,0.9896291901881611,0.01663208370113761,1.0,0.19893826412816085,1.0,0.5157424073367856,0.0
main,linear,2000,43,2026084702,0,0.25,0.75,1117,831,inference,96,ZLZ,0.4375,0.5002419115443788,-0.0627419115443788,0.0007216794241854396,0.0026024686050261283,0.0025904605263157893,0.9953858891180674,0.014146583709113094,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,43,2026084702,1,0.5,0.8,1179,358,balance,159,LOO,0.5723270440251572,0.5901133602524935,-0.017786316227336285,0.006810625259638825,0.001511979519441843,0.001549169612041664,1.024596955264017,0.1751515683978114,1.0,0.1542863736164506,1.0,0.3624677589194188,0.0
main,linear,2000,43,2026084702,1,0.5,0.8,1179,358,balance,159,ZLZ,0.5723270440251572,0.5901133602524935,-0.017786316227336285,0.0072864942039958525,0.0015114505508921445,0.001549169612041664,1.0249555376636408,0.18742246789137398,1.0,0.1542863736164506,1.0,0.3624677589194188,0.0
main,linear,2000,43,2026084702,1,0.5,0.8,1179,358,inference,96,LOO,0.5625,0.5901133602524935,-0.027613360252493502,0.008303255148098931,0.0025015137440588964,0.0025904605263157893,1.0355571831128818,0.16601484976936925,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,43,2026084702,1,0.5,0.8,1179,358,inference,96,ZLZ,0.5729166666666666,0.5901133602524935,-0.017196693585826872,0.009031780428967462,0.0025002378393937214,0.0025756122076023395,1.030146879237255,0.18062701673966197,1.0,0.1989382641281609,1.0,0.5157424073367853,0.0
main,linear,2000,43,2026084702,2,0.75,0.25,831,1117,balance,159,LOO,0.5031446540880503,0.5002419115443788,0.0029027425436715104,-0.008440192015509718,0.001570991774164995,0.001582215893358649,1.0071446072336183,0.21294398222854813,1.0,0.15592327856718535,1.0,0.3649402109564132,0.0
main,linear,2000,43,2026084702,2,0.75,0.25,831,1117,balance,159,ZLZ,0.5031446540880503,0.5002419115443788,0.0029027425436715104,-0.008226025214979171,0.0015710101902284494,0.001582215893358649,1.0071328010473122,0.20753938973774558,1.0,0.15592327856718535,1.0,0.3649402109564132,0.0
main,linear,2000,43,2026084702,2,0.75,0.25,831,1117,inference,96,LOO,0.5729166666666666,0.5002419115443788,0.07267475512228783,-0.007505709192250187,0.0026022208664192663,0.0025756122076023395,0.9897746347512996,0.1471362408666502,1.0,0.1989382641281609,1.0,0.5157424073367853,0.0
main,linear,2000,43,2026084702,2,0.75,0.25,831,1117,inference,96,ZLZ,0.5625,0.5002419115443788,0.0622580884556212,-0.007438770261062988,0.002602258385102556,0.0025904605263157893,0.9954663000206639,0.14582296950509382,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,43,2026084702,3,0.5,0.2,1179,1434,balance,159,LOO,0.4779874213836478,0.4100840828744756,0.06790333850917218,0.007448799841494713,0.0015283567956233305,0.0015792116859661954,1.0332742265997672,0.19053463319020744,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,linear,2000,43,2026084702,3,0.5,0.2,1179,1434,balance,159,ZLZ,0.4779874213836478,0.4100840828744756,0.06790333850917218,0.007286494203995908,0.0015281745138846004,0.0015792116859661954,1.0333974762815925,0.18639409407416302,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,linear,2000,43,2026084702,3,0.5,0.2,1179,1434,inference,96,LOO,0.5208333333333334,0.4100840828744756,0.11074925045885775,0.009096877160197525,0.0025345969326652004,0.0026270102339181287,1.0364607484771762,0.18069156432050412,0.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,linear,2000,43,2026084702,3,0.5,0.2,1179,1434,inference,96,ZLZ,0.5208333333333334,0.4100840828744756,0.11074925045885775,0.009031780428967462,0.002534482790972881,0.0026270102339181287,1.0365074260021825,0.17940258545519536,0.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,linear,2000,44,2026084702,0,0.25,0.75,1587,787,balance,159,LOO,0.5031446540880503,0.5000569293682993,0.0030877247197510505,0.017626309149816444,0.0015690012387917641,0.0015822158933586489,1.0084223353303794,0.44498947570626346,1.0,0.15592327856718535,1.0,0.3649402109564132,0.0
main,linear,2000,44,2026084702,0,0.25,0.75,1587,787,balance,159,ZLZ,0.49056603773584906,0.5000569293682993,-0.009490891632450205,0.01777578200665364,0.0015689568852065754,0.001581715192126573,1.0081317128853529,0.44876937387527005,1.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,linear,2000,44,2026084702,0,0.25,0.75,1587,787,inference,96,LOO,0.4375,0.5000569293682993,-0.06255692936829926,0.018746414004265133,0.0025982762875856307,0.0025904605263157893,0.9969919437331647,0.3677693557807872,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,44,2026084702,0,0.25,0.75,1587,787,inference,96,ZLZ,0.4375,0.5000569293682993,-0.06255692936829926,0.018690254514372895,0.0025983080683180623,0.0025904605263157893,0.9969797492075861,0.3666653698789769,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,44,2026084702,1,0.5,0.8,134,596,balance,159,LOO,0.5660377358490566,0.5900215621588236,-0.02398382630976703,0.0027521994359243074,0.001517098876073702,0.0015546773255944951,1.0247699409138364,0.07065989019360615,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,linear,2000,44,2026084702,1,0.5,0.8,134,596,balance,159,ZLZ,0.5723270440251572,0.5900215621588236,-0.017694518133666404,0.003118934585614519,0.0015166364022079252,0.001549169612041664,1.0214508960660424,0.08008764594411744,1.0,0.1542863736164506,1.0,0.3624677589194188,0.0
main,linear,2000,44,2026084702,1,0.5,0.8,134,596,inference,96,LOO,0.6354166666666666,0.5900215621588236,0.04539510450784301,0.002776259584534646,0.0025129418491170196,0.0024385508040935676,0.9703968298949731,0.05538202756347302,1.0,0.1935726478208737,1.0,0.5076379483926494,0.0
main,linear,2000,44,2026084702,1,0.5,0.8,134,596,inference,96,ZLZ,0.625,0.5900215621588236,0.03497843784117638,0.0029957667942362987,0.0025125917665743034,0.0024671052631578946,0.9818965802477234,0.05976501550200235,1.0,0.19470267871540736,1.0,0.509344795931844,0.0
main,linear,2000,44,2026084702,2,0.75,0.25,787,1587,balance,159,LOO,0.5157232704402516,0.5000569293682993,0.015666341071952306,0.001638770624570629,0.001571106553634339,0.001580713789662422,1.0061149487320635,0.04134427211606913,1.0,0.1558492467776671,1.0,0.36482839013950236,0.0
main,linear,2000,44,2026084702,2,0.75,0.25,787,1587,balance,159,ZLZ,0.5157232704402516,0.5000569293682993,0.015666341071952306,0.001805554835176748,0.0015711029161996825,0.001580713789662422,1.0061172781003977,0.04555209601712068,1.0,0.1558492467776671,1.0,0.36482839013950236,0.0
main,linear,2000,44,2026084702,2,0.75,0.25,787,1587,inference,96,LOO,0.5520833333333334,0.5000569293682993,0.05202640396503411,0.0016911433504479545,0.0026024039242915683,0.0026030244883040936,1.0002384579913721,0.03315072797232013,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,linear,2000,44,2026084702,2,0.75,0.25,787,1587,inference,96,ZLZ,0.5416666666666666,0.5000569293682993,0.041609737298367366,0.0018170076396598622,0.002602391018829722,0.0026133040935672515,1.0041934800184014,0.03561807774912516,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,linear,2000,44,2026084702,3,0.5,0.2,134,335,balance,159,LOO,0.44025157232704404,0.4096135219317455,0.030638050395298544,0.002965361733855809,0.0015231523278448726,0.0015596843379152509,1.023984475749755,0.07598117575727209,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,linear,2000,44,2026084702,3,0.5,0.2,134,335,balance,159,ZLZ,0.4339622641509434,0.4096135219317455,0.024348742219197916,0.00311893458561463,0.0015233001002475871,0.0015546773255944951,1.0205981902986865,0.07991228167517077,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,linear,2000,44,2026084702,3,0.5,0.2,134,335,inference,96,LOO,0.4791666666666667,0.4096135219317455,0.06955314473492119,0.002114857062842701,0.0025213414711985054,0.0026270102339181287,1.0419097388936351,0.04211775232600879,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,linear,2000,44,2026084702,3,0.5,0.2,134,335,inference,96,ZLZ,0.4583333333333333,0.4096135219317455,0.04871981140158782,0.002995766794236354,0.0025231655902053763,0.0026133040935672515,1.0357243708901953,0.05963965547829039,1.0,0.2003886230442236,1.0,0.5179330921745231,0.0
main,linear,2000,45,2026084702,0,0.25,0.75,258,384,balance,159,LOO,0.5974842767295597,0.4999348534261388,0.09754942330342092,0.007768021951674309,0.0015709698803359872,0.001522131745509586,0.9689121125505245,0.1959866614299296,0.0,0.15293405663940707,1.0,0.3604251608668852,0.0
main,linear,2000,45,2026084702,0,0.25,0.75,258,384,balance,159,ZLZ,0.5974842767295597,0.4999348534261388,0.09754942330342092,0.007161632326091849,0.0015710703334572802,0.001522131745509586,0.9688501609982028,0.1806817161303773,0.0,0.15293405663940707,1.0,0.3604251608668852,0.0
main,linear,2000,45,2026084702,0,0.25,0.75,258,384,inference,96,LOO,0.59375,0.4999348534261388,0.0938151465738612,0.007284110515026809,0.002602155810653941,0.0025390625,0.9757534462788048,0.14279397310040726,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,linear,2000,45,2026084702,0,0.25,0.75,258,384,inference,96,ZLZ,0.5625,0.4999348534261388,0.0625651465738612,0.006582304527657901,0.0026022789044696073,0.0025904605263157893,0.995458450616681,0.12903307595610186,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,45,2026084702,1,0.5,0.8,9,803,balance,159,LOO,0.5094339622641509,0.5900627979596391,-0.08062883569548818,-7.872809312414741e-05,0.0015204453583143205,0.0015817151921265731,1.0402972941297812,0.002019037214988746,0.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,linear,2000,45,2026084702,1,0.5,0.8,9,803,balance,159,ZLZ,0.5094339622641509,0.5900627979596391,-0.08062883569548818,-0.00020475119961571586,0.0015206219851755572,0.0015817151921265731,1.0401764590717546,0.005250683277278595,0.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,linear,2000,45,2026084702,1,0.5,0.8,9,803,inference,96,LOO,0.5,0.5900627979596391,-0.09006279795963912,0.0003610776981828323,0.002517779386953774,0.002631578947368421,1.0451983843399129,0.007196011163333774,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,linear,2000,45,2026084702,1,0.5,0.8,9,803,inference,96,ZLZ,0.4895833333333333,0.5900627979596391,-0.1004794646263058,-0.0005350372504627776,0.0025193002580897656,0.002630436769005848,1.0441140394278967,0.010659677214490858,1.0,0.20104441826199176,1.0,0.5189236336358916,0.0
main,linear,2000,45,2026084702,2,0.75,0.25,384,258,balance,159,LOO,0.5283018867924528,0.4999348534261388,0.02836703336631402,0.017052576658198204,0.0015692911399061411,0.0015772088810378938,1.0050454252435441,0.43046539973951836,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,linear,2000,45,2026084702,2,0.75,0.25,384,258,balance,159,ZLZ,0.5283018867924528,0.4999348534261388,0.02836703336631402,0.01719398814112344,0.0015692521679622053,0.0015772088810378938,1.0050703852689404,0.4340404991071501,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,linear,2000,45,2026084702,2,0.75,0.25,384,258,inference,96,LOO,0.5520833333333334,0.4999348534261388,0.05214847990719457,0.01832525431641524,0.0025991453268094694,0.0026030244883040936,1.0014924757975676,0.3594468888248086,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,linear,2000,45,2026084702,2,0.75,0.25,384,258,inference,96,ZLZ,0.5625,0.4999348534261388,0.0625651465738612,0.018044317891474815,0.002599309465729785,0.0025904605263157893,0.996595657604197,0.35392519124331123,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,45,2026084702,3,0.5,0.2,9,14,balance,159,LOO,0.3270440251572327,0.4101174929073557,-0.08307346775012303,-0.00048817828937319785,0.0015199987154169911,0.0013929508276341012,0.9164157926620116,0.012521514212466247,0.0,0.1463005569860648,1.0,0.3504056360783839,0.0
main,linear,2000,45,2026084702,3,0.5,0.2,9,14,balance,159,ZLZ,0.32075471698113206,0.4101174929073557,-0.08936277592622366,-0.0002047511996158824,0.0015203625792693316,0.001378931193135987,0.9069752254746266,0.005251131196804962,0.0,0.14556245937744405,1.0,0.3492907815261289,0.0
main,linear,2000,45,2026084702,3,0.5,0.2,9,14,inference,96,LOO,0.2708333333333333,0.4101174929073557,-0.1392841595740224,-0.0007248731681375742,0.0025173102409186874,0.0020787646198830415,0.825788012177792,0.014447531596218116,0.0,0.17872312312844785,1.0,0.48520858402564315,0.0
main,linear,2000,45,2026084702,3,0.5,0.2,9,14,inference,96,ZLZ,0.2604166666666667,0.4101174929073557,-0.14970082624068903,-0.0005350372504628886,0.0025176324207206177,0.002027366593567251,0.805267114008232,0.010663207448774725,0.0,0.17649980491365444,1.0,0.48185038803107105,0.0
main,linear,2000,46,2026084702,0,0.25,0.75,922,399,balance,159,LOO,0.44654088050314467,0.4999579204975162,-0.05341703999437153,-0.02451491346110657,0.0015674506416827442,0.0015641906490039298,0.9979201943639421,0.6192035356664153,1.0,0.15503256388079784,1.0,0.3635948369689064,0.0
main,linear,2000,46,2026084702,0,0.25,0.75,922,399,balance,159,ZLZ,0.44654088050314467,0.4999579204975162,-0.05341703999437153,-0.024626216097745457,0.0015673752500385526,0.0015641906490039292,0.9979681948949078,0.6220298036841124,1.0,0.15503256388079772,1.0,0.3635948369689064,0.0
main,linear,2000,46,2026084702,0,0.25,0.75,922,399,inference,96,LOO,0.3958333333333333,0.4999579204975162,-0.10412458716418288,-0.02467215346633561,0.00259615369025349,0.0025173611111111113,0.9696502639893074,0.48421903558772805,0.0,0.1966757640905472,1.0,0.5123250294223336,0.0
main,linear,2000,46,2026084702,0,0.25,0.75,922,399,inference,96,ZLZ,0.3958333333333333,0.4999579204975162,-0.10412458716418288,-0.024850023745537075,0.0025960426745066665,0.002517361111111111,0.9696917295820232,0.48772036981953004,0.0,0.1966757640905472,1.0,0.5123250294223336,0.0
main,linear,2000,46,2026084702,1,0.5,0.8,1757,1176,balance,159,LOO,0.6226415094339622,0.5898531440648753,0.032788365369086914,0.01493056573843532,0.0015021828176849043,0.0014870826592642994,0.9899478557184694,0.38522535935076196,1.0,0.15116304837535033,1.0,0.35775015338521343,0.0
main,linear,2000,46,2026084702,1,0.5,0.8,1757,1176,balance,159,ZLZ,0.6352201257861635,0.5898531440648753,0.04536698172128817,0.014482991117568345,0.0015027337131456636,0.001466553908749203,0.975924008305686,0.3736089311013341,1.0,0.150116041098719,1.0,0.3561687083094361,0.0
main,linear,2000,46,2026084702,1,0.5,0.8,1757,1176,inference,96,LOO,0.6354166666666666,0.5898531440648753,0.045563522601791306,0.015262214007992547,0.002487686037160807,0.0024385508040935676,0.9802486196677306,0.30599882207168894,1.0,0.1935726478208737,1.0,0.5076379483926494,0.0
main,linear,2000,46,2026084702,1,0.5,0.8,1757,1176,inference,96,ZLZ,0.6354166666666666,0.5898531440648753,0.045563522601791306,0.015060799113384982,0.002488193878278302,0.0024385508040935676,0.9800485506301925,0.30192974982316406,1.0,0.1935726478208737,1.0,0.5076379483926494,0.0
main,linear,2000,46,2026084702,2,0.75,0.25,399,922,balance,159,LOO,0.46540880503144655,0.4999579204975162,-0.034549115466069646,0.029092966241675455,0.0015661398497519388,0.001574705374877516,1.0054691955682846,0.7351445347896846,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,linear,2000,46,2026084702,2,0.75,0.25,399,922,balance,159,ZLZ,0.46540880503144655,0.4999579204975162,-0.034549115466069646,0.029337065983500388,0.0015660273113516717,0.0015747053748775156,1.0055414509459313,0.7413392796904558,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,linear,2000,46,2026084702,2,0.75,0.25,399,922,inference,96,LOO,0.5104166666666666,0.4999579204975162,0.010458746169150435,0.028935581568091506,0.0025940254053404247,0.0026304367690058485,1.0140366256978295,0.568126572935122,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,linear,2000,46,2026084702,2,0.75,0.25,399,922,inference,96,ZLZ,0.5104166666666666,0.4999579204975162,0.010458746169150435,0.028234746274651168,0.0025943752706769053,0.002630436769005848,1.013899877452784,0.5543288619724634,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,linear,2000,46,2026084702,3,0.5,0.2,1757,1263,balance,159,LOO,0.39622641509433965,0.40984990677123284,-0.013623491676893196,0.01435736298012591,0.0015350654902319995,0.0015141205257963772,0.9863556541600992,0.36644704679388196,1.0,0.15253106764740776,1.0,0.35981646886329166,0.0
main,linear,2000,46,2026084702,3,0.5,0.2,1757,1263,balance,159,ZLZ,0.39622641509433965,0.40984990677123284,-0.013623491676893196,0.0144829911175684,0.0015351898059941078,0.0015141205257963772,0.9862757815903506,0.36963852226912947,1.0,0.15253106764740776,1.0,0.35981646886329166,0.0
main,linear,2000,46,2026084702,3,0.5,0.2,1757,1263,inference,96,LOO,0.3854166666666667,0.40984990677123284,-0.024433240104566156,0.014121482969376098,0.00254281769020891,0.0024933753654970765,0.9805560874842854,0.2800416930076874,1.0,0.19573654529586637,1.0,0.5109063927317612,0.0
main,linear,2000,46,2026084702,3,0.5,0.2,1757,1263,inference,96,ZLZ,0.375,0.40984990677123284,-0.03484990677123284,0.015060799113384982,0.0025441161010123113,0.0024671052631578946,0.969729825685324,0.2985929520823454,1.0,0.19470267871540747,1.0,0.509344795931844,0.0
main,linear,2000,47,2026084702,0,0.25,0.75,665,1233,balance,159,LOO,0.4528301886792453,0.4999953117624641,-0.047165123083218796,0.002505042598905438,0.0015708347113610826,0.001568196258860534,0.9983203500142529,0.06320477226043975,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,linear,2000,47,2026084702,0,0.25,0.75,665,1233,balance,159,ZLZ,0.4528301886792453,0.4999953117624641,-0.047165123083218796,0.0024672329060661524,0.0015708048105921055,0.001568196258860534,0.9983393533595124,0.062251387738754015,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,linear,2000,47,2026084702,0,0.25,0.75,665,1233,inference,96,LOO,0.46875,0.4999953117624641,-0.03124531176246409,0.004614139777381732,0.0026022480609163186,0.002621299342105263,1.0073210857470045,0.09045163046655826,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,47,2026084702,0,0.25,0.75,665,1233,inference,96,ZLZ,0.4479166666666667,0.4999953117624641,-0.052078645095797405,0.004975738039789734,0.002602256388314753,0.002603024488304093,1.000295166914678,0.09753993595120045,1.0,0.1999941137241651,1.0,0.5173372082341916,0.0
main,linear,2000,47,2026084702,1,0.5,0.8,934,1457,balance,159,LOO,0.559748427672956,0.5899370790704683,-0.030188651397512367,-0.005283805014409726,0.0015260336261884457,0.0015596843379152509,1.0220510945167403,0.1352585511195507,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,linear,2000,47,2026084702,1,0.5,0.8,934,1457,balance,159,ZLZ,0.5534591194968553,0.5899370790704683,-0.036477959573612995,-0.005805602299862933,0.0015265318377036487,0.0015641906490039298,1.0246695223579032,0.14859163071413783,1.0,0.15503256388079784,1.0,0.3635948369689064,0.0
main,linear,2000,47,2026084702,1,0.5,0.8,934,1457,inference,96,LOO,0.5208333333333334,0.5899370790704683,-0.06910374573713496,-0.004908134093878025,0.002527189187106463,0.0026270102339181287,1.0394988421606681,0.09763320410074161,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,linear,2000,47,2026084702,1,0.5,0.8,934,1457,inference,96,ZLZ,0.53125,0.5899370790704683,-0.05868707907046833,-0.005170812960431204,0.0025277008415196655,0.002621299342105263,1.0370291052834106,0.10284803349020337,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,47,2026084702,2,0.75,0.25,1233,665,balance,159,LOO,0.5220125786163522,0.4999953117624641,0.022017266853888107,0.005499827661274159,0.0015708845168423374,0.0015792116859661952,1.005300942898461,0.13876404507982215,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,linear,2000,47,2026084702,2,0.75,0.25,1233,665,balance,159,ZLZ,0.5345911949685535,0.4999953117624641,0.03459588320608936,0.005624201257910022,0.0015708922430568352,0.001574705374877516,1.002427366891354,0.14190171869355747,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,linear,2000,47,2026084702,2,0.75,0.25,1233,665,inference,96,LOO,0.5416666666666666,0.4999953117624641,0.04167135490420254,0.004102203996307063,0.002602730884096712,0.0026133040935672515,1.004062352175995,0.08040862221546323,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,linear,2000,47,2026084702,2,0.75,0.25,1233,665,inference,96,ZLZ,0.5416666666666666,0.4999953117624641,0.04167135490420254,0.004315705872102005,0.0026027355443974643,0.0026133040935672515,1.0040605543627115,0.08459346553674398,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,linear,2000,47,2026084702,3,0.5,0.2,934,1337,balance,159,LOO,0.3522012578616352,0.4098643115083077,-0.05766305364667251,-0.006348138702172046,0.0015124701560029982,0.0014440223533058044,0.954744361450357,0.1632311349281258,1.0,0.14895841575937985,1.0,0.35442018092729316,0.0
main,linear,2000,47,2026084702,3,0.5,0.2,934,1337,balance,159,ZLZ,0.3584905660377358,0.4098643115083077,-0.051373745470571885,-0.005805602299862989,0.0015131568320737945,0.0014555384816435416,0.961921759060965,0.14924689704239735,1.0,0.14955121048215314,1.0,0.35531556371612416,0.0
main,linear,2000,47,2026084702,3,0.5,0.2,934,1337,inference,96,LOO,0.3958333333333333,0.4098643115083077,-0.014030978174974396,-0.005057088770482998,0.0025080920479497388,0.0025173611111111113,1.0036956630714369,0.10097848289489715,1.0,0.1966757640905472,1.0,0.5123250294223336,0.0
main,linear,2000,47,2026084702,3,0.5,0.2,934,1337,inference,96,ZLZ,0.3958333333333333,0.4098643115083077,-0.014030978174974396,-0.005170812960431259,0.0025079299108029364,0.002517361111111111,1.0037605517871728,0.10325263202835736,1.0,0.1966757640905472,1.0,0.5123250294223336,0.0
main,linear,2000,48,2026084702,0,0.25,0.75,582,1274,balance,159,LOO,0.4779874213836478,0.5001543305448124,-0.022166909161164594,-0.017362546274962087,0.0015693496236876298,0.0015792116859661954,1.0062841715636264,0.43828192699101987,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,linear,2000,48,2026084702,0,0.25,0.75,582,1274,balance,159,ZLZ,0.46540880503144655,0.5001543305448124,-0.03474552551336585,-0.017445925344910962,0.0015692871392089251,0.0015747053748775156,1.0034526732127058,0.4403954282492674,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,linear,2000,48,2026084702,0,0.25,0.75,582,1274,inference,96,LOO,0.5104166666666666,0.5001543305448124,0.010262336121854232,-0.016044454879115377,0.0026000661772247738,0.0026304367690058485,1.011680699532614,0.31465364374979915,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,linear,2000,48,2026084702,0,0.25,0.75,582,1274,inference,96,ZLZ,0.5104166666666666,0.5001543305448124,0.010262336121854232,-0.016573790119473186,0.002599891385836453,0.0026304367690058485,1.0117487150947146,0.32504555568991617,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,linear,2000,48,2026084702,1,0.5,0.8,1042,475,balance,159,LOO,0.559748427672956,0.5900165470323697,-0.03026811935941376,0.01598382002398835,0.0015006029438475621,0.0015596843379152509,1.0393717700674392,0.41261753834103093,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,linear,2000,48,2026084702,1,0.5,0.8,1042,475,balance,159,ZLZ,0.5408805031446541,0.5900165470323697,-0.04913604388771564,0.016201536287490437,0.0015002892368248888,0.001571701167485063,1.0475987755609748,0.4182815426315817,1.0,0.15540431542696292,1.0,0.36415634658323026,0.0
main,linear,2000,48,2026084702,1,0.5,0.8,1042,475,inference,96,LOO,0.5520833333333334,0.5900165470323697,-0.03793321369903635,0.017026024143122487,0.002483361424644573,0.0026030244883040936,1.0481859235115756,0.34165932578575675,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,linear,2000,48,2026084702,1,0.5,0.8,1042,475,inference,96,ZLZ,0.5625,0.5900165470323697,-0.02751654703236972,0.016911495453364567,0.0024835709665623346,0.0025904605263157893,1.0430386573174542,0.33934677489675946,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,48,2026084702,2,0.75,0.25,1274,582,balance,159,LOO,0.4339622641509434,0.5001543305448124,-0.06619206639386899,-0.006363259483171013,0.001570695552485858,0.0015546773255944951,0.9898018257796607,0.1605586198755474,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,linear,2000,48,2026084702,2,0.75,0.25,1274,582,balance,159,ZLZ,0.44025157232704404,0.5001543305448124,-0.05990275821776836,-0.006118821051712575,0.0015707273440385015,0.0015596843379152509,0.9929694952054136,0.1543893540221641,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,linear,2000,48,2026084702,2,0.75,0.25,1274,582,inference,96,LOO,0.4375,0.5001543305448124,-0.0626543305448124,-0.007483912146553251,0.002601686160158993,0.0025904605263157893,0.9956852467391695,0.1467240233387401,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,48,2026084702,2,0.75,0.25,1274,582,inference,96,ZLZ,0.4479166666666667,0.5001543305448124,-0.05223766387814571,-0.007619482423003532,0.002601650977708641,0.0026030244883040927,1.000527938069795,0.14938292354420057,1.0,0.1999941137241651,1.0,0.5173372082341916,0.0
main,linear,2000,48,2026084702,3,0.5,0.2,1042,1608,balance,159,LOO,0.44654088050314467,0.40996642002052597,0.0365744604826187,0.01602445223995752,0.0015368003018836627,0.0015641906490039298,1.0178229709394868,0.4087657263267861,1.0,0.15503256388079784,1.0,0.3635948369689064,0.0
main,linear,2000,48,2026084702,3,0.5,0.2,1042,1608,balance,159,ZLZ,0.44654088050314467,0.40996642002052597,0.0365744604826187,0.01620153628749038,0.0015369628880727488,0.0015641906490039298,1.0177153014835139,0.41326108095396097,1.0,0.15503256388079784,1.0,0.3635948369689064,0.0
main,linear,2000,48,2026084702,3,0.5,0.2,1042,1608,inference,96,LOO,0.3854166666666667,0.40996642002052597,-0.024549753353859283,0.017190107744353866,0.002547370255675251,0.0024933753654970757,0.9788036740800121,0.34059052501745807,1.0,0.19573654529586626,1.0,0.5109063927317611,0.0
main,linear,2000,48,2026084702,3,0.5,0.2,1042,1608,inference,96,ZLZ,0.375,0.40996642002052597,-0.03496642002052597,0.016911495453364456,0.0025469747897330377,0.0024671052631578946,0.9686414145530217,0.3350963443542592,1.0,0.19470267871540747,1.0,0.509344795931844,0.0
main,linear,2000,49,2026084702,0,0.25,0.75,1696,556,balance,159,LOO,0.5094339622641509,0.499834392437131,0.009599569827019927,0.002604522313783164,0.0015709405554701081,0.0015817151921265731,1.0068587169762389,0.06571253278776253,1.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,linear,2000,49,2026084702,0,0.25,0.75,1696,556,balance,159,ZLZ,0.5094339622641509,0.499834392437131,0.009599569827019927,0.0021756920609155017,0.001571001418108773,0.0015817151921265731,1.0068197099597134,0.054892010592157696,1.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,linear,2000,49,2026084702,0,0.25,0.75,1696,556,inference,96,LOO,0.5208333333333334,0.499834392437131,0.020998940896202356,0.003923213831698247,0.0026023940366964983,0.0026270102339181287,1.009459058418716,0.07690515505305831,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,linear,2000,49,2026084702,0,0.25,0.75,1696,556,inference,96,ZLZ,0.5104166666666666,0.499834392437131,0.010582274229535615,0.0027622602998509382,0.0026022330027371575,0.002630436769005848,1.0108382939725322,0.054149133499750396,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,linear,2000,49,2026084702,1,0.5,0.8,1943,1237,balance,159,LOO,0.5974842767295597,0.5898553237850709,0.007628952944488843,-0.020427045248885722,0.0015409690601518968,0.001522131745509586,0.9877756697850547,0.5203656151795205,1.0,0.15293405663940707,1.0,0.3604251608668852,0.0
main,linear,2000,49,2026084702,1,0.5,0.8,1943,1237,balance,159,ZLZ,0.5849056603773585,0.5898553237850709,-0.004949663407712412,-0.020213346122683995,0.0015407937087147557,0.0015366520812397763,0.9973120168835359,0.5149510694706059,1.0,0.1536617804376419,1.0,0.3615243463672453,0.0
main,linear,2000,49,2026084702,1,0.5,0.8,1943,1237,inference,96,LOO,0.6354166666666666,0.5898553237850709,0.045561342881595746,-0.020210915040559163,0.002552205201307864,0.0024385508040935676,0.9554681586119897,0.40006281063258503,1.0,0.1935726478208737,1.0,0.5076379483926494,0.0
main,linear,2000,49,2026084702,1,0.5,0.8,1943,1237,inference,96,ZLZ,0.6354166666666666,0.5898553237850709,0.045561342881595746,-0.020210915040559274,0.002552205201307864,0.0024385508040935676,0.9554681586119897,0.4000628106325872,1.0,0.1935726478208737,1.0,0.5076379483926494,0.0
main,linear,2000,49,2026084702,2,0.75,0.25,556,1696,balance,159,LOO,0.49056603773584906,0.499834392437131,-0.009268354701281956,-0.012259370728812335,0.0015703150389082632,0.0015817151921265731,1.0072597873266473,0.30936756819156663,1.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,linear,2000,49,2026084702,2,0.75,0.25,556,1696,balance,159,ZLZ,0.48427672955974843,0.499834392437131,-0.015557662877382583,-0.012011920194301473,0.001570333572944548,0.0015807137896624223,1.0066101985569922,0.30312131773543194,1.0,0.15584924677766715,1.0,0.3648283901395024,0.0
main,linear,2000,49,2026084702,2,0.75,0.25,556,1696,inference,96,LOO,0.5104166666666666,0.499834392437131,0.010582274229535615,-0.010573266108595158,0.0026013276796705525,0.002630436769005848,1.0111900894157948,0.20730588529255387,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,linear,2000,49,2026084702,2,0.75,0.25,556,1696,inference,96,ZLZ,0.53125,0.499834392437131,0.031415607562868986,-0.011856882609923625,0.002600967761140905,0.002621299342105263,1.0078169292476888,0.23248933514539638,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,49,2026084702,3,0.5,0.2,1943,1185,balance,159,LOO,0.36477987421383645,0.4099133827074438,-0.045133508493607366,-0.02009288028937356,0.0014949051979291647,0.001466553908749203,0.9810347243295189,0.5196792432307235,1.0,0.150116041098719,1.0,0.35616870830943614,0.0
main,linear,2000,49,2026084702,3,0.5,0.2,1943,1185,balance,159,ZLZ,0.3584905660377358,0.4099133827074438,-0.051422816669707994,-0.020213346122683995,0.0014947806465973035,0.0014555384816435416,0.9737472082990289,0.5228167337514817,1.0,0.14955121048215314,1.0,0.35531556371612416,0.0
main,linear,2000,49,2026084702,3,0.5,0.2,1943,1185,inference,96,LOO,0.3854166666666667,0.4099133827074438,-0.024496716040777133,-0.01979247316016891,0.0024768695270005756,0.0024933753654970757,1.0066639919126013,0.39769350625576383,1.0,0.19573654529586626,1.0,0.5109063927317611,0.0
main,linear,2000,49,2026084702,3,0.5,0.2,1943,1185,inference,96,ZLZ,0.3854166666666667,0.4099133827074438,-0.024496716040777133,-0.02021091504055933,0.0024760051807932596,0.0024933753654970757,1.0070154072530055,0.40617220620675404,1.0,0.19573654529586626,1.0,0.5109063927317611,0.0
main,linear,2000,50,2026084702,0,0.25,0.75,626,172,balance,159,LOO,0.48427672955974843,0.499628367191805,-0.015351637632056547,-0.008546966709488624,0.001570625750393174,0.0015807137896624223,1.006422942745414,0.21566300668329866,1.0,0.15584924677766715,1.0,0.3648283901395024,0.0
main,linear,2000,50,2026084702,0,0.25,0.75,626,172,balance,159,ZLZ,0.48427672955974843,0.499628367191805,-0.015351637632056547,-0.00777752806416282,0.001570731340480358,0.0015807137896624223,1.0063552874541941,0.19624139944579266,1.0,0.15584924677766715,1.0,0.3648283901395024,0.0
main,linear,2000,50,2026084702,0,0.25,0.75,626,172,inference,96,LOO,0.4791666666666667,0.499628367191805,-0.020461700525138293,-0.009544403588636174,0.0026011394310166544,0.0026270102339181287,1.0099459500682602,0.18714015248920682,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,linear,2000,50,2026084702,0,0.25,0.75,626,172,inference,96,ZLZ,0.4791666666666667,0.499628367191805,-0.020461700525138293,-0.009065697826307395,0.0026013484165927723,0.0026270102339181287,1.0098648136334494,0.17774687627761662,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,linear,2000,50,2026084702,1,0.5,0.8,557,450,balance,159,LOO,0.5911949685534591,0.5898603443785302,0.0013346241749289112,0.0008053082428773894,0.00151936366665991,0.0015296422639907187,1.0067650672162016,0.02066004561582123,1.0,0.15331089677532606,1.0,0.3609943565072651,0.0
main,linear,2000,50,2026084702,1,0.5,0.8,557,450,balance,159,ZLZ,0.5911949685534591,0.5898603443785302,0.0013346241749289112,0.000907869759661506,0.0015191813613049064,0.0015296422639907187,1.0068858814044603,0.02329264129603244,1.0,0.15331089677532606,1.0,0.3609943565072651,0.0
main,linear,2000,50,2026084702,1,0.5,0.8,557,450,inference,96,LOO,0.6041666666666666,0.5898603443785302,0.014306322288136442,0.0024334211295110597,0.0025138217304480344,0.002517361111111111,1.001407968043321,0.048534441526339,1.0,0.1966757640905472,1.0,0.5123250294223336,0.0
main,linear,2000,50,2026084702,1,0.5,0.8,557,450,inference,96,ZLZ,0.625,0.5898603443785302,0.03513965562146981,0.0022790083895699587,0.002514086229347474,0.0024671052631578946,0.9813129058020522,0.04545229736260342,1.0,0.19470267871540736,1.0,0.509344795931844,0.0
main,linear,2000,50,2026084702,2,0.75,0.25,172,626,balance,159,LOO,0.49056603773584906,0.499628367191805,-0.00906232945595592,-0.008323209361496331,0.0015708559150152768,0.0015817151921265731,1.0069129682789466,0.21000161910367926,1.0,0.1558986052101881,1.0,0.36490294325083267,0.0
main,linear,2000,50,2026084702,2,0.75,0.25,172,626,balance,159,ZLZ,0.4779874213836478,0.499628367191805,-0.021640945808157175,-0.008435368328242265,0.0015707632902292087,0.0015792116859661954,1.0053785288907242,0.2128377598270852,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,linear,2000,50,2026084702,2,0.75,0.25,172,626,inference,96,LOO,0.5104166666666666,0.499628367191805,0.010788299474861651,-0.007377809911308986,0.002602309688798762,0.002630436769005848,1.0108085061236771,0.1446265319190537,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,linear,2000,50,2026084702,2,0.75,0.25,172,626,inference,96,ZLZ,0.5104166666666666,0.499628367191805,0.010788299474861651,-0.00737056509037709,0.0026023465585601263,0.002630436769005848,1.0107941850993374,0.14448348883390885,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,linear,2000,50,2026084702,3,0.5,0.2,557,1629,balance,159,LOO,0.39622641509433965,0.4098955425301173,-0.01366912743577764,0.001610722661699704,0.0015217781266833445,0.0015141205257963772,0.99496799122507,0.04129002066202692,1.0,0.15253106764740776,1.0,0.35981646886329166,0.0
main,linear,2000,50,2026084702,3,0.5,0.2,557,1629,balance,159,ZLZ,0.3836477987421384,0.4098955425301173,-0.026247743787978894,0.0009078697596613949,0.001520960213120563,0.0014965959826737346,0.9839810205180579,0.023279016258730818,1.0,0.15164579570377024,1.0,0.35847931582984405,0.0
main,linear,2000,50,2026084702,3,0.5,0.2,557,1629,inference,96,LOO,0.3958333333333333,0.4098955425301173,-0.01406220919678397,0.0028657108293909106,0.0025233203606656487,0.002517361111111111,0.9976383301750216,0.05704875471042459,1.0,0.1966757640905472,1.0,0.5123250294223336,0.0
main,linear,2000,50,2026084702,3,0.5,0.2,557,1629,inference,96,ZLZ,0.4166666666666667,0.4098955425301173,0.0067711241365494,0.002279008389569903,0.0025221732170804512,0.0025584795321637425,1.014394853944773,0.045379370712694114,1.0,0.19827550293867152,1.0,0.5147413441704373,0.0
main,linear,2000,51,2026084702,0,0.25,0.75,1973,278,balance,159,LOO,0.4716981132075472,0.4999870967106431,-0.028288983503095944,-0.02107574263435824,0.0015685233108668829,0.0015772088810378938,1.0055374186094885,0.5321540820060177,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,linear,2000,51,2026084702,0,0.25,0.75,1973,278,balance,159,ZLZ,0.46540880503144655,0.4999870967106431,-0.03457829167919657,-0.02123877231452237,0.001568474442028205,0.001574705374877516,1.0039726071922814,0.5362788705064552,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,linear,2000,51,2026084702,0,0.25,0.75,1973,278,inference,96,LOO,0.4895833333333333,0.4999870967106431,-0.010403763377309805,-0.020942201442719355,0.0025982061856143278,0.002630436769005848,1.0124049367482741,0.41085211459149784,1.0,0.20104441826199176,1.0,0.5189236336358916,0.0
main,linear,2000,51,2026084702,0,0.25,0.75,1973,278,inference,96,ZLZ,0.4791666666666667,0.4999870967106431,-0.020820430043976434,-0.021243576172763345,0.0025980783585490036,0.0026270102339181287,1.0111358748183727,0.41677485168021033,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,linear,2000,51,2026084702,1,0.5,0.8,1833,1491,balance,159,LOO,0.6163522012578616,0.5899902194599265,0.02636198179793514,0.023555745165264153,0.0014901190356570195,0.0014965959826737346,1.0043465970581735,0.610219899401754,1.0,0.15164579570377024,1.0,0.35847931582984405,0.0
main,linear,2000,51,2026084702,1,0.5,0.8,1833,1491,balance,159,ZLZ,0.6163522012578616,0.5899902194599265,0.02636198179793514,0.023103033563054542,0.0014908384845298492,0.0014965959826737346,1.0038619194524625,0.5983478178015403,1.0,0.15164579570377024,1.0,0.35847931582984405,0.0
main,linear,2000,51,2026084702,1,0.5,0.8,1833,1491,inference,96,LOO,0.5416666666666666,0.5899902194599265,-0.04832355279325984,0.024651798233568223,0.002465488443769202,0.0026133040935672515,1.0599539008879195,0.49647469639210867,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,linear,2000,51,2026084702,1,0.5,0.8,1833,1491,inference,96,ZLZ,0.5416666666666666,0.5899902194599265,-0.04832355279325984,0.02456700718635585,0.0024657161306566376,0.0026133040935672515,1.0598560236012693,0.49474420357566373,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,linear,2000,51,2026084702,2,0.75,0.25,278,1973,balance,159,LOO,0.44654088050314467,0.4999870967106431,-0.053446216207498454,0.0011646797575325385,0.0015711587342547141,0.0015641906490039296,0.9955650023776307,0.029383024371853087,1.0,0.15503256388079784,1.0,0.3635948369689064,0.0
main,linear,2000,51,2026084702,2,0.75,0.25,278,1973,balance,159,ZLZ,0.44654088050314467,0.4999870967106431,-0.053446216207498454,0.0009788706069964181,0.0015711796090469748,0.0015641906490039298,0.9955517752376609,0.024695189941736986,1.0,0.15503256388079784,1.0,0.3635948369689064,0.0
main,linear,2000,51,2026084702,2,0.75,0.25,278,1973,inference,96,LOO,0.4895833333333333,0.4999870967106431,-0.010403763377309805,0.0007260515854322636,0.0026028316517329184,0.0026304367690058485,1.0106058020519886,0.014231295564094425,1.0,0.20104441826199182,1.0,0.5189236336358916,0.0
main,linear,2000,51,2026084702,2,0.75,0.25,278,1973,inference,96,ZLZ,0.4895833333333333,0.4999870967106431,-0.010403763377309805,0.00044487968842865655,0.0026028002642585757,0.002630436769005848,1.0106179890661509,0.008720113884242717,1.0,0.20104441826199176,1.0,0.5189236336358916,0.0
main,linear,2000,51,2026084702,3,0.5,0.2,1833,935,balance,159,LOO,0.39622641509433965,0.4100335808631258,-0.013807165768786156,0.023244513119041355,0.0015432361869097116,0.0015141205257963772,0.9811333732578954,0.5917036586756369,1.0,0.15253106764740776,1.0,0.35981646886329166,0.0
main,linear,2000,51,2026084702,3,0.5,0.2,1833,935,balance,159,ZLZ,0.389937106918239,0.4100335808631258,-0.020096473944886784,0.023103033563054376,0.0015431615760325326,0.0015056086048510942,0.9756649130170886,0.5881164248638637,1.0,0.15210172195761906,1.0,0.35916796656337713,0.0
main,linear,2000,51,2026084702,3,0.5,0.2,1833,935,inference,96,LOO,0.3854166666666667,0.4100335808631258,-0.024616914196459116,0.02464629604374241,0.002557948742852558,0.0024933753654970765,0.9747557969893208,0.4873104694770126,1.0,0.19573654529586637,1.0,0.5109063927317612,0.0
main,linear,2000,51,2026084702,3,0.5,0.2,1833,935,inference,96,ZLZ,0.3854166666666667,0.4100335808631258,-0.024616914196459116,0.02456700718635585,0.002557864829546368,0.0024933753654970765,0.9747877748251738,0.4857507252014069,1.0,0.19573654529586637,1.0,0.5109063927317612,0.0
main,linear,2000,52,2026084702,0,0.25,0.75,519,1747,balance,159,LOO,0.5534591194968553,0.5001176245873968,0.0533414949094585,0.012470329147108328,0.0015701996351461863,0.0015641906490039298,0.9961731069045262,0.3147027083736494,1.0,0.15503256388079784,1.0,0.3635948369689064,0.0
main,linear,2000,52,2026084702,0,0.25,0.75,519,1747,balance,159,ZLZ,0.5471698113207547,0.5001176245873968,0.04705218673335787,0.012523329591135224,0.0015701562516828797,0.001568196258860534,0.9987517211613526,0.3160445999481783,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,linear,2000,52,2026084702,0,0.25,0.75,519,1747,inference,96,LOO,0.53125,0.5001176245873968,0.031132375412603164,0.01247724198339728,0.0026010720415655902,0.002621299342105263,1.007776524531592,0.24464841552742964,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,52,2026084702,0,0.25,0.75,519,1747,inference,96,ZLZ,0.5416666666666666,0.5001176245873968,0.04154904207926979,0.012373514665018792,0.002601106412777356,0.0026133040935672515,1.0046894201367453,0.24261297173699067,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,linear,2000,52,2026084702,1,0.5,0.8,1532,957,balance,159,LOO,0.5786163522012578,0.589963698597497,-0.011347346396239133,-0.007122641330682189,0.0015279713358580418,0.0015431611972567584,1.0099411952582125,0.18221472582584,1.0,0.153986885064344,1.0,0.3620153984568398,0.0
main,linear,2000,52,2026084702,1,0.5,0.8,1532,957,balance,159,ZLZ,0.6037735849056604,0.589963698597497,0.013809886308163377,-0.006431998490334823,0.001527212508005895,0.0015141205257963772,0.9914275307850824,0.164587253316078,1.0,0.15253106764740765,1.0,0.35981646886329166,0.0
main,linear,2000,52,2026084702,1,0.5,0.8,1532,957,inference,96,LOO,0.625,0.589963698597497,0.03503630140250302,-0.0075596489595651795,0.0025316084967239158,0.0024671052631578946,0.974520849629991,0.15024615157272428,1.0,0.19470267871540736,1.0,0.509344795931844,0.0
main,linear,2000,52,2026084702,1,0.5,0.8,1532,957,inference,96,ZLZ,0.6041666666666666,0.589963698597497,0.014202968069169652,-0.006384845768573233,0.0025294466050381583,0.002517361111111111,0.9952220798403194,0.12695144627914565,1.0,0.1966757640905472,1.0,0.5123250294223336,0.0
main,linear,2000,52,2026084702,2,0.75,0.25,1747,519,balance,159,LOO,0.4779874213836478,0.5001176245873968,-0.022130203203749033,0.007844254047177257,0.0015705556981527537,0.0015792116859661954,1.0055114172796435,0.1979360863656296,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,linear,2000,52,2026084702,2,0.75,0.25,1747,519,balance,159,ZLZ,0.4779874213836478,0.5001176245873968,-0.022130203203749033,0.007743705728541106,0.0015705678180723695,0.0015792116859661954,1.0055036578455012,0.19539817075903032,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,linear,2000,52,2026084702,2,0.75,0.25,1747,519,inference,96,LOO,0.5,0.5001176245873968,-0.00011762458739683623,0.008976846166185548,0.00260121575761831,0.002631578947368421,1.0116726917639125,0.176009291501901,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,linear,2000,52,2026084702,2,0.75,0.25,1747,519,inference,96,ZLZ,0.5,0.5001176245873968,-0.00011762458739683623,0.008366000660455453,0.0026013958991915154,0.002631578947368421,1.0116026354105834,0.16402674582492707,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,linear,2000,52,2026084702,3,0.5,0.2,1532,1911,balance,159,LOO,0.389937106918239,0.4099663184325664,-0.020029211514327405,-0.006452508675067026,0.0015125803788869092,0.0015056086048510942,0.9953908075675652,0.16590877851000477,1.0,0.15210172195761906,1.0,0.35916796656337713,0.0
main,linear,2000,52,2026084702,3,0.5,0.2,1532,1911,balance,159,ZLZ,0.3836477987421384,0.4099663184325664,-0.026318519690428033,-0.006431998490334934,0.0015125704796649206,0.0014965959826737346,0.9894388412269391,0.16538195585840434,1.0,0.15164579570377024,1.0,0.35847931582984405,0.0
main,linear,2000,52,2026084702,3,0.5,0.2,1532,1911,inference,96,LOO,0.46875,0.4099663184325664,0.05878368156743358,-0.006748405976828853,0.0025046604417469716,0.002621299342105263,1.0465687477688341,0.13484249294018733,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,52,2026084702,3,0.5,0.2,1532,1911,inference,96,ZLZ,0.4791666666666667,0.4099663184325664,0.06920034823410026,-0.006384845768573233,0.0025053725657314353,0.0026270102339181287,1.0485507304783557,0.12755992411601572,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,linear,2000,53,2026084702,0,0.25,0.75,1910,47,balance,159,LOO,0.4779874213836478,0.4997447585156515,-0.021757337132003673,-0.002389264598761265,0.001571271562933957,0.0015792116859661954,1.005053310464941,0.06027519484694976,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,linear,2000,53,2026084702,0,0.25,0.75,1910,47,balance,159,ZLZ,0.48427672955974843,0.4997447585156515,-0.015468028955903046,-0.0021331040997271122,0.0015712027530791035,0.001580713789662422,1.0060533477074678,0.05381408181794329,1.0,0.1558492467776671,1.0,0.36482839013950236,0.0
main,linear,2000,53,2026084702,0,0.25,0.75,1910,47,inference,96,LOO,0.4895833333333333,0.4997447585156515,-0.010161425182318162,-0.0030445012115613013,0.002602625291856425,0.002630436769005848,1.0106859320995782,0.05967745971498064,1.0,0.20104441826199176,1.0,0.5189236336358916,0.0
main,linear,2000,53,2026084702,0,0.25,0.75,1910,47,inference,96,ZLZ,0.5,0.4997447585156515,0.0002552414843485229,-0.0027643239483912674,0.0026026341767117884,0.002631578947368421,1.011121336573395,0.0541854110156159,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,linear,2000,53,2026084702,1,0.5,0.8,960,1999,balance,159,LOO,0.5849056603773585,0.5900209017401365,-0.005115241362778078,-0.01599299857501746,0.0015364355850397582,0.001536652081239776,1.000140908087606,0.40801179676778854,1.0,0.1536617804376419,1.0,0.3615243463672453,0.0
main,linear,2000,53,2026084702,1,0.5,0.8,960,1999,balance,159,ZLZ,0.5786163522012578,0.5900209017401365,-0.011404549538878705,-0.016079614899366823,0.0015364947239233672,0.0015431611972567582,1.004338754458179,0.4102136491788869,1.0,0.153986885064344,1.0,0.3620153984568398,0.0
main,linear,2000,53,2026084702,1,0.5,0.8,960,1999,inference,96,LOO,0.5416666666666666,0.5900209017401365,-0.04835423507346992,-0.015310323517095603,0.0025441000272219227,0.0026133040935672515,1.0272017867241239,0.30354094119152264,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,linear,2000,53,2026084702,1,0.5,0.8,960,1999,inference,96,ZLZ,0.5625,0.5900209017401365,-0.02752090174013655,-0.015550291821783246,0.0025444296892022703,0.0025904605263157893,1.018090826918448,0.3082785562056761,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,53,2026084702,2,0.75,0.25,47,1910,balance,159,LOO,0.5471698113207547,0.4997447585156515,0.04742505280510323,-0.002268553986929822,0.0015712056994233233,0.001568196258860534,0.9980846298076096,0.05723116626775455,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,linear,2000,53,2026084702,2,0.75,0.25,47,1910,balance,159,ZLZ,0.5408805031446541,0.4997447585156515,0.0411357446290026,-0.0019188938506028985,0.0015711984484445423,0.0015717011674850625,1.0003199589720941,0.04841003875322116,1.0,0.15540431542696292,1.0,0.3641563465832302,0.0
main,linear,2000,53,2026084702,2,0.75,0.25,47,1910,inference,96,LOO,0.5416666666666666,0.4997447585156515,0.04192190815101515,-0.002727887356317127,0.0026024178005203077,0.0026133040935672515,1.0041831457826516,0.053473415232064496,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,linear,2000,53,2026084702,2,0.75,0.25,47,1910,inference,96,ZLZ,0.5625,0.4997447585156515,0.06275524148434852,-0.002555691808434013,0.0026024773902671152,0.0025904605263157893,0.9953825289717146,0.05009737823689515,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,53,2026084702,3,0.5,0.2,960,1646,balance,159,LOO,0.4528301886792453,0.41004836356435836,0.04278182511488693,-0.015764367841626215,0.0015006118961910667,0.001568196258860534,1.0450378694457998,0.4069512319210291,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,linear,2000,53,2026084702,3,0.5,0.2,960,1646,balance,159,ZLZ,0.44654088050314467,0.41004836356435836,0.0364925169387863,-0.016079614899366934,0.0015001720046780925,0.0015641906490039296,1.0426742027755507,0.4151500695554741,1.0,0.15503256388079784,1.0,0.3635948369689064,0.0
main,linear,2000,53,2026084702,3,0.5,0.2,960,1646,inference,96,LOO,0.4791666666666667,0.41004836356435836,0.06911830310230832,-0.015571804650357013,0.002486117763624827,0.0026270102339181287,1.0566716799802263,0.31230439677639515,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,linear,2000,53,2026084702,3,0.5,0.2,960,1646,inference,96,ZLZ,0.5104166666666666,0.41004836356435836,0.10036830310230827,-0.015550291821783302,0.002486254844156194,0.0026304367690058485,1.0579916114345824,0.311864342891648,1.0,0.2010444182619917,1.0,0.5189236336358916,0.0
main,linear,2000,54,2026084702,0,0.25,0.75,82,944,balance,159,LOO,0.4779874213836478,0.49980182957241365,-0.021814408188765844,-0.007820796910753325,0.0015708433846317931,0.0015792116859661952,1.0053272664966302,0.19732611461562202,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,linear,2000,54,2026084702,0,0.25,0.75,82,944,balance,159,ZLZ,0.4716981132075472,0.49980182957241365,-0.02810371636486647,-0.007680204634881005,0.0015708881299491266,0.0015772088810378938,1.004023679960566,0.19377607848731002,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,linear,2000,54,2026084702,0,0.25,0.75,82,944,inference,96,LOO,0.4375,0.49980182957241365,-0.06230182957241365,-0.007244970863553912,0.0026018617351498585,0.0025904605263157893,0.9956180573778981,0.14203472547157556,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,54,2026084702,0,0.25,0.75,82,944,inference,96,ZLZ,0.4479166666666667,0.49980182957241365,-0.05188516290574696,-0.007575254989403979,0.002601869905452246,0.002603024488304093,1.0004437511842648,0.1485095790900982,1.0,0.1999941137241651,1.0,0.5173372082341916,0.0
main,linear,2000,54,2026084702,1,0.5,0.8,1810,100,balance,159,LOO,0.5849056603773585,0.590229394143895,-0.005323733766536498,-0.026602309040858252,0.0015455870822249109,0.001536652081239776,0.9942190245454998,0.6766632568552615,1.0,0.1536617804376419,1.0,0.3615243463672453,0.0
main,linear,2000,54,2026084702,1,0.5,0.8,1810,100,balance,159,ZLZ,0.610062893081761,0.590229394143895,0.019833498937866012,-0.026032832770006675,0.001545079921537967,0.0015056086048510942,0.9744535437056335,0.6622865787105231,1.0,0.15210172195761906,1.0,0.35916796656337713,0.0
main,linear,2000,54,2026084702,1,0.5,0.8,1810,100,inference,96,LOO,0.6041666666666666,0.590229394143895,0.01393727252277166,-0.02542797383743234,0.0025585167977692316,0.0025173611111111113,0.9839142401980695,0.5027101102127987,1.0,0.1966757640905472,1.0,0.5123250294223336,0.0
main,linear,2000,54,2026084702,1,0.5,0.8,1810,100,inference,96,ZLZ,0.5833333333333334,0.590229394143895,-0.0068960608105615995,-0.025222935406228664,0.0025582564513273428,0.002558479532163743,1.0000872003415782,0.498681880725306,1.0,0.19827550293867158,1.0,0.5147413441704372,0.0
main,linear,2000,54,2026084702,2,0.75,0.25,944,82,balance,159,LOO,0.5471698113207547,0.49980182957241365,0.04736798174834106,-0.00208943558544078,0.0015711062615489499,0.001568196258860534,0.9981478002095499,0.05271402852132041,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,linear,2000,54,2026084702,2,0.75,0.25,944,82,balance,159,ZLZ,0.5534591194968553,0.49980182957241365,0.05365728992444169,-0.002064811372006925,0.0015711080278570412,0.0015641906490039298,0.9955971335322202,0.05209275898699809,1.0,0.15503256388079784,1.0,0.3635948369689064,0.0
main,linear,2000,54,2026084702,2,0.75,0.25,944,82,inference,96,LOO,0.53125,0.49980182957241365,0.03144817042758635,-0.0004614319072813178,0.002602683642410697,0.002621299342105263,1.0071525018988954,0.009044757568007813,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,54,2026084702,2,0.75,0.25,944,82,inference,96,ZLZ,0.5416666666666666,0.49980182957241365,0.04186483709425298,-0.0003133164069353267,0.002602743007182105,0.0026133040935672515,1.0040576754431783,0.006141401536556732,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,linear,2000,54,2026084702,3,0.5,0.2,1810,1018,balance,159,LOO,0.37735849056603776,0.41002781545156897,-0.032669324885531204,-0.02551066611034364,0.0014870779606057634,0.0014870826592642994,1.000003159658512,0.6615382042987823,1.0,0.15116304837535022,1.0,0.35775015338521343,0.0
main,linear,2000,54,2026084702,3,0.5,0.2,1810,1018,balance,159,ZLZ,0.37735849056603776,0.41002781545156897,-0.032669324885531204,-0.02603283277000651,0.001486363157067404,0.0014870826592642994,1.000484068912415,0.6752412461056853,1.0,0.15116304837535022,1.0,0.35775015338521343,0.0
main,linear,2000,54,2026084702,3,0.5,0.2,1810,1018,inference,96,LOO,0.3854166666666667,0.41002781545156897,-0.02461114878490228,-0.02502464971693652,0.0024645739776104347,0.0024933753654970757,1.0116861527177876,0.5040772273832019,1.0,0.19573654529586626,1.0,0.5109063927317611,0.0
main,linear,2000,54,2026084702,3,0.5,0.2,1810,1018,inference,96,ZLZ,0.3958333333333333,0.41002781545156897,-0.014194482118235652,-0.02522293540622872,0.002464047326496545,0.002517361111111111,1.0216366723322514,0.5081256344543502,1.0,0.1966757640905472,1.0,0.5123250294223336,0.0
main,linear,2000,55,2026084702,0,0.25,0.75,3,382,balance,159,LOO,0.4276729559748428,0.5001110977780174,-0.07243814180317465,0.0004341765859691149,0.0015710404008425812,0.001549169612041664,0.9860787865231299,0.01095399964745577,1.0,0.1542863736164506,1.0,0.3624677589194188,0.0
main,linear,2000,55,2026084702,0,0.25,0.75,3,382,balance,159,ZLZ,0.4339622641509434,0.5001110977780174,-0.06614883362707402,0.0003775064323540134,0.001571083003489904,0.0015546773255944951,0.989557726829858,0.009524118511980274,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,linear,2000,55,2026084702,0,0.25,0.75,3,382,inference,96,LOO,0.46875,0.5001110977780174,-0.03136109777801743,0.0008928743106605408,0.0026027964722960613,0.002621299342105263,1.0071088423571126,0.017501296524421076,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,55,2026084702,0,0.25,0.75,3,382,inference,96,ZLZ,0.46875,0.5001110977780174,-0.03136109777801743,0.00032104779233843583,0.002602704781361404,0.002621299342105263,1.00714432189045,0.006292992771830092,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,55,2026084702,1,0.5,0.8,1682,779,balance,159,LOO,0.5786163522012578,0.5898103697667982,-0.011194017565540393,0.021762386932276834,0.0014927678448459559,0.0015431611972567582,1.0337583319367403,0.5632619209581434,1.0,0.153986885064344,1.0,0.3620153984568398,0.0
main,linear,2000,55,2026084702,1,0.5,0.8,1682,779,balance,159,ZLZ,0.5723270440251572,0.5898103697667982,-0.01748332574164102,0.021619739219400524,0.0014929851553407067,0.001549169612041664,1.0376322942662721,0.5595291361817208,1.0,0.1542863736164506,1.0,0.3624677589194188,0.0
main,linear,2000,55,2026084702,1,0.5,0.8,1682,779,inference,96,LOO,0.5208333333333334,0.5898103697667982,-0.06897703643346487,0.021875698167923896,0.002472499947891206,0.0026270102339181287,1.0624915224603764,0.4399403307365082,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,linear,2000,55,2026084702,1,0.5,0.8,1682,779,inference,96,ZLZ,0.5208333333333334,0.5898103697667982,-0.06897703643346487,0.022020600377843924,0.002472075410500323,0.0026270102339181287,1.0626739875166058,0.44289247169509294,1.0,0.20091343046335686,1.0,0.5187257839993498,0.0
main,linear,2000,55,2026084702,2,0.75,0.25,382,3,balance,159,LOO,0.44654088050314467,0.5001110977780174,-0.05357021727487277,-0.005213039861666158,0.0015709659034415524,0.0015641906490039298,0.9956872046536593,0.13152480489136595,1.0,0.15503256388079784,1.0,0.3635948369689064,0.0
main,linear,2000,55,2026084702,2,0.75,0.25,382,3,balance,159,ZLZ,0.44654088050314467,0.5001110977780174,-0.05357021727487277,-0.00516358319546506,0.0015709687025923253,0.0015641906490039298,0.9956854305389976,0.1302768989496354,1.0,0.15503256388079784,1.0,0.3635948369689064,0.0
main,linear,2000,55,2026084702,2,0.75,0.25,382,3,inference,96,LOO,0.375,0.5001110977780174,-0.12511109777801743,-0.0055679996328631964,0.002602023473395344,0.0024671052631578946,0.9481487343919321,0.10915498967934349,0.0,0.19470267871540747,1.0,0.509344795931844,0.0
main,linear,2000,55,2026084702,2,0.75,0.25,382,3,inference,96,ZLZ,0.3645833333333333,0.5001110977780174,-0.13552776444468412,-0.006068537699083054,0.0026019979015313244,0.0024385508040935676,0.9371840010548951,0.11896811576822121,0.0,0.19357264782087358,1.0,0.5076379483926494,0.0
main,linear,2000,55,2026084702,3,0.5,0.2,1682,908,balance,159,LOO,0.4025157232704403,0.4098509813509464,-0.007335258080506113,0.02207358457740738,0.0015419140662751032,0.001522131745509586,0.9871702832225232,0.5621377871452581,1.0,0.15293405663940707,1.0,0.3604251608668852,0.0
main,linear,2000,55,2026084702,3,0.5,0.2,1682,908,balance,159,ZLZ,0.4088050314465409,0.4098509813509464,-0.0010459499044054854,0.021619739219400524,0.001541541174520132,0.001529642263990719,0.9922811594486814,0.5506465043060121,1.0,0.15331089677532617,1.0,0.3609943565072651,0.0
main,linear,2000,55,2026084702,3,0.5,0.2,1682,908,inference,96,LOO,0.4375,0.4098509813509464,0.027649018649053614,0.02257738466733672,0.002554832625073047,0.0025904605263157893,1.0139452975874392,0.4466757812953892,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,55,2026084702,3,0.5,0.2,1682,908,inference,96,ZLZ,0.4270833333333333,0.4098509813509464,0.01723235198238693,0.022020600377843924,0.002553999207451937,0.00257561220760234,1.0084624145878125,0.43573131870089815,1.0,0.19893826412816085,1.0,0.5157424073367856,0.0
main,linear,2000,56,2026084702,0,0.25,0.75,33,1331,balance,159,LOO,0.4779874213836478,0.4999787919452879,-0.021991370561640078,-0.0027391909619943755,0.0015711742440751998,0.0015792116859661954,1.0051155636755784,0.06910510551696634,1.0,0.15577517980471828,1.0,0.3647165161800161,0.0
main,linear,2000,56,2026084702,0,0.25,0.75,33,1331,balance,159,ZLZ,0.4968553459119497,0.4999787919452879,-0.0031234460333381953,-0.0025118070732600417,0.0015711523105510596,0.0015822158933586484,1.007041699734196,0.063369041017025,1.0,0.1559232785671853,1.0,0.36494021095641305,0.0
main,linear,2000,56,2026084702,0,0.25,0.75,33,1331,inference,96,LOO,0.5416666666666666,0.4999787919452879,0.04168787472137875,-0.0033497854086572687,0.0026022182406636543,0.0026133040935672515,1.0042601549441026,0.06566669035287163,1.0,0.20038862304422356,1.0,0.5179330921745231,0.0
main,linear,2000,56,2026084702,0,0.25,0.75,33,1331,inference,96,ZLZ,0.5520833333333334,0.4999787919452879,0.05210454138804549,-0.003167637173044524,0.0026022161073696007,0.0026030244883040936,1.0003106509610034,0.0620960178874247,1.0,0.19999411372416515,1.0,0.5173372082341916,0.0
main,linear,2000,56,2026084702,1,0.5,0.8,14,1815,balance,159,LOO,0.5660377358490566,0.5899403536397616,-0.023902617790705016,0.012359610286069356,0.0015050813094078363,0.0015546773255944951,1.0329523832876326,0.3185846125750298,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,linear,2000,56,2026084702,1,0.5,0.8,14,1815,balance,159,ZLZ,0.5723270440251572,0.5899403536397616,-0.01761330961460439,0.012014283275952442,0.001505525570421706,0.001549169612041664,1.0289892396897207,0.30963767628197547,1.0,0.1542863736164506,1.0,0.3624677589194188,0.0
main,linear,2000,56,2026084702,1,0.5,0.8,14,1815,inference,96,LOO,0.5833333333333334,0.5899403536397616,-0.006607020306428235,0.01301340712544008,0.002491646926590695,0.002558479532163743,1.0268226628981076,0.2607040429260063,1.0,0.19827550293867158,1.0,0.5147413441704372,0.0
main,linear,2000,56,2026084702,1,0.5,0.8,14,1815,inference,96,ZLZ,0.5625,0.5899403536397616,-0.027440353639761605,0.012673157437783522,0.002492376775682575,0.0025904605263157893,1.0393535004780137,0.2538504760738462,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,56,2026084702,2,0.75,0.25,1331,33,balance,159,LOO,0.5534591194968553,0.4999787919452879,0.05348032755156745,-0.001306379763381993,0.0015711508644717313,0.0015641906490039298,0.9955699890919503,0.03295797347967287,1.0,0.15503256388079784,1.0,0.3635948369689064,0.0
main,linear,2000,56,2026084702,2,0.75,0.25,1331,33,balance,159,ZLZ,0.559748427672956,0.4999787919452879,0.05976963572766808,-0.0008128636025339642,0.0015711793756071533,0.0015596843379152507,0.9926838158199088,0.02050712567020619,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,linear,2000,56,2026084702,2,0.75,0.25,1331,33,inference,96,LOO,0.6145833333333334,0.4999787919452879,0.11460454138804549,-0.0019474164732643517,0.0026025011371035457,0.0024933753654970765,0.9580688860993465,0.03817362258696642,0.0,0.19573654529586637,1.0,0.5109063927317612,0.0
main,linear,2000,56,2026084702,2,0.75,0.25,1331,33,inference,96,ZLZ,0.59375,0.4999787919452879,0.09377120805471212,-0.0010513217661239915,0.0026025391250395985,0.0025390625,0.9756097326534399,0.020608055836368752,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,linear,2000,56,2026084702,3,0.5,0.2,14,1419,balance,159,LOO,0.44654088050314467,0.4097972555331907,0.03674362496995398,0.011886481792696524,0.0015324062178796096,0.0015641906490039298,1.0207415179822883,0.30364516957934073,1.0,0.15503256388079784,1.0,0.3635948369689064,0.0
main,linear,2000,56,2026084702,3,0.5,0.2,14,1419,balance,159,ZLZ,0.4591194968553459,0.4097972555331907,0.049322241322155236,0.012014283275952609,0.0015324520642910205,0.0015717011674850627,1.0256119614496395,0.3069053211936984,1.0,0.15540431542696292,1.0,0.3641563465832302,0.0
main,linear,2000,56,2026084702,3,0.5,0.2,14,1419,inference,96,LOO,0.46875,0.4097972555331907,0.058952744466809315,0.013464825282258785,0.0025408161817471156,0.002621299342105263,1.0316761050784893,0.2671247317879363,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,56,2026084702,3,0.5,0.2,14,1419,inference,96,ZLZ,0.4583333333333333,0.4097972555331907,0.04853607780014263,0.012673157437783578,0.002539446523503098,0.0026133040935672515,1.029084121039993,0.2514868575782675,1.0,0.2003886230442236,1.0,0.5179330921745231,0.0
main,linear,2000,57,2026084702,0,0.25,0.75,989,1290,balance,159,LOO,0.41509433962264153,0.500214458965644,-0.08512011934300245,-0.016149384765220987,0.0015696022214823828,0.001536652081239776,0.9790073307799683,0.40762534514402715,0.0,0.153661780437642,1.0,0.3615243463672453,0.0
main,linear,2000,57,2026084702,0,0.25,0.75,989,1290,balance,159,ZLZ,0.4276729559748428,0.500214458965644,-0.0725415029908012,-0.0157819621858884,0.0015696429551782032,0.0015491696120416645,0.9869566877811302,0.3983460920169592,1.0,0.1542863736164506,1.0,0.3624677589194188,0.0
main,linear,2000,57,2026084702,0,0.25,0.75,989,1290,inference,96,LOO,0.40625,0.500214458965644,-0.09396445896564398,-0.01746099946852403,0.002599587312472509,0.0025390625,0.9767175304394978,0.3424655533092062,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,linear,2000,57,2026084702,0,0.25,0.75,989,1290,inference,96,ZLZ,0.4166666666666667,0.500214458965644,-0.0835477922989773,-0.01725287178009849,0.0025996480631714836,0.0025584795321637425,0.9841638060201437,0.33837955571204414,1.0,0.19827550293867152,1.0,0.5147413441704373,0.0
main,linear,2000,57,2026084702,1,0.5,0.8,215,1172,balance,159,LOO,0.6540880503144654,0.5900041876408993,0.06408386267356603,-0.0024227747025450386,0.0015228669786979203,0.0014320055237359926,0.9403352648439354,0.06208433669020952,1.0,0.14833732167513802,1.0,0.35348205355889584,0.0
main,linear,2000,57,2026084702,1,0.5,0.8,215,1172,balance,159,ZLZ,0.6415094339622641,0.5900041876408993,0.05150524632136477,-0.003116565909165092,0.0015236915207344807,0.0014555384816435418,0.9552711043124488,0.07984133507231132,1.0,0.14955121048215303,1.0,0.35531556371612405,0.0
main,linear,2000,57,2026084702,1,0.5,0.8,215,1172,inference,96,LOO,0.6875,0.5900041876408993,0.09749581235910065,-0.0031927307160679597,0.002523774655870719,0.002261513157894737,0.8960836311728868,0.0635531385737659,0.0,0.186413622554904,1.0,0.49682464698880485,0.0
main,linear,2000,57,2026084702,1,0.5,0.8,215,1172,inference,96,ZLZ,0.6770833333333334,0.5900041876408993,0.08707914569243402,-0.0035047925421212156,0.002524365137041588,0.0023014894005847957,0.9117101828153157,0.06975674851906982,1.0,0.18805400031491493,1.0,0.49930234450713556,0.0
main,linear,2000,57,2026084702,2,0.75,0.25,1290,989,balance,159,LOO,0.46540880503144655,0.500214458965644,-0.034805653934197434,-0.014794558072406094,0.0015698928016158287,0.001574705374877516,1.0030655426005737,0.3733937100642415,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,linear,2000,57,2026084702,2,0.75,0.25,1290,989,balance,159,ZLZ,0.4716981132075472,0.500214458965644,-0.028516345758096806,-0.014597956289750469,0.0015699532277761482,0.0015772088810378938,1.0046215728808834,0.36842466889965403,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,linear,2000,57,2026084702,2,0.75,0.25,1290,989,inference,96,LOO,0.4583333333333333,0.500214458965644,-0.04188112563231067,-0.014693254870902062,0.0026004139275387994,0.0026133040935672515,1.0049569670012697,0.28813550069737237,1.0,0.2003886230442236,1.0,0.5179330921745231,0.0
main,linear,2000,57,2026084702,2,0.75,0.25,1290,989,inference,96,ZLZ,0.46875,0.500214458965644,-0.03146445896564398,-0.01465988155240966,0.0026004278689953217,0.002621299342105263,1.0080261688312104,0.2874802775416358,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,57,2026084702,3,0.5,0.2,215,1592,balance,159,LOO,0.4528301886792453,0.41000228663842064,0.04282790204082465,-0.003098531525201176,0.0015166577226029573,0.001568196258860534,1.0339816528736119,0.07956317925487519,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,linear,2000,57,2026084702,3,0.5,0.2,215,1592,balance,159,ZLZ,0.44654088050314467,0.41000228663842064,0.03653859386472402,-0.0031165659091649256,0.0015166424000180453,0.0015641906490039296,1.031350995452401,0.08002666510114216,1.0,0.15503256388079784,1.0,0.3635948369689064,0.0
main,linear,2000,57,2026084702,3,0.5,0.2,215,1592,inference,96,LOO,0.4479166666666667,0.41000228663842064,0.03791438002824604,-0.0031175010974701656,0.0025119411908887633,0.0026030244883040923,1.0362601233443296,0.06220164656915395,1.0,0.1999941137241651,1.0,0.5173372082341916,0.0
main,linear,2000,57,2026084702,3,0.5,0.2,215,1592,inference,96,ZLZ,0.4375,0.41000228663842064,0.027497713361579357,-0.00350479254212116,0.002511234165605994,0.0025904605263157893,1.0315487746204173,0.06993888597622622,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,58,2026084702,0,0.25,0.75,1653,1396,balance,159,LOO,0.5471698113207547,0.5000112874537624,0.047158523866992264,-0.0009598974558311935,0.001571228834971201,0.001568196258860534,0.9980699335175308,0.024216151238605543,1.0,0.1552309421626929,1.0,0.3638944761061371,0.0
main,linear,2000,58,2026084702,0,0.25,0.75,1653,1396,balance,159,ZLZ,0.5534591194968553,0.5000112874537624,0.05344783204309289,-0.00034674419845065474,0.001571175265706384,0.0015641906490039296,0.9955545273306513,0.008747760548062379,1.0,0.15503256388079784,1.0,0.3635948369689064,0.0
main,linear,2000,58,2026084702,0,0.25,0.75,1653,1396,inference,96,LOO,0.5,0.5000112874537624,-1.1287453762443e-05,-0.0015455365054548031,0.0026022067003651367,0.002631578947368421,1.0112874380805963,0.03029761008432448,1.0,0.20108806190046574,1.0,0.5189895548751169,0.0
main,linear,2000,58,2026084702,0,0.25,0.75,1653,1396,inference,96,ZLZ,0.4895833333333333,0.5000112874537624,-0.010427954120429128,-0.0010610892905131286,0.002602232449369271,0.002630436769005848,1.0108385089285215,0.020800744868037402,1.0,0.20104441826199176,1.0,0.5189236336358916,0.0
main,linear,2000,58,2026084702,1,0.5,0.8,1180,861,balance,159,LOO,0.6226415094339622,0.5900640258043923,0.032577483629569914,-0.01403459232909432,0.001534610083394877,0.0014870826592642994,0.9690296417019253,0.35826202655466693,1.0,0.15116304837535033,1.0,0.35775015338521343,0.0
main,linear,2000,58,2026084702,1,0.5,0.8,1180,861,balance,159,ZLZ,0.6226415094339622,0.5900640258043923,0.032577483629569914,-0.014229587709979064,0.001534817381695856,0.0014870826592642996,0.9688987608553057,0.36321515627355183,1.0,0.15116304837535033,1.0,0.35775015338521343,0.0
main,linear,2000,58,2026084702,1,0.5,0.8,1180,861,inference,96,LOO,0.6354166666666666,0.5900640258043923,0.04535264086227431,-0.013282004579498352,0.002541271424699324,0.0024385508040935676,0.9595790439354938,0.26347420278669553,1.0,0.1935726478208737,1.0,0.5076379483926494,0.0
main,linear,2000,58,2026084702,1,0.5,0.8,1180,861,inference,96,ZLZ,0.6354166666666666,0.5900640258043923,0.04535264086227431,-0.013457130403196182,0.0025415584090863045,0.0024385508040935676,0.9594706914370037,0.2669330897157476,1.0,0.1935726478208737,1.0,0.5076379483926494,0.0
main,linear,2000,58,2026084702,2,0.75,0.25,1396,1653,balance,159,LOO,0.4339622641509434,0.5000112874537624,-0.06604902330281903,0.026166671091905958,0.0015667770171456465,0.0015546773255944951,0.9922773365841205,0.6610660886660581,1.0,0.1545603950012826,1.0,0.3628816526710407,0.0
main,linear,2000,58,2026084702,2,0.75,0.25,1396,1653,balance,159,ZLZ,0.44025157232704404,0.5000112874537624,-0.059759715126718405,0.0267903362079418,0.0015666395491461859,0.0015596843379152507,0.9955604266247933,0.6768518509646013,1.0,0.1548090844541497,1.0,0.3632572839769661,0.0
main,linear,2000,58,2026084702,2,0.75,0.25,1396,1653,inference,96,LOO,0.40625,0.5000112874537624,-0.09376128745376244,0.026663352073488022,0.0025951886808281968,0.0025390625,0.9783729864256786,0.5233958540374223,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,linear,2000,58,2026084702,2,0.75,0.25,1396,1653,inference,96,ZLZ,0.4270833333333333,0.5000112874537624,-0.07292795412042913,0.02700715787982766,0.0025949667687281096,0.00257561220760234,0.9925414994291984,0.530167355446215,1.0,0.19893826412816085,1.0,0.5157424073367856,0.0
main,linear,2000,58,2026084702,3,0.5,0.2,1180,1882,balance,159,LOO,0.4025157232704403,0.4101760466493779,-0.007660323378937628,-0.014006280001093219,0.0015031550204114524,0.001522131745509586,1.012624596159709,0.3612608656791722,1.0,0.15293405663940707,1.0,0.3604251608668852,0.0
main,linear,2000,58,2026084702,3,0.5,0.2,1180,1882,balance,159,ZLZ,0.39622641509433965,0.4101760466493779,-0.013949631555038255,-0.014229587709978953,0.001502891108701172,0.0015141205257963772,1.0074718767249278,0.36705281524617844,1.0,0.15253106764740776,1.0,0.35981646886329166,0.0
main,linear,2000,58,2026084702,3,0.5,0.2,1180,1882,inference,96,LOO,0.4166666666666667,0.4101760466493779,0.006490620017288784,-0.013316974381951951,0.0024919028010144334,0.0025584795321637425,1.026717226338927,0.26677185898786127,1.0,0.19827550293867152,1.0,0.5147413441704373,0.0
main,linear,2000,58,2026084702,3,0.5,0.2,1180,1882,inference,96,ZLZ,0.4375,0.4101760466493779,0.0273239533506221,-0.013457130403196127,0.0024915754316034563,0.0025904605263157893,1.0396877788478975,0.2695972394711619,1.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,linear,2000,59,2026084702,0,0.25,0.75,1739,1803,balance,159,LOO,0.46540880503144655,0.49985642198940977,-0.03444761695796322,-0.005033573894119792,0.0015710790994446747,0.001574705374877516,1.002308143131764,0.1269923099641015,1.0,0.15555276728258716,1.0,0.3643805746868039,0.0
main,linear,2000,59,2026084702,0,0.25,0.75,1739,1803,balance,159,ZLZ,0.4716981132075472,0.49985642198940977,-0.028158308781862595,-0.00467254109712073,0.0015711170292544553,0.0015772088810378938,1.0038774016639163,0.11788237088219178,1.0,0.15567636902420512,1.0,0.3645672681033656,0.0
main,linear,2000,59,2026084702,0,0.25,0.75,1739,1803,inference,96,LOO,0.46875,0.49985642198940977,-0.03110642198940977,-0.00478962321707882,0.002602336032923846,0.002621299342105263,1.007287033243017,0.09389006997724679,1.0,0.20069492748358114,1.0,0.5183957476480068,0.0
main,linear,2000,59,2026084702,0,0.25,0.75,1739,1803,inference,96,ZLZ,0.4791666666666667,0.49985642198940977,-0.020689755322743086,-0.004465164285350598,0.0026024639513283067,0.0026270102339181287,1.0094319395191982,0.08752761225808438,1.0,0.2009134304633569,1.0,0.5187257839993498,0.0
main,linear,2000,59,2026084702,1,0.5,0.8,917,1151,balance,159,LOO,0.5911949685534591,0.5898705742725641,0.001324394280895036,-0.008208220713927794,0.0015293761664556427,0.0015296422639907183,1.0001739908996308,0.20989005766542826,1.0,0.15331089677532606,1.0,0.3609943565072651,0.0
main,linear,2000,59,2026084702,1,0.5,0.8,917,1151,balance,159,ZLZ,0.5911949685534591,0.5898705742725641,0.001324394280895036,-0.008015659568626043,0.0015291878742795554,0.0015296422639907183,1.0002971444639377,0.2049787504184684,1.0,0.15331089677532606,1.0,0.3609943565072651,0.0
main,linear,2000,59,2026084702,1,0.5,0.8,917,1151,inference,96,LOO,0.6145833333333334,0.5898705742725641,0.024712759060769307,-0.007864477307530593,0.0025324800817371567,0.0024933753654970765,0.9845587270272799,0.15627764011835635,1.0,0.19573654529586637,1.0,0.5109063927317612,0.0
main,linear,2000,59,2026084702,1,0.5,0.8,917,1151,inference,96,ZLZ,0.625,0.5898705742725641,0.03512942572743594,-0.007668782121611151,0.002532179805927164,0.0024671052631578946,0.9743009786994798,0.15239795126460595,1.0,0.19470267871540736,1.0,0.509344795931844,0.0
main,linear,2000,59,2026084702,2,0.75,0.25,1803,1739,balance,159,LOO,0.5031446540880503,0.49985642198940977,0.0032882320986405422,0.006999190459603122,0.0015709274483644174,0.0015822158933586484,1.0071858474469868,0.17659148046802145,1.0,0.1559232785671853,1.0,0.36494021095641305,0.0
main,linear,2000,59,2026084702,2,0.75,0.25,1803,1739,balance,159,ZLZ,0.5031446540880503,0.49985642198940977,0.0032882320986405422,0.00747106822294169,0.0015709048291671164,0.0015822158933586484,1.0072003497484499,0.18849844194587975,1.0,0.1559232785671853,1.0,0.36494021095641305,0.0
main,linear,2000,59,2026084702,2,0.75,0.25,1803,1739,inference,96,LOO,0.4895833333333333,0.49985642198940977,-0.010273088656076457,0.007645275870287571,0.0026020741533896094,0.002630436769005848,1.010900002822476,0.14987642543575927,1.0,0.20104441826199176,1.0,0.5189236336358916,0.0
main,linear,2000,59,2026084702,2,0.75,0.25,1803,1739,inference,96,ZLZ,0.4895833333333333,0.49985642198940977,-0.010273088656076457,0.007487960802859017,0.0026022083610252483,0.002630436769005848,1.0108478661445381,0.14678866758609163,1.0,0.20104441826199176,1.0,0.5189236336358916,0.0
main,linear,2000,59,2026084702,3,0.5,0.2,917,56,balance,159,LOO,0.4025157232704403,0.4099686114541248,-0.007452888183684503,-0.00797143150569507,0.0015109083293043716,0.001522131745509586,1.0074282575504643,0.20507714422474407,1.0,0.15293405663940707,1.0,0.3604251608668852,0.0
main,linear,2000,59,2026084702,3,0.5,0.2,917,56,balance,159,ZLZ,0.41509433962264153,0.4099686114541248,0.005125728168516752,-0.008015659568625932,0.0015108671410545345,0.001536652081239776,1.017066318728227,0.2062177889331639,1.0,0.153661780437642,1.0,0.3615243463672453,0.0
main,linear,2000,59,2026084702,3,0.5,0.2,917,56,inference,96,LOO,0.4166666666666667,0.4099686114541248,0.006698055212541909,-0.008251952395264883,0.002501998372166812,0.0025584795321637425,1.0225744191623978,0.16497312553594032,1.0,0.19827550293867152,1.0,0.5147413441704373,0.0
main,linear,2000,59,2026084702,3,0.5,0.2,917,56,inference,96,ZLZ,0.4166666666666667,0.4099686114541248,0.006698055212541909,-0.007668782121611095,0.0025031361734727106,0.002558479532163743,1.0221096076504108,0.153279530325815,1.0,0.19827550293867152,1.0,0.5147413441704373,0.0


==> generated_results/regenerated_20260831/jobs/main_linear_n200_raw.csv <==
stream,model,n,replication,base_seed,target_id,target_u,target_v,i,j,regime,h,method,estimate,target,err,bias,oracle_V,empirical_V,Vratio,std_bias,normal_cover_P,normal_width,EB_cover_mean,EB_width,EB_full
main,linear,200,0,2026082902,0,0.25,0.75,6,132,balance,34,LOO,0.5294117647058824,0.5002617735199266,0.029149991185955737,0.06200931058596715,0.007187245993456003,0.0075495438817238135,1.0504084441519996,0.7314348487918526,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,0,2026082902,0,0.25,0.75,6,132,balance,34,ZLZ,0.6176470588235294,0.5002617735199266,0.11738528530360282,0.05042392476448809,0.0072402469246779155,0.007156338471217364,0.9884108298607116,0.5925976940713311,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,0,2026082902,0,0.25,0.75,6,132,inference,24,LOO,0.4583333333333333,0.5002617735199266,-0.04192844018659331,0.05226664358073363,0.010251461842545391,0.010794082125603866,1.0529310152437483,0.5162162980640609,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,0,2026082902,0,0.25,0.75,6,132,inference,24,ZLZ,0.5833333333333334,0.5002617735199266,0.08307155981340675,0.04502020273936158,0.01027456530109978,0.010567632850241546,1.028523595943314,0.44414596205037316,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,0,2026082902,1,0.5,0.8,118,76,balance,34,LOO,0.6176470588235294,0.5901269013739681,0.027520157449561378,-0.03287594368781155,0.007209525327014139,0.007156338471217364,0.9926226965875986,0.38719067735272594,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,0,2026082902,1,0.5,0.8,118,76,balance,34,ZLZ,0.6470588235294118,0.5901269013739681,0.05693192215544374,-0.03134610852958464,0.00720618768737291,0.006920415224913495,0.9603434610841234,0.3692587951337789,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,0,2026082902,1,0.5,0.8,118,76,inference,24,LOO,0.7916666666666666,0.5901269013739681,0.20153976529269857,-0.02599347361399884,0.010173787279079307,0.007170893719806763,0.7048401468499845,0.25770508822114535,0.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,linear,200,0,2026082902,1,0.5,0.8,118,76,inference,24,ZLZ,0.7083333333333334,0.5901269013739681,0.11820643195936531,-0.026930091377911025,0.01018546770159642,0.008982487922705314,0.8818925341344358,0.26683779244326195,1.0,0.3715150465994872,1.0,1.0,1.0
main,linear,200,0,2026082902,2,0.75,0.25,132,6,balance,34,LOO,0.5588235294117647,0.5002617735199266,0.058561755891838096,0.02622679362011604,0.007295908030771371,0.007470902799622522,1.0239853309708797,0.30704747008755756,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,0,2026082902,2,0.75,0.25,132,6,balance,34,ZLZ,0.5588235294117647,0.5002617735199266,0.058561755891838096,0.022058574905603034,0.0072980308198714984,0.007470902799622522,1.0236874828317137,0.2582109198837968,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,0,2026082902,2,0.75,0.25,132,6,inference,24,LOO,0.4583333333333333,0.5002617735199266,-0.04192844018659331,0.022465002081763052,0.010342383738926365,0.010794082125603866,1.0436744949790842,0.2209002154126823,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,0,2026082902,2,0.75,0.25,132,6,inference,24,ZLZ,0.5,0.5002617735199266,-0.00026177351992662246,0.02195230694077177,0.010344714713845573,0.010869565217391304,1.0507361022574417,0.2158345207617701,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,0,2026082902,3,0.5,0.2,118,41,balance,34,LOO,0.38235294117647056,0.4084500885069275,-0.026097147330456927,-0.030377585907910898,0.006873543359242224,0.007156338471217364,1.041142551548015,0.36640628911088247,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,0,2026082902,3,0.5,0.2,118,41,balance,34,ZLZ,0.35294117647058826,0.4084500885069275,-0.05550891203633923,-0.0406494946515335,0.006676516085061571,0.006920415224913496,1.0365308997603764,0.4974852411053514,1.0,0.3260950174940419,1.0,0.9090554529102617,0.0
main,linear,200,0,2026082902,3,0.5,0.2,118,41,inference,24,LOO,0.375,0.4084500885069275,-0.03345008850692749,-0.019581353131269352,0.009840523044792543,0.010190217391304348,1.0355361544218789,0.19739384570264784,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,0,2026082902,3,0.5,0.2,118,41,inference,24,ZLZ,0.3333333333333333,0.4084500885069275,-0.07511675517359417,-0.04010988838400509,0.009391530113521408,0.009661835748792272,1.0287818525845638,0.41388842010970683,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,1,2026082902,0,0.25,0.75,127,142,balance,34,LOO,0.5294117647058824,0.5018013068703718,0.027610457835510527,0.02461062123473501,0.007269592976944335,0.007549543881723815,1.0385098458286937,0.28864731949166056,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,1,2026082902,0,0.25,0.75,127,142,balance,34,ZLZ,0.5294117647058824,0.5018013068703718,0.027610457835510527,0.02084744029084118,0.007291064836595833,0.0075495438817238135,1.0354514808084827,0.24415029789476514,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,1,2026082902,0,0.25,0.75,127,142,inference,24,LOO,0.5416666666666666,0.5018013068703718,0.0398653597962948,0.019423518537974083,0.010316177653530302,0.010794082125603866,1.0463257311112726,0.19123549230058823,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,1,2026082902,0,0.25,0.75,127,142,inference,24,ZLZ,0.5416666666666666,0.5018013068703718,0.0398653597962948,0.017040793921105024,0.010322656558448034,0.010794082125603866,1.0456690159637267,0.1677235651659696,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,1,2026082902,1,0.5,0.8,75,196,balance,34,LOO,0.4117647058823529,0.5902340283923359,-0.17846932250998293,-0.05770919239015737,0.007264707452885567,0.007339834329453707,1.0103413491947704,0.6770736797699491,0.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,1,2026082902,1,0.5,0.8,75,196,balance,34,ZLZ,0.4117647058823529,0.5902340283923359,-0.17846932250998293,-0.048616737938470767,0.007238783605892033,0.007339834329453706,1.0139596276202292,0.571416817870009,0.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,1,2026082902,1,0.5,0.8,75,196,inference,24,LOO,0.4583333333333333,0.5902340283923359,-0.13190069505900254,-0.06036425572817006,0.010326297106548518,0.010794082125603866,1.0453003641313687,0.5940288560068272,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,1,2026082902,1,0.5,0.8,75,196,inference,24,ZLZ,0.4583333333333333,0.5902340283923359,-0.13190069505900254,-0.05347571578410948,0.01028693693191167,0.010794082125603866,1.0492999225181359,0.5272463328676212,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,1,2026082902,2,0.75,0.25,142,127,balance,34,LOO,0.4411764705882353,0.5018013068703718,-0.06062483628213655,-0.04104398896884198,0.007260862433918301,0.007470902799622522,1.028927743448635,0.48167649935732926,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,1,2026082902,2,0.75,0.25,142,127,balance,34,ZLZ,0.4411764705882353,0.5018013068703718,-0.06062483628213655,-0.044226128396209485,0.007260079546314335,0.007470902799622522,1.029038697436203,0.5190488496214298,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,1,2026082902,2,0.75,0.25,142,127,inference,24,LOO,0.4166666666666667,0.5018013068703718,-0.08513464020370515,-0.0344375741358765,0.01033550180253896,0.010567632850241544,1.0224595817539852,0.33874022183240343,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,1,2026082902,2,0.75,0.25,142,127,inference,24,ZLZ,0.5,0.5018013068703718,-0.0018013068703718327,-0.04548399285980548,0.010272534146016856,0.010869565217391304,1.0581191615319132,0.4487658346800237,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,1,2026082902,3,0.5,0.2,75,179,balance,34,LOO,0.35294117647058826,0.4074742854325621,-0.05453310896197383,-0.052009367227495884,0.006685820719268292,0.006920415224913494,1.035088363193633,0.6360689657623867,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,1,2026082902,3,0.5,0.2,75,179,balance,34,ZLZ,0.35294117647058826,0.4074742854325621,-0.05453310896197383,-0.048616737938470767,0.0067038073401667,0.006920415224913494,1.0323111738979969,0.5937792995657875,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,1,2026082902,3,0.5,0.2,75,179,inference,24,LOO,0.25,0.4074742854325621,-0.1574742854325621,-0.05839213853078323,0.009412172798384098,0.008152173913043478,0.8661309229727551,0.6018793386193464,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,linear,200,1,2026082902,3,0.5,0.2,75,179,inference,24,ZLZ,0.3333333333333333,0.4074742854325621,-0.07414095209922877,-0.05347571578410948,0.009455051760291102,0.009661835748792272,1.0218702122149783,0.5499518294253074,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,2,2026082902,0,0.25,0.75,143,199,balance,34,LOO,0.4411764705882353,0.5023048323487462,-0.06112836176051095,0.03421661848608093,0.007270370333899366,0.007470902799622522,1.0275821528358933,0.4012904466777666,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,2,2026082902,0,0.25,0.75,143,199,balance,34,ZLZ,0.47058823529411764,0.5023048323487462,-0.03171659705462859,0.03188574670934918,0.007273171286441374,0.0075495438817238135,1.037998911946107,0.37388210926846815,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,2,2026082902,0,0.25,0.75,143,199,inference,24,LOO,0.4583333333333333,0.5023048323487462,-0.04397149901541292,0.04171955324925869,0.010271825351578587,0.010794082125603866,1.0508436189430554,0.41163835676705346,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,2,2026082902,0,0.25,0.75,143,199,inference,24,ZLZ,0.5,0.5023048323487462,-0.002304832348746233,0.03438587421027561,0.010292527098822486,0.010869565217391304,1.0560637939573494,0.33893706200806567,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,2,2026082902,1,0.5,0.8,24,33,balance,34,LOO,0.6176470588235294,0.5884872571210213,0.029159801702508092,0.041263832221369534,0.006817221474767616,0.007156338471217364,1.049744165963349,0.4997650222287284,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,2,2026082902,1,0.5,0.8,24,33,balance,34,ZLZ,0.6176470588235294,0.5884872571210213,0.029159801702508092,0.03642830371123107,0.0068562530720955766,0.007156338471217364,1.043768133405564,0.43994210552679514,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,2,2026082902,1,0.5,0.8,24,33,inference,24,LOO,0.7083333333333334,0.5884872571210213,0.11984607621231202,0.04165677066898865,0.009646757204153525,0.008982487922705314,0.9311406654702368,0.42412602805480515,1.0,0.3715150465994872,1.0,1.0,1.0
main,linear,200,2,2026082902,1,0.5,0.8,24,33,inference,24,ZLZ,0.7083333333333334,0.5884872571210213,0.11984607621231202,0.038077700645920864,0.009690795439054874,0.008982487922705314,0.9269092490080835,0.38680404061934465,1.0,0.3715150465994872,1.0,1.0,1.0
main,linear,200,2,2026082902,2,0.75,0.25,199,143,balance,34,LOO,0.5,0.5023048323487462,-0.002304832348746233,-0.04471650636881164,0.0072726620974852075,0.007575757575757576,1.0416760017459321,0.5243498650023307,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,2,2026082902,2,0.75,0.25,199,143,balance,34,ZLZ,0.4411764705882353,0.5023048323487462,-0.06112836176051095,-0.04806052683861778,0.007257951411775624,0.007470902799622522,1.0293404262119192,0.5641329917494188,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,2,2026082902,2,0.75,0.25,199,143,inference,24,LOO,0.5416666666666666,0.5023048323487462,0.0393618343179204,-0.04994614201900899,0.010289648895288947,0.010794082125603866,1.049023366632643,0.49238143504092213,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,2,2026082902,2,0.75,0.25,199,143,inference,24,ZLZ,0.5416666666666666,0.5023048323487462,0.0393618343179204,-0.04731519715806093,0.01030270756771598,0.010794082125603866,1.0476937304740777,0.46614922616991095,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,2,2026082902,3,0.5,0.2,24,99,balance,34,LOO,0.3235294117647059,0.4107106095573919,-0.08718119779268602,0.036123509752575,0.007224016750855448,0.006632064590542101,0.9180577536391719,0.42501138852876336,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,2,2026082902,3,0.5,0.2,24,99,balance,34,ZLZ,0.3235294117647059,0.4107106095573919,-0.08718119779268602,0.03642830371123118,0.0072330060970254035,0.006632064590542101,0.9169167703687625,0.42833102564930786,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,2,2026082902,3,0.5,0.2,24,99,inference,24,LOO,0.25,0.4107106095573919,-0.16071060955739191,0.03763055991896552,0.01024916889101343,0.008152173913043478,0.7953985342354328,0.37170324756662254,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,linear,200,2,2026082902,3,0.5,0.2,24,99,inference,24,ZLZ,0.2916666666666667,0.4107106095573919,-0.11904394289072523,0.038077700645920864,0.010248964245834697,0.008982487922705314,0.8764288475643678,0.3761237229816714,1.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,3,2026082902,0,0.25,0.75,10,193,balance,34,LOO,0.47058823529411764,0.49967508358362367,-0.02908684828950603,0.022218463863495352,0.00729645602437531,0.0075495438817238135,1.0346864089227719,0.26011059635750616,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,3,2026082902,0,0.25,0.75,10,193,balance,34,ZLZ,0.5294117647058824,0.49967508358362367,0.02973668112225869,0.028741752030160606,0.007292463768769325,0.0075495438817238135,1.0352528474746023,0.33657053892035393,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,3,2026082902,0,0.25,0.75,10,193,inference,24,LOO,0.5,0.49967508358362367,0.00032491641637633073,0.02570786684439741,0.010360915919102674,0.010869565217391304,1.0490930823355897,0.2525613946769888,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,3,2026082902,0,0.25,0.75,10,193,inference,24,ZLZ,0.5,0.49967508358362367,0.00032491641637633073,0.02563540590528468,0.010352658242996943,0.010869565217391304,1.049929879095934,0.2519499401866575,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,3,2026082902,1,0.5,0.8,143,31,balance,34,LOO,0.5882352941176471,0.5906285817711999,-0.0023932876535528447,0.02074428266934847,0.006927435788672893,0.007339834329453707,1.0595311964428644,0.2492368003237157,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,3,2026082902,1,0.5,0.8,143,31,balance,34,ZLZ,0.5882352941176471,0.5906285817711999,-0.0023932876535528447,0.021272942003110473,0.006929080100859317,0.007339834329453706,1.059279763347439,0.2555581673915764,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,3,2026082902,1,0.5,0.8,143,31,inference,24,LOO,0.625,0.5906285817711999,0.03437141822880008,0.026157629540972116,0.009776210656793538,0.010190217391304348,1.0423483851816464,0.26455325490225784,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,3,2026082902,1,0.5,0.8,143,31,inference,24,ZLZ,0.5833333333333334,0.5906285817711999,-0.007295248437866553,0.020397646305418293,0.009829295693955985,0.010567632850241544,1.0751159777133943,0.20574005746647953,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,3,2026082902,2,0.75,0.25,193,10,balance,34,LOO,0.6176470588235294,0.49967508358362367,0.11797197523990577,-0.01744337692475806,0.007290517353555264,0.007156338471217364,0.9815954237770976,0.20429201465680297,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,3,2026082902,2,0.75,0.25,193,10,balance,34,ZLZ,0.6176470588235294,0.49967508358362367,0.11797197523990577,-0.014089981256551698,0.007289107723663908,0.007156338471217364,0.9817852530817301,0.16503392593973554,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,3,2026082902,2,0.75,0.25,193,10,inference,24,LOO,0.6666666666666666,0.49967508358362367,0.16699158308304296,-0.01536299628033122,0.010342207889971363,0.009661835748792272,0.934214033558653,0.15106689181458283,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,3,2026082902,2,0.75,0.25,193,10,inference,24,ZLZ,0.7083333333333334,0.49967508358362367,0.2086582497497097,-0.013136353935579825,0.010346853075001541,0.008982487922705314,0.8681371869875495,0.12914294922988687,0.0,0.3715150465994872,1.0,1.0,1.0
main,linear,200,3,2026082902,3,0.5,0.2,143,5,balance,34,LOO,0.47058823529411764,0.4110686990004557,0.05951953629366197,0.02424444133460263,0.007180181829032757,0.0075495438817238135,1.051441880092445,0.2861175252113835,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,3,2026082902,3,0.5,0.2,143,5,balance,34,ZLZ,0.38235294117647056,0.4110686990004557,-0.02871575782398511,0.021272942003110418,0.0071627359091217336,0.007156338471217364,0.9991068443698695,0.2513553228763073,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,3,2026082902,3,0.5,0.2,143,5,inference,24,LOO,0.4166666666666667,0.4110686990004557,0.005597967666211012,0.022442684341442587,0.010167731555611638,0.010567632850241544,1.0393304339756293,0.22256802155361513,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,3,2026082902,3,0.5,0.2,143,5,inference,24,ZLZ,0.3333333333333333,0.4110686990004557,-0.07773536566712236,0.020397646305418182,0.010147210756255466,0.009661835748792272,0.952166657505958,0.2024914622253674,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,4,2026082902,0,0.25,0.75,73,21,balance,34,LOO,0.5,0.5010589835043346,-0.001058983504334643,0.019410678165657225,0.007303813248523229,0.007575757575757576,1.0372331983281926,0.22712549082611863,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,4,2026082902,0,0.25,0.75,73,21,balance,34,ZLZ,0.5,0.5010589835043346,-0.001058983504334643,0.01887598753028097,0.007313454637697449,0.007575757575757576,1.0358658050202536,0.22072340936512083,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,4,2026082902,0,0.25,0.75,73,21,inference,24,LOO,0.5,0.5010589835043346,-0.001058983504334643,0.022779351643640422,0.010350007066425474,0.010869565217391304,1.0501988208927153,0.22390873464881025,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,4,2026082902,0,0.25,0.75,73,21,inference,24,ZLZ,0.5416666666666666,0.5010589835043346,0.04060768316233199,0.023072215561244946,0.01036225782320626,0.010794082125603866,1.0416728004422489,0.22665332980733038,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,4,2026082902,1,0.5,0.8,25,106,balance,34,LOO,0.6764705882352942,0.5913197841744074,0.08515080406088671,0.03597980019389013,0.006837806650418656,0.0066320645905421,0.9699111030195685,0.43511127684302037,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,linear,200,4,2026082902,1,0.5,0.8,25,106,balance,34,ZLZ,0.6470588235294118,0.5913197841744074,0.05573903935500435,0.03164468020709321,0.0068698298973384,0.006920415224913495,1.0073634032182797,0.38179278705686615,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,4,2026082902,1,0.5,0.8,25,106,inference,24,LOO,0.7083333333333334,0.5913197841744074,0.11701354915892592,0.03290028396734723,0.009718260490203622,0.008982487922705314,0.924289684533565,0.33373778446134006,1.0,0.3715150465994872,1.0,1.0,1.0
main,linear,200,4,2026082902,1,0.5,0.8,25,106,inference,24,ZLZ,0.7083333333333334,0.5913197841744074,0.11701354915892592,0.03143934756058964,0.009727881247403794,0.008982487922705314,0.9233755731858453,0.3187604231516228,1.0,0.3715150465994872,1.0,1.0,1.0
main,linear,200,4,2026082902,2,0.75,0.25,21,73,balance,34,LOO,0.4411764705882353,0.5010589835043346,-0.05988251291609936,-0.0047104845365803505,0.007312312021256592,0.007470902799622522,1.0216881853379496,0.05508561786868632,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,4,2026082902,2,0.75,0.25,21,73,balance,34,ZLZ,0.47058823529411764,0.5010589835043346,-0.030470748210217002,0.0007194099806343557,0.007315632969419517,0.0075495438817238135,1.0319741180677162,0.008411055611312803,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,4,2026082902,2,0.75,0.25,21,73,inference,24,LOO,0.375,0.5010589835043346,-0.12605898350433464,-0.0026718564555892055,0.010369227552719469,0.010190217391304348,0.9827364034104765,0.026238555331663464,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,4,2026082902,2,0.75,0.25,21,73,inference,24,ZLZ,0.4166666666666667,0.5010589835043346,-0.08439231683766796,-0.0009366307677030061,0.01037072632665543,0.010567632850241544,1.0189867630659595,0.009197373707011566,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,4,2026082902,3,0.5,0.2,25,24,balance,34,LOO,0.38235294117647056,0.4127258169103716,-0.030372875733901017,0.030840556581585354,0.0072155466392682015,0.007156338471217364,0.9917943613961807,0.3630676783414596,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,4,2026082902,3,0.5,0.2,25,24,balance,34,ZLZ,0.35294117647058826,0.4127258169103716,-0.05978464043978332,0.03164468020709327,0.007223524541740497,0.006920415224913494,0.95803858420145,0.37232837496411986,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,4,2026082902,3,0.5,0.2,25,24,inference,24,LOO,0.3333333333333333,0.4127258169103716,-0.07939248357703826,0.031247250402004934,0.010225245531095646,0.009661835748792272,0.944900121900251,0.30901170839805014,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,4,2026082902,3,0.5,0.2,25,24,inference,24,ZLZ,0.3333333333333333,0.4127258169103716,-0.07939248357703826,0.03143934756058958,0.010225892729311108,0.009661835748792272,0.9448403190362006,0.31090156525439766,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,5,2026082902,0,0.25,0.75,63,110,balance,34,LOO,0.5588235294117647,0.5007810227005682,0.058042506711196484,0.025427572481690364,0.00727401114771779,0.007470902799622522,1.027067823777876,0.29813840231157923,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,5,2026082902,0,0.25,0.75,63,110,balance,34,ZLZ,0.5882352941176471,0.5007810227005682,0.08745427141707884,0.028770188773508787,0.0072743114804410345,0.007339834329453707,1.0090074296638039,0.33732362973103697,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,5,2026082902,0,0.25,0.75,63,110,inference,24,LOO,0.625,0.5007810227005682,0.12421897729943177,0.020175042479961047,0.010316449282737061,0.010190217391304348,0.9877640176408425,0.19863205425481942,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,5,2026082902,0,0.25,0.75,63,110,inference,24,ZLZ,0.625,0.5007810227005682,0.12421897729943177,0.025727826289805966,0.010315678111779707,0.010190217391304348,0.987837860088704,0.25331109004660146,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,5,2026082902,1,0.5,0.8,177,173,balance,34,LOO,0.5,0.5908076566318252,-0.09080765663182522,-0.039614646378925644,0.007223045787789919,0.007575757575757576,1.0488314484401986,0.4661177051163156,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,5,2026082902,1,0.5,0.8,177,173,balance,34,ZLZ,0.5,0.5908076566318252,-0.09080765663182522,-0.03606954781226901,0.007209799132034377,0.007575757575757576,1.0507584798163354,0.4247947250231654,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,5,2026082902,1,0.5,0.8,177,173,inference,24,LOO,0.4583333333333333,0.5908076566318252,-0.1324743232984919,-0.03849011686504955,0.01022014842451195,0.010794082125603866,1.0561570808223681,0.380733094101785,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,5,2026082902,1,0.5,0.8,177,173,inference,24,ZLZ,0.4583333333333333,0.5908076566318252,-0.1324743232984919,-0.03679351559728972,0.010208399875721743,0.010794082125603866,1.057372581110878,0.3641601754303553,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,5,2026082902,2,0.75,0.25,110,63,balance,34,LOO,0.6176470588235294,0.5007810227005682,0.1168660361229612,0.00046720587987103546,0.007299296770273929,0.007156338471217364,0.9804147846627148,0.005468494619838532,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,5,2026082902,2,0.75,0.25,110,63,balance,34,ZLZ,0.6470588235294118,0.5007810227005682,0.14627780082884356,0.004372125721629705,0.007301571409869394,0.006920415224913496,0.9477980610528992,0.05116635423455566,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,5,2026082902,2,0.75,0.25,110,63,inference,24,LOO,0.5833333333333334,0.5007810227005682,0.08255231063276514,0.0023880612826000513,0.010354926143454471,0.010567632850241546,1.0205415957429624,0.02346777764583816,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,5,2026082902,2,0.75,0.25,110,63,inference,24,ZLZ,0.5833333333333334,0.5007810227005682,0.08255231063276514,-0.003614691312007423,0.010346080528825491,0.010567632850241546,1.021414130771434,0.03553720667640351,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,5,2026082902,3,0.5,0.2,177,62,balance,34,LOO,0.4117647058823529,0.40985916285161533,0.0019055430307375887,-0.03943736501421624,0.0068055357018876935,0.007339834329453707,1.0785094151247803,0.47805375274185385,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,5,2026082902,3,0.5,0.2,177,62,balance,34,ZLZ,0.4411764705882353,0.40985916285161533,0.03131730773661995,-0.03606954781226901,0.006829422640423351,0.007470902799622523,1.0939289004318244,0.43646427572222835,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,5,2026082902,3,0.5,0.2,177,62,inference,24,LOO,0.4583333333333333,0.40985916285161533,0.04847417048171798,-0.03240075696670669,0.009703136923645297,0.010794082125603866,1.1124322175955361,0.3289266611494604,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,5,2026082902,3,0.5,0.2,177,62,inference,24,ZLZ,0.4583333333333333,0.40985916285161533,0.04847417048171798,-0.03679351559728983,0.009658616439252385,0.010794082125603866,1.1175598693138882,0.37438102283114133,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,6,2026082902,0,0.25,0.75,158,113,balance,34,LOO,0.5,0.49998157829117607,1.842170882393468e-05,-0.00436431338652965,0.007315959846536743,0.007575757575757576,1.0355110928258877,0.0510246778758753,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,6,2026082902,0,0.25,0.75,158,113,balance,34,ZLZ,0.47058823529411764,0.49998157829117607,-0.029393342997058425,-0.007294866580640713,0.0073271334837310634,0.0075495438817238135,1.0303543532387642,0.08522172125166591,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,6,2026082902,0,0.25,0.75,158,113,inference,24,LOO,0.5,0.49998157829117607,1.842170882393468e-05,-0.005618730874177691,0.010381449823553454,0.010869565217391304,1.0470180371849809,0.055145391734183,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,6,2026082902,0,0.25,0.75,158,113,inference,24,ZLZ,0.4583333333333333,0.49998157829117607,-0.04164824495784275,-0.00824530117467659,0.010379794856591481,0.010794082125603866,1.0399128571167569,0.08093048415573846,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,6,2026082902,1,0.5,0.8,143,195,balance,34,LOO,0.5294117647058824,0.5905921791901391,-0.06118041448425671,-0.04142052479066338,0.007253106667041641,0.0075495438817238135,1.0408703784861173,0.48635520134822047,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,6,2026082902,1,0.5,0.8,143,195,balance,34,ZLZ,0.5,0.5905921791901391,-0.09059217919013907,-0.043902614132543816,0.007250497327410461,0.007575757575757576,1.0448604052466126,0.5155923704518252,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,6,2026082902,1,0.5,0.8,143,195,inference,24,LOO,0.5416666666666666,0.5905921791901391,-0.048925512523472436,-0.0363522416198212,0.010253964267876448,0.010794082125603866,1.0526740530410756,0.3589924346659887,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,6,2026082902,1,0.5,0.8,143,195,inference,24,ZLZ,0.5416666666666666,0.5905921791901391,-0.048925512523472436,-0.03677098294093406,0.010255325127350657,0.010794082125603866,1.0525343654699313,0.36310357311102404,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,6,2026082902,2,0.75,0.25,113,158,balance,34,LOO,0.4411764705882353,0.49998157829117607,-0.058805107702940784,-0.011794146377165193,0.007321042315335329,0.007470902799622522,1.0204698289987044,0.13784152046726902,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,6,2026082902,2,0.75,0.25,113,158,balance,34,ZLZ,0.4117647058823529,0.49998157829117607,-0.08821687240882314,-0.014451697585267875,0.0073066568734644665,0.007339834329453706,1.0045407163034752,0.16906725774058529,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,6,2026082902,2,0.75,0.25,113,158,inference,24,LOO,0.375,0.49998157829117607,-0.12498157829117607,-0.006661653736070694,0.010379077730651427,0.010190217391304348,0.9818037455496322,0.06538869540251993,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,6,2026082902,2,0.75,0.25,113,158,inference,24,ZLZ,0.4166666666666667,0.49998157829117607,-0.08331491162450938,-0.008911890143137147,0.010363936977895175,0.010567632850241544,1.0196542947704934,0.08754018147785457,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,6,2026082902,3,0.5,0.2,143,14,balance,34,LOO,0.3235294117647059,0.4104187412372913,-0.08688932947258537,-0.05000147249640413,0.006740525783803188,0.006632064590542101,0.9839090900710286,0.6090261029265236,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,6,2026082902,3,0.5,0.2,143,14,balance,34,ZLZ,0.3235294117647059,0.4104187412372913,-0.08688932947258537,-0.05331438841484187,0.006602319907252957,0.0066320645905421,1.0045051866172776,0.6561394493263902,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,6,2026082902,3,0.5,0.2,143,14,inference,24,LOO,0.2916666666666667,0.4104187412372913,-0.11875207457062459,-0.0477906890994953,0.009568097120528193,0.008982487922705314,0.9387956465694246,0.48857417261273917,1.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,6,2026082902,3,0.5,0.2,143,14,inference,24,ZLZ,0.2916666666666667,0.4104187412372913,-0.11875207457062459,-0.0501043298408565,0.009333040153664214,0.008982487922705312,0.9624396525475921,0.5186372317647509,1.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,7,2026082902,0,0.25,0.75,57,70,balance,34,LOO,0.47058823529411764,0.49737669430473935,-0.026788459010621712,0.002641466904790224,0.007305137333553798,0.0075495438817238135,1.0334568040285037,0.03090515892923378,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,7,2026082902,0,0.25,0.75,57,70,balance,34,ZLZ,0.4117647058823529,0.49737669430473935,-0.08561198842238643,0.005638503763328917,0.0073093885657793504,0.007339834329453707,1.0041652955511076,0.06595129837613982,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,7,2026082902,0,0.25,0.75,57,70,inference,24,LOO,0.4583333333333333,0.49737669430473935,-0.03904336097140604,0.00021413459294333803,0.010353520503391627,0.010794082125603866,1.0425518664948719,0.0021044703352306525,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,7,2026082902,0,0.25,0.75,57,70,inference,24,ZLZ,0.375,0.49737669430473935,-0.12237669430473935,0.0022524712951258463,0.010348377320693573,0.010190217391304348,0.9847164512379198,0.022142320740380694,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,7,2026082902,1,0.5,0.8,65,122,balance,34,LOO,0.5,0.587830282115722,-0.08783028211572197,-0.038284891647183183,0.007235182395197808,0.007575757575757576,1.0470720932738085,0.45009343698137916,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,7,2026082902,1,0.5,0.8,65,122,balance,34,ZLZ,0.47058823529411764,0.587830282115722,-0.11724204682160433,-0.041260521375712456,0.007239254553805345,0.0075495438817238135,1.0428620551483943,0.4849397536506665,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,7,2026082902,1,0.5,0.8,65,122,inference,24,LOO,0.6666666666666666,0.587830282115722,0.07883638455094466,-0.042406210867119376,0.010280421489973933,0.009661835748792272,0.93982875684767,0.41823849986041745,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,7,2026082902,1,0.5,0.8,65,122,inference,24,ZLZ,0.5,0.587830282115722,-0.08783028211572197,-0.045000793704337405,0.010284691075651747,0.010869565217391304,1.056868420980014,0.443735881458466,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,7,2026082902,2,0.75,0.25,70,57,balance,34,LOO,0.6764705882352942,0.49737669430473935,0.1790938939305548,0.04235433060178523,0.007292717720230438,0.0066320645905421,0.9094092003786671,0.4959673876928909,0.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,linear,200,7,2026082902,2,0.75,0.25,70,57,balance,34,ZLZ,0.6764705882352942,0.49737669430473935,0.1790938939305548,0.045135426740206264,0.007290094505097003,0.0066320645905421,0.9097364356395065,0.5286289870929443,0.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,linear,200,7,2026082902,2,0.75,0.25,70,57,inference,24,LOO,0.7083333333333334,0.49737669430473935,0.21095663902859402,0.047922581338897985,0.01032099123882637,0.008982487922705314,0.8703125227850439,0.4717147957501968,0.0,0.3715150465994872,1.0,1.0,1.0
main,linear,200,7,2026082902,2,0.75,0.25,70,57,inference,24,ZLZ,0.7916666666666666,0.49737669430473935,0.2942899723619273,0.04758952460243132,0.010322561360779088,0.007170893719806763,0.6946816268927991,0.468400801827456,0.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,linear,200,7,2026082902,3,0.5,0.2,65,71,balance,34,LOO,0.47058823529411764,0.4079853838062568,0.06260285148786082,-0.039344777421022215,0.006800046596727573,0.0075495438817238135,1.1102194336957816,0.4771238744528343,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,7,2026082902,3,0.5,0.2,65,71,balance,34,ZLZ,0.47058823529411764,0.4079853838062568,0.06260285148786082,-0.04126052137571251,0.006780621622076652,0.007549543881723815,1.1133999657411455,0.5010717939879685,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,7,2026082902,3,0.5,0.2,65,71,inference,24,LOO,0.4166666666666667,0.4079853838062568,0.008681282860409867,-0.042187460432235424,0.009617632935491015,0.010567632850241544,1.098776894597925,0.43017907751140116,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,7,2026082902,3,0.5,0.2,65,71,inference,24,ZLZ,0.4583333333333333,0.4079853838062568,0.050347949527076497,-0.04500079370433735,0.009578905347653493,0.010794082125603866,1.1268596706875331,0.4597928704389019,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,8,2026082902,0,0.25,0.75,191,31,balance,34,LOO,0.6764705882352942,0.5006627799311898,0.17580780830410436,0.031162425387011528,0.007276652056401428,0.006632064590542101,0.9114170279321974,0.3653132690997368,0.0,0.3192290902831454,1.0,0.8744583914921856,0.0
main,linear,200,8,2026082902,0,0.25,0.75,191,31,balance,34,ZLZ,0.6764705882352942,0.5006627799311898,0.17580780830410436,0.028634727087377354,0.007282186947074402,0.0066320645905421,0.9107242973495089,0.3355537806612393,0.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,linear,200,8,2026082902,0,0.25,0.75,191,31,inference,24,LOO,0.6666666666666666,0.5006627799311898,0.16600388673547684,0.030522865638717867,0.010307609873014887,0.009661835748792272,0.9373497704920674,0.3006396924757597,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,8,2026082902,0,0.25,0.75,191,31,inference,24,ZLZ,0.6666666666666666,0.5006627799311898,0.16600388673547684,0.02763585874174468,0.010317216230739092,0.009661835748792272,0.9364770043304723,0.2720769170051954,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,8,2026082902,1,0.5,0.8,74,120,balance,34,LOO,0.5588235294117647,0.5894796406042857,-0.030656111192520985,0.006107285993635525,0.007041298937537985,0.007470902799622523,1.0610120186481886,0.07278164486496407,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,8,2026082902,1,0.5,0.8,74,120,balance,34,ZLZ,0.5882352941176471,0.5894796406042857,-0.0012443464866386256,0.00169431942226006,0.007060255770751439,0.007339834329453707,1.0395989278264508,0.020164389233101845,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,8,2026082902,1,0.5,0.8,74,120,inference,24,LOO,0.5833333333333334,0.5894796406042857,-0.006146307270952334,0.003654541420410884,0.010009566356751256,0.010567632850241546,1.0557533137400987,0.036527946412349833,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,8,2026082902,1,0.5,0.8,74,120,inference,24,ZLZ,0.6666666666666666,0.5894796406042857,0.07718702606238093,0.009293581155962793,0.009949927096123475,0.009661835748792272,0.9710458835981377,0.09316936733568293,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,8,2026082902,2,0.75,0.25,31,191,balance,34,LOO,0.5588235294117647,0.5006627799311898,0.058160749480574925,0.03282400757683002,0.0072963191327815105,0.007470902799622522,1.0239276357933176,0.3842728430899841,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,8,2026082902,2,0.75,0.25,31,191,balance,34,ZLZ,0.5294117647058824,0.5006627799311898,0.028748984774692565,0.031282199945162126,0.007299730694265064,0.0075495438817238135,1.0342222470830345,0.3661372105222411,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,8,2026082902,2,0.75,0.25,31,191,inference,24,LOO,0.5416666666666666,0.5006627799311898,0.041003886735476835,0.04023817263738949,0.010326140661404921,0.010794082125603866,1.0453162008481955,0.3959763346337122,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,8,2026082902,2,0.75,0.25,31,191,inference,24,ZLZ,0.4583333333333333,0.5006627799311898,-0.04232944659785648,0.03525330615982358,0.010334969763843979,0.010794082125603866,1.0444231935119979,0.34677297751318975,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,8,2026082902,3,0.5,0.2,74,160,balance,34,LOO,0.5,0.41015973089274316,0.08984026910725684,0.005427791866674803,0.0070990199133373205,0.007575757575757576,1.0671554197959894,0.06442048478602722,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,8,2026082902,3,0.5,0.2,74,160,balance,34,ZLZ,0.4411764705882353,0.41015973089274316,0.031016739695492124,0.0016943194222602265,0.007076225845488269,0.007470902799622522,1.0557750646675437,0.020141622244878032,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,8,2026082902,3,0.5,0.2,74,160,inference,24,LOO,0.4583333333333333,0.41015973089274316,0.04817360244059016,0.011286274612234637,0.010095873458584696,0.010794082125603866,1.069157826698538,0.11232557846936614,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,8,2026082902,3,0.5,0.2,74,160,inference,24,ZLZ,0.4166666666666667,0.41015973089274316,0.006506935773923528,0.009293581155962849,0.010086109612664144,0.010567632850241544,1.0477412259106125,0.09253824396762506,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,9,2026082902,0,0.25,0.75,173,37,balance,34,LOO,0.4117647058823529,0.5006798744800642,-0.08891516859771131,-0.018469018755553013,0.0073095984687808774,0.007339834329453707,1.0041364598619154,0.2160215420207468,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,9,2026082902,0,0.25,0.75,173,37,balance,34,ZLZ,0.35294117647058826,0.5006798744800642,-0.14773869800947598,-0.025409170589800134,0.007307272333854768,0.006920415224913494,0.9470586162296216,0.29724382571605446,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,9,2026082902,0,0.25,0.75,173,37,inference,24,LOO,0.4166666666666667,0.5006798744800642,-0.08401320781339755,-0.023046885521827987,0.010358183001504154,0.010567632850241544,1.0202207132956596,0.22644902483960655,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,9,2026082902,0,0.25,0.75,173,37,inference,24,ZLZ,0.4583333333333333,0.5006798744800642,-0.04234654114673092,-0.025936674369237467,0.010352581974099264,0.010794082125603866,1.0426463806429327,0.2549118063996313,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,9,2026082902,1,0.5,0.8,72,156,balance,34,LOO,0.5294117647058824,0.5906360521773131,-0.061224287471430716,-0.03492962152849188,0.00723046908281107,0.0075495438817238135,1.0441291976023073,0.41078127944622,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,9,2026082902,1,0.5,0.8,72,156,balance,34,ZLZ,0.5588235294117647,0.5906360521773131,-0.03181252276554836,-0.033662808878690775,0.007225821628049778,0.007470902799622522,1.0339174123287749,0.39601052908433076,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,9,2026082902,1,0.5,0.8,72,156,inference,24,LOO,0.5833333333333334,0.5906360521773131,-0.007302718843979705,-0.03323314936990007,0.01022675132963323,0.010567632850241546,1.0333323368898755,0.3286265530834026,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,9,2026082902,1,0.5,0.8,72,156,inference,24,ZLZ,0.5833333333333334,0.5906360521773131,-0.007302718843979705,-0.03323314936990007,0.01022675132963323,0.010567632850241546,1.0333323368898755,0.3286265530834026,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,9,2026082902,2,0.75,0.25,37,173,balance,34,LOO,0.5588235294117647,0.5006798744800642,0.058143654931700484,-0.011292278216282536,0.007306901452198645,0.007470902799622522,1.0224447186672443,0.13210368873629164,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,9,2026082902,2,0.75,0.25,37,173,balance,34,ZLZ,0.5588235294117647,0.5006798744800642,0.058143654931700484,-0.01224515126627429,0.007307641956812829,0.007470902799622523,1.0223411113700622,0.14324369793166775,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,9,2026082902,2,0.75,0.25,37,173,inference,24,LOO,0.5833333333333334,0.5006798744800642,0.08265345885326913,-0.011407423475248757,0.010368268736257381,0.010567632850241546,1.0192282934649444,0.11203002721290417,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,9,2026082902,2,0.75,0.25,37,173,inference,24,ZLZ,0.5833333333333334,0.5006798744800642,0.08265345885326913,-0.01341075322116847,0.010367055905753104,0.010567632850241546,1.0193475318655447,0.1317120322112708,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,9,2026082902,3,0.5,0.2,72,4,balance,34,LOO,0.35294117647058826,0.4121398905063971,-0.05919871403580884,-0.032927457952567074,0.006893231867119609,0.006920415224913495,1.0039434851921272,0.3965945668665452,1.0,0.3260950174940419,1.0,0.9090554529102617,0.0
main,linear,200,9,2026082902,3,0.5,0.2,72,4,balance,34,ZLZ,0.3235294117647059,0.4121398905063971,-0.0886104787416912,-0.033662808878690886,0.006886943121056979,0.0066320645905421,0.9629910504508767,0.40563657145252296,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,9,2026082902,3,0.5,0.2,72,4,inference,24,LOO,0.3333333333333333,0.4121398905063971,-0.07880655717306378,-0.03227567614448984,0.009762414200342098,0.009661835748792272,0.9896973792050022,0.32666058395268216,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,9,2026082902,3,0.5,0.2,72,4,inference,24,ZLZ,0.3333333333333333,0.4121398905063971,-0.07880655717306378,-0.03323314936990013,0.00975306449248881,0.009661835748792272,0.9906461457558496,0.3365123066718501,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,10,2026082902,0,0.25,0.75,30,123,balance,34,LOO,0.5,0.501755561352007,-0.0017555613520070512,-0.030888197489132352,0.007303351142025708,0.007575757575757576,1.0372988274060053,0.3614360558960897,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,10,2026082902,0,0.25,0.75,30,123,balance,34,ZLZ,0.47058823529411764,0.501755561352007,-0.03116732605788941,-0.03223494179090869,0.007299420166717597,0.007549543881723815,1.0342662443445414,0.3772964411788077,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,10,2026082902,0,0.25,0.75,30,123,inference,24,LOO,0.5833333333333334,0.501755561352007,0.08157777198132632,-0.02872228426344131,0.010341901683043704,0.010567632850241546,1.0218268529440717,0.28243516857080786,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,10,2026082902,0,0.25,0.75,30,123,inference,24,ZLZ,0.5833333333333334,0.501755561352007,0.08157777198132632,-0.028866687127391266,0.010340615372457108,0.010567632850241546,1.02195396208132,0.2838727813050063,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,10,2026082902,1,0.5,0.8,49,0,balance,34,LOO,0.4411764705882353,0.5886312214016862,-0.14745475081345094,0.045864155329004674,0.006767646686478071,0.007470902799622522,1.1039144248693677,0.5575124378434467,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,10,2026082902,1,0.5,0.8,49,0,balance,34,ZLZ,0.5,0.5886312214016862,-0.08863122140168622,0.05074229341798342,0.006723039142415501,0.007575757575757576,1.1268352623387679,0.6188526748274971,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,10,2026082902,1,0.5,0.8,49,0,inference,24,LOO,0.375,0.5886312214016862,-0.21363122140168622,0.04570558346638742,0.009613190661620627,0.010190217391304348,1.0600244757432538,0.4661605091839089,0.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,10,2026082902,1,0.5,0.8,49,0,inference,24,ZLZ,0.375,0.5886312214016862,-0.21363122140168622,0.05550978624256986,0.009493818418397755,0.010190217391304348,1.0733528852370997,0.5697037713701244,0.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,10,2026082902,2,0.75,0.25,123,30,balance,34,LOO,0.5588235294117647,0.501755561352007,0.05706796805975767,0.02292643349388812,0.007299851673502836,0.007470902799622523,1.0234321372228112,0.2683363338603912,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,10,2026082902,2,0.75,0.25,123,30,balance,34,ZLZ,0.5588235294117647,0.501755561352007,0.05706796805975767,0.024004146830185924,0.007297743980909792,0.007470902799622523,1.023727719027373,0.2809907108080693,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,10,2026082902,2,0.75,0.25,123,30,inference,24,LOO,0.5833333333333334,0.501755561352007,0.08157777198132632,0.023488125972718876,0.010352673512268852,0.010567632850241546,1.0207636546944079,0.23084586964015935,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,10,2026082902,2,0.75,0.25,123,30,inference,24,ZLZ,0.625,0.501755561352007,0.12324443864799295,0.02331040051043154,0.010352442179786524,0.010190217391304348,0.9843298049228495,0.22910170891089685,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,10,2026082902,3,0.5,0.2,49,2,balance,34,LOO,0.47058823529411764,0.41003145553384235,0.06055677976027529,0.04723552863815861,0.007245912552271391,0.0075495438817238135,1.0419038081486702,0.5549095970711613,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,10,2026082902,3,0.5,0.2,49,2,balance,34,ZLZ,0.47058823529411764,0.41003145553384235,0.06055677976027529,0.05074229341798353,0.00724910613835357,0.0075495438817238135,1.0414447985222188,0.5959747539638743,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,10,2026082902,3,0.5,0.2,49,2,inference,24,LOO,0.4583333333333333,0.41003145553384235,0.048301877799490966,0.04948901877690581,0.010286104790127664,0.010794082125603866,1.0493848104642824,0.48795904301873977,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,10,2026082902,3,0.5,0.2,49,2,inference,24,ZLZ,0.4583333333333333,0.41003145553384235,0.048301877799490966,0.05550978624256986,0.010310036087830664,0.010794082125603866,1.0469490148870129,0.5466879007579526,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,11,2026082902,0,0.25,0.75,179,93,balance,34,LOO,0.5,0.5001181553289058,-0.00011815532890580016,0.0062253682622780415,0.0073180302273255695,0.007575757575757576,1.035218131167271,0.0727726094163697,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,11,2026082902,0,0.25,0.75,179,93,balance,34,ZLZ,0.5,0.5001181553289058,-0.00011815532890580016,0.002910263560703341,0.007320782475057535,0.007575757575757576,1.0348289409730123,0.03401367597776502,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,11,2026082902,0,0.25,0.75,179,93,inference,24,LOO,0.5416666666666666,0.5001181553289058,0.04154851133776083,0.0041369949213562185,0.010368338130144702,0.010794082125603866,1.041061932019883,0.0406284647588455,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,11,2026082902,0,0.25,0.75,179,93,inference,24,ZLZ,0.5416666666666666,0.5001181553289058,0.04154851133776083,0.0038686037463131484,0.010367339195654971,0.010794082125603866,1.041162242490122,0.03799448779090914,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,11,2026082902,1,0.5,0.8,0,174,balance,34,LOO,0.5882352941176471,0.5884514830519789,-0.00021618893433184017,0.017379958582331878,0.0069650635177145,0.007339834329453707,1.0538072353232728,0.20825056890646146,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,11,2026082902,1,0.5,0.8,0,174,balance,34,ZLZ,0.5588235294117647,0.5884514830519789,-0.0296279536402142,0.01807115971488693,0.006955080035302533,0.007470902799622522,1.0741648926686365,0.21668804847136627,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,11,2026082902,1,0.5,0.8,0,174,inference,24,LOO,0.625,0.5884514830519789,0.03654851694802108,0.022077310398519123,0.009845729439709065,0.010190217391304348,1.0349885657233195,0.22249600378858903,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,11,2026082902,1,0.5,0.8,0,174,inference,24,ZLZ,0.625,0.5884514830519789,0.03654851694802108,0.01669768569315011,0.009897844970401323,0.010190217391304348,1.0295389978098606,0.16783632376862262,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,11,2026082902,2,0.75,0.25,93,179,balance,34,LOO,0.35294117647058826,0.5001181553289058,-0.14717697885831754,-0.04169023761431612,0.007260739862380856,0.006920415224913494,0.9531281048601338,0.48926475507859774,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,11,2026082902,2,0.75,0.25,93,179,balance,34,ZLZ,0.3235294117647059,0.5001181553289058,-0.1765887435641999,-0.04405516658355957,0.0072542013719823105,0.0066320645905421,0.9142377293463245,0.5172518399327567,0.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,11,2026082902,2,0.75,0.25,93,179,inference,24,LOO,0.375,0.5001181553289058,-0.1251181553289058,-0.03737669356840634,0.010303713360146318,0.010190217391304348,0.9889849450508823,0.368217136025502,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,11,2026082902,2,0.75,0.25,93,179,inference,24,ZLZ,0.375,0.5001181553289058,-0.1251181553289058,-0.03928819446149073,0.010293945121394088,0.010190217391304348,0.9899234230543777,0.38723191720809225,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,11,2026082902,3,0.5,0.2,0,27,balance,34,LOO,0.38235294117647056,0.40900531333302254,-0.026652372156551973,0.01327322864721081,0.0071120164081161135,0.007156338471217364,1.006231996744365,0.15739111090314553,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,11,2026082902,3,0.5,0.2,0,27,balance,34,ZLZ,0.4117647058823529,0.40900531333302254,0.002759392549330386,0.018071159714887042,0.007132410407035036,0.007339834329453707,1.029081882642939,0.21397737810762055,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,11,2026082902,3,0.5,0.2,0,27,inference,24,LOO,0.4166666666666667,0.40900531333302254,0.00766135333364415,0.008185686685658389,0.010056043072395375,0.010567632850241544,1.0508738650146123,0.08162845097825716,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,11,2026082902,3,0.5,0.2,0,27,inference,24,ZLZ,0.4166666666666667,0.40900531333302254,0.00766135333364415,0.016697685693150166,0.010128524275988269,0.010567632850241544,1.0433536576788656,0.1659140616712485,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,12,2026082902,0,0.25,0.75,114,79,balance,34,LOO,0.5882352941176471,0.5007775651748368,0.08745772894281023,0.08141770288477268,0.007103263305405145,0.007339834329453706,1.0333045550864692,0.9660283866475073,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,12,2026082902,0,0.25,0.75,114,79,balance,34,ZLZ,0.5882352941176471,0.5007775651748368,0.08745772894281023,0.08026684712142396,0.007106042335231181,0.007339834329453706,1.0329004505170765,0.952187134015418,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,12,2026082902,0,0.25,0.75,114,79,inference,24,LOO,0.5,0.5007775651748368,-0.0007775651748368473,0.08431880728100916,0.01003280836120804,0.010869565217391304,1.0834020571367229,0.841808286081021,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,12,2026082902,0,0.25,0.75,114,79,inference,24,ZLZ,0.4583333333333333,0.5007775651748368,-0.04244423184150353,0.08293651319940287,0.010041644236620963,0.010794082125603866,1.0749317413814394,0.8276435931546372,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,12,2026082902,1,0.5,0.8,58,198,balance,34,LOO,0.47058823529411764,0.5918285873155431,-0.12124035202142547,-0.005742604012898056,0.007080502343730028,0.007549543881723815,1.0662441046162687,0.0682459423047102,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,12,2026082902,1,0.5,0.8,58,198,balance,34,ZLZ,0.47058823529411764,0.5918285873155431,-0.12124035202142547,-0.0067543053610023,0.007086176903687453,0.0075495438817238135,1.065390263936995,0.0802370025277347,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,12,2026082902,1,0.5,0.8,58,198,inference,24,LOO,0.4166666666666667,0.5918285873155431,-0.17516192064887642,-0.005512173445805457,0.010024720557146729,0.010567632850241544,1.0541573493245922,0.05505372851863089,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,12,2026082902,1,0.5,0.8,58,198,inference,24,ZLZ,0.4166666666666667,0.5918285873155431,-0.17516192064887642,-0.010598439301181983,0.010075387310308955,0.010567632850241544,1.0488562399411616,0.10558714375634524,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,12,2026082902,2,0.75,0.25,79,114,balance,34,LOO,0.5588235294117647,0.5007775651748368,0.05804596423692787,0.018388002894747735,0.007309376284742013,0.007470902799622522,1.022098535988315,0.21507721465484678,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,12,2026082902,2,0.75,0.25,79,114,balance,34,ZLZ,0.5294117647058824,0.5007775651748368,0.028634199531045512,0.02042688860696462,0.0073092693184817845,0.0075495438817238135,1.0328725831232521,0.2389270046132083,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,12,2026082902,2,0.75,0.25,79,114,inference,24,LOO,0.5,0.5007775651748368,-0.0007775651748368473,0.019110477844015317,0.01036041395862434,0.010869565217391304,1.0491439107356448,0.18775131706926693,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,12,2026082902,2,0.75,0.25,79,114,inference,24,ZLZ,0.4583333333333333,0.5007775651748368,-0.04244423184150353,0.019072011036603054,0.010356761748720418,0.010794082125603866,1.0422255901500754,0.18740643383802963,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,12,2026082902,3,0.5,0.2,58,125,balance,34,LOO,0.4411764705882353,0.4112975985485773,0.029878872039658,-0.009118319248795581,0.007013647332027181,0.007470902799622522,1.065195104051971,0.10887867607263318,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,12,2026082902,3,0.5,0.2,58,125,balance,34,ZLZ,0.4117647058823529,0.4112975985485773,0.0004671073337756404,-0.006754305361002411,0.007031048979411201,0.007339834329453706,1.0439173942532203,0.08055094308360468,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,12,2026082902,3,0.5,0.2,58,125,inference,24,LOO,0.5,0.4112975985485773,0.08870240145142272,-0.010598439301182039,0.009939457309153157,0.010869565217391304,1.0935773331791083,0.10630668620673071,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,12,2026082902,3,0.5,0.2,58,125,inference,24,ZLZ,0.5,0.4112975985485773,0.08870240145142272,-0.010598439301182094,0.009939457309153157,0.010869565217391304,1.0935773331791083,0.10630668620673127,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,13,2026082902,0,0.25,0.75,122,168,balance,34,LOO,0.3235294117647059,0.49877195735811264,-0.17524254559340674,-0.016940489506228673,0.007304816559112732,0.0066320645905421,0.907902961953045,0.19820805427314184,0.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,13,2026082902,0,0.25,0.75,122,168,balance,34,ZLZ,0.35294117647058826,0.49877195735811264,-0.14583078088752438,-0.011082861615579032,0.0073094696103986265,0.006920415224913494,0.9467739239340083,0.12963103188490865,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,13,2026082902,0,0.25,0.75,122,168,inference,24,LOO,0.3333333333333333,0.49877195735811264,-0.16543862402477932,-0.01837441289326791,0.010353045876536984,0.009661835748792272,0.9332360605769945,0.18058405547699496,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,13,2026082902,0,0.25,0.75,122,168,inference,24,ZLZ,0.3333333333333333,0.49877195735811264,-0.16543862402477932,-0.01685735588027476,0.010348212108510354,0.009661835748792272,0.9336719857961157,0.16571308195628162,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,13,2026082902,1,0.5,0.8,158,114,balance,34,LOO,0.4411764705882353,0.5910114079777911,-0.14983493738955578,-0.021727041050620066,0.007162522607056358,0.007470902799622522,1.0430546902933828,0.2567246568536019,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,13,2026082902,1,0.5,0.8,158,114,balance,34,ZLZ,0.47058823529411764,0.5910114079777911,-0.12042317268367342,-0.021235384481427477,0.0071552402521660625,0.007549543881723815,1.05510697274468,0.25104294341093725,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,13,2026082902,1,0.5,0.8,158,114,inference,24,LOO,0.4583333333333333,0.5910114079777911,-0.13267807464445774,-0.024470775400245115,0.010182237059308381,0.010794082125603866,1.0600894540886916,0.24250803298314144,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,13,2026082902,1,0.5,0.8,158,114,inference,24,ZLZ,0.4583333333333333,0.5910114079777911,-0.13267807464445774,-0.02158694700129249,0.010172600059455358,0.010794082125603866,1.0610937284977449,0.2140302900855925,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,13,2026082902,2,0.75,0.25,168,122,balance,34,LOO,0.38235294117647056,0.49877195735811264,-0.11641901618164208,-0.06713822509177053,0.007168738436810162,0.007156338471217364,0.9982702722798301,0.792954902327957,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,13,2026082902,2,0.75,0.25,168,122,balance,34,ZLZ,0.4411764705882353,0.49877195735811264,-0.05759548676987736,-0.06888726854054789,0.007160803724474301,0.007470902799622523,1.0433050656155203,0.8140631195040925,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,13,2026082902,2,0.75,0.25,168,122,inference,24,LOO,0.4583333333333333,0.49877195735811264,-0.040438624024779324,-0.06921843267499989,0.010139327088734934,0.010794082125603866,1.0645757880319673,0.6874121350635263,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,13,2026082902,2,0.75,0.25,168,122,inference,24,ZLZ,0.4583333333333333,0.49877195735811264,-0.040438624024779324,-0.06593140617152843,0.010168522107077178,0.010794082125603866,1.0615192662158157,0.6538278564185926,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,13,2026082902,3,0.5,0.2,158,10,balance,34,LOO,0.5882352941176471,0.41084375450519706,0.17739153961245002,-0.029256158317732095,0.006899836004199701,0.007339834329453706,1.0637693888646327,0.35220694327466623,0.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,13,2026082902,3,0.5,0.2,158,10,balance,34,ZLZ,0.5588235294117647,0.41084375450519706,0.14797977490656766,-0.02123538448142759,0.006940016178229476,0.007470902799622522,1.0764964529994057,0.2549058997028262,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,13,2026082902,3,0.5,0.2,158,10,inference,24,LOO,0.5416666666666666,0.41084375450519706,0.13082291216146957,-0.019526309602265368,0.00987687887487988,0.010794082125603866,1.0928636730634342,0.19647636158921467,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,13,2026082902,3,0.5,0.2,158,10,inference,24,ZLZ,0.5416666666666666,0.41084375450519706,0.13082291216146957,-0.021586947001292434,0.009862420938524115,0.010794082125603866,1.0944657699044806,0.2173699261922374,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,14,2026082902,0,0.25,0.75,109,92,balance,34,LOO,0.6176470588235294,0.4991777443085737,0.11846931451495574,0.033497673637562675,0.0072831739018926365,0.007156338471217364,0.9825851431829311,0.39251323676236266,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,14,2026082902,0,0.25,0.75,109,92,balance,34,ZLZ,0.6764705882352942,0.4991777443085737,0.17729284392672046,0.03432979911417294,0.0072810001149574,0.0066320645905421,0.9108727490496549,0.4023238171769959,0.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,linear,200,14,2026082902,0,0.25,0.75,109,92,inference,24,LOO,0.625,0.4991777443085737,0.1258222556914263,0.03505529982207728,0.010318491117122538,0.010190217391304348,0.9875685578092583,0.34510050005818227,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,14,2026082902,0,0.25,0.75,109,92,inference,24,ZLZ,0.6666666666666666,0.4991777443085737,0.16748892235809293,0.04116094726676883,0.010307727370426532,0.009661835748792272,0.9373390856759211,0.40541881439541455,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,14,2026082902,1,0.5,0.8,33,178,balance,34,LOO,0.5588235294117647,0.5892891111531953,-0.030465581741430547,0.07219148958583022,0.006531575932056545,0.007470902799622522,1.143813204858543,0.8932582028149355,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,14,2026082902,1,0.5,0.8,33,178,balance,34,ZLZ,0.6176470588235294,0.5892891111531953,0.02835794767033417,0.051070722248446665,0.006352926623708973,0.007156338471217364,1.1264632656876716,0.640744784926988,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,14,2026082902,1,0.5,0.8,33,178,inference,24,LOO,0.5,0.5892891111531953,-0.08928911115319527,0.06669994166020354,0.009335628275025135,0.010869565217391304,1.1643099850569016,0.6903251226122297,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,14,2026082902,1,0.5,0.8,33,178,inference,24,ZLZ,0.625,0.5892891111531953,0.035710888846804734,0.0414987045061167,0.00890000160155884,0.010190217391304348,1.1449680401764788,0.43988534841616345,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,14,2026082902,2,0.75,0.25,92,109,balance,34,LOO,0.4411764705882353,0.4991777443085737,-0.05800127372033842,-0.0015722658416288393,0.007292411079246808,0.007470902799622522,1.0244763656952467,0.0184115523927828,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,14,2026082902,2,0.75,0.25,92,109,balance,34,ZLZ,0.5588235294117647,0.4991777443085737,0.05964578510319102,0.00298719038886891,0.007294604937387694,0.007470902799622523,1.0241682536269008,0.034975345648328195,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,14,2026082902,2,0.75,0.25,92,109,inference,24,LOO,0.5,0.4991777443085737,0.0008222556914262991,0.0016230428851669587,0.010335522668413715,0.010869565217391304,1.051670589491296,0.015964810698443275,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,14,2026082902,2,0.75,0.25,92,109,inference,24,ZLZ,0.5416666666666666,0.4991777443085737,0.04248892235809293,0.006310527000783328,0.010348830594876159,0.010794082125603866,1.0430243327152497,0.06203260086437093,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,14,2026082902,3,0.5,0.2,33,48,balance,34,LOO,0.35294117647058826,0.40910605248378495,-0.056164876013196696,0.07053673159828971,0.007284533571686569,0.006920415224913494,0.9500148714821872,0.8264459536851195,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,14,2026082902,3,0.5,0.2,33,48,balance,34,ZLZ,0.38235294117647056,0.40910605248378495,-0.026753111307314392,0.07108882144313383,0.007285935782452089,0.007156338471217364,0.9822126745137041,0.8328343797401762,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,14,2026082902,3,0.5,0.2,33,48,inference,24,LOO,0.4583333333333333,0.40910605248378495,0.04922728084954836,0.06728550905252562,0.010316623778134646,0.010794082125603866,1.0462804845594118,0.6624494530389898,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,14,2026082902,3,0.5,0.2,33,48,inference,24,ZLZ,0.375,0.40910605248378495,-0.034106052483784954,0.06985767836525658,0.01031427644710624,0.010190217391304348,0.9879721028965927,0.6878516202690603,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,15,2026082902,0,0.25,0.75,98,45,balance,34,LOO,0.5882352941176471,0.5004684586544763,0.08776683546317077,-0.011750861322413764,0.0073169206684419045,0.007339834329453706,1.003131598940334,0.13737431117991858,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,15,2026082902,0,0.25,0.75,98,45,balance,34,ZLZ,0.5588235294117647,0.5004684586544763,0.05835507075728841,-0.011658601115563383,0.007316929886682821,0.007470902799622522,1.021043376843058,0.13629565056928733,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,15,2026082902,0,0.25,0.75,98,45,inference,24,LOO,0.625,0.5004684586544763,0.12453154134552369,-0.01278610610571479,0.010376672786554787,0.010190217391304348,0.9820312927770035,0.12551893423709026,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,15,2026082902,0,0.25,0.75,98,45,inference,24,ZLZ,0.5833333333333334,0.5004684586544763,0.08286487467885706,-0.02003759543055672,0.010370574313925879,0.010567632850241546,1.019001699457575,0.19676334624856465,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,15,2026082902,1,0.5,0.8,146,72,balance,34,LOO,0.7058823529411765,0.5897485312123909,0.11613382172878561,0.004664388740764247,0.00703335451827169,0.006291286568103178,0.8944930263019274,0.05561775875591834,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,linear,200,15,2026082902,1,0.5,0.8,146,72,balance,34,ZLZ,0.7058823529411765,0.5897485312123909,0.11613382172878561,-0.00014496128995256097,0.007055277184203304,0.006291286568103178,0.89171359308027,0.0017258180408532562,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,linear,200,15,2026082902,1,0.5,0.8,146,72,inference,24,LOO,0.75,0.5897485312123909,0.1602514687876091,0.004369519013052381,0.009965820629814224,0.008152173913043478,0.8180133092758108,0.043770055803837735,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,linear,200,15,2026082902,1,0.5,0.8,146,72,inference,24,ZLZ,0.7083333333333334,0.5897485312123909,0.11858480212094247,0.000695880746310551,0.010001654449024254,0.008982487922705314,0.8981002061695534,0.006958231884913518,1.0,0.3715150465994872,1.0,1.0,1.0
main,linear,200,15,2026082902,2,0.75,0.25,45,98,balance,34,LOO,0.5588235294117647,0.5004684586544763,0.05835507075728841,0.02501911784753097,0.007300644431055769,0.007470902799622522,1.0233210054502178,0.2928137012190814,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,15,2026082902,2,0.75,0.25,45,98,balance,34,ZLZ,0.5588235294117647,0.5004684586544763,0.05835507075728841,0.025087391827860017,0.007300398472048756,0.007470902799622523,1.0233554823379276,0.29361769848632696,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,15,2026082902,2,0.75,0.25,45,98,inference,24,LOO,0.6666666666666666,0.5004684586544763,0.16619820801219032,0.020594647793264365,0.010341969166500115,0.009661835748792272,0.93423559800285,0.20251292656055095,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,15,2026082902,2,0.75,0.25,45,98,inference,24,ZLZ,0.6666666666666666,0.5004684586544763,0.16619820801219032,0.022760814687195263,0.010334471758737007,0.009661835748792272,0.9349133631938108,0.22389462181230146,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,15,2026082902,3,0.5,0.2,146,4,balance,34,LOO,0.5,0.40886106087558793,0.09113893912441207,0.0009967504555857265,0.007057020922937067,0.007575757575757576,1.0735064637734721,0.01186521850218386,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,15,2026082902,3,0.5,0.2,146,4,balance,34,ZLZ,0.47058823529411764,0.40886106087558793,0.06172717441852971,-0.009527957743064641,0.006858407595315171,0.0075495438817238135,1.1007721219253201,0.11505041154742685,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,15,2026082902,3,0.5,0.2,146,4,inference,24,LOO,0.5416666666666666,0.40886106087558793,0.1328056057910787,0.002220676562868229,0.010008004707355776,0.010794082125603866,1.0785448689557802,0.022197883028014332,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,15,2026082902,3,0.5,0.2,146,4,inference,24,ZLZ,0.5416666666666666,0.40886106087558793,0.1328056057910787,0.0006958807463103844,0.010001664650931361,0.010794082125603866,1.0792285586778512,0.006958228336139929,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,16,2026082902,0,0.25,0.75,43,63,balance,34,LOO,0.4411764705882353,0.5008442919984806,-0.05966782141024529,-0.0008998664474768603,0.007305278193992794,0.007470902799622523,1.02267190943747,0.010528334616393522,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,16,2026082902,0,0.25,0.75,43,63,balance,34,ZLZ,0.4411764705882353,0.5008442919984806,-0.05966782141024529,0.002671414999441346,0.007295036246763168,0.007470902799622522,1.0241077010326558,0.031277183139046094,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,16,2026082902,0,0.25,0.75,43,63,inference,24,LOO,0.4166666666666667,0.5008442919984806,-0.08417762533181389,-0.002241377426142055,0.01034958870035932,0.010567632850241544,1.0210679048409579,0.02203197591586994,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,16,2026082902,0,0.25,0.75,43,63,inference,24,ZLZ,0.375,0.5008442919984806,-0.12584429199848057,0.0005450262174411247,0.010345749517643487,0.010190217391304348,0.9849665675672994,0.005358415839373877,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,16,2026082902,1,0.5,0.8,131,88,balance,34,LOO,0.5588235294117647,0.5891439333846565,-0.03032040397289182,0.0009667927520720099,0.007076289004969388,0.007470902799622522,1.0557656413377141,0.011492925857474055,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,16,2026082902,1,0.5,0.8,131,88,balance,34,ZLZ,0.5294117647058824,0.5891439333846565,-0.05973216867877418,-0.003831999084985438,0.007104632564442036,0.0075495438817238135,1.0626227061352214,0.04546263311130941,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,16,2026082902,1,0.5,0.8,131,88,inference,24,LOO,0.5,0.5891439333846565,-0.08914393338465654,0.0002369081225703784,0.010035122550094965,0.010869565217391304,1.0831522149461386,0.0023649317443362556,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,16,2026082902,1,0.5,0.8,131,88,inference,24,ZLZ,0.5833333333333334,0.5891439333846565,-0.005810600051323167,-0.0048509906074289955,0.010064545944108022,0.010567632850241546,1.0499860509284118,0.048354104014925285,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,16,2026082902,2,0.75,0.25,63,43,balance,34,LOO,0.4411764705882353,0.5008442919984806,-0.05966782141024529,0.021398788827382553,0.007303036281398616,0.007470902799622522,1.022985852973437,0.25040181002812323,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,16,2026082902,2,0.75,0.25,63,43,balance,34,ZLZ,0.4411764705882353,0.5008442919984806,-0.05966782141024529,0.027295581810662495,0.007302382185842852,0.007470902799622523,1.0230774847838535,0.3194185076875361,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,16,2026082902,2,0.75,0.25,63,43,inference,24,LOO,0.4166666666666667,0.5008442919984806,-0.08417762533181389,0.023821750386724072,0.010354767344382083,0.010567632850241544,1.020557246607279,0.23410112293550675,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,16,2026082902,2,0.75,0.25,63,43,inference,24,ZLZ,0.4583333333333333,0.5008442919984806,-0.04251095866514726,0.027819583802313752,0.010348976613693614,0.010794082125603866,1.0430096161702882,0.27346511051124034,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,16,2026082902,3,0.5,0.2,131,116,balance,34,LOO,0.5,0.40955038323946624,0.09044961676053376,0.0027491543589310274,0.007077014179443378,0.007575757575757576,1.0704737031279234,0.03267940136348595,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,16,2026082902,3,0.5,0.2,131,116,balance,34,ZLZ,0.47058823529411764,0.40955038323946624,0.0610378520546514,-0.003831999084985549,0.007057253242309957,0.0075495438817238135,1.0697566918050287,0.045614985982521235,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,16,2026082902,3,0.5,0.2,131,116,inference,24,LOO,0.4166666666666667,0.40955038323946624,0.007116283427200443,-0.0011971281170584658,0.010022291636991315,0.010567632850241544,1.0544128262280283,0.011957960464269649,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,16,2026082902,3,0.5,0.2,131,116,inference,24,ZLZ,0.4166666666666667,0.40955038323946624,0.007116283427200443,-0.004850990607429051,0.009982174878997288,0.010567632850241544,1.0586503420688484,0.04855319870740742,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,17,2026082902,0,0.25,0.75,191,87,balance,34,LOO,0.5,0.5010659810121744,-0.0010659810121743662,-0.012996978944188775,0.007302975819495725,0.007575757575757576,1.0373521374031724,0.1520871368346957,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,17,2026082902,0,0.25,0.75,191,87,balance,34,ZLZ,0.5,0.5010659810121744,-0.0010659810121743662,-0.012337701051556516,0.007305044298188627,0.007575757575757576,1.0370584032784136,0.14435200349709487,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,17,2026082902,0,0.25,0.75,191,87,inference,24,LOO,0.4583333333333333,0.5010659810121744,-0.04273264767884105,-0.00900535237237815,0.010357488708826017,0.010794082125603866,1.0421524395586172,0.08848577863296656,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,17,2026082902,0,0.25,0.75,191,87,inference,24,ZLZ,0.4166666666666667,0.5010659810121744,-0.08439931434550768,-0.0073096230325424005,0.010355148835954973,0.010567632850241544,1.020519648500733,0.07183180964012437,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,17,2026082902,1,0.5,0.8,151,9,balance,34,LOO,0.6470588235294118,0.5914991206497093,0.055559702879702466,0.011004024769791676,0.007004210483523696,0.006920415224913495,0.9880364448202525,0.1314837145989218,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,17,2026082902,1,0.5,0.8,151,9,balance,34,ZLZ,0.6764705882352942,0.5914991206497093,0.08497146758558483,0.01356735597807901,0.00698865665561843,0.006632064590542101,0.948975592499647,0.16229246916406065,1.0,0.3192290902831454,1.0,0.8744583914921856,0.0
main,linear,200,17,2026082902,1,0.5,0.8,151,9,inference,24,LOO,0.7083333333333334,0.5914991206497093,0.11683421268362404,0.0041399210031867195,0.009986800620790064,0.008982487922705314,0.8994359919438045,0.04142655930296236,1.0,0.3715150465994872,1.0,1.0,1.0
main,linear,200,17,2026082902,1,0.5,0.8,151,9,inference,24,ZLZ,0.75,0.5914991206497093,0.15850087935029067,0.008172576995493008,0.009947198270364036,0.008152173913043478,0.8195447292260652,0.08194239128242581,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,linear,200,17,2026082902,2,0.75,0.25,87,191,balance,34,LOO,0.38235294117647056,0.5010659810121744,-0.1187130398357038,-0.020394346452856926,0.007280202411444657,0.007156338471217364,0.9829861955441546,0.23902210434940954,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,17,2026082902,2,0.75,0.25,87,191,balance,34,ZLZ,0.35294117647058826,0.5010659810121744,-0.1481248045415861,-0.026804518948046474,0.007270143569188781,0.006920415224913494,0.9518952630100109,0.31436669106671294,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,17,2026082902,2,0.75,0.25,87,191,inference,24,LOO,0.3333333333333333,0.5010659810121744,-0.16773264767884105,-0.028996181830407974,0.010306521635112094,0.009661835748792272,0.9374487427335798,0.28561746144957395,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,17,2026082902,2,0.75,0.25,87,191,inference,24,ZLZ,0.3333333333333333,0.5010659810121744,-0.16773264767884105,-0.03072255200971502,0.010305140455780194,0.009661835748792272,0.9375743872925972,0.3026427888918934,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,17,2026082902,3,0.5,0.2,151,37,balance,34,LOO,0.3235294117647059,0.4088307164980788,-0.08530130473337288,0.015031171820676315,0.007143981096488375,0.0066320645905421,0.9283429646534328,0.17783723234335108,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,17,2026082902,3,0.5,0.2,151,37,balance,34,ZLZ,0.35294117647058826,0.4088307164980788,-0.055889540027490525,0.01356735597807912,0.007136212695487902,0.006920415224913494,0.9697602243959387,0.16060583779650686,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,17,2026082902,3,0.5,0.2,151,37,inference,24,LOO,0.2916666666666667,0.4088307164980788,-0.1171640498314121,0.010938073139302562,0.010125359732923802,0.008982487922705312,0.8871277820873557,0.10870151378987657,1.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,17,2026082902,3,0.5,0.2,151,37,inference,24,ZLZ,0.2916666666666667,0.4088307164980788,-0.1171640498314121,0.008172576995493064,0.010074114687887471,0.008982487922705314,0.8916404270744837,0.08142458907265841,1.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,18,2026082902,0,0.25,0.75,134,142,balance,34,LOO,0.5294117647058824,0.49949458661236157,0.02991717809352079,0.02465319855161563,0.007281111078896743,0.0075495438817238135,1.0368670110809166,0.2889178970803249,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,18,2026082902,0,0.25,0.75,134,142,balance,34,ZLZ,0.5588235294117647,0.49949458661236157,0.05932894279940315,0.029978111723218626,0.007272716534312719,0.007470902799622522,1.0272506517165572,0.35152477870971865,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,18,2026082902,0,0.25,0.75,134,142,inference,24,LOO,0.5833333333333334,0.49949458661236157,0.0838387467209718,0.022591230804081874,0.010328282572510623,0.010567632850241546,1.0231742572930729,0.22229302555213043,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,18,2026082902,0,0.25,0.75,134,142,inference,24,ZLZ,0.5416666666666666,0.49949458661236157,0.04217208005430506,0.029407221853572474,0.01030786117859146,0.010794082125603866,1.047169916104637,0.28964745535764713,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,18,2026082902,1,0.5,0.8,129,101,balance,34,LOO,0.6176470588235294,0.5906620206709049,0.02698503815262454,0.04971793405548108,0.00672720768827998,0.007156338471217364,1.063790327699412,0.606171698920642,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,18,2026082902,1,0.5,0.8,129,101,balance,34,ZLZ,0.6764705882352942,0.5906620206709049,0.08580856756438926,0.052101202543928915,0.00671319807966183,0.0066320645905421,0.9879143311195403,0.6358914951926968,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,linear,200,18,2026082902,1,0.5,0.8,129,101,inference,24,LOO,0.7083333333333334,0.5906620206709049,0.11767131266242847,0.049183543857948986,0.009560892209938094,0.008982487922705314,0.9395031055123123,0.5030030368488468,1.0,0.3715150465994872,1.0,1.0,1.0
main,linear,200,18,2026082902,1,0.5,0.8,129,101,inference,24,ZLZ,0.625,0.5906620206709049,0.0343379793290951,0.05659212315465445,0.009477171232567133,0.010190217391304348,1.0752382901225757,0.5813218190135129,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,18,2026082902,2,0.75,0.25,142,134,balance,34,LOO,0.35294117647058826,0.49949458661236157,-0.1465534101417733,-0.031645874117098405,0.007295690286298323,0.006920415224913494,0.9485620898560326,0.3704963224945415,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,18,2026082902,2,0.75,0.25,142,134,balance,34,ZLZ,0.3235294117647059,0.49949458661236157,-0.17596517484765567,-0.02508903857373268,0.007306317301553008,0.0066320645905421,0.9077164755946759,0.29351801027464525,0.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,18,2026082902,2,0.75,0.25,142,134,inference,24,LOO,0.3333333333333333,0.49949458661236157,-0.16616125327902825,-0.03382026824212814,0.010337877730285815,0.009661835748792272,0.9346053417218302,0.3326299512765733,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,18,2026082902,2,0.75,0.25,142,134,inference,24,ZLZ,0.3333333333333333,0.49949458661236157,-0.16616125327902825,-0.02781801649351301,0.010348037350260485,0.00966183574879227,0.9336877537023056,0.27346211380886326,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,18,2026082902,3,0.5,0.2,129,102,balance,34,LOO,0.38235294117647056,0.41187543547865446,-0.0295224943021839,0.05015141437973336,0.007265647429750138,0.007156338471217364,0.984955372581775,0.5883639104722644,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,18,2026082902,3,0.5,0.2,129,102,balance,34,ZLZ,0.4117647058823529,0.41187543547865446,-0.00011072959630153978,0.052101202543928804,0.0072744820589127875,0.007339834329453706,1.0089837695676007,0.6108670622899574,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,18,2026082902,3,0.5,0.2,129,102,inference,24,LOO,0.4583333333333333,0.41187543547865446,0.04645789785467885,0.0464592825747881,0.010299149309976672,0.010794082125603866,1.0480556986534566,0.4577958189925952,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,18,2026082902,3,0.5,0.2,129,102,inference,24,ZLZ,0.4583333333333333,0.41187543547865446,0.04645789785467885,0.05659212315465445,0.010339233233202749,0.010794082125603866,1.0439925168667676,0.5565597835283248,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,19,2026082902,0,0.25,0.75,126,114,balance,34,LOO,0.6470588235294118,0.500167694334627,0.14689112919478475,0.04837260511947439,0.007215334068983359,0.006920415224913496,0.95912609987975,0.5694705311725404,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,19,2026082902,0,0.25,0.75,126,114,balance,34,ZLZ,0.6176470588235294,0.500167694334627,0.1174793644889024,0.038038862391489126,0.007231450799908097,0.007156338471217364,0.9896131038198189,0.4473163807532376,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,19,2026082902,0,0.25,0.75,126,114,inference,24,LOO,0.625,0.500167694334627,0.12483230566537296,0.038626160901381934,0.010281507779564356,0.010190217391304348,0.9911209143427914,0.38093698575875196,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,19,2026082902,0,0.25,0.75,126,114,inference,24,ZLZ,0.625,0.500167694334627,0.12483230566537296,0.033987019995478374,0.010278029921914495,0.010190217391304348,0.9914562877052034,0.33524178791839293,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,19,2026082902,1,0.5,0.8,9,123,balance,34,LOO,0.5882352941176471,0.5905242296532895,-0.0022889355356424668,0.028156650239915537,0.006881854194580449,0.007339834329453706,1.0665489447936753,0.3394128282136217,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,19,2026082902,1,0.5,0.8,9,123,balance,34,ZLZ,0.5588235294117647,0.5905242296532895,-0.031700700241524826,0.026584795971079433,0.006892654507454707,0.007470902799622522,1.0838934102300375,0.3202138236717022,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,19,2026082902,1,0.5,0.8,9,123,inference,24,LOO,0.6666666666666666,0.5905242296532895,0.07614243701337708,0.0278034927372951,0.009743713442278253,0.009661835748792272,0.9915968697179957,0.2816677371958322,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,19,2026082902,1,0.5,0.8,9,123,inference,24,ZLZ,0.5416666666666666,0.5905242296532895,-0.048857562986622916,0.02320794590420583,0.009808503583421354,0.010794082125603866,1.100482049458428,0.23433401084835898,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,19,2026082902,2,0.75,0.25,114,126,balance,34,LOO,0.6470588235294118,0.500167694334627,0.14689112919478475,0.002628315715100582,0.007315775163988364,0.006920415224913496,0.94595788823295,0.03072892425055456,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,19,2026082902,2,0.75,0.25,114,126,balance,34,ZLZ,0.6176470588235294,0.500167694334627,0.1174793644889024,-0.0036013668821174294,0.007317832807810293,0.007156338471217364,0.9779313984297964,0.04209942120739882,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,19,2026082902,2,0.75,0.25,114,126,inference,24,LOO,0.5416666666666666,0.500167694334627,0.041498972332039585,0.0011512251922132233,0.010373444502355167,0.010794082125603866,1.040549464852605,0.011303131775382986,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,19,2026082902,2,0.75,0.25,114,126,inference,24,ZLZ,0.5,0.500167694334627,-0.0001676943346270443,0.002612859691660807,0.01037356880786755,0.010869565217391304,1.0478134785347526,0.025653817042990135,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,19,2026082902,3,0.5,0.2,9,93,balance,34,LOO,0.47058823529411764,0.4103916980660405,0.06019653722807716,0.025606570152620467,0.007175390289137571,0.0075495438817238135,1.0521440057626765,0.30229338723484384,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,19,2026082902,3,0.5,0.2,9,93,balance,34,ZLZ,0.4411764705882353,0.4103916980660405,0.030784772522194803,0.026584795971079322,0.0071792004362439986,0.007470902799622523,1.0406315948369227,0.3137583499027379,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,19,2026082902,3,0.5,0.2,9,93,inference,24,LOO,0.5,0.4103916980660405,0.08960830193395952,0.01964523102587995,0.010139628102340184,0.010869565217391304,1.071988549055626,0.19509499462573945,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,19,2026082902,3,0.5,0.2,9,93,inference,24,ZLZ,0.4583333333333333,0.4103916980660405,0.04794163526729284,0.023207945904205884,0.010163753603261475,0.010794082125603866,1.062017296655059,0.2302022899438024,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,20,2026082902,0,0.25,0.75,169,43,balance,34,LOO,0.5,0.5019768948477741,-0.00197689484777408,-0.02962544519715299,0.007298500528915025,0.007575757575757576,1.037988220422006,0.3467752260652434,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,20,2026082902,0,0.25,0.75,169,43,balance,34,ZLZ,0.5,0.5019768948477741,-0.00197689484777408,-0.02548866590581711,0.007305717832608819,0.007575757575757576,1.0369627939835622,0.2982055057422925,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,20,2026082902,0,0.25,0.75,169,43,inference,24,LOO,0.375,0.5019768948477741,-0.12697689484777408,-0.029087019433228445,0.01035060210502986,0.010190217391304348,0.9845047938179776,0.2859014869773974,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,20,2026082902,0,0.25,0.75,169,43,inference,24,ZLZ,0.4583333333333333,0.5019768948477741,-0.043643561514440765,-0.02320883196790008,0.01034598357203204,0.010794082125603866,1.0433113536718883,0.22817464946117597,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,20,2026082902,1,0.5,0.8,119,52,balance,34,LOO,0.5294117647058824,0.5894022282217608,-0.059990463515878445,-0.005572161712143364,0.0070721158244202945,0.0075495438817238135,1.067508517840579,0.06625963350709682,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,20,2026082902,1,0.5,0.8,119,52,balance,34,ZLZ,0.5,0.5894022282217608,-0.0894022282217608,-0.005466315888678963,0.007076628944423133,0.007575757575757576,1.0705319771962596,0.06498027021254729,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,20,2026082902,1,0.5,0.8,119,52,inference,24,LOO,0.5416666666666666,0.5894022282217608,-0.047735561555094175,-0.009406212490355226,0.010053595499871155,0.010794082125603866,1.0736539107568233,0.09381106828674259,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,20,2026082902,1,0.5,0.8,119,52,inference,24,ZLZ,0.5,0.5894022282217608,-0.0894022282217608,-0.0049545105223222086,0.010023304359211579,0.010869565217391304,1.084429328677623,0.049487475084727055,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,20,2026082902,2,0.75,0.25,43,169,balance,34,LOO,0.29411764705882354,0.5019768948477741,-0.20785924778895054,0.021762221995331843,0.007307871491370809,0.006291286568103176,0.8608917898367501,0.25457032989215655,0.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,linear,200,20,2026082902,2,0.75,0.25,43,169,balance,34,ZLZ,0.3235294117647059,0.5019768948477741,-0.17844748308306818,0.02396786025881048,0.007309636178598838,0.0066320645905421,0.9073043347847416,0.28033762081325275,0.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,20,2026082902,2,0.75,0.25,43,169,inference,24,LOO,0.2916666666666667,0.5019768948477741,-0.2103102281811074,0.027505605737316308,0.010348077152590087,0.008982487922705314,0.8680344947425357,0.27039047239886077,0.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,20,2026082902,2,0.75,0.25,43,169,inference,24,ZLZ,0.2916666666666667,0.5019768948477741,-0.2103102281811074,0.029378628832938625,0.010354624772562049,0.008982487922705314,0.8674856037765214,0.2887116704934527,0.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,20,2026082902,3,0.5,0.2,119,117,balance,34,LOO,0.17647058823529413,0.41027841771915774,-0.2338078294838636,-0.007714770200514975,0.007011426399007034,0.004403900597672226,0.6281033768386859,0.0921339741320505,0.0,0.26013383321965716,1.0,0.6827695518345487,0.0
main,linear,200,20,2026082902,3,0.5,0.2,119,117,balance,34,ZLZ,0.14705882352941177,0.41027841771915774,-0.26321959418974594,-0.005466315888679074,0.007017349574460064,0.003800985634895669,0.5416554490500964,0.06525415486476537,0.0,0.24167192467890536,1.0,0.6394149545415033,0.0
main,linear,200,20,2026082902,3,0.5,0.2,119,117,inference,24,LOO,0.20833333333333334,0.41027841771915774,-0.2019450843858244,-0.009966061540880478,0.009932421328926182,0.007170893719806763,0.7219683380650572,0.09999907844169133,0.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,linear,200,20,2026082902,3,0.5,0.2,119,117,inference,24,ZLZ,0.16666666666666666,0.41027841771915774,-0.24361175105249108,-0.0049545105223222086,0.009946964962385356,0.006038647342995171,0.6070844087448216,0.049677011455579546,0.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,linear,200,21,2026082902,0,0.25,0.75,71,176,balance,34,LOO,0.5294117647058824,0.4994522871779309,0.029959477527951472,0.01074226265551137,0.0073093153242567675,0.0075495438817238135,1.0328660820897713,0.12564853175208948,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,21,2026082902,0,0.25,0.75,71,176,balance,34,ZLZ,0.5294117647058824,0.4994522871779309,0.029959477527951472,0.007982161551674527,0.007312640337338767,0.0075495438817238135,1.032396444164689,0.09334335497869366,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,21,2026082902,0,0.25,0.75,71,176,inference,24,LOO,0.5833333333333334,0.4994522871779309,0.08388104615540248,0.01221803446470382,0.010359548236245068,0.010567632850241546,1.0200862633438443,0.12004136837810495,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,21,2026082902,0,0.25,0.75,71,176,inference,24,ZLZ,0.5833333333333334,0.4994522871779309,0.08388104615540248,0.011501930792192416,0.010361185352234535,0.010567632850241546,1.019925084919216,0.11299676980170813,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,21,2026082902,1,0.5,0.8,172,102,balance,34,LOO,0.7647058823529411,0.5908632182552186,0.17384266409772253,0.01739697340442703,0.006961408518240369,0.005452448359022754,0.7832392460141049,0.2085091603313154,0.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,linear,200,21,2026082902,1,0.5,0.8,172,102,balance,34,ZLZ,0.7647058823529411,0.5908632182552186,0.17384266409772253,0.015033847684233548,0.006971028782912003,0.005452448359022754,0.7821583483327845,0.18006185001289612,0.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,linear,200,21,2026082902,1,0.5,0.8,172,102,inference,24,LOO,0.7916666666666666,0.5908632182552186,0.20080344841144804,0.01852631157278406,0.009863351499711664,0.007170893719806763,0.7270240465440566,0.1865420342750853,0.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,linear,200,21,2026082902,1,0.5,0.8,172,102,inference,24,ZLZ,0.75,0.5908632182552186,0.1591367817447814,0.008951726295493012,0.009939774033460913,0.008152173913043478,0.8201568652969655,0.08978804988516874,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,linear,200,21,2026082902,2,0.75,0.25,176,71,balance,34,LOO,0.47058823529411764,0.4994522871779309,-0.028864051883813246,0.0033648312866816354,0.00731389212374161,0.0075495438817238135,1.032219747570142,0.03934495186098375,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,21,2026082902,2,0.75,0.25,176,71,balance,34,ZLZ,0.5,0.4994522871779309,0.000547712822069113,0.0007526810371191184,0.0073119603960566685,0.007575757575757576,1.0360774902231655,0.00880225730185157,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,21,2026082902,2,0.75,0.25,176,71,inference,24,LOO,0.5,0.4994522871779309,0.000547712822069113,0.004026473711524203,0.010363369056761058,0.010869565217391304,1.0488447490249326,0.03955254067065074,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,21,2026082902,2,0.75,0.25,176,71,inference,24,ZLZ,0.5833333333333334,0.4994522871779309,0.08388104615540248,0.0019833909634600078,0.010362869485012341,0.010567632850241546,1.019759330707132,0.01948356012096704,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,21,2026082902,3,0.5,0.2,172,139,balance,34,LOO,0.4117647058823529,0.4087514191421202,0.0030132867402327124,0.007771453576466081,0.007093132415652056,0.007339834329453706,1.0347803902909334,0.0922748235394418,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,21,2026082902,3,0.5,0.2,172,139,balance,34,ZLZ,0.4411764705882353,0.4087514191421202,0.03242505144611507,0.015033847684233603,0.007130014165907728,0.007470902799622523,1.047810372571875,0.17804301887427573,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,21,2026082902,3,0.5,0.2,172,139,inference,24,LOO,0.4583333333333333,0.4087514191421202,0.049581914191213106,0.005254456772328553,0.01004076659987064,0.010794082125603866,1.0750256983110165,0.05243779091377485,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,21,2026082902,3,0.5,0.2,172,139,inference,24,ZLZ,0.375,0.4087514191421202,-0.03375141914212021,0.008951726295493068,0.010072701153660872,0.010190217391304348,1.011666804747877,0.08919362613299867,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,22,2026082902,0,0.25,0.75,71,182,balance,34,LOO,0.6176470588235294,0.500214905946141,0.1174321528773884,0.024643029339473044,0.0072932066324737435,0.007156338471217364,0.981233472715971,0.28855914000083543,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,22,2026082902,0,0.25,0.75,71,182,balance,34,ZLZ,0.6764705882352942,0.500214905946141,0.17625568228915311,0.026667448435624075,0.007286966117149223,0.0066320645905421,0.9101269971509993,0.31239788786519085,0.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,linear,200,22,2026082902,0,0.25,0.75,71,182,inference,24,LOO,0.7083333333333334,0.500214905946141,0.20811842738719233,0.020386153283846298,0.010333235493509165,0.008982487922705314,0.8692812554545645,0.20054743966791028,0.0,0.3715150465994872,1.0,1.0,1.0
main,linear,200,22,2026082902,0,0.25,0.75,71,182,inference,24,ZLZ,0.75,0.500214905946141,0.24978509405385896,0.022560966152482154,0.010331331743628448,0.008152173913043478,0.7890729012812019,0.22196246559902288,0.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,linear,200,22,2026082902,1,0.5,0.8,96,160,balance,34,LOO,0.5882352941176471,0.591306616874762,-0.0030713227571149693,-0.03129645854940821,0.00716824614473498,0.007339834329453707,1.023937261814699,0.3696483240146464,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,22,2026082902,1,0.5,0.8,96,160,balance,34,ZLZ,0.5882352941176471,0.591306616874762,-0.0030713227571149693,-0.03385175419034214,0.007180630150744024,0.007339834329453706,1.0221713380814057,0.3994844688581407,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,22,2026082902,1,0.5,0.8,96,160,inference,24,LOO,0.5833333333333334,0.591306616874762,-0.007973283541428677,-0.0369909476968574,0.010207175140769971,0.010567632850241546,1.0353141495566014,0.36613620401060715,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,22,2026082902,1,0.5,0.8,96,160,inference,24,ZLZ,0.5416666666666666,0.591306616874762,-0.04963995020809542,-0.03195852294324031,0.01019048182015921,0.010794082125603866,1.0592317729521474,0.31658427525124383,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,22,2026082902,2,0.75,0.25,182,71,balance,34,LOO,0.4411764705882353,0.500214905946141,-0.05903843535790576,-0.028557898612712018,0.007275128103971041,0.007470902799622523,1.0269101372310712,0.3348157851227444,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,22,2026082902,2,0.75,0.25,182,71,balance,34,ZLZ,0.5,0.500214905946141,-0.00021490594614104186,-0.02496617938150225,0.007281144170239002,0.007575757575757576,1.0404625150430036,0.29258514422349036,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,22,2026082902,2,0.75,0.25,182,71,inference,24,LOO,0.4583333333333333,0.500214905946141,-0.04188157261280773,-0.02461213830948744,0.010330623924392816,0.010794082125603866,1.044862556666759,0.24215089082652663,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,22,2026082902,2,0.75,0.25,182,71,inference,24,ZLZ,0.5416666666666666,0.500214905946141,0.04145176072052559,-0.019141197752326478,0.010343831825181615,0.010794082125603866,1.043528385614907,0.18820379854090583,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,22,2026082902,3,0.5,0.2,96,97,balance,34,LOO,0.38235294117647056,0.4117625225364895,-0.02940958136001892,-0.0265145725035289,0.006889071158590269,0.007156338471217364,1.0387958414820304,0.31945103091591504,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,22,2026082902,3,0.5,0.2,96,97,balance,34,ZLZ,0.35294117647058826,0.4117625225364895,-0.058821346065901225,-0.043331215550175384,0.006650367379605544,0.006920415224913494,1.0406064552367582,0.5313467806923545,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,22,2026082902,3,0.5,0.2,96,97,inference,24,LOO,0.2916666666666667,0.4117625225364895,-0.1200958558698228,-0.02749537283917297,0.009780238574777257,0.008982487922705314,0.9184323934459736,0.2780256653030862,1.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,22,2026082902,3,0.5,0.2,96,97,inference,24,ZLZ,0.25,0.4117625225364895,-0.16176252253648948,-0.04538775986967075,0.009356071258464355,0.008152173913043478,0.8713244788156438,0.46923671750866547,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,linear,200,23,2026082902,0,0.25,0.75,5,156,balance,34,LOO,0.5882352941176471,0.4984183925135836,0.08981690160406347,-0.007242110668200574,0.007312206211979237,0.007339834329453707,1.003778355898827,0.08469171782028424,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,23,2026082902,0,0.25,0.75,5,156,balance,34,ZLZ,0.6176470588235294,0.4984183925135836,0.11922866630994583,-0.004233498631902977,0.007313579860583578,0.007156338471217364,0.9785000789813393,0.04950333064074254,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,23,2026082902,0,0.25,0.75,5,156,inference,24,LOO,0.6666666666666666,0.4984183925135836,0.16824827415308302,-0.00265897011015348,0.010358945165111008,0.009661835748792272,0.9327045944150177,0.02612496325754945,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,23,2026082902,0,0.25,0.75,5,156,inference,24,ZLZ,0.625,0.4984183925135836,0.1265816074864164,0.0017005393275709157,0.01036354178061956,0.010190217391304348,0.983275564186045,0.016704465304588544,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,23,2026082902,1,0.5,0.8,0,138,balance,34,LOO,0.5588235294117647,0.5895078196816764,-0.030684290269911707,0.022791191831678548,0.006921108835009206,0.007470902799622523,1.079437266154851,0.2739549785714515,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,23,2026082902,1,0.5,0.8,0,138,balance,34,ZLZ,0.5588235294117647,0.5895078196816764,-0.030684290269911707,0.018382571739068432,0.0069568241344632785,0.007470902799622522,1.0738955959246632,0.2203945024159321,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,23,2026082902,1,0.5,0.8,0,138,inference,24,LOO,0.5,0.5895078196816764,-0.08950781968167643,0.02189497752342917,0.009826101904983963,0.010869565217391304,1.1061930074099964,0.22087871740599327,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,23,2026082902,1,0.5,0.8,0,138,inference,24,ZLZ,0.5,0.5895078196816764,-0.08950781968167643,0.013320911260595203,0.009906376793717954,0.010869565217391304,1.0972291326819053,0.1338370988301517,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,23,2026082902,2,0.75,0.25,156,5,balance,34,LOO,0.4117647058823529,0.4984183925135836,-0.08665368663123069,0.0015458517684382445,0.007305310861619995,0.007339834329453707,1.0047258040742781,0.01808624862225625,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,23,2026082902,2,0.75,0.25,156,5,balance,34,ZLZ,0.4411764705882353,0.4984183925135836,-0.05724192192534833,0.007971536547687175,0.007300947127916603,0.007470902799622523,1.0232785786183907,0.09329372631237988,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,23,2026082902,2,0.75,0.25,156,5,inference,24,LOO,0.4583333333333333,0.4984183925135836,-0.04008505918025029,-0.00019512695340262454,0.01035027391990015,0.010794082125603866,1.04287888505544,0.0019179679338766334,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,23,2026082902,2,0.75,0.25,156,5,inference,24,ZLZ,0.5,0.4984183925135836,0.001581607486416392,0.0010281691787074054,0.010339018667663543,0.010869565217391304,1.0513149813131788,0.010111717345498594,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,23,2026082902,3,0.5,0.2,0,106,balance,34,LOO,0.4411764705882353,0.41036698551997575,0.030809485068259534,0.016314882881570347,0.007145186121388514,0.007470902799622523,1.045585471490939,0.19300883418291467,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,23,2026082902,3,0.5,0.2,0,106,balance,34,ZLZ,0.47058823529411764,0.41036698551997575,0.060221249774141894,0.018382571739068432,0.0071498744571144345,0.0075495438817238135,1.0558988031197794,0.217398759389911,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,23,2026082902,3,0.5,0.2,0,106,inference,24,LOO,0.375,0.41036698551997575,-0.03536698551997575,0.01284089787589987,0.01010562497735484,0.010190217391304348,1.008370824579288,0.12773614442666395,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,23,2026082902,3,0.5,0.2,0,106,inference,24,ZLZ,0.4583333333333333,0.41036698551997575,0.04796634781335757,0.013320911260595092,0.010104302244110673,0.010794082125603866,1.068265958878579,0.13251979974022632,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,24,2026082902,0,0.25,0.75,119,98,balance,34,LOO,0.4117647058823529,0.4987913720273855,-0.08702666614503257,-0.03172903354155887,0.007288675502994751,0.007339834329453707,1.0070189469181248,0.3716486298358735,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,24,2026082902,0,0.25,0.75,119,98,balance,34,ZLZ,0.4411764705882353,0.4987913720273855,-0.05761490143915021,-0.027586895034297565,0.007295575474956728,0.007470902799622523,1.0240320075184797,0.32297807747157226,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,24,2026082902,0,0.25,0.75,119,98,inference,24,LOO,0.5,0.4987913720273855,0.0012086279726145066,-0.028232052007285402,0.010327738523244546,0.010869565217391304,1.0524632467143966,0.2778048531262561,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,24,2026082902,0,0.25,0.75,119,98,inference,24,ZLZ,0.5,0.4987913720273855,0.0012086279726145066,-0.028508422543458367,0.010326980570238467,0.010869565217391304,1.052540492689269,0.2805346479194872,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,24,2026082902,1,0.5,0.8,94,115,balance,34,LOO,0.6176470588235294,0.5878433542431711,0.029803704580358303,-0.020965806419773192,0.007172672979969767,0.007156338471217364,0.9977226748245711,0.247554631646999,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,24,2026082902,1,0.5,0.8,94,115,balance,34,ZLZ,0.6176470588235294,0.5878433542431711,0.029803704580358303,-0.015599638937894844,0.007157050219639193,0.007156338471217364,0.9999005528255375,0.18439430942184132,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,24,2026082902,1,0.5,0.8,94,115,inference,24,LOO,0.625,0.5878433542431711,0.037156645756828866,-0.007897487300313144,0.010102407390634095,0.010190217391304348,1.0086919876891582,0.07857357206630816,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,24,2026082902,1,0.5,0.8,94,115,inference,24,ZLZ,0.5833333333333334,0.5878433542431711,-0.004510020909837764,-0.010376427997759508,0.010120292903772496,0.010567632850241544,1.04420227267358,0.10314574945216154,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,24,2026082902,2,0.75,0.25,98,119,balance,34,LOO,0.47058823529411764,0.4987913720273855,-0.028203136733267853,-0.019548207649498217,0.00729697037119054,0.0075495438817238135,1.0346134762353523,0.22884195654548084,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,24,2026082902,2,0.75,0.25,98,119,balance,34,ZLZ,0.4411764705882353,0.4987913720273855,-0.05761490143915021,-0.019738315736832324,0.007299814180476333,0.007470902799622523,1.023437393735826,0.2310224520815271,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,24,2026082902,2,0.75,0.25,98,119,inference,24,LOO,0.5416666666666666,0.4987913720273855,0.042875294639281136,-0.026520736861855576,0.010330135794289399,0.010794082125603866,1.044911929577048,0.2609351411829283,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,24,2026082902,2,0.75,0.25,98,119,inference,24,ZLZ,0.5,0.4987913720273855,0.0012086279726145066,-0.020690095243185547,0.010331694682894233,0.010869565217391304,1.0520602428745403,0.20355262531307014,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,24,2026082902,3,0.5,0.2,94,80,balance,34,LOO,0.47058823529411764,0.407921111738152,0.06266712355596565,-0.014064616388136664,0.00697624944096557,0.0075495438817238135,1.082178030703973,0.16839023031193537,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,24,2026082902,3,0.5,0.2,94,80,balance,34,ZLZ,0.4411764705882353,0.407921111738152,0.033255358850083294,-0.0155996389378949,0.006969535195556957,0.007470902799622522,1.0719370216230752,0.18685840553969615,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,24,2026082902,3,0.5,0.2,94,80,inference,24,LOO,0.5,0.407921111738152,0.09207888826184801,-0.006703710686406905,0.009965173018457115,0.010869565217391304,1.0907552931854878,0.067154147670472,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,24,2026082902,3,0.5,0.2,94,80,inference,24,ZLZ,0.5,0.407921111738152,0.09207888826184801,-0.010376427997759508,0.00993296093844149,0.010869565217391304,1.094292556343906,0.10411385158188305,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,25,2026082902,0,0.25,0.75,161,100,balance,34,LOO,0.5588235294117647,0.5005547004466799,0.058268828965084785,0.011739465257150195,0.007299761920480158,0.007470902799622523,1.0234447206644115,0.13740228872876548,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,25,2026082902,0,0.25,0.75,161,100,balance,34,ZLZ,0.5294117647058824,0.5005547004466799,0.028857064259202425,0.0036485842320722606,0.0073054895327689775,0.0075495438817238135,1.0334069808546194,0.042687401166355304,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,25,2026082902,0,0.25,0.75,161,100,inference,24,LOO,0.5416666666666666,0.5005547004466799,0.041111966219986695,0.006041984883343954,0.010347874854700097,0.010794082125603866,1.043120667496389,0.0593955694517905,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,25,2026082902,0,0.25,0.75,161,100,inference,24,ZLZ,0.5416666666666666,0.5005547004466799,0.041111966219986695,-0.002264138625690748,0.010355268808506995,0.010794082125603866,1.042375849937993,0.02224960601986497,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,25,2026082902,1,0.5,0.8,175,76,balance,34,LOO,0.4117647058823529,0.5877968647451273,-0.17603215886277435,-0.028005178803457764,0.007203206562032518,0.007339834329453707,1.0189676314630962,0.32997072832174357,0.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,25,2026082902,1,0.5,0.8,175,76,balance,34,ZLZ,0.4411764705882353,0.5877968647451273,-0.146620394156892,-0.030469134702911793,0.007206663442113488,0.007470902799622523,1.036665977207275,0.35891614998458427,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,25,2026082902,1,0.5,0.8,175,76,inference,24,LOO,0.375,0.5877968647451273,-0.21279686474512727,-0.024581447234485854,0.010207077544964164,0.010190217391304348,0.9983481899117995,0.2433081974824719,0.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,25,2026082902,1,0.5,0.8,175,76,inference,24,ZLZ,0.375,0.5877968647451273,-0.21279686474512727,-0.027688917222283616,0.010214234007181053,0.010190217391304348,0.9976487110183866,0.2739700388497162,0.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,25,2026082902,2,0.75,0.25,100,161,balance,34,LOO,0.5294117647058824,0.5005547004466799,0.028857064259202425,0.019738636377784613,0.0073100765592541885,0.0075495438817238135,1.0327585245555972,0.2308639829048288,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,25,2026082902,2,0.75,0.25,100,161,balance,34,ZLZ,0.5294117647058824,0.5005547004466799,0.028857064259202425,0.018739119132184512,0.007312473242019474,0.0075495438817238135,1.0324200351725141,0.219137663730939,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,25,2026082902,2,0.75,0.25,100,161,inference,24,LOO,0.5416666666666666,0.5005547004466799,0.041111966219986695,0.02180441120684784,0.010358549754611765,0.010794082125603866,1.042045689918919,0.2142372009369553,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,25,2026082902,2,0.75,0.25,100,161,inference,24,ZLZ,0.5833333333333334,0.5005547004466799,0.08277863288665344,0.02608170449183278,0.010351384254751404,0.010567632850241546,1.0208907900787165,0.25635202642187116,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,25,2026082902,3,0.5,0.2,175,185,balance,34,LOO,0.38235294117647056,0.40828255865478924,-0.02592961747831868,-0.03129766711927601,0.0068555645457694225,0.007156338471217364,1.0438729623855048,0.377998742484564,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,25,2026082902,3,0.5,0.2,175,185,balance,34,ZLZ,0.38235294117647056,0.40828255865478924,-0.02592961747831868,-0.03046913470291185,0.006864219596979061,0.007156338471217364,1.0425567495490475,0.3677600386655394,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,25,2026082902,3,0.5,0.2,175,185,inference,24,LOO,0.4166666666666667,0.40828255865478924,0.008384108011877445,-0.02854969883311098,0.009764797292501409,0.010567632850241544,1.082217329627175,0.28891488351298733,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,25,2026082902,3,0.5,0.2,175,185,inference,24,ZLZ,0.4583333333333333,0.40828255865478924,0.050050774678544074,-0.02768891722228356,0.009770695960891883,0.010794082125603866,1.1047403551198585,0.2801194231094326,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,26,2026082902,0,0.25,0.75,118,134,balance,34,LOO,0.4411764705882353,0.4988343208408895,-0.05765785025265424,-0.0018662436717767905,0.007324393293654922,0.007470902799622522,1.0200029545238265,0.02180632698041048,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,26,2026082902,0,0.25,0.75,118,134,balance,34,ZLZ,0.5,0.4988343208408895,0.0011656791591104776,0.0009048446927116816,0.0073179164345937705,0.007575757575757576,1.035234228686313,0.01057743391114395,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,26,2026082902,0,0.25,0.75,118,134,inference,24,LOO,0.5,0.4988343208408895,0.0011656791591104776,-0.0005424854487897091,0.01037793520151473,0.010869565217391304,1.047372623390905,0.005325159448402592,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,26,2026082902,0,0.25,0.75,118,134,inference,24,ZLZ,0.5416666666666666,0.4988343208408895,0.04283234582577711,-0.001570374026632515,0.010372808097800772,0.010794082125603866,1.040613305850362,0.015418954679855514,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,26,2026082902,1,0.5,0.8,46,100,balance,34,LOO,0.5882352941176471,0.5878779893478217,0.00035730476982542836,0.03460211673430058,0.006852294527920373,0.007339834329453707,1.0711498607578531,0.4180080601912777,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,26,2026082902,1,0.5,0.8,46,100,balance,34,ZLZ,0.6176470588235294,0.5878779893478217,0.029769069475707788,0.042516020959083134,0.006801058129036809,0.007156338471217364,1.052238980382141,0.5155423763729781,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,26,2026082902,1,0.5,0.8,46,100,inference,24,LOO,0.625,0.5878779893478217,0.03712201065217835,0.037026683130488514,0.009674517970857718,0.010190217391304348,1.0533049214441543,0.376443793837153,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,26,2026082902,1,0.5,0.8,46,100,inference,24,ZLZ,0.625,0.5878779893478217,0.03712201065217835,0.040477952454721966,0.00964188371171644,0.010190217391304348,1.0568699743724967,0.41222809874627897,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,26,2026082902,2,0.75,0.25,134,118,balance,34,LOO,0.5294117647058824,0.4988343208408895,0.030577443864992837,0.031290668969647606,0.007290488673937032,0.007549543881723815,1.0355333118770058,0.36646839684407084,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,26,2026082902,2,0.75,0.25,134,118,balance,34,ZLZ,0.5,0.4988343208408895,0.0011656791591104776,0.03096051828454538,0.007284869099555495,0.007575757575757576,1.0399305014581293,0.3627415847571618,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,26,2026082902,2,0.75,0.25,134,118,inference,24,LOO,0.4583333333333333,0.4988343208408895,-0.04050098750755621,0.040095352956814656,0.010313164647370822,0.010794082125603866,1.0466314167063788,0.39481901917672413,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,26,2026082902,2,0.75,0.25,134,118,inference,24,ZLZ,0.5416666666666666,0.4988343208408895,0.04283234582577711,0.03380284420344282,0.010317947396782315,0.010794082125603866,1.0461462644178663,0.3327795185269479,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,26,2026082902,3,0.5,0.2,46,148,balance,34,LOO,0.5,0.41004695935786667,0.08995304064213333,0.041162587594962496,0.0072323439541367674,0.007575757575757576,1.0474830323057827,0.48401980447925896,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,26,2026082902,3,0.5,0.2,46,148,balance,34,ZLZ,0.47058823529411764,0.41004695935786667,0.06054127593625097,0.04251602095908319,0.007234950102198782,0.007549543881723815,1.0434825085289012,0.4998444132331555,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,26,2026082902,3,0.5,0.2,46,148,inference,24,LOO,0.4166666666666667,0.41004695935786667,0.006619707308800016,0.040927174878317096,0.010225886773400337,0.010567632850241544,1.0334197008449342,0.40472616081264856,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,26,2026082902,3,0.5,0.2,46,148,inference,24,ZLZ,0.375,0.41004695935786667,-0.03504695935786667,0.040477952454721966,0.010226361355252515,0.010190217391304348,0.9964656085686232,0.4002745413565509,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,27,2026082902,0,0.25,0.75,62,5,balance,34,LOO,0.6470588235294118,0.4977848478181558,0.149273975711256,0.024901858431522927,0.007293626023867168,0.006920415224913495,0.9488305545510006,0.2915815324441947,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,27,2026082902,0,0.25,0.75,62,5,balance,34,ZLZ,0.6176470588235294,0.4977848478181558,0.11986221100537364,0.028641310582153023,0.007288142088067113,0.007156338471217364,0.9819153338042693,0.3354937787830096,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,27,2026082902,0,0.25,0.75,62,5,inference,24,LOO,0.75,0.4977848478181558,0.2522151521818442,0.027157276785133244,0.01033109158983368,0.008152173913043478,0.7890912438590353,0.26718563976676946,0.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,linear,200,27,2026082902,0,0.25,0.75,62,5,inference,24,ZLZ,0.7083333333333334,0.4977848478181558,0.21054848551517757,0.032844774272430044,0.01031546230815392,0.008982487922705314,0.8707789970406903,0.3233865351629532,0.0,0.3715150465994872,1.0,1.0,1.0
main,linear,200,27,2026082902,1,0.5,0.8,70,40,balance,34,LOO,0.7058823529411765,0.5932339690754834,0.11264838386569309,-0.07047839675842316,0.007284803388622103,0.006291286568103178,0.8636178950181873,0.825747179028197,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,linear,200,27,2026082902,1,0.5,0.8,70,40,balance,34,ZLZ,0.7058823529411765,0.5932339690754834,0.11264838386569309,-0.07364806783819744,0.007296851408928455,0.006291286568103178,0.8621919531491536,0.8621713881377395,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,linear,200,27,2026082902,1,0.5,0.8,70,40,inference,24,LOO,0.6666666666666666,0.5932339690754834,0.0734326975911832,-0.07637959940381867,0.010347323531047945,0.009661835748792272,0.9337521649730179,0.7508675950634781,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,27,2026082902,1,0.5,0.8,70,40,inference,24,ZLZ,0.6666666666666666,0.5932339690754834,0.0734326975911832,-0.07702472625660695,0.010348282311299873,0.009661835748792272,0.9336656517615458,0.7571745871577041,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,27,2026082902,2,0.75,0.25,5,62,balance,34,LOO,0.6176470588235294,0.4977848478181558,0.11986221100537364,-0.0078251406778434,0.007299077999418248,0.007156338471217364,0.9804441700428107,0.0915921284825343,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,27,2026082902,2,0.75,0.25,5,62,balance,34,ZLZ,0.6176470588235294,0.4977848478181558,0.11986221100537364,-0.0004685676756687185,0.007305066391649163,0.007156338471217364,0.9796404423371404,0.005482267741026818,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,27,2026082902,2,0.75,0.25,5,62,inference,24,LOO,0.5416666666666666,0.4977848478181558,0.043881818848510834,-0.004069837395210663,0.010341991487704835,0.010794082125603866,1.0437140794823223,0.04001980516344166,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,27,2026082902,2,0.75,0.25,5,62,inference,24,ZLZ,0.5416666666666666,0.4977848478181558,0.043881818848510834,-0.0029620138922720196,0.01033995873580267,0.010794082125603866,1.0439192651928841,0.02912914170743856,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,27,2026082902,3,0.5,0.2,70,88,balance,34,LOO,0.38235294117647056,0.41131166379705564,-0.028958722620585076,-0.06493119330148034,0.006608472702966915,0.007156338471217364,1.082903538060236,0.7987352185657183,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,27,2026082902,3,0.5,0.2,70,88,balance,34,ZLZ,0.35294117647058826,0.41131166379705564,-0.05837048732646738,-0.08311251421036031,0.0063442522445925015,0.006920415224913494,1.0908165309492672,1.0434609460163595,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,27,2026082902,3,0.5,0.2,70,88,inference,24,LOO,0.3333333333333333,0.41131166379705564,-0.07797833046372232,-0.06909947427583868,0.009297279760902227,0.009661835748792272,1.0392110377729096,0.7166329843721532,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,27,2026082902,3,0.5,0.2,70,88,inference,24,ZLZ,0.3333333333333333,0.41131166379705564,-0.07797833046372232,-0.09043269195050446,0.008836137304896133,0.009661835748792272,1.0934456330186966,0.9620424396825903,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,28,2026082902,0,0.25,0.75,172,195,balance,34,LOO,0.5,0.4984505431234507,0.0015494568765492822,-0.01132397509129307,0.007317226911763844,0.007575757575757576,1.0353317817133831,0.13238099588606886,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,28,2026082902,0,0.25,0.75,172,195,balance,34,ZLZ,0.47058823529411764,0.4984505431234507,-0.027862307829333077,-0.012675777272515842,0.007314196788141235,0.0075495438817238135,1.0321767516515492,0.1482146999428947,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,28,2026082902,0,0.25,0.75,172,195,inference,24,LOO,0.5833333333333334,0.4984505431234507,0.08488279020988265,-0.009030567117848776,0.010368896024111736,0.010567632850241546,1.0191666331369964,0.08868471302126801,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,28,2026082902,0,0.25,0.75,172,195,inference,24,ZLZ,0.5833333333333334,0.4984505431234507,0.08488279020988265,-0.014162224852065808,0.010364420756270578,0.010567632850241546,1.0196067005334593,0.13911019764672272,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,28,2026082902,1,0.5,0.8,62,132,balance,34,LOO,0.6176470588235294,0.591657225717102,0.02598983310642744,-0.03606787108311149,0.007220243079382914,0.007156338471217364,0.991149244220319,0.42446765228491723,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,28,2026082902,1,0.5,0.8,62,132,balance,34,ZLZ,0.5588235294117647,0.591657225717102,-0.03283369630533728,-0.03484245352905635,0.0072149635843491,0.007470902799622523,1.035473389751906,0.41019622356068425,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,28,2026082902,1,0.5,0.8,62,132,inference,24,LOO,0.625,0.591657225717102,0.033342774282898,-0.044097871189383575,0.010270862668099349,0.010190217391304348,0.9921481496344529,0.4351251273482908,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,28,2026082902,1,0.5,0.8,62,132,inference,24,ZLZ,0.6666666666666666,0.591657225717102,0.07500944094956463,-0.0372659736306763,0.010234903573753503,0.009661835748792272,0.9440084783572547,0.3683584141856125,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,28,2026082902,2,0.75,0.25,195,172,balance,34,LOO,0.5294117647058824,0.4984505431234507,0.03096122158243164,-0.05458808061932868,0.007226150138339046,0.0075495438817238135,1.0447532554947856,0.6421616027679942,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,28,2026082902,2,0.75,0.25,195,172,balance,34,ZLZ,0.5294117647058824,0.4984505431234507,0.03096122158243164,-0.05412672347178071,0.007220503080484003,0.0075495438817238135,1.0455703428933036,0.6369832455673404,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,28,2026082902,2,0.75,0.25,195,172,inference,24,LOO,0.4583333333333333,0.4984505431234507,-0.0401172097901174,-0.054435456797744586,0.010231256410277991,0.010794082125603866,1.0550104202999426,0.5381674010165887,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,28,2026082902,2,0.75,0.25,195,172,inference,24,ZLZ,0.5,0.4984505431234507,0.0015494568765492822,-0.057682682988673795,0.010216161007156317,0.010869565217391304,1.0639579006025144,0.57069174171907,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,28,2026082902,3,0.5,0.2,62,95,balance,34,LOO,0.35294117647058826,0.4126093666700006,-0.05966819019941233,-0.034829588193903416,0.00686868911028949,0.006920415224913494,1.007530711289075,0.4202535683583655,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,28,2026082902,3,0.5,0.2,62,95,balance,34,ZLZ,0.38235294117647056,0.4126093666700006,-0.030256425493530026,-0.03484245352905618,0.0068704633142222206,0.007156338471217364,1.041609298226419,0.420354515463323,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,28,2026082902,3,0.5,0.2,62,95,inference,24,LOO,0.3333333333333333,0.4126093666700006,-0.07927603333666727,-0.03297962810931582,0.009753094779817808,0.009661835748792272,0.9906430693963542,0.33394468194162924,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,28,2026082902,3,0.5,0.2,62,95,inference,24,ZLZ,0.3333333333333333,0.4126093666700006,-0.07927603333666727,-0.03726597363067635,0.0097107010172777,0.009661835748792272,0.9949678948617112,0.3781700934776922,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,29,2026082902,0,0.25,0.75,27,72,balance,34,LOO,0.4117647058823529,0.4981585930780884,-0.08639388719573549,0.0019736016624922748,0.007315922341395181,0.007339834329453707,1.0032684857688041,0.0230741100124241,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,29,2026082902,0,0.25,0.75,27,72,balance,34,ZLZ,0.38235294117647056,0.4981585930780884,-0.11580565190161785,0.0013047656358144422,0.007314226265540836,0.007156338471217364,0.9784136026708222,0.015256268184923007,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,29,2026082902,0,0.25,0.75,27,72,inference,24,LOO,0.375,0.4981585930780884,-0.12315859307808841,-0.001598828523045992,0.010367667334784772,0.010190217391304348,0.9828842942437922,0.015702230947184773,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,29,2026082902,0,0.25,0.75,27,72,inference,24,ZLZ,0.3333333333333333,0.4981585930780884,-0.1648252597447551,0.001199920990129777,0.010360738193293736,0.009661835748792272,0.9325431806631455,0.011788466147375604,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,29,2026082902,1,0.5,0.8,179,95,balance,34,LOO,0.5882352941176471,0.5906439276064022,-0.0024086334887550853,0.030206860652136736,0.006861702799429961,0.007339834329453706,1.0696811773986283,0.3646612701709615,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,29,2026082902,1,0.5,0.8,179,95,balance,34,ZLZ,0.5,0.5906439276064022,-0.09064392760640216,0.03266497663627299,0.006856244504532682,0.007575757575757576,1.104942738076103,0.39449291109111845,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,29,2026082902,1,0.5,0.8,179,95,inference,24,LOO,0.4583333333333333,0.5906439276064022,-0.13231059427306885,0.030562966696262017,0.009726803439173409,0.010794082125603866,1.1097255324531525,0.3098920524303198,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,29,2026082902,1,0.5,0.8,179,95,inference,24,ZLZ,0.5,0.5906439276064022,-0.09064392760640216,0.03524006464614515,0.009694675495054468,0.010869565217391304,1.1211891747110236,0.35790688923239133,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,29,2026082902,2,0.75,0.25,72,27,balance,34,LOO,0.5,0.4981585930780884,0.0018414069219115925,-0.09280766462840317,0.007042999270862033,0.007575757575757576,1.0756436688982272,1.105872408859635,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,29,2026082902,2,0.75,0.25,72,27,balance,34,ZLZ,0.5588235294117647,0.4981585930780884,0.06066493633367631,-0.08555473688384879,0.007083532433921553,0.007470902799622523,1.0546860439074062,1.0165274638483193,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,29,2026082902,2,0.75,0.25,72,27,inference,24,LOO,0.5416666666666666,0.4981585930780884,0.04350807358857822,-0.0887236613993817,0.010014840242618589,0.010794082125603866,1.0778087182728266,0.8865790055029955,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,29,2026082902,2,0.75,0.25,72,27,inference,24,ZLZ,0.5416666666666666,0.4981585930780884,0.04350807358857822,-0.08455916351234344,0.010053536707610338,0.010794082125603866,1.0736601893971252,0.8433371737223487,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,29,2026082902,3,0.5,0.2,179,140,balance,34,LOO,0.47058823529411764,0.4092454200594091,0.061342815234708525,0.037346967033397294,0.007213322537517865,0.0075495438817238135,1.046611161840774,0.4397315862496183,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,29,2026082902,3,0.5,0.2,179,140,balance,34,ZLZ,0.47058823529411764,0.4092454200594091,0.061342815234708525,0.032664976636272935,0.007204205794340806,0.0075495438817238135,1.047935622224213,0.38484805565005864,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,29,2026082902,3,0.5,0.2,179,140,inference,24,LOO,0.4583333333333333,0.4092454200594091,0.0490879132739242,0.035457938222056284,0.010223371238200791,0.010794082125603866,1.0558241380563926,0.3506843727942734,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,29,2026082902,3,0.5,0.2,179,140,inference,24,ZLZ,0.4583333333333333,0.4092454200594091,0.0490879132739242,0.03524006464614521,0.010226547082432058,0.010794082125603866,1.0554962528991592,0.3484754482090299,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,30,2026082902,0,0.25,0.75,26,18,balance,34,LOO,0.5294117647058824,0.49927965161977317,0.03013211308610919,-0.014701446888330472,0.007303444413542803,0.0075495438817238135,1.0336963567114534,0.17202684135655608,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,30,2026082902,0,0.25,0.75,26,18,balance,34,ZLZ,0.5294117647058824,0.49927965161977317,0.03013211308610919,-0.01812393571360782,0.007307536762379867,0.0075495438817238135,1.0331174686099194,0.2120152052285664,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,30,2026082902,0,0.25,0.75,26,18,inference,24,LOO,0.5416666666666666,0.49927965161977317,0.04238701504689346,-0.01731275283890593,0.010351633039539534,0.010794082125603866,1.0427419600728054,0.17016165267370947,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,30,2026082902,0,0.25,0.75,26,18,inference,24,ZLZ,0.6666666666666666,0.49927965161977317,0.16738701504689346,-0.014218005588192972,0.01035484545594998,0.009661835748792272,0.9330738725067597,0.13972266798155927,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,30,2026082902,1,0.5,0.8,49,64,balance,34,LOO,0.6470588235294118,0.5949814438908021,0.0520773796386097,0.013270275812523824,0.006959583751776398,0.006920415224913496,0.9943720015075751,0.1590700130415216,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,30,2026082902,1,0.5,0.8,49,64,balance,34,ZLZ,0.6470588235294118,0.5949814438908021,0.0520773796386097,0.004559191460263623,0.0070168157925147665,0.006920415224913496,0.9862614937527494,0.054427425594919185,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,30,2026082902,1,0.5,0.8,49,64,inference,24,LOO,0.5833333333333334,0.5949814438908021,-0.011648110557468727,0.012550111821453935,0.009884175645878835,0.010567632850241546,1.0691466065404933,0.12623429769873049,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,30,2026082902,1,0.5,0.8,49,64,inference,24,ZLZ,0.625,0.5949814438908021,0.030018556109197903,0.006224664072155162,0.00991666412440555,0.010190217391304348,1.0275852104565653,0.06250764208282454,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,30,2026082902,2,0.75,0.25,18,26,balance,34,LOO,0.5,0.49927965161977317,0.0007203483802268318,0.016340273099860747,0.007305280157948451,0.007575757575757576,1.0370249206000448,0.19117930252411222,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,30,2026082902,2,0.75,0.25,18,26,balance,34,ZLZ,0.47058823529411764,0.49927965161977317,-0.028691416325655528,0.017266226861869294,0.0073047609094710145,0.0075495438817238135,1.0335100594374587,0.202020034053293,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,30,2026082902,2,0.75,0.25,18,26,inference,24,LOO,0.5416666666666666,0.49927965161977317,0.04238701504689346,0.024774574665427873,0.010349056711741337,0.010794082125603866,1.043001543643841,0.24353188131274556,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,30,2026082902,2,0.75,0.25,18,26,inference,24,ZLZ,0.5416666666666666,0.49927965161977317,0.04238701504689346,0.02243220993280315,0.010339408310320411,0.010794082125603866,1.0439748389498862,0.2206095036694459,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,30,2026082902,3,0.5,0.2,49,127,balance,34,LOO,0.2647058823529412,0.41155982745257674,-0.14685394509963556,0.011116434230960204,0.007125815350425662,0.00589808115759673,0.8277061455492819,0.13168861214051816,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,linear,200,30,2026082902,3,0.5,0.2,49,127,balance,34,ZLZ,0.2647058823529412,0.41155982745257674,-0.14685394509963556,0.0045591914602636785,0.007101295765983866,0.00589808115759673,0.8305640761858292,0.054102711304273805,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,linear,200,30,2026082902,3,0.5,0.2,49,127,inference,24,LOO,0.2916666666666667,0.41155982745257674,-0.11989316078591006,0.014343613974345137,0.01013813782362056,0.008982487922705314,0.8860096478247977,0.14245558915488923,1.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,30,2026082902,3,0.5,0.2,49,127,inference,24,ZLZ,0.25,0.41155982745257674,-0.16155982745257674,0.006224664072155162,0.010061801060037337,0.008152173913043478,0.810210206343836,0.062055182272043846,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,linear,200,31,2026082902,0,0.25,0.75,108,113,balance,34,LOO,0.5294117647058824,0.4996925524750682,0.02971921223081414,-0.004835937112412647,0.007302914888239935,0.0075495438817238135,1.033771308752486,0.05658906586793041,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,31,2026082902,0,0.25,0.75,108,113,balance,34,ZLZ,0.5,0.4996925524750682,0.00030744752493178096,-0.0055583189641097985,0.007302743563351898,0.007575757575757576,1.0373851293061656,0.06504298138109627,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,31,2026082902,0,0.25,0.75,108,113,inference,24,LOO,0.5,0.4996925524750682,0.00030744752493178096,-0.004846511168394241,0.010338472741984607,0.010869565217391304,1.051370496267783,0.04766515661636842,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,31,2026082902,0,0.25,0.75,108,113,inference,24,ZLZ,0.4583333333333333,0.4996925524750682,-0.041359219141734904,-0.004275982819632818,0.010327466459544918,0.010794082125603866,1.0451820074058618,0.04207644649644839,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,31,2026082902,1,0.5,0.8,129,142,balance,34,LOO,0.5,0.5902219805677364,-0.09022198056773645,-0.08367422958350645,0.007312399233318791,0.007575757575757576,1.0360153123531328,0.9785021294724393,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,31,2026082902,1,0.5,0.8,129,142,balance,34,ZLZ,0.47058823529411764,0.5902219805677364,-0.11963374527361881,-0.07894891859611797,0.007306140932106379,0.007549543881723815,1.0333148445779108,0.9236387885440387,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,31,2026082902,1,0.5,0.8,129,142,inference,24,LOO,0.4583333333333333,0.5902219805677364,-0.13188864723440313,-0.07818089355583446,0.010346378902697444,0.010794082125603866,1.0432714891960606,0.7686107252097172,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,31,2026082902,1,0.5,0.8,129,142,inference,24,ZLZ,0.5416666666666666,0.5902219805677364,-0.04855531390106982,-0.0797470626835225,0.010355106071746863,0.010794082125603866,1.042392231505452,0.7836775752955635,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,31,2026082902,2,0.75,0.25,113,108,balance,34,LOO,0.6470588235294118,0.4996925524750682,0.14736627105434358,-0.00060210244174147,0.007308961006296589,0.006920415224913496,0.9468398064993964,0.007042754762460036,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,31,2026082902,2,0.75,0.25,113,108,balance,34,ZLZ,0.6176470588235294,0.4996925524750682,0.11795450634846122,-0.0061329686284122276,0.007310439301126951,0.007156338471217364,0.9789204419102651,0.07172969850782335,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,31,2026082902,2,0.75,0.25,113,108,inference,24,LOO,0.625,0.4996925524750682,0.12530744752493178,-0.001571262487278624,0.01034406130462534,0.010190217391304348,0.9851273200351006,0.015449100532919292,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,31,2026082902,2,0.75,0.25,113,108,inference,24,ZLZ,0.625,0.4996925524750682,0.12530744752493178,-0.006146464224867032,0.010351942333974731,0.010190217391304348,0.9843773335039158,0.060410779017956016,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,31,2026082902,3,0.5,0.2,129,196,balance,34,LOO,0.29411764705882354,0.4120152019499388,-0.11789755489111525,-0.07776410844285098,0.006502886392697932,0.006291286568103177,0.9674606302776011,0.9643309682867601,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,linear,200,31,2026082902,3,0.5,0.2,129,196,balance,34,ZLZ,0.29411764705882354,0.4120152019499388,-0.11789755489111525,-0.08845785852493337,0.006301010171973073,0.006291286568103177,0.998456818255405,1.1143749241892398,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,linear,200,31,2026082902,3,0.5,0.2,129,196,inference,24,LOO,0.2916666666666667,0.4120152019499388,-0.1203485352832721,-0.07501794375177201,0.009248673466839087,0.008982487922705314,0.971219056971989,0.7800553730942243,1.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,31,2026082902,3,0.5,0.2,129,196,inference,24,ZLZ,0.25,0.4120152019499388,-0.1620152019499388,-0.09321806091601081,0.00880760505542,0.008152173913043478,0.9255834999125915,0.9932787597814908,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,linear,200,32,2026082902,0,0.25,0.75,14,79,balance,34,LOO,0.4117647058823529,0.49901087705719593,-0.08724617117484301,-0.033173681506137254,0.007303547564693996,0.007339834329453706,1.0049683752229017,0.3881742653857413,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,32,2026082902,0,0.25,0.75,14,79,balance,34,ZLZ,0.4117647058823529,0.49901087705719593,-0.08724617117484301,-0.033173681506137254,0.007303547564693996,0.007339834329453707,1.004968375222902,0.3881742653857413,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,32,2026082902,0,0.25,0.75,14,79,inference,24,LOO,0.375,0.49901087705719593,-0.12401087705719593,-0.031240835699078984,0.010350491390505047,0.010190217391304348,0.9845153246204595,0.30707337239826166,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,32,2026082902,0,0.25,0.75,14,79,inference,24,ZLZ,0.4583333333333333,0.49901087705719593,-0.04067754372386262,-0.032109325038397696,0.010345437395077487,0.010794082125603866,1.0433664342447087,0.3156870363466012,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,32,2026082902,1,0.5,0.8,112,193,balance,34,LOO,0.5294117647058824,0.5902989729591678,-0.06088720825328542,0.01587144504613902,0.006949015241523844,0.0075495438817238135,1.0864192434938853,0.19039469246432794,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,32,2026082902,1,0.5,0.8,112,193,balance,34,ZLZ,0.5294117647058824,0.5902989729591678,-0.06088720825328542,0.017982020653214525,0.006929507689303535,0.007549543881723815,1.0894776685762793,0.21601668725612005,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,32,2026082902,1,0.5,0.8,112,193,inference,24,LOO,0.4583333333333333,0.5902989729591678,-0.13196563962583446,0.009946512016844489,0.009888853974168292,0.010794082125603866,1.0915402486274157,0.1000225286674613,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,32,2026082902,1,0.5,0.8,112,193,inference,24,ZLZ,0.5,0.5902989729591678,-0.09029897295916778,0.0167631438885516,0.009856254941236021,0.010869565217391304,1.1028088540928314,0.16884939491722334,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,32,2026082902,2,0.75,0.25,79,14,balance,34,LOO,0.5588235294117647,0.49901087705719593,0.059812652354568785,0.020344330798475307,0.007310343513854618,0.007470902799622523,1.0219633024718486,0.2379438675532437,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,32,2026082902,2,0.75,0.25,79,14,balance,34,ZLZ,0.5,0.49901087705719593,0.000989122942804066,0.021786713928605983,0.007310831424374913,0.007575757575757576,1.0362374859991133,0.2548052347568796,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,32,2026082902,2,0.75,0.25,79,14,inference,24,LOO,0.5,0.49901087705719593,0.000989122942804066,0.02720268464214126,0.010348404899715101,0.010869565217391304,1.0503614153801182,0.26740840916724984,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,32,2026082902,2,0.75,0.25,79,14,inference,24,ZLZ,0.5,0.49901087705719593,0.000989122942804066,0.026668042952803006,0.010350023103471936,0.010869565217391304,1.0501971936415375,0.26213226875072054,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,32,2026082902,3,0.5,0.2,112,12,balance,34,LOO,0.4117647058823529,0.41035307450805797,0.0014116313742949527,0.01679454182603224,0.007120609209237187,0.007339834329453707,1.0307874107080799,0.19902589449998587,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,32,2026082902,3,0.5,0.2,112,12,balance,34,ZLZ,0.4117647058823529,0.41035307450805797,0.0014116313742949527,0.01798202065321436,0.007123299306719444,0.007339834329453707,1.0303981362302164,0.213058024407062,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,32,2026082902,3,0.5,0.2,112,12,inference,24,LOO,0.4583333333333333,0.41035307450805797,0.047980258825275346,0.0160042893167473,0.010104955892791265,0.010794082125603866,1.0681968570792293,0.15920957484837156,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,32,2026082902,3,0.5,0.2,112,12,inference,24,ZLZ,0.5,0.41035307450805797,0.08964692549194203,0.016763143888551546,0.010112515409698689,0.010869565217391304,1.0748626604777825,0.16669626711882665,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,33,2026082902,0,0.25,0.75,170,112,balance,34,LOO,0.5,0.49970064301834516,0.00029935698165484137,0.049790898917722815,0.007192083157713649,0.007575757575757576,1.0533467716696836,0.5871142439690873,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,33,2026082902,0,0.25,0.75,170,112,balance,34,ZLZ,0.5,0.49970064301834516,0.00029935698165484137,0.04393574697153402,0.007202318920978105,0.007575757575757576,1.0518497804494273,0.517704381244018,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,33,2026082902,0,0.25,0.75,170,112,inference,24,LOO,0.5,0.49970064301834516,0.00029935698165484137,0.05219214098337699,0.010174996431085619,0.010869565217391304,1.0682623125236397,0.5174137667129242,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,33,2026082902,0,0.25,0.75,170,112,inference,24,ZLZ,0.5,0.49970064301834516,0.00029935698165484137,0.050357272235781014,0.010187290502557756,0.010869565217391304,1.0669731283958426,0.49892222646227985,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,33,2026082902,1,0.5,0.8,153,191,balance,34,LOO,0.6764705882352942,0.5909581999098013,0.0855123883254929,0.01291451092750362,0.0069746746778598595,0.0066320645905421,0.9508779831114808,0.1546379153326293,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,linear,200,33,2026082902,1,0.5,0.8,153,191,balance,34,ZLZ,0.6764705882352942,0.5909581999098013,0.0855123883254929,0.017938564823347103,0.006946973768689815,0.0066320645905421,0.9546695887111278,0.2152235867914015,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,linear,200,33,2026082902,1,0.5,0.8,153,191,inference,24,LOO,0.7083333333333334,0.5909581999098013,0.11737513342353212,0.012933653975396364,0.009900908481959202,0.008982487922705314,0.9072387588545663,0.12998214952281753,1.0,0.3715150465994872,1.0,1.0,1.0
main,linear,200,33,2026082902,1,0.5,0.8,153,191,inference,24,ZLZ,0.7083333333333334,0.5909581999098013,0.11737513342353212,0.018715549804178777,0.009847438116832304,0.008982487922705314,0.9121649525627864,0.18859968354794576,1.0,0.3715150465994872,1.0,1.0,1.0
main,linear,200,33,2026082902,2,0.75,0.25,112,170,balance,34,LOO,0.5294117647058824,0.49970064301834516,0.0297111216875372,-0.011169706347228914,0.0073130871809306665,0.0075495438817238135,1.0323333627704758,0.13061449638294967,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,33,2026082902,2,0.75,0.25,112,170,balance,34,ZLZ,0.5882352941176471,0.49970064301834516,0.08853465109930192,-0.006464755527780863,0.007314982728572751,0.007339834329453707,1.0033973560571625,0.07558671192778955,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,33,2026082902,2,0.75,0.25,112,170,inference,24,LOO,0.5416666666666666,0.49970064301834516,0.04196602364832147,-0.015358078038973655,0.01035913368289352,0.010794082125603866,1.0419869514212945,0.1508951048744072,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,33,2026082902,2,0.75,0.25,112,170,inference,24,ZLZ,0.7083333333333334,0.49970064301834516,0.2086326903149882,-0.00845910581543402,0.010373635021615821,0.008982487922705314,0.8658958893375623,0.0830536982364385,0.0,0.3715150465994872,1.0,1.0,1.0
main,linear,200,33,2026082902,3,0.5,0.2,153,10,balance,34,LOO,0.3235294117647059,0.4110422676625213,-0.08751285589781538,0.015546813352404265,0.007133759895430861,0.006632064590542101,0.9296730879307988,0.18406963056574074,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,33,2026082902,3,0.5,0.2,153,10,balance,34,ZLZ,0.29411764705882354,0.4110422676625213,-0.11692462060369774,0.017938564823347103,0.0071474085691294155,0.0062912865681031774,0.8802192441154211,0.21218437023779144,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,linear,200,33,2026082902,3,0.5,0.2,153,10,inference,24,LOO,0.2916666666666667,0.4110422676625213,-0.11937560099585459,0.013318844144980191,0.010095283068404255,0.008982487922705314,0.8897707832302677,0.132558410072101,1.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,33,2026082902,3,0.5,0.2,153,10,inference,24,ZLZ,0.3333333333333333,0.4110422676625213,-0.07770893432918796,0.018715549804178777,0.010143036748885774,0.009661835748792272,0.9525584879551617,0.1858311824633589,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,34,2026082902,0,0.25,0.75,5,26,balance,34,LOO,0.4411764705882353,0.49858733893336227,-0.057410868345126986,0.055380406233091706,0.007208424578086041,0.007470902799622523,1.0364127027609373,0.6522828464509096,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,34,2026082902,0,0.25,0.75,5,26,balance,34,ZLZ,0.5,0.49858733893336227,0.0014126610666377326,0.057157070010115496,0.007204548252750675,0.007575757575757576,1.0515243024245378,0.6733898727395634,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,34,2026082902,0,0.25,0.75,5,26,inference,24,LOO,0.4166666666666667,0.49858733893336227,-0.08192067226669558,0.05616137796277454,0.010222834437556878,0.010567632850241544,1.0337282594950319,0.5554591066657733,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,34,2026082902,0,0.25,0.75,5,26,inference,24,ZLZ,0.4583333333333333,0.49858733893336227,-0.04025400560002895,0.060070079667760456,0.010197440693466758,0.010794082125603866,1.0585089386711863,0.5948570510830775,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,34,2026082902,1,0.5,0.8,184,67,balance,34,LOO,0.6470588235294118,0.5894159867972579,0.05764283673215387,0.014228082273903264,0.0069745758823646095,0.006920415224913495,0.9922345590090917,0.17036778065664981,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,34,2026082902,1,0.5,0.8,184,67,balance,34,ZLZ,0.6470588235294118,0.5894159867972579,0.05764283673215387,0.01949157655003919,0.006946225089029678,0.006920415224913495,0.9962843323121007,0.23386893702540362,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,34,2026082902,1,0.5,0.8,184,67,inference,24,LOO,0.5416666666666666,0.5894159867972579,-0.0477493201305913,0.024787308906016103,0.009802473372020365,0.010794082125603866,1.1011590356790861,0.2503580403388123,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,34,2026082902,1,0.5,0.8,184,67,inference,24,ZLZ,0.5833333333333334,0.5894159867972579,-0.006082653463924559,0.02200860495174073,0.009811738572927966,0.010567632850241546,1.0770397898084243,0.22218745319213937,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,34,2026082902,2,0.75,0.25,26,5,balance,34,LOO,0.5882352941176471,0.49858733893336227,0.08964795518428481,-0.013228756325399604,0.007314628297164351,0.007339834329453707,1.0034459758261576,0.1546759834201374,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,34,2026082902,2,0.75,0.25,26,5,balance,34,ZLZ,0.5882352941176471,0.49858733893336227,0.08964795518428481,-0.013644995981602293,0.00731492248653117,0.007339834329453707,1.0034056195357377,0.1595396180169084,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,34,2026082902,2,0.75,0.25,26,5,inference,24,LOO,0.5833333333333334,0.49858733893336227,0.0847459943999711,-0.013888810511767935,0.010363029909111207,0.010567632850241546,1.0197435444001228,0.13643370624533596,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,34,2026082902,2,0.75,0.25,26,5,inference,24,ZLZ,0.5833333333333334,0.49858733893336227,0.0847459943999711,-0.013766280531746389,0.010363320511683004,0.010567632850241546,1.019714949308787,0.13522816362632092,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,34,2026082902,3,0.5,0.2,184,53,balance,34,LOO,0.2647058823529412,0.4099887851421394,-0.1452829027891982,0.02294495287852455,0.0071618762584103905,0.00589808115759673,0.8235385455969655,0.27112762113092426,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,linear,200,34,2026082902,3,0.5,0.2,184,53,balance,34,ZLZ,0.3235294117647059,0.4099887851421394,-0.08645937337743348,0.019491576550039302,0.007148808558652607,0.0066320645905421,0.9277160713046283,0.23053142474806007,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,34,2026082902,3,0.5,0.2,184,53,inference,24,LOO,0.3333333333333333,0.4099887851421394,-0.07665545180880606,0.026677845868408046,0.010180425419471015,0.009661835748792272,0.9490601178918425,0.2644038628450234,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,34,2026082902,3,0.5,0.2,184,53,inference,24,ZLZ,0.2916666666666667,0.4099887851421394,-0.11832211847547269,0.022008604951740673,0.010136367101777427,0.008982487922705314,0.8861644248391736,0.2186006000170287,1.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,35,2026082902,0,0.25,0.75,110,113,balance,34,LOO,0.4117647058823529,0.5003160875630688,-0.08855138168071586,-0.0314247705485281,0.007306216073174402,0.007339834329453706,1.004601322482473,0.3676426258950164,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,35,2026082902,0,0.25,0.75,110,113,balance,34,ZLZ,0.4411764705882353,0.5003160875630688,-0.0591396169748335,-0.032612918005761715,0.0073027429842745925,0.007470902799622522,1.023026938742064,0.3816336407521265,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,35,2026082902,0,0.25,0.75,110,113,inference,24,LOO,0.4583333333333333,0.5003160875630688,-0.041982754229735464,-0.03669167723960043,0.010336458412352898,0.010794082125603866,1.0442727765154136,0.3608956802057699,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,35,2026082902,0,0.25,0.75,110,113,inference,24,ZLZ,0.4583333333333333,0.5003160875630688,-0.041982754229735464,-0.036346883882472314,0.010336192155611823,0.010794082125603866,1.0442996766215729,0.3575089316755694,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,35,2026082902,1,0.5,0.8,195,31,balance,34,LOO,0.6470588235294118,0.5887251811085132,0.05833364242089856,0.033409292609104746,0.006864307350710613,0.006920415224913496,1.0081738580946662,0.40324493376377923,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,35,2026082902,1,0.5,0.8,195,31,balance,34,ZLZ,0.6470588235294118,0.5887251811085132,0.05833364242089856,0.02964880147442639,0.0068915038821499835,0.006920415224913495,1.0041952153344056,0.3571495765385125,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,35,2026082902,1,0.5,0.8,195,31,inference,24,LOO,0.625,0.5887251811085132,0.03627481889148676,0.031166708017212885,0.009761506938536115,0.010190217391304348,1.0439184703209896,0.31545142870214915,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,35,2026082902,1,0.5,0.8,195,31,inference,24,ZLZ,0.5833333333333334,0.5887251811085132,-0.00539184777517987,0.03209126431897813,0.009745625901385986,0.010567632850241544,1.0843462448870171,0.32507379352963767,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,35,2026082902,2,0.75,0.25,113,110,balance,34,LOO,0.4117647058823529,0.5003160875630688,-0.08855138168071586,0.031711333691331056,0.007302599600845919,0.007339834329453707,1.0050988320109286,0.37108701947210443,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,35,2026082902,2,0.75,0.25,113,110,balance,34,ZLZ,0.38235294117647056,0.5003160875630688,-0.11796314638659822,0.03200896469891623,0.007300790235280479,0.007156338471217364,0.9802142289522217,0.3746163190688141,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,35,2026082902,2,0.75,0.25,113,110,inference,24,LOO,0.3333333333333333,0.5003160875630688,-0.16698275422973546,0.03086343347850673,0.010345060488788657,0.00966183574879227,0.9339564286997816,0.3034434178233394,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,35,2026082902,2,0.75,0.25,113,110,inference,24,ZLZ,0.375,0.5003160875630688,-0.12531608756306878,0.02869192316174496,0.010346322711466792,0.010190217391304348,0.984911999701166,0.28207633286077033,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,35,2026082902,3,0.5,0.2,195,199,balance,34,LOO,0.5294117647058824,0.40806225232910076,0.1213495123767816,0.035756996459900936,0.007212193662377268,0.007549543881723815,1.0467749806978077,0.4210438629421321,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,35,2026082902,3,0.5,0.2,195,199,balance,34,ZLZ,0.5588235294117647,0.40806225232910076,0.15076127708266396,0.02964880147442639,0.007189518203746424,0.007470902799622522,1.039138171418701,0.3496690939930475,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,35,2026082902,3,0.5,0.2,195,199,inference,24,LOO,0.5833333333333334,0.40806225232910076,0.1752710810042326,0.03468697289486655,0.01022304402636423,0.010567632850241546,1.0337070664068995,0.34306489923864525,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,35,2026082902,3,0.5,0.2,195,199,inference,24,ZLZ,0.5,0.40806225232910076,0.09193774767089924,0.03209126431897824,0.010204584731225244,0.010869565217391304,1.0651648747774392,0.31767947735123636,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,36,2026082902,0,0.25,0.75,50,160,balance,34,LOO,0.6176470588235294,0.5013025505478289,0.11634450827570053,0.0066354255517815375,0.007314878819393477,0.007156338471217364,0.9783263192609856,0.07758275774500029,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,36,2026082902,0,0.25,0.75,50,160,balance,34,ZLZ,0.6470588235294118,0.5013025505478289,0.1457562729815829,0.009195979877392735,0.007317531920549112,0.006920415224913495,0.9457307873819542,0.1075017909362263,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,36,2026082902,0,0.25,0.75,50,160,inference,24,LOO,0.625,0.5013025505478289,0.1236974494521711,0.003746378121496363,0.01036951743269676,0.010190217391304348,0.9827089310031872,0.036790215820342205,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,36,2026082902,0,0.25,0.75,50,160,inference,24,ZLZ,0.6666666666666666,0.5013025505478289,0.16536411611883772,0.0055483372075254556,0.010368513876011426,0.009661835748792272,0.9318438364774605,0.05448846724493531,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,36,2026082902,1,0.5,0.8,138,33,balance,34,LOO,0.5882352941176471,0.5893416309213247,-0.0011063368036776655,-0.02472547891108534,0.007187501492817368,0.007339834329453707,1.021194129390939,0.29164580791448597,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,36,2026082902,1,0.5,0.8,138,33,balance,34,ZLZ,0.6176470588235294,0.5893416309213247,0.028305427902204694,-0.022510644318784134,0.007170716369153703,0.007156338471217364,0.9979949147064039,0.2658316295756603,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,36,2026082902,1,0.5,0.8,138,33,inference,24,LOO,0.6666666666666666,0.5893416309213247,0.07732503574534189,-0.02128304077162424,0.010171335057329683,0.009661835748792272,0.9499083153130173,0.2110302418270437,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,36,2026082902,1,0.5,0.8,138,33,inference,24,ZLZ,0.6666666666666666,0.5893416309213247,0.07732503574534189,-0.021087278403124632,0.010161825768390791,0.009661835748792272,0.9507972257156996,0.20918698457933443,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,36,2026082902,2,0.75,0.25,160,50,balance,34,LOO,0.5294117647058824,0.5013025505478289,0.028109214158053453,0.01806080953820388,0.007318767957124312,0.0075495438817238135,1.0315320728777657,0.21111457813624,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,36,2026082902,2,0.75,0.25,160,50,balance,34,ZLZ,0.5294117647058824,0.5013025505478289,0.028109214158053453,0.0179124172827968,0.007316401175721218,0.0075495438817238135,1.0318657630169676,0.20941386988867183,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,36,2026082902,2,0.75,0.25,160,50,inference,24,LOO,0.5416666666666666,0.5013025505478289,0.04036411611883772,0.016711427937424084,0.010378547942266428,0.010794082125603866,1.0400377958119924,0.16403830104484737,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,36,2026082902,2,0.75,0.25,160,50,inference,24,ZLZ,0.5416666666666666,0.5013025505478289,0.04036411611883772,0.018846129508240828,0.010381602307599692,0.010794082125603866,1.0397318068813157,0.18496517901365322,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,36,2026082902,3,0.5,0.2,138,73,balance,34,LOO,0.5294117647058824,0.40917010939165904,0.12024165531422332,-0.015205333962845458,0.006972485233388727,0.0075495438817238135,1.0827622618075632,0.18209673612708735,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,36,2026082902,3,0.5,0.2,138,73,balance,34,ZLZ,0.47058823529411764,0.40917010939165904,0.0614181259024586,-0.02251064431878408,0.006924254719527295,0.0075495438817238135,1.0903041825473465,0.2705212640578793,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,36,2026082902,3,0.5,0.2,138,73,inference,24,LOO,0.5,0.40917010939165904,0.09082989060834096,-0.015493606284673278,0.009881096785487212,0.010869565217391304,1.1000363070378885,0.15586547919867552,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,36,2026082902,3,0.5,0.2,138,73,inference,24,ZLZ,0.5,0.40917010939165904,0.09082989060834096,-0.021087278403124632,0.009834042598313199,0.010869565217391304,1.1052997898601462,0.2126446639984079,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,37,2026082902,0,0.25,0.75,164,101,balance,34,LOO,0.5882352941176471,0.5020002400574235,0.08623505406022358,-0.0064599679765553475,0.007312510203044217,0.007339834329453707,1.0037366274577115,0.07554350354160229,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,37,2026082902,0,0.25,0.75,164,101,balance,34,ZLZ,0.5882352941176471,0.5020002400574235,0.08623505406022358,-0.009050108452589856,0.007310726481579684,0.007339834329453707,1.0039815260422291,0.10584577221393968,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,37,2026082902,0,0.25,0.75,164,101,inference,24,LOO,0.5,0.5020002400574235,-0.002000240057423497,-0.008075592540742582,0.01036287621110686,0.010869565217391304,1.0488946307919205,0.0793294134222484,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,37,2026082902,0,0.25,0.75,164,101,inference,24,ZLZ,0.5,0.5020002400574235,-0.002000240057423497,-0.008075592540742582,0.01036287621110686,0.010869565217391304,1.0488946307919205,0.0793294134222484,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,37,2026082902,1,0.5,0.8,26,76,balance,34,LOO,0.5588235294117647,0.5895527619452348,-0.03072923253347004,-0.013527789008185742,0.007112768036803703,0.007470902799622523,1.0503509689850306,0.16040115758369983,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,37,2026082902,1,0.5,0.8,26,76,balance,34,ZLZ,0.5882352941176471,0.5895527619452348,-0.0013174678275876817,-0.018112717498065867,0.007129682102146125,0.007339834329453707,1.0294756798826028,0.21451048783352702,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,37,2026082902,1,0.5,0.8,26,76,inference,24,LOO,0.5833333333333334,0.5895527619452348,-0.00621942861190139,-0.00570105692508871,0.010038877505547996,0.010567632850241544,1.0526707636786414,0.056900069906004644,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,37,2026082902,1,0.5,0.8,26,76,inference,24,ZLZ,0.5833333333333334,0.5895527619452348,-0.00621942861190139,-0.01901524847414071,0.010127878477515641,0.010567632850241546,1.0434201865378006,0.1889482021357643,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,37,2026082902,2,0.75,0.25,101,164,balance,34,LOO,0.5588235294117647,0.5020002400574235,0.05682328935434122,0.011591456614104878,0.00730078765238468,0.007470902799622522,1.0233009307129042,0.13566041946035665,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,37,2026082902,2,0.75,0.25,101,164,balance,34,ZLZ,0.5588235294117647,0.5020002400574235,0.05682328935434122,0.011420071481276217,0.0072992118181142126,0.007470902799622523,1.0235218521926204,0.1336690430492292,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,37,2026082902,2,0.75,0.25,101,164,inference,24,LOO,0.5416666666666666,0.5020002400574235,0.03966642660924313,0.011778770494709545,0.01034980555352856,0.010794082125603866,1.0429260791207655,0.11578008511368826,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,37,2026082902,2,0.75,0.25,101,164,inference,24,ZLZ,0.5833333333333334,0.5020002400574235,0.08133309327590987,0.012261433617515083,0.01035256943273495,0.010567632850241546,1.0207739169395535,0.12050835975341372,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,37,2026082902,3,0.5,0.2,26,95,balance,34,LOO,0.5294117647058824,0.4094568164379925,0.11995494826788988,-0.01701761769107496,0.006939060037407048,0.0075495438817238135,1.0879778876426738,0.20429062649051077,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,37,2026082902,3,0.5,0.2,26,95,balance,34,ZLZ,0.47058823529411764,0.4094568164379925,0.061131418856125164,-0.027499598890864063,0.006744580753917964,0.0075495438817238135,1.1193496167034909,0.3348489024762524,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,37,2026082902,3,0.5,0.2,26,95,inference,24,LOO,0.5,0.4094568164379925,0.09054318356200752,-0.015812616293730597,0.009858158823226321,0.010869565217391304,1.1025958713286357,0.1592596757533185,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,37,2026082902,3,0.5,0.2,26,95,inference,24,ZLZ,0.4583333333333333,0.4094568164379925,0.04887651689534084,-0.019015248474140656,0.009835065593201702,0.010794082125603866,1.097509927444212,0.19174028757482323,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,38,2026082902,0,0.25,0.75,142,126,balance,34,LOO,0.38235294117647056,0.5014238735416469,-0.1190709323651763,0.0009071099084971834,0.007321768997265894,0.007156338471217364,0.9774056616494858,0.01060112363502318,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,38,2026082902,0,0.25,0.75,142,126,balance,34,ZLZ,0.35294117647058826,0.5014238735416469,-0.1484826970710586,0.0006453588061412496,0.007321431320274866,0.006920415224913494,0.9452270904664695,0.007542290298530592,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,38,2026082902,0,0.25,0.75,142,126,inference,24,LOO,0.3333333333333333,0.5014238735416469,-0.16809054020831354,-0.0059574100162245736,0.010383759789082287,0.009661835748792272,0.9304756605551429,0.05846287583208685,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,38,2026082902,0,0.25,0.75,142,126,inference,24,ZLZ,0.375,0.5014238735416469,-0.12642387354164686,-0.007348786447968825,0.010389163010065572,0.010190217391304348,0.9808506596182508,0.07209835349778054,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,38,2026082902,1,0.5,0.8,178,182,balance,34,LOO,0.6764705882352942,0.5891387796540841,0.08733180858121004,0.03236765554062815,0.006856859731253825,0.0066320645905421,0.9672160216888934,0.39088464543068985,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,linear,200,38,2026082902,1,0.5,0.8,178,182,balance,34,ZLZ,0.6764705882352942,0.5891387796540841,0.08733180858121004,0.030380401236464127,0.006864134207000033,0.0066320645905421,0.9661909849866763,0.36669131356766405,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,linear,200,38,2026082902,1,0.5,0.8,178,182,inference,24,LOO,0.7083333333333334,0.5891387796540841,0.11919455367924925,0.035884689828272864,0.009683374387327474,0.008982487922705314,0.927619604841531,0.36466647171280964,1.0,0.3715150465994872,1.0,1.0,1.0
main,linear,200,38,2026082902,1,0.5,0.8,178,182,inference,24,ZLZ,0.6666666666666666,0.5891387796540841,0.07752788701258251,0.023382292452291065,0.009814969289191573,0.009661835748792272,0.9843979603106925,0.23601663579580465,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,38,2026082902,2,0.75,0.25,126,142,balance,34,LOO,0.5294117647058824,0.5014238735416469,0.0279878911642355,-0.06286697889222664,0.007196315344569467,0.0075495438817238135,1.0490846384908497,0.7410841034714873,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,38,2026082902,2,0.75,0.25,126,142,balance,34,ZLZ,0.5294117647058824,0.5014238735416469,0.0279878911642355,-0.06189651122385531,0.0071916821345927254,0.0075495438817238135,1.0497605067122942,0.7298791018690244,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,38,2026082902,2,0.75,0.25,126,142,inference,24,LOO,0.5416666666666666,0.5014238735416469,0.04024279312501977,-0.06454041259993021,0.01020296008306391,0.010794082125603866,1.0579363280584788,0.6389526029391939,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,38,2026082902,2,0.75,0.25,126,142,inference,24,ZLZ,0.5416666666666666,0.5014238735416469,0.04024279312501977,-0.06701663708342226,0.010191880672179653,0.010794082125603866,1.059086391687063,0.6638278457081258,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,38,2026082902,3,0.5,0.2,178,65,balance,34,LOO,0.47058823529411764,0.4089993758851284,0.06158885940898923,0.02929713520097521,0.0071720065108973885,0.0075495438817238135,1.052640411055509,0.34594321539758893,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,38,2026082902,3,0.5,0.2,178,65,balance,34,ZLZ,0.5,0.4089993758851284,0.09100062411487159,0.03038040123646424,0.007176193712262381,0.007575757575757576,1.0556790799574483,0.3586298450921797,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,38,2026082902,3,0.5,0.2,178,65,inference,24,LOO,0.4583333333333333,0.4089993758851284,0.0493339574482049,0.014659995008440119,0.01009752479516683,0.010794082125603866,1.068982977964109,0.14589028016212832,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,38,2026082902,3,0.5,0.2,178,65,inference,24,ZLZ,0.5833333333333334,0.4089993758851284,0.17433395744820496,0.02338229245229112,0.01015200065965563,0.010567632850241546,1.0409409144581374,0.23206586793533296,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,39,2026082902,0,0.25,0.75,67,24,balance,34,LOO,0.6176470588235294,0.4976360211231638,0.12001103770036564,0.05405155580252147,0.007221328121867727,0.007156338471217364,0.991000318839749,0.6360623063334948,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,39,2026082902,0,0.25,0.75,67,24,balance,34,ZLZ,0.6176470588235294,0.4976360211231638,0.12001103770036564,0.04993164320899163,0.007231938785427596,0.007156338471217364,0.989546328245675,0.5871492194317497,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,39,2026082902,0,0.25,0.75,67,24,inference,24,LOO,0.5833333333333334,0.4976360211231638,0.08569731221016957,0.05830002378956728,0.010216422536481692,0.010567632850241546,1.0343770348677066,0.5767921070422539,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,39,2026082902,0,0.25,0.75,67,24,inference,24,ZLZ,0.5833333333333334,0.4976360211231638,0.08569731221016957,0.05324904325807417,0.010254443614620627,0.010567632850241546,1.0305418067904122,0.5258425900157264,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,39,2026082902,1,0.5,0.8,54,131,balance,34,LOO,0.5,0.5915283380642519,-0.09152833806425187,0.0006997512249593552,0.007071504880041297,0.007575757575757576,1.0713076925308342,0.008321234187545523,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,39,2026082902,1,0.5,0.8,54,131,balance,34,ZLZ,0.5294117647058824,0.5915283380642519,-0.06211657335836951,0.005227665261605008,0.007043792135802728,0.0075495438817238135,1.071801060589283,0.06228801706271165,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,39,2026082902,1,0.5,0.8,54,131,inference,24,LOO,0.5416666666666666,0.5915283380642519,-0.04986167139758524,-0.0028238770043352845,0.010048300851848338,0.010794082125603866,1.0742196401910424,0.028170818271732286,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,39,2026082902,1,0.5,0.8,54,131,inference,24,ZLZ,0.5416666666666666,0.5915283380642519,-0.04986167139758524,0.0024590004821957168,0.010005646829620332,0.010794082125603866,1.078799033126922,0.02458306498254607,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,39,2026082902,2,0.75,0.25,24,67,balance,34,LOO,0.6764705882352942,0.4976360211231638,0.17883456711213036,-0.009050083056182046,0.0072987027833060925,0.0066320645905421,0.9086634690360653,0.10593262289186826,0.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,linear,200,39,2026082902,2,0.75,0.25,24,67,balance,34,ZLZ,0.6176470588235294,0.4976360211231638,0.12001103770036564,-0.014578010668834629,0.007285929910024783,0.007156338471217364,0.9822134661727787,0.17078737724973203,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,39,2026082902,2,0.75,0.25,24,67,inference,24,LOO,0.6666666666666666,0.4976360211231638,0.16903064554350283,-0.008372293418771548,0.010329941975048615,0.009661835748792272,0.9353233321280878,0.08237501361466212,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,39,2026082902,2,0.75,0.25,24,67,inference,24,ZLZ,0.625,0.4976360211231638,0.1273639788768362,-0.01262570972296817,0.010325190532609309,0.010190217391304348,0.9869277820221637,0.12425296559428306,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,39,2026082902,3,0.5,0.2,54,196,balance,34,LOO,0.4411764705882353,0.41002602090852214,0.031150449679713144,0.004494178926303272,0.007102996468683568,0.007470902799622523,1.051795933246063,0.05332483982059912,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,39,2026082902,3,0.5,0.2,54,196,balance,34,ZLZ,0.4117647058823529,0.41002602090852214,0.0017386849738307841,0.005227665261604952,0.007107903502621608,0.007339834329453707,1.0326299909314407,0.06200647022343125,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,39,2026082902,3,0.5,0.2,54,196,inference,24,LOO,0.5,0.41002602090852214,0.08997397909147786,0.004421186409368727,0.0100583768616415,0.010869565217391304,1.0806480376414749,0.044083378869477274,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,39,2026082902,3,0.5,0.2,54,196,inference,24,ZLZ,0.4166666666666667,0.41002602090852214,0.006640645758144548,0.0024590004821957168,0.010054594676539559,0.010567632850241544,1.0510252466863792,0.024523154256170722,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,40,2026082902,0,0.25,0.75,39,92,balance,34,LOO,0.38235294117647056,0.49776466742232417,-0.11541172624585361,0.01198358009629552,0.007318017923247263,0.007156338471217364,0.977906660830074,0.14008442394806275,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,40,2026082902,0,0.25,0.75,39,92,balance,34,ZLZ,0.38235294117647056,0.49776466742232417,-0.11541172624585361,0.01284528512614691,0.00731797159950421,0.007156338471217364,0.9779128511105732,0.1501579701704593,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,40,2026082902,0,0.25,0.75,39,92,inference,24,LOO,0.3333333333333333,0.49776466742232417,-0.16443133408899085,0.00848717974487545,0.010371804476355986,0.009661835748792272,0.9315481959593251,0.0833366885433451,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,40,2026082902,0,0.25,0.75,39,92,inference,24,ZLZ,0.375,0.49776466742232417,-0.12276466742232417,0.006461665807908634,0.010380779751394077,0.010190217391304348,0.9816427701335116,0.06342047705959039,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,40,2026082902,1,0.5,0.8,100,96,balance,34,LOO,0.5,0.5886418149387319,-0.08864181493873191,-0.04047173334270682,0.007247374184615776,0.007575757575757576,1.0453106715310587,0.47540250152891034,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,40,2026082902,1,0.5,0.8,100,96,balance,34,ZLZ,0.5,0.5886418149387319,-0.08864181493873191,-0.04108131983041419,0.00725792751233146,0.007575757575757576,1.0437907464474,0.48221206761752683,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,40,2026082902,1,0.5,0.8,100,96,inference,24,LOO,0.4166666666666667,0.5886418149387319,-0.17197514827206523,-0.04638562335666219,0.010299609262226764,0.010567632850241544,1.026022694763552,0.4570597973175088,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,40,2026082902,1,0.5,0.8,100,96,inference,24,ZLZ,0.4583333333333333,0.5886418149387319,-0.1303084816053986,-0.040492686586044435,0.010283744311557527,0.010794082125603866,1.0496256809373206,0.39930151412041454,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,40,2026082902,2,0.75,0.25,92,39,balance,34,LOO,0.5588235294117647,0.49776466742232417,0.06105886198944055,-0.0011103869320832627,0.007326283883282197,0.007470902799622522,1.0197397369040435,0.012972762597440159,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,40,2026082902,2,0.75,0.25,92,39,balance,34,ZLZ,0.5294117647058824,0.49776466742232417,0.03164709728355819,-0.0012138021715190073,0.00731968723936833,0.0075495438817238135,1.0314025223809042,0.01418736192215852,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,40,2026082902,2,0.75,0.25,92,39,inference,24,LOO,0.5833333333333334,0.49776466742232417,0.0855686659110092,0.0005063442710540045,0.010379134385959223,0.010567632850241546,1.0181612894941723,0.004970102358341168,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,40,2026082902,2,0.75,0.25,92,39,inference,24,ZLZ,0.5416666666666666,0.49776466742232417,0.04390199924434246,7.505991245126964e-05,0.010372766226790182,0.010794082125603866,1.0406175064203735,0.0007369885801833845,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,40,2026082902,3,0.5,0.2,100,49,balance,34,LOO,0.38235294117647056,0.40894224037402327,-0.026589299197552707,-0.04664727159760351,0.006762806114646693,0.007156338471217364,1.058190690358307,0.5672346844231132,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,40,2026082902,3,0.5,0.2,100,49,balance,34,ZLZ,0.4411764705882353,0.40894224037402327,0.03223423021421201,-0.04108131983041419,0.00681090587631281,0.007470902799622523,1.096902957594095,0.49778516378902604,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,40,2026082902,3,0.5,0.2,100,49,inference,24,LOO,0.375,0.40894224037402327,-0.03394224037402327,-0.04463222104534631,0.009606630565987373,0.010190217391304348,1.0607483364024828,0.4553684678310604,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,40,2026082902,3,0.5,0.2,100,49,inference,24,ZLZ,0.4583333333333333,0.40894224037402327,0.049391092959310046,-0.04049268658604438,0.009659278422496765,0.010794082125603866,1.1174832791302616,0.4120066727402461,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,41,2026082902,0,0.25,0.75,131,145,balance,34,LOO,0.4117647058823529,0.49987084064931825,-0.08810613476696533,0.005583468106815148,0.007287452760624879,0.007339834329453707,1.0071879119562672,0.06540578515853011,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,41,2026082902,0,0.25,0.75,131,145,balance,34,ZLZ,0.47058823529411764,0.49987084064931825,-0.029282605355200608,-0.009114927559868813,0.0073023134601029865,0.0075495438817238135,1.0338564515165773,0.10666525739223813,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,41,2026082902,0,0.25,0.75,131,145,inference,24,LOO,0.4583333333333333,0.49987084064931825,-0.041537507315984934,0.005897854611857267,0.010331612752440314,0.010794082125603866,1.04476255394438,0.05802431240453441,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,41,2026082902,0,0.25,0.75,131,145,inference,24,ZLZ,0.4583333333333333,0.49987084064931825,-0.041537507315984934,-0.009775714100671573,0.010358249932318625,0.010794082125603866,1.0420758522079494,0.0960517537643186,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,41,2026082902,1,0.5,0.8,38,138,balance,34,LOO,0.47058823529411764,0.5891764688528114,-0.11858823355869375,-0.034964241960893316,0.007201932743602782,0.0075495438817238135,1.0482663682786821,0.4120022486266598,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,41,2026082902,1,0.5,0.8,38,138,balance,34,ZLZ,0.5588235294117647,0.5891764688528114,-0.030352939441046667,-0.03648463637842103,0.007200902085256259,0.007470902799622522,1.0374954014329796,0.42994862999869665,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,41,2026082902,1,0.5,0.8,38,138,inference,24,LOO,0.5,0.5891764688528114,-0.08917646885281139,-0.03868575740113278,0.010254805542703964,0.010869565217391304,1.0599484477913603,0.3820211338927136,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,41,2026082902,1,0.5,0.8,38,138,inference,24,ZLZ,0.5,0.5891764688528114,-0.08917646885281139,-0.027958434820918088,0.010163101940565395,0.010869565217391304,1.0695125642699799,0.2773318278560386,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,41,2026082902,2,0.75,0.25,145,131,balance,34,LOO,0.5,0.49987084064931825,0.00012915935068175122,-0.046044911840945,0.007253561458720114,0.007575757575757576,1.0444190235198356,0.5406372909141971,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,41,2026082902,2,0.75,0.25,145,131,balance,34,ZLZ,0.47058823529411764,0.49987084064931825,-0.029282605355200608,-0.04726155780892988,0.007249701672733522,0.0075495438817238135,1.0413592479422997,0.5550702673198201,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,41,2026082902,2,0.75,0.25,145,131,inference,24,LOO,0.5416666666666666,0.49987084064931825,0.04179582601734838,-0.034767665858910224,0.010321854408111468,0.010794082125603866,1.0457502788569946,0.34221313169731304,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,41,2026082902,2,0.75,0.25,145,131,inference,24,ZLZ,0.5416666666666666,0.49987084064931825,0.04179582601734838,-0.03517835940527908,0.010319677400311799,0.010794082125603866,1.0459708871594895,0.3462920497534534,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,41,2026082902,3,0.5,0.2,38,88,balance,34,LOO,0.47058823529411764,0.4110817713756256,0.059506463918492014,-0.03858471406354985,0.006812164419084372,0.0075495438817238135,1.1082445192564148,0.46749043060134543,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,41,2026082902,3,0.5,0.2,38,88,balance,34,ZLZ,0.47058823529411764,0.4110817713756256,0.059506463918492014,-0.03648463637842092,0.006820035928156257,0.0075495438817238135,1.10696541209641,0.44179082364085176,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,41,2026082902,3,0.5,0.2,38,88,inference,24,LOO,0.5,0.4110817713756256,0.08891822862437437,-0.038302304154236355,0.009651482326262194,0.010869565217391304,1.1262068198389217,0.3898772470036577,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,41,2026082902,3,0.5,0.2,38,88,inference,24,ZLZ,0.5416666666666666,0.4110817713756256,0.130584895291041,-0.027958434820918032,0.009750080825258143,0.010794082125603866,1.1070761688088961,0.28314490225122946,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,42,2026082902,0,0.25,0.75,110,126,balance,34,LOO,0.6764705882352942,0.5005999244954245,0.1758706637398697,-0.041362095642873964,0.007281100187105072,0.0066320645905421,0.9108602299261829,0.484734611824727,0.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,linear,200,42,2026082902,0,0.25,0.75,110,126,balance,34,ZLZ,0.6470588235294118,0.5005999244954245,0.14645889903398734,-0.03964892841049872,0.007285077418483751,0.006920415224913496,0.94994395081581,0.4645306437907485,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,42,2026082902,0,0.25,0.75,110,126,inference,24,LOO,0.6666666666666666,0.5005999244954245,0.16606674217124218,-0.04487969857669499,0.010318788552425698,0.009661835748792272,0.93633430898446,0.4418100338670417,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,42,2026082902,0,0.25,0.75,110,126,inference,24,ZLZ,0.625,0.5005999244954245,0.12440007550457555,-0.046735127265760845,0.010311086575847181,0.010190217391304348,0.9882777451577258,0.4602472613673641,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,42,2026082902,1,0.5,0.8,153,105,balance,34,LOO,0.5588235294117647,0.590466747731965,-0.03164321832020023,-0.03753889484599737,0.007226271913959126,0.007470902799622523,1.0338529865158879,0.441595188751014,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,42,2026082902,1,0.5,0.8,153,105,balance,34,ZLZ,0.5294117647058824,0.590466747731965,-0.06105498302608259,-0.032243360544100375,0.007207506328458176,0.0075495438817238135,1.0474557409564988,0.37979372358115415,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,42,2026082902,1,0.5,0.8,153,105,inference,24,LOO,0.625,0.590466747731965,0.03453325226803505,-0.03906508836742517,0.010242359014240152,0.010190217391304348,0.9949092174114078,0.38600134125646973,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,42,2026082902,1,0.5,0.8,153,105,inference,24,ZLZ,0.5833333333333334,0.590466747731965,-0.007133414398631577,-0.03577082501268969,0.010227890255256373,0.010567632850241546,1.033217270278254,0.3537007063009997,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,42,2026082902,2,0.75,0.25,126,110,balance,34,LOO,0.38235294117647056,0.5005999244954245,-0.11824698331895389,0.034770696867120865,0.007290015760702825,0.007156338471217364,0.9816629628970002,0.40723881138053936,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,42,2026082902,2,0.75,0.25,126,110,balance,34,ZLZ,0.4411764705882353,0.5005999244954245,-0.05942345390718917,0.03602599634015613,0.007289900670908974,0.007470902799622523,1.0248291625475576,0.42194436870573954,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,42,2026082902,2,0.75,0.25,126,110,inference,24,LOO,0.4583333333333333,0.5005999244954245,-0.04226659116209114,0.039217661878124255,0.010324765523147282,0.010794082125603866,1.0454554247652805,0.38595937910531286,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,42,2026082902,2,0.75,0.25,126,110,inference,24,ZLZ,0.5416666666666666,0.5005999244954245,0.041066742171242177,0.040997788702753835,0.010318243677284946,0.010794082125603866,1.0461162251252558,0.40360593399361366,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,42,2026082902,3,0.5,0.2,153,87,balance,34,LOO,0.23529411764705882,0.4093397318315489,-0.1740456141844901,-0.036558601917899,0.006817782606574642,0.005452448359022753,0.7997392515514874,0.4427596183750003,0.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,linear,200,42,2026082902,3,0.5,0.2,153,87,balance,34,ZLZ,0.2647058823529412,0.4093397318315489,-0.14463384947860775,-0.0322433605441006,0.0068629375303674465,0.00589808115759673,0.8594105849716138,0.38921115302508297,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,linear,200,42,2026082902,3,0.5,0.2,153,87,inference,24,LOO,0.2916666666666667,0.4093397318315489,-0.11767306516488224,-0.03538156383991614,0.009689153062233447,0.008982487922705314,0.9270663663800932,0.3594463816705013,1.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,42,2026082902,3,0.5,0.2,153,87,inference,24,ZLZ,0.25,0.4093397318315489,-0.15933973183154893,-0.035770825012689855,0.009686507865220314,0.008152173913043478,0.8416009181507087,0.36345055723441927,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,linear,200,43,2026082902,0,0.25,0.75,19,88,balance,34,LOO,0.6470588235294118,0.5005089893218547,0.14654983420755707,0.0266643628196348,0.00729207013943636,0.006920415224913495,0.9490330033287924,0.3122524045742806,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,43,2026082902,0,0.25,0.75,19,88,balance,34,ZLZ,0.6470588235294118,0.5005089893218547,0.14654983420755707,0.017184832526978,0.00730983046705704,0.006920415224913495,0.9467271855484871,0.20099796098554934,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,43,2026082902,0,0.25,0.75,19,88,inference,24,LOO,0.6666666666666666,0.5005089893218547,0.1661576773448119,0.01897800653155879,0.010356387606959387,0.009661835748792272,0.9329349301584287,0.18648609011858164,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,43,2026082902,0,0.25,0.75,19,88,inference,24,ZLZ,0.6666666666666666,0.5005089893218547,0.1661576773448119,0.01361621361271348,0.010368534504434316,0.009661835748792272,0.931841982554062,0.13372040012099767,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,43,2026082902,1,0.5,0.8,92,41,balance,34,LOO,0.6764705882352942,0.5908205546877963,0.0856500335474979,0.06721927373570491,0.006578371361183817,0.0066320645905421,1.0081620854783455,0.8287711461072667,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,linear,200,43,2026082902,1,0.5,0.8,92,41,balance,34,ZLZ,0.6764705882352942,0.5908205546877963,0.0856500335474979,0.05078852673914125,0.006364698699868575,0.0066320645905421,1.0420076272705643,0.6366147407664974,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,linear,200,43,2026082902,1,0.5,0.8,92,41,inference,24,LOO,0.6666666666666666,0.5908205546877963,0.07584611197887037,0.07341327148973142,0.009245477670139163,0.009661835748792272,1.045033701178886,0.7635015108698127,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,43,2026082902,1,0.5,0.8,92,41,inference,24,ZLZ,0.625,0.5908205546877963,0.03417944531220374,0.07062150929265976,0.009290134166876218,0.010190217391304348,1.0968859230943464,0.7326996799767935,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,43,2026082902,2,0.75,0.25,88,19,balance,34,LOO,0.6470588235294118,0.5005089893218547,0.14654983420755707,0.01486716349395567,0.007319358967761058,0.006920415224913496,0.9454947155065417,0.1737767192455305,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,43,2026082902,2,0.75,0.25,88,19,balance,34,ZLZ,0.6470588235294118,0.5005089893218547,0.14654983420755707,0.015424412158308476,0.007318034142896763,0.006920415224913495,0.9456658837306442,0.18030650941258172,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,43,2026082902,2,0.75,0.25,88,19,inference,24,LOO,0.6666666666666666,0.5005089893218547,0.1661576773448119,0.01889264869428664,0.010369117679710247,0.009661835748792272,0.9317895743143172,0.1855333333604323,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,43,2026082902,2,0.75,0.25,88,19,inference,24,ZLZ,0.625,0.5005089893218547,0.12449101067814528,0.011272437233327715,0.010372645677351565,0.010190217391304348,0.9824125597536273,0.11068099489547273,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,43,2026082902,3,0.5,0.2,92,165,balance,34,LOO,0.47058823529411764,0.4112763042856281,0.05931193100848953,0.07282395726509072,0.007312924303820983,0.0075495438817238135,1.0323563554157393,0.8515864368329065,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,43,2026082902,3,0.5,0.2,92,165,balance,34,ZLZ,0.4117647058823529,0.4112763042856281,0.0004884015967248079,0.07076150834217565,0.007311634721072903,0.007339834329453707,1.0038568130734882,0.8275416070907394,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,43,2026082902,3,0.5,0.2,92,165,inference,24,LOO,0.4166666666666667,0.4112763042856281,0.0053903623810385715,0.07062150929265976,0.010362461286418852,0.010567632850241544,1.0197995011177114,0.693754054612206,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,43,2026082902,3,0.5,0.2,92,165,inference,24,ZLZ,0.4166666666666667,0.4112763042856281,0.0053903623810385715,0.07062150929265976,0.010362461286418852,0.010567632850241544,1.0197995011177114,0.693754054612206,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,44,2026082902,0,0.25,0.75,188,142,balance,34,LOO,0.38235294117647056,0.5004000958572588,-0.11804715468078819,0.044770492399685224,0.007226613504932231,0.007156338471217364,0.9902755234292101,0.5266528718600231,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,44,2026082902,0,0.25,0.75,188,142,balance,34,ZLZ,0.38235294117647056,0.5004000958572588,-0.11804715468078819,0.03935818747040687,0.007243707899206725,0.007156338471217364,0.987938576595706,0.4624391832072088,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,44,2026082902,0,0.25,0.75,188,142,inference,24,LOO,0.3333333333333333,0.5004000958572588,-0.16706676252392544,0.040895069761810565,0.010260763240356584,0.009661835748792272,0.9416293430094291,0.40372079522627785,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,44,2026082902,0,0.25,0.75,188,142,inference,24,ZLZ,0.2916666666666667,0.5004000958572588,-0.20873342919059207,0.03676493208872478,0.010262083361954945,0.008982487922705314,0.8753084150540494,0.362924259159439,0.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,44,2026082902,1,0.5,0.8,116,91,balance,34,LOO,0.5882352941176471,0.5878274881971334,0.0004078059205137041,-0.019401859211015005,0.007160708954685151,0.007339834329453707,1.0250150335535362,0.22927955897203145,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,44,2026082902,1,0.5,0.8,116,91,balance,34,ZLZ,0.5882352941176471,0.5878274881971334,0.0004078059205137041,-0.02424023578085499,0.007178505572000551,0.007339834329453707,1.0224738639310127,0.28610129192343403,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,44,2026082902,1,0.5,0.8,116,91,inference,24,LOO,0.5833333333333334,0.5878274881971334,-0.004494154863800004,-0.019157375891596717,0.010134691491381858,0.010567632850241546,1.0427187506623012,0.19029647966375246,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,44,2026082902,1,0.5,0.8,116,91,inference,24,ZLZ,0.625,0.5878274881971334,0.037172511802866626,-0.025592551963738885,0.010184318209427872,0.010190217391304348,1.0005792417081996,0.2535990448870378,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,44,2026082902,2,0.75,0.25,142,188,balance,34,LOO,0.5294117647058824,0.5004000958572588,0.029011668848623606,-0.03992379041804317,0.007235150266076896,0.0075495438817238135,1.043453640088306,0.4693620687387511,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,44,2026082902,2,0.75,0.25,142,188,balance,34,ZLZ,0.5294117647058824,0.5004000958572588,0.029011668848623606,-0.04395615805316372,0.0072330119646616085,0.0075495438817238135,1.0437621171662217,0.5168447802271938,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,44,2026082902,2,0.75,0.25,142,188,inference,24,LOO,0.5,0.5004000958572588,-0.0004000958572587532,-0.04125316650471533,0.010263099026321908,0.010869565217391304,1.0590919165365145,0.4072096206607244,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,44,2026082902,2,0.75,0.25,142,188,inference,24,ZLZ,0.5416666666666666,0.5004000958572588,0.041266570809407876,-0.04496162111122798,0.010244605926810322,0.010794082125603866,1.0536356598505712,0.4442161388339237,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,44,2026082902,3,0.5,0.2,116,154,balance,34,LOO,0.4117647058823529,0.4081661630158342,0.003598542866518728,-0.024168658819971267,0.006901869897147467,0.007339834329453707,1.0634559096060692,0.2909170444690075,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,44,2026082902,3,0.5,0.2,116,154,balance,34,ZLZ,0.4117647058823529,0.4081661630158342,0.003598542866518728,-0.024240235780854824,0.0069011569926356155,0.007339834329453707,1.063565766912159,0.29179368337743067,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,44,2026082902,3,0.5,0.2,116,154,inference,24,LOO,0.375,0.4081661630158342,-0.033166163015834194,-0.021960281045069585,0.00982096741004311,0.010190217391304348,1.0375981271339558,0.2215954092345561,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,44,2026082902,3,0.5,0.2,116,154,inference,24,ZLZ,0.375,0.4081661630158342,-0.033166163015834194,-0.02559255196373894,0.00977116114553746,0.010190217391304348,1.0428870468437903,0.2589050406885731,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,45,2026082902,0,0.25,0.75,128,151,balance,34,LOO,0.47058823529411764,0.5013760226345387,-0.03078778734042109,0.02359495915992893,0.007296050027187986,0.0075495438817238135,1.0347439852510891,0.27623285264086817,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,45,2026082902,0,0.25,0.75,128,151,balance,34,ZLZ,0.5,0.5013760226345387,-0.0013760226345387316,0.026717133722159225,0.007290995359168996,0.007575757575757576,1.0390566997454564,0.312893436584235,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,45,2026082902,0,0.25,0.75,128,151,inference,24,LOO,0.4166666666666667,0.5013760226345387,-0.08470935596787205,0.02688317944674934,0.010331143981562275,0.010567632850241544,1.0228908695011245,0.264488274851522,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,45,2026082902,0,0.25,0.75,128,151,inference,24,ZLZ,0.4583333333333333,0.5013760226345387,-0.04304268930120542,0.02971794493475699,0.010320237638501099,0.010794082125603866,1.0459141062154445,0.2925323667221784,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,45,2026082902,1,0.5,0.8,198,122,balance,34,LOO,0.3235294117647059,0.5907748503306525,-0.26724543856594657,-0.0231331471461933,0.00715166982112504,0.0066320645905421,0.9273449077517395,0.27354639297441996,0.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,45,2026082902,1,0.5,0.8,198,122,balance,34,ZLZ,0.29411764705882354,0.5907748503306525,-0.29665720327182893,-0.04349098507222371,0.006958195598608646,0.006291286568103177,0.9041548888566996,0.5213758707188745,0.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,linear,200,45,2026082902,1,0.5,0.8,198,122,inference,24,LOO,0.375,0.5907748503306525,-0.21577485033065247,-0.030056386028309734,0.010163021278313042,0.010190217391304348,1.0026759870167092,0.29814349796143486,0.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,45,2026082902,1,0.5,0.8,198,122,inference,24,ZLZ,0.375,0.5907748503306525,-0.21577485033065247,-0.04972661272528278,0.009727854650510539,0.010190217391304348,1.0475297747967012,0.5041738780538578,0.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,45,2026082902,2,0.75,0.25,151,128,balance,34,LOO,0.47058823529411764,0.5013760226345387,-0.03078778734042109,0.002400946617577171,0.007310869877178705,0.0075495438817238135,1.0326464577478178,0.02808005648154872,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,45,2026082902,2,0.75,0.25,151,128,balance,34,ZLZ,0.5,0.5013760226345387,-0.0013760226345387316,0.0013691265688339227,0.007313706389302817,0.007575757575757576,1.0358301485602486,0.016009391957778674,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,45,2026082902,2,0.75,0.25,151,128,inference,24,LOO,0.5,0.5013760226345387,-0.0013760226345387316,-0.0006585397838551055,0.010357151710256573,0.010869565217391304,1.0494743652955565,0.006470857677583257,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,45,2026082902,2,0.75,0.25,151,128,inference,24,ZLZ,0.5,0.5013760226345387,-0.0013760226345387316,0.005692847444188742,0.010363988073611753,0.010869565217391304,1.0487821039727772,0.05591986233158426,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,45,2026082902,3,0.5,0.2,198,51,balance,34,LOO,0.4411764705882353,0.4110690974993825,0.030107373088852807,-0.02143186012392878,0.006925254241041415,0.007470902799622523,1.0787911229810754,0.25753840709609027,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,45,2026082902,3,0.5,0.2,198,51,balance,34,ZLZ,0.4411764705882353,0.4110690974993825,0.030107373088852807,-0.03292005843509033,0.006719344755855591,0.007470902799622522,1.1118499007082474,0.40160317280449953,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,45,2026082902,3,0.5,0.2,198,51,inference,24,LOO,0.375,0.4110690974993825,-0.036069097499382474,-0.018155502391207445,0.009838895531581224,0.010190217391304348,1.0357074489301608,0.18303540156153744,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,45,2026082902,3,0.5,0.2,198,51,inference,24,ZLZ,0.4166666666666667,0.4110690974993825,0.005597569167284211,-0.03475113332267693,0.009420734160854904,0.010567632850241544,1.1217419650956972,0.35803591893854597,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,46,2026082902,0,0.25,0.75,148,171,balance,34,LOO,0.5588235294117647,0.4999417013368856,0.05888182807487913,0.021097281081444985,0.007311321292379789,0.007470902799622522,1.0218266303532655,0.24673374717876542,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,46,2026082902,0,0.25,0.75,148,171,balance,34,ZLZ,0.5294117647058824,0.4999417013368856,0.02947006336899677,0.019340263497285404,0.007312931730109092,0.0075495438817238135,1.0323553070570224,0.22616043311826836,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,46,2026082902,0,0.25,0.75,148,171,inference,24,LOO,0.625,0.4999417013368856,0.1250582986631144,0.020037296969076024,0.010369626235107171,0.010190217391304348,0.9826986200143434,0.19676940998781012,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,46,2026082902,0,0.25,0.75,148,171,inference,24,ZLZ,0.5,0.4999417013368856,5.82986631144089e-05,0.02010753546199323,0.010365168295387686,0.010869565217391304,1.0486626852193095,0.19750162093666274,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,46,2026082902,1,0.5,0.8,129,194,balance,34,LOO,0.6470588235294118,0.589387981799747,0.057670841729664746,-0.03268555971437903,0.00723256285519247,0.006920415224913496,0.9568413525704966,0.3843348956770138,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,46,2026082902,1,0.5,0.8,129,194,balance,34,ZLZ,0.6470588235294118,0.589387981799747,0.057670841729664746,-0.037465683739741906,0.00725240095781016,0.006920415224913495,0.9542240239021607,0.439939300028596,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,46,2026082902,1,0.5,0.8,129,194,inference,24,LOO,0.5833333333333334,0.589387981799747,-0.006054648466413681,-0.03314929244427878,0.010259976598700362,0.010567632850241546,1.0299860578220184,0.32726614285044825,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,46,2026082902,1,0.5,0.8,129,194,inference,24,ZLZ,0.625,0.589387981799747,0.03561201820025295,-0.04160781207094222,0.010293185122183572,0.010190217391304348,0.9899965142317988,0.41010964897919366,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,46,2026082902,2,0.75,0.25,171,148,balance,34,LOO,0.5588235294117647,0.4999417013368856,0.05888182807487913,0.009814125853280842,0.007310928583174321,0.007470902799622522,1.0218815181448184,0.11477977053434611,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,46,2026082902,2,0.75,0.25,171,148,balance,34,ZLZ,0.5294117647058824,0.4999417013368856,0.02947006336899677,0.006682780111348208,0.00731943439049441,0.0075495438817238135,1.031438152041945,0.0781121173725169,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,46,2026082902,2,0.75,0.25,171,148,inference,24,LOO,0.4583333333333333,0.4999417013368856,-0.041608368003552276,0.01090693976220608,0.010362861601447799,0.010794082125603866,1.041612108772718,0.10714281820369599,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,46,2026082902,2,0.75,0.25,171,148,inference,24,ZLZ,0.5,0.4999417013368856,5.82986631144089e-05,0.010338165337430427,0.010360991121657892,0.010869565217391304,1.04908546776672,0.10156470764765158,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,46,2026082902,3,0.5,0.2,129,182,balance,34,LOO,0.3235294117647059,0.4095446488991258,-0.08601523713441989,-0.03343070814925919,0.006878124997700228,0.0066320645905421,0.9642256563757708,0.4030979078855408,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,46,2026082902,3,0.5,0.2,129,182,balance,34,ZLZ,0.3235294117647059,0.4095446488991258,-0.08601523713441989,-0.04688217792605914,0.006662119546889361,0.0066320645905421,0.9954886795207248,0.5743829872771452,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,46,2026082902,3,0.5,0.2,129,182,inference,24,LOO,0.2916666666666667,0.4095446488991258,-0.1178779822324591,-0.036865392962432464,0.00971370739720451,0.008982487922705312,0.9247229255938227,0.3740471576806071,1.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,46,2026082902,3,0.5,0.2,129,182,inference,24,ZLZ,0.375,0.4095446488991258,-0.034544648899125785,-0.05494784550155829,0.009283734619186506,0.010190217391304348,1.0976420383930872,0.5702815348059063,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,47,2026082902,0,0.25,0.75,48,128,balance,34,LOO,0.5882352941176471,0.5007458426614744,0.0874894514561727,0.0272303272723452,0.007284188140420301,0.007339834329453707,1.0076393124340959,0.31905259682345055,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,47,2026082902,0,0.25,0.75,48,128,balance,34,ZLZ,0.5882352941176471,0.5007458426614744,0.0874894514561727,0.023977178523154064,0.0072937849198761815,0.007339834329453706,1.0063135135027133,0.280751186626654,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,47,2026082902,0,0.25,0.75,48,128,inference,24,LOO,0.5833333333333334,0.5007458426614744,0.082587490671859,0.023390034633726353,0.010333306773226665,0.010567632850241544,1.022676775417334,0.23009713090349115,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,47,2026082902,0,0.25,0.75,48,128,inference,24,ZLZ,0.5833333333333334,0.5007458426614744,0.082587490671859,0.021771405398413046,0.01034558005406492,0.010567632850241546,1.0214635424032488,0.21404694904453248,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,47,2026082902,1,0.5,0.8,5,136,balance,34,LOO,0.5588235294117647,0.5884069705277386,-0.029583441115973885,0.04228201508534224,0.006805070556054701,0.007470902799622522,1.0978435474082493,0.5125536854812968,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,47,2026082902,1,0.5,0.8,5,136,balance,34,ZLZ,0.5588235294117647,0.5884069705277386,-0.029583441115973885,0.03986820675961866,0.0068292308007998175,0.007470902799622523,1.093959629940689,0.4824372205210825,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,47,2026082902,1,0.5,0.8,5,136,inference,24,LOO,0.6666666666666666,0.5884069705277386,0.07825969613892803,0.03975165128078739,0.009666551152850885,0.009661835748792272,0.9995121937510026,0.4043145748596321,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,47,2026082902,1,0.5,0.8,5,136,inference,24,ZLZ,0.5416666666666666,0.5884069705277386,-0.046740303861071975,0.034545273663569076,0.00973320728880963,0.010794082125603866,1.1089954015480523,0.3501552571467783,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,47,2026082902,2,0.75,0.25,128,48,balance,34,LOO,0.5,0.5007458426614744,-0.0007458426614743718,0.027983237339048506,0.007291127410814162,0.007575757575757576,1.039037881099328,0.3277182387658717,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,47,2026082902,2,0.75,0.25,128,48,balance,34,ZLZ,0.5294117647058824,0.5007458426614744,0.028665922044407988,0.026153189691876078,0.00729396910628928,0.0075495438817238135,1.035039190831527,0.30622645303920903,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,47,2026082902,2,0.75,0.25,128,48,inference,24,LOO,0.5,0.5007458426614744,-0.0007458426614743718,0.03234734745585388,0.010339678328593551,0.010869565217391304,1.051247908489802,0.31811574110697544,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,47,2026082902,2,0.75,0.25,128,48,inference,24,ZLZ,0.5,0.5007458426614744,-0.0007458426614743718,0.030013909535728023,0.01033561594315741,0.010869565217391304,1.0516610985905868,0.29522585403697005,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,47,2026082902,3,0.5,0.2,5,12,balance,34,LOO,0.5294117647058824,0.409557670738837,0.11985409396704538,0.04256002125205871,0.007243113116693288,0.0075495438817238135,1.042306499994359,0.5000796734518445,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,47,2026082902,3,0.5,0.2,5,12,balance,34,ZLZ,0.5294117647058824,0.409557670738837,0.11985409396704538,0.03986820675961872,0.007237959602014577,0.0075495438817238135,1.043048634814501,0.4686176312838123,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,47,2026082902,3,0.5,0.2,5,12,inference,24,LOO,0.6666666666666666,0.409557670738837,0.25710899592782965,0.03956642462172383,0.010244801732580005,0.009661835748792272,0.9430964113308495,0.3909084231161601,0.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,47,2026082902,3,0.5,0.2,5,12,inference,24,ZLZ,0.5,0.409557670738837,0.09044232926116302,0.03454527366356913,0.010232906185776233,0.010869565217391304,1.0622168345977832,0.34149876794155376,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,48,2026082902,0,0.25,0.75,127,197,balance,34,LOO,0.5,0.5022071495946973,-0.0022071495946972552,-0.01271811320560956,0.007305988840349837,0.007575757575757576,1.0369243289721233,0.14879323431531422,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,48,2026082902,0,0.25,0.75,127,197,balance,34,ZLZ,0.47058823529411764,0.5022071495946973,-0.031618914300579615,-0.006444555518118622,0.007313310464251943,0.0075495438817238135,1.0323018445103074,0.07535914529338633,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,48,2026082902,0,0.25,0.75,127,197,inference,24,LOO,0.375,0.5022071495946973,-0.12720714959469726,-0.020311404262755295,0.010347153416864829,0.010190217391304348,0.9848329275465568,0.1996776725653377,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,48,2026082902,0,0.25,0.75,127,197,inference,24,ZLZ,0.375,0.5022071495946973,-0.12720714959469726,-0.013567007082820715,0.010355255294992344,0.010190217391304348,0.9840624012652005,0.1333225607296797,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,48,2026082902,1,0.5,0.8,49,132,balance,34,LOO,0.5588235294117647,0.5927299347721398,-0.033906405360375036,0.01900865406861829,0.006920362655258042,0.007470902799622523,1.0795536551753087,0.22850038716566903,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,48,2026082902,1,0.5,0.8,49,132,balance,34,ZLZ,0.47058823529411764,0.5927299347721398,-0.12214169947802211,0.021485211065784715,0.006908157002524773,0.0075495438817238135,1.0928448613667334,0.2584987961052823,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,48,2026082902,1,0.5,0.8,49,132,inference,24,LOO,0.625,0.5927299347721398,0.032270065227860245,0.013554646543321835,0.009884208438165966,0.010190217391304348,1.0309593787962612,0.13633810383084458,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,48,2026082902,1,0.5,0.8,49,132,inference,24,ZLZ,0.5,0.5927299347721398,-0.09272993477213975,0.01915017303908273,0.00981225875082937,0.010869565217391304,1.1077536267042047,0.1933250835383523,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,48,2026082902,2,0.75,0.25,197,127,balance,34,LOO,0.6470588235294118,0.5022071495946973,0.14485167393471454,0.02035247783997951,0.007303826425472995,0.006920415224913495,0.9475054336967393,0.2381453295787852,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,48,2026082902,2,0.75,0.25,197,127,balance,34,ZLZ,0.6176470588235294,0.5022071495946973,0.11543990922883218,0.02177236578048125,0.007300928367144034,0.007156338471217364,0.9801956835274045,0.25481006477297796,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,48,2026082902,2,0.75,0.25,197,127,inference,24,LOO,0.6666666666666666,0.5022071495946973,0.16445951707196937,0.020190774720161064,0.010353883312502895,0.009661835748792272,0.9331605791930322,0.1984272666758964,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,48,2026082902,2,0.75,0.25,197,127,inference,24,ZLZ,0.625,0.5022071495946973,0.12279285040530274,0.027404037454336505,0.01033714766341245,0.010190217391304348,0.9857861881350355,0.2695343946573493,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,48,2026082902,3,0.5,0.2,49,37,balance,34,LOO,0.4117647058823529,0.41131445582912685,0.0004502500532260756,0.01580145357260243,0.007140703536783795,0.007339834329453707,1.0278867189548107,0.18699351189947924,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,48,2026082902,3,0.5,0.2,49,37,balance,34,ZLZ,0.4117647058823529,0.41131445582912685,0.0004502500532260756,0.021485211065784604,0.00715901626044664,0.007339834329453706,1.0252573904610442,0.25392937868005544,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,48,2026082902,3,0.5,0.2,49,37,inference,24,LOO,0.4583333333333333,0.41131445582912685,0.04701887750420647,0.01557814725198775,0.01011362989594422,0.010794082125603866,1.0672807129250914,0.15490387296804592,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,48,2026082902,3,0.5,0.2,49,37,inference,24,ZLZ,0.4583333333333333,0.41131445582912685,0.04701887750420647,0.019150173039082785,0.010132341696054996,0.010794082125603866,1.065309723003767,0.19024698766465414,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,49,2026082902,0,0.25,0.75,104,77,balance,34,LOO,0.5294117647058824,0.4997153748408705,0.029696389865011885,0.05008289781537556,0.00723247965804545,0.007549543881723815,1.0438389374971364,0.5889058099627705,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,49,2026082902,0,0.25,0.75,104,77,balance,34,ZLZ,0.5294117647058824,0.4997153748408705,0.029696389865011885,0.0501231511751542,0.007231935805875853,0.0075495438817238135,1.043917435714779,0.5894012946317715,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,49,2026082902,0,0.25,0.75,104,77,inference,24,LOO,0.5833333333333334,0.4997153748408705,0.0836179584924629,0.04752213784828985,0.01024901472634548,0.010567632850241546,1.0310876832947704,0.4694127820082782,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,49,2026082902,0,0.25,0.75,104,77,inference,24,ZLZ,0.5833333333333334,0.4997153748408705,0.0836179584924629,0.04752213784828985,0.01024901472634548,0.010567632850241546,1.0310876832947704,0.4694127820082782,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,49,2026082902,1,0.5,0.8,99,180,balance,34,LOO,0.5588235294117647,0.5884163883652527,-0.029592858953487955,0.012122158367921743,0.007002100678559137,0.007470902799622522,1.0669516395985117,0.14486576962590067,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,49,2026082902,1,0.5,0.8,99,180,balance,34,ZLZ,0.5294117647058824,0.5884163883652527,-0.059004623659370314,-0.002733564706860925,0.006783649106777781,0.0075495438817238135,1.1129030648387754,0.03318926776624672,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,49,2026082902,1,0.5,0.8,99,180,inference,24,LOO,0.5,0.5884163883652527,-0.08841638836525267,0.017236160311755344,0.009885183107087097,0.010869565217391304,1.09958157574223,0.17335970751864427,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,49,2026082902,1,0.5,0.8,99,180,inference,24,ZLZ,0.4583333333333333,0.5884163883652527,-0.13008305503191936,-0.008929675091324474,0.009492426627956194,0.010794082125603866,1.1371256843654878,0.09165307341259504,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,49,2026082902,2,0.75,0.25,77,104,balance,34,LOO,0.6176470588235294,0.4997153748408705,0.11793168398265896,0.030141506514285377,0.007305501860011905,0.007156338471217364,0.9795820476604056,0.35264678377742215,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,49,2026082902,2,0.75,0.25,77,104,balance,34,ZLZ,0.5882352941176471,0.4997153748408705,0.0885199192767766,0.032368226476153894,0.007303956960847281,0.007339834329453707,1.0049120454568319,0.3787388022774067,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,49,2026082902,2,0.75,0.25,77,104,inference,24,LOO,0.625,0.4997153748408705,0.12528462515912953,0.03266813716073658,0.01034469690237204,0.010190217391304348,0.9850667919489966,0.3211925661120533,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,49,2026082902,2,0.75,0.25,77,104,inference,24,ZLZ,0.625,0.4997153748408705,0.12528462515912953,0.031539182813974165,0.010346313829971816,0.010190217391304348,0.9849128451704916,0.31006847459795644,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,49,2026082902,3,0.5,0.2,99,6,balance,34,LOO,0.5294117647058824,0.41117183608350144,0.11823992862238092,0.011810833150673605,0.00712373933818773,0.0075495438817238135,1.059772617065521,0.1399350554955831,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,49,2026082902,3,0.5,0.2,99,6,balance,34,ZLZ,0.5588235294117647,0.41117183608350144,0.14765169332826328,0.017178841942443124,0.007149766755672223,0.007470902799622523,1.044915597238963,0.20316455758797292,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,49,2026082902,3,0.5,0.2,99,6,inference,24,LOO,0.5416666666666666,0.41117183608350144,0.1304948305831652,0.01969348605218124,0.010156757380646293,0.010794082125603866,1.0627488401142668,0.1954092242343364,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,49,2026082902,3,0.5,0.2,99,6,inference,24,ZLZ,0.5833333333333334,0.41117183608350144,0.17216149724983193,0.01927956766185629,0.010153775853614249,0.010567632850241546,1.0407589258019698,0.191330190861521,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,50,2026082902,0,0.25,0.75,66,111,balance,34,LOO,0.4411764705882353,0.4967621612387368,-0.05558569065050151,-0.02887585172540369,0.007299973466268947,0.007470902799622523,1.0234150622798002,0.33796689543510366,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,50,2026082902,0,0.25,0.75,66,111,balance,34,ZLZ,0.4411764705882353,0.4967621612387368,-0.05558569065050151,-0.024402878266465977,0.007303274859085728,0.007470902799622522,1.0229524348694414,0.28555004347975865,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,50,2026082902,0,0.25,0.75,66,111,inference,24,LOO,0.375,0.4967621612387368,-0.12176216123873679,-0.025144747382299548,0.010350130328223921,0.010190217391304348,0.9845496692458544,0.24715782662479494,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,50,2026082902,0,0.25,0.75,66,111,inference,24,ZLZ,0.375,0.4967621612387368,-0.12176216123873679,-0.022487221275961256,0.01035775250638487,0.010190217391304348,0.9838251478805612,0.22095459041959653,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,50,2026082902,1,0.5,0.8,49,110,balance,34,LOO,0.5,0.5894492023801639,-0.08944920238016385,0.050920616306218025,0.006741933026378036,0.007575757575757576,1.1236773705875116,0.6201566919392887,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,50,2026082902,1,0.5,0.8,49,110,balance,34,ZLZ,0.4117647058823529,0.5894492023801639,-0.17768449649781093,0.051275283888643775,0.0067380210797247046,0.007339834329453706,1.0893160235933232,0.6246574024052687,0.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,50,2026082902,1,0.5,0.8,49,110,inference,24,LOO,0.4583333333333333,0.5894492023801639,-0.13111586904683054,0.047779161871753684,0.009576620549029833,0.010794082125603866,1.1271285178671269,0.48823890988444957,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,50,2026082902,1,0.5,0.8,49,110,inference,24,ZLZ,0.4583333333333333,0.5894492023801639,-0.13111586904683054,0.04868920776544239,0.009567077013596239,0.010794082125603866,1.1282528728747423,0.49778645272473915,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,50,2026082902,2,0.75,0.25,111,66,balance,34,LOO,0.5882352941176471,0.4967621612387368,0.09147313287891029,0.005831111831706759,0.007320778946712361,0.007339834329453707,1.0026029173780617,0.06815107707342297,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,50,2026082902,2,0.75,0.25,111,66,balance,34,ZLZ,0.6470588235294118,0.4967621612387368,0.150296662290675,0.0015814449572540967,0.007317943752580879,0.006920415224913494,0.9456775644760613,0.018486706538632134,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,50,2026082902,2,0.75,0.25,111,66,inference,24,LOO,0.6666666666666666,0.4967621612387368,0.16990450542792984,0.0006725971360734273,0.010377108003976803,0.009661835748792272,0.9310721007326493,0.006602628243787942,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,50,2026082902,2,0.75,0.25,111,66,inference,24,ZLZ,0.7916666666666666,0.4967621612387368,0.29490450542792984,0.0018350035054650604,0.010374694169735623,0.007170893719806763,0.6911908536759785,0.018015621403871737,0.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,linear,200,50,2026082902,3,0.5,0.2,49,79,balance,34,LOO,0.5,0.4093940147005406,0.0906059852994594,0.056165298614289594,0.007277923424654823,0.007575757575757576,1.04092295751475,0.6583613564210917,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,50,2026082902,3,0.5,0.2,49,79,balance,34,ZLZ,0.47058823529411764,0.4093940147005406,0.06119422059357704,0.05127528388864372,0.0072749762844939135,0.0075495438817238135,1.0377413735100582,0.6011630547203596,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,50,2026082902,3,0.5,0.2,49,79,inference,24,LOO,0.4166666666666667,0.4093940147005406,0.007272651966126087,0.04868920776544233,0.010288960518542882,0.010567632850241544,1.0270845952996355,0.4800063224056521,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,50,2026082902,3,0.5,0.2,49,79,inference,24,ZLZ,0.4166666666666667,0.4093940147005406,0.007272651966126087,0.04868920776544233,0.010288960518542882,0.010567632850241544,1.0270845952996355,0.4800063224056521,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,51,2026082902,0,0.25,0.75,157,168,balance,34,LOO,0.5,0.5009865641589426,-0.0009865641589426044,-0.03598251281532894,0.0072926722241557565,0.007575757575757576,1.0388177807668562,0.4213549900921404,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,51,2026082902,0,0.25,0.75,157,168,balance,34,ZLZ,0.47058823529411764,0.5009865641589426,-0.030398328864824964,-0.03453918413410889,0.007296712533657275,0.0075495438817238135,1.0346500354646442,0.40434162885097596,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,51,2026082902,0,0.25,0.75,157,168,inference,24,LOO,0.5416666666666666,0.5009865641589426,0.040680102507724025,-0.038670275812320964,0.010328092919236843,0.010794082125603866,1.0451186109585713,0.38051098712645004,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,51,2026082902,0,0.25,0.75,157,168,inference,24,ZLZ,0.5416666666666666,0.5009865641589426,0.040680102507724025,-0.03706754793862771,0.010335372400370007,0.010794082125603866,1.044382505773806,0.36461186162477066,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,51,2026082902,1,0.5,0.8,15,159,balance,34,LOO,0.5,0.5896260996720082,-0.08962609967200819,-0.030699961511543306,0.007189728695096648,0.007575757575757576,1.0536917173139229,0.3620608608897949,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,51,2026082902,1,0.5,0.8,15,159,balance,34,ZLZ,0.5294117647058824,0.5896260996720082,-0.060214334966125826,-0.03267285157534816,0.007199342869360685,0.0075495438817238135,1.0486434690940378,0.3850708212444539,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,51,2026082902,1,0.5,0.8,15,159,inference,24,LOO,0.5,0.5896260996720082,-0.08962609967200819,-0.03745903712426213,0.010230592248580393,0.010869565217391304,1.0624570849160346,0.3703447750699789,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,51,2026082902,1,0.5,0.8,15,159,inference,24,ZLZ,0.5,0.5896260996720082,-0.08962609967200819,-0.02676979825204262,0.010173983640018001,0.010869565217391304,1.068368654991475,0.2653991824528698,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,51,2026082902,2,0.75,0.25,168,157,balance,34,LOO,0.4117647058823529,0.5009865641589426,-0.08922185827658968,-0.040242744783611395,0.007251276901513717,0.007339834329453707,1.012212666698951,0.47258545344427694,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,51,2026082902,2,0.75,0.25,168,157,balance,34,ZLZ,0.47058823529411764,0.5009865641589426,-0.030398328864824964,-0.03952678520673242,0.007247615060969296,0.0075495438817238135,1.0416590586302659,0.4642949225549404,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,51,2026082902,2,0.75,0.25,168,157,inference,24,LOO,0.4583333333333333,0.5009865641589426,-0.04265323082560929,-0.043352764705774094,0.01025265936760825,0.010794082125603866,1.0528080314173083,0.42815254937077796,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,51,2026082902,2,0.75,0.25,168,157,inference,24,ZLZ,0.4583333333333333,0.5009865641589426,-0.04265323082560929,-0.0413433865297404,0.010254462284940456,0.010794082125603866,1.0526229289912048,0.4082720051196539,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,51,2026082902,3,0.5,0.2,15,17,balance,34,LOO,0.4117647058823529,0.41232523232461504,-0.0005605264422621214,-0.028405935010007655,0.006899350018539148,0.007339834329453707,1.0638443200781147,0.341983379720605,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,51,2026082902,3,0.5,0.2,15,17,balance,34,ZLZ,0.4117647058823529,0.41232523232461504,-0.0005605264422621214,-0.03267285157534827,0.006868758251991281,0.007339834329453707,1.0685824220594544,0.39422841516399565,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,51,2026082902,3,0.5,0.2,15,17,inference,24,LOO,0.375,0.41232523232461504,-0.03732523232461504,-0.029798202000158258,0.009770797142558227,0.010190217391304348,1.0429258987395482,0.301456783875717,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,51,2026082902,3,0.5,0.2,15,17,inference,24,ZLZ,0.375,0.41232523232461504,-0.03732523232461504,-0.026769798252042565,0.009792873471596346,0.010190217391304348,1.0405748037958904,0.27051417462031235,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,52,2026082902,0,0.25,0.75,43,123,balance,34,LOO,0.5,0.5005804681948833,-0.0005804681948833323,-0.014989972769567539,0.007300962997304388,0.007575757575757576,1.0376381278133646,0.17543278999830111,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,52,2026082902,0,0.25,0.75,43,123,balance,34,ZLZ,0.5,0.5005804681948833,-0.0005804681948833323,-0.011299939776703738,0.00729407606440381,0.007575757575757576,1.0386178467110336,0.13230948681062754,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,52,2026082902,0,0.25,0.75,43,123,inference,24,LOO,0.5,0.5005804681948833,-0.0005804681948833323,-0.015318848734275414,0.010348586292529167,0.010869565217391304,1.0503430043616915,0.15058635288140912,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,52,2026082902,0,0.25,0.75,43,123,inference,24,ZLZ,0.5416666666666666,0.5005804681948833,0.0410861984717833,-0.010375208607697584,0.010346436902074242,0.010794082125603866,1.0432656408932315,0.10200029569863218,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,52,2026082902,1,0.5,0.8,146,162,balance,34,LOO,0.6470588235294118,0.5877810795968599,0.05927774393255192,0.03278940636349159,0.006856210843525325,0.006920415224913495,1.0093644117506686,0.3959966133252765,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,52,2026082902,1,0.5,0.8,146,162,balance,34,ZLZ,0.6764705882352942,0.5877810795968599,0.08868950863843428,0.03758495459206257,0.006826634357957813,0.0066320645905421,0.9714984343362548,0.45489452395515056,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,linear,200,52,2026082902,1,0.5,0.8,146,162,inference,24,LOO,0.6666666666666666,0.5877810795968599,0.07888558706980675,0.03743628981640834,0.009676125885147598,0.009661835748792272,0.998523155183702,0.380576568394351,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,52,2026082902,1,0.5,0.8,146,162,inference,24,ZLZ,0.625,0.5877810795968599,0.03721892040314012,0.040057992697526856,0.009655920744097355,0.010190217391304348,1.0553335783678224,0.40765459018712663,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,52,2026082902,2,0.75,0.25,123,43,balance,34,LOO,0.5882352941176471,0.5005804681948833,0.08765482592276375,0.01573439103736396,0.0073072128466925524,0.007339834329453707,1.0044642852816201,0.18406620585837188,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,52,2026082902,2,0.75,0.25,123,43,balance,34,ZLZ,0.5882352941176471,0.5005804681948833,0.08765482592276375,0.020031632533617172,0.007304706822956947,0.007339834329453707,1.004808886564258,0.2343769777169415,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,52,2026082902,2,0.75,0.25,123,43,inference,24,LOO,0.625,0.5005804681948833,0.12441953180511667,0.014068706368093653,0.01036091324270467,0.010190217391304348,0.9835250187505901,0.13821499006745858,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,52,2026082902,2,0.75,0.25,123,43,inference,24,ZLZ,0.625,0.5005804681948833,0.12441953180511667,0.012422788602824197,0.010366204691570676,0.010190217391304348,0.9830229765374561,0.1220138707541341,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,52,2026082902,3,0.5,0.2,146,165,balance,34,LOO,0.4411764705882353,0.4085521449490128,0.03262432563922246,0.03989607175906701,0.007208579566719377,0.007470902799622523,1.0363904192879054,0.469899830235512,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,52,2026082902,3,0.5,0.2,146,165,balance,34,ZLZ,0.38235294117647056,0.4085521449490128,-0.026199203772542257,0.037584954592062625,0.007203558783911051,0.007156338471217364,0.9934448632807505,0.44283351034381,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,52,2026082902,3,0.5,0.2,146,165,inference,24,LOO,0.4166666666666667,0.4085521449490128,0.008114521717653866,0.032876887218852235,0.010202463945037474,0.010567632850241544,1.0357922269729452,0.32549038012331255,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,52,2026082902,3,0.5,0.2,146,165,inference,24,ZLZ,0.4166666666666667,0.4085521449490128,0.008114521717653866,0.04005799269752691,0.010226833679613264,0.010567632850241544,1.0333240161427137,0.3961125355887827,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,53,2026082902,0,0.25,0.75,151,44,balance,34,LOO,0.5294117647058824,0.49929960571337867,0.03011215899250369,0.0037231739396189067,0.007303679209982066,0.0075495438817238135,1.0336631257580042,0.04356547776314129,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,53,2026082902,0,0.25,0.75,151,44,balance,34,ZLZ,0.5588235294117647,0.49929960571337867,0.05952392369838605,0.0019134571591015725,0.007304011225135837,0.007470902799622523,1.022849304216887,0.022389171712508805,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,53,2026082902,0,0.25,0.75,151,44,inference,24,LOO,0.5416666666666666,0.49929960571337867,0.04236706095328796,-0.0007658187587125109,0.010348874432797781,0.010794082125603866,1.0430199144551533,0.007527997070659454,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,53,2026082902,0,0.25,0.75,151,44,inference,24,ZLZ,0.5416666666666666,0.49929960571337867,0.04236706095328796,-0.00466859460014768,0.010358390853993118,0.010794082125603866,1.0420616751918366,0.04587119099428649,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,53,2026082902,1,0.5,0.8,109,81,balance,34,LOO,0.5,0.5906551014433419,-0.09065510144334188,0.018498960165075795,0.006944716416217924,0.007575757575757576,1.090866368289134,0.22198317515610508,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,53,2026082902,1,0.5,0.8,109,81,balance,34,ZLZ,0.5,0.5906551014433419,-0.09065510144334188,-0.004975011048203193,0.00677181975156632,0.007575757575757576,1.118718136879722,0.060456270814903124,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,53,2026082902,1,0.5,0.8,109,81,inference,24,LOO,0.5416666666666666,0.5906551014433419,-0.04898843477667525,0.012935149072816232,0.00988668584028614,0.010794082125603866,1.0917796216018394,0.1300906462265733,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,53,2026082902,1,0.5,0.8,109,81,inference,24,ZLZ,0.5,0.5906551014433419,-0.09065510144334188,-0.015606747719532077,0.009496910172771848,0.010869565217391304,1.1445370146339735,0.16014789883431535,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,53,2026082902,2,0.75,0.25,44,151,balance,34,LOO,0.5294117647058824,0.49929960571337867,0.03011215899250369,-0.029925507264407458,0.0072933024102319185,0.007549543881723815,1.0351338059330175,0.35041235477486343,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,53,2026082902,2,0.75,0.25,44,151,balance,34,ZLZ,0.5294117647058824,0.49929960571337867,0.03011215899250369,-0.0279135883570521,0.0073017925697421715,0.0075495438817238135,1.033930204071846,0.32666373546392147,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,53,2026082902,2,0.75,0.25,44,151,inference,24,LOO,0.5,0.49929960571337867,0.0007003942866213309,-0.02289083687406851,0.010353314821013208,0.010869565217391304,1.0498632955051563,0.22496862836028225,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,53,2026082902,2,0.75,0.25,44,151,inference,24,ZLZ,0.5,0.49929960571337867,0.0007003942866213309,-0.0228880700753617,0.010352822276172307,0.010869565217391304,1.0499132436966792,0.22494678739879465,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,53,2026082902,3,0.5,0.2,109,82,balance,34,LOO,0.5,0.4090175488693845,0.09098245113061548,0.011031028477131832,0.007108843558845929,0.007575757575757576,1.0656807275398037,0.13083276723940557,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,53,2026082902,3,0.5,0.2,109,82,balance,34,ZLZ,0.47058823529411764,0.4090175488693845,0.06157068642473312,0.015057003578289818,0.0071188437353519535,0.0075495438817238135,1.0605014188235395,0.17845709688123212,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,53,2026082902,3,0.5,0.2,109,82,inference,24,LOO,0.4583333333333333,0.4090175488693845,0.0493157844639488,0.009983579520512154,0.01006487023644619,0.010794082125603866,1.0724511962923382,0.09951354361851697,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,53,2026082902,3,0.5,0.2,109,82,inference,24,ZLZ,0.4166666666666667,0.4090175488693845,0.007649117797282168,0.012771939667999721,0.010064850113154885,0.010567632850241544,1.0499543193822147,0.12730726922231597,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,54,2026082902,0,0.25,0.75,143,5,balance,34,LOO,0.5294117647058824,0.4974332099716424,0.03197855473423994,0.06072364659929619,0.007198917715673627,0.0075495438817238135,1.0487053998807065,0.7156888303618789,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,54,2026082902,0,0.25,0.75,143,5,balance,34,ZLZ,0.5882352941176471,0.4974332099716424,0.09080208414600466,0.053951594219874166,0.007237578761727209,0.007339834329453707,1.0141284220998372,0.6341728288925776,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,54,2026082902,0,0.25,0.75,143,5,inference,24,LOO,0.625,0.4974332099716424,0.12756679002835758,0.05507862732324609,0.010249778582721185,0.010190217391304348,0.9941890265300712,0.544033779555131,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,54,2026082902,0,0.25,0.75,143,5,inference,24,ZLZ,0.6666666666666666,0.4974332099716424,0.1692334566950242,0.05711970698783486,0.010254980800006933,0.009661835748792272,0.9421602962714216,0.5640512228959066,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,54,2026082902,1,0.5,0.8,92,106,balance,34,LOO,0.6764705882352942,0.593096167371818,0.08337442086347613,0.002009096979323388,0.0070411596809380125,0.0066320645905421,0.9418994726815493,0.023943013145371828,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,linear,200,54,2026082902,1,0.5,0.8,92,106,balance,34,ZLZ,0.6176470588235294,0.593096167371818,0.02455089145171141,-0.006598804195332764,0.007087756614606416,0.007156338471217364,1.0096761020926728,0.07838100791752654,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,54,2026082902,1,0.5,0.8,92,106,inference,24,LOO,0.6666666666666666,0.593096167371818,0.0735704992948486,0.0026218536793808367,0.009955257363791754,0.009661835748792272,0.9705259638925373,0.02627738867943047,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,54,2026082902,1,0.5,0.8,92,106,inference,24,ZLZ,0.6666666666666666,0.593096167371818,0.0735704992948486,0.0005954452000628274,0.009986853618555771,0.009661835748792272,0.9674554286888105,0.005958369838820975,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,54,2026082902,2,0.75,0.25,5,143,balance,34,LOO,0.5588235294117647,0.4974332099716424,0.0613903194401223,-0.004212098221864247,0.007312366363772386,0.007470902799622523,1.0216805925692636,0.049257177071754504,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,54,2026082902,2,0.75,0.25,5,143,balance,34,ZLZ,0.5882352941176471,0.4974332099716424,0.09080208414600466,-0.005806709611105798,0.007307456503048272,0.007339834329453706,1.0044307929020073,0.0679277122867084,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,54,2026082902,2,0.75,0.25,5,143,inference,24,LOO,0.5833333333333334,0.4974332099716424,0.08590012336169095,-0.002577495071168834,0.010355267689585978,0.010567632850241546,1.0205079353833737,0.025328949517165127,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,54,2026082902,2,0.75,0.25,5,143,inference,24,ZLZ,0.5833333333333334,0.4974332099716424,0.08590012336169095,-0.007536060416242052,0.01035428202639825,0.010567632850241546,1.020605081385591,0.07406011405324213,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,54,2026082902,3,0.5,0.2,92,159,balance,34,LOO,0.4411764705882353,0.41255269706324604,0.028623773524989238,-0.00462783454854182,0.007051447611152007,0.007470902799622522,1.0594849755115727,0.05511104957216233,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,54,2026082902,3,0.5,0.2,92,159,balance,34,ZLZ,0.5,0.41255269706324604,0.08744730293675396,-0.006598804195332708,0.007047672013717737,0.007575757575757576,1.0749304963414816,0.07860359323485128,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,54,2026082902,3,0.5,0.2,92,159,inference,24,LOO,0.5,0.41255269706324604,0.08744730293675396,-0.0017235628395070868,0.010027496245064568,0.010869565217391304,1.0839759947794738,0.017211981396078668,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,54,2026082902,3,0.5,0.2,92,159,inference,24,ZLZ,0.4583333333333333,0.41255269706324604,0.04578063627008727,0.0005954452000628829,0.010038306663305978,0.010794082125603866,1.0752891386612593,0.005943079902855172,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,55,2026082902,0,0.25,0.75,166,84,balance,34,LOO,0.4411764705882353,0.500509732723011,-0.059333262134775744,-0.0050546989959732724,0.007302675565493032,0.007470902799622523,1.0230363833941092,0.05914993822094849,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,55,2026082902,0,0.25,0.75,166,84,balance,34,ZLZ,0.4411764705882353,0.500509732723011,-0.059333262134775744,-0.006696353908547836,0.00730134080250601,0.007470902799622522,1.0232234053584122,0.07836769771993167,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,55,2026082902,0,0.25,0.75,166,84,inference,24,LOO,0.375,0.500509732723011,-0.12550973272301102,-0.010953288384838389,0.010355736031849923,0.010190217391304348,0.9840167188467813,0.1076351291680159,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,55,2026082902,0,0.25,0.75,166,84,inference,24,ZLZ,0.3333333333333333,0.500509732723011,-0.1671763993896777,-0.00794838465812564,0.010369870663333523,0.00966183574879227,0.9317219146189769,0.07805346845587693,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,55,2026082902,1,0.5,0.8,146,11,balance,34,LOO,0.5588235294117647,0.58948877345807,-0.03066524404630533,0.023250213187765434,0.00694505959709876,0.007470902799622523,1.0757147142039545,0.27899020177427275,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,55,2026082902,1,0.5,0.8,146,11,balance,34,ZLZ,0.5,0.58948877345807,-0.08948877345807005,0.0023064464317615885,0.006757005264350598,0.007575757575757576,1.1211708855292222,0.02805861588560823,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,55,2026082902,1,0.5,0.8,146,11,inference,24,LOO,0.5833333333333334,0.58948877345807,-0.0061554401247366775,0.01850228711790769,0.009885614241546242,0.010567632850241544,1.068991019883113,0.186090235879415,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,55,2026082902,1,0.5,0.8,146,11,inference,24,ZLZ,0.4166666666666667,0.58948877345807,-0.17282210679140336,0.01710136404531437,0.009902568802564397,0.010567632850241544,1.0671607600953925,0.17185288126292095,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,55,2026082902,2,0.75,0.25,84,166,balance,34,LOO,0.4117647058823529,0.500509732723011,-0.0887450268406581,0.029344482960993012,0.007290871345024092,0.007339834329453707,1.0067156560735409,0.343666139552184,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,55,2026082902,2,0.75,0.25,84,166,balance,34,ZLZ,0.47058823529411764,0.500509732723011,-0.029921497428893384,0.028167783863517037,0.007287927312658725,0.0075495438817238135,1.03589725279102,0.32995192268762946,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,55,2026082902,2,0.75,0.25,84,166,inference,24,LOO,0.375,0.500509732723011,-0.12550973272301102,0.034704838867181786,0.010303771977098565,0.010190217391304348,0.988979318831336,0.34189434123115575,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,55,2026082902,2,0.75,0.25,84,166,inference,24,ZLZ,0.4166666666666667,0.500509732723011,-0.08384306605634434,0.03269512615206749,0.010310123108158339,0.010567632850241544,1.024976398378739,0.3219964561188253,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,55,2026082902,3,0.5,0.2,146,56,balance,34,LOO,0.35294117647058826,0.4094857419940092,-0.056544565523420964,0.022252847966623746,0.007175858263382632,0.006920415224913494,0.9644024409215791,0.2626931055761857,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,55,2026082902,3,0.5,0.2,146,56,balance,34,ZLZ,0.3235294117647059,0.4094857419940092,-0.08595633022930332,0.022318130755831556,0.007176001177865743,0.0066320645905421,0.9242005994924573,0.26346114019118055,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,55,2026082902,3,0.5,0.2,146,56,inference,24,LOO,0.2916666666666667,0.4094857419940092,-0.11781907532734254,0.014818129245879108,0.010139242141524972,0.008982487922705314,0.8859131478789519,0.14716028865386113,1.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,55,2026082902,3,0.5,0.2,146,56,inference,24,ZLZ,0.2916666666666667,0.4094857419940092,-0.11781907532734254,0.017101364045314205,0.010151402319785601,0.008982487922705314,0.8848519288017959,0.16973356464103578,1.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,56,2026082902,0,0.25,0.75,148,60,balance,34,LOO,0.4117647058823529,0.4987180175939079,-0.08695331171155496,-0.032284693403906495,0.007299976910662146,0.007339834329453707,1.0054599376517679,0.37786435286525416,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,56,2026082902,0,0.25,0.75,148,60,balance,34,ZLZ,0.4117647058823529,0.4987180175939079,-0.08695331171155496,-0.03228469340390644,0.007299976910662148,0.007339834329453707,1.0054599376517677,0.3778643528652535,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,56,2026082902,0,0.25,0.75,148,60,inference,24,LOO,0.3333333333333333,0.4987180175939079,-0.16538468426057457,-0.04079240561567943,0.010324457841317433,0.00966183574879227,0.9358201561080122,0.40146315171654334,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,56,2026082902,0,0.25,0.75,148,60,inference,24,ZLZ,0.2916666666666667,0.4987180175939079,-0.2070513509272412,-0.04177549091942501,0.01032148118067114,0.008982487922705314,0.8702712106404519,0.41119757958854514,0.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,56,2026082902,1,0.5,0.8,46,147,balance,34,LOO,0.7352941176470589,0.5873906320879223,0.14790348555913657,0.012231706614502569,0.007020461872714117,0.00589808115759673,0.8401272258909835,0.14598364835922886,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,linear,200,56,2026082902,1,0.5,0.8,46,147,balance,34,ZLZ,0.7647058823529411,0.5873906320879223,0.17731525026501882,0.01344127355951974,0.00701474282143742,0.005452448359022755,0.7772841425290444,0.1604850357732548,0.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,linear,200,56,2026082902,1,0.5,0.8,46,147,inference,24,LOO,0.75,0.5873906320879223,0.1626093679120777,0.01633359569513415,0.009929241371648433,0.008152173913043478,0.8210268647835349,0.16391691326486257,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,linear,200,56,2026082902,1,0.5,0.8,46,147,inference,24,ZLZ,0.8333333333333334,0.5873906320879223,0.24594270124541107,0.016898429483256927,0.009921835692927644,0.006038647342995169,0.6086219858790405,0.16964861887700824,0.0,0.30461263992690735,1.0,0.8412701465976901,0.0
main,linear,200,56,2026082902,2,0.75,0.25,60,148,balance,34,LOO,0.3235294117647059,0.4987180175939079,-0.17518860582920198,-0.011770712383803394,0.00728969093142804,0.0066320645905421,0.9097868006926444,0.13786314771320504,0.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,56,2026082902,2,0.75,0.25,60,148,balance,34,ZLZ,0.29411764705882354,0.4987180175939079,-0.20460037053508434,-0.005782406121468409,0.007290592058743287,0.006291286568103177,0.8629321895137875,0.06772159708142475,0.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,linear,200,56,2026082902,2,0.75,0.25,60,148,inference,24,LOO,0.3333333333333333,0.4987180175939079,-0.16538468426057457,-0.005018279329499886,0.010356742731781755,0.009661835748792272,0.9329029405300354,0.049310935001483626,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,56,2026082902,2,0.75,0.25,60,148,inference,24,ZLZ,0.3333333333333333,0.4987180175939079,-0.16538468426057457,-0.008231800951607637,0.010354383582868085,0.009661835748792272,0.933115493690839,0.08089705946148273,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,56,2026082902,3,0.5,0.2,46,18,balance,34,LOO,0.3235294117647059,0.40691166254991823,-0.08338225078521233,0.015265013744162947,0.007128022962610662,0.0066320645905421,0.9304213279516547,0.18080592351647518,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,56,2026082902,3,0.5,0.2,46,18,balance,34,ZLZ,0.35294117647058826,0.40691166254991823,-0.05397048607932997,0.013441273559519629,0.007127196304087638,0.006920415224913494,0.970987037489686,0.15921392896149708,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,56,2026082902,3,0.5,0.2,46,18,inference,24,LOO,0.3333333333333333,0.40691166254991823,-0.07357832921658491,0.019922997632637274,0.010136472469150901,0.00966183574879227,0.9531753554500217,0.1978842643752034,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,56,2026082902,3,0.5,0.2,46,18,inference,24,ZLZ,0.4166666666666667,0.40691166254991823,0.009755004116748456,0.016898429483256816,0.010133140121569476,0.010567632850241544,1.0428783894685523,0.16787047515280562,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,57,2026082902,0,0.25,0.75,104,118,balance,34,LOO,0.4117647058823529,0.5007499165864953,-0.08898521070414234,0.010414208514947454,0.007312880775657787,0.007339834329453706,1.0036857641499692,0.12178169724362149,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,57,2026082902,0,0.25,0.75,104,118,balance,34,ZLZ,0.4117647058823529,0.5007499165864953,-0.08898521070414234,0.011488628687712055,0.007312022952747264,0.007339834329453706,1.0038035133213021,0.13435363478635579,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,57,2026082902,0,0.25,0.75,104,118,inference,24,LOO,0.375,0.5007499165864953,-0.12574991658649526,0.006935606649247639,0.010365906815276096,0.010190217391304348,0.9830512248370942,0.06812096696772445,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,57,2026082902,0,0.25,0.75,104,118,inference,24,ZLZ,0.375,0.5007499165864953,-0.12574991658649526,0.009212152788688699,0.010366402910038553,0.010190217391304348,0.9830041799201542,0.09047885377229607,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,57,2026082902,1,0.5,0.8,0,82,balance,34,LOO,0.5882352941176471,0.5911206284019536,-0.0028853342843064844,-0.006781667106769196,0.007096377692463116,0.007339834329453707,1.034307170156566,0.08050411992625732,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,57,2026082902,1,0.5,0.8,0,82,balance,34,ZLZ,0.6176470588235294,0.5911206284019536,0.026526430421575875,-0.004077304909234969,0.0070852450385388175,0.007156338471217364,1.010034011850239,0.04843906513891352,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,57,2026082902,1,0.5,0.8,0,82,inference,24,LOO,0.6666666666666666,0.5911206284019536,0.07554603826471307,-0.0016193356645251011,0.01002024882997163,0.009661835748792272,0.9642311196796524,0.016176986675246755,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,57,2026082902,1,0.5,0.8,0,82,inference,24,ZLZ,0.6666666666666666,0.5911206284019536,0.07554603826471307,-0.00947964616722996,0.010081766035818058,0.009661835748792272,0.9583475468946734,0.09441126572120384,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,57,2026082902,2,0.75,0.25,118,104,balance,34,LOO,0.5294117647058824,0.5007499165864953,0.0286618481193871,-0.02001948819441335,0.0072927229478981625,0.0075495438817238135,1.0352160551909722,0.23442726075307907,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,57,2026082902,2,0.75,0.25,118,104,balance,34,ZLZ,0.5294117647058824,0.5007499165864953,0.0286618481193871,-0.017917369353993073,0.0072890864306848465,0.0075495438817238135,1.0357325233437376,0.20986387931494535,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,57,2026082902,2,0.75,0.25,118,104,inference,24,LOO,0.5833333333333334,0.5007499165864953,0.08258341674683811,-0.024076708099239286,0.010341077229771671,0.010567632850241546,1.021908319165979,0.2367632085175683,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,57,2026082902,2,0.75,0.25,118,104,inference,24,ZLZ,0.5416666666666666,0.5007499165864953,0.04091675008017137,-0.01764724510752891,0.010345756874877578,0.010794082125603866,1.043334214804037,0.17349852366096172,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,57,2026082902,3,0.5,0.2,0,186,balance,34,LOO,0.3235294117647059,0.4082087577984186,-0.08467934603371269,-0.003321058020351042,0.007042949724917294,0.0066320645905421,0.9416600784581037,0.039573017658619994,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,57,2026082902,3,0.5,0.2,0,186,balance,34,ZLZ,0.3235294117647059,0.4082087577984186,-0.08467934603371269,-0.0040773049092351354,0.007037767445583499,0.0066320645905421,0.942353472435922,0.048602178273481185,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,57,2026082902,3,0.5,0.2,0,186,inference,24,LOO,0.2916666666666667,0.4082087577984186,-0.1165420911317519,-0.0006271928380787717,0.010002717739214032,0.008982487922705314,0.8980047380014461,0.006271076281182219,1.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,57,2026082902,3,0.5,0.2,0,186,inference,24,ZLZ,0.20833333333333334,0.4082087577984186,-0.19987542446508524,-0.00947964616722996,0.00993216008370315,0.007170893719806763,0.7219873279703659,0.09511965621818087,0.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,linear,200,58,2026082902,0,0.25,0.75,119,54,balance,34,LOO,0.4411764705882353,0.49826660443524945,-0.05709013384701417,-0.021096707149480587,0.007303795189720834,0.007470902799622522,1.0228795585802941,0.24685412065022452,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,58,2026082902,0,0.25,0.75,119,54,balance,34,ZLZ,0.4411764705882353,0.49826660443524945,-0.05709013384701417,-0.023842524904952922,0.007304354189064381,0.007470902799622523,1.0228012780113385,0.27897246054486496,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,58,2026082902,0,0.25,0.75,119,54,inference,24,LOO,0.4583333333333333,0.49826660443524945,-0.039933271101916135,-0.019816969265032625,0.010361103451376039,0.010794082125603866,1.0417888573605858,0.1946857797096556,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,58,2026082902,0,0.25,0.75,119,54,inference,24,ZLZ,0.5,0.49826660443524945,0.0017333955647505506,-0.024422545889681346,0.010344980135549898,0.010869565217391304,1.0507091434655056,0.2401187665412681,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,58,2026082902,1,0.5,0.8,88,148,balance,34,LOO,0.5882352941176471,0.5897522395511403,-0.001516945433493233,-0.03298839965790701,0.007226877781834526,0.007339834329453706,1.0156300619754641,0.38804839577543204,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,58,2026082902,1,0.5,0.8,88,148,balance,34,ZLZ,0.5,0.5897522395511403,-0.08975223955114031,-0.047162457055572427,0.007003311688792222,0.007575757575757576,1.081739313114033,0.5635658842980675,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,58,2026082902,1,0.5,0.8,88,148,inference,24,LOO,0.4583333333333333,0.5897522395511403,-0.131418906217807,-0.03357621395784993,0.010240205185677915,0.010794082125603866,1.0540884611082413,0.3318007736102881,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,58,2026082902,1,0.5,0.8,88,148,inference,24,ZLZ,0.4583333333333333,0.5897522395511403,-0.131418906217807,-0.0550135531372965,0.00980891793134539,0.010794082125603866,1.1004355629391376,0.5554681282831637,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,58,2026082902,2,0.75,0.25,54,119,balance,34,LOO,0.38235294117647056,0.49826660443524945,-0.11591366325877889,-0.060782967539780575,0.007179898816481307,0.007156338471217364,0.9967185686224629,0.7173361827165413,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,58,2026082902,2,0.75,0.25,54,119,balance,34,ZLZ,0.35294117647058826,0.49826660443524945,-0.1453254279646612,-0.06317260683357612,0.007177252622069657,0.006920415224913494,0.9642150819149932,0.7456751705586361,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,58,2026082902,2,0.75,0.25,54,119,inference,24,LOO,0.2916666666666667,0.49826660443524945,-0.20659993776858276,-0.06154603200688963,0.010164481437177757,0.008982487922705314,0.8837133481154124,0.6104603267707683,0.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,58,2026082902,2,0.75,0.25,54,119,inference,24,ZLZ,0.3333333333333333,0.49826660443524945,-0.16493327110191613,-0.05551892634300948,0.010218076862921548,0.009661835748792272,0.9455630328885355,0.5492328139301939,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,58,2026082902,3,0.5,0.2,88,57,balance,34,LOO,0.23529411764705882,0.41069300588304103,-0.1753988882359822,-0.0291947673804811,0.006891562031956768,0.005452448359022753,0.7911774331768733,0.3516787963856489,0.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,linear,200,58,2026082902,3,0.5,0.2,88,57,balance,34,ZLZ,0.23529411764705882,0.41069300588304103,-0.1753988882359822,-0.027176208971569416,0.006907793078826763,0.005452448359022753,0.7893184258421375,0.3269785122251518,0.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,linear,200,58,2026082902,3,0.5,0.2,88,57,inference,24,LOO,0.25,0.41069300588304103,-0.16069300588304103,-0.026918667781269556,0.009786576536237102,0.008152173913043478,0.8329954691365399,0.272106028830421,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,linear,200,58,2026082902,3,0.5,0.2,88,57,inference,24,ZLZ,0.25,0.41069300588304103,-0.16069300588304103,-0.026699701684958888,0.009791907101981395,0.008152173913043478,0.8325419990344766,0.26981914809349067,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,linear,200,59,2026082902,0,0.25,0.75,106,45,balance,34,LOO,0.4117647058823529,0.49861365532868124,-0.08684894944632832,0.028577377749589072,0.007258255245870249,0.007339834329453706,1.0112394894943757,0.3354333636653118,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,59,2026082902,0,0.25,0.75,106,45,balance,34,ZLZ,0.4117647058823529,0.49861365532868124,-0.08684894944632832,0.03262458566930754,0.007252265831348684,0.007339834329453706,1.0120746398631029,0.3830964675678503,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,59,2026082902,0,0.25,0.75,106,45,inference,24,LOO,0.4166666666666667,0.49861365532868124,-0.08194698866201455,0.028470483321679063,0.010273245285677055,0.010567632850241544,1.0286557515544696,0.28089306121276714,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,59,2026082902,0,0.25,0.75,106,45,inference,24,ZLZ,0.375,0.49861365532868124,-0.12361365532868124,0.036883092900303394,0.010261832771317527,0.010190217391304348,0.9930211901120286,0.364095126603968,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,59,2026082902,1,0.5,0.8,92,17,balance,34,LOO,0.5294117647058824,0.5890498291330993,-0.059638064427216975,-0.01608504021041357,0.00713377144013005,0.0075495438817238135,1.0582822767848845,0.19044192184746772,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,59,2026082902,1,0.5,0.8,92,17,balance,34,ZLZ,0.5294117647058824,0.5890498291330993,-0.059638064427216975,-0.014927257282265405,0.0071333044467871125,0.0075495438817238135,1.058351558950239,0.17673991357751792,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,59,2026082902,1,0.5,0.8,92,17,inference,24,LOO,0.4583333333333333,0.5890498291330993,-0.13071649579976602,-0.021113431625711998,0.010133307796230477,0.010794082125603866,1.065208157361922,0.2097409394621834,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,59,2026082902,1,0.5,0.8,92,17,inference,24,ZLZ,0.5416666666666666,0.5890498291330993,-0.047383162466432704,-0.014338907825876879,0.010124046569483566,0.010794082125603866,1.066182583369377,0.1425079215090748,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,59,2026082902,2,0.75,0.25,45,106,balance,34,LOO,0.7058823529411765,0.49861365532868124,0.20726869761249528,-0.002279357514638758,0.007301793409440425,0.006291286568103178,0.86160840430917,0.02667458543316962,0.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,linear,200,59,2026082902,2,0.75,0.25,45,106,balance,34,ZLZ,0.6764705882352942,0.49861365532868124,0.17785693290661292,-0.0017523379259125615,0.00730446716290155,0.0066320645905421,0.9079463898784436,0.020503291678430242,0.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,linear,200,59,2026082902,2,0.75,0.25,45,106,inference,24,LOO,0.7083333333333334,0.49861365532868124,0.20971967800465213,0.003840255522317537,0.010364696342523431,0.008982487922705314,0.8666426517343007,0.03772088129534034,0.0,0.3715150465994872,1.0,1.0,1.0
main,linear,200,59,2026082902,2,0.75,0.25,45,106,inference,24,ZLZ,0.75,0.49861365532868124,0.25138634467131876,0.0012351892102460682,0.010355975242934159,0.008152173913043478,0.7871951913563789,0.01213774439409343,0.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,linear,200,59,2026082902,3,0.5,0.2,92,136,balance,34,LOO,0.29411764705882354,0.40742703660133506,-0.11330938954251152,-0.022932369576424916,0.006894220651390222,0.006291286568103177,0.9125449976473464,0.2761889778187099,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,linear,200,59,2026082902,3,0.5,0.2,92,136,balance,34,ZLZ,0.29411764705882354,0.40742703660133506,-0.11330938954251152,-0.014927257282265627,0.006955006158885148,0.006291286568103177,0.9045695178955295,0.17899102654890853,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,linear,200,59,2026082902,3,0.5,0.2,92,136,inference,24,LOO,0.20833333333333334,0.40742703660133506,-0.19909370326800171,-0.01846836840650362,0.009832168010562446,0.007170893719806763,0.7293298601186693,0.1862532603199205,0.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,linear,200,59,2026082902,3,0.5,0.2,92,136,inference,24,ZLZ,0.25,0.40742703660133506,-0.15742703660133506,-0.0143389078258771,0.009880362134226935,0.008152173913043478,0.8250885749220896,0.14425459031413593,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,linear,200,60,2026082902,0,0.25,0.75,97,164,balance,34,LOO,0.5882352941176471,0.49966636333077474,0.08856893078687234,0.05890643283202479,0.0072175981306107145,0.007339834329453707,1.0169358554786494,0.6933721208627581,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,60,2026082902,0,0.25,0.75,97,164,balance,34,ZLZ,0.5882352941176471,0.49966636333077474,0.08856893078687234,0.062167397309486616,0.007198522783303066,0.007339834329453707,1.019630631228731,0.7327249735132461,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,60,2026082902,0,0.25,0.75,97,164,inference,24,LOO,0.625,0.49966636333077474,0.12533363666922526,0.06227752365988792,0.010199689101353679,0.010190217391304348,0.9990713726707539,0.6166487682239307,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,60,2026082902,0,0.25,0.75,97,164,inference,24,ZLZ,0.6666666666666666,0.49966636333077474,0.1670003033358919,0.06527247322697849,0.010190638304063993,0.009661835748792272,0.9481089859640258,0.6465905827397695,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,60,2026082902,1,0.5,0.8,96,87,balance,34,LOO,0.5882352941176471,0.5912929929760693,-0.0030576988584222198,-0.0007095850562047756,0.007054367180968253,0.007339834329453707,1.0404667266619756,0.00844841872019731,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,60,2026082902,1,0.5,0.8,96,87,balance,34,ZLZ,0.5588235294117647,0.5912929929760693,-0.03246946356430458,-0.004654425426453224,0.007073718056179267,0.007470902799622522,1.056149360249988,0.05534038848495381,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,60,2026082902,1,0.5,0.8,96,87,inference,24,LOO,0.625,0.5912929929760693,0.0337070070239307,-0.009074226540339514,0.010066852083737483,0.010190217391304348,1.0122546061609623,0.09044046229940422,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,60,2026082902,1,0.5,0.8,96,87,inference,24,ZLZ,0.5833333333333334,0.5912929929760693,-0.007959659642735928,-0.008756826436211118,0.010068233826601916,0.010567632850241546,1.0496014526718813,0.08727102872616821,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,60,2026082902,2,0.75,0.25,164,97,balance,34,LOO,0.5294117647058824,0.49966636333077474,0.029745401375107616,0.024907270564576978,0.0073116834298847955,0.0075495438817238135,1.0325315577623093,0.29128454916254826,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,60,2026082902,2,0.75,0.25,164,97,balance,34,ZLZ,0.5882352941176471,0.49966636333077474,0.08856893078687234,0.025538484256648397,0.007310137082200265,0.007339834329453707,1.0040624747415139,0.29869802922891614,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,60,2026082902,2,0.75,0.25,164,97,inference,24,LOO,0.5833333333333334,0.49966636333077474,0.08366697000255863,0.0284151664033353,0.01034730655566943,0.010567632850241546,1.021293105929233,0.2793421977681269,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,60,2026082902,2,0.75,0.25,164,97,inference,24,ZLZ,0.6666666666666666,0.49966636333077474,0.1670003033358919,0.02495967501915619,0.010354108488248172,0.009661835748792272,0.9331402853039811,0.2452915405856775,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,60,2026082902,3,0.5,0.2,96,182,balance,34,LOO,0.5294117647058824,0.40831434654826576,0.1210974181576166,-0.0014247943006214236,0.007035196395538938,0.0075495438817238135,1.0731106080437252,0.016986897112856364,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,60,2026082902,3,0.5,0.2,96,182,balance,34,ZLZ,0.5,0.40831434654826576,0.09168565345173424,-0.004654425426453279,0.007021507191143796,0.007575757575757576,1.0789360986930063,0.05554575879395511,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,60,2026082902,3,0.5,0.2,96,182,inference,24,LOO,0.5833333333333334,0.40831434654826576,0.1750189867850676,-0.00407387965602124,0.009951518207266965,0.010567632850241546,1.0619116229445946,0.04083791159632071,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,60,2026082902,3,0.5,0.2,96,182,inference,24,ZLZ,0.5833333333333334,0.40831434654826576,0.1750189867850676,-0.008756826436211118,0.009931714119145875,0.010567632850241546,1.0640291014689778,0.087868788159203,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,61,2026082902,0,0.25,0.75,110,77,balance,34,LOO,0.6176470588235294,0.49893159079119787,0.11871546803233157,0.02250869582292736,0.0073040968190056016,0.007156338471217364,0.9797704834081931,0.2633704656491556,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,61,2026082902,0,0.25,0.75,110,77,balance,34,ZLZ,0.7058823529411765,0.49893159079119787,0.20695076214997865,0.02556650757047685,0.007300895872336006,0.006291286568103178,0.861714326311876,0.2992149779821403,0.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,linear,200,61,2026082902,0,0.25,0.75,110,77,inference,24,LOO,0.6666666666666666,0.49893159079119787,0.16773507587546876,0.028418568672013533,0.010338542370075516,0.009661835748792272,0.9345452582133876,0.2794940356246151,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,61,2026082902,0,0.25,0.75,110,77,inference,24,ZLZ,0.7083333333333334,0.49893159079119787,0.2094017425421355,0.03311947877264765,0.010333787246588776,0.008982487922705314,0.8692348418214696,0.325801992014001,0.0,0.3715150465994872,1.0,1.0,1.0
main,linear,200,61,2026082902,1,0.5,0.8,90,5,balance,34,LOO,0.47058823529411764,0.5886546166368654,-0.11806638134274772,-0.05739755398679158,0.007272878790146652,0.0075495438817238135,1.0380406575662982,0.673038968596397,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,61,2026082902,1,0.5,0.8,90,5,balance,34,ZLZ,0.5588235294117647,0.5886546166368654,-0.02983108722510064,-0.052939775913810494,0.007272371877390177,0.007470902799622522,1.0272993358397386,0.6207890663602925,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,61,2026082902,1,0.5,0.8,90,5,inference,24,LOO,0.5416666666666666,0.5886546166368654,-0.04698794997019873,-0.06307945476487753,0.010323482551655522,0.010794082125603866,1.0455853508342372,0.6208330332047949,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,61,2026082902,1,0.5,0.8,90,5,inference,24,ZLZ,0.5416666666666666,0.5886546166368654,-0.04698794997019873,-0.05570742982280097,0.010317024084412237,0.010794082125603866,1.0462398882941841,0.5484485588893167,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,61,2026082902,2,0.75,0.25,77,110,balance,34,LOO,0.5588235294117647,0.49893159079119787,0.059891938620566854,0.032320598985147275,0.0073025231734702625,0.007470902799622523,1.0230577325333217,0.3782186401923992,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,61,2026082902,2,0.75,0.25,77,110,balance,34,ZLZ,0.5588235294117647,0.49893159079119787,0.059891938620566854,0.032567947427298405,0.007302248765871331,0.007470902799622523,1.0230961775144438,0.3811202953152954,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,61,2026082902,2,0.75,0.25,77,110,inference,24,LOO,0.625,0.49893159079119787,0.12606840920880213,0.037743071543725026,0.010332026476369037,0.010190217391304348,0.9862748043291383,0.37131670256272187,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,61,2026082902,2,0.75,0.25,77,110,inference,24,ZLZ,0.625,0.49893159079119787,0.12606840920880213,0.037743071543725026,0.010332026476369037,0.010190217391304348,0.9862748043291383,0.37131670256272187,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,61,2026082902,3,0.5,0.2,90,177,balance,34,LOO,0.38235294117647056,0.40929331119993106,-0.026940370023460503,-0.05338798481001056,0.00669254090624835,0.007156338471217364,1.0693006694267642,0.6526014149036341,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,61,2026082902,3,0.5,0.2,90,177,balance,34,ZLZ,0.3235294117647059,0.40929331119993106,-0.08576389943522517,-0.06236999757206524,0.006514566292173484,0.0066320645905421,1.0180362426443916,0.7727392520779133,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,61,2026082902,3,0.5,0.2,90,177,inference,24,LOO,0.375,0.40929331119993106,-0.034293311199931065,-0.045866238479940424,0.00957576570060638,0.010190217391304348,1.0641673689508775,0.4687123202146696,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,61,2026082902,3,0.5,0.2,90,177,inference,24,ZLZ,0.375,0.40929331119993106,-0.034293311199931065,-0.06906691050532832,0.009090872404532461,0.010190217391304348,1.1209284365517862,0.7243813301600645,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,62,2026082902,0,0.25,0.75,135,46,balance,34,LOO,0.5882352941176471,0.49884293856324424,0.08939235555440284,0.0017961465083405903,0.007303959055028468,0.007339834329453707,1.0049117573298196,0.02101660652497352,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,62,2026082902,0,0.25,0.75,135,46,balance,34,ZLZ,0.5588235294117647,0.49884293856324424,0.059980590848520476,0.005092244895117726,0.007298753635634832,0.007470902799622523,1.0235861042284267,0.059605307001442516,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,62,2026082902,0,0.25,0.75,135,46,inference,24,LOO,0.5416666666666666,0.49884293856324424,0.04282372810342239,0.007797014995893359,0.010330746331213047,0.010794082125603866,1.0448501763121323,0.07671186134632423,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,62,2026082902,0,0.25,0.75,135,46,inference,24,ZLZ,0.5416666666666666,0.49884293856324424,0.04282372810342239,0.010515319843839799,0.010329935955156097,0.010794082125603866,1.0449321440580757,0.1034602855354694,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,62,2026082902,1,0.5,0.8,146,99,balance,34,LOO,0.6176470588235294,0.5907159750747477,0.026931083748781726,0.011576203842640465,0.007001899688121257,0.007156338471217364,1.022056697464277,0.1383433293912944,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,62,2026082902,1,0.5,0.8,146,99,balance,34,ZLZ,0.6176470588235294,0.5907159750747477,0.026931083748781726,0.011576203842640465,0.007001899688121255,0.007156338471217364,1.0220566974642773,0.1383433293912944,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,62,2026082902,1,0.5,0.8,146,99,inference,24,LOO,0.625,0.5907159750747477,0.03428402492525229,0.00531361884888526,0.00997658455136383,0.010190217391304348,1.0214134244881745,0.05319850833839004,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,62,2026082902,1,0.5,0.8,146,99,inference,24,ZLZ,0.625,0.5907159750747477,0.03428402492525229,0.008115335797244771,0.009953111105241413,0.010190217391304348,1.0238223288734385,0.08134428924019706,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,62,2026082902,2,0.75,0.25,46,135,balance,34,LOO,0.7058823529411765,0.49884293856324424,0.20703941437793227,0.03879731421315191,0.007291892971476494,0.006291286568103178,0.8627782377926607,0.4543405708275537,0.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,linear,200,62,2026082902,2,0.75,0.25,46,135,balance,34,ZLZ,0.7058823529411765,0.49884293856324424,0.20703941437793227,0.040317595431915376,0.007288972726317158,0.006291286568103178,0.8631239002154872,0.47223857531129326,0.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,linear,200,62,2026082902,2,0.75,0.25,46,135,inference,24,LOO,0.8333333333333334,0.49884293856324424,0.33449039477008913,0.048475129346489676,0.01031023596542678,0.006038647342995169,0.5856943879116356,0.47740248373687216,0.0,0.30461263992690735,1.0,0.8412701465976901,0.0
main,linear,200,62,2026082902,2,0.75,0.25,46,135,inference,24,ZLZ,0.8333333333333334,0.49884293856324424,0.33449039477008913,0.04582791452172874,0.010317585005378953,0.006038647342995169,0.5852772077813743,0.4511708856162882,0.0,0.30461263992690735,1.0,0.8412701465976901,0.0
main,linear,200,62,2026082902,3,0.5,0.2,146,91,balance,34,LOO,0.38235294117647056,0.41088084780501716,-0.028527906628546595,0.012925245480522984,0.007139979161984026,0.007156338471217364,1.0022912264675001,0.15296438606295903,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,62,2026082902,3,0.5,0.2,146,91,balance,34,ZLZ,0.38235294117647056,0.41088084780501716,-0.028527906628546595,0.011576203842640354,0.007132805012488693,0.007156338471217364,1.0032993273596384,0.1370679727527593,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,62,2026082902,3,0.5,0.2,146,91,inference,24,LOO,0.4166666666666667,0.41088084780501716,0.005785818861649528,0.008115335797244771,0.01008669484431133,0.010567632850241544,1.047680435797208,0.0808038499914749,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,62,2026082902,3,0.5,0.2,146,91,inference,24,ZLZ,0.4166666666666667,0.41088084780501716,0.005785818861649528,0.008115335797244771,0.01008669484431133,0.010567632850241544,1.047680435797208,0.0808038499914749,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,63,2026082902,0,0.25,0.75,52,45,balance,34,LOO,0.4117647058823529,0.4997730183793574,-0.08800831249700447,-0.019396214022372904,0.007316503792489505,0.007339834329453707,1.0031887548514842,0.22675933074708818,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,63,2026082902,0,0.25,0.75,52,45,balance,34,ZLZ,0.47058823529411764,0.4997730183793574,-0.02918478308523975,-0.01990697554230536,0.0073147797788742554,0.0075495438817238135,1.0320944867715058,0.23275802049517863,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,63,2026082902,0,0.25,0.75,52,45,inference,24,LOO,0.4166666666666667,0.4997730183793574,-0.08310635171269071,-0.011672495435923913,0.010379028579393827,0.010567632850241544,1.018171668899936,0.1145738109661473,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,63,2026082902,0,0.25,0.75,52,45,inference,24,ZLZ,0.375,0.4997730183793574,-0.12477301837935739,-0.015096706991333475,0.010369517777028742,0.010190217391304348,0.9827088983711864,0.1482528140924145,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,63,2026082902,1,0.5,0.8,167,13,balance,34,LOO,0.6176470588235294,0.5898136898828965,0.02783336894063293,-0.019921251486739178,0.007167779530406028,0.007156338471217364,0.9984038209964284,0.23530128491066252,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,63,2026082902,1,0.5,0.8,167,13,balance,34,ZLZ,0.5588235294117647,0.5898136898828965,-0.03099016047113179,-0.021628082147947314,0.007179554087887247,0.007470902799622522,1.0405803352365315,0.2552520711045261,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,63,2026082902,1,0.5,0.8,167,13,inference,24,LOO,0.6666666666666666,0.5898136898828965,0.07685297678377012,-0.029461878770719152,0.010205958336124915,0.009661835748792272,0.9466857918274394,0.2916309030150743,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,63,2026082902,1,0.5,0.8,167,13,inference,24,ZLZ,0.6666666666666666,0.5898136898828965,0.07685297678377012,-0.022315609775128475,0.010176157831153745,0.009661835748792272,0.9494581264466139,0.22121615594062535,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,63,2026082902,2,0.75,0.25,45,52,balance,34,LOO,0.4411764705882353,0.4997730183793574,-0.05859654779112211,0.011224929884709467,0.007306259199968661,0.007470902799622523,1.0225345960426053,0.1313215799730721,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,63,2026082902,2,0.75,0.25,45,52,balance,34,ZLZ,0.4411764705882353,0.4997730183793574,-0.05859654779112211,0.01734187193988823,0.007305084095020304,0.007470902799622523,1.02269908223442,0.20290061572881996,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,63,2026082902,2,0.75,0.25,45,52,inference,24,LOO,0.5,0.4997730183793574,0.00022698162064260785,0.01674892096479841,0.010342445639266581,0.010869565217391304,1.050966627866376,0.16469302623057858,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,63,2026082902,2,0.75,0.25,45,52,inference,24,ZLZ,0.5416666666666666,0.4997730183793574,0.04189364828730924,0.02000252551063919,0.010345782661126783,0.010794082125603866,1.043331614355434,0.19665416893935228,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,63,2026082902,3,0.5,0.2,167,114,balance,34,LOO,0.3235294117647059,0.4101231479900656,-0.08659373622535971,-0.01977161860431098,0.006958105258024938,0.0066320645905421,0.9531423203023828,0.23702640369889982,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,63,2026082902,3,0.5,0.2,167,114,balance,34,ZLZ,0.3235294117647059,0.4101231479900656,-0.08659373622535971,-0.021628082147947314,0.006950610757317565,0.0066320645905421,0.9541700466480443,0.2594218346454849,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,63,2026082902,3,0.5,0.2,167,114,inference,24,LOO,0.3333333333333333,0.4101231479900656,-0.07678981465673229,-0.025100913175463813,0.009813686241619848,0.009661835748792272,0.9845266611251969,0.25338064484073936,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,63,2026082902,3,0.5,0.2,167,114,inference,24,ZLZ,0.2916666666666667,0.4101231479900656,-0.11845648132339892,-0.022315609775128475,0.009841526261855488,0.008982487922705314,0.9127128946980817,0.22494561447000905,1.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,64,2026082902,0,0.25,0.75,161,36,balance,34,LOO,0.35294117647058826,0.49920176207326145,-0.1462605856026732,0.0014244107205101941,0.007315508958892713,0.006920415224913495,0.9459923108290446,0.016653785259118037,1.0,0.3260950174940419,1.0,0.9090554529102617,0.0
main,linear,200,64,2026082902,0,0.25,0.75,161,36,balance,34,ZLZ,0.4117647058823529,0.49920176207326145,-0.08743705619090852,0.0033475091931652323,0.007313487018942644,0.007339834329453707,1.0036025647468603,0.039143488789045,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,64,2026082902,0,0.25,0.75,161,36,inference,24,LOO,0.2916666666666667,0.49920176207326145,-0.20753509540659476,0.004306778443396497,0.010368904869264195,0.008982487922705314,0.8662908991798606,0.0422947133226398,0.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,64,2026082902,0,0.25,0.75,161,36,inference,24,ZLZ,0.2916666666666667,0.49920176207326145,-0.20753509540659476,0.004306778443396497,0.010368904869264194,0.008982487922705314,0.8662908991798607,0.0422947133226398,0.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,64,2026082902,1,0.5,0.8,90,52,balance,34,LOO,0.6176470588235294,0.5897535964076912,0.027893462415838233,0.06464203993289097,0.006604281554472757,0.007156338471217364,1.08359076035617,0.7954305433583302,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,64,2026082902,1,0.5,0.8,90,52,balance,34,ZLZ,0.6470588235294118,0.5897535964076912,0.05730522712172059,0.072538263055126,0.006533086208757296,0.006920415224913495,1.0592872960465458,0.8974452382094573,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,64,2026082902,1,0.5,0.8,90,52,inference,24,LOO,0.5833333333333334,0.5897535964076912,-0.006420263074357835,0.07006580084800984,0.009307361189212934,0.010567632850241546,1.1354059045746763,0.7262611389877531,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,64,2026082902,1,0.5,0.8,90,52,inference,24,ZLZ,0.625,0.5897535964076912,0.035246403592308795,0.06680970374757733,0.009331159990191629,0.010190217391304348,1.0920633020991721,0.6916266639471931,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,64,2026082902,2,0.75,0.25,36,161,balance,34,LOO,0.6764705882352942,0.49920176207326145,0.1772688261620327,-0.031100062074662538,0.007289062875967388,0.0066320645905421,0.9098651916432957,0.3642716790986428,0.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,linear,200,64,2026082902,2,0.75,0.25,36,161,balance,34,ZLZ,0.6470588235294118,0.49920176207326145,0.14785706145615035,-0.024738995067514258,0.007298188349874017,0.006920415224913495,0.9482374108682681,0.28958397175594724,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,64,2026082902,2,0.75,0.25,36,161,inference,24,LOO,0.625,0.49920176207326145,0.12579823792673855,-0.02189455433851939,0.010352651788448837,0.010190217391304348,0.9843098753378601,0.2151841634968781,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,64,2026082902,2,0.75,0.25,36,161,inference,24,ZLZ,0.625,0.49920176207326145,0.12579823792673855,-0.02189455433851939,0.010352651788448837,0.010190217391304348,0.9843098753378601,0.2151841634968781,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,64,2026082902,3,0.5,0.2,90,20,balance,34,LOO,0.5,0.40880519630884443,0.09119480369115557,0.07518287815026442,0.007304019813680694,0.007575757575757576,1.0372038643115271,0.8797068547278751,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,64,2026082902,3,0.5,0.2,90,20,balance,34,ZLZ,0.47058823529411764,0.40880519630884443,0.06178303898527321,0.072538263055126,0.007297515065798325,0.0075495438817238135,1.0345362515394707,0.8491406892311505,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,64,2026082902,3,0.5,0.2,90,20,inference,24,LOO,0.5,0.40880519630884443,0.09119480369115557,0.07311810813547298,0.010352576102417469,0.010869565217391304,1.0499382095682552,0.7186223663701439,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,64,2026082902,3,0.5,0.2,90,20,inference,24,ZLZ,0.5,0.40880519630884443,0.09119480369115557,0.06680970374757733,0.010327719734202061,0.010869565217391304,1.0524651614426392,0.6574115411520838,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,65,2026082902,0,0.25,0.75,134,139,balance,34,LOO,0.5294117647058824,0.49876136652374026,0.030650398182142102,0.07370463615580114,0.007132580804779824,0.0075495438817238135,1.0584589349011744,0.8727130223059786,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,65,2026082902,0,0.25,0.75,134,139,balance,34,ZLZ,0.5588235294117647,0.49876136652374026,0.06006216288802446,0.06995298840674202,0.007161595979768124,0.007470902799622522,1.0431896494480009,0.8266113496968978,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,65,2026082902,0,0.25,0.75,134,139,inference,24,LOO,0.5833333333333334,0.49876136652374026,0.08457196680959311,0.08204149407298278,0.010046905466744244,0.010567632850241546,1.0518296290555271,0.818497585895296,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,65,2026082902,0,0.25,0.75,134,139,inference,24,ZLZ,0.5833333333333334,0.49876136652374026,0.08457196680959311,0.07251698859822397,0.010121925673106692,0.010567632850241546,1.0440338322498326,0.7207890642997244,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,65,2026082902,1,0.5,0.8,38,11,balance,34,LOO,0.5,0.5907981033991707,-0.09079810339917072,-0.035291308138326705,0.00720142488130803,0.007575757575757576,1.051980365083188,0.4158709065976494,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,65,2026082902,1,0.5,0.8,38,11,balance,34,ZLZ,0.5294117647058824,0.5907981033991707,-0.061386338693288356,-0.04272173485135722,0.007233095373252757,0.007549543881723815,1.043750081001455,0.5023273035417305,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,65,2026082902,1,0.5,0.8,38,11,inference,24,LOO,0.625,0.5907981033991707,0.034201896600829285,-0.03867914330704669,0.010234625199059478,0.010190217391304348,0.9956610225688372,0.3823321992199622,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,65,2026082902,1,0.5,0.8,38,11,inference,24,ZLZ,0.5416666666666666,0.5907981033991707,-0.049131436732504086,-0.04049776938186744,0.010249048255762727,0.010794082125603866,1.0531789739144493,0.40002702647274396,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,65,2026082902,2,0.75,0.25,139,134,balance,34,LOO,0.6764705882352942,0.49876136652374026,0.1777092217115539,-0.01852338352792965,0.007277185682180142,0.0066320645905421,0.9113501950049496,0.21713937864107472,0.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,linear,200,65,2026082902,2,0.75,0.25,139,134,balance,34,ZLZ,0.6470588235294118,0.49876136652374026,0.14829745700567154,-0.02311486147566444,0.007276521059766021,0.006920415224913495,0.9510609765398004,0.27097510909095274,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,65,2026082902,2,0.75,0.25,139,134,inference,24,LOO,0.75,0.49876136652374026,0.25123863347625974,-0.020347182233577676,0.010303372033374211,0.008152173913043478,0.7912141662590975,0.20045393402101266,0.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,linear,200,65,2026082902,2,0.75,0.25,139,134,inference,24,ZLZ,0.7083333333333334,0.49876136652374026,0.2095719668095931,-0.023143782076658848,0.010301820297025832,0.008982487922705314,0.8719321113860418,0.2280223128175621,0.0,0.3715150465994872,1.0,1.0,1.0
main,linear,200,65,2026082902,3,0.5,0.2,38,166,balance,34,LOO,0.35294117647058826,0.41029918683109595,-0.057358010360507694,-0.04250288628959953,0.00677569434695831,0.006920415224913494,1.0213588262020927,0.5163468356203647,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,65,2026082902,3,0.5,0.2,38,166,balance,34,ZLZ,0.3235294117647059,0.41029918683109595,-0.08676977506639005,-0.04272173485135722,0.0067853190787988404,0.0066320645905421,0.9774138126038031,0.5186372940718799,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,65,2026082902,3,0.5,0.2,38,166,inference,24,LOO,0.375,0.41029918683109595,-0.03529918683109595,-0.037981447090960074,0.009650938885271862,0.010190217391304348,1.0558783463912997,0.3866221437503935,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,65,2026082902,3,0.5,0.2,38,166,inference,24,ZLZ,0.3333333333333333,0.41029918683109595,-0.07696585349776264,-0.04049776938186733,0.009648150451763655,0.009661835748792272,1.0014184373571946,0.4122959505771854,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,66,2026082902,0,0.25,0.75,134,8,balance,34,LOO,0.47058823529411764,0.5004646131236613,-0.029876377829543665,-0.04195333759172909,0.007288653453375772,0.0075495438817238135,1.0357940503025576,0.4914087281246624,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,66,2026082902,0,0.25,0.75,134,8,balance,34,ZLZ,0.47058823529411764,0.5004646131236613,-0.029876377829543665,-0.04413391668799682,0.00728301091724779,0.0075495438817238135,1.036596535073813,0.5171505493693709,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,66,2026082902,0,0.25,0.75,134,8,inference,24,LOO,0.375,0.5004646131236613,-0.1254646131236613,-0.04334955799722923,0.010321221122984281,0.010190217391304348,0.9873073418233235,0.42669655094122505,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,66,2026082902,0,0.25,0.75,134,8,inference,24,ZLZ,0.3333333333333333,0.5004646131236613,-0.167131279790328,-0.045398770718829196,0.010319630212206266,0.009661835748792272,0.9362579423983679,0.44690171964062325,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,66,2026082902,1,0.5,0.8,93,109,balance,34,LOO,0.7058823529411765,0.5907165639175256,0.11516578902365093,-0.007063984906223508,0.007101011102834208,0.006291286568103178,0.885970529688674,0.0838281084848761,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,linear,200,66,2026082902,1,0.5,0.8,93,109,balance,34,ZLZ,0.7058823529411765,0.5907165639175256,0.11516578902365093,-0.0066831237304211255,0.0070946507578725235,0.006291286568103178,0.8867648010893421,0.07934398170750279,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,linear,200,66,2026082902,1,0.5,0.8,93,109,inference,24,LOO,0.7083333333333334,0.5907165639175256,0.11761676941580779,-0.00936675596573,0.010082456417902433,0.008982487922705314,0.890902727509537,0.09328375698541623,1.0,0.3715150465994872,1.0,1.0,1.0
main,linear,200,66,2026082902,1,0.5,0.8,93,109,inference,24,ZLZ,0.7083333333333334,0.5907165639175256,0.11761676941580779,-0.0024025776514839947,0.010036854801913988,0.008982487922705314,0.8949504700409125,0.02398162525465975,1.0,0.3715150465994872,1.0,1.0,1.0
main,linear,200,66,2026082902,2,0.75,0.25,8,134,balance,34,LOO,0.3235294117647059,0.5004646131236613,-0.1769352013589554,0.011158521753363626,0.007310532479951888,0.0066320645905421,0.9071930955412083,0.1305065048876637,0.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,66,2026082902,2,0.75,0.25,8,134,balance,34,ZLZ,0.29411764705882354,0.5004646131236613,-0.20634696606483777,0.018538237699475824,0.00731752224212656,0.006291286568103177,0.8597563984000756,0.21671372686787532,0.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,linear,200,66,2026082902,2,0.75,0.25,8,134,inference,24,LOO,0.2916666666666667,0.5004646131236613,-0.20879794645699462,0.01886462276221401,0.010364385042668305,0.008982487922705314,0.8666686818104529,0.18530039945921895,0.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,66,2026082902,2,0.75,0.25,8,134,inference,24,ZLZ,0.3333333333333333,0.5004646131236613,-0.167131279790328,0.02017511966917307,0.010366225524052456,0.009661835748792272,0.9320495416942446,0.1981553457072688,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,66,2026082902,3,0.5,0.2,93,111,balance,34,LOO,0.4411764705882353,0.4103831789547015,0.03079329163353378,-0.0025110240471513112,0.007060809641530983,0.007470902799622522,1.0580801889459548,0.02988296046469017,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,66,2026082902,3,0.5,0.2,93,111,balance,34,ZLZ,0.47058823529411764,0.4103831789547015,0.06020505633941614,-0.0066831237304210145,0.007029590160986438,0.0075495438817238135,1.073966434575812,0.07971031013948306,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,66,2026082902,3,0.5,0.2,93,111,inference,24,LOO,0.4166666666666667,0.4103831789547015,0.0062834877119651855,-0.005764765900801827,0.009987976681475599,0.010567632850241544,1.0580353946801875,0.05768234609852144,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,66,2026082902,3,0.5,0.2,93,111,inference,24,ZLZ,0.375,0.4103831789547015,-0.0353831789547015,-0.0024025776514840502,0.010009012736650705,0.010190217391304348,1.0181041486729367,0.02401495692802011,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,67,2026082902,0,0.25,0.75,137,162,balance,34,LOO,0.5,0.5002982000066731,-0.00029820000667313273,0.014681880894786503,0.007301725524061451,0.007575757575757576,1.0375297661892529,0.17181811289704985,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,67,2026082902,0,0.25,0.75,137,162,balance,34,ZLZ,0.5294117647058824,0.5002982000066731,0.029113564699209227,0.01696299561675907,0.007302407417886545,0.0075495438817238135,1.0338431492102085,0.19850411771625007,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,67,2026082902,0,0.25,0.75,137,162,inference,24,LOO,0.5,0.5002982000066731,-0.00029820000667313273,0.016009196085917776,0.010338578591202904,0.010869565217391304,1.0513597320467454,0.1574487101954276,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,67,2026082902,0,0.25,0.75,137,162,inference,24,ZLZ,0.5,0.5002982000066731,-0.00029820000667313273,0.011739020013421975,0.010337329307282364,0.010869565217391304,1.0514867906678753,0.11545896692725156,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,67,2026082902,1,0.5,0.8,89,129,balance,34,LOO,0.6764705882352942,0.5896739991162128,0.08679658911908139,0.032756391230323256,0.006862638350648577,0.0066320645905421,0.9664015866310824,0.3954125898779352,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,linear,200,67,2026082902,1,0.5,0.8,89,129,balance,34,ZLZ,0.6470588235294118,0.5896739991162128,0.05738482441319903,0.034685596804063135,0.006852285970836281,0.006920415224913495,1.009942558493206,0.41901679602455905,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,67,2026082902,1,0.5,0.8,89,129,inference,24,LOO,0.6666666666666666,0.5896739991162128,0.07699266755045386,0.02910347805463287,0.00977459974753709,0.009661835748792272,0.988463568672136,0.29437125654193325,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,67,2026082902,1,0.5,0.8,89,129,inference,24,ZLZ,0.6666666666666666,0.5896739991162128,0.07699266755045386,0.03619246408841936,0.009678545311429436,0.009661835748792272,0.9982735460650857,0.36788587072686063,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,67,2026082902,2,0.75,0.25,162,137,balance,34,LOO,0.5882352941176471,0.5002982000066731,0.08793709411097395,-0.0087928330969812,0.007303799563264318,0.007339834329453706,1.0049337014080495,0.1028855554060637,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,67,2026082902,2,0.75,0.25,162,137,balance,34,ZLZ,0.5294117647058824,0.5002982000066731,0.029113564699209227,-0.009067421334889525,0.0073079809569442464,0.0075495438817238135,1.0330546735415378,0.10606817415264648,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,67,2026082902,2,0.75,0.25,162,137,inference,24,LOO,0.5833333333333334,0.5002982000066731,0.08303513332666024,-0.0017948561304163557,0.010354516217249967,0.010567632850241544,1.0205819980885769,0.01763862537610493,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,67,2026082902,2,0.75,0.25,162,137,inference,24,ZLZ,0.5833333333333334,0.5002982000066731,0.08303513332666024,-0.005291037601259152,0.010356033630466808,0.010567632850241546,1.0204324577657053,0.05199290959655286,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,67,2026082902,3,0.5,0.2,89,187,balance,34,LOO,0.4411764705882353,0.40596075132276627,0.035215719265469014,0.03334771832548372,0.007195415182206364,0.007470902799622523,1.0382865492039175,0.3931318186388577,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,67,2026082902,3,0.5,0.2,89,187,balance,34,ZLZ,0.4411764705882353,0.40596075132276627,0.035215719265469014,0.034685596804063135,0.007203534591623716,0.007470902799622522,1.0371162523894453,0.40867337875371523,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,67,2026082902,3,0.5,0.2,89,187,inference,24,LOO,0.4166666666666667,0.40596075132276627,0.010705915343900418,0.03245081831113633,0.010187493787530246,0.010567632850241544,1.0373142865791583,0.32150814108399917,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,67,2026082902,3,0.5,0.2,89,187,inference,24,ZLZ,0.5,0.40596075132276627,0.09403924867723373,0.03619246408841931,0.010199216814445201,0.010869565217391304,1.0657254782540444,0.3583725526198049,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,68,2026082902,0,0.25,0.75,38,149,balance,34,LOO,0.5588235294117647,0.4984766604062505,0.060346869005514225,-0.02195416266201211,0.007307523400981589,0.007470902799622523,1.0223576976324138,0.2568217318418333,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,68,2026082902,0,0.25,0.75,38,149,balance,34,ZLZ,0.5294117647058824,0.4984766604062505,0.030935104299631866,-0.021563230795383637,0.007308580406452355,0.0075495438817238135,1.0329699424335161,0.2522303349542225,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,68,2026082902,0,0.25,0.75,38,149,inference,24,LOO,0.4583333333333333,0.4984766604062505,-0.04014332707291718,-0.02748599767635601,0.010343835266559433,0.010794082125603866,1.0435280384346448,0.27025311455384377,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,68,2026082902,0,0.25,0.75,38,149,inference,24,ZLZ,0.4583333333333333,0.4984766604062505,-0.04014332707291718,-0.032385090392608396,0.010335273406276966,0.010794082125603866,1.0443925091568695,0.31855478183855784,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,68,2026082902,1,0.5,0.8,136,86,balance,34,LOO,0.6470588235294118,0.5893964533485662,0.057662370180845635,0.0008067332425442109,0.007043167795885154,0.006920415224913495,0.9825713976254584,0.009612712100700237,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,68,2026082902,1,0.5,0.8,136,86,balance,34,ZLZ,0.6470588235294118,0.5893964533485662,0.057662370180845635,-0.0010617513030999337,0.007054963150064563,0.006920415224913496,0.9809286140424651,0.012640825258019307,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,68,2026082902,1,0.5,0.8,136,86,inference,24,LOO,0.6666666666666666,0.5893964533485662,0.07727021331810047,0.0020094394807192995,0.00995836946738074,0.00966183574879227,0.9702226635033191,0.020136352875916738,1.0,0.38530789849830943,1.0,1.0,1.0
main,linear,200,68,2026082902,1,0.5,0.8,136,86,inference,24,ZLZ,0.5833333333333334,0.5893964533485662,-0.006063120015232792,-0.005950553134203895,0.010029526779749795,0.010567632850241544,1.0536521894111912,0.059417875074003396,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,68,2026082902,2,0.75,0.25,149,38,balance,34,LOO,0.5294117647058824,0.4984766604062505,0.030935104299631866,-0.005356224246279517,0.007314763256920428,0.0075495438817238135,1.032096817977159,0.0626265681703259,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,68,2026082902,2,0.75,0.25,149,38,balance,34,ZLZ,0.5294117647058824,0.4984766604062505,0.030935104299631866,-0.006234309793854809,0.0073134389812295215,0.0075495438817238135,1.0322837041643846,0.07290000501690032,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,68,2026082902,2,0.75,0.25,149,38,inference,24,LOO,0.5416666666666666,0.4984766604062505,0.043190006260416136,-0.0019994139269903233,0.010363543556678378,0.010794082125603866,1.0415435672722235,0.019640320673282786,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,68,2026082902,2,0.75,0.25,149,38,inference,24,ZLZ,0.5833333333333334,0.4984766604062505,0.08485667292708288,-0.0059169439096686816,0.010355599783913554,0.010567632850241546,1.0204752086554527,0.05814465841141193,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,68,2026082902,3,0.5,0.2,136,49,balance,34,LOO,0.17647058823529413,0.41009945029259576,-0.23362886205730163,0.00045179344727558357,0.007052834313001342,0.004403900597672226,0.6244157174590056,0.005379700361423091,0.0,0.26013383321965716,1.0,0.6827695518345487,0.0
main,linear,200,68,2026082902,3,0.5,0.2,136,49,balance,34,ZLZ,0.17647058823529413,0.41009945029259576,-0.23362886205730163,-0.0010617513031000447,0.007041106661250908,0.004403900597672225,0.6254557429030392,0.012653257349449736,0.0,0.26013383321965716,1.0,0.6827695518345487,0.0
main,linear,200,68,2026082902,3,0.5,0.2,136,49,inference,24,LOO,0.20833333333333334,0.41009945029259576,-0.20176611695926241,-0.010107920542950566,0.00991702516275969,0.007170893719806763,0.7230891927888646,0.10150118480908175,0.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,linear,200,68,2026082902,3,0.5,0.2,136,49,inference,24,ZLZ,0.125,0.41009945029259576,-0.28509945029259576,-0.00595055313420384,0.00993685112752616,0.004755434782608695,0.47856556584969084,0.059694311267506156,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
main,linear,200,69,2026082902,0,0.25,0.75,160,118,balance,34,LOO,0.5294117647058824,0.500647653944312,0.02876411076157037,-0.005584836646080227,0.007312556168653336,0.0075495438817238135,1.0324083272120863,0.06530942606650236,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,69,2026082902,0,0.25,0.75,160,118,balance,34,ZLZ,0.5294117647058824,0.500647653944312,0.02876411076157037,-0.005584836646080227,0.0073125561686533365,0.0075495438817238135,1.0324083272120863,0.06530942606650236,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,69,2026082902,0,0.25,0.75,160,118,inference,24,LOO,0.375,0.500647653944312,-0.125647653944312,-0.003869328404056127,0.010358208286057654,0.010190217391304348,0.9837818578161414,0.03801835061991911,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,69,2026082902,0,0.25,0.75,160,118,inference,24,ZLZ,0.5,0.500647653944312,-0.0006476539443119878,0.002316469476625116,0.010364358399147905,0.010869565217391304,1.0487446302787962,0.02275387514970421,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,69,2026082902,1,0.5,0.8,161,64,balance,34,LOO,0.5588235294117647,0.5903144176955681,-0.03149088828380342,0.02238135610450742,0.006924603224973763,0.007470902799622522,1.0788925454498988,0.2689607768009464,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,69,2026082902,1,0.5,0.8,161,64,balance,34,ZLZ,0.5588235294117647,0.5903144176955681,-0.03149088828380342,0.007198900889815785,0.006705491355868022,0.007470902799622523,1.1141469585349155,0.08791255274797316,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,69,2026082902,1,0.5,0.8,161,64,inference,24,LOO,0.5,0.5903144176955681,-0.09031441769556814,0.020114476783783863,0.009822046368120757,0.010869565217391304,1.106649756070228,0.20295873633293232,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,69,2026082902,1,0.5,0.8,161,64,inference,24,ZLZ,0.625,0.5903144176955681,0.03468558230443186,0.002859179816693147,0.009346070748193852,0.010190217391304348,1.0903210200151363,0.029575148729499106,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,69,2026082902,2,0.75,0.25,118,160,balance,34,LOO,0.38235294117647056,0.500647653944312,-0.11829471276784143,-0.06469170875170793,0.007181979350107984,0.007156338471217364,0.9964298311592563,0.7633549859696942,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,69,2026082902,2,0.75,0.25,118,160,balance,34,ZLZ,0.4117647058823529,0.500647653944312,-0.08888294806195907,-0.057661922334828364,0.007201050297404756,0.007339834329453707,1.0192727486015434,0.6795027123541628,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,69,2026082902,2,0.75,0.25,118,160,inference,24,LOO,0.3333333333333333,0.500647653944312,-0.16731432061097867,-0.06042220692566386,0.010177029429807506,0.009661835748792272,0.9493768113211618,0.5989437931216511,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,69,2026082902,2,0.75,0.25,118,160,inference,24,ZLZ,0.2916666666666667,0.500647653944312,-0.2089809872776453,-0.06112636535277505,0.010176723364723576,0.008982487922705314,0.8826502991957176,0.6059329760504267,0.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,69,2026082902,3,0.5,0.2,161,181,balance,34,LOO,0.35294117647058826,0.4092820898413625,-0.05634091337077424,0.02719087268815945,0.007181083549911819,0.006920415224913494,0.9637006973687801,0.3208692924525441,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,69,2026082902,3,0.5,0.2,161,181,balance,34,ZLZ,0.38235294117647056,0.4092820898413625,-0.026929148664891933,0.027153169513103037,0.007181213414124184,0.007156338471217364,0.9965361086668312,0.3204214741505095,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,69,2026082902,3,0.5,0.2,161,181,inference,24,LOO,0.4583333333333333,0.4092820898413625,0.04905124349197082,0.03275910651575514,0.010196334067293832,0.010794082125603866,1.0586238205187288,0.32442179294046136,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,69,2026082902,3,0.5,0.2,161,181,inference,24,ZLZ,0.3333333333333333,0.4092820898413625,-0.07594875650802918,0.031127727033017027,0.010191366311791385,0.009661835748792272,0.9480412589638303,0.3083409480870716,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,70,2026082902,0,0.25,0.75,72,161,balance,34,LOO,0.5,0.5016871538878647,-0.0016871538878646675,0.033166514132401126,0.007276035609692289,0.007575757575757576,1.04119303177489,0.3888234243428029,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,70,2026082902,0,0.25,0.75,72,161,balance,34,ZLZ,0.5,0.5016871538878647,-0.0016871538878646675,0.025716227110029855,0.007284601008236991,0.007575757575757576,1.0399687734704155,0.30130363263389004,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,70,2026082902,0,0.25,0.75,72,161,inference,24,LOO,0.4583333333333333,0.5016871538878647,-0.04335382055453135,0.029251885907422115,0.01031574194808844,0.010794082125603866,1.04636992471531,0.2880073930352343,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,70,2026082902,0,0.25,0.75,72,161,inference,24,ZLZ,0.375,0.5016871538878647,-0.12668715388786467,0.026253705494792445,0.010334730595845118,0.010190217391304348,0.98601674197498,0.25825041564304124,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,70,2026082902,1,0.5,0.8,154,81,balance,34,LOO,0.6176470588235294,0.588947337688206,0.028699721135323486,-0.007773947549410298,0.0071099934490345094,0.007156338471217364,1.0065182932326255,0.09219492297998504,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,70,2026082902,1,0.5,0.8,154,81,balance,34,ZLZ,0.5588235294117647,0.588947337688206,-0.030123808276441233,-0.009974493058758194,0.007124319901864103,0.007470902799622523,1.0486478572737499,0.11817323548371453,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,70,2026082902,1,0.5,0.8,154,81,inference,24,LOO,0.5416666666666666,0.588947337688206,-0.04728067102153932,-0.009913616603369202,0.010083527262944987,0.010794082125603866,1.0704668955743324,0.09872471318141592,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,70,2026082902,1,0.5,0.8,154,81,inference,24,ZLZ,0.625,0.588947337688206,0.03605266231179405,-0.0068414763802765455,0.010074348359790635,0.010190217391304348,1.0115013921869305,0.06816184695497153,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,70,2026082902,2,0.75,0.25,161,72,balance,34,LOO,0.47058823529411764,0.5016871538878647,-0.031098918593747027,-0.045863527406723004,0.007248676242233907,0.0075495438817238135,1.041506563327649,0.5386889937535054,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,70,2026082902,2,0.75,0.25,161,72,balance,34,ZLZ,0.4411764705882353,0.5016871538878647,-0.060510683299629386,-0.05223475753149193,0.007238246752248589,0.007470902799622522,1.0321425968659685,0.6139639775872775,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,70,2026082902,2,0.75,0.25,161,72,inference,24,LOO,0.4166666666666667,0.5016871538878647,-0.08502048722119798,-0.05017344080145819,0.010271849404108104,0.010567632850241544,1.028795539585612,0.49505056826917965,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,70,2026082902,2,0.75,0.25,161,72,inference,24,ZLZ,0.4166666666666667,0.5016871538878647,-0.08502048722119798,-0.05215744172898956,0.010253264841225886,0.010567632850241544,1.0306602837129166,0.5150924614363606,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,70,2026082902,3,0.5,0.2,154,3,balance,34,LOO,0.38235294117647056,0.40977839880426703,-0.027425457627796468,-0.011749167913603253,0.007001795274733977,0.007156338471217364,1.0220719387556298,0.14041141191213535,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,70,2026082902,3,0.5,0.2,154,3,balance,34,ZLZ,0.38235294117647056,0.40977839880426703,-0.027425457627796468,-0.009974493058758194,0.007012480280835045,0.007156338471217364,1.0205145946399992,0.11911185985574037,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,70,2026082902,3,0.5,0.2,154,3,inference,24,LOO,0.375,0.40977839880426703,-0.03477839880426703,-0.012423459684874072,0.009900649236233242,0.010190217391304348,1.0292473905662043,0.12485637385945138,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,70,2026082902,3,0.5,0.2,154,3,inference,24,ZLZ,0.4166666666666667,0.40977839880426703,0.006888267862399655,-0.0068414763802765455,0.009962687169481906,0.010567632850241544,1.0607211358209392,0.06854275952990072,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,71,2026082902,0,0.25,0.75,183,164,balance,34,LOO,0.5,0.49811487885724537,0.001885121142754631,-0.00803668446492628,0.007311181456800372,0.007575757575757576,1.0361878747669588,0.09399032169670643,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,71,2026082902,0,0.25,0.75,183,164,balance,34,ZLZ,0.5294117647058824,0.49811487885724537,0.03129688584863699,-0.008793890641564217,0.0073101813294378344,0.0075495438817238135,1.032743722966498,0.10285300521170661,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,71,2026082902,0,0.25,0.75,183,164,inference,24,LOO,0.5,0.49811487885724537,0.001885121142754631,-0.016098170174395854,0.010351982143407854,0.010869565217391304,1.049998451196426,0.1582212302059509,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,71,2026082902,0,0.25,0.75,183,164,inference,24,ZLZ,0.5416666666666666,0.49811487885724537,0.04355178780942126,-0.01662749523260726,0.010350583893438634,0.010794082125603866,1.042847653497729,0.1634347515303543,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,71,2026082902,1,0.5,0.8,158,34,balance,34,LOO,0.5294117647058824,0.5887720788213678,-0.05936031411548548,-0.01608003934612401,0.007160226321777829,0.0075495438817238135,1.054372242223947,0.19003068427531197,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,71,2026082902,1,0.5,0.8,158,34,balance,34,ZLZ,0.5882352941176471,0.5887720788213678,-0.0005367847037207607,-0.017780200310086758,0.007169920473227729,0.007339834329453707,1.0236981507480356,0.2099807487870138,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,71,2026082902,1,0.5,0.8,158,34,inference,24,LOO,0.5416666666666666,0.5887720788213678,-0.04710541215470121,-0.014652023388228796,0.010134567503809887,0.010794082125603866,1.065075754001939,0.14554423018188406,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,71,2026082902,1,0.5,0.8,158,34,inference,24,ZLZ,0.625,0.5887720788213678,0.03622792117863216,-0.011484790903899644,0.010117281764200146,0.010190217391304348,1.0072090141209948,0.11418029746344363,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,71,2026082902,2,0.75,0.25,164,183,balance,34,LOO,0.38235294117647056,0.49811487885724537,-0.1157619376807748,0.0018562241272867541,0.007307807903834145,0.007156338471217364,0.9792729318271611,0.02171385092900463,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,71,2026082902,2,0.75,0.25,164,183,balance,34,ZLZ,0.4117647058823529,0.49811487885724537,-0.08635017297489245,0.0008213972945235737,0.007304134973959729,0.007339834329453706,1.0048875541896816,0.009611006546601372,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,71,2026082902,2,0.75,0.25,164,183,inference,24,LOO,0.375,0.49811487885724537,-0.12311487885724537,0.0022811593396657726,0.010353485309747825,0.010190217391304348,0.9842306321437709,0.022418798632393253,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,71,2026082902,2,0.75,0.25,164,183,inference,24,ZLZ,0.4166666666666667,0.49811487885724537,-0.08144821219057868,0.007636967266034134,0.010357867546934942,0.010567632850241544,1.0202517846802044,0.07503877792752409,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,71,2026082902,3,0.5,0.2,158,90,balance,34,LOO,0.38235294117647056,0.4087166861161452,-0.026363744939674638,-0.014257722486913593,0.006990343652785453,0.007156338471217364,1.0237463029969587,0.17053004002915217,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,71,2026082902,3,0.5,0.2,158,90,balance,34,ZLZ,0.38235294117647056,0.4087166861161452,-0.026363744939674638,-0.017780200310086813,0.006968302728705035,0.007156338471217364,1.0269844393725518,0.21299683223467913,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,71,2026082902,3,0.5,0.2,158,90,inference,24,LOO,0.4583333333333333,0.4087166861161452,0.049616647217188115,-0.01154289798822028,0.009925477820914666,0.010794082125603866,1.0875125933845626,0.11586149976894254,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,71,2026082902,3,0.5,0.2,158,90,inference,24,ZLZ,0.4166666666666667,0.4087166861161452,0.007949980550521485,-0.0114847909038997,0.009926116827198928,0.010567632850241544,1.0646291026199464,0.11527454096442864,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,72,2026082902,0,0.25,0.75,29,110,balance,34,LOO,0.6176470588235294,0.4985182155532715,0.11912884327025791,0.0038251298535881273,0.007322946746330445,0.007156338471217364,0.977248465558408,0.04469955967380449,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,72,2026082902,0,0.25,0.75,29,110,balance,34,ZLZ,0.6176470588235294,0.4985182155532715,0.11912884327025791,0.006344413095845047,0.007320261864589618,0.007156338471217364,0.9776068948892112,0.07415290069486194,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,72,2026082902,0,0.25,0.75,29,110,inference,24,LOO,0.5833333333333334,0.4985182155532715,0.08481511778006184,0.005188108369317768,0.010366696409392818,0.010567632850241546,1.0193828808053709,0.050955239698533945,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,72,2026082902,0,0.25,0.75,29,110,inference,24,ZLZ,0.6666666666666666,0.4985182155532715,0.1681484511133951,0.0020681179664929217,0.010367703013404053,0.009661835748792272,0.9319167163932851,0.02031112754799772,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,72,2026082902,1,0.5,0.8,21,70,balance,34,LOO,0.6764705882352942,0.5917208042425448,0.08474978399274935,0.02645495542198295,0.006895272735479176,0.006632064590542101,0.9618277398103843,0.3185893908971097,1.0,0.3192290902831454,1.0,0.8744583914921856,0.0
main,linear,200,72,2026082902,1,0.5,0.8,21,70,balance,34,ZLZ,0.6764705882352942,0.5917208042425448,0.08474978399274935,0.0264923646402897,0.006898141431551486,0.0066320645905421,0.9614277492496204,0.3189735536400255,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,linear,200,72,2026082902,1,0.5,0.8,21,70,inference,24,LOO,0.7916666666666666,0.5917208042425448,0.19994586242412182,0.023736853116944068,0.009786975224636047,0.007170893719806763,0.7326976471500601,0.23993792456519578,0.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,linear,200,72,2026082902,1,0.5,0.8,21,70,inference,24,ZLZ,0.7916666666666666,0.5917208042425448,0.19994586242412182,0.023227353606967927,0.00979353689325816,0.007170893719806763,0.7322067398084938,0.23470911166802308,0.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,linear,200,72,2026082902,2,0.75,0.25,110,29,balance,34,LOO,0.5882352941176471,0.4985182155532715,0.08971707856437555,0.027146399157283285,0.0072965690383636084,0.007339834329453706,1.0059295390563179,0.31779926072955733,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,72,2026082902,2,0.75,0.25,110,29,balance,34,ZLZ,0.6176470588235294,0.4985182155532715,0.11912884327025791,0.023582556117499653,0.007302171194836345,0.007156338471217364,0.9800288544697356,0.2759719049050206,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,72,2026082902,2,0.75,0.25,110,29,inference,24,LOO,0.5833333333333334,0.4985182155532715,0.08481511778006184,0.032451224443567794,0.010331505998613927,0.010567632850241546,1.0228550272979853,0.31926350123605807,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,72,2026082902,2,0.75,0.25,110,29,inference,24,ZLZ,0.625,0.4985182155532715,0.12648178444672847,0.03362096371498907,0.010335215093747765,0.010190217391304348,0.9859705191301599,0.33071233846927073,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,72,2026082902,3,0.5,0.2,21,106,balance,34,LOO,0.6176470588235294,0.4105056859016767,0.20714137292185275,0.024649905285622442,0.007170185162386847,0.007156338471217364,0.9980688516606071,0.2911052711156975,0.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,72,2026082902,3,0.5,0.2,21,106,balance,34,ZLZ,0.5294117647058824,0.4105056859016767,0.11890607880420567,0.02649236464028959,0.007192409303957631,0.0075495438817238135,1.0496543734753345,0.3123802203771394,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,72,2026082902,3,0.5,0.2,21,106,inference,24,LOO,0.5416666666666666,0.4105056859016767,0.13116098076498994,0.027538788404404768,0.010196605651256479,0.010794082125603866,1.0585956243462022,0.2727200183144225,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,72,2026082902,3,0.5,0.2,21,106,inference,24,ZLZ,0.5833333333333334,0.4105056859016767,0.17282764743165668,0.023227353606967982,0.01016111059910123,0.010567632850241546,1.0400076593178973,0.2304247592049187,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,73,2026082902,0,0.25,0.75,52,109,balance,34,LOO,0.5,0.49919133088568984,0.0008086691143101565,0.033279056467652335,0.007267207671044151,0.007575757575757576,1.0424578350695588,0.3903796938412744,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,73,2026082902,0,0.25,0.75,52,109,balance,34,ZLZ,0.5,0.49919133088568984,0.0008086691143101565,0.031617740267064265,0.007274903055007604,0.007575757575757576,1.0413551243879302,0.3706954217568248,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,73,2026082902,0,0.25,0.75,52,109,inference,24,LOO,0.5,0.49919133088568984,0.0008086691143101565,0.03655954814987744,0.010290782820646842,0.010869565217391304,1.056242795794235,0.36039322083847486,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,73,2026082902,0,0.25,0.75,52,109,inference,24,ZLZ,0.5833333333333334,0.49919133088568984,0.08414200244764353,0.027851011944644177,0.010330776714380256,0.010567632850241544,1.0229272340705602,0.2740150975740373,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,73,2026082902,1,0.5,0.8,36,4,balance,34,LOO,0.7058823529411765,0.5893798911501129,0.1165024617910636,0.04844630036990483,0.006723206666240656,0.006291286568103178,0.9357568315865872,0.5908433975687823,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,linear,200,73,2026082902,1,0.5,0.8,36,4,balance,34,ZLZ,0.6764705882352942,0.5893798911501129,0.08709069708518125,0.04792155650304819,0.006734764536523781,0.0066320645905421,0.9847507740731362,0.5839419925165125,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,linear,200,73,2026082902,1,0.5,0.8,36,4,inference,24,LOO,0.6666666666666666,0.5893798911501129,0.07728677551655372,0.04602257476082727,0.00957365001939458,0.009661835748792272,1.0092112965503275,0.47036190252602855,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,73,2026082902,1,0.5,0.8,36,4,inference,24,ZLZ,0.7083333333333334,0.5893798911501129,0.11895344218322046,0.053706428574747944,0.009495837581532184,0.008982487922705314,0.945939507239967,0.5511370842506945,1.0,0.3715150465994872,1.0,1.0,1.0
main,linear,200,73,2026082902,2,0.75,0.25,109,52,balance,34,LOO,0.5882352941176471,0.49919133088568984,0.08904396323195723,-0.050821863620615804,0.0072072486677832335,0.007339834329453707,1.0183961547300482,0.598640139153538,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,73,2026082902,2,0.75,0.25,109,52,balance,34,ZLZ,0.5588235294117647,0.49919133088568984,0.059632198526074875,-0.048330078117613307,0.007208024467600267,0.007470902799622523,1.036470233030407,0.5692582993484573,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,73,2026082902,2,0.75,0.25,109,52,inference,24,LOO,0.625,0.49919133088568984,0.12580866911431016,-0.051511977149151456,0.01018877546152012,0.010190217391304348,1.000141521401632,0.5103254459023896,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,73,2026082902,2,0.75,0.25,109,52,inference,24,ZLZ,0.625,0.49919133088568984,0.12580866911431016,-0.04525531741555827,0.010213044985274653,0.010190217391304348,0.9977648591577519,0.44780814952709797,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,73,2026082902,3,0.5,0.2,36,43,balance,34,LOO,0.47058823529411764,0.40924347265232425,0.06134476264179339,0.04673539548159544,0.00722934292134257,0.0075495438817238135,1.0442918483553936,0.5496630067326004,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,73,2026082902,3,0.5,0.2,36,43,balance,34,ZLZ,0.5,0.40924347265232425,0.09075652734767575,0.04792155650304836,0.0072352602071235955,0.007575757575757576,1.0470608324906876,0.5633831300105012,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,73,2026082902,3,0.5,0.2,36,43,inference,24,LOO,0.5,0.40924347265232425,0.09075652734767575,0.0534105291851974,0.010289091951444816,0.010869565217391304,1.0564163746116564,0.5265484718674651,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,73,2026082902,3,0.5,0.2,36,43,inference,24,ZLZ,0.5,0.40924347265232425,0.09075652734767575,0.053706428574748055,0.010291711959587245,0.010869565217391304,1.0561474378677844,0.5293982017362324,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,74,2026082902,0,0.25,0.75,10,128,balance,34,LOO,0.5,0.5005225632862558,-0.0005225632862557728,-0.028898032818945985,0.007303716651746917,0.007575757575757576,1.0372469164648648,0.33813982360979317,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,74,2026082902,0,0.25,0.75,10,128,balance,34,ZLZ,0.47058823529411764,0.5005225632862558,-0.029934327992138132,-0.029257869914626478,0.0073035726895780305,0.0075495438817238135,1.0336782014228154,0.3423537005978749,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,74,2026082902,0,0.25,0.75,10,128,inference,24,LOO,0.5,0.5005225632862558,-0.0005225632862557728,-0.035476718034305355,0.010328475512863857,0.010869565217391304,1.052388148072146,0.34908028683789544,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,74,2026082902,0,0.25,0.75,10,128,inference,24,ZLZ,0.5,0.5005225632862558,-0.0005225632862557728,-0.035476718034305355,0.010328475512863857,0.010869565217391304,1.052388148072146,0.34908028683789544,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,74,2026082902,1,0.5,0.8,95,75,balance,34,LOO,0.5588235294117647,0.5893669159226731,-0.030543386510908377,0.0019340247544972211,0.007061662271952,0.007470902799622522,1.0579524355470769,0.023014871628890987,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,74,2026082902,1,0.5,0.8,95,75,balance,34,ZLZ,0.5588235294117647,0.5893669159226731,-0.030543386510908377,0.0008440099023542258,0.007067212138547448,0.007470902799622522,1.057121627759436,0.010039763397092425,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,74,2026082902,1,0.5,0.8,95,75,inference,24,LOO,0.5,0.5893669159226731,-0.0893669159226731,-0.006358743704688252,0.010071520621133201,0.010869565217391304,1.0792377463422511,0.06336125890675251,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,74,2026082902,1,0.5,0.8,95,75,inference,24,ZLZ,0.4583333333333333,0.5893669159226731,-0.13103358258933978,-0.0020485656020722276,0.010033493514764836,0.010794082125603866,1.0758049636170872,0.020451435128994725,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,74,2026082902,2,0.75,0.25,128,10,balance,34,LOO,0.47058823529411764,0.5005225632862558,-0.029934327992138132,-0.001697181304602724,0.007320648054737075,0.0075495438817238135,1.0312671535737363,0.01983597146896468,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,74,2026082902,2,0.75,0.25,128,10,balance,34,ZLZ,0.4411764705882353,0.5005225632862558,-0.05934609269802049,-0.004537410139776266,0.007319403850323768,0.007470902799622522,1.020698263464729,0.05303592919727132,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,74,2026082902,2,0.75,0.25,128,10,inference,24,LOO,0.5,0.5005225632862558,-0.0005225632862557728,-0.012057542998554494,0.010377561565555261,0.010869565217391304,1.047410333220193,0.11836169069888931,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,74,2026082902,2,0.75,0.25,128,10,inference,24,ZLZ,0.375,0.5005225632862558,-0.12552256328625577,-0.017143407924446408,0.010375114048279703,0.010190217391304348,0.9821788313733272,0.16830643441715196,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,74,2026082902,3,0.5,0.2,95,20,balance,34,LOO,0.35294117647058826,0.4108854941568435,-0.05794431768625524,0.00037257094943038416,0.007074112966844739,0.006920415224913494,0.9782732135249179,0.004429686519595363,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,74,2026082902,3,0.5,0.2,95,20,balance,34,ZLZ,0.38235294117647056,0.4108854941568435,-0.02853255298037294,0.0008440099023541703,0.0070773983351525484,0.007156338471217364,1.0111538353963672,0.01003253589465219,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,74,2026082902,3,0.5,0.2,95,20,inference,24,LOO,0.4166666666666667,0.4108854941568435,0.005781172509823185,-0.0029572097985789414,0.009995445467770345,0.010567632850241544,1.057244810580597,0.02957883464071891,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,74,2026082902,3,0.5,0.2,95,20,inference,24,ZLZ,0.4166666666666667,0.4108854941568435,0.005781172509823185,-0.002048565602072394,0.010004901377572472,0.010567632850241544,1.0562455791848706,0.0204806374687361,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,75,2026082902,0,0.25,0.75,33,149,balance,34,LOO,0.5882352941176471,0.4984575626414787,0.08977773147616835,0.014617771542631053,0.007307756071767685,0.007339834329453706,1.0043896180128329,0.17099725898975834,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,75,2026082902,0,0.25,0.75,33,149,balance,34,ZLZ,0.5588235294117647,0.4984575626414787,0.060365966770285995,0.014762726504681856,0.00730218302672047,0.007470902799622523,1.0231053881126597,0.1727588152070694,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,75,2026082902,0,0.25,0.75,33,149,inference,24,LOO,0.5,0.4984575626414787,0.0015424373585212758,0.014287303940524743,0.01035648631410547,0.010869565217391304,1.0495417932032627,0.14039255117188354,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,75,2026082902,0,0.25,0.75,33,149,inference,24,ZLZ,0.5,0.4984575626414787,0.0015424373585212758,0.01757010777659801,0.010346531234555935,0.010869565217391304,1.0505516265285617,0.17273368532602096,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,75,2026082902,1,0.5,0.8,181,60,balance,34,LOO,0.5294117647058824,0.5882064981841677,-0.058794733478285344,-0.04327455518938683,0.007247952045226068,0.0075495438817238135,1.0416106280251112,0.5083056732338508,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,75,2026082902,1,0.5,0.8,181,60,balance,34,ZLZ,0.5294117647058824,0.5882064981841677,-0.058794733478285344,-0.04452771783196663,0.00724940222557859,0.0075495438817238135,1.0414022628081268,0.5229730852353667,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,75,2026082902,1,0.5,0.8,181,60,inference,24,LOO,0.4583333333333333,0.5882064981841677,-0.1298731648508344,-0.04723579561954894,0.010299384000168917,0.010794082125603866,1.048031816798639,0.46544204229026825,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,75,2026082902,1,0.5,0.8,181,60,inference,24,ZLZ,0.5,0.5882064981841677,-0.0882064981841677,-0.0500660110301806,0.010302842843618784,0.010869565217391304,1.0550064076851884,0.4932470006550281,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,75,2026082902,2,0.75,0.25,149,33,balance,34,LOO,0.4411764705882353,0.4984575626414787,-0.05728109205324344,-0.034316603116304745,0.007275146957051045,0.007470902799622523,1.0269074760588517,0.4023309166922331,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,75,2026082902,2,0.75,0.25,149,33,balance,34,ZLZ,0.4117647058823529,0.4984575626414787,-0.0866928567591258,-0.03505099615517687,0.007271133118601934,0.007339834329453707,1.0094484875646155,0.41105441515969265,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,75,2026082902,2,0.75,0.25,149,33,inference,24,LOO,0.4166666666666667,0.4984575626414787,-0.08179089597481204,-0.03409984991686282,0.010302937412850077,0.010567632850241544,1.0256912593743734,0.3359479046843478,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,75,2026082902,2,0.75,0.25,149,33,inference,24,ZLZ,0.375,0.4984575626414787,-0.12345756264147872,-0.03358858029382106,0.010304306726197143,0.010190217391304348,0.9889279950680485,0.33088894589263623,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,75,2026082902,3,0.5,0.2,181,154,balance,34,LOO,0.35294117647058826,0.4092400514892307,-0.05629887501864245,-0.04537022635187343,0.006762766377084246,0.006920415224913494,1.023311295857187,0.5517073294025774,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,75,2026082902,3,0.5,0.2,181,154,balance,34,ZLZ,0.29411764705882354,0.4092400514892307,-0.11512240443040717,-0.04452771783196657,0.006767198789948956,0.006291286568103177,0.9296736749402673,0.5412849720890884,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,linear,200,75,2026082902,3,0.5,0.2,181,154,inference,24,LOO,0.25,0.4092400514892307,-0.1592400514892307,-0.048761381737292775,0.009553389339553582,0.008152173913043478,0.8533279261728925,0.49888134560709235,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,linear,200,75,2026082902,3,0.5,0.2,181,154,inference,24,ZLZ,0.2916666666666667,0.4092400514892307,-0.11757338482256402,-0.05006601103018066,0.009537123921940208,0.008982487922705314,0.9418445221248567,0.5126657188702141,1.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,76,2026082902,0,0.25,0.75,164,98,balance,34,LOO,0.5588235294117647,0.5023906713540051,0.05643285805775966,0.04611297481836729,0.007228726377398525,0.007470902799622522,1.0335019489714246,0.5423657384236721,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,76,2026082902,0,0.25,0.75,164,98,balance,34,ZLZ,0.5294117647058824,0.5023906713540051,0.0270210933518773,0.04447666545831763,0.007231366918308979,0.0075495438817238135,1.0439995601121066,0.5230244849177439,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,76,2026082902,0,0.25,0.75,164,98,inference,24,LOO,0.5416666666666666,0.5023906713540051,0.03927599531266157,0.04666371896016408,0.01022806364621718,0.010794082125603866,1.0553397494349799,0.4614053617214974,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,76,2026082902,0,0.25,0.75,164,98,inference,24,ZLZ,0.5,0.5023906713540051,-0.0023906713540050584,0.040114289362101596,0.010276446941064405,0.010869565217391304,1.0577162787613699,0.3957105333340015,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,76,2026082902,1,0.5,0.8,31,6,balance,34,LOO,0.7647058823529411,0.5910763192488425,0.1736295631040986,0.03096559575238378,0.006869481568904686,0.005452448359022754,0.7937205019522495,0.37360911098579846,0.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,linear,200,76,2026082902,1,0.5,0.8,31,6,balance,34,ZLZ,0.7058823529411765,0.5910763192488425,0.114806033692334,0.033745976455070714,0.006850456826806825,0.006291286568103178,0.9183747488903904,0.407720203537508,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,linear,200,76,2026082902,1,0.5,0.8,31,6,inference,24,LOO,0.6666666666666666,0.5910763192488425,0.07559034741782411,0.032573495950975584,0.009709758830051509,0.009661835748792272,0.9950644416511236,0.3305674976037399,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,76,2026082902,1,0.5,0.8,31,6,inference,24,ZLZ,0.7083333333333334,0.5910763192488425,0.11725701408449085,0.03077997614424499,0.00973250958588465,0.008982487922705314,0.9229364578004511,0.31200090864906516,1.0,0.3715150465994872,1.0,1.0,1.0
main,linear,200,76,2026082902,2,0.75,0.25,98,164,balance,34,LOO,0.4411764705882353,0.5023906713540051,-0.06121420076576978,-0.021498496487649177,0.007278601171637858,0.007470902799622523,1.0264201353323215,0.25199047593182794,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,76,2026082902,2,0.75,0.25,98,164,balance,34,ZLZ,0.4411764705882353,0.5023906713540051,-0.06121420076576978,-0.021222297577553118,0.007285094135662702,0.007470902799622523,1.0255053209333607,0.24864218632221796,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,76,2026082902,2,0.75,0.25,98,164,inference,24,LOO,0.4583333333333333,0.5023906713540051,-0.044057338020671744,-0.02406788876869187,0.010316675574412413,0.010794082125603866,1.04627523156544,0.23695621763395938,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,76,2026082902,2,0.75,0.25,98,164,inference,24,ZLZ,0.5,0.5023906713540051,-0.0023906713540050584,-0.027686911428230265,0.010320546511285701,0.010869565217391304,1.053196669915226,0.2725355520450621,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,76,2026082902,3,0.5,0.2,31,155,balance,34,LOO,0.3235294117647059,0.41043792998742995,-0.08690851822272405,0.03278800912056967,0.00721524517722441,0.0066320645905421,0.9191738364590611,0.38600195176067476,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,76,2026082902,3,0.5,0.2,31,155,balance,34,ZLZ,0.38235294117647056,0.41043792998742995,-0.028084988810959388,0.033745976455070825,0.007217079450476697,0.007156338471217364,0.9915837175305973,0.39722928265271595,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,76,2026082902,3,0.5,0.2,31,155,inference,24,LOO,0.3333333333333333,0.41043792998742995,-0.07710459665409664,0.03265291723234531,0.01021723193662216,0.009661835748792272,0.9456412273622611,0.32303930064309655,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,76,2026082902,3,0.5,0.2,31,155,inference,24,ZLZ,0.3333333333333333,0.41043792998742995,-0.07710459665409664,0.030779976144245047,0.010207243842858933,0.009661835748792272,0.9465665656211169,0.3046590152491713,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,77,2026082902,0,0.25,0.75,21,114,balance,34,LOO,0.6764705882352942,0.4989376310584417,0.17753295717685247,0.01699301016521959,0.007294817499070043,0.0066320645905421,0.9091474312260132,0.19895877650888458,0.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,linear,200,77,2026082902,0,0.25,0.75,21,114,balance,34,ZLZ,0.7352941176470589,0.4989376310584417,0.2363564865886172,0.02298372329750653,0.007279565992746965,0.00589808115759673,0.8102242858260115,0.26938142178642144,0.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,linear,200,77,2026082902,0,0.25,0.75,21,114,inference,24,LOO,0.7083333333333334,0.4989376310584417,0.20939570227489168,0.029267340011801424,0.010339636456859182,0.008982487922705314,0.8687431091202871,0.28782639512023944,0.0,0.3715150465994872,1.0,1.0,1.0
main,linear,200,77,2026082902,0,0.25,0.75,21,114,inference,24,ZLZ,0.7083333333333334,0.4989376310584417,0.20939570227489168,0.018077657512493128,0.010321237535901601,0.008982487922705314,0.8702917544006178,0.17794109866112007,0.0,0.3715150465994872,1.0,1.0,1.0
main,linear,200,77,2026082902,1,0.5,0.8,123,28,balance,34,LOO,0.5588235294117647,0.5909232215160785,-0.03209969210431374,-0.006900879759425216,0.0071106760186376745,0.007470902799622523,1.0506599907013994,0.08183687074808639,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,77,2026082902,1,0.5,0.8,123,28,balance,34,ZLZ,0.5588235294117647,0.5909232215160785,-0.03209969210431374,-0.0062492249160736035,0.0071062148909647035,0.007470902799622523,1.0513195722692692,0.07413221685319021,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,77,2026082902,1,0.5,0.8,123,28,inference,24,LOO,0.5833333333333334,0.5909232215160785,-0.007589888182745086,-0.011973570705972825,0.01009988223873843,0.010567632850241546,1.046312481714791,0.11914217609348171,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,77,2026082902,1,0.5,0.8,123,28,inference,24,ZLZ,0.625,0.5909232215160785,0.034076778483921544,-0.00647821605705956,0.010075215618976875,0.010190217391304348,1.0114143236905884,0.06453989486426302,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,77,2026082902,2,0.75,0.25,114,21,balance,34,LOO,0.47058823529411764,0.4989376310584417,-0.028349395764324048,0.044905262714573624,0.007286942991048942,0.007549543881723815,1.036037181983919,0.5260470089697871,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,77,2026082902,2,0.75,0.25,114,21,balance,34,ZLZ,0.5,0.4989376310584417,0.0010623689415583115,0.04290058732226287,0.007290576309596377,0.007575757575757576,1.0391164229069,0.502437802911458,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,77,2026082902,2,0.75,0.25,114,21,inference,24,LOO,0.4166666666666667,0.4989376310584417,-0.082270964391775,0.04353809492086602,0.010327674059027703,0.010567632850241544,1.0232345434066141,0.4284184447463508,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,77,2026082902,2,0.75,0.25,114,21,inference,24,ZLZ,0.4583333333333333,0.4989376310584417,-0.040604297725108374,0.04523410111026138,0.01031997142117764,0.010794082125603866,1.0459410869543013,0.4452733645082417,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,77,2026082902,3,0.5,0.2,123,16,balance,34,LOO,0.38235294117647056,0.41044802620957643,-0.02809508503310587,-0.007205325504418214,0.007042552635417432,0.007156338471217364,1.0161569024316122,0.08585953939197859,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,77,2026082902,3,0.5,0.2,123,16,balance,34,ZLZ,0.29411764705882354,0.41044802620957643,-0.1163303791507529,-0.006249224916073548,0.007047150656453407,0.006291286568103177,0.8927418860191317,0.07444223054502312,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,linear,200,77,2026082902,3,0.5,0.2,123,16,inference,24,LOO,0.4166666666666667,0.41044802620957643,0.006218640457090252,-0.004591023788900694,0.009997507512128878,0.010567632850241544,1.0570267476589534,0.04591596049434843,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,77,2026082902,3,0.5,0.2,123,16,inference,24,ZLZ,0.2916666666666667,0.41044802620957643,-0.11878135954290975,-0.006478216057059505,0.009988097351678129,0.008982487922705314,0.899319220311378,0.06482074898557902,1.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,78,2026082902,0,0.25,0.75,171,173,balance,34,LOO,0.5588235294117647,0.4962440709975025,0.06257945841426221,0.022834061885710077,0.00728851879045603,0.007470902799622522,1.0250234669635914,0.2674628911855539,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,78,2026082902,0,0.25,0.75,171,173,balance,34,ZLZ,0.5588235294117647,0.4962440709975025,0.06257945841426221,0.019899971765925784,0.007304316328979524,0.007470902799622523,1.0228065794442767,0.23284272525421007,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,78,2026082902,0,0.25,0.75,171,173,inference,24,LOO,0.5,0.4962440709975025,0.0037559290024974934,0.01422540637110653,0.010370673716864013,0.010869565217391304,1.0481059875325198,0.13968867445180475,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,78,2026082902,0,0.25,0.75,171,173,inference,24,ZLZ,0.5416666666666666,0.4962440709975025,0.04542259566916412,0.018057328733015965,0.010372923482729553,0.010794082125603866,1.0406017304162634,0.17729762470178664,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,78,2026082902,1,0.5,0.8,105,117,balance,34,LOO,0.6764705882352942,0.596855994801138,0.07961459343415611,0.05040865646886383,0.006653288612725795,0.0066320645905421,0.9968099952641315,0.6179978168371764,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,linear,200,78,2026082902,1,0.5,0.8,105,117,balance,34,ZLZ,0.7058823529411765,0.596855994801138,0.10902635814003847,0.04770669649230308,0.006674662833498524,0.006291286568103178,0.942562452222864,0.5839352302805229,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,linear,200,78,2026082902,1,0.5,0.8,105,117,inference,24,LOO,0.7083333333333334,0.596855994801138,0.11147733853219532,0.05532862901069935,0.009390330632072489,0.008982487922705314,0.9565678009276696,0.5709649737579865,1.0,0.3715150465994872,1.0,1.0,1.0
main,linear,200,78,2026082902,1,0.5,0.8,105,117,inference,24,ZLZ,0.75,0.596855994801138,0.15314400519886195,0.04712221434148389,0.009460688696938073,0.008152173913043478,0.8616892674718182,0.4844671274921593,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,linear,200,78,2026082902,2,0.75,0.25,173,171,balance,34,LOO,0.35294117647058826,0.4962440709975025,-0.14330289452691425,-0.023905213588151897,0.007271137382415374,0.006920415224913494,0.951765158728802,0.2803441210670744,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,78,2026082902,2,0.75,0.25,173,171,balance,34,ZLZ,0.35294117647058826,0.4962440709975025,-0.14330289452691425,-0.022953395194959703,0.007269716496761957,0.006920415224913494,0.9519511837904481,0.26920814580035407,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,78,2026082902,2,0.75,0.25,173,171,inference,24,LOO,0.4166666666666667,0.4962440709975025,-0.07957740433083582,-0.01724544059456634,0.0103412769725068,0.010567632850241544,1.0218885809109002,0.1695849116023504,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,78,2026082902,2,0.75,0.25,173,171,inference,24,ZLZ,0.2916666666666667,0.4962440709975025,-0.20457740433083582,-0.024892841921565323,0.010286955219945984,0.008982487922705314,0.873192089461869,0.2454319266027811,0.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,78,2026082902,3,0.5,0.2,105,6,balance,34,LOO,0.4117647058823529,0.4173407906366261,-0.005576084754273181,0.0527584721987599,0.007263491191026654,0.007339834329453706,1.01051052949873,0.61904112765843,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,78,2026082902,3,0.5,0.2,105,6,balance,34,ZLZ,0.47058823529411764,0.4173407906366261,0.05324744465749154,0.04770669649230308,0.007253389114616183,0.0075495438817238135,1.0408298469071313,0.5601558246628849,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,78,2026082902,3,0.5,0.2,105,6,inference,24,LOO,0.5833333333333334,0.4173407906366261,0.16599254269670727,0.04631563605803246,0.010271557904460885,0.010567632850241546,1.0288247360852707,0.45699292155945725,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,78,2026082902,3,0.5,0.2,105,6,inference,24,ZLZ,0.5,0.4173407906366261,0.0826592093633739,0.04712221434148389,0.010271807309135189,0.010869565217391304,1.0581940344348655,0.46494572457560684,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,79,2026082902,0,0.25,0.75,51,127,balance,34,LOO,0.5294117647058824,0.5000230368094939,0.029388727896388467,0.019923326751422166,0.007309274597387819,0.0075495438817238135,1.03287183716177,0.23303691302552476,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,79,2026082902,0,0.25,0.75,51,127,balance,34,ZLZ,0.5,0.5000230368094939,-2.303680949389264e-05,0.019081372940751518,0.007312490341750471,0.007575757575757576,1.0360024043387774,0.223139762787672,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,79,2026082902,0,0.25,0.75,51,127,inference,24,LOO,0.5416666666666666,0.5000230368094939,0.04164362985717274,0.019219255142240765,0.010361761252969195,0.010794082125603866,1.0417227208850028,0.1888077259517731,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,79,2026082902,0,0.25,0.75,51,127,inference,24,ZLZ,0.5416666666666666,0.5000230368094939,0.04164362985717274,0.0183417944371711,0.01036044728666914,0.010794082125603866,1.0418548376277814,0.18019907990595477,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,79,2026082902,1,0.5,0.8,114,197,balance,34,LOO,0.5294117647058824,0.5901658334793585,-0.06075406877347611,0.011163605467160442,0.007020842991456544,0.0075495438817238135,1.0753044742505466,0.13323239939924963,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,79,2026082902,1,0.5,0.8,114,197,balance,34,ZLZ,0.5294117647058824,0.5901658334793585,-0.06075406877347611,0.009390127274476745,0.007030015971393777,0.007549543881723815,1.0739013840713987,0.1119936303744626,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,79,2026082902,1,0.5,0.8,114,197,inference,24,LOO,0.5833333333333334,0.5901658334793585,-0.0068325001460251,0.01504143517775458,0.00991211531653071,0.010567632850241546,1.0661329608037964,0.15107969640850327,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,79,2026082902,1,0.5,0.8,114,197,inference,24,ZLZ,0.5833333333333334,0.5901658334793585,-0.0068325001460251,0.012512733957925182,0.009938831030005242,0.010567632850241546,1.0632671808523515,0.1255117997826936,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,79,2026082902,2,0.75,0.25,127,51,balance,34,LOO,0.4117647058823529,0.5000230368094939,-0.08825833092714097,-0.060726067311039134,0.007203385893309302,0.007339834329453707,1.0189422638416668,0.7154953508005552,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,79,2026082902,2,0.75,0.25,127,51,balance,34,ZLZ,0.4117647058823529,0.5000230368094939,-0.08825833092714097,-0.0635581062345445,0.007195578841180512,0.007339834329453707,1.020047794827515,0.7492695450431964,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,79,2026082902,2,0.75,0.25,127,51,inference,24,LOO,0.4166666666666667,0.5000230368094939,-0.08335637014282721,-0.05735156494399535,0.010238624605186916,0.010567632850241544,1.0321340275419368,0.5667929803018477,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,79,2026082902,2,0.75,0.25,127,51,inference,24,ZLZ,0.375,0.5000230368094939,-0.1250230368094939,-0.05995920084377665,0.010232988238911547,0.010190217391304348,0.9958202973942099,0.5927268465394734,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,79,2026082902,3,0.5,0.2,114,120,balance,34,LOO,0.5,0.4116291577535298,0.08837084224647018,0.01189066755796414,0.007151083492911683,0.007575757575757576,1.0593859774210215,0.14061132893324432,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,79,2026082902,3,0.5,0.2,114,120,balance,34,ZLZ,0.5294117647058824,0.4116291577535298,0.11778260695235254,0.009390127274476967,0.007138058206221188,0.0075495438817238135,1.0576467245873666,0.11114282624829876,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,79,2026082902,3,0.5,0.2,114,120,inference,24,LOO,0.4583333333333333,0.4116291577535298,0.0467041755798035,0.013360319546259769,0.010141597359226371,0.010794082125603866,1.064337474982074,0.1326672305946447,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,79,2026082902,3,0.5,0.2,114,120,inference,24,ZLZ,0.5,0.4116291577535298,0.08837084224647018,0.012512733957925348,0.01013834918074925,0.010869565217391304,1.072123777116544,0.12427065527307532,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,80,2026082902,0,0.25,0.75,111,71,balance,34,LOO,0.5,0.5007765912034889,-0.0007765912034889411,-0.02036277139320769,0.007296443604882778,0.007575757575757576,1.0382808373503882,0.23838628767696132,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,80,2026082902,0,0.25,0.75,111,71,balance,34,ZLZ,0.4117647058823529,0.5007765912034889,-0.08901188532113602,-0.019534063704139792,0.007297466039061858,0.007339834329453706,1.005805890724953,0.22866861346679032,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,80,2026082902,0,0.25,0.75,111,71,inference,24,LOO,0.5,0.5007765912034889,-0.0007765912034889411,-0.02768971169891582,0.010330713573231851,0.010869565217391304,1.0521601572185375,0.272428960751892,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,80,2026082902,0,0.25,0.75,111,71,inference,24,ZLZ,0.4583333333333333,0.5007765912034889,-0.042443257870155626,-0.0244862520540588,0.010332091123674952,0.010794082125603866,1.0447141819016972,0.24089523068383611,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,80,2026082902,1,0.5,0.8,161,149,balance,34,LOO,0.5588235294117647,0.5884450888809108,-0.02962155946914613,-0.03019305518439641,0.007205615891704215,0.007470902799622522,1.0368166874151215,0.3556898784214631,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,80,2026082902,1,0.5,0.8,161,149,balance,34,ZLZ,0.5882352941176471,0.5884450888809108,-0.0002097947632637709,-0.03693920888972213,0.007223844337083249,0.007339834329453706,1.016056546481079,0.4346136884610418,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,80,2026082902,1,0.5,0.8,161,149,inference,24,LOO,0.5416666666666666,0.5884450888809108,-0.04677842221424422,-0.03263597074550173,0.010211059342187781,0.010794082125603866,1.0570971888300835,0.3229692203327501,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,80,2026082902,1,0.5,0.8,161,149,inference,24,ZLZ,0.5416666666666666,0.5884450888809108,-0.04677842221424422,-0.03524935045336264,0.010222955321453394,0.010794082125603866,1.0558670938287222,0.3486284998959188,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,80,2026082902,2,0.75,0.25,71,111,balance,34,LOO,0.5294117647058824,0.5007765912034889,0.02863517350239342,-0.014559860477045494,0.00728912860698631,0.0075495438817238135,1.0357265303959526,0.1705373094399496,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,80,2026082902,2,0.75,0.25,71,111,balance,34,ZLZ,0.5294117647058824,0.5007765912034889,0.02863517350239342,-0.016693505195970848,0.0072930034434518405,0.0075495438817238135,1.0351762398387885,0.19547639779918047,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,80,2026082902,2,0.75,0.25,71,111,inference,24,LOO,0.5,0.5007765912034889,-0.0007765912034889411,-0.013426511831327093,0.010347338023859579,0.010869565217391304,1.050469714271201,0.13199238628260374,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,80,2026082902,2,0.75,0.25,71,111,inference,24,ZLZ,0.5416666666666666,0.5007765912034889,0.04089007546317769,-0.015865374512875785,0.010340436168529936,0.010794082125603866,1.043871065947349,0.1560202248098302,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,80,2026082902,3,0.5,0.2,161,137,balance,34,LOO,0.35294117647058826,0.40925925042095934,-0.056318073950371084,-0.032022024133999905,0.006864500597360566,0.006920415224913494,1.0081454763911635,0.386495380009101,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,80,2026082902,3,0.5,0.2,161,137,balance,34,ZLZ,0.4117647058823529,0.40925925042095934,0.0025054554613935798,-0.046308880185398194,0.006634606035607728,0.007339834329453707,1.1062954288560678,0.568534350376989,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,80,2026082902,3,0.5,0.2,161,137,inference,24,LOO,0.4166666666666667,0.40925925042095934,0.007407416245707343,-0.033175575391969525,0.009707916549190565,0.010567632850241544,1.0885582706335337,0.33670955960941407,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,80,2026082902,3,0.5,0.2,161,137,inference,24,ZLZ,0.375,0.40925925042095934,-0.03425925042095934,-0.04852305145557029,0.009302587304685632,0.010190217391304348,1.0954175497145429,0.5030906281550179,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,81,2026082902,0,0.25,0.75,8,187,balance,34,LOO,0.47058823529411764,0.49964905362717277,-0.029060818333055127,0.035995717446294095,0.007264603675743805,0.0075495438817238135,1.039223090301734,0.4223231332192972,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,81,2026082902,0,0.25,0.75,8,187,balance,34,ZLZ,0.5882352941176471,0.49964905362717277,0.08858624049047431,0.041432738170850636,0.00725268466257001,0.007339834329453707,1.0120161941320107,0.48651276299196855,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,81,2026082902,0,0.25,0.75,8,187,inference,24,LOO,0.5416666666666666,0.49964905362717277,0.04201761303949386,0.040116873957341814,0.010275064394240896,0.010794082125603866,1.0505123580202451,0.3957626522317659,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,81,2026082902,0,0.25,0.75,8,187,inference,24,ZLZ,0.625,0.49964905362717277,0.12535094637282723,0.045357967137642785,0.010267235501021646,0.010190217391304348,0.9924986516857791,0.4476378696445954,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,81,2026082902,1,0.5,0.8,73,37,balance,34,LOO,0.7352941176470589,0.5908828026954963,0.14441131495156256,0.01236761935973929,0.007010689564656711,0.00589808115759673,0.8412982921581608,0.14770858644171417,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,linear,200,81,2026082902,1,0.5,0.8,73,37,balance,34,ZLZ,0.7647058823529411,0.5908828026954963,0.1738230796574448,0.007632968067080803,0.007034465293210411,0.005452448359022755,0.7751048774503726,0.09100764993931304,0.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,linear,200,81,2026082902,1,0.5,0.8,73,37,inference,24,LOO,0.75,0.5908828026954963,0.1591171973045037,0.013875734033962583,0.009919900059994026,0.008152173913043478,0.8218000044093576,0.13931642401506983,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,linear,200,81,2026082902,1,0.5,0.8,73,37,inference,24,ZLZ,0.7083333333333334,0.5908828026954963,0.11745053063783706,0.008328937084085997,0.009969190540548102,0.008982487922705314,0.9010248009776188,0.08341797310442448,1.0,0.3715150465994872,1.0,1.0,1.0
main,linear,200,81,2026082902,2,0.75,0.25,187,8,balance,34,LOO,0.5294117647058824,0.49964905362717277,0.02976271107870959,-0.02045754061722216,0.007293795650700166,0.0075495438817238135,1.035063805358887,0.23953921739464462,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,81,2026082902,2,0.75,0.25,187,8,balance,34,ZLZ,0.5882352941176471,0.49964905362717277,0.08858624049047431,-0.014443334143476927,0.007294120657687508,0.007339834329453707,1.0062671943489199,0.16911455499797348,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,81,2026082902,2,0.75,0.25,187,8,inference,24,LOO,0.5416666666666666,0.49964905362717277,0.04201761303949386,-0.01903407275574498,0.01033233146749455,0.010794082125603866,1.0446898804555371,0.18725462793479875,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,81,2026082902,2,0.75,0.25,187,8,inference,24,ZLZ,0.5833333333333334,0.49964905362717277,0.0836842797061606,-0.0175676739434541,0.010331973281077138,0.010567632850241546,1.0228087668012087,0.17283139093303518,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,81,2026082902,3,0.5,0.2,73,157,balance,34,LOO,0.4411764705882353,0.4105451492884237,0.030631321299811554,0.01777349487566854,0.0071639013892172395,0.007470902799622523,1.0428539414106632,0.20998971964586063,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,81,2026082902,3,0.5,0.2,73,157,balance,34,ZLZ,0.4411764705882353,0.4105451492884237,0.030631321299811554,0.007632968067080692,0.007123010487606148,0.007470902799622523,1.04884062891971,0.0904402290556654,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,81,2026082902,3,0.5,0.2,73,157,inference,24,LOO,0.4583333333333333,0.4105451492884237,0.04778818404490959,0.009263397680126184,0.010119389205882448,0.010794082125603866,1.0666732849181466,0.09208590464370162,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,81,2026082902,3,0.5,0.2,73,157,inference,24,ZLZ,0.375,0.4105451492884237,-0.03554514928842373,0.008328937084085997,0.010105088684222961,0.010190217391304348,1.008424340423088,0.0828551517036709,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,82,2026082902,0,0.25,0.75,174,28,balance,34,LOO,0.35294117647058826,0.49992352680476393,-0.14698235033417567,-0.003117054564694799,0.007316157908759329,0.006920415224913494,0.9459084004499098,0.03644205586013553,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,82,2026082902,0,0.25,0.75,174,28,balance,34,ZLZ,0.35294117647058826,0.49992352680476393,-0.14698235033417567,-0.003117054564694799,0.00731615790875933,0.006920415224913495,0.9459084004499098,0.03644205586013553,1.0,0.3260950174940419,1.0,0.9090554529102617,0.0
main,linear,200,82,2026082902,0,0.25,0.75,174,28,inference,24,LOO,0.375,0.49992352680476393,-0.12492352680476393,-0.002772747240227469,0.010361587236379873,0.010190217391304348,0.9834610430655026,0.027239374951916858,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,82,2026082902,0,0.25,0.75,174,28,inference,24,ZLZ,0.2916666666666667,0.49992352680476393,-0.20825686013809724,-0.0017605681400917894,0.010361057404398117,0.008982487922705314,0.866947027905895,0.017296203982986924,0.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,82,2026082902,1,0.5,0.8,79,33,balance,34,LOO,0.6470588235294118,0.5907832475537803,0.05627557597563149,-0.041152722967266575,0.007238387854089088,0.006920415224913496,0.956071346882032,0.48370174208849276,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,82,2026082902,1,0.5,0.8,79,33,balance,34,ZLZ,0.6764705882352942,0.5907832475537803,0.08568734068151385,-0.042438152054110945,0.007242442087117427,0.0066320645905421,0.915722143272496,0.4986708119423922,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,linear,200,82,2026082902,1,0.5,0.8,79,33,inference,24,LOO,0.625,0.5907832475537803,0.03421675244621969,-0.04138753240068738,0.010251463991395624,0.010190217391304348,0.9940255752600133,0.4087677160614858,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,82,2026082902,1,0.5,0.8,79,33,inference,24,ZLZ,0.625,0.5907832475537803,0.03421675244621969,-0.049743108193429975,0.010283144579185529,0.010190217391304348,0.9909631545909334,0.4905349408518577,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,82,2026082902,2,0.75,0.25,28,174,balance,34,LOO,0.47058823529411764,0.49992352680476393,-0.02933529151064629,-0.02874104116216547,0.0072662567199473956,0.0075495438817238135,1.038986671224915,0.33716860405153193,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,82,2026082902,2,0.75,0.25,28,174,balance,34,ZLZ,0.4117647058823529,0.49992352680476393,-0.08815882092241101,-0.03095723891280272,0.007260818449395627,0.007339834329453707,1.010882503206599,0.36330337301123006,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,82,2026082902,2,0.75,0.25,28,174,inference,24,LOO,0.5416666666666666,0.49992352680476393,0.0417431398619027,-0.02328032622904047,0.01031528654748816,0.010794082125603866,1.0464161199896376,0.22921783882076613,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,82,2026082902,2,0.75,0.25,28,174,inference,24,ZLZ,0.4583333333333333,0.49992352680476393,-0.041590193471430614,-0.03308570868891597,0.010286795969352253,0.010794082125603866,1.0493143013395994,0.32621233474503486,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,82,2026082902,3,0.5,0.2,79,18,balance,34,LOO,0.35294117647058826,0.4095071777552353,-0.05656600128464706,-0.04855917264527154,0.0067433956943306625,0.006920415224913494,1.0262507998354087,0.5913327827896598,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,82,2026082902,3,0.5,0.2,79,18,balance,34,ZLZ,0.35294117647058826,0.4095071777552353,-0.05656600128464706,-0.042438152054110834,0.006791459861553423,0.006920415224913495,1.0189878709421654,0.5149616591582757,1.0,0.3260950174940419,1.0,0.9090554529102617,0.0
main,linear,200,82,2026082902,3,0.5,0.2,79,18,inference,24,LOO,0.3333333333333333,0.4095071777552353,-0.076173844421902,-0.04974310819342992,0.009533901948054311,0.009661835748792272,1.0134188290833082,0.509445321316333,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,82,2026082902,3,0.5,0.2,79,18,inference,24,ZLZ,0.3333333333333333,0.4095071777552353,-0.076173844421902,-0.04974310819342992,0.009533901948054313,0.009661835748792272,1.0134188290833082,0.509445321316333,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,83,2026082902,0,0.25,0.75,20,187,balance,34,LOO,0.5294117647058824,0.5027020864699467,0.02670967823593562,0.014971293329596014,0.007302948333274767,0.0075495438817238135,1.0337665744293263,0.17519036014936187,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,83,2026082902,0,0.25,0.75,20,187,balance,34,ZLZ,0.5,0.5027020864699467,-0.0027020864699467406,0.0103319437583278,0.007309227564194805,0.007575757575757576,1.0364648670768444,0.12084989899514822,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,83,2026082902,0,0.25,0.75,20,187,inference,24,LOO,0.5833333333333334,0.5027020864699467,0.08063124686338663,0.01501690037635972,0.010344955047654111,0.010567632850241546,1.0215252556982286,0.1476440656207926,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,83,2026082902,0,0.25,0.75,20,187,inference,24,ZLZ,0.5416666666666666,0.5027020864699467,0.03896458019671989,0.015197442213786272,0.01034365756184511,0.010794082125603866,1.0435459663146862,0.14942849884305545,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,83,2026082902,1,0.5,0.8,86,195,balance,34,LOO,0.5294117647058824,0.589192284837947,-0.059780520132064585,0.035230272272304575,0.006855330155705786,0.0075495438817238135,1.1012662716820756,0.425502201932723,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,83,2026082902,1,0.5,0.8,86,195,balance,34,ZLZ,0.5294117647058824,0.589192284837947,-0.059780520132064585,0.012652893668636311,0.006685339436730239,0.0075495438817238135,1.129268596332672,0.15474909825571045,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,83,2026082902,1,0.5,0.8,86,195,inference,24,LOO,0.5833333333333334,0.589192284837947,-0.005858951504613574,0.03039014929774242,0.009767064151344849,0.010567632850241546,1.0819661554886444,0.3075040312218939,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,83,2026082902,1,0.5,0.8,86,195,inference,24,ZLZ,0.5416666666666666,0.589192284837947,-0.047525618171280315,0.008878081143715355,0.009316327089192306,0.010794082125603866,1.15861991772765,0.09198070757477697,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,83,2026082902,2,0.75,0.25,187,20,balance,34,LOO,0.5588235294117647,0.5027020864699467,0.05612144294181798,0.018731357165728713,0.007303271125796296,0.007470902799622522,1.022952957782729,0.21918485031924798,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,83,2026082902,2,0.75,0.25,187,20,balance,34,ZLZ,0.5588235294117647,0.5027020864699467,0.05612144294181798,0.018505537888513945,0.007303501270318741,0.007470902799622522,1.0229207229666812,0.21653901574175569,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,83,2026082902,2,0.75,0.25,187,20,inference,24,LOO,0.625,0.5027020864699467,0.12229791353005326,0.03152930186092717,0.010344049783183273,0.010190217391304348,0.9851284172927111,0.3100052533533439,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,83,2026082902,2,0.75,0.25,187,20,inference,24,ZLZ,0.5416666666666666,0.5027020864699467,0.03896458019671989,0.02716024213833923,0.010355506410520299,0.010794082125603866,1.0423519331355937,0.26689962679329976,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,83,2026082902,3,0.5,0.2,86,42,balance,34,LOO,0.38235294117647056,0.41020650125382163,-0.02785356007735107,0.039713655491665,0.007237632942140481,0.007156338471217364,0.9887678096453625,0.46681154366306205,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,83,2026082902,3,0.5,0.2,86,42,balance,34,ZLZ,0.38235294117647056,0.41020650125382163,-0.02785356007735107,0.032613704113343744,0.007214199026498824,0.007156338471217364,0.9919796286366747,0.3839777566789858,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,83,2026082902,3,0.5,0.2,86,42,inference,24,LOO,0.4583333333333333,0.41020650125382163,0.04812683207951168,0.036982697749063764,0.010238226759635014,0.010794082125603866,1.0542921522465545,0.3654990193149937,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,83,2026082902,3,0.5,0.2,86,42,inference,24,ZLZ,0.3333333333333333,0.41020650125382163,-0.07687316792048832,0.03715589594038421,0.010244648960914359,0.009661835748792272,0.9431104751030854,0.3670956152217786,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,84,2026082902,0,0.25,0.75,61,32,balance,34,LOO,0.5588235294117647,0.5011297926583413,0.057693736753423375,0.04064125871542268,0.007216577298786853,0.007470902799622523,1.0352418453105774,0.47841139605030264,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,84,2026082902,0,0.25,0.75,61,32,balance,34,ZLZ,0.5,0.5011297926583413,-0.0011297926583413442,0.03772325163838253,0.007227983979767273,0.007575757575757576,1.0481148819593125,0.4437113418365685,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,84,2026082902,0,0.25,0.75,61,32,inference,24,LOO,0.5833333333333334,0.5011297926583413,0.08220354067499203,0.04384845002203697,0.010211713028182686,0.010567632850241544,1.0348540760082638,0.4339152817193374,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,84,2026082902,0,0.25,0.75,61,32,inference,24,ZLZ,0.5,0.5011297926583413,-0.0011297926583413442,0.03502993393269216,0.010251888970736521,0.010869565217391304,1.0602499937736263,0.3459691473113026,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,84,2026082902,1,0.5,0.8,47,101,balance,34,LOO,0.47058823529411764,0.5910006377066269,-0.12041240241250928,0.00666391433614133,0.007000475931117143,0.0075495438817238135,1.0784329459895807,0.07964630311068828,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,84,2026082902,1,0.5,0.8,47,101,balance,34,ZLZ,0.5,0.5910006377066269,-0.09100063770662692,0.00987943875535191,0.0069888299992375055,0.007575757575757576,1.0839808060267748,0.11817620382452376,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,84,2026082902,1,0.5,0.8,47,101,inference,24,LOO,0.4166666666666667,0.5910006377066269,-0.17433397103996023,0.02073817585050164,0.009831444598620589,0.010567632850241544,1.074880984603651,0.20915193392981896,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,84,2026082902,1,0.5,0.8,47,101,inference,24,ZLZ,0.4583333333333333,0.5910006377066269,-0.1326673043732936,0.00986318634259109,0.009907041676750002,0.010794082125603866,1.0895363598737637,0.09909351715475447,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,84,2026082902,2,0.75,0.25,32,61,balance,34,LOO,0.5882352941176471,0.5011297926583413,0.08710550145930573,-0.030347781429515053,0.007276010343014105,0.007339834329453706,1.0087718383331985,0.35577898653222717,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,84,2026082902,2,0.75,0.25,32,61,balance,34,ZLZ,0.5882352941176471,0.5011297926583413,0.08710550145930573,-0.03149378036112771,0.007275747601597414,0.007339834329453707,1.0088082670490415,0.3692206495285448,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,84,2026082902,2,0.75,0.25,32,61,inference,24,LOO,0.625,0.5011297926583413,0.12387020734165866,-0.03431648710056351,0.010298754169099377,0.010190217391304348,0.9894611740397994,0.3381508456836107,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,84,2026082902,2,0.75,0.25,32,61,inference,24,ZLZ,0.5833333333333334,0.5011297926583413,0.08220354067499203,-0.036228721282709486,0.010296040209072146,0.010567632850241544,1.0263783586363706,0.3570408359114275,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,84,2026082902,3,0.5,0.2,47,198,balance,34,LOO,0.35294117647058826,0.4103977699619854,-0.057456593491397145,0.003599318904533466,0.0070466181849717195,0.006920415224913494,0.9820902797987014,0.04287754953271776,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,84,2026082902,3,0.5,0.2,47,198,balance,34,ZLZ,0.38235294117647056,0.4103977699619854,-0.02804482878551484,0.009879438755351744,0.007101214304445612,0.007156338471217364,1.0077626395160673,0.11723734202895714,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,84,2026082902,3,0.5,0.2,47,198,inference,24,LOO,0.375,0.4103977699619854,-0.035397769961985404,0.013340232996672308,0.010089918174614241,0.010190217391304348,1.0099405381643682,0.13280657992639616,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,84,2026082902,3,0.5,0.2,47,198,inference,24,ZLZ,0.4166666666666667,0.4103977699619854,0.006268896704681282,0.009863186342591035,0.010066008173098788,0.010567632850241544,1.049833525715123,0.09830794070702538,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,85,2026082902,0,0.25,0.75,56,53,balance,34,LOO,0.35294117647058826,0.4982982496223073,-0.14535707315171903,0.07958208519835563,0.007134199173365146,0.006920415224913494,0.9700339248657658,0.9421991310137362,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,85,2026082902,0,0.25,0.75,56,53,balance,34,ZLZ,0.38235294117647056,0.4982982496223073,-0.11594530844583673,0.06568169100394095,0.006905479848592508,0.007156338471217364,1.0363274715334934,0.7904008420053964,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,85,2026082902,0,0.25,0.75,56,53,inference,24,LOO,0.3333333333333333,0.4982982496223073,-0.16496491628897397,0.07502135637793572,0.01013626983721245,0.009661835748792272,0.9531944101686769,0.7451536450135525,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,85,2026082902,0,0.25,0.75,56,53,inference,24,ZLZ,0.3333333333333333,0.4982982496223073,-0.16496491628897397,0.052234735312382874,0.009701088564610194,0.009661835748792272,0.9959537720373859,0.5303336248403351,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,85,2026082902,1,0.5,0.8,145,105,balance,34,LOO,0.5,0.589173463945104,-0.08917346394510395,-0.011229313094632154,0.007102552286491691,0.007575757575757576,1.0666246822520224,0.1332434813186327,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,85,2026082902,1,0.5,0.8,145,105,balance,34,ZLZ,0.5,0.589173463945104,-0.08917346394510395,-0.013446731446608351,0.007108358976219529,0.007575757575757576,1.0657533758637814,0.159489484924314,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,85,2026082902,1,0.5,0.8,145,105,inference,24,LOO,0.625,0.589173463945104,0.03582653605489605,-0.012717882031504812,0.010076625850408381,0.010190217391304348,1.0112727754887676,0.12669434353928474,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,85,2026082902,1,0.5,0.8,145,105,inference,24,ZLZ,0.625,0.589173463945104,0.03582653605489605,-0.013501640428680961,0.010103119807231565,0.010190217391304348,1.008620860262435,0.1343255991172343,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,85,2026082902,2,0.75,0.25,53,56,balance,34,LOO,0.5,0.4982982496223073,0.0017017503776927123,-0.07516781530374644,0.007131879164601465,0.007575757575757576,1.0622386331724838,0.8900818388630861,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,85,2026082902,2,0.75,0.25,53,56,balance,34,ZLZ,0.47058823529411764,0.4982982496223073,-0.027710014328189647,-0.08308355109324145,0.006943250822410839,0.0075495438817238135,1.0873212094478906,0.9970883073546345,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,85,2026082902,2,0.75,0.25,53,56,inference,24,LOO,0.5,0.4982982496223073,0.0017017503776927123,-0.07212891778934943,0.010127700061304836,0.010869565217391304,1.073251098630076,0.7167273886397301,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,85,2026082902,2,0.75,0.25,53,56,inference,24,ZLZ,0.5416666666666666,0.4982982496223073,0.04336841704435934,-0.08252930401362107,0.009746898388631128,0.010794082125603866,1.1074376376175403,0.835939723761077,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,85,2026082902,3,0.5,0.2,145,26,balance,34,LOO,0.29411764705882354,0.4072408198028624,-0.11312317274403888,-0.01629403547620678,0.0069272868564249895,0.006291286568103177,0.9081891220179616,0.19577041955078425,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,linear,200,85,2026082902,3,0.5,0.2,145,26,balance,34,ZLZ,0.29411764705882354,0.4072408198028624,-0.11312317274403888,-0.013446731446608351,0.006945266104067161,0.006291286568103177,0.9058380879631073,0.16135123218457126,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,linear,200,85,2026082902,3,0.5,0.2,145,26,inference,24,LOO,0.3333333333333333,0.4072408198028624,-0.0739074864695291,-0.016376624567991105,0.009848086341891682,0.009661835748792272,0.9810876360509615,0.1650245165808361,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,85,2026082902,3,0.5,0.2,145,26,inference,24,ZLZ,0.3333333333333333,0.4072408198028624,-0.0739074864695291,-0.013501640428680795,0.009871239093657745,0.00966183574879227,0.9787865188069432,0.13589413144108575,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,86,2026082902,0,0.25,0.75,148,99,balance,34,LOO,0.35294117647058826,0.4994512587335527,-0.14651008226296447,-0.006789455149910195,0.007305956887319353,0.006920415224913494,0.94722913529985,0.07943215977075924,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,86,2026082902,0,0.25,0.75,148,99,balance,34,ZLZ,0.38235294117647056,0.4994512587335527,-0.11709831755708217,-0.002536066701145867,0.007314302857112474,0.007156338471217364,0.9784033572329447,0.029653379955320615,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,86,2026082902,0,0.25,0.75,148,99,inference,24,LOO,0.3333333333333333,0.4994512587335527,-0.1661179254002194,-0.0053136979068520995,0.01037217224321914,0.009661835748792272,0.9315151659874088,0.052174945042016994,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,86,2026082902,0,0.25,0.75,148,99,inference,24,ZLZ,0.25,0.4994512587335527,-0.24945125873355273,7.5848733032291e-05,0.01035640056663269,0.008152173913043478,0.7871628622891418,0.0007453219488558429,0.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,linear,200,86,2026082902,1,0.5,0.8,44,23,balance,34,LOO,0.5294117647058824,0.5900168741208598,-0.06060510941497743,0.009408881764780608,0.0070216113938055165,0.0075495438817238135,1.0751867994836684,0.11228444999976757,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,86,2026082902,1,0.5,0.8,44,23,balance,34,ZLZ,0.5,0.5900168741208598,-0.09001687412085979,0.006478618566767236,0.007039994689771806,0.007575757575757576,1.0761027400722565,0.0772140345385941,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,86,2026082902,1,0.5,0.8,44,23,inference,24,LOO,0.5416666666666666,0.5900168741208598,-0.04835020745419316,0.010024095737789396,0.00993542393166106,0.010794082125603866,1.0864239110327778,0.10056619175077951,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,86,2026082902,1,0.5,0.8,44,23,inference,24,ZLZ,0.5833333333333334,0.5900168741208598,-0.006683540787526421,0.00603158942532378,0.009980334109811084,0.010567632850241546,1.0588455991521488,0.060375290160765094,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,86,2026082902,2,0.75,0.25,99,148,balance,34,LOO,0.4117647058823529,0.4994512587335527,-0.0876865528511998,0.00969856493360216,0.007319990088636136,0.007339834329453707,1.0027109655310023,0.1133580147100536,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,86,2026082902,2,0.75,0.25,99,148,balance,34,ZLZ,0.4117647058823529,0.4994512587335527,-0.0876865528511998,0.013731828556630854,0.007318180247622285,0.007339834329453707,1.0029589434939727,0.1605191389970277,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,86,2026082902,2,0.75,0.25,99,148,inference,24,LOO,0.4583333333333333,0.4994512587335527,-0.04111792540021941,0.014118939517007767,0.010367962337305301,0.010794082125603866,1.0410996659165446,0.1386613334562219,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,86,2026082902,2,0.75,0.25,99,148,inference,24,ZLZ,0.4166666666666667,0.4994512587335527,-0.08278459206688604,0.012377331304822936,0.01036599548773226,0.010567632850241544,1.0194518088251066,0.12156862598321219,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,86,2026082902,3,0.5,0.2,44,66,balance,34,LOO,0.35294117647058826,0.4094491108267523,-0.056507934356164025,0.0043152542223384716,0.007099140506765299,0.006920415224913494,0.97482437744661,0.051215745679881505,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,86,2026082902,3,0.5,0.2,44,66,balance,34,ZLZ,0.3235294117647059,0.4094491108267523,-0.08591969906204638,0.006478618566767236,0.007105972143421764,0.006632064590542101,0.933308554647463,0.0768547405832572,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,86,2026082902,3,0.5,0.2,44,66,inference,24,LOO,0.25,0.4094491108267523,-0.15944911082675228,0.004654875335182107,0.010058444410502809,0.008152173913043478,0.8104805853011581,0.04641332098593069,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,linear,200,86,2026082902,3,0.5,0.2,44,66,inference,24,ZLZ,0.2916666666666667,0.4094491108267523,-0.1177824441600856,0.006031589425323836,0.010067075581465383,0.008982487922705314,0.8922638804106213,0.06011462004904288,1.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,87,2026082902,0,0.25,0.75,142,98,balance,34,LOO,0.4117647058823529,0.4986193822861286,-0.0868546764037757,-0.034154267676620165,0.007299492578780319,0.007339834329453706,1.0055266513717214,0.3997593608808187,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,87,2026082902,0,0.25,0.75,142,98,balance,34,ZLZ,0.4117647058823529,0.4986193822861286,-0.0868546764037757,-0.034154267676620165,0.007299492578780318,0.007339834329453707,1.0055266513717218,0.39975936088081876,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,87,2026082902,0,0.25,0.75,142,98,inference,24,LOO,0.375,0.4986193822861286,-0.12361938228612862,-0.03437784690314016,0.010345880441812986,0.010190217391304348,0.9849541030959991,0.3379830692602878,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,87,2026082902,0,0.25,0.75,142,98,inference,24,ZLZ,0.4166666666666667,0.4986193822861286,-0.08195271561946194,-0.03644036540245754,0.01033946070015928,0.010567632850241544,1.0220680900773431,0.35837176016403455,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,87,2026082902,1,0.5,0.8,129,136,balance,34,LOO,0.6764705882352942,0.5914288838944535,0.08504170434084068,-0.015895007070300338,0.007120601859612221,0.0066320645905421,0.9313910145937121,0.18836593850866112,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,linear,200,87,2026082902,1,0.5,0.8,129,136,balance,34,ZLZ,0.6764705882352942,0.5914288838944535,0.08504170434084068,-0.018564394513359228,0.0071317906034995,0.0066320645905421,0.92992979733418,0.21982723501402876,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,linear,200,87,2026082902,1,0.5,0.8,129,136,inference,24,LOO,0.7083333333333334,0.5914288838944535,0.1169044494388799,-0.004910661177192188,0.010025475751278833,0.008982487922705314,0.8959662509342284,0.049044179643150956,1.0,0.3715150465994872,1.0,1.0,1.0
main,linear,200,87,2026082902,1,0.5,0.8,129,136,inference,24,ZLZ,0.75,0.5914288838944535,0.15857111610554653,-0.012625364664965777,0.010084260082589093,0.008152173913043478,0.8084057577133057,0.1257250774755168,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,linear,200,87,2026082902,2,0.75,0.25,98,142,balance,34,LOO,0.38235294117647056,0.4986193822861286,-0.11626644110965806,-0.022028679422095743,0.007266263508803225,0.007156338471217364,0.9848718619338971,0.2584240277951506,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,87,2026082902,2,0.75,0.25,98,142,balance,34,ZLZ,0.38235294117647056,0.4986193822861286,-0.11626644110965806,-0.021472860265309868,0.0072623097100644055,0.007156338471217364,0.9854080529366321,0.2519721344791488,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,87,2026082902,2,0.75,0.25,98,142,inference,24,LOO,0.4166666666666667,0.4986193822861286,-0.08195271561946194,-0.022742987874807663,0.010269575898248883,0.010567632850241544,1.0290232970617106,0.2244250162729039,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,87,2026082902,2,0.75,0.25,98,142,inference,24,ZLZ,0.2916666666666667,0.4986193822861286,-0.20695271561946194,-0.02476590064958073,0.010275495208420478,0.008982487922705314,0.8741659395008446,0.24431647055355074,0.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,87,2026082902,3,0.5,0.2,129,109,balance,34,LOO,0.2647058823529412,0.41119273742529766,-0.14648685507235648,-0.01362546488112637,0.006972822817149699,0.00589808115759673,0.8458670630623748,0.16317251741198668,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,linear,200,87,2026082902,3,0.5,0.2,129,109,balance,34,ZLZ,0.29411764705882354,0.41119273742529766,-0.11707509036647412,-0.018564394513359284,0.006948865928997481,0.006291286568103177,0.9053688231125256,0.22270184900101003,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,linear,200,87,2026082902,3,0.5,0.2,129,109,inference,24,LOO,0.2916666666666667,0.41119273742529766,-0.11952607075863098,-0.007908362202269092,0.009942177708542395,0.008982487922705314,0.9034728794867036,0.07931325817267468,1.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,87,2026082902,3,0.5,0.2,129,109,inference,24,ZLZ,0.2916666666666667,0.41119273742529766,-0.11952607075863098,-0.012625364664965832,0.009914319114847874,0.008982487922705314,0.9060115796810462,0.12679802357032133,1.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,88,2026082902,0,0.25,0.75,175,196,balance,34,LOO,0.38235294117647056,0.49929487680016504,-0.11694193562369448,-0.02340488655931039,0.007306625576040841,0.007156338471217364,0.9794313937043273,0.27380924903273907,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,88,2026082902,0,0.25,0.75,175,196,balance,34,ZLZ,0.3235294117647059,0.49929487680016504,-0.17576546503545915,-0.02069897698929296,0.007312178249208193,0.0066320645905421,0.9069889114451306,0.24206137555409543,0.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,88,2026082902,0,0.25,0.75,175,196,inference,24,LOO,0.4166666666666667,0.49929487680016504,-0.08262821013349836,-0.02863040614982948,0.010349647525305252,0.010567632850241544,1.0210621013327565,0.28142633131768385,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,88,2026082902,0,0.25,0.75,175,196,inference,24,ZLZ,0.375,0.49929487680016504,-0.12429487680016504,-0.027425375267494168,0.010350112207906435,0.010190217391304348,0.9845513929327313,0.26957527057298947,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,88,2026082902,1,0.5,0.8,53,159,balance,34,LOO,0.47058823529411764,0.5938415482894671,-0.12325331299534947,0.02367347350282112,0.00688343219667186,0.0075495438817238135,1.0967702834893933,0.28533790302864537,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,88,2026082902,1,0.5,0.8,53,159,balance,34,ZLZ,0.5294117647058824,0.5938415482894671,-0.06442978358358475,0.01763912189672845,0.006917442781466854,0.0075495438817238135,1.0913778574288289,0.21208217748144564,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,88,2026082902,1,0.5,0.8,53,159,inference,24,LOO,0.5416666666666666,0.5938415482894671,-0.052174881622800484,0.025368313205732962,0.009735389329724056,0.010794082125603866,1.1087468369289981,0.2571076085925014,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,88,2026082902,1,0.5,0.8,53,159,inference,24,ZLZ,0.4583333333333333,0.5938415482894671,-0.1355082149561338,0.019953412468938225,0.009778215628862032,0.010794082125603866,1.1038907849141038,0.20178430121087818,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,88,2026082902,2,0.75,0.25,196,175,balance,34,LOO,0.38235294117647056,0.49929487680016504,-0.11694193562369448,-0.04467809639922765,0.0072419253633841125,0.007156338471217364,0.9881817489310945,0.5250100760945181,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,88,2026082902,2,0.75,0.25,196,175,balance,34,ZLZ,0.3235294117647059,0.49929487680016504,-0.17576546503545915,-0.04504019035570095,0.007238481012582307,0.006632064590542101,0.9162232489128449,0.5293909315317508,0.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,88,2026082902,2,0.75,0.25,196,175,inference,24,LOO,0.3333333333333333,0.49929487680016504,-0.16596154346683173,-0.04412235271258108,0.010283749778617875,0.00966183574879227,0.9395245855632643,0.43509381685915366,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,88,2026082902,2,0.75,0.25,196,175,inference,24,ZLZ,0.25,0.49929487680016504,-0.24929487680016504,-0.03861442381006813,0.010303420338374595,0.008152173913043478,0.7912104568500518,0.38041606593545035,0.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,linear,200,88,2026082902,3,0.5,0.2,53,121,balance,34,LOO,0.47058823529411764,0.4117842286925981,0.05880400660151952,0.015846537877634348,0.007127529429620092,0.007549543881723815,1.0592090788639812,0.18770026400382805,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,88,2026082902,3,0.5,0.2,53,121,balance,34,ZLZ,0.5,0.4117842286925981,0.08821577130740188,0.017639121896728394,0.007136468557441153,0.007575757575757576,1.0615555179400853,0.20880230237218692,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,88,2026082902,3,0.5,0.2,53,121,inference,24,LOO,0.5416666666666666,0.4117842286925981,0.1298824379740685,0.023802655373471815,0.010147845893028192,0.010794082125603866,1.0636821094237994,0.2362862648066322,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,88,2026082902,3,0.5,0.2,53,121,inference,24,ZLZ,0.5833333333333334,0.4117842286925981,0.17154910464073525,0.019953412468938225,0.010123613273021026,0.010567632850241546,1.0438597924719044,0.19831218834598013,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,89,2026082902,0,0.25,0.75,106,78,balance,34,LOO,0.5,0.4991681536899651,0.0008318463100349116,-0.021772637592683608,0.007298824637086961,0.007575757575757576,1.0379421280055774,0.2548499654796276,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,89,2026082902,0,0.25,0.75,106,78,balance,34,ZLZ,0.5,0.4991681536899651,0.0008318463100349116,-0.01706050932551445,0.007301972414497641,0.007575757575757576,1.0374946857805638,0.1996511878892861,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,89,2026082902,0,0.25,0.75,106,78,inference,24,LOO,0.5416666666666666,0.4991681536899651,0.04249851297670154,-0.0224936677724637,0.010333001751312623,0.010794082125603866,1.0446221132433924,0.2212824773498519,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,89,2026082902,0,0.25,0.75,106,78,inference,24,ZLZ,0.4583333333333333,0.4991681536899651,-0.040834820356631774,-0.021080727371711627,0.010336997733991181,0.010794082125603866,1.0442182927166224,0.20734252412834334,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,89,2026082902,1,0.5,0.8,25,29,balance,34,LOO,0.47058823529411764,0.5898390432392335,-0.11925080794511589,0.0009664598131452484,0.0070657798373356265,0.0075495438817238135,1.068465768184847,0.011497508771153847,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,89,2026082902,1,0.5,0.8,25,29,balance,34,ZLZ,0.4117647058823529,0.5898390432392335,-0.1780743373568806,-0.005870418159838797,0.00710446135320763,0.007339834329453706,1.0331303056691,0.06964716768312093,0.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,89,2026082902,1,0.5,0.8,25,29,inference,24,LOO,0.4166666666666667,0.5898390432392335,-0.17317237657256684,-0.0012198245295124144,0.01003843986423112,0.010567632850241544,1.0527166564892259,0.012174867726219,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,89,2026082902,1,0.5,0.8,25,29,inference,24,ZLZ,0.4166666666666667,0.5898390432392335,-0.17317237657256684,0.003038675829445392,0.010002472589855572,0.010567632850241544,1.0565020553976976,0.03038300229145356,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,89,2026082902,2,0.75,0.25,78,106,balance,34,LOO,0.3235294117647059,0.4991681536899651,-0.1756387419252592,-0.05217554049711587,0.0072338539543654505,0.0066320645905421,0.9168093014291246,0.6134541212952692,0.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,89,2026082902,2,0.75,0.25,78,106,balance,34,ZLZ,0.35294117647058826,0.4991681536899651,-0.14622697721937683,-0.051064567899133995,0.0072417001447342465,0.006920415224913495,0.955634048165558,0.600066514143911,1.0,0.3260950174940419,1.0,0.9090554529102617,0.0
main,linear,200,89,2026082902,2,0.75,0.25,78,106,inference,24,LOO,0.3333333333333333,0.4991681536899651,-0.16583482035663177,-0.06335034329188433,0.01020376995681379,0.009661835748792272,0.9468888253738384,0.6271459805699999,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,89,2026082902,2,0.75,0.25,78,106,inference,24,ZLZ,0.375,0.4991681536899651,-0.12416815368996509,-0.05769335424292704,0.010229855619896413,0.010190217391304348,0.9961252406617576,0.5704151307879924,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,89,2026082902,3,0.5,0.2,25,82,balance,34,LOO,0.4411764705882353,0.4101160287424952,0.031060441845740083,0.0009319345781860777,0.007076689631662463,0.007470902799622523,1.055705872163204,0.011078229338398094,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,89,2026082902,3,0.5,0.2,25,82,balance,34,ZLZ,0.35294117647058826,0.4101160287424952,-0.05717485227190694,-0.005870418159838797,0.0070421621445322085,0.006920415224913494,0.9827117130903833,0.06995455973737424,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,89,2026082902,3,0.5,0.2,25,82,inference,24,LOO,0.4583333333333333,0.4101160287424952,0.04821730459083812,0.0025562455584194343,0.01004593901131478,0.010794082125603866,1.0744721935347656,0.025503941416600936,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,89,2026082902,3,0.5,0.2,25,82,inference,24,ZLZ,0.4583333333333333,0.4101160287424952,0.04821730459083812,0.0030386758294453364,0.010047646146581136,0.010794082125603866,1.0742896364116798,0.030314625359588794,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,90,2026082902,0,0.25,0.75,147,36,balance,34,LOO,0.5882352941176471,0.5017674352510655,0.08646785886658159,0.026168220156015165,0.007274920010657243,0.007339834329453707,1.008923028528337,0.3068033332241304,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,90,2026082902,0,0.25,0.75,147,36,balance,34,ZLZ,0.6470588235294118,0.5017674352510655,0.1452913882783463,0.019137360358904676,0.007294591649993798,0.006920415224913495,0.9487049525136035,0.22406887939057246,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,90,2026082902,0,0.25,0.75,147,36,inference,24,LOO,0.6666666666666666,0.5017674352510655,0.16489923141560114,0.022775669613854466,0.010332817892818492,0.009661835748792272,0.9350630049821582,0.22405867664389859,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,90,2026082902,0,0.25,0.75,147,36,inference,24,ZLZ,0.625,0.5017674352510655,0.12323256474893451,0.01812385779010095,0.010334015331284856,0.010190217391304348,0.9860849887124534,0.17828552943460993,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,90,2026082902,1,0.5,0.8,64,89,balance,34,LOO,0.5,0.5892524981257271,-0.08925249812572711,-0.0274286593996792,0.0071865135301002,0.007575757575757576,1.054163127088964,0.32355301998969577,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,90,2026082902,1,0.5,0.8,64,89,balance,34,ZLZ,0.6176470588235294,0.5892524981257271,0.02839456069780233,-0.023967128736957832,0.007174040915190004,0.007156338471217364,0.997532430581047,0.28296588817475604,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,90,2026082902,1,0.5,0.8,64,89,inference,24,LOO,0.5416666666666666,0.5892524981257271,-0.04758583145906048,-0.03824475589875642,0.010254545196992973,0.010794082125603866,1.0526144181186219,0.3776710463955709,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,90,2026082902,1,0.5,0.8,64,89,inference,24,ZLZ,0.5833333333333334,0.5892524981257271,-0.0059191647923937385,-0.034720782530993866,0.010232671267021607,0.010567632850241546,1.0327345200954,0.3432377082031642,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,90,2026082902,2,0.75,0.25,36,147,balance,34,LOO,0.6470588235294118,0.5017674352510655,0.1452913882783463,-0.024208518929554723,0.007316008070360175,0.006920415224913495,0.9459277735013208,0.28302912732912566,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,90,2026082902,2,0.75,0.25,36,147,balance,34,ZLZ,0.6176470588235294,0.5017674352510655,0.11587962357246395,-0.026477286613617645,0.007313535425317188,0.007156338471217364,0.978506024110356,0.30960630189175353,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,90,2026082902,2,0.75,0.25,36,147,inference,24,LOO,0.7083333333333334,0.5017674352510655,0.20656589808226788,-0.026475408429071645,0.010369725554887015,0.008982487922705314,0.866222338784277,0.25999143275573733,0.0,0.3715150465994872,1.0,1.0,1.0
main,linear,200,90,2026082902,2,0.75,0.25,36,147,inference,24,ZLZ,0.6666666666666666,0.5017674352510655,0.16489923141560114,-0.02666151576012643,0.01036919789305455,0.009661835748792272,0.9317823662391398,0.26182568885057034,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,90,2026082902,3,0.5,0.2,64,4,balance,34,LOO,0.3235294117647059,0.40876590490674414,-0.08523649314203824,-0.026602061202392613,0.006888401093019877,0.0066320645905421,0.9627872275414497,0.320520694284408,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,90,2026082902,3,0.5,0.2,64,4,balance,34,ZLZ,0.2647058823529412,0.40876590490674414,-0.14406002255380296,-0.023967128736957832,0.006909066135314977,0.00589808115759673,0.8536727022266147,0.2883409557866336,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,linear,200,90,2026082902,3,0.5,0.2,64,4,inference,24,LOO,0.3333333333333333,0.40876590490674414,-0.07543257157341082,-0.035331878248510085,0.009689414727284698,0.00966183574879227,0.9971537002730653,0.3589367719347212,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,90,2026082902,3,0.5,0.2,64,4,inference,24,ZLZ,0.3333333333333333,0.40876590490674414,-0.07543257157341082,-0.03472078253099398,0.009695549467370156,0.00966183574879227,0.9965227634915022,0.3526170366997653,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,91,2026082902,0,0.25,0.75,22,106,balance,34,LOO,0.5,0.4991661133560353,0.0008338866439647208,-0.017979227155707267,0.007308437433311133,0.007575757575757576,1.0365769215219691,0.21030943313369754,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,91,2026082902,0,0.25,0.75,22,106,balance,34,ZLZ,0.4411764705882353,0.4991661133560353,-0.0579896427678,-0.022589564729962097,0.007313830986291862,0.007470902799622522,1.0214759971381695,0.2641407475966081,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,91,2026082902,0,0.25,0.75,22,106,inference,24,LOO,0.5,0.4991661133560353,0.0008338866439647208,-0.02431090938827618,0.010359724112694292,0.010869565217391304,1.0492137724085024,0.2388510251609974,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,91,2026082902,0,0.25,0.75,22,106,inference,24,ZLZ,0.4166666666666667,0.4991661133560353,-0.0824994466893686,-0.022997936799777463,0.01035915721020885,0.010567632850241544,1.0201247684345638,0.22595744960474112,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,91,2026082902,1,0.5,0.8,99,27,balance,34,LOO,0.4117647058823529,0.5893193717177347,-0.17755466583538182,-0.045046636541452245,0.007243809352301551,0.007339834329453707,1.0132561436230574,0.5292719322283121,0.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,91,2026082902,1,0.5,0.8,99,27,balance,34,ZLZ,0.4117647058823529,0.5893193717177347,-0.17755466583538182,-0.043922896245378706,0.007233243579560269,0.007339834329453707,1.0147362312247639,0.5164454129108924,0.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,91,2026082902,1,0.5,0.8,99,27,inference,24,LOO,0.3333333333333333,0.5893193717177347,-0.2559860383844014,-0.040405825113356,0.010250444618966062,0.009661835748792272,0.9425772352269768,0.3990916377181579,0.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,91,2026082902,1,0.5,0.8,99,27,inference,24,ZLZ,0.375,0.5893193717177347,-0.21431937171773474,-0.043199779319550324,0.010251978582177974,0.010190217391304348,0.9939756808523779,0.4266558288126179,0.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,91,2026082902,2,0.75,0.25,106,22,balance,34,LOO,0.5588235294117647,0.4991661133560353,0.05965741605572944,0.0015166557270849812,0.00731396592943103,0.007470902799622523,1.0214571508406933,0.017734156754473283,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,91,2026082902,2,0.75,0.25,106,22,balance,34,ZLZ,0.5294117647058824,0.4991661133560353,0.03024565134984708,-0.0010083594017799014,0.007323086651982885,0.007549543881723815,1.0309237402891596,0.011783336100896727,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,91,2026082902,2,0.75,0.25,106,22,inference,24,LOO,0.5416666666666666,0.4991661133560353,0.04250055331063135,0.003955901906134429,0.010385621421938187,0.010794082125603866,1.0393294428008768,0.038817652703287846,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,91,2026082902,2,0.75,0.25,106,22,inference,24,ZLZ,0.5416666666666666,0.4991661133560353,0.04250055331063135,0.005400279397745289,0.010379554336222035,0.010794082125603866,1.039936954512125,0.053006225083719306,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,91,2026082902,3,0.5,0.2,99,133,balance,34,LOO,0.3235294117647059,0.41085243196046295,-0.08732302019575705,-0.04030004944417298,0.00680569098196977,0.0066320645905421,0.9744880583194776,0.48850550944232946,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,91,2026082902,3,0.5,0.2,99,133,balance,34,ZLZ,0.35294117647058826,0.41085243196046295,-0.05791125548987469,-0.04392289624537865,0.006773040388981128,0.006920415224913494,1.0217590369270684,0.5337023766301678,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,91,2026082902,3,0.5,0.2,99,133,inference,24,LOO,0.3333333333333333,0.41085243196046295,-0.07751909862712963,-0.046428230727312114,0.009575372840230377,0.00966183574879227,1.0090297171718081,0.4744651159899614,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,91,2026082902,3,0.5,0.2,99,133,inference,24,ZLZ,0.3333333333333333,0.41085243196046295,-0.07751909862712963,-0.04319977931955027,0.009610778434260798,0.009661835748792272,1.0053125056290408,0.4406585952817994,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,92,2026082902,0,0.25,0.75,66,51,balance,34,LOO,0.3235294117647059,0.5003377045197006,-0.1768082927549947,-0.024376744435347708,0.007296458506927729,0.0066320645905421,0.9089429596899905,0.2853774452011819,0.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,92,2026082902,0,0.25,0.75,66,51,balance,34,ZLZ,0.29411764705882354,0.5003377045197006,-0.20622005746087707,-0.026239104042381,0.007297259520407988,0.006291286568103177,0.8621437336178819,0.3071631450400729,0.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,linear,200,92,2026082902,0,0.25,0.75,66,51,inference,24,LOO,0.3333333333333333,0.5003377045197006,-0.1670043711863673,-0.03135218372853399,0.010328350508435712,0.009661835748792272,0.9354674534816511,0.30849797065766665,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,92,2026082902,0,0.25,0.75,66,51,inference,24,ZLZ,0.2916666666666667,0.5003377045197006,-0.20867103785303392,-0.03088577556559552,0.010325252032708544,0.008982487922705314,0.8699533816947427,0.3039542222841122,0.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,92,2026082902,1,0.5,0.8,122,136,balance,34,LOO,0.7941176470588235,0.5901441301491552,0.20397351690966825,0.0548781668050351,0.006678329758367096,0.004954388172381252,0.7418603680319972,0.6715303811155138,0.0,0.27591359622850486,1.0,0.7240985348178276,0.0
main,linear,200,92,2026082902,1,0.5,0.8,122,136,balance,34,ZLZ,0.7941176470588235,0.5901441301491552,0.20397351690966825,0.05290144554262499,0.006691314176939634,0.004954388172381252,0.7404207964790573,0.6467133535554702,0.0,0.27591359622850486,1.0,0.7240985348178276,0.0
main,linear,200,92,2026082902,1,0.5,0.8,122,136,inference,24,LOO,0.8333333333333334,0.5901441301491552,0.24318920318417814,0.05382868768385285,0.009503863197348182,0.006038647342995169,0.6353887064241522,0.55215842599765,0.0,0.30461263992690735,1.0,0.8412701465976901,0.0
main,linear,200,92,2026082902,1,0.5,0.8,122,136,inference,24,ZLZ,0.75,0.5901441301491552,0.15985586985084477,0.038391502281980405,0.009665484122416614,0.008152173913043478,0.8434315146342851,0.3905020344087433,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,linear,200,92,2026082902,2,0.75,0.25,51,66,balance,34,LOO,0.2647058823529412,0.5003377045197006,-0.23563182216675943,-0.00553351890189302,0.007322435153139805,0.00589808115759673,0.8054808317513986,0.0646656475146061,0.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,linear,200,92,2026082902,2,0.75,0.25,51,66,balance,34,ZLZ,0.29411764705882354,0.5003377045197006,-0.20622005746087707,-0.004019157297433962,0.007317026640321939,0.006291286568103177,0.8598146320028116,0.046985914638656756,0.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,linear,200,92,2026082902,2,0.75,0.25,51,66,inference,24,LOO,0.25,0.5003377045197006,-0.2503377045197006,0.0007593144951366648,0.010379068376318863,0.008152173913043478,0.7854437043351288,0.007453195344367537,0.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,linear,200,92,2026082902,2,0.75,0.25,51,66,inference,24,ZLZ,0.2916666666666667,0.5003377045197006,-0.20867103785303392,-0.0016219380477802137,0.010375232185809609,0.008982487922705314,0.8657625932449805,0.015923383303277975,0.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,92,2026082902,3,0.5,0.2,122,15,balance,34,LOO,0.5882352941176471,0.41096370963265594,0.17727158448499114,0.05401400176838089,0.007260778990141808,0.007339834329453706,1.0108879969241915,0.6338912333268307,0.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,92,2026082902,3,0.5,0.2,122,15,balance,34,ZLZ,0.5588235294117647,0.41096370963265594,0.14785981977910878,0.0529014455426251,0.007254735050895113,0.007470902799622523,1.0297967806144401,0.6210931811598661,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,92,2026082902,3,0.5,0.2,122,15,inference,24,LOO,0.5833333333333334,0.41096370963265594,0.17236962370067743,0.043543358448338454,0.010260791942984635,0.010567632850241546,1.0299042129459315,0.4298644021024746,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,92,2026082902,3,0.5,0.2,122,15,inference,24,ZLZ,0.5416666666666666,0.41096370963265594,0.1307029570340107,0.03839150228198046,0.010247005549260805,0.010794082125603866,1.0533889216428234,0.379259633430021,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,93,2026082902,0,0.25,0.75,139,37,balance,34,LOO,0.5588235294117647,0.5004391023328795,0.05838442707888525,0.04229215409036324,0.007254414972822586,0.007470902799622522,1.0298422171341135,0.49654499472475105,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,93,2026082902,0,0.25,0.75,139,37,balance,34,ZLZ,0.5882352941176471,0.5004391023328795,0.08779619178476761,0.045949593407101474,0.007244954387026194,0.007339834329453707,1.0130960027294884,0.5398384886222161,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,93,2026082902,0,0.25,0.75,139,37,inference,24,LOO,0.5833333333333334,0.5004391023328795,0.0828942310004539,0.034650428948912015,0.01031448096639621,0.010567632850241546,1.0245433468412113,0.3411810691962697,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,93,2026082902,0,0.25,0.75,139,37,inference,24,ZLZ,0.5833333333333334,0.5004391023328795,0.0828942310004539,0.03645396062367423,0.010300961427776744,0.010567632850241546,1.025888012913602,0.35917478433008554,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,93,2026082902,1,0.5,0.8,124,133,balance,34,LOO,0.6764705882352942,0.5911036213481611,0.08536696688713308,-0.0330559942484171,0.00719710219826877,0.0066320645905421,0.9214909567544299,0.3896470471931477,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,linear,200,93,2026082902,1,0.5,0.8,124,133,balance,34,ZLZ,0.6176470588235294,0.5911036213481611,0.02654343747536836,-0.033782020174890404,0.007210767287263154,0.007156338471217364,0.9924517303252968,0.39782757000105295,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,93,2026082902,1,0.5,0.8,124,133,inference,24,LOO,0.6666666666666666,0.5911036213481611,0.07556304531850555,-0.041320647236662955,0.010266476864135305,0.009661835748792272,0.9411052960675075,0.4078086179422619,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,93,2026082902,1,0.5,0.8,124,133,inference,24,ZLZ,0.6666666666666666,0.5911036213481611,0.07556304531850555,-0.042753317123211954,0.010268150737628276,0.009661835748792272,0.9409518807886093,0.42191376878062903,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,93,2026082902,2,0.75,0.25,37,139,balance,34,LOO,0.5,0.5004391023328795,-0.00043910233287947076,-0.005039488229049038,0.007311377890417003,0.007575757575757576,1.0361600356735896,0.058936836321490625,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,93,2026082902,2,0.75,0.25,37,139,balance,34,ZLZ,0.5,0.5004391023328795,-0.00043910233287947076,-0.0010442823482196828,0.007317315167321658,0.007575757575757576,1.0353192943759064,0.012207930734384516,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,93,2026082902,2,0.75,0.25,37,139,inference,24,LOO,0.5,0.5004391023328795,-0.00043910233287947076,-0.009493326835941951,0.010375980067582,0.010869565217391304,1.0475699786038937,0.09319741543752558,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,93,2026082902,2,0.75,0.25,37,139,inference,24,ZLZ,0.5,0.5004391023328795,-0.00043910233287947076,-0.009493326835942006,0.010375980067582,0.010869565217391304,1.0475699786038937,0.09319741543752613,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,93,2026082902,3,0.5,0.2,124,44,balance,34,LOO,0.38235294117647056,0.41211791056359715,-0.029764969387126583,-0.035084213649125506,0.006862674003356163,0.007156338471217364,1.0427915514736072,0.423511358429886,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,93,2026082902,3,0.5,0.2,124,44,balance,34,ZLZ,0.4117647058823529,0.41211791056359715,-0.00035320468124422355,-0.03378202017489029,0.006872049945897235,0.007339834329453706,1.068070573881051,0.40751393426633675,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,93,2026082902,3,0.5,0.2,124,44,inference,24,LOO,0.4583333333333333,0.41211791056359715,0.04621542276973617,-0.031152703863185027,0.009754129779276382,0.010794082125603866,1.1066166198174814,0.31542890035270243,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,93,2026082902,3,0.5,0.2,124,44,inference,24,ZLZ,0.375,0.41211791056359715,-0.037117910563597145,-0.04275331712321184,0.009654490007280333,0.010190217391304348,1.055489972398338,0.435116094311025,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,94,2026082902,0,0.25,0.75,34,72,balance,34,LOO,0.47058823529411764,0.5013624823689331,-0.030774247074815464,0.04539351309365325,0.007217940428116401,0.0075495438817238135,1.045941561434298,0.5343024286622553,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,94,2026082902,0,0.25,0.75,34,72,balance,34,ZLZ,0.5294117647058824,0.5013624823689331,0.028049282336949255,0.052050278144399886,0.007200188813698605,0.0075495438817238135,1.048520264824243,0.6134103676202295,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,94,2026082902,0,0.25,0.75,34,72,inference,24,LOO,0.4583333333333333,0.5013624823689331,-0.04302914903559979,0.04169206455946173,0.010234254979558472,0.010794082125603866,1.0547013091977453,0.41212151259294905,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,94,2026082902,0,0.25,0.75,34,72,inference,24,ZLZ,0.4583333333333333,0.5013624823689331,-0.04302914903559979,0.04181377613396642,0.010234358983846536,0.010794082125603866,1.054690591041488,0.41332251807414205,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,94,2026082902,1,0.5,0.8,84,66,balance,34,LOO,0.6764705882352942,0.5908753643852207,0.08559522385007345,0.006054923983295435,0.007014196883908547,0.0066320645905421005,0.9455201643622085,0.07229690722798315,1.0,0.3192290902831454,1.0,0.8744583914921856,0.0
main,linear,200,94,2026082902,1,0.5,0.8,84,66,balance,34,ZLZ,0.6470588235294118,0.5908753643852207,0.056183459144191095,0.013774108714564304,0.006983107773554204,0.006920415224913495,0.9910222567553472,0.16483109131867682,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,94,2026082902,1,0.5,0.8,84,66,inference,24,LOO,0.7083333333333334,0.5908753643852207,0.11745796894811267,0.008700401518956014,0.00993922654523133,0.008982487922705314,0.9037411393963002,0.0872696030856488,1.0,0.3715150465994872,1.0,1.0,1.0
main,linear,200,94,2026082902,1,0.5,0.8,84,66,inference,24,ZLZ,0.6666666666666666,0.5908753643852207,0.07579130228144593,0.017268793844315344,0.009861548852862263,0.009661835748792272,0.979748302518217,0.17389593885351048,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,94,2026082902,2,0.75,0.25,72,34,balance,34,LOO,0.6470588235294118,0.5013624823689331,0.1456963411604787,0.012127327329290116,0.007315917466405104,0.006920415224913495,0.9459394883406264,0.14178513501621934,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,94,2026082902,2,0.75,0.25,72,34,balance,34,ZLZ,0.6764705882352942,0.5013624823689331,0.17510810586636105,0.012607063804326968,0.00731627414746634,0.0066320645905421,0.9064811483094595,0.14739032128565255,0.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,linear,200,94,2026082902,2,0.75,0.25,72,34,inference,24,LOO,0.625,0.5013624823689331,0.1236375176310669,0.005296345558351789,0.01037174934497077,0.010190217391304348,0.982497460396645,0.05200562337143258,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,94,2026082902,2,0.75,0.25,72,34,inference,24,ZLZ,0.7083333333333334,0.5013624823689331,0.20697085096440027,0.007878711258562654,0.010370054707309704,0.008982487922705314,0.8661948443120253,0.07736858620575435,0.0,0.3715150465994872,1.0,1.0,1.0
main,linear,200,94,2026082902,3,0.5,0.2,84,86,balance,34,LOO,0.4117647058823529,0.41091297262629517,0.0008517332560577517,0.008089373850263537,0.007098891154464399,0.007339834329453707,1.0339409591930118,0.09601070266667136,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,94,2026082902,3,0.5,0.2,84,86,balance,34,ZLZ,0.4117647058823529,0.41091297262629517,0.0008517332560577517,0.013774108714564248,0.007138386494233743,0.007339834329453707,1.0282203597945685,0.1630284791917068,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,94,2026082902,3,0.5,0.2,84,86,inference,24,LOO,0.3333333333333333,0.41091297262629517,-0.07757963929296186,0.013163874387421226,0.010112641153093353,0.009661835748792272,0.955421595854493,0.13090355204579335,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,94,2026082902,3,0.5,0.2,84,86,inference,24,ZLZ,0.4583333333333333,0.41091297262629517,0.047420360707038145,0.01726879384431529,0.010133936365024472,0.010794082125603866,1.0651420866286248,0.17154296744723435,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,95,2026082902,0,0.25,0.75,147,126,balance,34,LOO,0.4411764705882353,0.4978327981046008,-0.05665632751636551,-0.025334542472024935,0.007294525162877302,0.007470902799622523,1.024179454153209,0.2966296451325749,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,95,2026082902,0,0.25,0.75,147,126,balance,34,ZLZ,0.4117647058823529,0.4978327981046008,-0.08606809222224787,-0.024118449168477996,0.00729444741583758,0.007339834329453706,1.0062221181439435,0.2823925141792823,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,95,2026082902,0,0.25,0.75,147,126,inference,24,LOO,0.375,0.4978327981046008,-0.1228327981046008,-0.03301801582790603,0.010323077423921464,0.010190217391304348,0.9871298037241063,0.3249723261420726,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,95,2026082902,0,0.25,0.75,147,126,inference,24,ZLZ,0.375,0.4978327981046008,-0.1228327981046008,-0.026759203598353654,0.010337723596020051,0.010190217391304348,0.9857312682675621,0.2631847530285166,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,95,2026082902,1,0.5,0.8,19,77,balance,34,LOO,0.5882352941176471,0.5896815552242918,-0.0014462611066446973,0.03212896303979895,0.006875352283356762,0.007339834329453707,1.0675575631551741,0.38747994649620704,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,95,2026082902,1,0.5,0.8,19,77,balance,34,ZLZ,0.5588235294117647,0.5896815552242918,-0.030858025812527057,0.01719248945958085,0.00665576922746282,0.007470902799622523,1.122470227602893,0.21073643992915977,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,95,2026082902,1,0.5,0.8,19,77,inference,24,LOO,0.5416666666666666,0.5896815552242918,-0.048014888557625146,0.03121030061451513,0.009744640055805285,0.010794082125603866,1.1076942877098253,0.31616591704355346,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,95,2026082902,1,0.5,0.8,19,77,inference,24,ZLZ,0.625,0.5896815552242918,0.035318444775708224,0.039227581441225734,0.009673014808073765,0.010190217391304348,1.053468602446353,0.3988509275968341,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,95,2026082902,2,0.75,0.25,126,147,balance,34,LOO,0.38235294117647056,0.4978327981046008,-0.11547985692813023,-0.024233471514136018,0.007282797484517199,0.007156338471217364,0.9826359289038753,0.28396611234676317,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,95,2026082902,2,0.75,0.25,126,147,balance,34,ZLZ,0.3235294117647059,0.4978327981046008,-0.1743033863398949,-0.023846225731754878,0.007283024150443918,0.0066320645905421,0.910619607122662,0.27942404525495185,0.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,95,2026082902,2,0.75,0.25,126,147,inference,24,LOO,0.4166666666666667,0.4978327981046008,-0.08116613143793411,-0.02174536441536362,0.010310201046377001,0.010567632850241544,1.0249686502432467,0.21415741848464076,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,95,2026082902,2,0.75,0.25,126,147,inference,24,ZLZ,0.4583333333333333,0.4978327981046008,-0.03949946477126748,-0.018462251791962703,0.010322733573339965,0.010794082125603866,1.0456612145334478,0.18171354894676325,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,95,2026082902,3,0.5,0.2,19,85,balance,34,LOO,0.47058823529411764,0.4106330223388602,0.059955212955257464,0.029402573841158852,0.007199143595947632,0.0075495438817238135,1.048672495708159,0.34653326560413605,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,95,2026082902,3,0.5,0.2,19,85,balance,34,ZLZ,0.4411764705882353,0.4106330223388602,0.030543448249375105,0.03717420906318902,0.0072373830339294174,0.007470902799622522,1.032265774050972,0.43696933226232776,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,95,2026082902,3,0.5,0.2,19,85,inference,24,LOO,0.375,0.4106330223388602,-0.035633022338860176,0.039586279399594804,0.01026204127331496,0.010190217391304348,0.9930010141162284,0.3907759315656453,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,95,2026082902,3,0.5,0.2,19,85,inference,24,ZLZ,0.4583333333333333,0.4106330223388602,0.04770031099447314,0.039227581441225734,0.010260665077346746,0.010794082125603866,1.0519865958235772,0.3872610126834962,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,96,2026082902,0,0.25,0.75,6,106,balance,34,LOO,0.4411764705882353,0.49646355512503815,-0.055287084536802866,0.0019905046094733647,0.007302689129380554,0.007470902799622522,1.0230344832241594,0.023292804463755885,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,96,2026082902,0,0.25,0.75,6,106,balance,34,ZLZ,0.5,0.49646355512503815,0.0035364448749618527,-0.0007294143336380454,0.007299285400653877,0.007575757575757576,1.0378766084525113,0.008537566921841638,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,96,2026082902,0,0.25,0.75,6,106,inference,24,LOO,0.4583333333333333,0.49646355512503815,-0.03813022179170483,0.0015348987332090558,0.010336151779283282,0.010794082125603866,1.0443037559915105,0.015097334888196059,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,96,2026082902,0,0.25,0.75,6,106,inference,24,ZLZ,0.5,0.49646355512503815,0.0035364448749618527,0.001514639296514242,0.010337737293263923,0.010869565217391304,1.0514452930114524,0.014896919619739563,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,96,2026082902,1,0.5,0.8,146,181,balance,34,LOO,0.7352941176470589,0.5887025833942363,0.14659153425282256,0.07503642332680827,0.006519816902308972,0.00589808115759673,0.904639078975967,0.9292967645513395,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,linear,200,96,2026082902,1,0.5,0.8,146,181,balance,34,ZLZ,0.7352941176470589,0.5887025833942363,0.14659153425282256,0.0762469903602514,0.006504511129800919,0.00589808115759673,0.9067677862175093,0.945399515085557,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,linear,200,96,2026082902,1,0.5,0.8,146,181,inference,24,LOO,0.7083333333333334,0.5887025833942363,0.11963074993909706,0.07726405638836897,0.009203739083256064,0.008982487922705314,0.9759607308997642,0.805369828854302,1.0,0.3715150465994872,1.0,1.0,1.0
main,linear,200,96,2026082902,1,0.5,0.8,146,181,inference,24,ZLZ,0.75,0.5887025833942363,0.1612974166057637,0.08203597039133848,0.009138111504417392,0.008152173913043478,0.8921070736664453,0.8581754632541226,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,linear,200,96,2026082902,2,0.75,0.25,106,6,balance,34,LOO,0.5294117647058824,0.49646355512503815,0.03294820958084421,-0.03953998324657071,0.0072574839385892076,0.0075495438817238135,1.0402425889751785,0.46413405939512825,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,96,2026082902,2,0.75,0.25,106,6,balance,34,ZLZ,0.47058823529411764,0.49646355512503815,-0.025875319830920507,-0.045001708068159285,0.007236608689610913,0.0075495438817238135,1.0432433485815198,0.5290070420644771,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,96,2026082902,2,0.75,0.25,106,6,inference,24,LOO,0.4583333333333333,0.49646355512503815,-0.03813022179170483,-0.042488218729545835,0.010266552157235879,0.010794082125603866,1.051383362231904,0.4193302714438549,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,96,2026082902,2,0.75,0.25,106,6,inference,24,ZLZ,0.4166666666666667,0.49646355512503815,-0.07979688845837146,-0.04082577654619385,0.010271807752219492,0.010567632850241544,1.0287997113222969,0.4028199886931654,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,96,2026082902,3,0.5,0.2,146,175,balance,34,LOO,0.38235294117647056,0.40637607841437284,-0.02402313723790228,0.07423915074932885,0.007293813247265045,0.007156338471217364,0.9811518650961855,0.8692719692947793,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,96,2026082902,3,0.5,0.2,146,175,balance,34,ZLZ,0.38235294117647056,0.40637607841437284,-0.02402313723790228,0.07624699036025134,0.007295875957535501,0.007156338471217364,0.9808744711217278,0.8926557050861248,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,96,2026082902,3,0.5,0.2,146,175,inference,24,LOO,0.4166666666666667,0.40637607841437284,0.010290588252293842,0.07998310541711146,0.010342415679871894,0.010567632850241544,1.021776070247105,0.7864792475340503,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,96,2026082902,3,0.5,0.2,146,175,inference,24,ZLZ,0.375,0.40637607841437284,-0.03137607841437284,0.08203597039133848,0.010347168718413575,0.010190217391304348,0.9848314711608094,0.806479911995208,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,97,2026082902,0,0.25,0.75,47,44,balance,34,LOO,0.4117647058823529,0.502886111870527,-0.09112140598817409,-0.024506876166040914,0.007314510608807494,0.007339834329453706,1.003462120981234,0.2865466392458639,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,97,2026082902,0,0.25,0.75,47,44,balance,34,ZLZ,0.4117647058823529,0.502886111870527,-0.09112140598817409,-0.022684117552128347,0.007315431543171475,0.007339834329453707,1.00333579586361,0.26521733933520314,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,97,2026082902,0,0.25,0.75,47,44,inference,24,LOO,0.4583333333333333,0.502886111870527,-0.044552778537193694,-0.027021822114682348,0.010359180463533601,0.010794082125603866,1.0419822459509422,0.2654923008535308,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,97,2026082902,0,0.25,0.75,47,44,inference,24,ZLZ,0.4583333333333333,0.502886111870527,-0.044552778537193694,-0.029268223991722353,0.010358869807562735,0.010794082125603866,1.0420134943411872,0.28756775215324004,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,97,2026082902,1,0.5,0.8,112,157,balance,34,LOO,0.5588235294117647,0.5918606377023303,-0.03303710829056561,-0.03220747928176493,0.007165344455189287,0.007470902799622523,1.0426439156336642,0.38048557787334963,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,97,2026082902,1,0.5,0.8,112,157,balance,34,ZLZ,0.6176470588235294,0.5918606377023303,0.02578642112119911,-0.01908910331113378,0.007133544601240328,0.007156338471217364,1.003195307697813,0.22601269709111968,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,97,2026082902,1,0.5,0.8,112,157,inference,24,LOO,0.5416666666666666,0.5918606377023303,-0.0501939710356637,-0.022195457401022134,0.010103906171694342,0.010794082125603866,1.0683078348295654,0.22081036063770634,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,97,2026082902,1,0.5,0.8,112,157,inference,24,ZLZ,0.5833333333333334,0.5918606377023303,-0.008527304368996957,-0.021598219359061588,0.010101885957148659,0.010567632850241546,1.046104944667614,0.21489025292245936,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,97,2026082902,2,0.75,0.25,44,47,balance,34,LOO,0.29411764705882354,0.502886111870527,-0.20876846481170347,-0.07621303006804453,0.0071413373914342,0.006291286568103177,0.8809675587725863,0.9018606801761201,0.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,linear,200,97,2026082902,2,0.75,0.25,44,47,balance,34,ZLZ,0.29411764705882354,0.502886111870527,-0.20876846481170347,-0.07689639749465732,0.007139125701424917,0.006291286568103177,0.8812404811484804,0.9100881921316748,0.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,linear,200,97,2026082902,2,0.75,0.25,44,47,inference,24,LOO,0.375,0.502886111870527,-0.127886111870527,-0.07905595349579175,0.010088274030030155,0.010190217391304348,1.0101051340368763,0.7870931735703972,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,97,2026082902,2,0.75,0.25,44,47,inference,24,ZLZ,0.2916666666666667,0.502886111870527,-0.21121944520386032,-0.0685517303000846,0.010175432786324101,0.008982487922705314,0.8827622481844587,0.67958217056132,0.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,97,2026082902,3,0.5,0.2,112,55,balance,34,LOO,0.4117647058823529,0.41102200845046355,0.000742697431889372,-0.030102160170289105,0.006852186364894293,0.007339834329453707,1.0711667690560451,0.36364957059240344,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,97,2026082902,3,0.5,0.2,112,55,balance,34,ZLZ,0.4117647058823529,0.41102200845046355,0.000742697431889372,-0.019089103311133726,0.006945815166711621,0.007339834329453707,1.056727562321332,0.22904663577764497,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,97,2026082902,3,0.5,0.2,112,55,inference,24,LOO,0.4583333333333333,0.41102200845046355,0.047311324882869765,-0.023964085246840683,0.009779587884611547,0.010794082125603866,1.1037358887677315,0.24232631542359573,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,97,2026082902,3,0.5,0.2,112,55,inference,24,ZLZ,0.4166666666666667,0.41102200845046355,0.005644658216203136,-0.021598219359061532,0.009798123832671231,0.010567632850241544,1.0785363637683811,0.21819584975595574,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,98,2026082902,0,0.25,0.75,13,188,balance,34,LOO,0.4117647058823529,0.5016246217194111,-0.08985991583705821,-0.030713079191350134,0.007307748316318079,0.007339834329453707,1.0043906839352938,0.3592787811972425,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,98,2026082902,0,0.25,0.75,13,188,balance,34,ZLZ,0.4117647058823529,0.5016246217194111,-0.08985991583705821,-0.03043233712825749,0.00730836981975221,0.007339834329453706,1.0043052705976176,0.3559795491050512,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,98,2026082902,0,0.25,0.75,13,188,inference,24,LOO,0.4166666666666667,0.5016246217194111,-0.08495795505274445,-0.03336810266588236,0.010341976702203841,0.010567632850241544,1.0218194407641255,0.3281177580966955,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,98,2026082902,0,0.25,0.75,13,188,inference,24,ZLZ,0.2916666666666667,0.5016246217194111,-0.20995795505274445,-0.03378190292150024,0.010343250002548907,0.008982487922705314,0.8684396026869449,0.3321663226888643,0.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,98,2026082902,1,0.5,0.8,98,101,balance,34,LOO,0.47058823529411764,0.5862362807080248,-0.11564804541390716,-0.016736853687933984,0.0071653556289262895,0.0075495438817238135,1.0536174717199758,0.19772197713003037,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,98,2026082902,1,0.5,0.8,98,101,balance,34,ZLZ,0.5,0.5862362807080248,-0.0862362807080248,-0.01907996849399607,0.007176774756559562,0.007575757575757576,1.055593610323822,0.2252231328405674,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,98,2026082902,1,0.5,0.8,98,101,inference,24,LOO,0.5416666666666666,0.5862362807080248,-0.044569614041358174,-0.01643461983716621,0.010147289953878683,0.010794082125603866,1.0637403853309577,0.163149079330142,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,98,2026082902,1,0.5,0.8,98,101,inference,24,ZLZ,0.5833333333333334,0.5862362807080248,-0.0029029473746914336,-0.02255416849569658,0.01019345968405417,0.010567632850241546,1.03670718066141,0.22339117672637424,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,98,2026082902,2,0.75,0.25,188,13,balance,34,LOO,0.5588235294117647,0.5016246217194111,0.057198907692353584,-0.008714157267955547,0.007313349883432288,0.007470902799622522,1.0215431941178086,0.10189836553089175,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,98,2026082902,2,0.75,0.25,188,13,balance,34,ZLZ,0.5588235294117647,0.5016246217194111,0.057198907692353584,-0.006062548184472105,0.0073125345847605645,0.007470902799622522,1.0216570893479258,0.07089591904934613,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,98,2026082902,2,0.75,0.25,188,13,inference,24,LOO,0.5416666666666666,0.5016246217194111,0.040042044947255495,-0.00787133938986373,0.010362092624590024,0.010794082125603866,1.0416894074068301,0.07732588572936461,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,98,2026082902,2,0.75,0.25,188,13,inference,24,ZLZ,0.5416666666666666,0.5016246217194111,0.040042044947255495,-0.008849267431773333,0.010359546928584984,0.010794082125603866,1.041945386223395,0.0869434639235155,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,98,2026082902,3,0.5,0.2,98,95,balance,34,LOO,0.4117647058823529,0.4078443263795575,0.003920379502795446,-0.02444099227070695,0.006906804723339036,0.007339834329453706,1.0626960835668922,0.29408999164521393,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,98,2026082902,3,0.5,0.2,98,95,balance,34,ZLZ,0.38235294117647056,0.4078443263795575,-0.025491385203086914,-0.02847537858861854,0.006757436490316113,0.007156338471217364,1.0590315545655378,0.3464005082242743,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,98,2026082902,3,0.5,0.2,98,95,inference,24,LOO,0.4166666666666667,0.4078443263795575,0.00882234028710921,-0.024371409640151942,0.009792351309217056,0.010567632850241544,1.0791721535046188,0.24628454329759042,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,98,2026082902,3,0.5,0.2,98,95,inference,24,ZLZ,0.4166666666666667,0.4078443263795575,0.00882234028710921,-0.0358643327964116,0.009436740959299488,0.010567632850241544,1.119839242787269,0.3691915385791088,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,99,2026082902,0,0.25,0.75,176,55,balance,34,LOO,0.5,0.500099010583976,-9.901058397598916e-05,-0.03170232834059844,0.007297063853618652,0.007575757575757576,1.0381925837199188,0.37112233017982943,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,99,2026082902,0,0.25,0.75,176,55,balance,34,ZLZ,0.5294117647058824,0.500099010583976,0.02931275412190637,-0.030435920709583675,0.0073002210125169545,0.0075495438817238135,1.0341527837005715,0.3562201152184273,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,99,2026082902,0,0.25,0.75,176,55,inference,24,LOO,0.5416666666666666,0.500099010583976,0.04156765608269064,-0.03098737692698733,0.010342054701380419,0.010794082125603866,1.0437076999953512,0.3047062761384914,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,99,2026082902,0,0.25,0.75,176,55,inference,24,ZLZ,0.4583333333333333,0.500099010583976,-0.041765677250642674,-0.03311141581384219,0.010339674401475672,0.010794082125603866,1.0439479722943057,0.3256299328845775,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,99,2026082902,1,0.5,0.8,94,45,balance,34,LOO,0.5,0.5906200138653821,-0.0906200138653821,-0.027405925313804036,0.007196662190813864,0.007575757575757576,1.052676556838753,0.3230568179996311,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,99,2026082902,1,0.5,0.8,94,45,balance,34,ZLZ,0.5294117647058824,0.5906200138653821,-0.06120824915949974,-0.028974898166525653,0.007200130589365665,0.0075495438817238135,1.0485287437528175,0.341469352957888,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,99,2026082902,1,0.5,0.8,94,45,inference,24,LOO,0.5,0.5906200138653821,-0.0906200138653821,-0.028858777854798956,0.010216520477609674,0.010869565217391304,1.0639204650167178,0.28551335688880036,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,99,2026082902,1,0.5,0.8,94,45,inference,24,ZLZ,0.5,0.5906200138653821,-0.0906200138653821,-0.022697205315497238,0.010169609139930877,0.010869565217391304,1.0688282182559068,0.225071370518197,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,99,2026082902,2,0.75,0.25,55,176,balance,34,LOO,0.4411764705882353,0.500099010583976,-0.05892253999574071,-0.006892753574838373,0.007298514701439054,0.007470902799622523,1.023619613748189,0.08068178697381893,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,99,2026082902,2,0.75,0.25,55,176,balance,34,ZLZ,0.47058823529411764,0.500099010583976,-0.02951077528985835,-0.006559522895041747,0.007302767533090848,0.0075495438817238135,1.0337921681766198,0.07675885966443564,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,99,2026082902,2,0.75,0.25,55,176,inference,24,LOO,0.5,0.500099010583976,-9.901058397598916e-05,-0.0074211165374009624,0.010338962942344002,0.010869565217391304,1.0513206477290078,0.07298452102557916,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,99,2026082902,2,0.75,0.25,55,176,inference,24,ZLZ,0.5,0.500099010583976,-9.901058397598916e-05,-0.0004352923769417316,0.010345339972150903,0.010869565217391304,1.0506725971936723,0.004279654190328016,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,99,2026082902,3,0.5,0.2,94,183,balance,34,LOO,0.3235294117647059,0.4098876607124752,-0.08635824894776928,-0.025213104458713942,0.006920357456737274,0.0066320645905421,0.9583413330890143,0.30308333633480067,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,99,2026082902,3,0.5,0.2,94,183,balance,34,ZLZ,0.29411764705882354,0.4098876607124752,-0.11577001365365164,-0.0384013042163735,0.006706397841418748,0.006291286568103177,0.9381021998498446,0.46892276571525116,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,linear,200,99,2026082902,3,0.5,0.2,94,183,inference,24,LOO,0.375,0.4098876607124752,-0.03488766071247518,-0.018599560431913464,0.009874749870531703,0.010190217391304348,1.0319468872537283,0.18717146030554066,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,99,2026082902,3,0.5,0.2,94,183,inference,24,ZLZ,0.3333333333333333,0.4098876607124752,-0.07655432737914186,-0.03605128055278184,0.009453500437477206,0.009661835748792272,1.0220379014834704,0.37078689085107963,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,100,2026082902,0,0.25,0.75,109,108,balance,34,LOO,0.35294117647058826,0.5000493607804998,-0.14710818430991152,-0.0021152989941551348,0.007312503245072548,0.006920415224913494,0.9463811492428044,0.024736527125406856,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,100,2026082902,0,0.25,0.75,109,108,balance,34,ZLZ,0.35294117647058826,0.5000493607804998,-0.14710818430991152,-0.006489022089956942,0.007310425457074807,0.006920415224913494,0.9466501321364446,0.07589408442313805,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,100,2026082902,0,0.25,0.75,109,108,inference,24,LOO,0.375,0.5000493607804998,-0.12504936078049977,-0.01187010075687922,0.010360211610216039,0.010190217391304348,0.9835916267632929,0.11661920925923776,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,100,2026082902,0,0.25,0.75,109,108,inference,24,ZLZ,0.375,0.5000493607804998,-0.12504936078049977,-0.012879606216849748,0.010363233883811933,0.010190217391304348,0.9833047777896967,0.12651876245089702,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,100,2026082902,1,0.5,0.8,72,125,balance,34,LOO,0.6764705882352942,0.5894096331584346,0.08706095507685951,0.08430175714777699,0.006420527610844127,0.0066320645905421,1.0329469776503557,1.0520860640816898,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,linear,200,100,2026082902,1,0.5,0.8,72,125,balance,34,ZLZ,0.6470588235294118,0.5894096331584346,0.057649190370977155,0.0664710738537102,0.006212736244105421,0.006920415224913494,1.1139077779906579,0.843317740973559,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,100,2026082902,1,0.5,0.8,72,125,inference,24,LOO,0.7083333333333334,0.5894096331584346,0.11892370017489873,0.08875847362931588,0.009043171182526115,0.008982487922705314,0.9932896039900188,0.933360568022605,1.0,0.3715150465994872,1.0,1.0,1.0
main,linear,200,100,2026082902,1,0.5,0.8,72,125,inference,24,ZLZ,0.75,0.5894096331584346,0.16059036684156536,0.08032533716783752,0.009157986171832546,0.008152173913043478,0.8901710223277394,0.839368304007255,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,linear,200,100,2026082902,2,0.75,0.25,108,109,balance,34,LOO,0.6176470588235294,0.5000493607804998,0.11759769804302966,0.01531038998655343,0.007303865304139202,0.007156338471217364,0.9798015397630303,0.1791471384390931,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,100,2026082902,2,0.75,0.25,108,109,balance,34,ZLZ,0.5882352941176471,0.5000493607804998,0.0881859333371473,0.015762426200254587,0.007304093400643203,0.007339834329453706,1.0048932737918377,0.18443354213902266,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,100,2026082902,2,0.75,0.25,108,109,inference,24,LOO,0.5416666666666666,0.5000493607804998,0.041617305886166855,0.016712013914498725,0.010344728544531655,0.010794082125603866,1.0434379287129525,0.16431198382335813,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,100,2026082902,2,0.75,0.25,108,109,inference,24,ZLZ,0.5416666666666666,0.5000493607804998,0.041617305886166855,0.016100132129874156,0.0103466117140177,0.010794082125603866,1.043248014321435,0.15828157552874436,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,100,2026082902,3,0.5,0.2,72,70,balance,34,LOO,0.5588235294117647,0.4130599638459306,0.14576356556583414,0.08012955337194949,0.0073007003476274505,0.007470902799622522,1.0233131677634713,0.9378005008087211,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,100,2026082902,3,0.5,0.2,72,70,balance,34,ZLZ,0.5294117647058824,0.4130599638459306,0.11635180085995178,0.086446959724574,0.007310793875041959,0.0075495438817238135,1.0326571930166044,1.0110379429448875,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,100,2026082902,3,0.5,0.2,72,70,inference,24,LOO,0.5,0.4130599638459306,0.08694003615406942,0.07746154350380635,0.010345645489579376,0.010869565217391304,1.0506415697637856,0.7615656553533263,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,100,2026082902,3,0.5,0.2,72,70,inference,24,ZLZ,0.5,0.4130599638459306,0.08694003615406942,0.08032533716783735,0.010356578084706795,0.010869565217391304,1.0495324931158505,0.7893042026644771,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,101,2026082902,0,0.25,0.75,67,199,balance,34,LOO,0.5588235294117647,0.49957490947530503,0.05924861993645969,-0.021259091594841795,0.007302744830414693,0.007470902799622523,1.0230266801199845,0.24877208158678152,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,101,2026082902,0,0.25,0.75,67,199,balance,34,ZLZ,0.5588235294117647,0.49957490947530503,0.05924861993645969,-0.021259091594841795,0.007302744830414694,0.007470902799622522,1.023026680119984,0.24877208158678146,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,101,2026082902,0,0.25,0.75,67,199,inference,24,LOO,0.5833333333333334,0.49957490947530503,0.08375842385802834,-0.023020789780145157,0.010359702451357637,0.010567632850241544,1.0200710782824325,0.22617603067379632,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,101,2026082902,0,0.25,0.75,67,199,inference,24,ZLZ,0.5,0.49957490947530503,0.000425090524694971,-0.024192629538742905,0.010353107254443215,0.010869565217391304,1.0498843439225882,0.23776488696511536,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,101,2026082902,1,0.5,0.8,33,13,balance,34,LOO,0.7352941176470589,0.591000523092886,0.1442935945541729,0.012117942958832506,0.006993964107697755,0.005898081157596729,0.8433101838634165,0.14489960589480402,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,linear,200,101,2026082902,1,0.5,0.8,33,13,balance,34,ZLZ,0.7058823529411765,0.591000523092886,0.11488182984829054,0.003163833889122669,0.007048965908830112,0.006291286568103178,0.89251198678975,0.037683477074857856,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,linear,200,101,2026082902,1,0.5,0.8,33,13,inference,24,LOO,0.7083333333333334,0.591000523092886,0.1173328102404474,0.004088350411841635,0.009970570551779055,0.008982487922705314,0.9009000915301245,0.040943796176628605,1.0,0.3715150465994872,1.0,1.0,1.0
main,linear,200,101,2026082902,1,0.5,0.8,33,13,inference,24,ZLZ,0.6666666666666666,0.591000523092886,0.07566614357378065,0.0019040453610519315,0.009994611885399752,0.009661835748792272,0.9667044463133577,0.019045585291673623,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,101,2026082902,2,0.75,0.25,199,67,balance,34,LOO,0.47058823529411764,0.49957490947530503,-0.02898667418118739,0.01347338052747915,0.007309775128952373,0.0075495438817238135,1.0328011120098306,0.15758851651025643,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,101,2026082902,2,0.75,0.25,199,67,balance,34,ZLZ,0.47058823529411764,0.49957490947530503,-0.02898667418118739,0.012805934884941639,0.0073078200710558205,0.0075495438817238135,1.033077416838079,0.1498019153646712,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,101,2026082902,2,0.75,0.25,199,67,inference,24,LOO,0.4583333333333333,0.49957490947530503,-0.041241576141971714,0.021204861760478866,0.010346851889043366,0.010794082125603866,1.0432237980553378,0.20846412605285297,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,101,2026082902,2,0.75,0.25,199,67,inference,24,ZLZ,0.5,0.49957490947530503,0.000425090524694971,0.011654645302468958,0.010356804797811045,0.010869565217391304,1.049509518581313,0.11452127257352902,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,101,2026082902,3,0.5,0.2,33,61,balance,34,LOO,0.47058823529411764,0.4098635777279215,0.06072465756619616,0.003343138143586555,0.007085065288607803,0.0075495438817238135,1.0655574189080308,0.039717544826315926,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,101,2026082902,3,0.5,0.2,33,61,balance,34,ZLZ,0.4411764705882353,0.4098635777279215,0.0313128928603138,0.0031638338891227247,0.007087280467530234,0.007470902799622522,1.0541282843045114,0.03758147868063497,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,101,2026082902,3,0.5,0.2,33,61,inference,24,LOO,0.4583333333333333,0.4098635777279215,0.048469755605411835,0.000761815720270953,0.010021104963991336,0.010794082125603866,1.0771349231836265,0.007610130858483218,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,101,2026082902,3,0.5,0.2,33,61,inference,24,ZLZ,0.4583333333333333,0.4098635777279215,0.048469755605411835,0.001904045361051876,0.010029874656409875,0.010794082125603866,1.076193122583601,0.019012075827476698,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,102,2026082902,0,0.25,0.75,48,99,balance,34,LOO,0.5588235294117647,0.4980102640857901,0.06081326532597464,-0.018698730587385637,0.007310644000548153,0.007470902799622522,1.0219212970926161,0.21869271000008925,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,102,2026082902,0,0.25,0.75,48,99,balance,34,ZLZ,0.5588235294117647,0.4980102640857901,0.06081326532597464,-0.02014338272111027,0.0073070390905290855,0.007470902799622522,1.0224254594868427,0.23564687727531278,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,102,2026082902,0,0.25,0.75,48,99,inference,24,LOO,0.5833333333333334,0.4980102640857901,0.08532306924754329,-0.022840892531945323,0.010346967538431378,0.010567632850241546,1.0213265684840083,0.22454662254636631,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,102,2026082902,0,0.25,0.75,48,99,inference,24,ZLZ,0.5416666666666666,0.4980102640857901,0.04365640258087655,-0.024563577972503636,0.01034733229095745,0.010794082125603866,1.0431753636671002,0.24147792152766726,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,102,2026082902,1,0.5,0.8,115,118,balance,34,LOO,0.5,0.5915941726220701,-0.09159417262207015,-0.05301635081515865,0.007255360277479215,0.007575757575757576,1.0441600811020895,0.6224154147962481,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,102,2026082902,1,0.5,0.8,115,118,balance,34,ZLZ,0.5294117647058824,0.5915941726220701,-0.06218240791618779,-0.047010418294371026,0.00723684587770458,0.0075495438817238135,1.0432091562130126,0.552610908638242,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,102,2026082902,1,0.5,0.8,115,118,inference,24,LOO,0.5416666666666666,0.5915941726220701,-0.04992750595540352,-0.049423274015332086,0.010263169799066446,0.010794082125603866,1.0517298589940227,0.48785499338643173,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,102,2026082902,1,0.5,0.8,115,118,inference,24,ZLZ,0.5833333333333334,0.5915941726220701,-0.008260839288736777,-0.05100132556101533,0.010269829477135426,0.010567632850241544,1.0289978887934939,0.5032686149771872,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,102,2026082902,2,0.75,0.25,99,48,balance,34,LOO,0.38235294117647056,0.4980102640857901,-0.11565732290931952,0.028632809019682015,0.007295813811288357,0.007156338471217364,0.9808828262783801,0.33521781070643464,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,102,2026082902,2,0.75,0.25,99,48,balance,34,ZLZ,0.4117647058823529,0.4980102640857901,-0.08624555820343716,0.031997436382797506,0.007294544377831965,0.007339834329453707,1.006208743038068,0.3746416857128462,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,102,2026082902,2,0.75,0.25,99,48,inference,24,LOO,0.4583333333333333,0.4980102640857901,-0.03967693075245676,0.0372192386224679,0.010329569125235721,0.010794082125603866,1.0449692523217946,0.3662067808018513,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,102,2026082902,2,0.75,0.25,99,48,inference,24,ZLZ,0.4583333333333333,0.4980102640857901,-0.03967693075245676,0.0372192386224679,0.010329569125235725,0.010794082125603866,1.0449692523217942,0.36620678080185126,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,102,2026082902,3,0.5,0.2,115,73,balance,34,LOO,0.3235294117647059,0.4090677552241966,-0.08553834345949068,-0.04579337644144316,0.006751207723195347,0.0066320645905421,0.9823523230897039,0.5573293710287232,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,102,2026082902,3,0.5,0.2,115,73,balance,34,ZLZ,0.2647058823529412,0.4090677552241966,-0.1443618728712554,-0.04701041829437097,0.0067356556675593135,0.00589808115759673,0.8756506342810008,0.5728015397627214,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,linear,200,102,2026082902,3,0.5,0.2,115,73,inference,24,LOO,0.2916666666666667,0.4090677552241966,-0.1174010885575299,-0.04850812481980554,0.009528870980125883,0.008982487922705314,0.9426602523467738,0.4969283373108392,1.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,102,2026082902,3,0.5,0.2,115,73,inference,24,ZLZ,0.3333333333333333,0.4090677552241966,-0.07573442189086327,-0.051001325561015276,0.009499106178967324,0.009661835748792272,1.0171310402009464,0.5232871772212939,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,103,2026082902,0,0.25,0.75,89,127,balance,34,LOO,0.5294117647058824,0.4996227390783675,0.029789025627514842,0.03129828833251003,0.007256967246755934,0.0075495438817238135,1.0403166536404955,0.36740326010940805,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,103,2026082902,0,0.25,0.75,89,127,balance,34,ZLZ,0.5294117647058824,0.4996227390783675,0.029789025627514842,0.028381832238431492,0.007267106242256629,0.0075495438817238135,1.0388652140276788,0.33293516934225437,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,103,2026082902,0,0.25,0.75,89,127,inference,24,LOO,0.5833333333333334,0.4996227390783675,0.08371059425496585,0.03435362157560762,0.010281106236983821,0.010567632850241546,1.0278692396181077,0.33880717891224754,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,103,2026082902,0,0.25,0.75,89,127,inference,24,ZLZ,0.5,0.4996227390783675,0.0003772609216324829,0.026646447548711483,0.010317389333637132,0.010869565217391304,1.0535189538650003,0.26233389550913555,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,103,2026082902,1,0.5,0.8,103,173,balance,34,LOO,0.5,0.5881873711467782,-0.08818737114677822,0.0049708845491053255,0.007056676414281765,0.007575757575757576,1.073558872619589,0.05917436074448669,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,103,2026082902,1,0.5,0.8,103,173,balance,34,ZLZ,0.47058823529411764,0.5881873711467782,-0.11759913585266057,0.003786731446965508,0.007062933439616871,0.0075495438817238135,1.068896365266234,0.04505800402830723,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,103,2026082902,1,0.5,0.8,103,173,inference,24,LOO,0.5416666666666666,0.5881873711467782,-0.046520704480111585,0.0027988527215686565,0.010002658702695531,0.010794082125603866,1.0791213062878033,0.027984807298794,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,103,2026082902,1,0.5,0.8,103,173,inference,24,ZLZ,0.4583333333333333,0.5881873711467782,-0.1298540378134449,0.007664614441978079,0.009972700217740061,0.010794082125603866,1.0823630400924595,0.07675098027105964,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,103,2026082902,2,0.75,0.25,127,89,balance,34,LOO,0.6470588235294118,0.4996227390783675,0.14743608445104428,0.031190317612039387,0.007301306124994709,0.006920415224913495,0.9478324982461286,0.36502240180407297,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,103,2026082902,2,0.75,0.25,127,89,balance,34,ZLZ,0.6764705882352942,0.4996227390783675,0.17684784915692664,0.032981178982152026,0.007298718322648602,0.006632064590542101,0.9086615344453268,0.3860493936612369,0.0,0.3192290902831454,1.0,0.8744583914921856,0.0
main,linear,200,103,2026082902,2,0.75,0.25,127,89,inference,24,LOO,0.7083333333333334,0.4996227390783675,0.20871059425496585,0.03337535604834607,0.010332875225335788,0.008982487922705314,0.869311563995336,0.32833358971734267,0.0,0.3715150465994872,1.0,1.0,1.0
main,linear,200,103,2026082902,2,0.75,0.25,127,89,inference,24,ZLZ,0.75,0.4996227390783675,0.2503772609216325,0.031045759162189324,0.010341831004135759,0.008152173913043478,0.7882718166428533,0.3052836642371234,0.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,linear,200,103,2026082902,3,0.5,0.2,103,97,balance,34,LOO,0.4411764705882353,0.40891727974235903,0.03225919084587625,0.0011750890857755714,0.007071916487289319,0.007470902799622523,1.0564184140254371,0.013973404491024279,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,103,2026082902,3,0.5,0.2,103,97,balance,34,ZLZ,0.4117647058823529,0.40891727974235903,0.0028474261399938916,0.0037867314469655633,0.0070875994950724865,0.007339834329453707,1.0355881895635584,0.044979530923179585,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,103,2026082902,3,0.5,0.2,103,97,inference,24,LOO,0.375,0.40891727974235903,-0.03391727974235903,0.0033057313134695065,0.010031672039500936,0.010190217391304348,1.0158044791714802,0.033005087532484406,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,103,2026082902,3,0.5,0.2,103,97,inference,24,ZLZ,0.3333333333333333,0.40891727974235903,-0.07558394640902572,0.007664614441978079,0.01006557616621648,0.009661835748792272,0.9598889908777106,0.07639606567493666,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,104,2026082902,0,0.25,0.75,39,35,balance,34,LOO,0.5294117647058824,0.49950135588298167,0.02991040882290069,-0.022248084098084542,0.007304567435306366,0.0075495438817238135,1.0335374337477348,0.2603127055944705,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,104,2026082902,0,0.25,0.75,39,35,balance,34,ZLZ,0.5882352941176471,0.49950135588298167,0.08873393823466541,-0.021490954883322977,0.007306485137873812,0.007339834329453706,1.0045643275734628,0.2514209481315921,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,104,2026082902,0,0.25,0.75,39,35,inference,24,LOO,0.4583333333333333,0.49950135588298167,-0.04116802254964835,-0.024801195462621495,0.010347970326299801,0.010794082125603866,1.0431110435415778,0.2438063584406302,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,104,2026082902,0,0.25,0.75,39,35,inference,24,ZLZ,0.4166666666666667,0.49950135588298167,-0.08283468921631498,-0.02611000990595913,0.010344713829543582,0.010567632850241544,1.021549075631394,0.25671296102095065,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,104,2026082902,1,0.5,0.8,138,52,balance,34,LOO,0.6470588235294118,0.5893609508056321,0.057697872723779686,0.006562503892234783,0.007047167379840166,0.006920415224913495,0.982013744232999,0.07817399031162865,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,104,2026082902,1,0.5,0.8,138,52,balance,34,ZLZ,0.6176470588235294,0.5893609508056321,0.028286108017897327,0.005284853129912781,0.007048927588833676,0.007156338471217364,1.0152379040683917,0.06294647256033138,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,104,2026082902,1,0.5,0.8,138,52,inference,24,LOO,0.6666666666666666,0.5893609508056321,0.07730571586103452,0.006653921690679243,0.00998998769293593,0.009661835748792272,0.9671519170763645,0.0665725524949166,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,104,2026082902,1,0.5,0.8,138,52,inference,24,ZLZ,0.625,0.5893609508056321,0.03563904919436789,0.00677342545548687,0.009988812476919332,0.010190217391304348,1.0201630488959916,0.06777217530258897,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,104,2026082902,2,0.75,0.25,35,39,balance,34,LOO,0.5,0.49950135588298167,0.000498644117018332,0.010821066898884013,0.007308874830365157,0.007575757575757576,1.0365148879391994,0.12657409177137402,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,104,2026082902,2,0.75,0.25,35,39,balance,34,ZLZ,0.5,0.49950135588298167,0.000498644117018332,0.013630341700270832,0.007309912780880836,0.007575757575757576,1.0363677109215395,0.15942287827426557,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,104,2026082902,2,0.75,0.25,35,39,inference,24,LOO,0.4583333333333333,0.49950135588298167,-0.04116802254964835,0.021260487870733924,0.010350012602933485,0.010794082125603866,1.042905215646261,0.2089790674636719,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,104,2026082902,2,0.75,0.25,35,39,inference,24,ZLZ,0.4583333333333333,0.49950135588298167,-0.04116802254964835,0.01678887091138631,0.010356205365049581,0.010794082125603866,1.042281583371458,0.16497614942617278,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,104,2026082902,3,0.5,0.2,138,123,balance,34,LOO,0.5882352941176471,0.409027686174258,0.17920760794338908,0.00800162274891375,0.007107622935787678,0.007339834329453706,1.032670753044146,0.09491085415224713,0.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,104,2026082902,3,0.5,0.2,138,123,balance,34,ZLZ,0.5294117647058824,0.409027686174258,0.12038407853162436,0.0052848531299130586,0.007096441920660336,0.0075495438817238135,1.0638491748582246,0.06273538911988287,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,104,2026082902,3,0.5,0.2,138,123,inference,24,LOO,0.5833333333333334,0.409027686174258,0.17430564715907537,0.00983608847367784,0.010090519939313047,0.010567632850241546,1.047283283101166,0.0979187033838225,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,104,2026082902,3,0.5,0.2,138,123,inference,24,ZLZ,0.5,0.409027686174258,0.090972313825742,0.0067734254554870366,0.010078494372599655,0.010869565217391304,1.0784909744993587,0.06746997150530251,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,105,2026082902,0,0.25,0.75,27,156,balance,34,LOO,0.5882352941176471,0.49986728636502936,0.08836800775261772,0.0913562222704149,0.0070716426323993746,0.007339834329453706,1.0379249505377417,1.086370539572471,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,105,2026082902,0,0.25,0.75,27,156,balance,34,ZLZ,0.5588235294117647,0.49986728636502936,0.05895624304673536,0.09029715179876946,0.007077043494316287,0.007470902799622522,1.0556530853063926,1.073366704356841,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,105,2026082902,0,0.25,0.75,27,156,inference,24,LOO,0.5416666666666666,0.49986728636502936,0.04179938030163727,0.09009821096524334,0.01002990029929871,0.010794082125603866,1.0761903711404377,0.8996381410452887,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,105,2026082902,0,0.25,0.75,27,156,inference,24,ZLZ,0.5833333333333334,0.49986728636502936,0.08346604696830401,0.08209266151860933,0.010088405644161346,0.010567632850241546,1.0475027693159378,0.817321771980032,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,105,2026082902,1,0.5,0.8,101,55,balance,34,LOO,0.5588235294117647,0.5903203400652853,-0.03149681065352061,0.012552764939965821,0.0070034940507020475,0.007470902799622522,1.0667393654562496,0.14999680703464435,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,105,2026082902,1,0.5,0.8,101,55,balance,34,ZLZ,0.5294117647058824,0.5903203400652853,-0.06090857535940297,-0.008522643204532554,0.006820445505179798,0.0075495438817238135,1.1068989373187281,0.10319720516662899,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,105,2026082902,1,0.5,0.8,101,55,inference,24,LOO,0.5416666666666666,0.5903203400652853,-0.0486536733986187,0.008852668409722653,0.009951731070895689,0.010794082125603866,1.084643671408251,0.08874111509877003,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,105,2026082902,1,0.5,0.8,101,55,inference,24,ZLZ,0.5416666666666666,0.5903203400652853,-0.0486536733986187,0.004589905683679341,0.009983583769456338,0.010794082125603866,1.0811831076759386,0.045936777760744334,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,105,2026082902,2,0.75,0.25,156,27,balance,34,LOO,0.6764705882352942,0.49986728636502936,0.1766033018702648,0.01467507369419846,0.0073064314104432935,0.0066320645905421,0.9077022992459354,0.1716831349659639,0.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,linear,200,105,2026082902,2,0.75,0.25,156,27,balance,34,ZLZ,0.6470588235294118,0.49986728636502936,0.14719153716438244,0.011758087755006474,0.007304460609617056,0.006920415224913495,0.9474231698644624,0.13757598200677562,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,105,2026082902,2,0.75,0.25,156,27,inference,24,LOO,0.5833333333333334,0.49986728636502936,0.08346604696830401,0.012898973373244582,0.010345809941824897,0.010567632850241546,1.0214408451019275,0.126815663508417,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,105,2026082902,2,0.75,0.25,156,27,inference,24,ZLZ,0.6666666666666666,0.49986728636502936,0.16679938030163727,0.018495552512816926,0.010335637882894691,0.009661835748792272,0.9348078810677423,0.18192763207161286,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,105,2026082902,3,0.5,0.2,101,40,balance,34,LOO,0.38235294117647056,0.41113254176730474,-0.028779600590834176,0.01103803609214249,0.007137212514010064,0.007156338471217364,1.002679751677529,0.13065543964534254,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,105,2026082902,3,0.5,0.2,101,40,balance,34,ZLZ,0.38235294117647056,0.41113254176730474,-0.028779600590834176,0.011519441282893228,0.007137310643590559,0.007156338471217364,1.0026659660167505,0.1363528173097736,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,105,2026082902,3,0.5,0.2,101,40,inference,24,LOO,0.2916666666666667,0.41113254176730474,-0.11946587510063805,0.007648420971228809,0.010082215610841504,0.008982487922705314,0.8909240061327748,0.07617172542796916,1.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,105,2026082902,3,0.5,0.2,101,40,inference,24,ZLZ,0.3333333333333333,0.41113254176730474,-0.07779920843397142,0.004589905683679396,0.010062969139642866,0.009661835748792272,0.9601376705737537,0.04575522455014644,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,106,2026082902,0,0.25,0.75,169,21,balance,34,LOO,0.47058823529411764,0.5012797952454758,-0.030691559951358194,0.015976867751964385,0.007298458349004936,0.0075495438817238135,1.0344025437581774,0.18701484144276154,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,106,2026082902,0,0.25,0.75,169,21,balance,34,ZLZ,0.47058823529411764,0.5012797952454758,-0.030691559951358194,0.00783247416295585,0.0073078604309096545,0.0075495438817238135,1.0330717113578036,0.09162286097716237,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,106,2026082902,0,0.25,0.75,169,21,inference,24,LOO,0.4166666666666667,0.5012797952454758,-0.08461312857880915,0.009029348101449397,0.010350066309539782,0.010567632850241544,1.021020787132661,0.08875336548360728,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,106,2026082902,0,0.25,0.75,169,21,inference,24,ZLZ,0.4583333333333333,0.5012797952454758,-0.04294646191214252,0.013770354816294739,0.010353380363450036,0.010794082125603866,1.0425659781330563,0.13533310496283157,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,106,2026082902,1,0.5,0.8,77,99,balance,34,LOO,0.35294117647058826,0.5890195440796993,-0.236078367609111,-0.018174089717384545,0.007129042310370014,0.006920415224913494,0.9707356084627177,0.21524698231975745,0.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,106,2026082902,1,0.5,0.8,77,99,balance,34,ZLZ,0.35294117647058826,0.5890195440796993,-0.236078367609111,-0.013597690525118833,0.007113917259109252,0.006920415224913494,0.972799510150616,0.1612169675214499,0.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,106,2026082902,1,0.5,0.8,77,99,inference,24,LOO,0.4166666666666667,0.5890195440796993,-0.17235287741303257,-0.02050945678694005,0.010106301062562505,0.010567632850241544,1.0456479363540814,0.20401309388488603,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,106,2026082902,1,0.5,0.8,77,99,inference,24,ZLZ,0.4166666666666667,0.5890195440796993,-0.17235287741303257,-0.00887315151577972,0.010039381896277538,0.010567632850241544,1.0526178762220286,0.08855730876629321,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,106,2026082902,2,0.75,0.25,21,169,balance,34,LOO,0.5882352941176471,0.5012797952454758,0.08695549887217124,-0.009691991496923735,0.007321492297687849,0.007339834329453707,1.0025052313135194,0.11326956157833633,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,106,2026082902,2,0.75,0.25,21,169,balance,34,ZLZ,0.5588235294117647,0.5012797952454758,0.057543734166288885,-0.009598272609401381,0.007325260652042076,0.007470902799622523,1.0198821795562791,0.11214541934969394,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,106,2026082902,2,0.75,0.25,21,169,inference,24,LOO,0.5833333333333334,0.5012797952454758,0.08205353808785754,-0.005472776210086738,0.010374089685803705,0.010567632850241546,1.0186563997709306,0.053731960949702284,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,106,2026082902,2,0.75,0.25,21,169,inference,24,ZLZ,0.625,0.5012797952454758,0.12372020475452417,-0.009185760988260017,0.010367682205701471,0.010190217391304348,0.9828828844406968,0.09021407545639859,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,106,2026082902,3,0.5,0.2,77,121,balance,34,LOO,0.4411764705882353,0.41195131629277093,0.02922515429546435,-0.012134651837228894,0.006985027899437969,0.007470902799622522,1.0695594788137708,0.14519218723451752,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,106,2026082902,3,0.5,0.2,77,121,balance,34,ZLZ,0.4117647058823529,0.41195131629277093,-0.00018661041041800885,-0.013597690525118722,0.006977342864962961,0.007339834329453707,1.0519526518197944,0.16278715020695173,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,106,2026082902,3,0.5,0.2,77,121,inference,24,LOO,0.4166666666666667,0.41195131629277093,0.004715350373895755,-0.005184822197639882,0.00996153092293222,0.010567632850241544,1.0608442549642676,0.05194823829660076,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,106,2026082902,3,0.5,0.2,77,121,inference,24,ZLZ,0.4166666666666667,0.41195131629277093,0.004715350373895755,-0.008873151515779665,0.009915615317028115,0.010567632850241544,1.0657566386317667,0.08910828037149028,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,107,2026082902,0,0.25,0.75,170,18,balance,34,LOO,0.4411764705882353,0.4978590789543286,-0.056682608366093346,-0.009624567578476961,0.007291546815133942,0.007470902799622522,1.0245977964670427,0.11271232074091303,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,107,2026082902,0,0.25,0.75,170,18,balance,34,ZLZ,0.5294117647058824,0.4978590789543286,0.03155268575155373,-0.0027868338790686953,0.007294563225609891,0.007549543881723815,1.0349548901322472,0.03262957634892973,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,107,2026082902,0,0.25,0.75,170,18,inference,24,LOO,0.5,0.4978590789543286,0.0021409210456713734,-0.009354183631265056,0.010364083744305875,0.010869565217391304,1.0487724226816622,0.09188411453392285,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,107,2026082902,0,0.25,0.75,170,18,inference,24,ZLZ,0.5,0.4978590789543286,0.0021409210456713734,-0.002986326613962198,0.01034441814911204,0.010869565217391304,1.0507662258726793,0.029361907820917212,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,107,2026082902,1,0.5,0.8,67,103,balance,34,LOO,0.5882352941176471,0.5887701462129824,-0.0005348520953353253,0.02524359536393206,0.006895247691264402,0.007339834329453706,1.0644772542040153,0.304001883504907,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,107,2026082902,1,0.5,0.8,67,103,balance,34,ZLZ,0.5882352941176471,0.5887701462129824,-0.0005348520953353253,0.01703255184565,0.0066262414544123955,0.007339834329453707,1.1076919517573771,0.20924066470284058,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,107,2026082902,1,0.5,0.8,67,103,inference,24,LOO,0.5416666666666666,0.5887701462129824,-0.047103479546315774,0.025830923189720578,0.009771828954838586,0.010794082125603866,1.1046122660854705,0.2613075750921523,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,107,2026082902,1,0.5,0.8,67,103,inference,24,ZLZ,0.5416666666666666,0.5887701462129824,-0.047103479546315774,0.004704355574247643,0.00931164247667867,0.010794082125603866,1.1592028100990794,0.04875138897251554,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,107,2026082902,2,0.75,0.25,18,170,balance,34,LOO,0.5588235294117647,0.4978590789543286,0.06096445045743609,0.03720364974386042,0.00730498156105823,0.007470902799622522,1.022713437012462,0.43528728867272387,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,107,2026082902,2,0.75,0.25,18,170,balance,34,ZLZ,0.5588235294117647,0.4978590789543286,0.06096445045743609,0.03519416167870354,0.007308711355626396,0.007470902799622523,1.0221915240737027,0.4116709480236451,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,107,2026082902,2,0.75,0.25,18,170,inference,24,LOO,0.5833333333333334,0.4978590789543286,0.08547425437900474,0.03804219149724691,0.010347899308501114,0.010567632850241546,1.0212346037770115,0.37397229568869383,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,107,2026082902,2,0.75,0.25,18,170,inference,24,ZLZ,0.5833333333333334,0.4978590789543286,0.08547425437900474,0.03925001837573722,0.010343902262637046,0.010567632850241546,1.021629224824816,0.3859203324433213,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,107,2026082902,3,0.5,0.2,67,6,balance,34,LOO,0.3235294117647059,0.4107226432124385,-0.08719323144773261,0.03982378614964416,0.007203986455077512,0.0066320645905421,0.920610363706013,0.46919794719703245,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,107,2026082902,3,0.5,0.2,67,6,balance,34,ZLZ,0.2647058823529412,0.4107226432124385,-0.14601676085949733,0.03693091902128198,0.007199678068445592,0.00589808115759673,0.8192145678633272,0.4352447851869787,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,linear,200,107,2026082902,3,0.5,0.2,67,6,inference,24,LOO,0.2916666666666667,0.4107226432124385,-0.11905597654577182,0.03326192927031951,0.010176455530677723,0.008982487922705314,0.8826735296613737,0.3297229419242253,1.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,107,2026082902,3,0.5,0.2,67,6,inference,24,ZLZ,0.25,0.4107226432124385,-0.1607226432124385,0.032893709073059774,0.010175849969842768,0.008152173913043478,0.80112953091912,0.326082505569164,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,linear,200,108,2026082902,0,0.25,0.75,113,69,balance,34,LOO,0.5882352941176471,0.4982716559925152,0.08996363812513186,-0.01556397992965175,0.007310629774776024,0.007339834329453707,1.0039948069560913,0.18203012471655763,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,108,2026082902,0,0.25,0.75,113,69,balance,34,ZLZ,0.5294117647058824,0.4982716559925152,0.031140108713367143,-0.012043072650601339,0.007314418109025324,0.0075495438817238135,1.0321455198751033,0.1408145122706115,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,108,2026082902,0,0.25,0.75,113,69,inference,24,LOO,0.5833333333333334,0.4982716559925152,0.08506167734081815,-0.012106296613302592,0.010358503671170114,0.010567632850241546,1.0201891301784718,0.11894954854998643,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,108,2026082902,0,0.25,0.75,113,69,inference,24,ZLZ,0.5833333333333334,0.4982716559925152,0.08506167734081815,-0.009773589279756911,0.010362568902020199,0.010567632850241546,1.019788910468076,0.09601086200344662,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,108,2026082902,1,0.5,0.8,176,189,balance,34,LOO,0.5882352941176471,0.589425864290499,-0.0011905701728519569,0.012635356471052628,0.007011740831534583,0.007339834329453707,1.0467920172467808,0.1508949033341652,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,108,2026082902,1,0.5,0.8,176,189,balance,34,ZLZ,0.5294117647058824,0.589425864290499,-0.060014099584616676,0.00668478617177326,0.007040715440491004,0.0075495438817238135,1.0722694228354335,0.0796671211631201,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,108,2026082902,1,0.5,0.8,176,189,inference,24,LOO,0.5833333333333334,0.589425864290499,-0.006092530957165665,0.008776672176282863,0.009964107894219327,0.010567632850241546,1.0605698937054218,0.08792465365139703,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,108,2026082902,1,0.5,0.8,176,189,inference,24,ZLZ,0.5833333333333334,0.589425864290499,-0.006092530957165665,-0.001906316195815605,0.010063556792745183,0.010567632850241546,1.0500892545128528,0.019002869534219417,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,108,2026082902,2,0.75,0.25,69,113,balance,34,LOO,0.5294117647058824,0.4982716559925152,0.031140108713367143,0.026892028113884137,0.0073069650376693775,0.0075495438817238135,1.0331983036464354,0.31459733688991315,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,108,2026082902,2,0.75,0.25,69,113,balance,34,ZLZ,0.5294117647058824,0.4982716559925152,0.031140108713367143,0.025461263365915254,0.0073097510747648625,0.0075495438817238135,1.0328045106469874,0.2978027166921252,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,108,2026082902,2,0.75,0.25,69,113,inference,24,LOO,0.5,0.4982716559925152,0.0017283440074847833,0.026138996307891516,0.010349610183694385,0.010869565217391304,1.0502390934990091,0.25693715511449633,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,108,2026082902,2,0.75,0.25,69,113,inference,24,ZLZ,0.5416666666666666,0.4982716559925152,0.04339501067415141,0.02777648930044707,0.01035062792933889,0.010794082125603866,1.0428432167876505,0.2730197126455999,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,108,2026082902,3,0.5,0.2,176,17,balance,34,LOO,0.4411764705882353,0.41016830029554363,0.03100817029269165,0.015177233033024207,0.007146441023430239,0.007470902799622523,1.0454018685844475,0.1795344085768192,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,108,2026082902,3,0.5,0.2,176,17,balance,34,ZLZ,0.35294117647058826,0.41016830029554363,-0.05722712382495537,0.006684786171773205,0.007109063908204816,0.006920415224913494,0.9734636394148046,0.07928322556499176,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,108,2026082902,3,0.5,0.2,176,17,inference,24,LOO,0.2916666666666667,0.41016830029554363,-0.11850163362887695,0.00047384354755136693,0.010041827973693405,0.008982487922705314,0.8945072496996318,0.004728556498332608,1.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,108,2026082902,3,0.5,0.2,176,17,inference,24,ZLZ,0.3333333333333333,0.41016830029554363,-0.07683496696221032,-0.0019063161958156605,0.010032048781802645,0.009661835748792272,0.9630969664260494,0.019032687632597325,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,109,2026082902,0,0.25,0.75,172,11,balance,34,LOO,0.4411764705882353,0.49922804696402595,-0.05805157637579067,-0.007772219027107896,0.0073104187477721775,0.007470902799622522,1.0219527851122414,0.09090209734260522,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,109,2026082902,0,0.25,0.75,172,11,balance,34,ZLZ,0.47058823529411764,0.49922804696402595,-0.02863981166990831,-0.009782215579553444,0.007310497634261431,0.0075495438817238135,1.0326990390287614,0.11440994032505705,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,109,2026082902,0,0.25,0.75,172,11,inference,24,LOO,0.3333333333333333,0.49922804696402595,-0.16589471363069264,-0.013173006131416032,0.010356804929120214,0.009661835748792272,0.9328973380222796,0.1294410406385962,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,109,2026082902,0,0.25,0.75,172,11,inference,24,ZLZ,0.4583333333333333,0.49922804696402595,-0.040894713630692636,-0.015531641874428903,0.010349840592052231,0.010794082125603866,1.0429225483813513,0.1526688863715297,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,109,2026082902,1,0.5,0.8,128,27,balance,34,LOO,0.5,0.5893815636280364,-0.0893815636280364,-0.022256101196426403,0.007160643226559809,0.007575757575757576,1.05797165646489,0.26301048940853056,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,109,2026082902,1,0.5,0.8,128,27,balance,34,ZLZ,0.5,0.5893815636280364,-0.0893815636280364,-0.02251105788569474,0.007162997913814998,0.007575757575757576,1.0576238701879983,0.265979700342134,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,109,2026082902,1,0.5,0.8,128,27,inference,24,LOO,0.4583333333333333,0.5893815636280364,-0.13104823029470308,-0.02095454440742528,0.01015372922948097,0.010794082125603866,1.063065784171559,0.20795311679446432,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,109,2026082902,1,0.5,0.8,128,27,inference,24,ZLZ,0.4583333333333333,0.5893815636280364,-0.13104823029470308,-0.016602319654367537,0.0101302891810971,0.010794082125603866,1.0655255672015158,0.1649521003556164,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,109,2026082902,2,0.75,0.25,11,172,balance,34,LOO,0.4117647058823529,0.49922804696402595,-0.08746334108167303,-0.025774843646597323,0.007274806396922434,0.007339834329453707,1.0089387853068892,0.3021936397092773,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,109,2026082902,2,0.75,0.25,11,172,balance,34,ZLZ,0.47058823529411764,0.49922804696402595,-0.02863981166990831,-0.021974073933088256,0.007296829823278785,0.0075495438817238135,1.034633404446244,0.2572429447832774,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,109,2026082902,2,0.75,0.25,11,172,inference,24,LOO,0.4166666666666667,0.49922804696402595,-0.08256138029735927,-0.027724405648253903,0.010335951885983232,0.010567632850241544,1.0224150583143192,0.2727011724037683,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,109,2026082902,2,0.75,0.25,11,172,inference,24,ZLZ,0.4166666666666667,0.49922804696402595,-0.08256138029735927,-0.03395932699374965,0.010314625744771683,0.010567632850241544,1.0245289661234782,0.33437387444512123,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,109,2026082902,3,0.5,0.2,128,51,balance,34,LOO,0.38235294117647056,0.4087508287167931,-0.026397887540322518,-0.020690076032748694,0.006928689516157088,0.007156338471217364,1.0328559902315466,0.24856303117187503,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,109,2026082902,3,0.5,0.2,128,51,balance,34,ZLZ,0.4117647058823529,0.4087508287167931,0.0030138771655598418,-0.02251105788569474,0.006913888349040747,0.007339834329453707,1.0616072980802558,0.2707289655080978,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,109,2026082902,3,0.5,0.2,128,51,inference,24,LOO,0.3333333333333333,0.4087508287167931,-0.07541749538345977,-0.01998376634504051,0.009802342919786954,0.009661835748792272,0.9856659604602227,0.20184239809469148,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,109,2026082902,3,0.5,0.2,128,51,inference,24,ZLZ,0.375,0.4087508287167931,-0.03375082871679308,-0.016602319654367537,0.009866325608427148,0.010190217391304348,1.0328280046424327,0.16714409933547283,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,110,2026082902,0,0.25,0.75,187,178,balance,34,LOO,0.5294117647058824,0.49970493527711013,0.02970682942877223,-0.02864220201722767,0.007291028154745491,0.0075495438817238135,1.0354566902625473,0.33543781147774676,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,110,2026082902,0,0.25,0.75,187,178,balance,34,ZLZ,0.5,0.49970493527711013,0.0002950647228898706,-0.02958175534901053,0.007289232266537468,0.007575757575757576,1.0393080229498866,0.3464838899226684,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,110,2026082902,0,0.25,0.75,187,178,inference,24,LOO,0.5,0.49970493527711013,0.0002950647228898706,-0.03701887448017921,0.010309150527942422,0.010869565217391304,1.0543608988858886,0.3645958910186981,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,110,2026082902,0,0.25,0.75,187,178,inference,24,ZLZ,0.5,0.49970493527711013,0.0002950647228898706,-0.03701731439232775,0.010311801306137775,0.010869565217391304,1.0540898621583736,0.36453366282379934,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,110,2026082902,1,0.5,0.8,79,41,balance,34,LOO,0.7058823529411765,0.5883161735058133,0.11756617943536318,0.013524809929481907,0.00700944497034929,0.006291286568103178,0.8975441842707947,0.16154345058002145,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,linear,200,110,2026082902,1,0.5,0.8,79,41,balance,34,ZLZ,0.7058823529411765,0.5883161735058133,0.11756617943536318,0.008002672951466172,0.007045815361168013,0.006291286568103178,0.8929110749590019,0.0953387469661456,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,linear,200,110,2026082902,1,0.5,0.8,79,41,inference,24,LOO,0.6666666666666666,0.5883161735058133,0.0783504931608533,0.015947418350801712,0.009907484163383063,0.00966183574879227,0.975205772672473,0.16021703629925035,1.0,0.38530789849830943,1.0,1.0,1.0
main,linear,200,110,2026082902,1,0.5,0.8,79,41,inference,24,ZLZ,0.7083333333333334,0.5883161735058133,0.12001715982752004,0.013837600569725605,0.009928466441746074,0.008982487922705314,0.9047205805054426,0.13887360331721807,1.0,0.3715150465994872,1.0,1.0,1.0
main,linear,200,110,2026082902,2,0.75,0.25,178,187,balance,34,LOO,0.5588235294117647,0.49970493527711013,0.05911859413465459,0.017560755312127307,0.007311399280679289,0.007470902799622522,1.0218157308635472,0.2053728078143613,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,110,2026082902,2,0.75,0.25,178,187,balance,34,ZLZ,0.5294117647058824,0.49970493527711013,0.02970682942877223,0.025571119359434902,0.007312015905721079,0.0075495438817238135,1.0324846087679989,0.2990413025275452,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,110,2026082902,2,0.75,0.25,178,187,inference,24,LOO,0.4583333333333333,0.49970493527711013,-0.041371601943776815,0.025085143947921495,0.010352708558951358,0.010794082125603866,1.0426336319755547,0.24654125555691195,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,110,2026082902,2,0.75,0.25,178,187,inference,24,ZLZ,0.4583333333333333,0.49970493527711013,-0.041371601943776815,0.02615610558703163,0.010358349909456162,0.010794082125603866,1.0420657942584004,0.2569968457573952,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,110,2026082902,3,0.5,0.2,79,157,balance,34,LOO,0.29411764705882354,0.4110911418314275,-0.11697349477260394,0.013278439685647958,0.007147154794228826,0.006291286568103177,0.880250498167922,0.1570653734007505,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,linear,200,110,2026082902,3,0.5,0.2,79,157,balance,34,ZLZ,0.3235294117647059,0.4110911418314275,-0.08756173006672158,0.008002672951466283,0.007126153872240844,0.0066320645905421,0.9306653644368507,0.09479981087665047,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,110,2026082902,3,0.5,0.2,79,157,inference,24,LOO,0.25,0.4110911418314275,-0.16109114183142748,0.009718956147244884,0.010097769229249173,0.008152173913043478,0.8073242443915148,0.09671790971968212,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,linear,200,110,2026082902,3,0.5,0.2,79,157,inference,24,ZLZ,0.3333333333333333,0.4110911418314275,-0.07775780849809416,0.013837600569725661,0.010128453935096234,0.009661835748792272,0.9539299690462059,0.13749573016846708,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,111,2026082902,0,0.25,0.75,2,195,balance,34,LOO,0.5294117647058824,0.5005252608645914,0.02888650384129099,0.03400722633824482,0.007259742790674111,0.0075495438817238135,1.039918919912973,0.3991265286059706,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,111,2026082902,0,0.25,0.75,2,195,balance,34,ZLZ,0.5294117647058824,0.5005252608645914,0.02888650384129099,0.032076945152132996,0.007265356242540617,0.0075495438817238135,1.039115444542031,0.3763262774911003,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,111,2026082902,0,0.25,0.75,2,195,inference,24,LOO,0.5416666666666666,0.5005252608645914,0.04114140580207526,0.03947308311185538,0.010295149439845885,0.010794082125603866,1.0484628891181447,0.3890314586188758,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,111,2026082902,0,0.25,0.75,2,195,inference,24,ZLZ,0.5416666666666666,0.5005252608645914,0.04114140580207526,0.03686237869125153,0.01030308525884345,0.010794082125603866,1.047655324053441,0.3631614233144029,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,111,2026082902,1,0.5,0.8,92,130,balance,34,LOO,0.6176470588235294,0.5894158840430066,0.02823117478052284,0.01655780714689392,0.006985963650672978,0.007156338471217364,1.024388163045763,0.19810236447783441,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,111,2026082902,1,0.5,0.8,92,130,balance,34,ZLZ,0.6176470588235294,0.5894158840430066,0.02823117478052284,0.018287989392911208,0.006973321381873368,0.007156338471217364,1.0262453254800123,0.21900101143212405,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,111,2026082902,1,0.5,0.8,92,130,inference,24,LOO,0.5833333333333334,0.5894158840430066,-0.006082550709673229,0.012558994545158408,0.009933485345173965,0.010567632850241546,1.0638393759120681,0.12600971929316743,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,111,2026082902,1,0.5,0.8,92,130,inference,24,ZLZ,0.5833333333333334,0.5894158840430066,-0.006082550709673229,0.011744071316842297,0.009940316058615124,0.010567632850241546,1.0631083345768202,0.11779275603452515,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,111,2026082902,2,0.75,0.25,195,2,balance,34,LOO,0.4411764705882353,0.5005252608645914,-0.05934879027635609,-0.024211740960896233,0.007284140097358051,0.007470902799622523,1.0256396362189975,0.283685327197258,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,111,2026082902,2,0.75,0.25,195,2,balance,34,ZLZ,0.4411764705882353,0.5005252608645914,-0.05934879027635609,-0.027350440101141682,0.007277556945266106,0.007470902799622523,1.0265674120876767,0.3206059019093608,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,111,2026082902,2,0.75,0.25,195,2,inference,24,LOO,0.4166666666666667,0.5005252608645914,-0.08385859419792469,-0.03094775358198626,0.010310238876661397,0.010567632850241544,1.0249648894326584,0.3047858260391092,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,111,2026082902,2,0.75,0.25,195,2,inference,24,ZLZ,0.3333333333333333,0.5005252608645914,-0.16719192753125806,-0.03684138223225225,0.010314015465117307,0.00966183574879227,0.9367676228011532,0.3627621997625841,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,111,2026082902,3,0.5,0.2,92,115,balance,34,LOO,0.3235294117647059,0.4116594092613489,-0.08812999749664302,0.01595577614025312,0.007165888479050581,0.0066320645905421,0.9255048567851549,0.1884876552764588,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,111,2026082902,3,0.5,0.2,92,115,balance,34,ZLZ,0.3235294117647059,0.4116594092613489,-0.08812999749664302,0.018287989392911264,0.0071701671876908705,0.0066320645905421,0.924952573201844,0.21597392451005146,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,111,2026082902,3,0.5,0.2,92,115,inference,24,LOO,0.4166666666666667,0.4116594092613489,0.0050072574053177665,0.012754944945558955,0.010129879517761915,0.010567632850241544,1.043214070978047,0.1267291285298784,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,111,2026082902,3,0.5,0.2,92,115,inference,24,ZLZ,0.375,0.4116594092613489,-0.03665940926134892,0.011744071316842242,0.010122245632818086,0.010190217391304348,1.006715086844552,0.1167293974926615,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,112,2026082902,0,0.25,0.75,31,53,balance,34,LOO,0.4411764705882353,0.499128317791563,-0.057951847203327744,-0.007939429621792393,0.007315363271020142,0.007470902799622523,1.0212620375557495,0.09282636721889292,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,112,2026082902,0,0.25,0.75,31,53,balance,34,ZLZ,0.4117647058823529,0.499128317791563,-0.0873636119092101,-0.009955706730928326,0.007318602171402341,0.007339834329453707,1.0029011220386226,0.11637455273402457,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,112,2026082902,0,0.25,0.75,31,53,inference,24,LOO,0.375,0.499128317791563,-0.12412831779156303,-0.01039997280582694,0.010368327799486635,0.010190217391304348,0.9828216843037018,0.10213576452634793,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,112,2026082902,0,0.25,0.75,31,53,inference,24,ZLZ,0.375,0.499128317791563,-0.12412831779156303,-0.009240982700361,0.010369443002287438,0.010190217391304348,0.9827159847502364,0.09074870636834509,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,112,2026082902,1,0.5,0.8,44,155,balance,34,LOO,0.7352941176470589,0.5891962691624885,0.14609784848457041,0.06205098170754286,0.0066314283904864955,0.00589808115759673,0.8894133828027411,0.7619827060810259,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,linear,200,112,2026082902,1,0.5,0.8,44,155,balance,34,ZLZ,0.7352941176470589,0.5891962691624885,0.14609784848457041,0.042434459012863246,0.0064367562518866574,0.00589808115759673,0.9163126467415885,0.5289140918495294,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,linear,200,112,2026082902,1,0.5,0.8,44,155,inference,24,LOO,0.75,0.5891962691624885,0.16080373083751154,0.06717826562492069,0.00932409872071327,0.008152173913043478,0.8743122694457978,0.6957053702080149,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,linear,200,112,2026082902,1,0.5,0.8,44,155,inference,24,ZLZ,0.7916666666666666,0.5891962691624885,0.20247039750417817,0.03396547686643758,0.009010330160035425,0.007170893719806764,0.7958524929100457,0.3578222678594084,0.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,linear,200,112,2026082902,2,0.75,0.25,53,31,balance,34,LOO,0.4411764705882353,0.499128317791563,-0.057951847203327744,-0.05248201952863313,0.007221608505058454,0.007470902799622522,1.0345206049856408,0.6175804904382356,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,112,2026082902,2,0.75,0.25,53,31,balance,34,ZLZ,0.4411764705882353,0.499128317791563,-0.057951847203327744,-0.05172247074180908,0.007230707707526642,0.007470902799622522,1.0332187528263457,0.6082594425264678,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,112,2026082902,2,0.75,0.25,53,31,inference,24,LOO,0.4166666666666667,0.499128317791563,-0.08246165112489634,-0.048835014095673146,0.01025967971805144,0.010567632850241544,1.0300158621568152,0.48213028853296885,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,112,2026082902,2,0.75,0.25,53,31,inference,24,ZLZ,0.4583333333333333,0.499128317791563,-0.04079498445822971,-0.049491045161840885,0.01025902617976905,0.010794082125603866,1.0521546525429435,0.48862260685402487,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,112,2026082902,3,0.5,0.2,44,81,balance,34,LOO,0.4117647058823529,0.4092684868432105,0.0024962190391424333,0.06411108463276116,0.0072802276481873825,0.007339834329453707,1.0081874749179258,0.7513817535833053,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,112,2026082902,3,0.5,0.2,44,81,balance,34,ZLZ,0.38235294117647056,0.4092684868432105,-0.026915545666739926,0.06243261407847389,0.00727767256378396,0.007156338471217364,0.9833278989260393,0.7318385179143815,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,112,2026082902,3,0.5,0.2,44,81,inference,24,LOO,0.2916666666666667,0.4092684868432105,-0.1176018201765438,0.06204772367773931,0.010311044837531905,0.008982487922705312,0.8711520572589614,0.6110468584620018,1.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,112,2026082902,3,0.5,0.2,44,81,inference,24,ZLZ,0.3333333333333333,0.4092684868432105,-0.07593515350987717,0.06229619654271923,0.010310705466441987,0.009661835748792272,0.9370683490318313,0.6135039190625758,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,113,2026082902,0,0.25,0.75,189,99,balance,34,LOO,0.5882352941176471,0.4973996821237497,0.09083561199389739,0.04253598971129352,0.007278059110954111,0.007339834329453706,1.0084878698507158,0.4985959574717383,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,113,2026082902,0,0.25,0.75,189,99,balance,34,ZLZ,0.5588235294117647,0.4973996821237497,0.06142384728801503,0.046843298307395254,0.007262782603399806,0.007470902799622522,1.0286557105709444,0.54966229203219,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,113,2026082902,0,0.25,0.75,189,99,inference,24,LOO,0.5,0.4973996821237497,0.002600317876250313,0.0449970919356138,0.010302199853416235,0.010869565217391304,1.0550722536980226,0.44332218175881855,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,113,2026082902,0,0.25,0.75,189,99,inference,24,ZLZ,0.5833333333333334,0.4973996821237497,0.08593365120958368,0.04133756132250305,0.010307935106236732,0.010567632850241546,1.025193963808298,0.4071542892244065,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,113,2026082902,1,0.5,0.8,22,163,balance,34,LOO,0.5294117647058824,0.5907134614512983,-0.06130169674541597,-0.005024032943142576,0.007099229752828349,0.0075495438817238135,1.0634314065854904,0.05962753592059291,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,113,2026082902,1,0.5,0.8,22,163,balance,34,ZLZ,0.5294117647058824,0.5907134614512983,-0.06130169674541597,-0.007989448171600744,0.007113600364409999,0.0075495438817238135,1.0612831048950797,0.09472662237758894,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,113,2026082902,1,0.5,0.8,22,163,inference,24,LOO,0.625,0.5907134614512983,0.03428653854870167,-0.0026706005779481012,0.01004300377399399,0.010190217391304348,1.0146583253997736,0.026648767371690415,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,113,2026082902,1,0.5,0.8,22,163,inference,24,ZLZ,0.5833333333333334,0.5907134614512983,-0.007380128117964957,-0.0029993874891646177,0.010053039707758893,0.010567632850241546,1.0511878155703982,0.029914646603165285,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,113,2026082902,2,0.75,0.25,99,189,balance,34,LOO,0.5882352941176471,0.4973996821237497,0.09083561199389739,0.02498951983766101,0.007308791711086464,0.007339834329453707,1.0042472982668469,0.2923042425044801,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,113,2026082902,2,0.75,0.25,99,189,balance,34,ZLZ,0.6470588235294118,0.4973996821237497,0.1496591414056621,0.03227712074971406,0.007300985204089474,0.006920415224913495,0.947874161015583,0.3777496344892852,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,113,2026082902,2,0.75,0.25,99,189,inference,24,LOO,0.6666666666666666,0.4973996821237497,0.16926698454291694,0.02865713111909124,0.010349978540637765,0.009661835748792272,0.9335126358819398,0.2816845233504491,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,113,2026082902,2,0.75,0.25,99,189,inference,24,ZLZ,0.6666666666666666,0.4973996821237497,0.16926698454291694,0.032433834262881545,0.010356646779777767,0.009661835748792272,0.9329115836660401,0.31870487809280906,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,113,2026082902,3,0.5,0.2,22,166,balance,34,LOO,0.47058823529411764,0.409909864180468,0.060678371113649654,-0.010116594717511251,0.007028139382348401,0.0075495438817238135,1.0741881273278318,0.12067412794918411,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,113,2026082902,3,0.5,0.2,22,166,balance,34,ZLZ,0.5294117647058824,0.409909864180468,0.11950190052541437,-0.007989448171600688,0.007031943234328409,0.0075495438817238135,1.0736070571316036,0.09527503251807999,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,113,2026082902,3,0.5,0.2,22,166,inference,24,LOO,0.5833333333333334,0.409909864180468,0.17342346915286538,-0.012660294218970636,0.009934636113472641,0.010567632850241544,1.0637161471783025,0.12701874470616004,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,113,2026082902,3,0.5,0.2,22,166,inference,24,ZLZ,0.5833333333333334,0.409909864180468,0.17342346915286538,-0.0029993874891647287,0.010012543850308654,0.010567632850241546,1.0554393576928784,0.029975080637382717,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,114,2026082902,0,0.25,0.75,51,87,balance,34,LOO,0.47058823529411764,0.4991833895610341,-0.028595154266916445,-0.015634297017506404,0.0073173688855518145,0.0075495438817238135,1.0317293004908403,0.18276830477459588,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,114,2026082902,0,0.25,0.75,51,87,balance,34,ZLZ,0.47058823529411764,0.4991833895610341,-0.028595154266916445,-0.015231270495199623,0.007317488474239951,0.0075495438817238135,1.031712439083543,0.17805538280279423,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,114,2026082902,0,0.25,0.75,51,87,inference,24,LOO,0.4583333333333333,0.4991833895610341,-0.04085005622770077,-0.01858837485680931,0.01035706548592309,0.010794082125603866,1.0421950252486818,0.18265142333222853,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,114,2026082902,0,0.25,0.75,51,87,inference,24,ZLZ,0.5,0.4991833895610341,0.0008166104389659146,-0.02097916058045174,0.010354450787346547,0.010869565217391304,1.0497481170777538,0.20616957374236008,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,114,2026082902,1,0.5,0.8,44,86,balance,34,LOO,0.47058823529411764,0.5903858864981006,-0.119797651203983,0.007601516480700177,0.007009299202347176,0.0075495438817238135,1.0770754199215418,0.09079521094823664,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,114,2026082902,1,0.5,0.8,44,86,balance,34,ZLZ,0.47058823529411764,0.5903858864981006,-0.119797651203983,0.007592166811558054,0.007005629684311103,0.0075495438817238135,1.077639587292316,0.09070728189077659,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,114,2026082902,1,0.5,0.8,44,86,inference,24,LOO,0.4166666666666667,0.5903858864981006,-0.17371921983143396,0.007216907614224444,0.009939084668358442,0.010567632850241544,1.063240047032109,0.07238989566337968,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,114,2026082902,1,0.5,0.8,44,86,inference,24,ZLZ,0.4583333333333333,0.5903858864981006,-0.13205255316476733,0.018589759860490718,0.009845159440111438,0.010794082125603866,1.0963846945562201,0.18735375541835414,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,114,2026082902,2,0.75,0.25,87,51,balance,34,LOO,0.5294117647058824,0.4991833895610341,0.030228375144848274,0.00268617723327641,0.007313708588747934,0.0075495438817238135,1.032245650768573,0.031409848226027964,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,114,2026082902,2,0.75,0.25,87,51,balance,34,ZLZ,0.4411764705882353,0.4991833895610341,-0.058006918972798804,0.0033887557452951245,0.007312086675509877,0.007470902799622523,1.0217196719842727,0.0396295920328027,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,114,2026082902,2,0.75,0.25,87,51,inference,24,LOO,0.4583333333333333,0.4991833895610341,-0.04085005622770077,0.0025982207546867975,0.010355973606122528,0.010794082125603866,1.0423049088520586,0.02553174981652033,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,114,2026082902,2,0.75,0.25,87,51,inference,24,ZLZ,0.3333333333333333,0.4991833895610341,-0.16585005622770077,0.0012818937273755826,0.010366606922558372,0.00966183574879227,0.9320152505992605,0.012590231240547797,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,114,2026082902,3,0.5,0.2,44,11,balance,34,LOO,0.35294117647058826,0.4093060719571906,-0.05636489548660234,0.0016673179563268525,0.007056189913286762,0.006920415224913494,0.9807580734019636,0.019848756175294212,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,114,2026082902,3,0.5,0.2,44,11,balance,34,ZLZ,0.35294117647058826,0.4093060719571906,-0.05636489548660234,0.007592166811558054,0.007084858984623291,0.006920415224913494,0.9767894096316243,0.09019867052666303,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,114,2026082902,3,0.5,0.2,44,11,inference,24,LOO,0.4166666666666667,0.4093060719571906,0.007360594709476087,0.0046675488707549895,0.010012267182027952,0.010567632850241544,1.0554685225750342,0.04664688618447723,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,114,2026082902,3,0.5,0.2,44,11,inference,24,ZLZ,0.4166666666666667,0.4093060719571906,0.007360594709476087,0.018589759860490718,0.010123354458028465,0.010567632850241544,1.0438864799266945,0.18476153339372192,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,115,2026082902,0,0.25,0.75,65,134,balance,34,LOO,0.5588235294117647,0.5037652376293331,0.0550582917824316,0.026410657135623516,0.007278544417553306,0.007470902799622522,1.0264281387917775,0.3095686255072591,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,115,2026082902,0,0.25,0.75,65,134,balance,34,ZLZ,0.5294117647058824,0.5037652376293331,0.02564652707654924,0.026601500970147685,0.007275806391201737,0.0075495438817238135,1.0376229761766467,0.3118642370978504,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,115,2026082902,0,0.25,0.75,65,134,inference,24,LOO,0.5416666666666666,0.5037652376293331,0.03790142903733351,0.029564456994691013,0.010313515196582947,0.010794082125603866,1.0465958424320876,0.2911163184440417,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,115,2026082902,0,0.25,0.75,65,134,inference,24,ZLZ,0.5,0.5037652376293331,-0.003765237629333118,0.02161162808348316,0.010320760091341514,0.010869565217391304,1.0531748748340932,0.21273142226275282,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,115,2026082902,1,0.5,0.8,119,149,balance,34,LOO,0.47058823529411764,0.5894736369548502,-0.11888540166073258,-0.0291593379464834,0.007209439886390133,0.0075495438817238135,1.0471748153383904,0.3434210381641416,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,115,2026082902,1,0.5,0.8,119,149,balance,34,ZLZ,0.5,0.5894736369548502,-0.08947363695485022,-0.03378868563363291,0.0072244823406756925,0.007575757575757576,1.0486228934499726,0.3975281900053967,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,115,2026082902,1,0.5,0.8,119,149,inference,24,LOO,0.5,0.5894736369548502,-0.08947363695485022,-0.02856667905515109,0.010200218393931506,0.010869565217391304,1.065620832575312,0.2828492427242436,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,115,2026082902,1,0.5,0.8,119,149,inference,24,ZLZ,0.4583333333333333,0.5894736369548502,-0.1311403036215169,-0.0392016850061192,0.010267558586127741,0.010794082125603866,1.0512803053480988,0.38687542183700785,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,115,2026082902,2,0.75,0.25,134,65,balance,34,LOO,0.6470588235294118,0.5037652376293331,0.14329358590007868,-0.01128918790690664,0.0073011538170086225,0.006920415224913495,0.9478522708002444,0.13211950955136526,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,115,2026082902,2,0.75,0.25,134,65,balance,34,ZLZ,0.6470588235294118,0.5037652376293331,0.14329358590007868,-0.012995094229136528,0.007304506931355354,0.006920415224913495,0.9474171617535052,0.15204914424463495,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,115,2026082902,2,0.75,0.25,134,65,inference,24,LOO,0.625,0.5037652376293331,0.12123476237066688,-0.0070969630188112975,0.010348172792650816,0.010190217391304348,0.9847359138167227,0.06976549921778022,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,115,2026082902,2,0.75,0.25,134,65,inference,24,ZLZ,0.625,0.5037652376293331,0.12123476237066688,-0.009914447231960777,0.010338256380077475,0.010190217391304348,0.9856804684145376,0.09750903458324059,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,115,2026082902,3,0.5,0.2,119,112,balance,34,LOO,0.3235294117647059,0.41040643559110856,-0.08687702382640267,-0.03354034172946346,0.006864923690211359,0.0066320645905421,0.9660798706326057,0.4048085028658505,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,115,2026082902,3,0.5,0.2,119,112,balance,34,ZLZ,0.3235294117647059,0.41040643559110856,-0.08687702382640267,-0.03378868563363291,0.006867942169443056,0.0066320645905421,0.9656552759063076,0.4077162146304325,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,115,2026082902,3,0.5,0.2,119,112,inference,24,LOO,0.375,0.41040643559110856,-0.035406435591108565,-0.03369539080189754,0.009732371964160387,0.010190217391304348,1.0470435602780066,0.34155539393652,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,115,2026082902,3,0.5,0.2,119,112,inference,24,ZLZ,0.3333333333333333,0.41040643559110856,-0.07707310225777525,-0.0392016850061192,0.009681685789496939,0.00966183574879227,0.9979497330179623,0.3984090937975354,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,116,2026082902,0,0.25,0.75,133,51,balance,34,LOO,0.5882352941176471,0.49934006641530837,0.08889522770233871,-0.01862878139959301,0.007302716688893131,0.007339834329453707,1.0050827167671765,0.2179928354349213,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,116,2026082902,0,0.25,0.75,133,51,balance,34,ZLZ,0.5882352941176471,0.49934006641530837,0.08889522770233871,-0.01984108419785624,0.007301859627476782,0.007339834329453707,1.0052006891277432,0.23219275270038373,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,116,2026082902,0,0.25,0.75,133,51,inference,24,LOO,0.75,0.49934006641530837,0.25065993358469163,-0.02663566075199647,0.010326792283751364,0.008152173913043478,0.7894197625985441,0.26210828814941356,0.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,linear,200,116,2026082902,0,0.25,0.75,133,51,inference,24,ZLZ,0.6666666666666666,0.49934006641530837,0.16732660025135826,-0.025791602324056195,0.010329014587079374,0.009661835748792272,0.9354073098975307,0.2537750245690785,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,116,2026082902,1,0.5,0.8,5,39,balance,34,LOO,0.5882352941176471,0.5915557983778,-0.0033205042601529566,-0.005417117685633466,0.0070852416661435595,0.007339834329453707,1.0359328129238985,0.06435628061397199,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,116,2026082902,1,0.5,0.8,5,39,balance,34,ZLZ,0.6176470588235294,0.5915557983778,0.026091260445729403,-0.008491736326598942,0.007100556318013948,0.007156338471217364,1.0078560257401097,0.10077442119135192,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,116,2026082902,1,0.5,0.8,5,39,inference,24,LOO,0.625,0.5915557983778,0.033444201622199965,-0.0053360868341578716,0.01003097346055022,0.010190217391304348,1.0158752220191194,0.05327842128000563,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,116,2026082902,1,0.5,0.8,5,39,inference,24,ZLZ,0.625,0.5915557983778,0.033444201622199965,-0.013723757477517529,0.01010802374009662,0.010190217391304348,1.0081315253427514,0.13650228082603025,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,116,2026082902,2,0.75,0.25,51,133,balance,34,LOO,0.38235294117647056,0.49934006641530837,-0.11698712523883781,-0.00375550685103887,0.007315422107825701,0.007156338471217364,0.9782536627055113,0.043908526524322845,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,116,2026082902,2,0.75,0.25,51,133,balance,34,ZLZ,0.38235294117647056,0.49934006641530837,-0.11698712523883781,-0.0011957256173223407,0.007320379888802103,0.007156338471217364,0.9775911332367229,0.01397541535297878,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,116,2026082902,2,0.75,0.25,51,133,inference,24,LOO,0.375,0.49934006641530837,-0.12434006641530837,0.0013829817671040523,0.010360359547556257,0.010190217391304348,0.9835775818907713,0.01358717098620559,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,116,2026082902,2,0.75,0.25,51,133,inference,24,ZLZ,0.4166666666666667,0.49934006641530837,-0.08267339974864168,0.0024084758667040074,0.010366827192030949,0.010567632850241544,1.0193700207875518,0.02365480484265695,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,116,2026082902,3,0.5,0.2,5,92,balance,34,LOO,0.4117647058823529,0.4097390551727442,0.002025650709608695,-0.0073093420818814425,0.0070230393339872944,0.007339834329453707,1.045107962578725,0.08721993069145374,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,116,2026082902,3,0.5,0.2,5,92,balance,34,ZLZ,0.38235294117647056,0.4097390551727442,-0.027386113996273664,-0.008491736326598831,0.007016660622995444,0.007156338471217364,1.0199065988405023,0.10137509283182577,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,116,2026082902,3,0.5,0.2,5,92,inference,24,LOO,0.4583333333333333,0.4097390551727442,0.04859427816058909,-0.0021112029079081718,0.009991399414135996,0.010794082125603866,1.0803373659882138,0.021121113730444098,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,116,2026082902,3,0.5,0.2,5,92,inference,24,ZLZ,0.375,0.4097390551727442,-0.034739055172744226,-0.013723757477517529,0.00990989908498374,0.010190217391304348,1.0282866963544934,0.13786004589219913,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,117,2026082902,0,0.25,0.75,99,11,balance,34,LOO,0.29411764705882354,0.4985529779559262,-0.20443533089710264,0.01526801392571503,0.00730358037085137,0.006291286568103176,0.8613975952413333,0.17865478022887551,0.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,linear,200,117,2026082902,0,0.25,0.75,99,11,balance,34,ZLZ,0.29411764705882354,0.4985529779559262,-0.20443533089710264,0.014213317113032364,0.007308076822345711,0.0062912865681031774,0.8608676018383494,0.1662623419713284,0.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,linear,200,117,2026082902,0,0.25,0.75,99,11,inference,24,LOO,0.3333333333333333,0.4985529779559262,-0.16521964462259286,0.005426022963392507,0.010364145111040222,0.009661835748792272,0.9322366336322494,0.0532984875073107,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,117,2026082902,0,0.25,0.75,99,11,inference,24,ZLZ,0.375,0.4985529779559262,-0.12355297795592618,0.010819469189782993,0.010361473138904176,0.010190217391304348,0.9834718726474506,0.10629068399070081,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,117,2026082902,1,0.5,0.8,106,33,balance,34,LOO,0.7058823529411765,0.5898759604413502,0.11600639249982636,-0.015536126079442547,0.007152504752220818,0.006291286568103178,0.8795920850174569,0.1837019047799687,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,linear,200,117,2026082902,1,0.5,0.8,106,33,balance,34,ZLZ,0.6764705882352942,0.5898759604413502,0.086594627793944,-0.015980644395505728,0.007148732328541595,0.006632064590542101,0.9277259639535422,0.18900781851380186,1.0,0.3192290902831454,1.0,0.8744583914921856,0.0
main,linear,200,117,2026082902,1,0.5,0.8,106,33,inference,24,LOO,0.75,0.5898759604413502,0.16012403955864984,-0.01617608108294577,0.010136734121946718,0.008152173913043478,0.8042209468031195,0.16066611319179147,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,linear,200,117,2026082902,1,0.5,0.8,106,33,inference,24,ZLZ,0.75,0.5898759604413502,0.16012403955864984,-0.018770427231937004,0.010164547735941134,0.008152173913043478,0.8020203283829302,0.18617875756224736,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,linear,200,117,2026082902,2,0.75,0.25,11,99,balance,34,LOO,0.5588235294117647,0.4985529779559262,0.06027055145583854,-0.04743942831525144,0.007205892687011571,0.007470902799622523,1.0367768608445453,0.558850381451177,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,117,2026082902,2,0.75,0.25,11,99,balance,34,ZLZ,0.5294117647058824,0.4985529779559262,0.03085878674995618,-0.04237411648145856,0.00722225260826142,0.0075495438817238135,1.0453170625862644,0.49861382834702056,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,117,2026082902,2,0.75,0.25,11,99,inference,24,LOO,0.5833333333333334,0.4985529779559262,0.08478035537740719,-0.05404709253318424,0.010172876012063787,0.010567632850241546,1.0388048411982636,0.5358589149582914,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,117,2026082902,2,0.75,0.25,11,99,inference,24,ZLZ,0.5833333333333334,0.4985529779559262,0.08478035537740719,-0.05236672021364758,0.010177827237549592,0.010567632850241544,1.038299491983301,0.519072280193799,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,117,2026082902,3,0.5,0.2,106,91,balance,34,LOO,0.3235294117647059,0.40783606800987304,-0.08430665624516714,-0.013308464534180997,0.006981548879030073,0.0066320645905421,0.9499417257483233,0.15927663068531409,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,117,2026082902,3,0.5,0.2,106,91,balance,34,ZLZ,0.35294117647058826,0.40783606800987304,-0.054894891539284785,-0.015980644395505672,0.006965357867714751,0.006920415224913494,0.9935476907784493,0.19147962589242293,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,117,2026082902,3,0.5,0.2,106,91,inference,24,LOO,0.4583333333333333,0.40783606800987304,0.05049726532346027,-0.014408808337535217,0.009896825870619639,0.010794082125603866,1.0906610126028267,0.1448371931692306,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,117,2026082902,3,0.5,0.2,106,91,inference,24,ZLZ,0.375,0.40783606800987304,-0.03283606800987304,-0.018770427231937004,0.009862446269148843,0.010190217391304348,1.033234261887015,0.18900871633556993,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,118,2026082902,0,0.25,0.75,16,170,balance,34,LOO,0.4411764705882353,0.4994625111560469,-0.058286040567811614,0.018658310985200433,0.0072896770461535875,0.007470902799622522,1.0248606011379555,0.21853358143422047,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,118,2026082902,0,0.25,0.75,16,170,balance,34,ZLZ,0.4117647058823529,0.4994625111560469,-0.08769780527369397,0.01886367370121278,0.007289068558208236,0.007339834329453707,1.0069646445001954,0.22094809323050624,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,118,2026082902,0,0.25,0.75,16,170,inference,24,LOO,0.4583333333333333,0.4994625111560469,-0.04112917782271358,0.017010526070231125,0.01033611954566549,0.010794082125603866,1.0443070126961163,0.16731658160364576,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,118,2026082902,0,0.25,0.75,16,170,inference,24,ZLZ,0.4166666666666667,0.4994625111560469,-0.08279584448938021,0.014131605466570107,0.01035115728510757,0.010567632850241544,1.0209131751331249,0.13889833833252252,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,118,2026082902,1,0.5,0.8,30,161,balance,34,LOO,0.6176470588235294,0.5909965011055716,0.02665055771795788,-0.010067273825403622,0.007098933059224768,0.007156338471217364,1.0080864844778328,0.11948553732324807,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,118,2026082902,1,0.5,0.8,30,161,balance,34,ZLZ,0.6176470588235294,0.5909965011055716,0.02665055771795788,-0.002194876962083203,0.0070720720935830905,0.007156338471217364,1.0119153731069475,0.02609977962928577,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,118,2026082902,1,0.5,0.8,30,161,inference,24,LOO,0.5416666666666666,0.5909965011055716,-0.04932983443890493,-0.009880405527780911,0.010068697445374515,0.010794082125603866,1.0720435472577028,0.09846641460468078,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,118,2026082902,1,0.5,0.8,30,161,inference,24,ZLZ,0.5833333333333334,0.5909965011055716,-0.007663167772238189,-0.0040562449253177535,0.010030762872192543,0.010567632850241546,1.0535223476907547,0.040500201962216174,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,118,2026082902,2,0.75,0.25,170,16,balance,34,LOO,0.4411764705882353,0.4994625111560469,-0.058286040567811614,-0.0024846142244504543,0.007283787471562758,0.007470902799622523,1.0256892899182324,0.029112555840909556,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,118,2026082902,2,0.75,0.25,170,16,balance,34,ZLZ,0.4117647058823529,0.4994625111560469,-0.08769780527369397,-0.0028670498448379877,0.00728612273369782,0.007339834329453707,1.0073717665374307,0.03358822100438162,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,118,2026082902,2,0.75,0.25,170,16,inference,24,LOO,0.4583333333333333,0.4994625111560469,-0.04112917782271358,-0.0017257348872590228,0.010331764011035678,0.010794082125603866,1.044747258461805,0.016978012145126346,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,118,2026082902,2,0.75,0.25,170,16,inference,24,ZLZ,0.4166666666666667,0.4994625111560469,-0.08279584448938021,-0.011634623913657494,0.010319186669366678,0.010567632850241544,1.024076139800087,0.1145327306207793,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,118,2026082902,3,0.5,0.2,30,183,balance,34,LOO,0.35294117647058826,0.4110976512502957,-0.05815647477970742,-0.0116393960609108,0.006991591276734202,0.006920415224913494,0.9898197636269788,0.13920102414640217,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,118,2026082902,3,0.5,0.2,30,183,balance,34,ZLZ,0.4117647058823529,0.4110976512502957,0.0006670546320572401,-0.002194876962082981,0.007059925738234181,0.007339834329453707,1.0396475262768892,0.026122221859738122,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,118,2026082902,3,0.5,0.2,30,183,inference,24,LOO,0.2916666666666667,0.4110976512502957,-0.119430984583629,-0.011038893720666576,0.009925488780389046,0.008982487922705312,0.9049919980216056,0.11080251055334232,1.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,118,2026082902,3,0.5,0.2,30,183,inference,24,ZLZ,0.375,0.4110976512502957,-0.03609765125029568,-0.0040562449253177535,0.00998565070580297,0.010190217391304348,1.0204860646069362,0.040591582736182574,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,119,2026082902,0,0.25,0.75,185,152,balance,34,LOO,0.6176470588235294,0.5000103540356824,0.11763670478784705,0.006056627896578237,0.007309262419040494,0.007156338471217364,0.9790780602670981,0.070842538587612,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,119,2026082902,0,0.25,0.75,185,152,balance,34,ZLZ,0.6176470588235294,0.5000103540356824,0.11763670478784705,-0.003334584270192509,0.00730463828179433,0.007156338471217364,0.979697857052473,0.03901596380644186,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,119,2026082902,0,0.25,0.75,185,152,inference,24,LOO,0.625,0.5000103540356824,0.12498964596431761,0.002433392785064603,0.010360028428759289,0.010190217391304348,0.9836090181969436,0.023907366672965013,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,119,2026082902,0,0.25,0.75,185,152,inference,24,ZLZ,0.5833333333333334,0.5000103540356824,0.08332297929765098,0.00013242768044252617,0.010347883731924686,0.010567632850241546,1.021236141032287,0.0013018261827954874,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,119,2026082902,1,0.5,0.8,195,25,balance,34,LOO,0.5588235294117647,0.5901461302789281,-0.03132260086716343,-0.024062265916404812,0.007199101596071909,0.007470902799622523,1.0377548781502013,0.283594217094156,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,119,2026082902,1,0.5,0.8,195,25,balance,34,ZLZ,0.5882352941176471,0.5901461302789281,-0.001910836161281071,-0.022708222911090092,0.0071903971928903125,0.007339834329453706,1.0207828764607263,0.26779761701924737,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,119,2026082902,1,0.5,0.8,195,25,inference,24,LOO,0.5,0.5901461302789281,-0.09014613027892815,-0.022505268968326386,0.010182641381403849,0.010869565217391304,1.067460279730754,0.22302522352975665,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,119,2026082902,1,0.5,0.8,195,25,inference,24,ZLZ,0.5,0.5901461302789281,-0.09014613027892815,-0.017078968802414773,0.010152184356381112,0.010869565217391304,1.0706627101939186,0.1695047595781574,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,119,2026082902,2,0.75,0.25,152,185,balance,34,LOO,0.47058823529411764,0.5000103540356824,-0.02942211874156475,0.027657910024421528,0.007299215411733723,0.0075495438817238135,1.0342952572118476,0.32372874913214555,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,119,2026082902,2,0.75,0.25,152,185,balance,34,ZLZ,0.5294117647058824,0.5000103540356824,0.029401410670199968,0.02141871779348581,0.007301529702751667,0.0075495438817238135,1.0339674272472903,0.2506608687954198,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,119,2026082902,2,0.75,0.25,152,185,inference,24,LOO,0.5,0.5000103540356824,-1.0354035682391682e-05,0.03170081773131084,0.010325222634161585,0.010869565217391304,1.0527196945302402,0.3119756891427533,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,119,2026082902,2,0.75,0.25,152,185,inference,24,ZLZ,0.5416666666666666,0.5000103540356824,0.04165631263098424,0.026654487354483503,0.01033727168867172,0.010794082125603866,1.0441906192165529,0.2621605676781434,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,119,2026082902,3,0.5,0.2,195,103,balance,34,LOO,0.38235294117647056,0.41049396687528533,-0.02814102569881477,-0.015522579292823913,0.0069998913805032125,0.007156338471217364,1.0223499311932043,0.18553174807468287,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,119,2026082902,3,0.5,0.2,195,103,balance,34,ZLZ,0.38235294117647056,0.41049396687528533,-0.02814102569881477,-0.022708222911090203,0.00695380401913984,0.007156338471217364,1.0291257060912362,0.2723152263857353,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,119,2026082902,3,0.5,0.2,195,103,inference,24,LOO,0.4166666666666667,0.41049396687528533,0.006172699791381353,-0.011176426670653994,0.009956188507648376,0.010567632850241544,1.0614134959501274,0.11200990209162431,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,119,2026082902,3,0.5,0.2,195,103,inference,24,ZLZ,0.4166666666666667,0.41049396687528533,0.006172699791381353,-0.017078968802414662,0.009901286333482308,0.010567632850241544,1.067298984628483,0.17163894452918224,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,120,2026082902,0,0.25,0.75,22,154,balance,34,LOO,0.4411764705882353,0.5027299114198456,-0.061553440831610295,-0.025552110142962714,0.0073052468281969585,0.007470902799622522,1.0226763003799078,0.29895741087820804,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,120,2026082902,0,0.25,0.75,22,154,balance,34,ZLZ,0.4411764705882353,0.5027299114198456,-0.061553440831610295,-0.025264384340889567,0.007303516193784365,0.007470902799622522,1.022918632806019,0.2956260640579776,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,120,2026082902,0,0.25,0.75,22,154,inference,24,LOO,0.4583333333333333,0.5027299114198456,-0.04439657808651226,-0.02698314793518941,0.010348847602002855,0.010794082125603866,1.0430226186261398,0.26524464127055497,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,120,2026082902,0,0.25,0.75,22,154,inference,24,ZLZ,0.4583333333333333,0.5027299114198456,-0.04439657808651226,-0.02543200065520157,0.010352985536411025,0.010794082125603866,1.0426057379913767,0.24994688142654978,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,120,2026082902,1,0.5,0.8,177,111,balance,34,LOO,0.5882352941176471,0.5902279281829731,-0.0019926340653260155,0.00799013415337635,0.00701524195323211,0.007339834329453706,1.0462695910398425,0.09539656651416144,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,120,2026082902,1,0.5,0.8,177,111,balance,34,ZLZ,0.5882352941176471,0.5902279281829731,-0.0019926340653260155,0.006464278717348559,0.0070195141541861536,0.007339834329453707,1.0456328127889774,0.0771554389545743,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,120,2026082902,1,0.5,0.8,177,111,inference,24,LOO,0.6666666666666666,0.5902279281829731,0.07643873848369354,0.008581471898913229,0.009917768124337506,0.009661835748792272,0.9741945594677502,0.08616974534712749,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,120,2026082902,1,0.5,0.8,177,111,inference,24,ZLZ,0.6666666666666666,0.5902279281829731,0.07643873848369354,0.010751146141424917,0.00990108837226661,0.009661835748792272,0.9758357248739951,0.10804714529083004,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,120,2026082902,2,0.75,0.25,154,22,balance,34,LOO,0.5,0.5027299114198456,-0.0027299114198455765,0.027965992079434843,0.007291964749778448,0.007575757575757576,1.0389185680015458,0.32749747054987177,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,120,2026082902,2,0.75,0.25,154,22,balance,34,ZLZ,0.5294117647058824,0.5027299114198456,0.026681853286036783,0.030769595220872525,0.007288361852514217,0.0075495438817238135,1.0358354914993,0.36041828839315154,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,120,2026082902,2,0.75,0.25,154,22,inference,24,LOO,0.5416666666666666,0.5027299114198456,0.03893675524682105,0.041727353253528165,0.01030647457392939,0.010794082125603866,1.0473107994568673,0.4110226646026093,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,120,2026082902,2,0.75,0.25,154,22,inference,24,ZLZ,0.5416666666666666,0.5027299114198456,0.03893675524682105,0.03930178330663703,0.010311251136145446,0.010794082125603866,1.0468256454123095,0.3870406448267364,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,120,2026082902,3,0.5,0.2,177,120,balance,34,LOO,0.4117647058823529,0.4086014901051924,0.0031632157771604996,0.012923201570749832,0.007126948036197585,0.007339834329453707,1.0298706111192166,0.15307995369287053,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,120,2026082902,3,0.5,0.2,177,120,balance,34,ZLZ,0.38235294117647056,0.4086014901051924,-0.02624854892872186,0.006464278717348448,0.007082324720349347,0.007156338471217364,1.0104504881928607,0.07681254522602839,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,120,2026082902,3,0.5,0.2,177,120,inference,24,LOO,0.4166666666666667,0.4086014901051924,0.008065176561474263,0.008258873342430528,0.010073229732093942,0.010567632850241544,1.0490808937447742,0.0822879866492902,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,120,2026082902,3,0.5,0.2,177,120,inference,24,ZLZ,0.4166666666666667,0.4086014901051924,0.008065176561474263,0.010751146141424917,0.010054954046060022,0.010567632850241544,1.0509876824730404,0.1072172639210491,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,121,2026082902,0,0.25,0.75,20,180,balance,34,LOO,0.47058823529411764,0.5000710583376381,-0.029482823043520456,-0.023308596542966187,0.00730821279355936,0.0075495438817238135,1.0330219022053018,0.27265315812184165,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,121,2026082902,0,0.25,0.75,20,180,balance,34,ZLZ,0.47058823529411764,0.5000710583376381,-0.029482823043520456,-0.02884358215802052,0.007306452799096376,0.0075495438817238135,1.0332707387992026,0.33743948845707117,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,121,2026082902,0,0.25,0.75,20,180,inference,24,LOO,0.5,0.5000710583376381,-7.105833763809688e-05,-0.025390706009085773,0.010353063084281182,0.010869565217391304,1.0498888231343162,0.24954010115593198,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,121,2026082902,0,0.25,0.75,20,180,inference,24,ZLZ,0.4583333333333333,0.5000710583376381,-0.04173772500430478,-0.027764501520128382,0.010351673846003414,0.010794082125603866,1.0427378495673199,0.27288809563347194,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,121,2026082902,1,0.5,0.8,106,0,balance,34,LOO,0.6764705882352942,0.5893924113401947,0.08707817689509945,0.016787054174193794,0.006978769772242506,0.0066320645905421,0.9503200144129416,0.20094863307440045,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,linear,200,121,2026082902,1,0.5,0.8,106,0,balance,34,ZLZ,0.7352941176470589,0.5893924113401947,0.14590170630686417,0.006965701500229571,0.006719625056796769,0.00589808115759673,0.8777396220390209,0.08497522816222088,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,linear,200,121,2026082902,1,0.5,0.8,106,0,inference,24,LOO,0.7083333333333334,0.5893924113401947,0.11894092199313866,0.01981566599418627,0.009880886531918329,0.008982487922705314,0.9090771251839692,0.19934746498302838,1.0,0.3715150465994872,1.0,1.0,1.0
main,linear,200,121,2026082902,1,0.5,0.8,106,0,inference,24,ZLZ,0.8333333333333334,0.5893924113401947,0.24394092199313866,0.0232561182103187,0.00984882292974093,0.006038647342995169,0.6131339131664146,0.23433926399438376,0.0,0.30461263992690735,1.0,0.8412701465976901,0.0
main,linear,200,121,2026082902,2,0.75,0.25,180,20,balance,34,LOO,0.5294117647058824,0.5000710583376381,0.029340706368244263,0.026690300290232782,0.007295098596438593,0.0075495438817238135,1.0348789371276543,0.31249126135835753,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,121,2026082902,2,0.75,0.25,180,20,balance,34,ZLZ,0.5294117647058824,0.5000710583376381,0.029340706368244263,0.02928744456128951,0.007292363952055937,0.0075495438817238135,1.0352670178502774,0.3429630334132383,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,121,2026082902,2,0.75,0.25,180,20,inference,24,LOO,0.5416666666666666,0.5000710583376381,0.04159560832902853,0.03453623328018307,0.010328361817895067,0.010794082125603866,1.045091401319993,0.3398280687602314,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,121,2026082902,2,0.75,0.25,180,20,inference,24,ZLZ,0.5833333333333334,0.5000710583376381,0.08326227499569527,0.03554518327071454,0.010324385379354338,0.010567632850241546,1.023560479578148,0.34982323710018687,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,121,2026082902,3,0.5,0.2,106,73,balance,34,LOO,0.4117647058823529,0.40916676906148197,0.0025979368208709497,0.021786615950239674,0.007155879738213357,0.007339834329453707,1.0257067751234006,0.25754804716187907,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,121,2026082902,3,0.5,0.2,106,73,balance,34,ZLZ,0.4411764705882353,0.40916676906148197,0.03200970152675331,0.0269382451845116,0.0071860989122599335,0.007470902799622523,1.0396326144184707,0.3177771795201758,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,121,2026082902,3,0.5,0.2,106,73,inference,24,LOO,0.4583333333333333,0.40916676906148197,0.04916656427185134,0.018819585631208502,0.010151868045193167,0.010794082125603866,1.0632606804532672,0.18678288316700245,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,121,2026082902,3,0.5,0.2,106,73,inference,24,ZLZ,0.4166666666666667,0.40916676906148197,0.007499897605184713,0.02325611821031881,0.010187282306624811,0.010567632850241544,1.0373358205033143,0.23041357143987318,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,122,2026082902,0,0.25,0.75,123,112,balance,34,LOO,0.5882352941176471,0.5022586237103821,0.08597667040726498,0.02623275539485903,0.007281984339313324,0.007339834329453707,1.0079442618172176,0.3074107421679823,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,122,2026082902,0,0.25,0.75,123,112,balance,34,ZLZ,0.5294117647058824,0.5022586237103821,0.027153140995500258,0.024726530992947304,0.00727339831993687,0.0075495438817238135,1.0379665116139742,0.2899309011303355,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,122,2026082902,0,0.25,0.75,123,112,inference,24,LOO,0.6666666666666666,0.5022586237103821,0.16440804295628453,0.026089809534278197,0.010321150705050623,0.00966183574879227,0.9361200146088634,0.2568069948985419,1.0,0.38530789849830943,1.0,1.0,1.0
main,linear,200,122,2026082902,0,0.25,0.75,123,112,inference,24,ZLZ,0.5833333333333334,0.5022586237103821,0.08107470962295127,0.02043385682866916,0.010332459128881135,0.010567632850241546,1.0227606727911516,0.20102427204414253,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,122,2026082902,1,0.5,0.8,70,1,balance,34,LOO,0.7647058823529411,0.589830376624127,0.17487550572881416,0.003033171867639517,0.0070512485153149925,0.005452448359022755,0.7732599903662853,0.036121352942335753,0.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,linear,200,122,2026082902,1,0.5,0.8,70,1,balance,34,ZLZ,0.7647058823529411,0.589830376624127,0.17487550572881416,0.0012252674369614969,0.0070643749772920945,0.005452448359022754,0.7718231799061123,0.014577868218580925,0.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,linear,200,122,2026082902,1,0.5,0.8,70,1,inference,24,LOO,0.7916666666666666,0.589830376624127,0.20183629004253967,0.0064651540802509455,0.009989596310337606,0.007170893719806763,0.7178361864719254,0.0646851977948905,0.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,linear,200,122,2026082902,1,0.5,0.8,70,1,inference,24,ZLZ,0.7916666666666666,0.589830376624127,0.20183629004253967,-0.0020659901442918738,0.010056609622682863,0.007170893719806763,0.7130528069452635,0.02060167109520132,0.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,linear,200,122,2026082902,2,0.75,0.25,112,123,balance,34,LOO,0.5588235294117647,0.5022586237103821,0.05656490570138262,-0.005793186115589322,0.0072985909552393865,0.007470902799622522,1.0236089192338473,0.06781065960575937,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,122,2026082902,2,0.75,0.25,112,123,balance,34,ZLZ,0.5294117647058824,0.5022586237103821,0.027153140995500258,-0.01302152769894488,0.0072940082556030685,0.0075495438817238135,1.0350336354396705,0.15246803874260328,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,122,2026082902,2,0.75,0.25,112,123,inference,24,LOO,0.5,0.5022586237103821,-0.0022586237103821016,-0.006934557577399525,0.010354602976843763,0.010869565217391304,1.0497326881290536,0.06814783020730525,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,122,2026082902,2,0.75,0.25,112,123,inference,24,ZLZ,0.4583333333333333,0.5022586237103821,-0.04392529037704879,-0.010629344124748419,0.010329003971482629,0.010794082125603866,1.045026428047203,0.1045868891227583,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,122,2026082902,3,0.5,0.2,70,151,balance,34,LOO,0.5294117647058824,0.4087010569554028,0.12071070775047954,0.002219830083330543,0.00707463007255903,0.0075495438817238135,1.06712913668898,0.026391730319484587,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,122,2026082902,3,0.5,0.2,70,151,balance,34,ZLZ,0.5,0.4087010569554028,0.09129894304459718,0.0012252674369613858,0.0070696062501718,0.007575757575757576,1.0715954054122145,0.014572473652263454,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,122,2026082902,3,0.5,0.2,70,151,inference,24,LOO,0.5416666666666666,0.4087010569554028,0.1329656097112638,-0.005660376629843533,0.009964028763615122,0.010794082125603866,1.0833049945640247,0.056705847152116184,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,122,2026082902,3,0.5,0.2,70,151,inference,24,ZLZ,0.5416666666666666,0.4087010569554028,0.1329656097112638,-0.0020659901442919293,0.010014341988716868,0.010794082125603866,1.077862343603357,0.02064510215618904,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,123,2026082902,0,0.25,0.75,196,154,balance,34,LOO,0.5882352941176471,0.5003224285662213,0.08791286555142575,0.011559668784510313,0.007304857911067278,0.007339834329453707,1.0047881038635178,0.13525069460384653,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,123,2026082902,0,0.25,0.75,196,154,balance,34,ZLZ,0.5882352941176471,0.5003224285662213,0.08791286555142575,0.014420002847176927,0.007304871182421026,0.007339834329453707,1.004786278383227,0.1687170857554645,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,123,2026082902,0,0.25,0.75,196,154,inference,24,LOO,0.5833333333333334,0.5003224285662213,0.08301090476711204,0.013028408870713437,0.010355928501536597,0.010567632850241546,1.0204428167569461,0.128025611213185,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,123,2026082902,0,0.25,0.75,196,154,inference,24,ZLZ,0.625,0.5003224285662213,0.12467757143377867,0.01524770193098357,0.010358083345765864,0.010190217391304348,0.9837937242964804,0.14981824073081432,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,123,2026082902,1,0.5,0.8,79,160,balance,34,LOO,0.6764705882352942,0.5886745216318822,0.08779606660341199,-0.008365625260424725,0.00710558689471794,0.0066320645905421,0.9333591565071365,0.09924266750058686,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,linear,200,123,2026082902,1,0.5,0.8,79,160,balance,34,ZLZ,0.6176470588235294,0.5886745216318822,0.028972537191647274,-0.013440514129566039,0.007130284787260068,0.007156338471217364,1.0036539471752723,0.15917044985170126,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,123,2026082902,1,0.5,0.8,79,160,inference,24,LOO,0.6666666666666666,0.5886745216318822,0.07799214503478447,-0.0053416179258728436,0.010067860519829018,0.009661835748792272,0.9596711962549476,0.05323585402917511,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,123,2026082902,1,0.5,0.8,79,160,inference,24,ZLZ,0.75,0.5886745216318822,0.16132547836811784,-0.020155008035770527,0.010157394579298047,0.008152173913043478,0.8025851363162122,0.19998241739317882,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,linear,200,123,2026082902,2,0.75,0.25,154,196,balance,34,LOO,0.5,0.5003224285662213,-0.0003224285662213333,-0.01510718183551052,0.0073055294996591255,0.007575757575757576,1.0369895263732847,0.17674926121237292,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,123,2026082902,2,0.75,0.25,154,196,balance,34,ZLZ,0.5,0.5003224285662213,-0.0003224285662213333,-0.012988701376550893,0.00730779447506459,0.007575757575757576,1.036668122182051,0.15194015659993237,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,123,2026082902,2,0.75,0.25,154,196,inference,24,LOO,0.5416666666666666,0.5003224285662213,0.041344238100445296,-0.021148111577650897,0.010340619031834558,0.010794082125603866,1.0438526061518445,0.2079688661242842,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,123,2026082902,2,0.75,0.25,154,196,inference,24,ZLZ,0.5833333333333334,0.5003224285662213,0.08301090476711204,-0.019026000428304657,0.010341303804902642,0.010567632850241546,1.0218859294348943,0.18709399723275277,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,123,2026082902,3,0.5,0.2,79,23,balance,34,LOO,0.5294117647058824,0.4111682199826928,0.11824354472318954,-0.014895071469010812,0.006989080423946453,0.0075495438817238135,1.080191301828072,0.1781691763778642,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,123,2026082902,3,0.5,0.2,79,23,balance,34,ZLZ,0.5,0.4111682199826928,0.08883178001730718,-0.02287461718408418,0.006800652695946743,0.007575757575757576,1.1139750718740282,0.2773821669080944,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,123,2026082902,3,0.5,0.2,79,23,inference,24,LOO,0.4583333333333333,0.4111682199826928,0.0471651133506405,-0.024599284958607248,0.009829100317333358,0.010794082125603866,1.0981760056481251,0.24812218651312884,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,123,2026082902,3,0.5,0.2,79,23,inference,24,ZLZ,0.5,0.4111682199826928,0.08883178001730718,-0.020155008035770527,0.009858094736519767,0.010869565217391304,1.1026030392185722,0.2029955333468888,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,124,2026082902,0,0.25,0.75,193,113,balance,34,LOO,0.4117647058823529,0.5001617115897452,-0.08839700570739228,-0.02891289477817055,0.007293721992771095,0.007339834329453706,1.0063221955441013,0.338545443380151,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,124,2026082902,0,0.25,0.75,193,113,balance,34,ZLZ,0.4117647058823529,0.5001617115897452,-0.08839700570739228,-0.026605811276372182,0.007297097728688742,0.007339834329453707,1.005856657311433,0.3114593872162912,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,124,2026082902,0,0.25,0.75,193,113,inference,24,LOO,0.375,0.5001617115897452,-0.1251617115897452,-0.030539064279683226,0.010328973656137955,0.010190217391304348,0.9865663066386899,0.3004880055991595,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,124,2026082902,0,0.25,0.75,193,113,inference,24,ZLZ,0.4166666666666667,0.5001617115897452,-0.08349504492307852,-0.025781446134942876,0.010330677944473359,0.010567632850241544,1.0229370141090257,0.2536546701969822,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,124,2026082902,1,0.5,0.8,100,45,balance,34,LOO,0.6176470588235294,0.5893728954120508,0.028274163411478592,-0.04802055858268495,0.007272254205179461,0.007156338471217364,0.9840605497701745,0.5631092764520179,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,124,2026082902,1,0.5,0.8,100,45,balance,34,ZLZ,0.6176470588235294,0.5893728954120508,0.028274163411478592,-0.05235093847915184,0.007276750831796308,0.007156338471217364,0.9834524551737028,0.6136994293401334,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,124,2026082902,1,0.5,0.8,100,45,inference,24,LOO,0.625,0.5893728954120508,0.035627104587949154,-0.05061638426793147,0.01031446336556275,0.010190217391304348,0.9879541988899562,0.49838825554638544,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,124,2026082902,1,0.5,0.8,100,45,inference,24,ZLZ,0.5416666666666666,0.5893728954120508,-0.047706228745384216,-0.051306024295879604,0.010316288932661087,0.010794082125603866,1.0463144446672192,0.5051340146047686,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,124,2026082902,2,0.75,0.25,113,193,balance,34,LOO,0.47058823529411764,0.5001617115897452,-0.029573476295627565,0.011682950640384493,0.007309791217601261,0.0075495438817238135,1.0327988388430644,0.13664698551494,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,124,2026082902,2,0.75,0.25,113,193,balance,34,ZLZ,0.4411764705882353,0.5001617115897452,-0.058985241001509925,0.011575555403145366,0.007304710275684115,0.007470902799622522,1.0227514189702536,0.13543794021990535,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,124,2026082902,2,0.75,0.25,113,193,inference,24,LOO,0.4166666666666667,0.5001617115897452,-0.08349504492307852,0.013248521570170979,0.010348452669239764,0.010567632850241544,1.021179995503413,0.1302355979421574,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,124,2026082902,2,0.75,0.25,113,193,inference,24,ZLZ,0.4583333333333333,0.5001617115897452,-0.04182837825641189,0.008561957559789057,0.010355062600476028,0.010794082125603866,1.042396607540321,0.08413887607352766,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,124,2026082902,3,0.5,0.2,100,155,balance,34,LOO,0.5,0.41058804222906065,0.08941195777093935,-0.05177468959660958,0.0067313314180822105,0.007575757575757576,1.1254471226014817,0.63105471656111,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,124,2026082902,3,0.5,0.2,100,155,balance,34,ZLZ,0.5,0.41058804222906065,0.08941195777093935,-0.06181047736151729,0.0065372445211798165,0.007575757575757576,1.1588609774673584,0.7644775438956678,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,124,2026082902,3,0.5,0.2,100,155,inference,24,LOO,0.5416666666666666,0.41058804222906065,0.13107862443760598,-0.05367754661270774,0.009521331208345609,0.010794082125603866,1.133673631282007,0.550102756763737,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,124,2026082902,3,0.5,0.2,100,155,inference,24,ZLZ,0.4583333333333333,0.41058804222906065,0.04774529110427267,-0.06470703771256386,0.009172814542544129,0.010794082125603866,1.17674701429318,0.6756164445753268,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,125,2026082902,0,0.25,0.75,3,14,balance,34,LOO,0.5588235294117647,0.4996425367330678,0.05918099267869692,-0.01456885217146836,0.007306300183444222,0.007470902799622522,1.0225288603048752,0.1704419839849734,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,125,2026082902,0,0.25,0.75,3,14,balance,34,ZLZ,0.5588235294117647,0.4996425367330678,0.05918099267869692,-0.017672179218019834,0.007307346879899843,0.007470902799622522,1.022382394377988,0.20673320865997594,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,125,2026082902,0,0.25,0.75,3,14,inference,24,LOO,0.4583333333333333,0.4996425367330678,-0.041309203399734484,-0.019819476378741485,0.010343525733823022,0.010794082125603866,1.043559266286498,0.19487578463138044,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,125,2026082902,0,0.25,0.75,3,14,inference,24,ZLZ,0.5,0.4996425367330678,0.0003574632669322009,-0.027661204212482804,0.010347554489054559,0.010869565217391304,1.050447739017844,0.2719269314282018,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,125,2026082902,1,0.5,0.8,168,43,balance,34,LOO,0.5588235294117647,0.58780496734821,-0.028981437936445253,0.009798207652312207,0.007023898451911649,0.007470902799622522,1.06364049121314,0.11691157927040974,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,125,2026082902,1,0.5,0.8,168,43,balance,34,ZLZ,0.5294117647058824,0.58780496734821,-0.05839320264232761,0.009243278935799237,0.007027565400034429,0.0075495438817238135,1.074275862546484,0.1102614275661235,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,125,2026082902,1,0.5,0.8,168,43,inference,24,LOO,0.5833333333333334,0.58780496734821,-0.004471634014876602,0.008964726029215386,0.00995366816143841,0.010567632850241546,1.0616822541042408,0.08985566086058318,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,125,2026082902,1,0.5,0.8,168,43,inference,24,ZLZ,0.5,0.58780496734821,-0.08780496734820997,0.006154800037070918,0.009988595080940311,0.010869565217391304,1.0881976022966444,0.06158312791870531,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,125,2026082902,2,0.75,0.25,14,3,balance,34,LOO,0.6176470588235294,0.4996425367330678,0.11800452209046164,0.017962283131655377,0.0073077257471943075,0.007156338471217364,0.9792839412405334,0.21012146376680726,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,125,2026082902,2,0.75,0.25,14,3,balance,34,ZLZ,0.5882352941176471,0.4996425367330678,0.08859275738457928,0.013679166458276604,0.007312930775463997,0.007339834329453706,1.0036789017721832,0.15996092365872078,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,125,2026082902,2,0.75,0.25,14,3,inference,24,LOO,0.5833333333333334,0.4996425367330678,0.08369079660026557,0.01594112799866887,0.010366778858125661,0.010567632850241546,1.0193747734821652,0.1565658830334079,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,125,2026082902,2,0.75,0.25,14,3,inference,24,ZLZ,0.5416666666666666,0.4996425367330678,0.04202412993359883,0.01017851796540048,0.010362594568063176,0.010794082125603866,1.0416389500435062,0.09998855544054776,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,125,2026082902,3,0.5,0.2,168,137,balance,34,LOO,0.38235294117647056,0.4092247262197528,-0.026871785043282248,0.009029463221486456,0.00710777185297684,0.007156338471217364,1.0068328892999265,0.10710141132050222,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,125,2026082902,3,0.5,0.2,168,137,balance,34,ZLZ,0.38235294117647056,0.4092247262197528,-0.026871785043282248,0.009243278935799126,0.007109062338960506,0.007156338471217364,1.0066501220558675,0.10962759778378933,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,125,2026082902,3,0.5,0.2,168,137,inference,24,LOO,0.4166666666666667,0.4092247262197528,0.007441940446913875,0.010869534143101323,0.010069607351947531,0.010567632850241544,1.0494582838125948,0.10831900523348531,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,125,2026082902,3,0.5,0.2,168,137,inference,24,ZLZ,0.375,0.4092247262197528,-0.03422472621975281,0.006154800037070862,0.01005808730221433,0.010190217391304348,1.013136701354832,0.06137001752231022,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,126,2026082902,0,0.25,0.75,26,194,balance,34,LOO,0.47058823529411764,0.5012516823832038,-0.030663447089086193,-0.0002788630593919539,0.007321838676501064,0.0075495438817238135,1.0310994567462342,0.003258974105897753,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,126,2026082902,0,0.25,0.75,26,194,balance,34,ZLZ,0.47058823529411764,0.5012516823832038,-0.030663447089086193,0.0035828606848963274,0.00732460979453848,0.0075495438817238135,1.030709361112049,0.04186370629076222,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,126,2026082902,0,0.25,0.75,26,194,inference,24,LOO,0.5416666666666666,0.5012516823832038,0.040414984283462796,-0.0008072929083803304,0.010374214297932258,0.010794082125603866,1.0404722531859876,0.00792599018184155,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,126,2026082902,0,0.25,0.75,26,194,inference,24,ZLZ,0.5833333333333334,0.5012516823832038,0.08208165095012954,-0.003226059141200499,0.010377471611958919,0.010567632850241544,1.0183244286655995,0.031668431057843206,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,126,2026082902,1,0.5,0.8,42,1,balance,34,LOO,0.8529411764705882,0.5915704412690203,0.26137073520156795,0.05707856815743273,0.006667236570865153,0.0038009856348956697,0.5700991099529031,0.69903695800314,0.0,0.24167192467890541,1.0,0.6394149545415033,0.0
main,linear,200,126,2026082902,1,0.5,0.8,42,1,balance,34,ZLZ,0.8235294117647058,0.5915704412690203,0.2319589704956856,0.060635065442748215,0.00663262613741698,0.004403900597672226,0.6639754007584223,0.7445280966949541,0.0,0.2601338332196572,1.0,0.6827695518345487,0.0
main,linear,200,126,2026082902,1,0.5,0.8,42,1,inference,24,LOO,0.8333333333333334,0.5915704412690203,0.24176289206431312,0.0611612031445703,0.009404443266370901,0.006038647342995169,0.6421057761695057,0.6306806037620609,0.0,0.30461263992690735,1.0,0.8412701465976901,0.0
main,linear,200,126,2026082902,1,0.5,0.8,42,1,inference,24,ZLZ,0.7916666666666666,0.5915704412690203,0.20009622539764638,0.05977221054359971,0.009424751432546103,0.007170893719806764,0.7608575962060722,0.6156932113300357,0.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,linear,200,126,2026082902,2,0.75,0.25,194,26,balance,34,LOO,0.47058823529411764,0.5012516823832038,-0.030663447089086193,-0.002536067205459125,0.007311703580564695,0.007549543881723815,1.0325287121583164,0.02965865620396975,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,126,2026082902,2,0.75,0.25,194,26,balance,34,ZLZ,0.47058823529411764,0.5012516823832038,-0.030663447089086193,0.0018784383700730656,0.00731068920707162,0.0075495438817238135,1.0326719776872952,0.021969379454916463,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,126,2026082902,2,0.75,0.25,194,26,inference,24,LOO,0.5,0.5012516823832038,-0.0012516823832038337,0.0020093815174978547,0.010355286676535846,0.010869565217391304,1.0496633803505186,0.019746100361910313,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,126,2026082902,2,0.75,0.25,194,26,inference,24,ZLZ,0.5416666666666666,0.5012516823832038,0.040414984283462796,-0.000245272672120711,0.010352456525532362,0.010794082125603866,1.0426590151798578,0.0024106127808914976,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,126,2026082902,3,0.5,0.2,42,74,balance,34,LOO,0.5294117647058824,0.40975870641833234,0.11965305828755002,0.05704460280606022,0.007284782292993964,0.0075495438817238135,1.0363444751100497,0.6683535695475119,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,126,2026082902,3,0.5,0.2,42,74,balance,34,ZLZ,0.5,0.40975870641833234,0.09024129358166766,0.06063506544274805,0.007288214005910286,0.007575757575757576,1.039453228131626,0.7102533526135445,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,126,2026082902,3,0.5,0.2,42,74,inference,24,LOO,0.5416666666666666,0.40975870641833234,0.1319079602483343,0.05856316551777452,0.010322170288530465,0.010794082125603866,1.04571827666879,0.576419990429388,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,126,2026082902,3,0.5,0.2,42,74,inference,24,ZLZ,0.5416666666666666,0.40975870641833234,0.1319079602483343,0.05977221054359977,0.010340427817400074,0.010794082125603866,1.0438719089978479,0.5878006525859935,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,127,2026082902,0,0.25,0.75,11,134,balance,34,LOO,0.4411764705882353,0.5000726593924059,-0.05889618880417058,0.0010917793572465806,0.007323672404747778,0.007470902799622523,1.0201033561767863,0.012757642377512484,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,127,2026082902,0,0.25,0.75,11,134,balance,34,ZLZ,0.4117647058823529,0.5000726593924059,-0.08830795351005294,0.003464870652353347,0.0073249033138569905,0.007339834329453706,1.0020383908096737,0.040484248154323624,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,127,2026082902,0,0.25,0.75,11,134,inference,24,LOO,0.5,0.5000726593924059,-7.26593924058605e-05,0.007347756207936373,0.0103707949458882,0.010869565217391304,1.0480937357363194,0.07215205661373605,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,127,2026082902,0,0.25,0.75,11,134,inference,24,ZLZ,0.5,0.5000726593924059,-7.26593924058605e-05,0.008622440634846185,0.01037233349541602,0.010869565217391304,1.0479382698401505,0.08466267318125839,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,127,2026082902,1,0.5,0.8,133,127,balance,34,LOO,0.6764705882352942,0.5891628817463969,0.0873077064888973,0.005203611701070199,0.0070517809017088765,0.0066320645905421,0.9404808066193512,0.0619662873249993,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,linear,200,127,2026082902,1,0.5,0.8,133,127,balance,34,ZLZ,0.6764705882352942,0.5891628817463969,0.0873077064888973,-0.004928502850532701,0.007095723892805406,0.0066320645905421,0.9346565185923559,0.05850818933049142,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,linear,200,127,2026082902,1,0.5,0.8,133,127,inference,24,LOO,0.6666666666666666,0.5891628817463969,0.07750378492026977,0.0053153138324377736,0.009985690770144027,0.009661835748792272,0.9675680902997676,0.053191208209250565,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,127,2026082902,1,0.5,0.8,133,127,inference,24,ZLZ,0.625,0.5891628817463969,0.03583711825360314,0.00018739037361714672,0.010020118768910643,0.010190217391304348,1.0169757092023168,0.0018720215439386443,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,127,2026082902,2,0.75,0.25,134,11,balance,34,LOO,0.5294117647058824,0.5000726593924059,0.0293391053134765,0.019644276005594485,0.007300133057346106,0.007549543881723815,1.0341652436220636,0.229916764612458,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,127,2026082902,2,0.75,0.25,134,11,balance,34,ZLZ,0.5294117647058824,0.5000726593924059,0.0293391053134765,0.02296634220290228,0.007306974233839893,0.0075495438817238135,1.033197003317808,0.26867239309512203,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,127,2026082902,2,0.75,0.25,134,11,inference,24,LOO,0.4583333333333333,0.5000726593924059,-0.041739326059072546,0.018516955957530445,0.010358403079402438,0.010794082125603866,1.0420604453081934,0.1819379052720633,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,127,2026082902,2,0.75,0.25,134,11,inference,24,ZLZ,0.5416666666666666,0.5000726593924059,0.04159400727426077,0.022859652348034665,0.010354357347492148,0.010794082125603866,1.0424676069556573,0.22465083994919652,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,127,2026082902,3,0.5,0.2,133,10,balance,34,LOO,0.4411764705882353,0.41044614486802855,0.03073032572020673,-0.001039110220677264,0.00706772091737497,0.007470902799622523,1.057045529522309,0.012360098178639506,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,127,2026082902,3,0.5,0.2,133,10,balance,34,ZLZ,0.38235294117647056,0.41044614486802855,-0.02809320369155799,-0.01434187247640456,0.00685360439087652,0.007156338471217364,1.0441715137138412,0.17323926819757945,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,127,2026082902,3,0.5,0.2,133,10,inference,24,LOO,0.5,0.41044614486802855,0.08955385513197145,0.0007333503398143093,0.010029156303065116,0.010869565217391304,1.0837965716088542,0.007322835827123349,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,127,2026082902,3,0.5,0.2,133,10,inference,24,ZLZ,0.4583333333333333,0.41044614486802855,0.047887188465304764,0.00018739037361714672,0.010019998189932076,0.010794082125603866,1.0772538997511574,0.0018720328077014845,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,128,2026082902,0,0.25,0.75,129,45,balance,34,LOO,0.4411764705882353,0.5000545838134525,-0.05887811322521719,-0.029132887167119703,0.007300378409506358,0.007470902799622522,1.0233582946733433,0.3409658163233872,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,128,2026082902,0,0.25,0.75,129,45,balance,34,ZLZ,0.47058823529411764,0.5000545838134525,-0.02946634851933483,-0.021244278950162787,0.007307326893923428,0.0075495438817238135,1.033147140030345,0.24852079106374222,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,128,2026082902,0,0.25,0.75,129,45,inference,24,LOO,0.4166666666666667,0.5000545838134525,-0.08338791714678578,-0.027150595252154908,0.010349607605980547,0.010567632850241544,1.0210660396569056,0.2668808507533331,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,128,2026082902,0,0.25,0.75,129,45,inference,24,ZLZ,0.5,0.5000545838134525,-5.458381345246899e-05,-0.020361342220397816,0.010357721602332197,0.010869565217391304,1.0494166221791343,0.20006645939737525,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,128,2026082902,1,0.5,0.8,188,63,balance,34,LOO,0.5,0.5903977045544926,-0.09039770455449259,0.008230642861943749,0.006993537456207984,0.007575757575757576,1.0832511619756566,0.09842044059508775,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,128,2026082902,1,0.5,0.8,188,63,balance,34,ZLZ,0.5,0.5903977045544926,-0.09039770455449259,0.015238215861468785,0.006955478883241234,0.007575757575757576,1.0891784308354184,0.18271348582011784,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,128,2026082902,1,0.5,0.8,188,63,inference,24,LOO,0.4583333333333333,0.5903977045544926,-0.13206437122115927,0.007379003972025955,0.0099373281992963,0.010794082125603866,1.0862157220859663,0.07402236002039392,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,128,2026082902,1,0.5,0.8,188,63,inference,24,ZLZ,0.5416666666666666,0.5903977045544926,-0.048731037887825956,0.019698764645894373,0.009825481615029009,0.010794082125603866,1.0985804613478987,0.19872937548215655,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,128,2026082902,2,0.75,0.25,45,129,balance,34,LOO,0.5882352941176471,0.5000545838134525,0.08818071030419461,0.0200670138633241,0.0073138986633094144,0.007339834329453707,1.0035460795039999,0.2346433666965253,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,128,2026082902,2,0.75,0.25,45,129,balance,34,ZLZ,0.5882352941176471,0.5000545838134525,0.08818071030419461,0.02038932286273698,0.007313371935616194,0.007339834329453707,1.0036183574513202,0.23842070756005845,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,128,2026082902,2,0.75,0.25,45,129,inference,24,LOO,0.5833333333333334,0.5000545838134525,0.0832787495198809,0.02039009548008741,0.010363524278863022,0.010567632850241546,1.0196948997161916,0.2002928862547956,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,128,2026082902,2,0.75,0.25,45,129,inference,24,ZLZ,0.5416666666666666,0.5000545838134525,0.04161208285321416,0.024073658173724755,0.010357062439583314,0.010794082125603866,1.0421953317912154,0.23655045751860962,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,128,2026082902,3,0.5,0.2,188,33,balance,34,LOO,0.4117647058823529,0.4092599615717195,0.002504744310633411,0.018800797354570242,0.007135853515807927,0.007339834329453706,1.0285853420608906,0.22256317349291924,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,128,2026082902,3,0.5,0.2,188,33,balance,34,ZLZ,0.35294117647058826,0.4092599615717195,-0.05631878510113125,0.015238215861468674,0.0071160207206299704,0.006920415224913494,0.9725119552913332,0.180640663350965,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,128,2026082902,3,0.5,0.2,188,33,inference,24,LOO,0.375,0.4092599615717195,-0.03425996157171951,0.020863567403474614,0.01013487901269014,0.010190217391304348,1.0054601913397208,0.20724272062969515,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,128,2026082902,3,0.5,0.2,188,33,inference,24,ZLZ,0.2916666666666667,0.4092599615717195,-0.11759329490505283,0.019698764645894262,0.010120247029602668,0.008982487922705314,0.8875759550563043,0.1958138627472509,1.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,129,2026082902,0,0.25,0.75,153,36,balance,34,LOO,0.5882352941176471,0.49971463141718314,0.08852066270046394,0.052802234339389076,0.007239908877142217,0.007339834329453706,1.01380203176686,0.6205628173581298,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,129,2026082902,0,0.25,0.75,153,36,balance,34,ZLZ,0.5588235294117647,0.49971463141718314,0.05910889799458158,0.05133556225704966,0.007243760863529092,0.007470902799622523,1.0313569070504585,0.6031651917102779,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,129,2026082902,0,0.25,0.75,153,36,inference,24,LOO,0.625,0.49971463141718314,0.12528536858281686,0.050587825496824335,0.01026556410926037,0.010190217391304348,0.9926602457347616,0.4992919936409974,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,129,2026082902,0,0.25,0.75,153,36,inference,24,ZLZ,0.5416666666666666,0.49971463141718314,0.04195203524948349,0.054937808883098016,0.010241555858248262,0.010794082125603866,1.0539494462563141,0.5428606535424972,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,129,2026082902,1,0.5,0.8,191,96,balance,34,LOO,0.6176470588235294,0.5880475550363344,0.029599503787195003,-0.0037854575229780973,0.007109558152355383,0.007156338471217364,1.0065799192944898,0.04489490654493735,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,129,2026082902,1,0.5,0.8,191,96,balance,34,ZLZ,0.6470588235294118,0.5880475550363344,0.05901126849307736,-0.006625239304693942,0.007115113565258478,0.006920415224913496,0.9726359476121855,0.07854357260072865,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,129,2026082902,1,0.5,0.8,191,96,inference,24,LOO,0.5833333333333334,0.5880475550363344,-0.004714221703001065,-0.005078507939542898,0.010085181853618721,0.010567632850241546,1.0478376100327544,0.05057015315111206,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,129,2026082902,1,0.5,0.8,191,96,inference,24,ZLZ,0.625,0.5880475550363344,0.036952444963665565,0.0021148680121464425,0.010054402581565203,0.010190217391304348,1.0135079939993812,0.021091386644485524,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,129,2026082902,2,0.75,0.25,36,153,balance,34,LOO,0.6764705882352942,0.49971463141718314,0.17675595681811102,0.021960768570183864,0.007302082712087766,0.006632064590542101,0.90824287426428,0.2569946966085143,0.0,0.3192290902831454,1.0,0.8744583914921856,0.0
main,linear,200,129,2026082902,2,0.75,0.25,36,153,balance,34,ZLZ,0.6764705882352942,0.49971463141718314,0.17675595681811102,0.022210662173680673,0.007300029185766267,0.0066320645905421,0.9084983664823454,0.2599556184220456,0.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,linear,200,129,2026082902,2,0.75,0.25,36,153,inference,24,LOO,0.7083333333333334,0.49971463141718314,0.20861870191615023,0.023669961484000523,0.01032976329463842,0.008982487922705314,0.8695734516363605,0.2328908180203707,0.0,0.3715150465994872,1.0,1.0,1.0
main,linear,200,129,2026082902,2,0.75,0.25,36,153,inference,24,ZLZ,0.7083333333333334,0.49971463141718314,0.20861870191615023,0.018464530559403725,0.01034263727553797,0.008982487922705314,0.8684910514990571,0.18156102409361194,0.0,0.3715150465994872,1.0,1.0,1.0
main,linear,200,129,2026082902,3,0.5,0.2,191,139,balance,34,LOO,0.47058823529411764,0.405106922471402,0.06548131282271563,-0.004676112361400642,0.007027140573270141,0.007549543881723815,1.0743408080437147,0.05578219730810777,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,129,2026082902,3,0.5,0.2,191,139,balance,34,ZLZ,0.5,0.405106922471402,0.09489307752859799,-0.006625239304694053,0.00700698488427137,0.007575757575757576,1.0811722446787255,0.07914727726866451,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,129,2026082902,3,0.5,0.2,191,139,inference,24,LOO,0.5,0.405106922471402,0.09489307752859799,0.001095714812721027,0.010004205926201562,0.010869565217391304,1.0864995480474187,0.010954844605997693,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,129,2026082902,3,0.5,0.2,191,139,inference,24,ZLZ,0.5416666666666666,0.405106922471402,0.13655974419526462,0.002114868012146276,0.010034463680269147,0.010794082125603866,1.0757009511956641,0.021112330981420215,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,130,2026082902,0,0.25,0.75,191,60,balance,34,LOO,0.5882352941176471,0.4988286550528186,0.08940663906482849,-0.006877384548001797,0.007287928243243652,0.007339834329453707,1.0071222005043992,0.0805603351969284,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,130,2026082902,0,0.25,0.75,191,60,balance,34,ZLZ,0.5882352941176471,0.4988286550528186,0.08940663906482849,-0.004587867301945325,0.007286759148743196,0.007339834329453707,1.0072837841387505,0.053745689718378675,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,130,2026082902,0,0.25,0.75,191,60,inference,24,LOO,0.5416666666666666,0.4988286550528186,0.04283801161384804,-0.018471160781934504,0.010346503663406477,0.010794082125603866,1.0432589091695181,0.1815922796712283,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,130,2026082902,0,0.25,0.75,191,60,inference,24,ZLZ,0.5416666666666666,0.4988286550528186,0.04283801161384804,-0.02131197058584705,0.010347961472112302,0.010794082125603866,1.043111936074932,0.20950587525203612,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,130,2026082902,1,0.5,0.8,116,119,balance,34,LOO,0.5882352941176471,0.590022719160236,-0.001787425042588886,0.0014354097239414054,0.007061391964462974,0.007339834329453707,1.0394316540410187,0.017081685612906024,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,130,2026082902,1,0.5,0.8,116,119,balance,34,ZLZ,0.6176470588235294,0.590022719160236,0.027624339663293473,-5.6156266911244757e-05,0.007066780762774794,0.007156338471217364,1.0126730560136132,0.0006680168550596327,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,130,2026082902,1,0.5,0.8,116,119,inference,24,LOO,0.5833333333333334,0.590022719160236,-0.006689385826902594,0.0003852188176283189,0.010007871590982632,0.010567632850241544,1.055932098465699,0.0038506729282948705,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,130,2026082902,1,0.5,0.8,116,119,inference,24,ZLZ,0.625,0.590022719160236,0.034977280839764036,0.0004237274392340229,0.010002350148734926,0.010190217391304348,1.018782310134702,0.004236776568832822,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,130,2026082902,2,0.75,0.25,60,191,balance,34,LOO,0.4117647058823529,0.4988286550528186,-0.08706394917046567,-0.019812759772551092,0.007309829310025304,0.007339834329453706,1.0041047496673075,0.23173485250422896,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,130,2026082902,2,0.75,0.25,60,191,balance,34,ZLZ,0.4411764705882353,0.4988286550528186,-0.05765218446458331,-0.016860989338014443,0.00731600603707236,0.007470902799622523,1.021172312019052,0.1971269607726227,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,130,2026082902,2,0.75,0.25,60,191,inference,24,LOO,0.4166666666666667,0.4988286550528186,-0.08216198838615191,-0.015059700162563305,0.010363148142025908,0.010567632850241544,1.0197319101698823,0.1479348419086539,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,130,2026082902,2,0.75,0.25,60,191,inference,24,ZLZ,0.5416666666666666,0.4988286550528186,0.04283801161384804,-0.020544591051913697,0.010351018287485539,0.010794082125603866,1.0428038890293523,0.20193237953215518,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,130,2026082902,3,0.5,0.2,116,27,balance,34,LOO,0.4117647058823529,0.4124276822221814,-0.0006629763398284805,-0.002412646884370706,0.00707227220525437,0.007339834329453706,1.0378325545785059,0.028688925264337486,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,130,2026082902,3,0.5,0.2,116,27,balance,34,ZLZ,0.4117647058823529,0.4124276822221814,-0.0006629763398284805,-5.6156266911189245e-05,0.0070789934973462835,0.007339834329453706,1.0368471636829732,0.0006674403723797796,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,130,2026082902,3,0.5,0.2,116,27,inference,24,LOO,0.4583333333333333,0.4124276822221814,0.04590565111115191,0.0003852188176283744,0.010031705133662437,0.010794082125603866,1.075996750480952,0.0038460959520200478,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,130,2026082902,3,0.5,0.2,116,27,inference,24,ZLZ,0.4166666666666667,0.4124276822221814,0.004238984444485283,0.0004237274392339119,0.01002675360308777,0.010567632850241544,1.053943606132618,0.0042316176223720125,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,131,2026082902,0,0.25,0.75,160,1,balance,34,LOO,0.4411764705882353,0.4974488192840451,-0.056272348695809826,0.0005305107219455429,0.007310004332303725,0.007470902799622522,1.0220107211985865,0.006204908027150608,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,131,2026082902,0,0.25,0.75,160,1,balance,34,ZLZ,0.47058823529411764,0.4974488192840451,-0.026860583989927467,0.002963338823107564,0.007307302559363353,0.0075495438817238135,1.0331505805860002,0.03466592283453185,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,131,2026082902,0,0.25,0.75,160,1,inference,24,LOO,0.5,0.4974488192840451,0.0025511807159548927,-0.0019217254026877573,0.010362263064942246,0.010869565217391304,1.0489566950066507,0.018878349596431778,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,131,2026082902,0,0.25,0.75,160,1,inference,24,ZLZ,0.5,0.4974488192840451,0.0025511807159548927,0.0023258087900284163,0.010359246632975135,0.010869565217391304,1.049262132903733,0.022851247865632418,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,131,2026082902,1,0.5,0.8,194,140,balance,34,LOO,0.35294117647058826,0.5883711459183055,-0.23542996944771727,-0.09560319951699431,0.007315071942816759,0.006920415224913494,0.9460488261785573,1.1177974795942778,0.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,131,2026082902,1,0.5,0.8,194,140,balance,34,ZLZ,0.35294117647058826,0.5883711459183055,-0.23542996944771727,-0.0955843466312854,0.007315136105850224,0.006920415224913494,0.9460405281289223,1.1175721493982973,0.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,131,2026082902,1,0.5,0.8,194,140,inference,24,LOO,0.4583333333333333,0.5883711459183055,-0.1300378125849722,-0.10666499514133715,0.01037410998462588,0.010794082125603866,1.040482715298023,1.0472406556451477,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,131,2026082902,1,0.5,0.8,194,140,inference,24,ZLZ,0.4166666666666667,0.5883711459183055,-0.17170447925163884,-0.10584617439275718,0.010373985780560908,0.010567632850241544,1.018666602574634,1.0392076658534775,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,131,2026082902,2,0.75,0.25,1,160,balance,34,LOO,0.5588235294117647,0.4974488192840451,0.06137471012771961,-0.009621089466099464,0.007307978764605304,0.007470902799622523,1.0222939940392695,0.11254484692044402,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,131,2026082902,2,0.75,0.25,1,160,balance,34,ZLZ,0.5588235294117647,0.4974488192840451,0.06137471012771961,-0.010456583168810207,0.00730576478794005,0.007470902799622523,1.0226037952871236,0.12233675403315743,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,131,2026082902,2,0.75,0.25,1,160,inference,24,LOO,0.5416666666666666,0.4974488192840451,0.04421784738262152,-0.00696028678589955,0.010349737401691853,0.010794082125603866,1.0429329466696784,0.06841675454167463,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,131,2026082902,2,0.75,0.25,1,160,inference,24,ZLZ,0.5833333333333334,0.4974488192840451,0.08588451404928826,-0.006353700644154858,0.010357923032729442,0.010567632850241544,1.020246319348913,0.06242957944461762,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,131,2026082902,3,0.5,0.2,194,157,balance,34,LOO,0.5,0.4077887051218052,0.0922112948781948,-0.09478300948908064,0.006286079976260201,0.007575757575757576,1.2051640456958754,1.1954751223655748,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,131,2026082902,3,0.5,0.2,194,157,balance,34,ZLZ,0.4411764705882353,0.4077887051218052,0.033387765466430075,-0.0955843466312854,0.0062793957321610645,0.007470902799622523,1.1897486825617534,1.206223677371419,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,131,2026082902,3,0.5,0.2,194,157,inference,24,LOO,0.5,0.4077887051218052,0.0922112948781948,-0.09729335203199302,0.008872922836438483,0.010869565217391304,1.2250264560797484,1.032879871259248,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,131,2026082902,3,0.5,0.2,194,157,inference,24,ZLZ,0.4166666666666667,0.4077887051218052,0.008877961544861479,-0.10584617439275718,0.008752261425817942,0.010567632850241544,1.2074174131806108,1.1313970062179628,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,132,2026082902,0,0.25,0.75,72,54,balance,34,LOO,0.5,0.4970814730812738,0.002918526918726183,-0.0007198681809347796,0.007310744734012031,0.007575757575757576,1.0362497736396974,0.008419225999990483,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,132,2026082902,0,0.25,0.75,72,54,balance,34,ZLZ,0.5588235294117647,0.4970814730812738,0.0617420563304909,-0.004448206509039654,0.007300555362813054,0.007470902799622522,1.0233334901721545,0.05206033901624379,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,132,2026082902,0,0.25,0.75,72,54,inference,24,LOO,0.625,0.4970814730812738,0.12791852691872618,-0.0004416070392536664,0.010345876825620024,0.010190217391304348,0.9849544473668768,0.0043416252634754125,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,132,2026082902,0,0.25,0.75,72,54,inference,24,ZLZ,0.5,0.4970814730812738,0.002918526918726183,-0.005604046445671695,0.010334659660952492,0.010869565217391304,1.0517584104351156,0.0551256389675794,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,132,2026082902,1,0.5,0.8,166,27,balance,34,LOO,0.6176470588235294,0.59423364211843,0.023413416705099444,0.045622076238067244,0.006724123786018625,0.007156338471217364,1.0642782166053273,0.5563616622222568,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,132,2026082902,1,0.5,0.8,166,27,balance,34,ZLZ,0.6470588235294118,0.59423364211843,0.0528251814109818,0.04432392781182648,0.006741030666922832,0.006920415224913496,1.0266108503067455,0.5398524634145181,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,132,2026082902,1,0.5,0.8,166,27,inference,24,LOO,0.5416666666666666,0.59423364211843,-0.052566975451763365,0.04516145407460559,0.009521658060170518,0.010794082125603866,1.1336347154447763,0.4628194756861668,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,132,2026082902,1,0.5,0.8,166,27,inference,24,ZLZ,0.5833333333333334,0.59423364211843,-0.010900308785096624,0.04628714707291548,0.00951095966068667,0.010567632850241546,1.1111005857718659,0.4746224139636899,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,132,2026082902,2,0.75,0.25,54,72,balance,34,LOO,0.4411764705882353,0.4970814730812738,-0.055905002493038536,0.019668369404217012,0.007315373180764326,0.007470902799622522,1.0212606541067732,0.22995884229297817,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,132,2026082902,2,0.75,0.25,54,72,balance,34,ZLZ,0.47058823529411764,0.4970814730812738,-0.026493237787156176,0.018483081293737547,0.007307590191576671,0.0075495438817238135,1.0331099150067333,0.2162157276402041,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,132,2026082902,2,0.75,0.25,54,72,inference,24,LOO,0.5833333333333334,0.4970814730812738,0.08625186025205955,0.025168191051000766,0.01036857396478719,0.010567632850241546,1.0191982895748617,0.2471681386050974,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,132,2026082902,2,0.75,0.25,54,72,inference,24,ZLZ,0.5416666666666666,0.4970814730812738,0.04458519358539281,0.02475269200510144,0.010360659989602387,0.010794082125603866,1.0418334484903902,0.2431804888955055,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,132,2026082902,3,0.5,0.2,166,151,balance,34,LOO,0.35294117647058826,0.41344448012907487,-0.06050330365848661,0.04391501666889164,0.007247802465994052,0.006920415224913494,0.9548294475992378,0.5158338972171119,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,132,2026082902,3,0.5,0.2,166,151,balance,34,ZLZ,0.38235294117647056,0.41344448012907487,-0.031091538952604303,0.044323927811826536,0.007253227514485533,0.007156338471217364,0.986641940698169,0.5204423014803796,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,132,2026082902,3,0.5,0.2,166,151,inference,24,LOO,0.3333333333333333,0.41344448012907487,-0.08011114679574155,0.04677285988428742,0.010267571337711837,0.009661835748792272,0.9410049787825915,0.46159389982644666,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,132,2026082902,3,0.5,0.2,166,151,inference,24,ZLZ,0.375,0.41344448012907487,-0.038444480129074865,0.04628714707291559,0.010266149258484965,0.010190217391304348,0.9926036661586759,0.4568321146785793,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,133,2026082902,0,0.25,0.75,111,52,balance,34,LOO,0.5882352941176471,0.4975934938176402,0.0906418003000069,0.010185683418537095,0.007305285246575211,0.007339834329453707,1.0047293270163125,0.11917127465228074,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,133,2026082902,0,0.25,0.75,111,52,balance,34,ZLZ,0.6176470588235294,0.4975934938176402,0.12005356500588926,0.016049745153085437,0.0072999382111803,0.007156338471217364,0.9803286362420157,0.18784885349113548,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,133,2026082902,0,0.25,0.75,111,52,inference,24,LOO,0.625,0.4975934938176402,0.12740650618235982,0.008836613216530842,0.010343428272936744,0.010190217391304348,0.9851876111488811,0.0868867579593557,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,133,2026082902,0,0.25,0.75,111,52,inference,24,ZLZ,0.7083333333333334,0.4975934938176402,0.2107398395156932,0.01924875893288014,0.010331571457856804,0.008982487922705314,0.8694212646493813,0.18937364640215726,0.0,0.3715150465994872,1.0,1.0,1.0
main,linear,200,133,2026082902,1,0.5,0.8,155,195,balance,34,LOO,0.4411764705882353,0.5903788838749189,-0.1492024132866836,-0.013329271156134581,0.007140406437723671,0.007470902799622522,1.0462853711173634,0.1577411259311113,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,133,2026082902,1,0.5,0.8,155,195,balance,34,ZLZ,0.47058823529411764,0.5903788838749189,-0.11979064858080124,-0.0182789147998772,0.007155167231996174,0.0075495438817238135,1.0551177403602927,0.2160929081612836,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,133,2026082902,1,0.5,0.8,155,195,inference,24,LOO,0.4166666666666667,0.5903788838749189,-0.1737122172082522,-0.007790535215129291,0.010082394089232172,0.010567632850241544,1.0481273353049747,0.0775863749144999,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,133,2026082902,1,0.5,0.8,155,195,inference,24,ZLZ,0.2916666666666667,0.5903788838749189,-0.2987122172082522,-0.012216242108299968,0.010108480062260552,0.008982487922705314,0.8886091546285908,0.12150515444704899,0.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,133,2026082902,2,0.75,0.25,52,111,balance,34,LOO,0.5,0.4975934938176402,0.0024065061823598244,-0.006562539019113189,0.007289837357590044,0.007575757575757576,1.0392217554579373,0.07686222976479816,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,133,2026082902,2,0.75,0.25,52,111,balance,34,ZLZ,0.5588235294117647,0.4975934938176402,0.06123003559412454,-0.005366241221747559,0.007293945035449681,0.007470902799622523,1.0242609127588431,0.06283316667524949,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,133,2026082902,2,0.75,0.25,52,111,inference,24,LOO,0.4583333333333333,0.4975934938176402,-0.03926016048430686,-0.005511827588584761,0.010318551855099563,0.010794082125603866,1.0460849814181328,0.0542608070233211,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,133,2026082902,2,0.75,0.25,52,111,inference,24,ZLZ,0.5416666666666666,0.4975934938176402,0.044073172849026454,-0.0028044674891372634,0.0103152400764733,0.010794082125603866,1.046420834181329,0.02761281859142942,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,133,2026082902,3,0.5,0.2,155,105,balance,34,LOO,0.5294117647058824,0.41065838242982267,0.1187533822760597,-0.015446277691008425,0.006981586377066594,0.0075495438817238135,1.0813507810377982,0.184861631030887,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,133,2026082902,3,0.5,0.2,155,105,balance,34,ZLZ,0.5,0.41065838242982267,0.08934161757017733,-0.018278914799877144,0.006967409189437587,0.007575757575757576,1.087313428819744,0.218985192834303,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,133,2026082902,3,0.5,0.2,155,105,inference,24,LOO,0.4583333333333333,0.41065838242982267,0.04767495090351065,-0.008958315372791681,0.009960082715504252,0.010794082125603866,1.0837341851389826,0.08976248660464478,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,133,2026082902,3,0.5,0.2,155,105,inference,24,ZLZ,0.4583333333333333,0.41065838242982267,0.04767495090351065,-0.012216242108299913,0.009933288383321533,0.010794082125603866,1.0866574802889692,0.12257195390105873,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,134,2026082902,0,0.25,0.75,80,76,balance,34,LOO,0.5588235294117647,0.5005887680176059,0.05823476139415884,-0.0017484688105220414,0.0073075531140033845,0.007470902799622522,1.0223535406545472,0.020453700830139913,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,134,2026082902,0,0.25,0.75,80,76,balance,34,ZLZ,0.5,0.5005887680176059,-0.0005887680176058785,-0.0037705996755389437,0.007307106274388265,0.007575757575757576,1.0367657580554077,0.044110066644447124,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,134,2026082902,0,0.25,0.75,80,76,inference,24,LOO,0.5416666666666666,0.5005887680176059,0.04107789864906075,0.00128772355266904,0.01035617955036133,0.010794082125603866,1.0422841814506063,0.012653854993786968,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,134,2026082902,0,0.25,0.75,80,76,inference,24,ZLZ,0.4583333333333333,0.5005887680176059,-0.042255434684272564,0.0018124300049273678,0.010359311204582514,0.010794082125603866,1.0419690954770264,0.01780720684398951,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,134,2026082902,1,0.5,0.8,151,116,balance,34,LOO,0.6176470588235294,0.5917656088754846,0.025881449948044866,-0.04774190070342499,0.007255834774051992,0.007156338471217364,0.9862874078678799,0.5604746995651542,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,134,2026082902,1,0.5,0.8,151,116,balance,34,ZLZ,0.6176470588235294,0.5917656088754846,0.025881449948044866,-0.05117807107216321,0.007271490978039548,0.007156338471217364,0.9841638383145969,0.6001670913114789,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,134,2026082902,1,0.5,0.8,151,116,inference,24,LOO,0.5416666666666666,0.5917656088754846,-0.05009894220881794,-0.05178849173992184,0.010293831126083345,0.010794082125603866,1.0485971640095149,0.5104400510532386,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,134,2026082902,1,0.5,0.8,151,116,inference,24,ZLZ,0.6666666666666666,0.5917656088754846,0.07490105779118206,-0.05207200422537406,0.010291631704754828,0.009661835748792272,0.9388050433565763,0.5132892581585792,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,134,2026082902,2,0.75,0.25,76,80,balance,34,LOO,0.5294117647058824,0.5005887680176059,0.02882299668827648,-0.02906719759693588,0.007280314818187997,0.0075495438817238135,1.0369804150313964,0.34066544458172265,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,134,2026082902,2,0.75,0.25,76,80,balance,34,ZLZ,0.5588235294117647,0.5005887680176059,0.05823476139415884,-0.022628248670142626,0.007293992965761379,0.007470902799622522,1.0242541821320055,0.2649526530799503,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,134,2026082902,2,0.75,0.25,76,80,inference,24,LOO,0.5416666666666666,0.5005887680176059,0.04107789864906075,-0.030871253249565356,0.010330048441234906,0.010794082125603866,1.044920765571307,0.3037407642974163,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,134,2026082902,2,0.75,0.25,76,80,inference,24,ZLZ,0.5,0.5005887680176059,-0.0005887680176058785,-0.02388072674208902,0.010325643046975877,0.010869565217391304,1.052676832613803,0.23501143014939924,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,134,2026082902,3,0.5,0.2,151,170,balance,34,LOO,0.47058823529411764,0.4116403250939169,0.05894791020020074,-0.05224313857692864,0.006737319406328682,0.0075495438817238135,1.1205560292469094,0.6364813627912121,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,134,2026082902,3,0.5,0.2,151,170,balance,34,ZLZ,0.5,0.4116403250939169,0.0883596749060831,-0.051178071072163156,0.006747272321340914,0.007575757575757576,1.1227881749779463,0.6230455431483911,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,134,2026082902,3,0.5,0.2,151,170,inference,24,LOO,0.5,0.4116403250939169,0.0883596749060831,-0.05409732200253475,0.009510203678657224,0.010869565217391304,1.142937163563043,0.5547289834764553,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,134,2026082902,3,0.5,0.2,151,170,inference,24,ZLZ,0.4583333333333333,0.4116403250939169,0.04669300823941641,-0.05207200422537411,0.00953557027752311,0.010794082125603866,1.131980763756445,0.533250115443478,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,135,2026082902,0,0.25,0.75,17,194,balance,34,LOO,0.4411764705882353,0.5008442080897887,-0.05966773750155341,-0.0015430286415238914,0.00731097506978536,0.007470902799622522,1.0218750205424865,0.01804622367590004,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,135,2026082902,0,0.25,0.75,17,194,balance,34,ZLZ,0.47058823529411764,0.5008442080897887,-0.03025597279567105,-0.0016538427604529948,0.007319909407857132,0.0075495438817238135,1.0313712180126429,0.019330423257431135,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,135,2026082902,0,0.25,0.75,17,194,inference,24,LOO,0.4166666666666667,0.5008442080897887,-0.084177541423122,-0.0005215617956071394,0.0103615366278464,0.010567632850241544,1.0198905075373923,0.005123817923402945,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,135,2026082902,0,0.25,0.75,17,194,inference,24,ZLZ,0.4166666666666667,0.5008442080897887,-0.084177541423122,-0.0028400402580989748,0.01036618978238326,0.010567632850241544,1.019432701126177,0.02789426474695853,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,135,2026082902,1,0.5,0.8,60,22,balance,34,LOO,0.5882352941176471,0.5911287034166306,-0.002893409298983518,0.07049305024227925,0.006549073507060918,0.007339834329453707,1.1207439222571294,0.8710766464115277,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,135,2026082902,1,0.5,0.8,60,22,balance,34,ZLZ,0.5882352941176471,0.5911287034166306,-0.002893409298983518,0.045352371417351156,0.0064009891247218354,0.007339834329453707,1.1466718949897716,0.566860840028734,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,135,2026082902,1,0.5,0.8,60,22,inference,24,LOO,0.625,0.5911287034166306,0.033871296583369404,0.07222814875554207,0.009258994390739054,0.010190217391304348,1.100574961088292,0.7506276765168929,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,135,2026082902,1,0.5,0.8,60,22,inference,24,ZLZ,0.5416666666666666,0.5911287034166306,-0.04946203674996397,0.03810982973263988,0.008973271886525185,0.010794082125603866,1.2029148633970315,0.40231071075169167,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,135,2026082902,2,0.75,0.25,194,17,balance,34,LOO,0.6764705882352942,0.5008442080897887,0.17562638014550547,-4.745910649928131e-05,0.007320187930042984,0.0066320645905421,0.9059964927024976,0.0005547003529510768,0.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,linear,200,135,2026082902,2,0.75,0.25,194,17,balance,34,ZLZ,0.6176470588235294,0.5008442080897887,0.11680285073374075,-0.003037817077899241,0.007327492387245447,0.007156338471217364,0.976642225336733,0.035488196674721,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,135,2026082902,2,0.75,0.25,194,17,inference,24,LOO,0.625,0.5008442080897887,0.12415579191021131,0.00025208107624630216,0.010383510651770619,0.010190217391304348,0.9813845945799352,0.0024738202373377196,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,135,2026082902,2,0.75,0.25,194,17,inference,24,ZLZ,0.5833333333333334,0.5008442080897887,0.08248912524354468,-0.000781612231704143,0.010382669613650405,0.010567632850241546,1.0178146125682324,0.007670732357852091,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,135,2026082902,3,0.5,0.2,60,64,balance,34,LOO,0.5,0.4091740489854317,0.0908259510145683,0.06782018592070854,0.007292779219919736,0.007575757575757576,1.0388025397868763,0.7941681083782844,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,135,2026082902,3,0.5,0.2,60,64,balance,34,ZLZ,0.47058823529411764,0.4091740489854317,0.06141418630868595,0.06540618762412742,0.007290328402298798,0.0075495438817238135,1.035556077191705,0.7660291384755342,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,135,2026082902,3,0.5,0.2,60,64,inference,24,LOO,0.5416666666666666,0.4091740489854317,0.13249261768123494,0.07019252352193195,0.01036065444661435,0.010794082125603866,1.0418340058750972,0.6896000139889352,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,135,2026082902,3,0.5,0.2,60,64,inference,24,ZLZ,0.5,0.4091740489854317,0.0908259510145683,0.06651940269223933,0.010360821801943683,0.010869565217391304,1.0491026122418379,0.6535084970200938,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,136,2026082902,0,0.25,0.75,5,43,balance,34,LOO,0.3235294117647059,0.49555776693672315,-0.17202835517201726,-0.017220460958835615,0.007304599590895528,0.0066320645905421,0.9079299293568839,0.20148678409089155,0.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,136,2026082902,0,0.25,0.75,5,43,balance,34,ZLZ,0.35294117647058826,0.49555776693672315,-0.1426165904661349,-0.012521242957321321,0.007310839356162132,0.006920415224913494,0.9465965380678815,0.14644138307922971,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,136,2026082902,0,0.25,0.75,5,43,inference,24,LOO,0.3333333333333333,0.49555776693672315,-0.16222443360338984,-0.010514977773356082,0.01035796285434591,0.009661835748792272,0.9327930486580609,0.10331685660963705,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,136,2026082902,0,0.25,0.75,5,43,inference,24,ZLZ,0.3333333333333333,0.49555776693672315,-0.16222443360338984,-0.011628302248394784,0.010357322776937539,0.009661835748792272,0.9328506948056214,0.11425956233901018,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,136,2026082902,1,0.5,0.8,147,110,balance,34,LOO,0.5882352941176471,0.5904474166187621,-0.0022121225011150214,0.04231174694123663,0.0067806650202754445,0.007339834329453706,1.0824652607828644,0.5138363353796859,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,136,2026082902,1,0.5,0.8,147,110,balance,34,ZLZ,0.5882352941176471,0.5904474166187621,-0.0022121225011150214,0.047773720425986155,0.006739119944299465,0.007339834329453707,1.089138402361035,0.5819524094895909,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,136,2026082902,1,0.5,0.8,147,110,inference,24,LOO,0.6666666666666666,0.5904474166187621,0.07621925004790453,0.04570377141849924,0.009565579054881274,0.009661835748792272,1.0100628193399204,0.4673006728437815,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,136,2026082902,1,0.5,0.8,147,110,inference,24,ZLZ,0.625,0.5904474166187621,0.0345525833812379,0.04554005794289584,0.00956119292709385,0.010190217391304348,1.0657893286964237,0.465733564797873,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,136,2026082902,2,0.75,0.25,43,5,balance,34,LOO,0.3235294117647059,0.49555776693672315,-0.17202835517201726,-0.054059017346428706,0.007213511682705213,0.0066320645905421,0.9193947251021767,0.6364946789479865,0.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,136,2026082902,2,0.75,0.25,43,5,balance,34,ZLZ,0.35294117647058826,0.49555776693672315,-0.1426165904661349,-0.051312987529915755,0.007227034765764977,0.006920415224913494,0.9575732578036067,0.6035972171344489,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,136,2026082902,2,0.75,0.25,43,5,inference,24,LOO,0.3333333333333333,0.49555776693672315,-0.16222443360338984,-0.06330283363695438,0.010187417751562122,0.009661835748792272,0.9484087120419442,0.6271784003978266,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,136,2026082902,2,0.75,0.25,43,5,inference,24,ZLZ,0.375,0.49555776693672315,-0.12055776693672315,-0.0595127214994326,0.010203701469553616,0.010190217391304348,0.9986785110982027,0.5891568600590354,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,136,2026082902,3,0.5,0.2,147,77,balance,34,LOO,0.4411764705882353,0.4104165627617693,0.030759907826465982,0.04971009628286316,0.007253446316418576,0.007470902799622522,1.029979746691131,0.5836767629698204,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,136,2026082902,3,0.5,0.2,147,77,balance,34,ZLZ,0.5,0.4104165627617693,0.0895834372382307,0.047773720425986155,0.007249620835653083,0.007575757575757576,1.044986730685359,0.5610885641571935,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,136,2026082902,3,0.5,0.2,147,77,inference,24,LOO,0.5833333333333334,0.4104165627617693,0.17291677057156407,0.04847935110422469,0.010262282438070036,0.010567632850241546,1.0297546295392095,0.4785582599784207,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,136,2026082902,3,0.5,0.2,147,77,inference,24,ZLZ,0.5416666666666666,0.4104165627617693,0.13125010390489733,0.04554005794289567,0.010250891842839881,0.010794082125603866,1.052989563356226,0.4497930630237304,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,137,2026082902,0,0.25,0.75,45,185,balance,34,LOO,0.5,0.5026748522604364,-0.0026748522604364,0.002658603113177116,0.00728559793676724,0.007575757575757576,1.039826468809928,0.031147336061651956,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,137,2026082902,0,0.25,0.75,45,185,balance,34,ZLZ,0.5,0.5026748522604364,-0.0026748522604364,0.004263330928840792,0.007285493717952208,0.007575757575757576,1.0398413435029294,0.04994816650518215,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,137,2026082902,0,0.25,0.75,45,185,inference,24,LOO,0.4166666666666667,0.5026748522604364,-0.08600818559376971,-0.004121107822290082,0.010345586749332345,0.010567632850241544,1.0214628813511741,0.04051691907197326,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,137,2026082902,0,0.25,0.75,45,185,inference,24,ZLZ,0.5,0.5026748522604364,-0.0026748522604364,-0.003022293266178644,0.010346205742492303,0.010869565217391304,1.050584676926493,0.02971296889369954,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,137,2026082902,1,0.5,0.8,143,151,balance,34,LOO,0.5882352941176471,0.5907968496369533,-0.002561555519306258,-0.03789246062562457,0.007218615627950145,0.007339834329453706,1.0167925136551401,0.44599074785600334,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,137,2026082902,1,0.5,0.8,143,151,balance,34,ZLZ,0.6764705882352942,0.5907968496369533,0.08567373859834082,-0.03467673672788163,0.007210272440144082,0.0066320645905421,0.919807766710348,0.40837804317728565,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,linear,200,137,2026082902,1,0.5,0.8,143,151,inference,24,LOO,0.5833333333333334,0.5907968496369533,-0.007463516303619966,-0.04139991567159107,0.010259031544242517,0.010567632850241546,1.0300809393818677,0.40873918431016626,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,137,2026082902,1,0.5,0.8,143,151,inference,24,ZLZ,0.6666666666666666,0.5907968496369533,0.0758698170297133,-0.03187201513977522,0.010196264339944923,0.009661835748792272,0.9475858438605822,0.31563777987354386,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,137,2026082902,2,0.75,0.25,185,45,balance,34,LOO,0.5588235294117647,0.5026748522604364,0.05614867715132832,0.02265229473868713,0.007297674367555438,0.007470902799622522,1.0237374844837193,0.26516729811936546,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,137,2026082902,2,0.75,0.25,185,45,balance,34,ZLZ,0.5588235294117647,0.5026748522604364,0.05614867715132832,0.025092714821644435,0.007300855577043502,0.007470902799622523,1.023291410271655,0.29367080395134676,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,137,2026082902,2,0.75,0.25,185,45,inference,24,LOO,0.5,0.5026748522604364,-0.0026748522604364,0.02694795147750495,0.010339427506723701,0.010869565217391304,1.0512734104787578,0.26501930480247615,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,137,2026082902,2,0.75,0.25,185,45,inference,24,ZLZ,0.5,0.5026748522604364,-0.0026748522604364,0.02616036911005326,0.010341576138286977,0.010869565217391304,1.0510549912357736,0.2572471076674279,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,137,2026082902,3,0.5,0.2,143,64,balance,34,LOO,0.4411764705882353,0.4110269885258882,0.030149482062347077,-0.033502662589047605,0.006863917295368825,0.007470902799622522,1.088431354594444,0.40438338425403997,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,137,2026082902,3,0.5,0.2,143,64,balance,34,ZLZ,0.35294117647058826,0.4110269885258882,-0.058085812055299946,-0.04412007056715367,0.006664651141298097,0.006920415224913494,1.0383762147774747,0.5404400029914244,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,137,2026082902,3,0.5,0.2,143,64,inference,24,LOO,0.4583333333333333,0.4110269885258882,0.04730634480744511,-0.034604957962637295,0.00970661008670919,0.010794082125603866,1.112034173535383,0.3512404572034708,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,137,2026082902,3,0.5,0.2,143,64,inference,24,ZLZ,0.4166666666666667,0.4110269885258882,0.005639678140778481,-0.03187201513977522,0.009732456659245289,0.010567632850241544,1.0858135022058264,0.32307122904309077,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,138,2026082902,0,0.25,0.75,185,86,balance,34,LOO,0.5882352941176471,0.5006805221179187,0.08755477199972839,0.003734219494956559,0.00731164760326361,0.007339834329453706,1.0038550444057937,0.043670907421207675,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,138,2026082902,0,0.25,0.75,185,86,balance,34,ZLZ,0.6176470588235294,0.5006805221179187,0.11696653670561075,0.009794859195418337,0.0072962274021537476,0.007156338471217364,0.9808272243687073,0.11466978985743968,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,138,2026082902,0,0.25,0.75,185,86,inference,24,LOO,0.5416666666666666,0.5006805221179187,0.04098614454874794,0.0038180091488621004,0.010346954379470448,0.010794082125603866,1.0432134645360542,0.03753450541335455,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,138,2026082902,0,0.25,0.75,185,86,inference,24,ZLZ,0.6666666666666666,0.5006805221179187,0.16598614454874794,0.006554146573002462,0.010341218449868933,0.009661835748792272,0.9343034184636848,0.06445109396582596,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,138,2026082902,1,0.5,0.8,90,184,balance,34,LOO,0.5294117647058824,0.5878765672508991,-0.058464802545016736,0.011584025258125297,0.007007207858068481,0.0075495438817238135,1.077396879704497,0.1383843555578099,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,138,2026082902,1,0.5,0.8,90,184,balance,34,ZLZ,0.5294117647058824,0.5878765672508991,-0.058464802545016736,0.01777818733290848,0.006972756354018664,0.0075495438817238135,1.0827201609264212,0.21290469227340064,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,138,2026082902,1,0.5,0.8,90,184,inference,24,LOO,0.5416666666666666,0.5878765672508991,-0.046209900584232466,0.01476686664218696,0.009899879925726322,0.010794082125603866,1.0903245500537664,0.14841349391805506,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,138,2026082902,1,0.5,0.8,90,184,inference,24,ZLZ,0.5416666666666666,0.5878765672508991,-0.046209900584232466,0.012474094457510021,0.009931808876755164,0.010794082125603866,1.0868193558241745,0.1251684434501766,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,138,2026082902,2,0.75,0.25,86,185,balance,34,LOO,0.47058823529411764,0.5006805221179187,-0.03009228682380105,-0.009016583405802747,0.007313952940121187,0.0075495438817238135,1.0322111645414447,0.10543041683239114,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,138,2026082902,2,0.75,0.25,86,185,balance,34,ZLZ,0.47058823529411764,0.5006805221179187,-0.03009228682380105,-0.0077363379675645105,0.007315236896808519,0.0075495438817238135,1.0320299927699563,0.09045263782944048,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,138,2026082902,2,0.75,0.25,86,185,inference,24,LOO,0.5416666666666666,0.5006805221179187,0.04098614454874794,-0.008876046944087335,0.010376993253628586,0.010794082125603866,1.0401936150271114,0.08713323196737988,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,138,2026082902,2,0.75,0.25,86,185,inference,24,ZLZ,0.5,0.5006805221179187,-0.0006805221179186915,-0.00940557765741623,0.010371920637192436,0.010869565217391304,1.0479799834193078,0.09235403633317264,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,138,2026082902,3,0.5,0.2,90,139,balance,34,LOO,0.35294117647058826,0.4083059585612225,-0.055364782090634224,0.015378985104978371,0.007127429694867271,0.006920415224913494,0.9709552420976028,0.18216343424894324,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,138,2026082902,3,0.5,0.2,90,139,balance,34,ZLZ,0.35294117647058826,0.4083059585612225,-0.055364782090634224,0.017778187332908424,0.007140384991605854,0.006920415224913495,0.9691935705216241,0.21039076071629928,1.0,0.3260950174940419,1.0,0.9090554529102617,0.0
main,linear,200,138,2026082902,3,0.5,0.2,90,139,inference,24,LOO,0.3333333333333333,0.4083059585612225,-0.07497262522788917,0.018234772032932778,0.010125211754619771,0.009661835748792272,0.9542354256822256,0.18121672644484468,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,138,2026082902,3,0.5,0.2,90,139,inference,24,ZLZ,0.3333333333333333,0.4083059585612225,-0.07497262522788917,0.012474094457509965,0.010089911181155195,0.009661835748792272,0.9575739147077494,0.1241839177107857,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,139,2026082902,0,0.25,0.75,168,115,balance,34,LOO,0.5294117647058824,0.4990177528829304,0.030394011822951983,0.005235128605839634,0.007292671399732684,0.0075495438817238135,1.0352233726039741,0.061303325252716194,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,139,2026082902,0,0.25,0.75,168,115,balance,34,ZLZ,0.5,0.4990177528829304,0.0009822471170696234,-0.0015333204147950918,0.007299779041699603,0.007575757575757576,1.037806422972731,0.017946429642343893,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,139,2026082902,0,0.25,0.75,168,115,inference,24,LOO,0.5416666666666666,0.4990177528829304,0.04264891378373625,0.00934704975153533,0.0103223646623086,0.010794082125603866,1.0456985854237169,0.09199939165021917,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,139,2026082902,0,0.25,0.75,168,115,inference,24,ZLZ,0.5833333333333334,0.4990177528829304,0.084315580450403,0.009762667888267629,0.01034062141780488,0.010567632850241546,1.0219533646252428,0.09600529718122608,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,139,2026082902,1,0.5,0.8,49,41,balance,34,LOO,0.5588235294117647,0.592250604553004,-0.033427075141239326,0.005627917902315982,0.006997172182113154,0.007470902799622522,1.0677031528136987,0.06728007595123868,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,139,2026082902,1,0.5,0.8,49,41,balance,34,ZLZ,0.5882352941176471,0.592250604553004,-0.004015310435356967,0.004201175772613697,0.007003529012853582,0.007339834329453707,1.0480194079274754,0.05020100207280143,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,139,2026082902,1,0.5,0.8,49,41,inference,24,LOO,0.5,0.592250604553004,-0.09225060455300405,0.011467628298306276,0.009867851387957026,0.010869565217391304,1.101512861316172,0.11544159206318437,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,139,2026082902,1,0.5,0.8,49,41,inference,24,ZLZ,0.5833333333333334,0.592250604553004,-0.008917271219670675,0.00179848453052589,0.009923675466716813,0.010567632850241546,1.0648910160035476,0.018053874952930236,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,139,2026082902,2,0.75,0.25,115,168,balance,34,LOO,0.4117647058823529,0.4990177528829304,-0.08725304700057745,-0.019872638310293234,0.0073039690138171414,0.007339834329453707,1.0049103871564513,0.23252843423929614,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,139,2026082902,2,0.75,0.25,115,168,balance,34,ZLZ,0.4117647058823529,0.4990177528829304,-0.08725304700057745,-0.019872638310293234,0.00730396901381714,0.007339834329453707,1.0049103871564515,0.23252843423929617,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,139,2026082902,2,0.75,0.25,115,168,inference,24,LOO,0.375,0.4990177528829304,-0.12401775288293038,-0.01437994378056684,0.010369349123039258,0.010190217391304348,0.9827248818021853,0.14121519813330372,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,139,2026082902,2,0.75,0.25,115,168,inference,24,ZLZ,0.4166666666666667,0.4990177528829304,-0.08235108621626369,-0.0204047678471459,0.010349278579763123,0.010567632850241544,1.0210985015811043,0.2005749161534936,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,139,2026082902,3,0.5,0.2,49,29,balance,34,LOO,0.38235294117647056,0.4083509388536938,-0.025997997677223217,-0.0015916687331844481,0.007016401380010389,0.007156338471217364,1.0199442824929676,0.019001831927493246,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,139,2026082902,3,0.5,0.2,49,29,balance,34,ZLZ,0.35294117647058826,0.4083509388536938,-0.05540976238310552,0.004201175772613752,0.007052229403196251,0.006920415224913494,0.9813088640844532,0.05002736593200363,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,139,2026082902,3,0.5,0.2,49,29,inference,24,LOO,0.2916666666666667,0.4083509388536938,-0.1166842721870271,0.0019749037627685984,0.009981949044989495,0.008982487922705314,0.8998731492437474,0.019766886244653652,1.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,139,2026082902,3,0.5,0.2,49,29,inference,24,ZLZ,0.2916666666666667,0.4083509388536938,-0.1166842721870271,0.0017984845305258346,0.009955846510019043,0.008982487922705314,0.9022324634741815,0.018024681957797682,1.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,140,2026082902,0,0.25,0.75,18,125,balance,34,LOO,0.3235294117647059,0.5021198496403013,-0.17859043787559542,-0.03882289684815349,0.007291520308380466,0.0066320645905421,0.9095585433561194,0.45465177730090073,0.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,140,2026082902,0,0.25,0.75,18,125,balance,34,ZLZ,0.3235294117647059,0.5021198496403013,-0.17859043787559542,-0.03882289684815343,0.007291520308380466,0.0066320645905421,0.9095585433561194,0.45465177730090006,0.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,140,2026082902,0,0.25,0.75,18,125,inference,24,LOO,0.3333333333333333,0.5021198496403013,-0.168786516306968,-0.043303399339754134,0.010327392239213501,0.009661835748792272,0.9355542546458063,0.42611483478637197,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,140,2026082902,0,0.25,0.75,18,125,inference,24,ZLZ,0.4166666666666667,0.5021198496403013,-0.08545318297363463,-0.04356564496580012,0.010325208757039437,0.010567632850241544,1.0234788563511443,0.4287407145081225,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,140,2026082902,1,0.5,0.8,80,46,balance,34,LOO,0.5294117647058824,0.590079726600519,-0.060667961894636635,-0.040957143493626114,0.007238539531870214,0.0075495438817238135,1.0429650689181558,0.4813978922190393,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,140,2026082902,1,0.5,0.8,80,46,balance,34,ZLZ,0.5588235294117647,0.590079726600519,-0.031256197188754276,-0.0448584358459021,0.007246147044063832,0.007470902799622522,1.0310172777604358,0.5269756580505807,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,140,2026082902,1,0.5,0.8,80,46,inference,24,LOO,0.5833333333333334,0.590079726600519,-0.006746393267185624,-0.05070285891421111,0.01030497258907639,0.010567632850241544,1.0254886909105982,0.49946956242765855,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,140,2026082902,1,0.5,0.8,80,46,inference,24,ZLZ,0.625,0.590079726600519,0.034920273399481006,-0.04978800292625862,0.010305173544259845,0.010190217391304348,0.9888448115442433,0.4904526116053723,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,140,2026082902,2,0.75,0.25,125,18,balance,34,LOO,0.5294117647058824,0.5021198496403013,0.02729191506558104,-0.01514864488181511,0.007302955087667457,0.007549543881723815,1.0337656183142594,0.17726560203712988,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,140,2026082902,2,0.75,0.25,125,18,balance,34,ZLZ,0.5588235294117647,0.5021198496403013,0.0567036797714634,-0.01594731549291073,0.007299351240782886,0.007470902799622522,1.023502302215729,0.18665750441443993,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,140,2026082902,2,0.75,0.25,125,18,inference,24,LOO,0.5416666666666666,0.5021198496403013,0.03954681702636531,-0.006739997624401639,0.010349641753517137,0.010794082125603866,1.0429425851320597,0.06625170888271716,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,140,2026082902,2,0.75,0.25,125,18,inference,24,ZLZ,0.5833333333333334,0.5021198496403013,0.08121348369303205,-0.01202200872548026,0.010333573548353618,0.010567632850241546,1.0226503736381902,0.11826378419451779,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,140,2026082902,3,0.5,0.2,80,90,balance,34,LOO,0.4117647058823529,0.41080111170378575,0.0009635941785671731,-0.0423316268590459,0.006799326899178037,0.007339834329453707,1.0794942555771236,0.5133717877416943,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,140,2026082902,3,0.5,0.2,80,90,balance,34,ZLZ,0.4117647058823529,0.41080111170378575,0.0009635941785671731,-0.04485843584590199,0.006777723484692338,0.007339834329453706,1.0829350512795202,0.5448816757324175,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,140,2026082902,3,0.5,0.2,80,90,inference,24,LOO,0.3333333333333333,0.41080111170378575,-0.07746777837045243,-0.05070285891421106,0.009554057540587026,0.009661835748792272,1.0112808833050657,0.5187266033382175,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,140,2026082902,3,0.5,0.2,80,90,inference,24,ZLZ,0.3333333333333333,0.41080111170378575,-0.07746777837045243,-0.04978800292625857,0.009567926338632989,0.009661835748792272,1.0098150222770945,0.5089976706304876,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,141,2026082902,0,0.25,0.75,87,185,balance,34,LOO,0.47058823529411764,0.499121855878275,-0.02853362058415737,-0.02348321760612948,0.007309350138226998,0.0075495438817238135,1.0328611626142565,0.2746744220284797,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,141,2026082902,0,0.25,0.75,87,185,balance,34,ZLZ,0.4411764705882353,0.499121855878275,-0.05794538529003973,-0.025438176368672405,0.007309281299144794,0.007470902799622522,1.0221118183666893,0.29754224534179063,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,141,2026082902,0,0.25,0.75,87,185,inference,24,LOO,0.4583333333333333,0.499121855878275,-0.0407885225449417,-0.02445707085147103,0.010352788038468062,0.010794082125603866,1.0426256275600427,0.24036751880658647,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,141,2026082902,0,0.25,0.75,87,185,inference,24,ZLZ,0.4583333333333333,0.499121855878275,-0.0407885225449417,-0.02580996165474042,0.010351445735370949,0.010794082125603866,1.0427608279605258,0.2536803653119485,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,141,2026082902,1,0.5,0.8,152,91,balance,34,LOO,0.6470588235294118,0.5882541204509864,0.058804703078425447,0.06693457162779293,0.006608534298115935,0.006920415224913496,1.0471936609130525,0.8233754506518522,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,141,2026082902,1,0.5,0.8,152,91,balance,34,ZLZ,0.5588235294117647,0.5882541204509864,-0.029430591039221632,0.058860083863450985,0.006679945685943561,0.007470902799622523,1.1184077162997528,0.7201689798834752,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,141,2026082902,1,0.5,0.8,152,91,inference,24,LOO,0.5833333333333334,0.5882541204509864,-0.0049207871176529805,0.07044048758550081,0.009321864963937202,0.010567632850241546,1.1336393405315088,0.7295766898561866,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,141,2026082902,1,0.5,0.8,152,91,inference,24,ZLZ,0.5833333333333334,0.5882541204509864,-0.0049207871176529805,0.05868900740750882,0.009478546181582163,0.010567632850241544,1.1149001806601517,0.6028175662310759,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,141,2026082902,2,0.75,0.25,185,87,balance,34,LOO,0.4117647058823529,0.499121855878275,-0.08735714999592209,0.001530212797598296,0.007311742918516166,0.007339834329453707,1.003841958237673,0.017895398473476015,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,141,2026082902,2,0.75,0.25,185,87,balance,34,ZLZ,0.4117647058823529,0.499121855878275,-0.08735714999592209,0.0027538543971745155,0.007307740070349941,0.007339834329453706,1.0043918172779547,0.03221435413432961,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,141,2026082902,2,0.75,0.25,185,87,inference,24,LOO,0.375,0.499121855878275,-0.12412185587827501,-0.00322584242215318,0.010351804361862817,0.010190217391304348,0.984390453595339,0.03170553756756075,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,141,2026082902,2,0.75,0.25,185,87,inference,24,ZLZ,0.375,0.499121855878275,-0.12412185587827501,-0.006771708784018227,0.010351957934488423,0.010190217391304348,0.9843758500365208,0.06655597099596379,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,141,2026082902,3,0.5,0.2,152,102,balance,34,LOO,0.29411764705882354,0.40914823027797076,-0.11503058321914722,0.05422023633905926,0.007277178352001786,0.006291286568103176,0.8645227949336416,0.6355941580667079,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,linear,200,141,2026082902,3,0.5,0.2,152,102,balance,34,ZLZ,0.29411764705882354,0.40914823027797076,-0.11503058321914722,0.05886008386345126,0.007286390425561093,0.0062912865681031774,0.8634297917982776,0.6895482449144926,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,linear,200,141,2026082902,3,0.5,0.2,152,102,inference,24,LOO,0.2916666666666667,0.40914823027797076,-0.11748156361130407,0.05115996407037887,0.010305890427753352,0.008982487922705314,0.8715877570865525,0.5039500242506637,1.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,141,2026082902,3,0.5,0.2,152,102,inference,24,ZLZ,0.2916666666666667,0.40914823027797076,-0.11748156361130407,0.058689007407508986,0.010335122829296238,0.008982487922705314,0.8691225127236315,0.5772965249309522,1.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,142,2026082902,0,0.25,0.75,16,109,balance,34,LOO,0.38235294117647056,0.49959856484316995,-0.11724562366669938,-0.033347430149362756,0.00728805299620956,0.007156338471217364,0.9819273371007731,0.39062192016161323,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,142,2026082902,0,0.25,0.75,16,109,balance,34,ZLZ,0.3235294117647059,0.49959856484316995,-0.17606915307846405,-0.03382450204106546,0.0072868742719929495,0.006632064590542101,0.9101384685656504,0.3962422431749161,0.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,142,2026082902,0,0.25,0.75,16,109,inference,24,LOO,0.2916666666666667,0.49959856484316995,-0.20793189817650326,-0.03866214243735011,0.010317649283088523,0.008982487922705314,0.8705944228428418,0.3806234451342774,0.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,142,2026082902,0,0.25,0.75,16,109,inference,24,ZLZ,0.25,0.49959856484316995,-0.24959856484316995,-0.03364134254182649,0.010322163888423679,0.008152173913043478,0.7897737336050392,0.3311219293947843,0.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,linear,200,142,2026082902,1,0.5,0.8,166,70,balance,34,LOO,0.5882352941176471,0.5891903163120131,-0.0009550221943660508,-0.03823398242262033,0.0072225732013020865,0.007339834329453707,1.0162353672137903,0.44988712034729633,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,142,2026082902,1,0.5,0.8,166,70,balance,34,ZLZ,0.5294117647058824,0.5891903163120131,-0.05977855160613077,-0.037205529620858324,0.007224251495968153,0.0075495438817238135,1.0450278324248825,0.43773478825510126,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,142,2026082902,1,0.5,0.8,166,70,inference,24,LOO,0.5833333333333334,0.5891903163120131,-0.005856982978679759,-0.036293731003891216,0.0102390057458385,0.010567632850241546,1.0320956069915883,0.35867633440390345,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,142,2026082902,1,0.5,0.8,166,70,inference,24,ZLZ,0.5833333333333334,0.5891903163120131,-0.005856982978679759,-0.03892325205401115,0.0102551030469453,0.010567632850241546,1.0304755400180343,0.3843608138227469,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,142,2026082902,2,0.75,0.25,109,16,balance,34,LOO,0.3235294117647059,0.49959856484316995,-0.17606915307846405,0.008365069829990468,0.007324423614549426,0.0066320645905421,0.9054725586007879,0.09774236511602903,0.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,142,2026082902,2,0.75,0.25,109,16,balance,34,ZLZ,0.35294117647058826,0.49959856484316995,-0.1466573883725817,0.008435009343785549,0.0073227409290101235,0.006920415224913494,0.9450580447953912,0.09857090257814398,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,142,2026082902,2,0.75,0.25,109,16,inference,24,LOO,0.3333333333333333,0.49959856484316995,-0.16626523150983663,0.008404878269388683,0.010385457452037096,0.00966183574879227,0.9303235599792584,0.08247429510418874,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,142,2026082902,2,0.75,0.25,109,16,inference,24,ZLZ,0.3333333333333333,0.49959856484316995,-0.16626523150983663,0.0060850874168355,0.010382228923394009,0.009661835748792272,0.9306128597320279,0.059720236821093446,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,142,2026082902,3,0.5,0.2,166,174,balance,34,LOO,0.38235294117647056,0.41035355114116784,-0.028000609964697276,-0.039920468570595724,0.006812881946311085,0.007156338471217364,1.0504128102633934,0.4836488934156815,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,linear,200,142,2026082902,3,0.5,0.2,166,174,balance,34,ZLZ,0.4411764705882353,0.41035355114116784,0.030822919447067443,-0.037205529620858435,0.006830457190177357,0.007470902799622523,1.093763212565942,0.45017627600143334,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,142,2026082902,3,0.5,0.2,166,174,inference,24,LOO,0.375,0.41035355114116784,-0.03535355114116784,-0.041868642220404095,0.009633981254048922,0.010190217391304348,1.0577368922138657,0.4265657468040651,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,142,2026082902,3,0.5,0.2,166,174,inference,24,ZLZ,0.4583333333333333,0.41035355114116784,0.04797978219216548,-0.03892325205401104,0.009671628453457806,0.010794082125603866,1.1160563267651953,0.395784987032614,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,143,2026082902,0,0.25,0.75,29,89,balance,34,LOO,0.5294117647058824,0.5011174648584461,0.028294299847436255,0.035522863033531804,0.007246581741039954,0.0075495438817238135,1.0418075930846233,0.4172932537100144,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,143,2026082902,0,0.25,0.75,29,89,balance,34,ZLZ,0.5294117647058824,0.5011174648584461,0.028294299847436255,0.03421910433635256,0.007237351198232012,0.0075495438817238135,1.0431363181004767,0.4022340336555028,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,143,2026082902,0,0.25,0.75,29,89,inference,24,LOO,0.5,0.5011174648584461,-0.0011174648584461044,0.03482820050175239,0.010295997811537061,0.010869565217391304,1.0557078018423371,0.3432391479232011,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,143,2026082902,0,0.25,0.75,29,89,inference,24,ZLZ,0.5,0.5011174648584461,-0.0011174648584461044,0.035353447933887616,0.010276543322020302,0.010869565217391304,1.0577063587228102,0.34874520666937936,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,143,2026082902,1,0.5,0.8,6,157,balance,34,LOO,0.6764705882352942,0.5884022206935693,0.08806836754172487,0.012605562835591666,0.006990799840145753,0.0066320645905421,0.9486846630132992,0.15076440142492056,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,linear,200,143,2026082902,1,0.5,0.8,6,157,balance,34,ZLZ,0.6470588235294118,0.5884022206935693,0.05865660283584251,0.01780016960905173,0.006961902290680604,0.006920415224913495,0.9940408434311633,0.21333405020756568,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,143,2026082902,1,0.5,0.8,6,157,inference,24,LOO,0.6666666666666666,0.5884022206935693,0.07826444597309734,0.009398623544517481,0.009940550557642274,0.009661835748792272,0.9719618337803506,0.09426685874863601,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,143,2026082902,1,0.5,0.8,6,157,inference,24,ZLZ,0.7083333333333334,0.5884022206935693,0.11993111263976408,0.010576416867067673,0.009935443102973356,0.008982487922705314,0.9040852863439122,0.10610722087336476,1.0,0.3715150465994872,1.0,1.0,1.0
main,linear,200,143,2026082902,2,0.75,0.25,89,29,balance,34,LOO,0.5588235294117647,0.5011174648584461,0.057706064553318615,-0.01823381314467537,0.007303458444660994,0.007470902799622523,1.0229267211185318,0.21336010611274467,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,143,2026082902,2,0.75,0.25,89,29,balance,34,ZLZ,0.6470588235294118,0.5011174648584461,0.1459413586709657,-0.013422694757666276,0.0073157026418349215,0.006920415224913495,0.9459672657194989,0.15693206584709293,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,143,2026082902,2,0.75,0.25,89,29,inference,24,LOO,0.5416666666666666,0.5011174648584461,0.040549201808220525,-0.020748108041635016,0.010357725176767078,0.010794082125603866,1.0421286471102322,0.20386670750387526,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,143,2026082902,2,0.75,0.25,89,29,inference,24,ZLZ,0.6666666666666666,0.5011174648584461,0.16554920180822053,-0.013396978171341944,0.01036292982624546,0.009661835748792272,0.9323459591825491,0.13160293382025082,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,143,2026082902,3,0.5,0.2,6,172,balance,34,LOO,0.29411764705882354,0.4093365797093635,-0.11521893265053995,0.01682026241934259,0.007138799161654387,0.006291286568103177,0.8812807904579286,0.19907658635814146,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,linear,200,143,2026082902,3,0.5,0.2,6,172,balance,34,ZLZ,0.2647058823529412,0.4093365797093635,-0.1446306973564223,0.01780016960905173,0.00713748742027186,0.00589808115759673,0.8263525818406385,0.21069365766381118,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,linear,200,143,2026082902,3,0.5,0.2,6,172,inference,24,LOO,0.3333333333333333,0.4093365797093635,-0.07600324637603018,0.01199243520920712,0.010080960236792098,0.009661835748792272,0.9584241502639635,0.11944182484022854,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,143,2026082902,3,0.5,0.2,6,172,inference,24,ZLZ,0.2916666666666667,0.4093365797093635,-0.1176699130426968,0.010576416867067728,0.010076394876973073,0.008982487922705314,0.8914386576127943,0.10536247671888664,1.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,144,2026082902,0,0.25,0.75,128,165,balance,34,LOO,0.35294117647058826,0.5008148863950743,-0.14787370992448606,-0.0010092593233421154,0.007292638767007297,0.006920415224913494,0.9489590045543208,0.011818447195831645,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,144,2026082902,0,0.25,0.75,128,165,balance,34,ZLZ,0.3235294117647059,0.5008148863950743,-0.17728547463036842,0.001934452847556667,0.007297249907352998,0.0066320645905421,0.9088443831229308,0.02264532397936011,0.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,144,2026082902,0,0.25,0.75,128,165,inference,24,LOO,0.375,0.5008148863950743,-0.12581488639507432,-0.004731758609690384,0.010333334401917922,0.010190217391304348,0.9861499681470668,0.04654814076711725,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,144,2026082902,0,0.25,0.75,128,165,inference,24,ZLZ,0.3333333333333333,0.5008148863950743,-0.167481553061741,-0.002400528219753173,0.010324872394568151,0.009661835748792272,0.9357825820564428,0.023624600288860147,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,144,2026082902,1,0.5,0.8,93,198,balance,34,LOO,0.5588235294117647,0.5899406984210231,-0.031117169009258427,0.04247739904261405,0.006805969165311439,0.007470902799622523,1.0976985963586359,0.5148881867391365,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,144,2026082902,1,0.5,0.8,93,198,balance,34,ZLZ,0.5882352941176471,0.5899406984210231,-0.001705404303376068,0.045007531035035075,0.0067866935477287095,0.007339834329453706,1.0815037216333592,0.5463312843589223,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,144,2026082902,1,0.5,0.8,93,198,inference,24,LOO,0.5833333333333334,0.5899406984210231,-0.006607365087689776,0.04883404454554319,0.00957636750392174,0.010567632850241544,1.10351162337012,0.4990249880177813,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,144,2026082902,1,0.5,0.8,93,198,inference,24,ZLZ,0.5833333333333334,0.5899406984210231,-0.006607365087689776,0.043104669522540884,0.009640476367510949,0.010567632850241546,1.0961733059016852,0.4390106668146772,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,144,2026082902,2,0.75,0.25,165,128,balance,34,LOO,0.4117647058823529,0.5008148863950743,-0.0890501805127214,-0.030357646099750668,0.00729455577985224,0.007339834329453707,1.006207170246957,0.3554419386709984,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,144,2026082902,2,0.75,0.25,165,128,balance,34,ZLZ,0.3235294117647059,0.5008148863950743,-0.17728547463036842,-0.0343121791966276,0.007285669884130203,0.0066320645905421,0.9102889227781511,0.40198843301023146,0.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,linear,200,144,2026082902,2,0.75,0.25,165,128,inference,24,LOO,0.2916666666666667,0.5008148863950743,-0.20914821972840764,-0.03380841742814261,0.010325329839707633,0.008982487922705314,0.869946826120923,0.3327153784983763,0.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,144,2026082902,2,0.75,0.25,165,128,inference,24,ZLZ,0.3333333333333333,0.5008148863950743,-0.167481553061741,-0.03015956671081349,0.010329062212714511,0.00966183574879227,0.9354029968857268,0.29675268103760943,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,144,2026082902,3,0.5,0.2,93,107,balance,34,LOO,0.47058823529411764,0.4089873813900231,0.06160085390409453,0.04298748496804289,0.007255339355496008,0.0075495438817238135,1.0405500710321622,0.504676603610327,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,144,2026082902,3,0.5,0.2,93,107,balance,34,ZLZ,0.47058823529411764,0.4089873813900231,0.06160085390409453,0.0450075310350353,0.007260062858038914,0.0075495438817238135,1.039873074014003,0.5282201925551706,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,144,2026082902,3,0.5,0.2,93,107,inference,24,LOO,0.5833333333333334,0.4089873813900231,0.17434595194331026,0.04670940697053921,0.010294009366638632,0.010567632850241546,1.0265808465737059,0.46037536259284495,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,144,2026082902,3,0.5,0.2,93,107,inference,24,ZLZ,0.4166666666666667,0.4089873813900231,0.007679285276643577,0.04310466952254094,0.010282388798572364,0.010567632850241544,1.0277410295658906,0.4250864963775826,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,145,2026082902,0,0.25,0.75,199,195,balance,34,LOO,0.47058823529411764,0.49977218156319814,-0.029183946269080496,-0.0028325173121657166,0.007316955546565193,0.0075495438817238135,1.0317875834667063,0.03311367367707248,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,145,2026082902,0,0.25,0.75,199,195,balance,34,ZLZ,0.47058823529411764,0.49977218156319814,-0.029183946269080496,-0.001982212010617712,0.007318581164212862,0.0075495438817238135,1.0315584007786012,0.0231705667375976,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,145,2026082902,0,0.25,0.75,199,195,inference,24,LOO,0.5,0.49977218156319814,0.0002278184368018632,-0.0011754607548732365,0.010369721399047963,0.010869565217391304,1.048202241806538,0.011543156656693903,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,145,2026082902,0,0.25,0.75,199,195,inference,24,ZLZ,0.5,0.49977218156319814,0.0002278184368018632,-0.0023357426555474237,0.010366769335506645,0.010869565217391304,1.0485007301322469,0.02294052085867338,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,145,2026082902,1,0.5,0.8,114,190,balance,34,LOO,0.4117647058823529,0.5889925336970002,-0.1772278278146473,0.032164330402749464,0.006883565577496964,0.007339834329453707,1.066283780813875,0.3876749929027142,0.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,145,2026082902,1,0.5,0.8,114,190,balance,34,ZLZ,0.4411764705882353,0.5889925336970002,-0.14781606310876494,0.03158730365835816,0.006884954448182925,0.007470902799622523,1.0851056250044242,0.38068171730784395,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,145,2026082902,1,0.5,0.8,114,190,inference,24,LOO,0.2916666666666667,0.5889925336970002,-0.29732586703033353,0.03321961682323038,0.009742435185894988,0.008982487922705314,0.9219961694700398,0.33655872681668264,0.0,0.3715150465994871,1.0,1.0,1.0
main,linear,200,145,2026082902,1,0.5,0.8,114,190,inference,24,ZLZ,0.3333333333333333,0.5889925336970002,-0.2556592003636669,0.0321548082519153,0.009740253688679479,0.009661835748792272,0.9919490865029165,0.3258072843043197,0.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,145,2026082902,2,0.75,0.25,195,199,balance,34,LOO,0.35294117647058826,0.49977218156319814,-0.14683100509260988,-0.052483268596871635,0.007231935540421095,0.006920415224913494,0.956924351196656,0.6171540755115513,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,145,2026082902,2,0.75,0.25,195,199,balance,34,ZLZ,0.35294117647058826,0.49977218156319814,-0.14683100509260988,-0.053985246360941375,0.00722832720536576,0.006920415224913494,0.9574020417581961,0.6349743553254064,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,linear,200,145,2026082902,2,0.75,0.25,195,199,inference,24,LOO,0.3333333333333333,0.49977218156319814,-0.16643884822986482,-0.05998726996053755,0.01022948270862827,0.009661835748792272,0.944508732650068,0.5931059231705135,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,145,2026082902,2,0.75,0.25,195,199,inference,24,ZLZ,0.3333333333333333,0.49977218156319814,-0.16643884822986482,-0.06133526064727107,0.010220014279558431,0.009661835748792272,0.9453837817151978,0.6067146250383119,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,145,2026082902,3,0.5,0.2,114,137,balance,34,LOO,0.5588235294117647,0.4075495389003807,0.15127399051138402,0.02983230602768805,0.007197560602795894,0.007470902799622522,1.0379770608281433,0.35163667138382476,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,145,2026082902,3,0.5,0.2,114,137,balance,34,ZLZ,0.5588235294117647,0.4075495389003807,0.15127399051138402,0.031587303658357935,0.007203636014151303,0.007470902799622523,1.0371016504645965,0.3721659831882834,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,145,2026082902,3,0.5,0.2,114,137,inference,24,LOO,0.4583333333333333,0.4075495389003807,0.05078379443295261,0.03166308482295693,0.010197206542003194,0.010794082125603866,1.0585332444863296,0.31355419564306153,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,145,2026082902,3,0.5,0.2,114,137,inference,24,ZLZ,0.5,0.4075495389003807,0.0924504610996193,0.03215480825191519,0.01020030005155267,0.010869565217391304,1.0656123018397639,0.31837536109446885,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,146,2026082902,0,0.25,0.75,46,14,balance,34,LOO,0.5882352941176471,0.5005800597654929,0.08765523435215417,-0.016034036501625604,0.007305919073715341,0.007339834329453707,1.0046421614305014,0.18758816679772622,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,146,2026082902,0,0.25,0.75,46,14,balance,34,ZLZ,0.5588235294117647,0.5005800597654929,0.058243469646271806,-0.015510706889792225,0.0073046229316529486,0.007470902799622523,1.0227636483806766,0.18148163772295622,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,146,2026082902,0,0.25,0.75,46,14,inference,24,LOO,0.6666666666666666,0.5005800597654929,0.16608660690117372,-0.015736259394653673,0.01034606265194234,0.009661835748792272,0.9338659617510036,0.1547084210764493,1.0,0.3853078984983096,1.0,1.0,1.0
main,linear,200,146,2026082902,0,0.25,0.75,46,14,inference,24,ZLZ,0.6666666666666666,0.5005800597654929,0.16608660690117372,-0.0170870904139378,0.010343530764231619,0.00966183574879227,0.9340945533031448,0.168009450811891,1.0,0.38530789849830943,1.0,1.0,1.0
main,linear,200,146,2026082902,1,0.5,0.8,146,66,balance,34,LOO,0.5294117647058824,0.5889292112664017,-0.05951744656051938,-0.08591451136136863,0.007316406083274825,0.0075495438817238135,1.0318650708825385,1.0044252534805778,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,146,2026082902,1,0.5,0.8,146,66,balance,34,ZLZ,0.5,0.5889292112664017,-0.08892921126640174,-0.08138287890241669,0.007309736816986182,0.007575757575757576,1.0363926589194323,0.951879948668475,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,146,2026082902,1,0.5,0.8,146,66,inference,24,LOO,0.5,0.5889292112664017,-0.08892921126640174,-0.08091688862959001,0.0103566470526936,0.010869565217391304,1.0495255039674547,0.7951143419410258,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,146,2026082902,1,0.5,0.8,146,66,inference,24,ZLZ,0.4583333333333333,0.5889292112664017,-0.13059587793306843,-0.07982243634763486,0.010352049648049057,0.010794082125603866,1.0426999959025616,0.7845340657915633,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,146,2026082902,2,0.75,0.25,14,46,balance,34,LOO,0.5588235294117647,0.5005800597654929,0.058243469646271806,0.019357359523805795,0.007310230329548303,0.007470902799622523,1.021979125531076,0.2264021703776713,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,146,2026082902,2,0.75,0.25,14,46,balance,34,ZLZ,0.5294117647058824,0.5005800597654929,0.028831704940389447,0.019372370736726485,0.007310051814839312,0.0075495438817238135,1.0327620204275894,0.2265805069032353,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,146,2026082902,2,0.75,0.25,14,46,inference,24,LOO,0.5416666666666666,0.5005800597654929,0.04108660690117372,0.022259359317813976,0.010357567520858178,0.010794082125603866,1.0421445096898119,0.21871762103704082,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,146,2026082902,2,0.75,0.25,14,46,inference,24,ZLZ,0.5833333333333334,0.5005800597654929,0.08275327356784046,0.021997558891149405,0.010360765342676381,0.010567632850241546,1.019966431120013,0.21611184460301194,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,146,2026082902,3,0.5,0.2,146,168,balance,34,LOO,0.4411764705882353,0.40925942457547704,0.03191704601275824,-0.08028750466015772,0.0064519136644310355,0.007470902799622523,1.1579359532984927,0.999548073804081,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,146,2026082902,3,0.5,0.2,146,168,balance,34,ZLZ,0.4117647058823529,0.40925942457547704,0.002505281306875884,-0.08138287890241663,0.006440044570007053,0.007339834329453706,1.1397179397852626,1.0141182827794126,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,146,2026082902,3,0.5,0.2,146,168,inference,24,LOO,0.375,0.40925942457547704,-0.03425942457547704,-0.08280211127160964,0.009099173307717395,0.010190217391304348,1.1199058471236714,0.8680414065849197,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,146,2026082902,3,0.5,0.2,146,168,inference,24,ZLZ,0.375,0.40925942457547704,-0.03425942457547704,-0.07982243634763492,0.009143349329908715,0.010190217391304348,1.1144950306088857,0.834780552356698,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,147,2026082902,0,0.25,0.75,166,172,balance,34,LOO,0.5882352941176471,0.5005064911207588,0.08772880299688823,0.04625018820855542,0.007247979191940063,0.007339834329453707,1.0126732065698796,0.5432566302682765,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,147,2026082902,0,0.25,0.75,166,172,balance,34,ZLZ,0.6470588235294118,0.5005064911207588,0.14655233240865295,0.053462521958079434,0.0072341272962222454,0.006920415224913495,0.9566344275594134,0.6285739351669133,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,linear,200,147,2026082902,0,0.25,0.75,166,172,inference,24,LOO,0.625,0.5005064911207588,0.12449350887924115,0.052602396623611436,0.010252536585288859,0.010190217391304348,0.9939215828720932,0.5195051625527927,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,147,2026082902,0,0.25,0.75,166,172,inference,24,ZLZ,0.625,0.5005064911207588,0.12449350887924115,0.05510000869271414,0.010239074867345545,0.010190217391304348,0.9952283310089847,0.544529368817306,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,147,2026082902,1,0.5,0.8,15,21,balance,34,LOO,0.5,0.5916522721172491,-0.09165227211724913,-0.026501306468972752,0.007181408305353243,0.007575757575757576,1.0549125260167107,0.3127249088614406,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,147,2026082902,1,0.5,0.8,15,21,balance,34,ZLZ,0.5,0.5916522721172491,-0.09165227211724913,-0.03028140696883619,0.007193517956499613,0.007575757575757576,1.053136674095961,0.3570305541294741,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,147,2026082902,1,0.5,0.8,15,21,inference,24,LOO,0.5416666666666666,0.5916522721172491,-0.049985605450582504,-0.026225621403220822,0.010188147341498905,0.010794082125603866,1.0594744818458637,0.25982335049390287,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,147,2026082902,1,0.5,0.8,15,21,inference,24,ZLZ,0.4583333333333333,0.5916522721172491,-0.13331893878391582,-0.023188083603177034,0.010142015797109652,0.010794082125603866,1.0642935626939218,0.23025163150993297,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,147,2026082902,2,0.75,0.25,172,166,balance,34,LOO,0.5,0.5005064911207588,-0.0005064911207588452,0.008550581992185502,0.007294662238018326,0.007575757575757576,1.0385343870034498,0.10011360079524831,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,147,2026082902,2,0.75,0.25,172,166,balance,34,ZLZ,0.5588235294117647,0.5005064911207588,0.058317038291005874,0.011116447045623201,0.0072977391209417,0.007470902799622523,1.02372840078428,0.1301283240434448,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,147,2026082902,2,0.75,0.25,172,166,inference,24,LOO,0.5833333333333334,0.5005064911207588,0.08282684221257453,0.0161461535923193,0.01034998397076421,0.010567632850241546,1.0210289098120473,0.15870815423243476,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,147,2026082902,2,0.75,0.25,172,166,inference,24,ZLZ,0.5833333333333334,0.5005064911207588,0.08282684221257453,0.023442140479074447,0.010344757966338582,0.010567632850241546,1.0215447171048555,0.2304820441956143,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,147,2026082902,3,0.5,0.2,15,62,balance,34,LOO,0.4117647058823529,0.4130865744965129,-0.0013218686141600045,-0.031930939940364056,0.006886819267132229,0.007339834329453706,1.065780013203413,0.38477102477389746,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,147,2026082902,3,0.5,0.2,15,62,balance,34,ZLZ,0.4411764705882353,0.4130865744965129,0.028089896091722355,-0.030281406968836133,0.006900334260348106,0.007470902799622522,1.0826870869941931,0.36453647144849205,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,147,2026082902,3,0.5,0.2,15,62,inference,24,LOO,0.4583333333333333,0.4130865744965129,0.04524675883682039,-0.0303684055734581,0.009770560766029146,0.010794082125603866,1.104755641368442,0.3072290272489054,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,147,2026082902,3,0.5,0.2,15,62,inference,24,ZLZ,0.5,0.4130865744965129,0.08691342550348707,-0.023188083603176923,0.009832224247164881,0.010869565217391304,1.105504201709551,0.23385085923521395,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,148,2026082902,0,0.25,0.75,82,68,balance,34,LOO,0.6764705882352942,0.5007371728138569,0.17573341542143728,0.007228592695636804,0.007317225368706389,0.0066320645905421,0.9063633079972472,0.08450463667458233,0.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,linear,200,148,2026082902,0,0.25,0.75,82,68,balance,34,ZLZ,0.6764705882352942,0.5007371728138569,0.17573341542143728,0.002309020282801777,0.007311279515337759,0.0066320645905421,0.9071004024164597,0.027004183722617734,0.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,linear,200,148,2026082902,0,0.25,0.75,82,68,inference,24,LOO,0.625,0.5007371728138569,0.12426282718614312,0.007556371197072864,0.010372304350648934,0.010190217391304348,0.9824448885041448,0.0741951740790085,1.0,0.3957034267358157,1.0,1.0,1.0
main,linear,200,148,2026082902,0,0.25,0.75,82,68,inference,24,ZLZ,0.5833333333333334,0.5007371728138569,0.08259616051947649,0.011737148642548711,0.010363709101463031,0.010567632850241544,1.0196767148500652,0.11529354622028141,1.0,0.40296464572673063,1.0,1.0,1.0
main,linear,200,148,2026082902,1,0.5,0.8,152,150,balance,34,LOO,0.47058823529411764,0.5881479332485444,-0.11755969795442678,0.04634607024052162,0.006772767847013094,0.0075495438817238135,1.1146910764191174,0.563157433211415,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,148,2026082902,1,0.5,0.8,152,150,balance,34,ZLZ,0.47058823529411764,0.5881479332485444,-0.11755969795442678,0.01997388166240932,0.006629308573812594,0.0075495438817238135,1.1388131654553502,0.24531740117468265,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,148,2026082902,1,0.5,0.8,152,150,inference,24,LOO,0.5,0.5881479332485444,-0.08814793324854442,0.047925557810456376,0.009585302897554358,0.010869565217391304,1.1339824451624392,0.48951302920472667,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,148,2026082902,1,0.5,0.8,152,150,inference,24,ZLZ,0.5,0.5881479332485444,-0.08814793324854442,0.015999758590113378,0.009257617284522722,0.010869565217391304,1.1741212542414672,0.1662891136714742,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,148,2026082902,2,0.75,0.25,68,82,balance,34,LOO,0.5588235294117647,0.5007371728138569,0.05808635659790784,0.03535091166754922,0.00728364762481872,0.007470902799622522,1.025708983252531,0.41421531749890594,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,148,2026082902,2,0.75,0.25,68,82,balance,34,ZLZ,0.5588235294117647,0.5007371728138569,0.05808635659790784,0.030953098232835763,0.007288374674527474,0.007470902799622522,1.0250437351599082,0.3625674238595745,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,148,2026082902,2,0.75,0.25,68,82,inference,24,LOO,0.4583333333333333,0.5007371728138569,-0.042403839480523564,0.030131724715634745,0.01032114376642458,0.010794082125603866,1.0458222818984257,0.29659244028600523,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,148,2026082902,2,0.75,0.25,68,82,inference,24,ZLZ,0.5,0.5007371728138569,-0.0007371728138568789,0.027957331805782637,0.010320039666114226,0.010869565217391304,1.0532483952635803,0.27520418731963636,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,148,2026082902,3,0.5,0.2,152,191,balance,34,LOO,0.4117647058823529,0.40940782169098205,0.002356884191370867,0.03966564692120644,0.007234098784240081,0.007339834329453707,1.0146162705773354,0.4663611067563536,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,148,2026082902,3,0.5,0.2,152,191,balance,34,ZLZ,0.4411764705882353,0.40940782169098205,0.03176864889725323,0.03984908480381383,0.0072249783513482135,0.007470902799622523,1.034038087910453,0.46881346476369584,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,148,2026082902,3,0.5,0.2,152,191,inference,24,LOO,0.3333333333333333,0.40940782169098205,-0.07607448835764874,0.04319844887920499,0.010270960388748803,0.009661835748792272,0.9406944806618289,0.4262482665053849,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,148,2026082902,3,0.5,0.2,152,191,inference,24,ZLZ,0.3333333333333333,0.40940782169098205,-0.07607448835764874,0.04415629637376978,0.010277520657414673,0.00966183574879227,0.9400940237295247,0.4355604726877779,1.0,0.3853078984983095,1.0,1.0,1.0
main,linear,200,149,2026082902,0,0.25,0.75,103,88,balance,34,LOO,0.47058823529411764,0.5011318986228539,-0.03054366332873626,0.020750877746804952,0.007290457459334093,0.007549543881723815,1.0355377455852253,0.2430295494169392,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,149,2026082902,0,0.25,0.75,103,88,balance,34,ZLZ,0.5,0.5011318986228539,-0.0011318986228538996,0.02345117714676137,0.007283125896304557,0.007575757575757576,1.040179406977092,0.2747930463360185,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,149,2026082902,0,0.25,0.75,103,88,inference,24,LOO,0.4583333333333333,0.5011318986228539,-0.042798565289520585,0.017631716544465714,0.010338569410863172,0.010794082125603866,1.0440595498891816,0.17340610022523162,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,149,2026082902,0,0.25,0.75,103,88,inference,24,ZLZ,0.4166666666666667,0.5011318986228539,-0.08446523195618721,0.023297885463460455,0.010330598414908833,0.010567632850241544,1.022944889135428,0.22922066396058907,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,149,2026082902,1,0.5,0.8,158,92,balance,34,LOO,0.5882352941176471,0.5920217404868346,-0.0037864463691875683,0.006998734282404828,0.007026178641373086,0.007339834329453706,1.044641006739237,0.08349489278700581,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,linear,200,149,2026082902,1,0.5,0.8,158,92,balance,34,ZLZ,0.5,0.5920217404868346,-0.09202174048683465,0.008368756715343872,0.0070156893013143765,0.007575757575757576,1.0798308263648835,0.09991386726544443,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,149,2026082902,1,0.5,0.8,158,92,inference,24,LOO,0.5,0.5920217404868346,-0.09202174048683465,0.00562932754180101,0.009963936955393651,0.010869565217391304,1.0908906053954326,0.05639505613520368,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,149,2026082902,1,0.5,0.8,158,92,inference,24,ZLZ,0.4583333333333333,0.5920217404868346,-0.13368840715350133,0.008907638017985442,0.009940243464115777,0.010794082125603866,1.0858971578081003,0.08934372373809764,1.0,0.4072592392700146,1.0,1.0,1.0
main,linear,200,149,2026082902,2,0.75,0.25,88,103,balance,34,LOO,0.5,0.5011318986228539,-0.0011318986228538996,0.002438430052909224,0.007297772618469978,0.007575757575757576,1.0380917537200385,0.028544020093745775,1.0,0.3411859361863223,1.0,1.0,1.0
main,linear,200,149,2026082902,2,0.75,0.25,88,103,balance,34,ZLZ,0.47058823529411764,0.5011318986228539,-0.03054366332873626,0.003748649915950475,0.0072990458349507376,0.0075495438817238135,1.034319286717394,0.04387749631348532,1.0,0.34059513758517057,1.0,1.0,1.0
main,linear,200,149,2026082902,2,0.75,0.25,88,103,inference,24,LOO,0.5416666666666666,0.5011318986228539,0.04053476804381273,-0.0011075080806777216,0.010342789760703136,0.010794082125603866,1.0436335239661731,0.010890004400069871,1.0,0.40725923927001473,1.0,1.0,1.0
main,linear,200,149,2026082902,2,0.75,0.25,88,103,inference,24,ZLZ,0.5,0.5011318986228539,-0.0011318986228538996,0.006749255969375589,0.010351214216065066,0.010869565217391304,1.0500763476155057,0.06633767574092497,1.0,0.408680741809339,1.0,1.0,1.0
main,linear,200,149,2026082902,3,0.5,0.2,158,77,balance,34,LOO,0.4117647058823529,0.41064685049661726,0.0011178553857356666,0.008261877956900643,0.00711834129238098,0.007339834329453707,1.0311158215060297,0.09792405114293606,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,linear,200,149,2026082902,3,0.5,0.2,158,77,balance,34,ZLZ,0.4411764705882353,0.41064685049661726,0.030529620091618026,0.008368756715343761,0.007119212244057117,0.007470902799622522,1.0494002065831067,0.09918476587282703,1.0,0.338816560741404,1.0,1.0,1.0
main,linear,200,149,2026082902,3,0.5,0.2,158,77,inference,24,LOO,0.4166666666666667,0.41064685049661726,0.00601981617004943,0.007266716711817833,0.010081220887090283,0.010567632850241544,1.0482493111299789,0.07237384809725173,1.0,0.4029646457267307,1.0,1.0,1.0
main,linear,200,149,2026082902,3,0.5,0.2,158,77,inference,24,ZLZ,0.4583333333333333,0.41064685049661726,0.04768648283671606,0.008907638017985442,0.010095045927750028,0.010794082125603866,1.069245469793483,0.08865605671070152,1.0,0.4072592392700146,1.0,1.0,1.0


==> generated_results/regenerated_20260831/jobs/main_linear_n500_raw.csv <==
stream,model,n,replication,base_seed,target_id,target_u,target_v,i,j,regime,h,method,estimate,target,err,bias,oracle_V,empirical_V,Vratio,std_bias,normal_cover_P,normal_width,EB_cover_mean,EB_width,EB_full
main,linear,500,0,2026083202,0,0.25,0.75,95,453,balance,63,LOO,0.49206349206349204,0.49969121004341566,-0.0076277179799236206,-0.00638003668699727,0.003956952535910931,0.004031242126480222,1.0187744457117147,0.10142447202037064,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,0,2026083202,0,0.25,0.75,95,453,balance,63,ZLZ,0.5079365079365079,0.49969121004341566,0.008245297893092252,-0.008606400924839053,0.003957063569429515,0.004031242126480222,1.0187458593346281,0.13681542378807884,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,0,2026083202,0,0.25,0.75,95,453,inference,42,LOO,0.4523809523809524,0.49969121004341566,-0.04731025766246327,-0.00955009993939604,0.005934691573815481,0.006042254300094022,1.0181244003905983,0.12396778445935944,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,0,2026083202,0,0.25,0.75,95,453,inference,42,ZLZ,0.42857142857142855,0.49969121004341566,-0.07111978147198711,-0.010133304585242198,0.005934962109290787,0.005973120955699353,1.0064295012682274,0.13153523998174918,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,0,2026083202,1,0.5,0.8,492,265,balance,63,LOO,0.6666666666666666,0.5898635154008596,0.07680315126580706,0.003164202977656849,0.003817078621429276,0.0035842293906810027,0.9389980522169374,0.05121518929376004,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
main,linear,500,0,2026083202,1,0.5,0.8,492,265,balance,63,ZLZ,0.6666666666666666,0.5898635154008596,0.07680315126580706,0.001393232468022254,0.0038218635408356657,0.003584229390681003,0.9378224398606595,0.022536475559777683,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
main,linear,500,0,2026083202,1,0.5,0.8,492,265,inference,42,LOO,0.6190476190476191,0.5898635154008596,0.029184103646759496,0.004206242782444525,0.005727201982202418,0.005751894253636414,1.0043114022363326,0.055580581540611164,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,0,2026083202,1,0.5,0.8,492,265,inference,42,ZLZ,0.6190476190476191,0.5898635154008596,0.029184103646759496,0.0015318234755156146,0.00573837681894296,0.005751894253636414,1.0023556199113366,0.020221538247024027,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,0,2026083202,2,0.75,0.25,453,95,balance,63,LOO,0.4126984126984127,0.49969121004341566,-0.08699279734500298,-0.0003981994946953282,0.0039585560577856645,0.003909329562171343,0.9875645323962249,0.006328959329490241,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,0,2026083202,2,0.75,0.25,453,95,balance,63,ZLZ,0.3968253968253968,0.49969121004341566,-0.10286581321801885,-0.0014633991730407803,0.003957886979189611,0.003860564536447793,0.9754105048341362,0.023261146208995165,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,500,0,2026083202,2,0.75,0.25,453,95,inference,42,LOO,0.42857142857142855,0.49969121004341566,-0.07111978147198711,-0.0009733880068341083,0.005938605441437364,0.005973120955699353,1.0058120571575868,0.012631175083516898,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,0,2026083202,2,0.75,0.25,453,95,inference,42,ZLZ,0.42857142857142855,0.49969121004341566,-0.07111978147198711,0.0011917837729114034,0.005939778000854569,0.005973120955699353,1.005613501858148,0.015463662450356649,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,0,2026083202,3,0.5,0.2,492,308,balance,63,LOO,0.3333333333333333,0.4111262445447573,-0.07779291121142401,0.0028646698397720716,0.003836974997961127,0.0035842293906810036,0.9341289407894432,0.046246629990922994,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,linear,500,0,2026083202,3,0.5,0.2,492,308,balance,63,ZLZ,0.31746031746031744,0.4111262445447573,-0.09366592708443988,0.001393232468022254,0.0038325770667005394,0.0034948268435211604,0.9118738599899446,0.0225049544606805,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,linear,500,0,2026083202,3,0.5,0.2,492,308,inference,42,LOO,0.3333333333333333,0.4111262445447573,-0.07779291121142401,0.0018737632186165976,0.005756553944139756,0.005420054200542005,0.941544933503088,0.024696386897752866,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,linear,500,0,2026083202,3,0.5,0.2,492,308,inference,42,ZLZ,0.35714285714285715,0.4111262445447573,-0.053983387401900174,0.0015318234755155036,0.005755626697190009,0.005599800895968142,0.9729263537369539,0.02019121306783837,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
main,linear,500,1,2026083202,0,0.25,0.75,470,185,balance,63,LOO,0.6190476190476191,0.5009487872383582,0.11809883180926084,0.001532164350122045,0.003958295989871937,0.0038036720064369843,0.9609367303934351,0.02435292997165549,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,1,2026083202,0,0.25,0.75,470,185,balance,63,ZLZ,0.6031746031746031,0.5009487872383582,0.10222581593624491,0.001656623096216281,0.003958331631597626,0.0038605645364477924,0.9753009337647707,0.026331016392809818,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,500,1,2026083202,0,0.25,0.75,470,185,inference,42,LOO,0.6190476190476191,0.5009487872383582,0.11809883180926084,0.0020587099163753564,0.0059398035684028825,0.005751894253636414,0.9683643890572304,0.02671216661709425,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,1,2026083202,0,0.25,0.75,470,185,inference,42,ZLZ,0.5714285714285714,0.5009487872383582,0.07047978419021317,0.002762743614886376,0.005938746581199296,0.005973120955699353,1.005788153111109,0.03585033243372729,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,1,2026083202,1,0.5,0.8,245,445,balance,63,LOO,0.6190476190476191,0.590446909237388,0.028600709810231106,-0.004158530412450179,0.0038394825401983274,0.003803672006436983,0.9906730833161974,0.06711251799843863,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,1,2026083202,1,0.5,0.8,245,445,balance,63,ZLZ,0.6349206349206349,0.590446909237388,0.04447372568324692,-0.0005938507483141953,0.003830920566730506,0.0037386519721389153,0.9759147721848127,0.009594574833813641,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,linear,500,1,2026083202,1,0.5,0.8,245,445,inference,42,LOO,0.6666666666666666,0.590446909237388,0.07621975742927867,-0.0030056363315502654,0.005760046191731023,0.005420054200542005,0.9409740859930774,0.03960257714695873,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,linear,500,1,2026083202,1,0.5,0.8,245,445,inference,42,ZLZ,0.7142857142857143,0.590446909237388,0.12383880504832634,-0.0029575937200713165,0.005759950721925109,0.004977600796416126,0.8641741981348925,0.038969885651837684,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,linear,500,1,2026083202,2,0.75,0.25,185,470,balance,63,LOO,0.4444444444444444,0.5009487872383582,-0.05650434279391381,0.015449743595234322,0.003955803528433347,0.003982477100756672,1.0067428961351599,0.2456427323410214,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,1,2026083202,2,0.75,0.25,185,470,balance,63,ZLZ,0.4444444444444444,0.5009487872383582,-0.05650434279391381,0.015449743595234322,0.0039558035284333465,0.003982477100756672,1.00674289613516,0.2456427323410214,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,1,2026083202,2,0.75,0.25,185,470,inference,42,LOO,0.47619047619047616,0.5009487872383582,-0.024758311047882064,0.016711671157101815,0.005931695427891529,0.006083734306730822,1.0256316057841386,0.21698537326904066,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,1,2026083202,2,0.75,0.25,185,470,inference,42,ZLZ,0.42857142857142855,0.5009487872383582,-0.07237735866692968,0.015846507353859618,0.005933723199940635,0.005973120955699353,1.00663963491912,0.20571687333466057,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,1,2026083202,3,0.5,0.2,245,152,balance,63,LOO,0.31746031746031744,0.41034835715552265,-0.0928880396952052,-0.0010563983345672212,0.0038279310671062083,0.0034948268435211604,0.9129806107410225,0.017074407951993144,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,linear,500,1,2026083202,3,0.5,0.2,245,152,balance,63,ZLZ,0.3333333333333333,0.41034835715552265,-0.07701502382218933,-0.0005938507483141398,0.003829798709683434,0.0035842293906810036,0.9358793143928108,0.009595979992943905,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,linear,500,1,2026083202,3,0.5,0.2,245,152,inference,42,LOO,0.30952380952380953,0.41034835715552265,-0.10082454763171311,0.00010635914781231826,0.005749817610900249,0.0052126541673580004,0.90657730733512,0.0014026451507078768,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,linear,500,1,2026083202,3,0.5,0.2,245,152,inference,42,ZLZ,0.3333333333333333,0.41034835715552265,-0.07701502382218933,-0.002957593720071261,0.005737996189368444,0.005420054200542005,0.9445900662298221,0.03904436712347754,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,linear,500,2,2026083202,0,0.25,0.75,56,172,balance,63,LOO,0.5079365079365079,0.5016574036115657,0.006279104324942164,-0.015502078709226264,0.003955007113836472,0.004031242126480222,1.019275569031733,0.2464996478153469,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,2,2026083202,0,0.25,0.75,56,172,balance,63,ZLZ,0.5396825396825397,0.5016574036115657,0.03802513607097391,-0.015278836515206062,0.003955560000242129,0.004006859613618446,1.0129689888089617,0.2429328782396908,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,2,2026083202,0,0.25,0.75,56,172,inference,42,LOO,0.5238095238095238,0.5016574036115657,0.02215212019795809,-0.015300780120372781,0.005935924560836726,0.006083734306730822,1.0249008801205621,0.19859549276913185,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,2,2026083202,0,0.25,0.75,56,172,inference,42,ZLZ,0.5476190476190477,0.5016574036115657,0.04596164400748193,-0.014796344937689832,0.0059363139029016306,0.00604225430009402,1.0178461582263376,0.19204191072809576,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,2,2026083202,1,0.5,0.8,432,208,balance,63,LOO,0.6031746031746031,0.5916328745506984,0.01154172862390479,0.01726601056863719,0.003770522677905987,0.003860564536447792,1.0238804712856975,0.28118440082678814,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,500,2,2026083202,1,0.5,0.8,432,208,balance,63,ZLZ,0.6349206349206349,0.5916328745506984,0.043287760369936534,0.014427217961406336,0.0037780790945933875,0.0037386519721389153,0.9895642411216604,0.23471836438543392,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,linear,500,2,2026083202,1,0.5,0.8,432,208,inference,42,LOO,0.6666666666666666,0.5916328745506984,0.07503379211596828,0.017641747669994712,0.005652067906253943,0.005420054200542005,0.9589506514146412,0.23465938091560845,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,linear,500,2,2026083202,1,0.5,0.8,432,208,inference,42,ZLZ,0.6666666666666666,0.5916328745506984,0.07503379211596828,0.015224776287517505,0.005666488773706726,0.005420054200542005,0.9565101806416328,0.20225250230735667,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,linear,500,2,2026083202,2,0.75,0.25,172,56,balance,63,LOO,0.4126984126984127,0.5016574036115657,-0.08895899091315307,-0.0005148321034709191,0.003957724457821674,0.003909329562171343,0.987772040179632,0.008183570781507702,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,2,2026083202,2,0.75,0.25,172,56,balance,63,ZLZ,0.4126984126984127,0.5016574036115657,-0.08895899091315307,-0.0006314368684278149,0.00395756211274939,0.003909329562171343,0.9878125600549225,0.010037280616897399,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,2,2026083202,2,0.75,0.25,172,56,inference,42,LOO,0.40476190476190477,0.5016574036115657,-0.09689549884966098,-0.00199217036165672,0.005938474655568239,0.0058763342735468176,0.9895359691460239,0.02585169485288479,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,2,2026083202,2,0.75,0.25,172,56,inference,42,ZLZ,0.42857142857142855,0.5016574036115657,-0.0730859750401372,-0.0020246916577091323,0.005937090860698874,0.005973120955699353,1.0060686447025737,0.02627677399646951,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,2,2026083202,3,0.5,0.2,432,457,balance,63,LOO,0.3968253968253968,0.41062763303088184,-0.013802236205485041,0.01645756547162658,0.0038734452429962565,0.003860564536447793,0.9966746124598628,0.2644337482529506,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,500,2,2026083202,3,0.5,0.2,432,457,balance,63,ZLZ,0.3968253968253968,0.41062763303088184,-0.013802236205485041,0.014427217961406558,0.003867475409893199,0.003860564536447793,0.998213078891794,0.23198975833165336,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,500,2,2026083202,3,0.5,0.2,432,457,inference,42,LOO,0.40476190476190477,0.41062763303088184,-0.005865728268977077,0.01673872023425199,0.005813187728931151,0.005876334273546817,1.0108626363985111,0.21954071622163782,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,2,2026083202,3,0.5,0.2,432,457,inference,42,ZLZ,0.38095238095238093,0.41062763303088184,-0.029675252078500913,0.01522477628751745,0.005807457638915673,0.005751894253636414,0.9904324079943468,0.1997827075167342,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,3,2026083202,0,0.25,0.75,145,462,balance,63,LOO,0.49206349206349204,0.499648189151039,-0.007584697087546943,-0.0427714011582348,0.003930485483185161,0.004031242126480222,1.025634656005245,0.6822293189111849,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,3,2026083202,0,0.25,0.75,145,462,balance,63,ZLZ,0.4603174603174603,0.499648189151039,-0.03933072883357869,-0.04380150070447403,0.003929391578433683,0.004006859613618447,1.0197150204143421,0.6987572634408092,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,3,2026083202,0,0.25,0.75,145,462,inference,42,LOO,0.5,0.499648189151039,0.00035181084896102055,-0.046081336642830095,0.00589233154454834,0.006097560975609756,1.0348299191092356,0.6003181584806784,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,3,2026083202,0,0.25,0.75,145,462,inference,42,ZLZ,0.5,0.499648189151039,0.00035181084896102055,-0.046081336642830095,0.00589233154454834,0.006097560975609756,1.0348299191092356,0.6003181584806784,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,3,2026083202,1,0.5,0.8,453,406,balance,63,LOO,0.6666666666666666,0.5899035590540103,0.07676310761265637,0.02185857801043234,0.0037602587647186615,0.003584229390681003,0.9531868988141754,0.35646183611810284,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
main,linear,500,3,2026083202,1,0.5,0.8,453,406,balance,63,ZLZ,0.6666666666666666,0.5899035590540103,0.07676310761265637,0.02185857801043245,0.0037602587647186606,0.003584229390681003,0.9531868988141756,0.35646183611810467,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
main,linear,500,3,2026083202,1,0.5,0.8,453,406,inference,42,LOO,0.7142857142857143,0.5899035590540103,0.12438215523170404,0.023683960940008575,0.0056306581530173256,0.004977600796416126,0.8840175803868963,0.3156274419121119,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,linear,500,3,2026083202,1,0.5,0.8,453,406,inference,42,ZLZ,0.6428571428571429,0.5899035590540103,0.05295358380313264,0.02481246905317691,0.005624383789828854,0.005599800895968143,0.9956292289467928,0.3308510433189676,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,linear,500,3,2026083202,2,0.75,0.25,462,145,balance,63,LOO,0.47619047619047616,0.499648189151039,-0.023457712960562815,0.017918183187081216,0.0039496903982573104,0.004023114622192963,1.018589868200315,0.2851099967800822,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,3,2026083202,2,0.75,0.25,462,145,balance,63,ZLZ,0.5079365079365079,0.499648189151039,0.008288318785468929,0.01842731559581584,0.003951018774465389,0.004031242126480222,1.0203044724903105,0.2931618996337517,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,3,2026083202,2,0.75,0.25,462,145,inference,42,LOO,0.40476190476190477,0.499648189151039,-0.09488628438913421,0.016012451625323776,0.005927806538961844,0.005876334273546817,0.9913168108512459,0.20797485011572964,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,3,2026083202,2,0.75,0.25,462,145,inference,42,ZLZ,0.40476190476190477,0.499648189151039,-0.09488628438913421,0.015138516896845478,0.005929241578971712,0.005876334273546817,0.9910768848392798,0.19660011031754923,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,3,2026083202,3,0.5,0.2,453,13,balance,63,LOO,0.38095238095238093,0.4096564598715706,-0.02870407891918969,0.022208372945667187,0.0038852339781990813,0.0038036720064369843,0.9790071917882528,0.3562937079179951,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,3,2026083202,3,0.5,0.2,453,13,balance,63,ZLZ,0.36507936507936506,0.4096564598715706,-0.04457709479220556,0.02185857801043256,0.0038840775781298965,0.0037386519721389153,0.9625585217942529,0.35073407255768674,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,linear,500,3,2026083202,3,0.5,0.2,453,13,inference,42,LOO,0.40476190476190477,0.4096564598715706,-0.004894555109665855,0.023785441882620273,0.005832369543115525,0.005876334273546817,1.0075380563776497,0.3114502669105435,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,3,2026083202,3,0.5,0.2,453,13,inference,42,ZLZ,0.40476190476190477,0.4096564598715706,-0.004894555109665855,0.024812469053177022,0.005835465833362646,0.0058763342735468176,1.007003458053086,0.3248121133099475,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,4,2026083202,0,0.25,0.75,90,432,balance,63,LOO,0.4444444444444444,0.5006993043988911,-0.05625485995444668,-0.03432675382917483,0.003943400833283997,0.003982477100756672,1.0099092811318735,0.546634796471996,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,4,2026083202,0,0.25,0.75,90,432,balance,63,ZLZ,0.4444444444444444,0.5006993043988911,-0.05625485995444668,-0.032824196890404944,0.003944575981712762,0.003982477100756672,1.0096084139891388,0.5226295313198308,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,4,2026083202,0,0.25,0.75,90,432,inference,42,LOO,0.42857142857142855,0.5006993043988911,-0.07212787582746255,-0.035447649217460575,0.005914869894428164,0.005973120955699353,1.0098482405041675,0.46090863147508726,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,4,2026083202,0,0.25,0.75,90,432,inference,42,ZLZ,0.4523809523809524,0.5006993043988911,-0.048318352017938715,-0.03283349609395242,0.00591870718886765,0.00604225430009402,1.0208740029340777,0.42677964824684705,1.0,0.3047036007530805,1.0,0.9318833308045613,0.0
main,linear,500,4,2026083202,1,0.5,0.8,273,259,balance,63,LOO,0.6984126984126984,0.5901257601893166,0.10828693822338176,0.029928332124055546,0.003725361680907091,0.003397296792074058,0.911937439386247,0.4903410956881551,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,linear,500,4,2026083202,1,0.5,0.8,273,259,balance,63,ZLZ,0.6825396825396826,0.5901257601893166,0.09241392235036594,0.027770301213142945,0.003733076880531435,0.00349482684352116,0.9361786417384583,0.45451385180954956,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,linear,500,4,2026083202,1,0.5,0.8,273,259,inference,42,LOO,0.6666666666666666,0.5901257601893166,0.07654090647735001,0.027794010669506708,0.005599201712890295,0.005420054200542005,0.9680048118402553,0.3714395659973952,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,linear,500,4,2026083202,1,0.5,0.8,273,259,inference,42,ZLZ,0.6428571428571429,0.5901257601893166,0.05273138266782629,0.024090453993723226,0.0056175681827905655,0.005599800895968143,0.9968371924925,0.32141845438073235,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,linear,500,4,2026083202,2,0.75,0.25,432,90,balance,63,LOO,0.4126984126984127,0.5006993043988911,-0.08800089170047842,0.017122653630174733,0.00395325585753683,0.003909329562171343,0.9888885776816742,0.2723288235859272,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,4,2026083202,2,0.75,0.25,432,90,balance,63,ZLZ,0.3968253968253968,0.5006993043988911,-0.1038739075734943,0.017582032111365664,0.0039531942964853364,0.003860564536447793,0.9765683765860186,0.279637228298104,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,500,4,2026083202,2,0.75,0.25,432,90,inference,42,LOO,0.40476190476190477,0.5006993043988911,-0.09593739963698633,0.01599793096640456,0.005932749413371403,0.005876334273546817,0.990490894542514,0.20769967447870735,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,4,2026083202,2,0.75,0.25,432,90,inference,42,ZLZ,0.40476190476190477,0.5006993043988911,-0.09593739963698633,0.01626273502674702,0.005932686599829957,0.0058763342735468176,0.9905013815688908,0.21113871910217302,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,4,2026083202,3,0.5,0.2,273,9,balance,63,LOO,0.5238095238095238,0.4102469657557044,0.11356255805381943,0.026234335404355713,0.003890224559358488,0.004023114622192963,1.034159997914462,0.42061303837410663,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,4,2026083202,3,0.5,0.2,273,9,balance,63,ZLZ,0.5238095238095238,0.4102469657557044,0.11356255805381943,0.027770301213143,0.0038927216757727264,0.0040231146221929625,1.033496601422025,0.44509622786344616,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,4,2026083202,3,0.5,0.2,273,9,inference,42,LOO,0.5238095238095238,0.4102469657557044,0.11356255805381943,0.022431840805294312,0.005822640328211233,0.006083734306730822,1.0448411654854524,0.29397129949110884,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,4,2026083202,3,0.5,0.2,273,9,inference,42,ZLZ,0.5238095238095238,0.4102469657557044,0.11356255805381943,0.02409045399372317,0.005825515067008259,0.006083734306730822,1.044325563791765,0.31562966879506793,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,5,2026083202,0,0.25,0.75,421,90,balance,63,LOO,0.47619047619047616,0.5000199488645563,-0.023829472674080088,0.049286624801992196,0.003916075499682936,0.004023114622192963,1.0273332632424206,0.7875960877133439,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,5,2026083202,0,0.25,0.75,421,90,balance,63,ZLZ,0.47619047619047616,0.5000199488645563,-0.023829472674080088,0.048235904400457,0.003917425179095004,0.004023114622192963,1.026979313775273,0.7706728695824747,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,5,2026083202,0,0.25,0.75,421,90,inference,42,LOO,0.35714285714285715,0.5000199488645563,-0.1428770917216991,0.04908280669496623,0.005879637884413505,0.005599800895968143,0.9524057443763349,0.6401092442689486,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,linear,500,5,2026083202,0,0.25,0.75,421,90,inference,42,ZLZ,0.35714285714285715,0.5000199488645563,-0.1428770917216991,0.04760871995138072,0.0058843950804393355,0.005599800895968143,0.9516357789406036,0.6206340417824626,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,linear,500,5,2026083202,1,0.5,0.8,311,448,balance,63,LOO,0.5079365079365079,0.5900896989267984,-0.0821531909902905,-0.004081207301034229,0.003840095241099924,0.004031242126480222,1.0497766001568096,0.06585938289287081,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,5,2026083202,1,0.5,0.8,311,448,balance,63,ZLZ,0.5238095238095238,0.5900896989267984,-0.06628017511727458,-0.0010026040359132349,0.003832436218667084,0.004023114622192963,1.0497538361100756,0.01619541125221828,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,5,2026083202,1,0.5,0.8,311,448,inference,42,LOO,0.5,0.5900896989267984,-0.09008969892679841,0.0011382042433664141,0.0057449208514653025,0.006097560975609756,1.0613829386447524,0.015016826929756671,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,5,2026083202,1,0.5,0.8,311,448,inference,42,ZLZ,0.5238095238095238,0.5900896989267984,-0.06628017511727458,0.0022860733553096146,0.005738111894027728,0.006083734306730822,1.060232776754113,0.030179056316262685,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,5,2026083202,2,0.75,0.25,90,421,balance,63,LOO,0.49206349206349204,0.5000199488645563,-0.007956456801064216,-0.03570615476485395,0.003938888461625419,0.004031242126480222,1.0234466311383421,0.5689266026436438,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,5,2026083202,2,0.75,0.25,90,421,balance,63,ZLZ,0.47619047619047616,0.5000199488645563,-0.023829472674080088,-0.03664307076449197,0.003937984608037372,0.0040231146221929625,1.0216176604605924,0.5839220214752859,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,5,2026083202,2,0.75,0.25,90,421,inference,42,LOO,0.47619047619047616,0.5000199488645563,-0.023829472674080088,-0.03527319240541732,0.005908910170310085,0.006083734306730822,1.0295865280367873,0.4588714878439642,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,5,2026083202,2,0.75,0.25,90,421,inference,42,ZLZ,0.4523809523809524,0.5000199488645563,-0.04763899648360387,-0.037199477093276034,0.005906094562596175,0.006042254300094022,1.0230541072539134,0.48404600158835726,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,5,2026083202,3,0.5,0.2,311,50,balance,63,LOO,0.31746031746031744,0.40979309023344496,-0.09233277277312751,0.00016139386923591514,0.003829177177839538,0.0034948268435211604,0.9126835038468966,0.0026081604350946634,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,linear,500,5,2026083202,3,0.5,0.2,311,50,balance,63,ZLZ,0.2698412698412698,0.40979309023344496,-0.13995182039217513,-0.0010026040359131794,0.003826362172127638,0.0031778541763180794,0.8305157832330969,0.016208260620480513,0.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,linear,500,5,2026083202,3,0.5,0.2,311,50,inference,42,LOO,0.30952380952380953,0.40979309023344496,-0.10026928070963542,0.0017461882866074419,0.005755820918073199,0.0052126541673580004,0.9056317494156807,0.02301640198990398,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,linear,500,5,2026083202,3,0.5,0.2,311,50,inference,42,ZLZ,0.30952380952380953,0.40979309023344496,-0.10026928070963542,0.0022860733553095036,0.00575723593758637,0.0052126541673580004,0.9054091622903547,0.030128891126449904,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,linear,500,6,2026083202,0,0.25,0.75,212,337,balance,63,LOO,0.4603174603174603,0.49974243424268744,-0.03942497392522715,-0.017600745246572347,0.003954523923997107,0.004006859613618447,1.0132343843727314,0.279887790268403,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,6,2026083202,0,0.25,0.75,212,337,balance,63,ZLZ,0.4444444444444444,0.49974243424268744,-0.05529798979824302,-0.016779457616773075,0.0039545239683857385,0.003982477100756672,1.007068646591702,0.2668276383818302,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,6,2026083202,0,0.25,0.75,212,337,inference,42,LOO,0.42857142857142855,0.49974243424268744,-0.07117100567125889,-0.0219534216200023,0.0059295919318667085,0.005973120955699353,1.0073409813580445,0.28509514056277907,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,6,2026083202,0,0.25,0.75,212,337,inference,42,ZLZ,0.42857142857142855,0.49974243424268744,-0.07117100567125889,-0.02068453100647294,0.005931298395102275,0.005973120955699353,1.0070511644856062,0.26857822026848105,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,6,2026083202,1,0.5,0.8,420,88,balance,63,LOO,0.6666666666666666,0.5902959113957751,0.07637075527089154,0.04746027263158681,0.0036487925822385487,0.0035842293906810036,0.9823056010714823,0.7856979870465945,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,linear,500,6,2026083202,1,0.5,0.8,420,88,balance,63,ZLZ,0.6349206349206349,0.5902959113957751,0.0446247235248598,0.04615402863752416,0.003655084760577333,0.003738651972138915,1.0228632759663778,0.7634153514558821,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,linear,500,6,2026083202,1,0.5,0.8,420,88,inference,42,LOO,0.6666666666666666,0.5902959113957751,0.07637075527089154,0.04929967320165973,0.005467037220250583,0.005420054200542005,0.9914061277039515,0.6667576774421231,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,linear,500,6,2026083202,1,0.5,0.8,420,88,inference,42,ZLZ,0.6904761904761905,0.5902959113957751,0.10018027908041538,0.041156616636514265,0.005515910165251903,0.0052126541673580004,0.9450215850496808,0.5541547666994397,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,linear,500,6,2026083202,2,0.75,0.25,337,212,balance,63,LOO,0.5079365079365079,0.49974243424268744,0.00819407369382047,0.011640908824274765,0.003952614102554981,0.004031242126480222,1.0198926639143486,0.18515893740721426,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,6,2026083202,2,0.75,0.25,337,212,balance,63,ZLZ,0.5079365079365079,0.49974243424268744,0.00819407369382047,0.010913986488333582,0.003952330917034,0.004031242126480222,1.019965739484547,0.17360281456351798,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,6,2026083202,2,0.75,0.25,337,212,inference,42,LOO,0.5476190476190477,0.49974243424268744,0.04787661337636023,0.012478855071224093,0.005930348506529374,0.00604225430009402,1.0188700197705811,0.16204462600404487,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,6,2026083202,2,0.75,0.25,337,212,inference,42,ZLZ,0.5952380952380952,0.49974243424268744,0.0954956609954078,0.014638552558307094,0.005931741371072557,0.005876334273546817,0.9906592189275235,0.19006713692382815,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,6,2026083202,3,0.5,0.2,420,370,balance,63,LOO,0.4444444444444444,0.41053406088009586,0.033910383564348556,0.04400138138578913,0.003917611467337542,0.003982477100756672,1.0165574442386482,0.7030004934850198,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,6,2026083202,3,0.5,0.2,420,370,balance,63,ZLZ,0.4603174603174603,0.41053406088009586,0.04978339943736443,0.04615402863752399,0.003920841340663956,0.004006859613618447,1.021938728318939,0.7370890862898958,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,6,2026083202,3,0.5,0.2,420,370,inference,42,LOO,0.5238095238095238,0.41053406088009586,0.11327546292942797,0.037848629692634306,0.00586700080216033,0.006083734306730822,1.0369411070287713,0.4941309839587591,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,6,2026083202,3,0.5,0.2,420,370,inference,42,ZLZ,0.5238095238095238,0.41053406088009586,0.11327546292942797,0.041156616636514265,0.005871766748282277,0.006083734306730822,1.0360994514147814,0.5371001428569034,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,7,2026083202,0,0.25,0.75,124,152,balance,63,LOO,0.3968253968253968,0.501009072991104,-0.10418367616570717,-0.028618959413703793,0.003947556020875054,0.003860564536447792,0.9779632045834834,0.4555013702751243,1.0,0.2435586146404704,1.0,0.6977114276985763,0.0
main,linear,500,7,2026083202,0,0.25,0.75,124,152,balance,63,ZLZ,0.3968253968253968,0.501009072991104,-0.10418367616570717,-0.02893187502229716,0.003947566327568446,0.003860564536447793,0.9779606512212189,0.4604811559672501,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,500,7,2026083202,0,0.25,0.75,124,152,inference,42,LOO,0.3333333333333333,0.501009072991104,-0.16767573965777066,-0.02819627558517035,0.005920763180244652,0.005420054200542006,0.9154316826294754,0.36644002273160264,0.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,linear,500,7,2026083202,0,0.25,0.75,124,152,inference,42,ZLZ,0.38095238095238093,0.501009072991104,-0.12005669203872305,-0.02936119506108925,0.005918871142673465,0.005751894253636414,0.9717890650071443,0.38164035017927395,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,7,2026083202,1,0.5,0.8,333,324,balance,63,LOO,0.5873015873015873,0.5904964612672313,-0.003194873965643996,-0.002629686315442248,0.003830972336565977,0.003909329562171344,1.0204536130051007,0.042486351556114924,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,7,2026083202,1,0.5,0.8,333,324,balance,63,ZLZ,0.6031746031746031,0.5904964612672313,0.01267814190737182,-0.0018823943283315936,0.0038287312014613243,0.003860564536447792,1.008314330077368,0.030421678117826124,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,500,7,2026083202,1,0.5,0.8,333,324,inference,42,LOO,0.6190476190476191,0.5904964612672313,0.028551157780387748,-0.004114932090594436,0.005756031475958953,0.005751894253636414,0.9992812370224489,0.054237678483665744,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,7,2026083202,1,0.5,0.8,333,324,inference,42,ZLZ,0.5952380952380952,0.5904964612672313,0.004741633970863912,-0.0018849712701458632,0.005744274394773654,0.005876334273546817,1.0229898277306035,0.024870650620549325,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,7,2026083202,2,0.75,0.25,152,124,balance,63,LOO,0.4126984126984127,0.501009072991104,-0.0883106602926913,-0.04673201549091521,0.003925128967162484,0.003909329562171343,0.9959748061469271,0.7459119185208211,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,7,2026083202,2,0.75,0.25,152,124,balance,63,ZLZ,0.4444444444444444,0.501009072991104,-0.05656462854665956,-0.04865467866351936,0.003921140695197587,0.003982477100756672,1.0156424903687356,0.7769953072570418,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,7,2026083202,2,0.75,0.25,152,124,inference,42,LOO,0.5,0.501009072991104,-0.0010090729911039764,-0.049114338274710845,0.005881324185492491,0.006097560975609756,1.0367666843889778,0.6404286286599067,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,7,2026083202,2,0.75,0.25,152,124,inference,42,ZLZ,0.47619047619047616,0.501009072991104,-0.024818596800627812,-0.048792127089611614,0.005881826865138533,0.0060837343067308225,1.0343273350647213,0.6361999538030255,1.0,0.30574770524306843,1.0,0.956481384904725,0.0
main,linear,500,7,2026083202,3,0.5,0.2,333,264,balance,63,LOO,0.3333333333333333,0.4101946615474643,-0.076861328214131,-0.0020368579504936313,0.003819263002114849,0.0035842293906810036,0.9384610037843166,0.03295876726270206,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,linear,500,7,2026083202,3,0.5,0.2,333,264,balance,63,ZLZ,0.31746031746031744,0.4101946615474643,-0.09273434408714687,-0.001882394328331538,0.0038199345747463413,0.00349482684352116,0.914891806426614,0.030456685819516546,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,linear,500,7,2026083202,3,0.5,0.2,333,264,inference,42,LOO,0.3333333333333333,0.4101946615474643,-0.076861328214131,-0.0014781477562256229,0.0057333307061944476,0.005420054200542005,0.9453587239762797,0.01952155244738248,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,linear,500,7,2026083202,3,0.5,0.2,333,264,inference,42,ZLZ,0.3333333333333333,0.4101946615474643,-0.076861328214131,-0.0018849712701459187,0.0057310573295941865,0.005420054200542005,0.9457337257042928,0.02489931267070966,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,linear,500,8,2026083202,0,0.25,0.75,458,477,balance,63,LOO,0.4126984126984127,0.5019784751434734,-0.0892800624450607,0.03606953067609919,0.003932518731463346,0.003909329562171344,0.9941032272506498,0.5751817416286557,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,8,2026083202,0,0.25,0.75,458,477,balance,63,ZLZ,0.4603174603174603,0.5019784751434734,-0.04166101482601309,0.037543526680477446,0.003931204504244483,0.0040068596136184475,1.019244765641747,0.5987868409279865,1.0,0.24813049958453426,1.0,0.7046170004612345,0.0
main,linear,500,8,2026083202,0,0.25,0.75,458,477,inference,42,LOO,0.42857142857142855,0.5019784751434734,-0.07340704657204483,0.038499941043635966,0.005894485619964728,0.005973120955699353,1.0133404915720359,0.5014609374086497,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,8,2026083202,0,0.25,0.75,458,477,inference,42,ZLZ,0.40476190476190477,0.5019784751434734,-0.09721657038156861,0.035546224716185404,0.005898322028381182,0.005876334273546817,0.9962722016993026,0.46283824926297856,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,8,2026083202,1,0.5,0.8,210,68,balance,63,LOO,0.5079365079365079,0.5899017388237118,-0.08196523088720387,-0.010584626364591232,0.0038544055581389612,0.004031242126480222,1.04587907672763,0.1704891822385842,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,8,2026083202,1,0.5,0.8,210,68,balance,63,ZLZ,0.49206349206349204,0.5899017388237118,-0.09783824676021974,-0.012851071815639159,0.0038593884305041888,0.004031242126480222,1.044528737925864,0.20686170754659733,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,8,2026083202,1,0.5,0.8,210,68,inference,42,LOO,0.47619047619047616,0.5899017388237118,-0.11371126263323561,-0.013264622790951308,0.005792306150803346,0.006083734306730822,1.0503129752364793,0.17428866775328575,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,8,2026083202,1,0.5,0.8,210,68,inference,42,ZLZ,0.4523809523809524,0.5899017388237118,-0.1375207864427594,-0.01400951810814599,0.005793944778427677,0.006042254300094022,1.0428567290787556,0.18405008446142587,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,8,2026083202,2,0.75,0.25,477,458,balance,63,LOO,0.5396825396825397,0.5019784751434734,0.03770406453906627,-0.013175247041594562,0.003958265958613675,0.004006859613618446,1.0122765007487748,0.20941427445287164,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,8,2026083202,2,0.75,0.25,477,458,balance,63,ZLZ,0.5238095238095238,0.5019784751434734,0.021831048666050457,-0.014175912597615914,0.003957585207776462,0.004023114622192963,1.0165579288824254,0.22533875465204664,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,8,2026083202,2,0.75,0.25,477,458,inference,42,LOO,0.4523809523809524,0.5019784751434734,-0.049597522762520996,-0.017396921394160603,0.0059355324926028494,0.006042254300094022,1.0179801572351217,0.22580968128822312,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,8,2026083202,2,0.75,0.25,477,458,inference,42,ZLZ,0.4523809523809524,0.5019784751434734,-0.049597522762520996,-0.01685976328357669,0.005938116640472736,0.006042254300094022,1.0175371529268236,0.21878981984381785,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,8,2026083202,3,0.5,0.2,210,208,balance,63,LOO,0.4126984126984127,0.4103982485106156,0.002300164187797049,-0.013883268177213914,0.0037856278514575526,0.003909329562171343,1.0326766696483813,0.22564346166959354,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,8,2026083202,3,0.5,0.2,210,208,balance,63,ZLZ,0.42857142857142855,0.4103982485106156,0.01817318006081292,-0.012851071815639159,0.003787011038174323,0.003949967083607637,1.0430302536197182,0.2088291232181742,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,8,2026083202,3,0.5,0.2,210,208,inference,42,LOO,0.40476190476190477,0.4103982485106156,-0.005636343748710859,-0.012048655413168852,0.005685698731927171,0.005876334273546816,1.0335289558254572,0.15978892018449734,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,8,2026083202,3,0.5,0.2,210,208,inference,42,ZLZ,0.38095238095238093,0.4103982485106156,-0.029445867558234695,-0.014009518108146157,0.005675476539797391,0.005751894253636414,1.013464545805655,0.18596106747703453,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,9,2026083202,0,0.25,0.75,337,307,balance,63,LOO,0.42857142857142855,0.5005480463141098,-0.07197661774268121,0.012106226451047086,0.0039531583328813085,0.003949967083607637,0.999192734263354,0.19254696996634252,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,9,2026083202,0,0.25,0.75,337,307,balance,63,ZLZ,0.4444444444444444,0.5005480463141098,-0.05610360186966534,0.011588752317376216,0.0039525822922427635,0.003982477100756672,1.0075633614441322,0.18433008383265884,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,9,2026083202,0,0.25,0.75,337,307,inference,42,LOO,0.47619047619047616,0.5005480463141098,-0.0243575701236336,0.015337154576483658,0.005924781354816754,0.006083734306730822,1.0268284924615558,0.19925472586827556,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,9,2026083202,0,0.25,0.75,337,307,inference,42,ZLZ,0.5,0.5005480463141098,-0.0005480463141097625,0.013225107423365245,0.005927543272094535,0.006097560975609756,1.0286826591913085,0.17177574541171195,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,9,2026083202,1,0.5,0.8,234,361,balance,63,LOO,0.5079365079365079,0.5896806454524188,-0.08174413751591092,-0.04474169408756701,0.003921422638986769,0.004031242126480222,1.0280050118550417,0.714480858513436,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,9,2026083202,1,0.5,0.8,234,361,balance,63,ZLZ,0.5238095238095238,0.5896806454524188,-0.06587112164289499,-0.0447323357500965,0.003919188101893135,0.004023114622192963,1.0265173596157906,0.714535025169814,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,9,2026083202,1,0.5,0.8,234,361,inference,42,LOO,0.5476190476190477,0.5896806454524188,-0.042061597833371156,-0.04409791486922332,0.005880964432949939,0.0060422543000940195,1.0274257511642826,0.5750343367572665,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,9,2026083202,1,0.5,0.8,234,361,inference,42,ZLZ,0.5476190476190477,0.5896806454524188,-0.042061597833371156,-0.04439976388553202,0.005880366726385701,0.00604225430009402,1.027530183276141,0.5789998548154006,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,9,2026083202,2,0.75,0.25,307,337,balance,63,LOO,0.49206349206349204,0.5005480463141098,-0.008484554250617726,-0.017127735880582584,0.003952175975499731,0.004031242126480222,1.0200057263316809,0.27244686840856724,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,9,2026083202,2,0.75,0.25,307,337,balance,63,ZLZ,0.49206349206349204,0.5005480463141098,-0.008484554250617726,-0.017127735880582584,0.003952175975499731,0.004031242126480222,1.0200057263316809,0.27244686840856724,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,9,2026083202,2,0.75,0.25,307,337,inference,42,LOO,0.5238095238095238,0.5005480463141098,0.023261477495414074,-0.018103529863404855,0.005931190738186229,0.006083734306730822,1.0257188775876798,0.23506735330563286,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,9,2026083202,2,0.75,0.25,307,337,inference,42,ZLZ,0.5,0.5005480463141098,-0.0005480463141097625,-0.019655592013246237,0.005929623443964428,0.006097560975609756,1.0283217869114887,0.25525400890975014,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,9,2026083202,3,0.5,0.2,234,204,balance,63,LOO,0.3333333333333333,0.40967275667706254,-0.07633942334372923,-0.04531002495617287,0.003659753291614594,0.003584229390681004,0.979363663363147,0.7489768534119988,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,linear,500,9,2026083202,3,0.5,0.2,234,204,balance,63,ZLZ,0.3333333333333333,0.40967275667706254,-0.07633942334372923,-0.04473233575009655,0.0036617160486504497,0.003584229390681004,0.9788387037826147,0.739229422575164,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,linear,500,9,2026083202,3,0.5,0.2,234,204,inference,42,LOO,0.35714285714285715,0.40967275667706254,-0.05252989953420539,-0.04433410389571879,0.005499013778041247,0.005599800895968142,1.0183282170212702,0.59785453895198,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
main,linear,500,9,2026083202,3,0.5,0.2,234,204,inference,42,ZLZ,0.38095238095238093,0.40967275667706254,-0.028720375724681613,-0.04439976388553213,0.005497009387436258,0.005751894253636414,1.0463679153946346,0.5988491276681741,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,10,2026083202,0,0.25,0.75,258,7,balance,63,LOO,0.5079365079365079,0.49873356726092355,0.009202940675584359,0.0057195371459572986,0.003959293438535904,0.004031242126480222,1.0181721029424189,0.09089752114707583,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,10,2026083202,0,0.25,0.75,258,7,balance,63,ZLZ,0.5079365079365079,0.49873356726092355,0.009202940675584359,0.006686336840835971,0.003959450377873805,0.004031242126480222,1.0181317460139427,0.1062602416500446,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,10,2026083202,0,0.25,0.75,258,7,inference,42,LOO,0.5476190476190477,0.49873356726092355,0.04888548035812412,0.006383772028953016,0.005941129973790289,0.00604225430009402,1.0170210594196472,0.08282145249769965,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,10,2026083202,0,0.25,0.75,258,7,inference,42,ZLZ,0.5,0.49873356726092355,0.0012664327390764507,0.006755981352128182,0.005939480958180636,0.006097560975609756,1.0266151231971528,0.08766256925218675,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,10,2026083202,1,0.5,0.8,462,359,balance,63,LOO,0.5873015873015873,0.5897821747887865,-0.0024805874871991485,0.006990428231674284,0.0038074859554188254,0.003909329562171343,1.0267482553960765,0.11328818690871302,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,10,2026083202,1,0.5,0.8,462,359,balance,63,ZLZ,0.6031746031746031,0.5897821747887865,0.013392428385816668,0.005844123140650637,0.0038121476626361353,0.003860564536447792,1.0127006816357622,0.09465302564399042,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,500,10,2026083202,1,0.5,0.8,462,359,inference,42,LOO,0.6428571428571429,0.5897821747887865,0.05307496806835643,0.0050432079154446585,0.005721642338763523,0.005599800895968143,0.9787051626820646,0.06667246619949439,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,linear,500,10,2026083202,1,0.5,0.8,462,359,inference,42,ZLZ,0.6190476190476191,0.5897821747887865,0.029265444258832596,0.004324647187802455,0.005724115358347351,0.005751894253636413,1.004852958675711,0.05716056251093916,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
main,linear,500,10,2026083202,2,0.75,0.25,7,258,balance,63,LOO,0.5079365079365079,0.49873356726092355,0.009202940675584359,-0.016045992644882434,0.003953330358216919,0.004031242126480222,1.0197078820143033,0.25520256497798527,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,10,2026083202,2,0.75,0.25,7,258,balance,63,ZLZ,0.5555555555555556,0.49873356726092355,0.05682198829463203,-0.014048621001963135,0.00395466184052094,0.003982477100756672,1.0070335369640777,0.2233978657789674,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,10,2026083202,2,0.75,0.25,7,258,inference,42,LOO,0.5714285714285714,0.49873356726092355,0.07269500416764785,-0.01443487169092128,0.005932611715631516,0.005973120955699354,1.0068282304673846,0.18740879374101385,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,10,2026083202,2,0.75,0.25,7,258,inference,42,ZLZ,0.5714285714285714,0.49873356726092355,0.07269500416764785,-0.01538730913628833,0.005931772058367617,0.005973120955699353,1.0069707495373845,0.19978848426108278,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,10,2026083202,3,0.5,0.2,462,180,balance,63,LOO,0.4603174603174603,0.40980607068066843,0.05051138963679186,0.00505199870991202,0.0038418878830519245,0.004006859613618447,1.0429402771731775,0.08150624537008479,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,10,2026083202,3,0.5,0.2,462,180,balance,63,ZLZ,0.4603174603174603,0.40980607068066843,0.05051138963679186,0.005844123140650748,0.0038443619333235726,0.004006859613618447,1.0422690899330567,0.09425561342302724,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,10,2026083202,3,0.5,0.2,462,180,inference,42,LOO,0.38095238095238093,0.40980607068066843,-0.0288536897282875,0.0054003309777808095,0.005764390822020847,0.005751894253636414,0.9978321094508905,0.07112850306500448,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,10,2026083202,3,0.5,0.2,462,180,inference,42,ZLZ,0.42857142857142855,0.40980607068066843,0.018765357890760115,0.0043246471878023995,0.0057594144137937614,0.005973120955699353,1.0371056025060057,0.056985126708074,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,11,2026083202,0,0.25,0.75,123,305,balance,63,LOO,0.5714285714285714,0.5007883274831015,0.07064024394546986,0.03102344493887521,0.003943578958596128,0.003949967083607638,1.0016198800831881,0.4940202500857503,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,11,2026083202,0,0.25,0.75,123,305,balance,63,ZLZ,0.6031746031746031,0.5007883274831015,0.1023862756915016,0.03310806871401406,0.003941917904501917,0.0038605645364477924,0.9793619831703716,0.5273270628345901,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,500,11,2026083202,0,0.25,0.75,123,305,inference,42,LOO,0.5714285714285714,0.5007883274831015,0.07064024394546986,0.03391884471704576,0.0059105526352607445,0.005973120955699353,1.010585866381655,0.4411913682846954,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,11,2026083202,0,0.25,0.75,123,305,inference,42,ZLZ,0.5714285714285714,0.5007883274831015,0.07064024394546986,0.03439690702326448,0.005909720632164678,0.005973120955699354,1.0107281422390102,0.4474411442087391,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,11,2026083202,1,0.5,0.8,252,358,balance,63,LOO,0.5079365079365079,0.589788368606212,-0.08185186066970407,0.0016996814235027413,0.003821446993605962,0.004031242126480222,1.0548993962824262,0.027494992647200588,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,11,2026083202,1,0.5,0.8,252,358,balance,63,ZLZ,0.5238095238095238,0.589788368606212,-0.06597884479668814,0.0004595426519994339,0.0038251627548357378,0.004023114622192963,1.0517499202111011,0.007430206211892287,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,11,2026083202,1,0.5,0.8,252,358,inference,42,LOO,0.5238095238095238,0.589788368606212,-0.06597884479668814,0.0036217018840880577,0.005732042601080481,0.006083734306730822,1.0613553893657468,0.047836345541057514,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,11,2026083202,1,0.5,0.8,252,358,inference,42,ZLZ,0.42857142857142855,0.589788368606212,-0.16121694003478343,0.005690852903090127,0.005721957553017512,0.005973120955699353,1.0438946637325872,0.07523242212318937,0.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,11,2026083202,2,0.75,0.25,305,123,balance,63,LOO,0.5396825396825397,0.5007883274831015,0.038894212199438116,0.03230740112723307,0.003941206380352358,0.004006859613618446,1.0166581566480206,0.5146209181509085,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,11,2026083202,2,0.75,0.25,305,123,balance,63,ZLZ,0.5396825396825397,0.5007883274831015,0.038894212199438116,0.03278673765129181,0.003940824951298837,0.004006859613618446,1.0167565581155398,0.5222814888795777,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,11,2026083202,2,0.75,0.25,305,123,inference,42,LOO,0.5476190476190477,0.5007883274831015,0.046830720135946136,0.031910372925049946,0.005914780038413447,0.0060422543000940195,1.0215518177941856,0.4149182909884668,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,11,2026083202,2,0.75,0.25,305,123,inference,42,ZLZ,0.5476190476190477,0.5007883274831015,0.046830720135946136,0.033047945787755384,0.00591312358977229,0.0060422543000940195,1.0218379860257076,0.4297698961318561,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,11,2026083202,3,0.5,0.2,252,58,balance,63,LOO,0.5396825396825397,0.4092287554606315,0.13045378422190818,2.2306729811627513e-06,0.003824330104945272,0.004006859613618446,1.0477284919618062,3.607100318576426e-05,0.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,11,2026083202,3,0.5,0.2,252,58,balance,63,ZLZ,0.5714285714285714,0.4092287554606315,0.16219981596793992,0.00045954265199932287,0.00382497992925918,0.003949967083607638,1.0326765516839365,0.007430383783476177,0.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,11,2026083202,3,0.5,0.2,252,58,inference,42,LOO,0.47619047619047616,0.4092287554606315,0.06696172072984469,0.0011358654310160698,0.005742193044415504,0.006083734306730822,1.0594792372310575,0.014989529045892907,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,11,2026083202,3,0.5,0.2,252,58,inference,42,ZLZ,0.5238095238095238,0.4092287554606315,0.11458076834889236,0.005690852903090071,0.005766662522042269,0.0060837343067308225,1.0549835859956413,0.07494024213665329,1.0,0.30574770524306843,1.0,0.956481384904725,0.0
main,linear,500,12,2026083202,0,0.25,0.75,282,374,balance,63,LOO,0.5873015873015873,0.4993899046578108,0.08791168264377652,-0.005877481200604884,0.003959077590578566,0.003909329562171344,0.9874344396468491,0.0934101871253172,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,12,2026083202,0,0.25,0.75,282,374,balance,63,ZLZ,0.6031746031746031,0.4993899046578108,0.10378469851679234,-0.0060945784348052645,0.003958336377141211,0.0038605645364477924,0.9752997645025733,0.09686955883034762,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,500,12,2026083202,0,0.25,0.75,282,374,inference,42,LOO,0.5952380952380952,0.4993899046578108,0.09584819058028443,-0.006040579425445225,0.005937503439764695,0.005876334273546817,0.9896978306053322,0.07839288760029245,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,12,2026083202,0,0.25,0.75,282,374,inference,42,ZLZ,0.6428571428571429,0.4993899046578108,0.1434672381993321,-0.0035666418870409222,0.005937643920756942,0.0055998008959681446,0.9431015013197812,0.046286296276449694,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,linear,500,12,2026083202,1,0.5,0.8,272,246,balance,63,LOO,0.5079365079365079,0.5896130512375457,-0.0816765433010378,0.025939773895297447,0.003746517820221165,0.004031242126480222,1.0759970511076469,0.4237915420547646,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,12,2026083202,1,0.5,0.8,272,246,balance,63,ZLZ,0.5079365079365079,0.5896130512375457,-0.0816765433010378,0.02363581623632449,0.003754163228301516,0.004031242126480222,1.0738057674450303,0.38575718958725924,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,12,2026083202,1,0.5,0.8,272,246,inference,42,LOO,0.5714285714285714,0.5896130512375457,-0.018184479808974308,0.02527949170525079,0.005623754328623777,0.005973120955699353,1.0621233799807666,0.337097217012632,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,12,2026083202,1,0.5,0.8,272,246,inference,42,ZLZ,0.5238095238095238,0.5896130512375457,-0.06580352742802187,0.023571849609920315,0.005634559769779006,0.006083734306730822,1.0797177694983318,0.31402459671491034,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,12,2026083202,2,0.75,0.25,374,282,balance,63,LOO,0.4603174603174603,0.4993899046578108,-0.03907244434035051,-0.010768601138555045,0.003955467907370683,0.004006859613618447,1.0129925731800276,0.17122231266636287,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,12,2026083202,2,0.75,0.25,374,282,balance,63,ZLZ,0.4603174603174603,0.4993899046578108,-0.03907244434035051,-0.010882233540307873,0.003955748288658257,0.004006859613618447,1.0129207728173033,0.17302295204592794,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,12,2026083202,2,0.75,0.25,374,282,inference,42,LOO,0.40476190476190477,0.4993899046578108,-0.09462799989590603,-0.01323890320372706,0.0059358200086786165,0.0058763342735468176,0.9899785143341904,0.17183500707948973,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,12,2026083202,2,0.75,0.25,374,282,inference,42,ZLZ,0.42857142857142855,0.4993899046578108,-0.07081847608638225,-0.013268479775963737,0.005936145720628936,0.005973120955699353,1.0062288287401575,0.17221417285295504,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,12,2026083202,3,0.5,0.2,272,21,balance,63,LOO,0.3333333333333333,0.41004053417208186,-0.07670720083874855,0.024669645003276397,0.003890602704249345,0.003584229390681004,0.9212529942382146,0.39550725815589743,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,linear,500,12,2026083202,3,0.5,0.2,272,21,balance,63,ZLZ,0.3333333333333333,0.41004053417208186,-0.07670720083874855,0.023635816236324325,0.0038879168709835114,0.003584229390681004,0.9218894100928438,0.37906363201285515,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,linear,500,12,2026083202,3,0.5,0.2,272,21,inference,42,LOO,0.30952380952380953,0.41004053417208186,-0.10051672464827233,0.022240788119319677,0.005828055834530023,0.0052126541673580004,0.8944070399041315,0.29133208757657664,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,linear,500,12,2026083202,3,0.5,0.2,272,21,inference,42,ZLZ,0.3333333333333333,0.41004053417208186,-0.07670720083874855,0.023571849609920148,0.005834643250558588,0.005420054200542005,0.9289435476664505,0.30859331096425047,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,linear,500,13,2026083202,0,0.25,0.75,474,91,balance,63,LOO,0.42857142857142855,0.499890515905371,-0.07131908733394243,-0.014674786472019807,0.003954034725292689,0.003949967083607637,0.9989712680925554,0.23337350623301922,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,13,2026083202,0,0.25,0.75,474,91,balance,63,ZLZ,0.3968253968253968,0.499890515905371,-0.10306511907997418,-0.015677767125278352,0.003953509675506549,0.0038605645364477924,0.9764904738605836,0.24934048863340955,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,500,13,2026083202,0,0.25,0.75,474,91,inference,42,LOO,0.40476190476190477,0.499890515905371,-0.09512861114346621,-0.013880747244611913,0.005931975431366731,0.005876334273546817,0.990620130096005,0.18022422820960293,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,13,2026083202,0,0.25,0.75,474,91,inference,42,ZLZ,0.38095238095238093,0.499890515905371,-0.11893813495299005,-0.01520910413538662,0.005931334689730072,0.005751894253636414,0.9697470391606204,0.19748195506296068,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,13,2026083202,1,0.5,0.8,100,198,balance,63,LOO,0.6825396825396826,0.5911598317266578,0.0913798508130248,0.01643264742628825,0.003774131623126705,0.00349482684352116,0.925994955264927,0.26748474346126416,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,linear,500,13,2026083202,1,0.5,0.8,100,198,balance,63,ZLZ,0.6825396825396826,0.5911598317266578,0.0913798508130248,0.017058879628552348,0.003771689246536252,0.00349482684352116,0.9265945880166693,0.27776821819397707,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,linear,500,13,2026083202,1,0.5,0.8,100,198,inference,42,LOO,0.6666666666666666,0.5911598317266578,0.07550683494000887,0.013029297740406176,0.005680443036007288,0.005420054200542005,0.9541604706156324,0.17287408879591099,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,linear,500,13,2026083202,1,0.5,0.8,100,198,inference,42,ZLZ,0.6190476190476191,0.5911598317266578,0.02788778732096131,0.013529990611157783,0.005678005950696939,0.005751894253636414,1.0130130724731639,0.17955585594549783,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,13,2026083202,2,0.75,0.25,91,474,balance,63,LOO,0.5714285714285714,0.499890515905371,0.07153805552320042,-0.007063651929307357,0.003959686558654179,0.003949967083607638,0.9975453928227479,0.11225324024812697,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,13,2026083202,2,0.75,0.25,91,474,balance,63,ZLZ,0.5555555555555556,0.499890515905371,0.0556650396501846,-0.007100269243540069,0.0039596929842247155,0.003982477100756672,1.005754010884866,0.11283505904752893,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,13,2026083202,2,0.75,0.25,91,474,inference,42,LOO,0.5952380952380952,0.499890515905371,0.09534757933272425,-0.00560107315077063,0.005940007607456333,0.005876334273546817,0.9892805972454329,0.0726737790301988,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,13,2026083202,2,0.75,0.25,91,474,inference,42,ZLZ,0.5952380952380952,0.499890515905371,0.09534757933272425,-0.00560107315077063,0.005940007607456333,0.005876334273546817,0.9892805972454329,0.0726737790301988,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,13,2026083202,3,0.5,0.2,100,151,balance,63,LOO,0.4603174603174603,0.41223260689903596,0.048084853418424334,0.01905010231980192,0.0038828191411580805,0.004006859613618447,1.031945982532519,0.3057199160816069,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,13,2026083202,3,0.5,0.2,100,151,balance,63,ZLZ,0.42857142857142855,0.41223260689903596,0.01633882167239259,0.01705887962855218,0.0038782225101855216,0.003949967083607637,1.018499344283029,0.27392655982120645,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,13,2026083202,3,0.5,0.2,100,151,inference,42,LOO,0.4523809523809524,0.41223260689903596,0.040148345481916425,0.015416890923960591,0.005814844149892253,0.006042254300094022,1.0391085546473302,0.20217514354514668,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,13,2026083202,3,0.5,0.2,100,151,inference,42,ZLZ,0.42857142857142855,0.41223260689903596,0.01633882167239259,0.013529990611157783,0.005807738497665746,0.005973120955699353,1.02847622324939,0.17753908142896593,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,14,2026083202,0,0.25,0.75,166,269,balance,63,LOO,0.47619047619047616,0.49978464297351327,-0.023594166783037107,0.014526906878672585,0.003952063527412332,0.004023114622192963,1.017978226890283,0.2310793802375048,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,14,2026083202,0,0.25,0.75,166,269,balance,63,ZLZ,0.4603174603174603,0.49978464297351327,-0.03946718265605298,0.011436958170884914,0.003953841469158782,0.0040068596136184475,1.0134092742142609,0.1818866845581318,1.0,0.24813049958453426,1.0,0.7046170004612345,0.0
main,linear,500,14,2026083202,0,0.25,0.75,166,269,inference,42,LOO,0.4523809523809524,0.49978464297351327,-0.04740369059256089,0.016310358770460665,0.005927615323320972,0.006042254300094022,1.0193398138239549,0.21184758038319362,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,14,2026083202,0,0.25,0.75,166,269,inference,42,ZLZ,0.38095238095238093,0.49978464297351327,-0.11883226202113234,0.011445471902968019,0.005931359427178166,0.005751894253636414,0.9697429947139231,0.14861292516104285,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,14,2026083202,1,0.5,0.8,386,50,balance,63,LOO,0.4444444444444444,0.5890538429780068,-0.14460939853356236,-0.02092879948102655,0.003884103892978443,0.003982477100756672,1.0253271309132759,0.3358140774932841,0.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,14,2026083202,1,0.5,0.8,386,50,balance,63,ZLZ,0.4444444444444444,0.5890538429780068,-0.14460939853356236,-0.019482423949643057,0.0038814077869066543,0.003982477100756672,1.0260393443304152,0.31271474055056664,0.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,14,2026083202,1,0.5,0.8,386,50,inference,42,LOO,0.42857142857142855,0.5890538429780068,-0.16048241440657823,-0.020524994548124953,0.005824605735731697,0.005973120955699353,1.0254979009234175,0.2689365217296429,0.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,14,2026083202,1,0.5,0.8,386,50,inference,42,ZLZ,0.47619047619047616,0.5890538429780068,-0.11286336678753062,-0.019422677289831936,0.005822076897523125,0.006083734306730822,1.0449422798450176,0.2545482559166523,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,14,2026083202,2,0.75,0.25,269,166,balance,63,LOO,0.5079365079365079,0.49978464297351327,0.008151864962994637,-0.019394603366404195,0.003952089183469913,0.004031242126480222,1.0200281267288644,0.30850878416210664,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,14,2026083202,2,0.75,0.25,269,166,balance,63,ZLZ,0.49206349206349204,0.49978464297351327,-0.007721150910021235,-0.019773141441545905,0.003951788067884031,0.004031242126480222,1.0201058501193194,0.3145421494033552,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,14,2026083202,2,0.75,0.25,269,166,inference,42,LOO,0.47619047619047616,0.49978464297351327,-0.023594166783037107,-0.01942025786727991,0.005929384021513249,0.006083734306730822,1.0260314199008789,0.2522029736685552,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,14,2026083202,2,0.75,0.25,269,166,inference,42,ZLZ,0.5,0.49978464297351327,0.00021535702648672883,-0.01975794207540732,0.005927940175838852,0.006097560975609756,1.028613784002451,0.2566195870641185,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,14,2026083202,3,0.5,0.2,386,144,balance,63,LOO,0.4603174603174603,0.4100779801000751,0.05023948021738517,-0.0203122814903271,0.0037656686084142407,0.004006859613618447,1.0640499816328166,0.33100736529070757,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,14,2026083202,3,0.5,0.2,386,144,balance,63,ZLZ,0.47619047619047616,0.4100779801000751,0.06611249609040104,-0.019482423949643113,0.003768246675979462,0.0040231146221929625,1.0676356852745723,0.3173754482528107,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,14,2026083202,3,0.5,0.2,386,144,inference,42,LOO,0.5476190476190477,0.4100779801000751,0.13754106751897255,-0.020122918842383708,0.005647947846173178,0.0060422543000940195,1.0698141103034455,0.2677599614237662,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,14,2026083202,3,0.5,0.2,386,144,inference,42,ZLZ,0.5714285714285714,0.4100779801000751,0.16135059132849627,-0.019422677289831936,0.0056528444316082315,0.005973120955699353,1.0566575868071435,0.2583304363536064,0.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,15,2026083202,0,0.25,0.75,271,61,balance,63,LOO,0.5238095238095238,0.499755653058261,0.024053870751262862,-0.018718316869577867,0.0039513529249725916,0.004023114622192963,1.0181612978093748,0.2977788745121292,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,15,2026083202,0,0.25,0.75,271,61,balance,63,ZLZ,0.5238095238095238,0.499755653058261,0.024053870751262862,-0.01864822381610426,0.003951679378211883,0.004023114622192963,1.0180771862147895,0.296651550533881,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,15,2026083202,0,0.25,0.75,271,61,inference,42,LOO,0.5714285714285714,0.499755653058261,0.07167291837031042,-0.015193150887240048,0.005928699178871197,0.005973120955699353,1.0074926683725947,0.19731865365221982,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,15,2026083202,0,0.25,0.75,271,61,inference,42,ZLZ,0.5714285714285714,0.499755653058261,0.07167291837031042,-0.014998831439113625,0.005929609890109364,0.005973120955699354,1.0073379305546841,0.19478000086711708,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,15,2026083202,1,0.5,0.8,88,349,balance,63,LOO,0.6825396825396826,0.5898948928228576,0.092644789716825,0.018095953478607374,0.0037737998585857272,0.00349482684352116,0.92607636188499,0.2945723905194767,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,linear,500,15,2026083202,1,0.5,0.8,88,349,balance,63,ZLZ,0.6507936507936508,0.5898948928228576,0.06089875797079325,0.018357072790623374,0.00377272993655483,0.0036655044335535884,0.971578802404511,0.2988653530312793,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,500,15,2026083202,1,0.5,0.8,88,349,inference,42,LOO,0.6428571428571429,0.5898948928228576,0.05296225003428534,0.020113396570691555,0.005651058929007392,0.005599800895968143,0.9909294817691358,0.26755957565555627,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,linear,500,15,2026083202,1,0.5,0.8,88,349,inference,42,ZLZ,0.6428571428571429,0.5898948928228576,0.05296225003428534,0.017623880543691572,0.005663669875807879,0.005599800895968143,0.9887230397886448,0.23418149535482255,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,linear,500,15,2026083202,2,0.75,0.25,61,271,balance,63,LOO,0.47619047619047616,0.499755653058261,-0.02356517686778481,-0.029092593590837657,0.003944190090937814,0.004023114622192963,1.0200103264384965,0.46323729961502386,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,15,2026083202,2,0.75,0.25,61,271,balance,63,ZLZ,0.47619047619047616,0.499755653058261,-0.02356517686778481,-0.02803700973421369,0.003945740392924034,0.0040231146221929625,1.0196095590596088,0.44634167463875024,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,15,2026083202,2,0.75,0.25,61,271,inference,42,LOO,0.5,0.499755653058261,0.0002443469417390265,-0.030631161669998574,0.005913071840897684,0.006097560975609756,1.031200218714756,0.3983427247896238,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,15,2026083202,2,0.75,0.25,61,271,inference,42,ZLZ,0.47619047619047616,0.499755653058261,-0.02356517686778481,-0.028325954373050688,0.005916740351070699,0.006083734306730822,1.0282239790410785,0.3682504580003525,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,15,2026083202,3,0.5,0.2,88,64,balance,63,LOO,0.42857142857142855,0.40968012872303067,0.01889129984839788,0.019317355839246375,0.0038772795597873115,0.003949967083607637,1.0187470422752578,0.3102302351713478,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,15,2026083202,3,0.5,0.2,88,64,balance,63,ZLZ,0.42857142857142855,0.40968012872303067,0.01889129984839788,0.01835707279062343,0.0038765369793039707,0.003949967083607637,1.0189421911091507,0.2948366475694399,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,15,2026083202,3,0.5,0.2,88,64,inference,42,LOO,0.35714285714285715,0.40968012872303067,-0.05253727158017352,0.016446765176633404,0.005809421889021765,0.005599800895968143,0.9639170648890644,0.21578141333408632,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,linear,500,15,2026083202,3,0.5,0.2,88,64,inference,42,ZLZ,0.35714285714285715,0.40968012872303067,-0.05253727158017352,0.017623880543691628,0.005813088436702037,0.005599800895968142,0.9633090837931755,0.23115222353056958,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
main,linear,500,16,2026083202,0,0.25,0.75,494,114,balance,63,LOO,0.3333333333333333,0.4995210731352937,-0.1661877398019604,0.004397810220017617,0.0039556423439223625,0.003584229390681004,0.9061055270044788,0.0699242755524991,0.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,linear,500,16,2026083202,0,0.25,0.75,494,114,balance,63,ZLZ,0.36507936507936506,0.4995210731352937,-0.13444170805592864,0.002948488661480897,0.003957069844337325,0.0037386519721389158,0.9448031293885372,0.04687190492677481,0.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,linear,500,16,2026083202,0,0.25,0.75,494,114,inference,42,LOO,0.38095238095238093,0.4995210731352937,-0.11856869218291277,0.00533990341277768,0.005935392311302009,0.005751894253636414,0.9690840894684952,0.06931204088233976,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,16,2026083202,0,0.25,0.75,494,114,inference,42,ZLZ,0.38095238095238093,0.4995210731352937,-0.11856869218291277,0.004956176037372639,0.005935423651043372,0.005751894253636414,0.9690789725894805,0.06433108291415801,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,16,2026083202,1,0.5,0.8,286,299,balance,63,LOO,0.6190476190476191,0.5901459851285252,0.02890163391909384,0.02845631726624509,0.003732907611736265,0.0038036720064369835,1.018956910285761,0.4657523700565641,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,16,2026083202,1,0.5,0.8,286,299,balance,63,ZLZ,0.6349206349206349,0.5901459851285252,0.044774649792109655,0.028902550679133276,0.0037311072651069737,0.0037386519721389158,1.0020221093889472,0.47317011157092215,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,linear,500,16,2026083202,1,0.5,0.8,286,299,inference,42,LOO,0.6666666666666666,0.5901459851285252,0.0765206815381414,0.03079427825905745,0.005588513354631761,0.005420054200542005,0.9698561775914633,0.4119285405962304,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,linear,500,16,2026083202,1,0.5,0.8,286,299,inference,42,ZLZ,0.6666666666666666,0.5901459851285252,0.0765206815381414,0.030591121223508377,0.005587092272298201,0.005420054200542005,0.9701028614500605,0.40926299023580476,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,linear,500,16,2026083202,2,0.75,0.25,114,494,balance,63,LOO,0.4444444444444444,0.4995210731352937,-0.05507662869084928,-0.058676932041423324,0.003902360850124173,0.003982477100756672,1.0205302004887502,0.939298622466829,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,16,2026083202,2,0.75,0.25,114,494,balance,63,ZLZ,0.4444444444444444,0.4995210731352937,-0.05507662869084928,-0.058598617061214164,0.003902428390253715,0.003982477100756672,1.0205125379629971,0.9380368410366534,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,16,2026083202,2,0.75,0.25,114,494,inference,42,LOO,0.42857142857142855,0.4995210731352937,-0.07094964456386516,-0.05827020855701648,0.005853927403799399,0.005973120955699353,1.0203612965583744,0.7615929345012089,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,16,2026083202,2,0.75,0.25,114,494,inference,42,ZLZ,0.40476190476190477,0.4995210731352937,-0.09475916837338894,-0.05896319571899372,0.0058523637502713765,0.005876334273546817,1.0040958703693579,0.7707532378181124,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,16,2026083202,3,0.5,0.2,286,267,balance,63,LOO,0.4126984126984127,0.4099759128213337,0.0027224998770789544,0.028785933910739192,0.003896546574579531,0.003909329562171343,1.0032805940714802,0.46114806233785643,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,16,2026083202,3,0.5,0.2,286,267,balance,63,ZLZ,0.4444444444444444,0.4099759128213337,0.0344685316231107,0.028902550679133165,0.0038967693548511576,0.003982477100756672,1.0219945647537017,0.46300301681324096,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,16,2026083202,3,0.5,0.2,286,267,inference,42,LOO,0.35714285714285715,0.4099759128213337,-0.05283305567847657,0.03046300865418844,0.005849685230510918,0.005599800895968142,0.9572824306444006,0.39829655046169055,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
main,linear,500,16,2026083202,3,0.5,0.2,286,267,inference,42,ZLZ,0.35714285714285715,0.4099759128213337,-0.05283305567847657,0.030591121223508433,0.005850072543918088,0.005599800895968143,0.9572190522303633,0.39995835105851696,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,linear,500,17,2026083202,0,0.25,0.75,284,126,balance,63,LOO,0.4444444444444444,0.49962113728725205,-0.05517669284280763,-0.018293592206212517,0.0039521364494372845,0.003982477100756672,1.00767702525142,0.29099332604934836,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,17,2026083202,0,0.25,0.75,284,126,balance,63,ZLZ,0.4603174603174603,0.49962113728725205,-0.039303676969791757,-0.016039887935843322,0.003952971095309272,0.004006859613618447,1.0136324088919144,0.2551170652594598,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,17,2026083202,0,0.25,0.75,284,126,inference,42,LOO,0.42857142857142855,0.49962113728725205,-0.0710497087158235,-0.019088953642997453,0.005929596617687881,0.005973120955699353,1.0073401853140633,0.2478960166633317,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,17,2026083202,0,0.25,0.75,284,126,inference,42,ZLZ,0.5,0.49962113728725205,0.0003788627127479516,-0.016617745312017762,0.005932069477645524,0.006097560975609756,1.0278977679860077,0.21575903155838252,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,17,2026083202,1,0.5,0.8,320,222,balance,63,LOO,0.6825396825396826,0.5901778115346265,0.0923618710050561,0.05276488746903052,0.0036356726829388807,0.0034948268435211604,0.9612600330941046,0.8750898120168279,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,linear,500,17,2026083202,1,0.5,0.8,320,222,balance,63,ZLZ,0.6825396825396826,0.5901778115346265,0.0923618710050561,0.056477032690973705,0.0036175655132556443,0.0034948268435211604,0.9660714728496997,0.9389958402590097,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,linear,500,17,2026083202,1,0.5,0.8,320,222,inference,42,LOO,0.7380952380952381,0.5901778115346265,0.1479174265606117,0.05096514365106042,0.0054647616568674765,0.004714894087716387,0.8627812855829232,0.6894259720022788,0.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,linear,500,17,2026083202,1,0.5,0.8,320,222,inference,42,ZLZ,0.7380952380952381,0.5901778115346265,0.1479174265606117,0.05470361094523968,0.00544102550818451,0.004714894087716387,0.8665451173908558,0.74161006231578,0.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,linear,500,17,2026083202,2,0.75,0.25,126,284,balance,63,LOO,0.5555555555555556,0.49962113728725205,0.05593441826830353,-0.007379737802747255,0.0039563953754289385,0.003982477100756672,1.0065922949687267,0.11732514216386435,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,17,2026083202,2,0.75,0.25,126,284,balance,63,ZLZ,0.5238095238095238,0.49962113728725205,0.024188386522271788,-0.005834792092556329,0.003956007700446168,0.004023114622192963,1.0169632940146265,0.09276770691099347,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,17,2026083202,2,0.75,0.25,126,284,inference,42,LOO,0.5714285714285714,0.49962113728725205,0.07180743414131935,-0.009276527526054235,0.0059365856649963465,0.005973120955699354,1.0061542598329591,0.12039738882515418,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,17,2026083202,2,0.75,0.25,126,284,inference,42,ZLZ,0.5476190476190477,0.49962113728725205,0.047997910331795623,-0.00818950908478333,0.0059376599834264935,0.0060422543000940195,1.0176154102726453,0.10627967234697977,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,17,2026083202,3,0.5,0.2,320,134,balance,63,LOO,0.5079365079365079,0.41021819622612427,0.09771831171038364,0.05273518795472398,0.003936901879316841,0.004031242126480222,1.023963067928874,0.8404719093011394,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,17,2026083202,3,0.5,0.2,320,134,balance,63,ZLZ,0.5079365079365079,0.41021819622612427,0.09771831171038364,0.056477032690973594,0.003941350204651683,0.004031242126480222,1.0228073926854928,0.8995998163011645,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,17,2026083202,3,0.5,0.2,320,134,inference,42,LOO,0.47619047619047616,0.41021819622612427,0.0659722799643519,0.05115260996063009,0.005903735450152676,0.006083734306730822,1.030488977376771,0.6657395429193805,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,17,2026083202,3,0.5,0.2,320,134,inference,42,ZLZ,0.5,0.41021819622612427,0.08978180377387573,0.05470361094523968,0.005911505197890856,0.006097560975609756,1.031473503192602,0.711486979691763,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,18,2026083202,0,0.25,0.75,123,316,balance,63,LOO,0.5555555555555556,0.5002566147426105,0.05529894081294506,0.023859620164297324,0.003945286889746188,0.003982477100756672,1.0094264909117614,0.37986058342291557,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,18,2026083202,0,0.25,0.75,123,316,balance,63,ZLZ,0.5555555555555556,0.5002566147426105,0.05529894081294506,0.02056780380644263,0.003945495370303697,0.003982477100756672,1.0093731526670449,0.3274440866945075,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,18,2026083202,0,0.25,0.75,123,316,inference,42,LOO,0.47619047619047616,0.5002566147426105,-0.024066138552134353,0.018589209399274997,0.0059243609818151,0.006083734306730822,1.0269013528049558,0.2415128056186558,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,18,2026083202,0,0.25,0.75,123,316,inference,42,ZLZ,0.5,0.5002566147426105,-0.000256614742610517,0.018019473651368023,0.005924951023914282,0.006097560975609756,1.0291327221100708,0.23409908633786264,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,18,2026083202,1,0.5,0.8,416,392,balance,63,LOO,0.49206349206349204,0.588835209540524,-0.096771717477032,-0.006432058727161238,0.0038504852649459916,0.004031242126480222,1.046943917219942,0.10365548025624097,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,18,2026083202,1,0.5,0.8,416,392,balance,63,ZLZ,0.42857142857142855,0.588835209540524,-0.1602637809690955,-0.006175955054445459,0.003850909862186691,0.003949967083607637,1.0257230693435908,0.09952276884740613,0.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,18,2026083202,1,0.5,0.8,416,392,inference,42,LOO,0.47619047619047616,0.588835209540524,-0.11264473335004788,-0.0035253143825866307,0.005766309502481436,0.006083734306730822,1.0550481732055463,0.04642467565859141,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,18,2026083202,1,0.5,0.8,416,392,inference,42,ZLZ,0.47619047619047616,0.588835209540524,-0.11264473335004788,-0.0049001127165670955,0.00577181651445335,0.006083734306730822,1.0540415294728083,0.06449852929877037,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,18,2026083202,2,0.75,0.25,316,123,balance,63,LOO,0.5079365079365079,0.5002566147426105,0.007679893193897391,0.02272692774516305,0.003951520632892799,0.004031242126480222,1.0201748898699439,0.3615418735371028,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,18,2026083202,2,0.75,0.25,316,123,balance,63,ZLZ,0.49206349206349204,0.5002566147426105,-0.00819312267911848,0.0219140360289638,0.003951945194641511,0.004031242126480222,1.0200652913775805,0.3485915976127036,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,18,2026083202,2,0.75,0.25,316,123,inference,42,LOO,0.47619047619047616,0.5002566147426105,-0.024066138552134353,0.024389691951950287,0.0059242359167326845,0.006083734306730822,1.0269230314659892,0.3168765804006853,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,18,2026083202,2,0.75,0.25,316,123,inference,42,ZLZ,0.4523809523809524,0.5002566147426105,-0.04787566236165813,0.022111702184473447,0.005926577577864327,0.006042254300094022,1.0195183005216613,0.2872236451685008,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,18,2026083202,3,0.5,0.2,416,326,balance,63,LOO,0.3968253968253968,0.40999519790580297,-0.013169801080406163,-0.007468380783146433,0.0038077351455816735,0.0038605645364477932,1.013874229389988,0.12103001483290092,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,500,18,2026083202,3,0.5,0.2,416,326,balance,63,ZLZ,0.3968253968253968,0.40999519790580297,-0.013169801080406163,-0.00617595505444557,0.0038125259622899953,0.003860564536447793,1.0126001959417328,0.10002250382168484,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,500,18,2026083202,3,0.5,0.2,416,326,inference,42,LOO,0.40476190476190477,0.40999519790580297,-0.005233293143898199,-0.003097375734867569,0.005732767264210478,0.005876334273546817,1.0250432300352788,0.04090832864550835,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,18,2026083202,3,0.5,0.2,416,326,inference,42,ZLZ,0.38095238095238093,0.40999519790580297,-0.029042816953422035,-0.004900112716567151,0.0057251059816821265,0.005751894253636414,1.0046790875208247,0.06476111311986607,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,19,2026083202,0,0.25,0.75,106,336,balance,63,LOO,0.5238095238095238,0.5000201899622235,0.02378933384730031,-0.0057045542809556204,0.003957392379493547,0.004023114622192963,1.0166074617821512,0.09068117949633718,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,19,2026083202,0,0.25,0.75,106,336,balance,63,ZLZ,0.5396825396825397,0.5000201899622235,0.039662349720316126,-0.004811830367098147,0.003958174642728143,0.004006859613618446,1.0122998541713528,0.07648263333477923,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,19,2026083202,0,0.25,0.75,106,336,inference,42,LOO,0.47619047619047616,0.5000201899622235,-0.023829713771747363,-0.0011503410621642174,0.005942809359837932,0.006083734306730822,1.023713523076354,0.01492212669963058,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,19,2026083202,0,0.25,0.75,106,336,inference,42,ZLZ,0.47619047619047616,0.5000201899622235,-0.023829713771747363,-0.002599422435029475,0.005941858433702723,0.006083734306730822,1.0238773566571977,0.03372218547415412,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,19,2026083202,1,0.5,0.8,229,90,balance,63,LOO,0.49206349206349204,0.5901588409943153,-0.09809534893082322,-0.011182394460041323,0.0038576571462615524,0.004031242126480222,1.0449975136818186,0.1800416542602886,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,19,2026083202,1,0.5,0.8,229,90,balance,63,ZLZ,0.5238095238095238,0.5901588409943153,-0.06634931718479142,-0.01282308529084042,0.003861854269839087,0.004023114622192963,1.041757233982989,0.20634530428750664,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,19,2026083202,1,0.5,0.8,229,90,inference,42,LOO,0.5,0.5901588409943153,-0.09015884099431526,-0.009720869635369,0.005782035490273624,0.006097560975609756,1.0545699669029878,0.12783940551778775,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,19,2026083202,1,0.5,0.8,229,90,inference,42,ZLZ,0.5476190476190477,0.5901588409943153,-0.04253979337526759,-0.012510230648229648,0.005789744631458041,0.0060422543000940195,1.0436132653008547,0.1644127950152663,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,19,2026083202,2,0.75,0.25,336,106,balance,63,LOO,0.4126984126984127,0.5000201899622235,-0.08732177726381085,0.0028644484556330507,0.00396079064350066,0.003909329562171343,0.9870073715171589,0.045514530590361466,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,19,2026083202,2,0.75,0.25,336,106,balance,63,ZLZ,0.4126984126984127,0.5000201899622235,-0.08732177726381085,0.003989402144333631,0.0039591079339268455,0.003909329562171343,0.9874268717634758,0.06340290339785772,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,19,2026083202,2,0.75,0.25,336,106,inference,42,LOO,0.38095238095238093,0.5000201899622235,-0.1190678090098426,0.003995133800522965,0.0059430046856965065,0.005751894253636414,0.9678427929696821,0.051823685185875525,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,19,2026083202,2,0.75,0.25,336,106,inference,42,ZLZ,0.40476190476190477,0.5000201899622235,-0.09525828520031876,0.006285911965330682,0.0059407054588176585,0.005876334273546817,0.9891643870046953,0.08155475438987887,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,19,2026083202,3,0.5,0.2,229,384,balance,63,LOO,0.31746031746031744,0.4097874935248915,-0.09232717606457408,-0.014141189820361,0.0037841615339455487,0.0034948268435211604,0.923540607918311,0.22987996299271787,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,linear,500,19,2026083202,3,0.5,0.2,229,384,balance,63,ZLZ,0.3333333333333333,0.4097874935248915,-0.07645416019155821,-0.012823085290840586,0.0037882746815798515,0.003584229390681004,0.946137672674318,0.20833958761826926,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,linear,500,19,2026083202,3,0.5,0.2,229,384,inference,42,LOO,0.23809523809523808,0.4097874935248915,-0.17169225542965344,-0.011202206934549652,0.0056893433634835865,0.00442453404125878,0.7776879964139898,0.14851575194084415,0.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,linear,500,19,2026083202,3,0.5,0.2,229,384,inference,42,ZLZ,0.2619047619047619,0.4097874935248915,-0.1478827316201296,-0.012510230648229592,0.005682062392566797,0.004714894087716387,0.8297856943430175,0.16596339779823793,0.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,linear,500,20,2026083202,0,0.25,0.75,284,427,balance,63,LOO,0.5555555555555556,0.49949359039538055,0.05606196516017503,0.026077417965320482,0.003945395209087575,0.003982477100756672,1.0093987774871538,0.4151636595029757,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,20,2026083202,0,0.25,0.75,284,427,balance,63,ZLZ,0.5555555555555556,0.49949359039538055,0.05606196516017503,0.022438144372404878,0.0039497537994433885,0.003982477100756672,1.0082848964707356,0.3570277107860364,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,20,2026083202,0,0.25,0.75,284,427,inference,42,LOO,0.5714285714285714,0.49949359039538055,0.07193498103319085,0.022035170195246923,0.0059240757950467125,0.005973120955699353,1.0082789556294416,0.28628995220947434,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,20,2026083202,0,0.25,0.75,284,427,inference,42,ZLZ,0.5714285714285714,0.49949359039538055,0.07193498103319085,0.021415463696023984,0.005925238499606218,0.005973120955699353,1.0080811018993274,0.2782111710785777,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,20,2026083202,1,0.5,0.8,66,211,balance,63,LOO,0.4444444444444444,0.5900348185781905,-0.1455903741337461,-0.013930358862065728,0.0038642986148420674,0.003982477100756672,1.030582130858289,0.2240923158858993,0.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,20,2026083202,1,0.5,0.8,66,211,balance,63,ZLZ,0.4603174603174603,0.5900348185781905,-0.12971735826073022,-0.013362852079596976,0.0038630756590809887,0.004006859613618447,1.0372200720944884,0.21499707627056155,0.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,20,2026083202,1,0.5,0.8,66,211,inference,42,LOO,0.40476190476190477,0.5900348185781905,-0.18527291381628574,-0.013810951683311812,0.005797491897177925,0.0058763342735468176,1.0135993939736718,0.1813859027250163,0.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,20,2026083202,1,0.5,0.8,66,211,inference,42,ZLZ,0.42857142857142855,0.5900348185781905,-0.16146339000676196,-0.011750984032546263,0.005787096429931441,0.005973120955699353,1.0321447081485933,0.15446990399281066,0.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,20,2026083202,2,0.75,0.25,427,284,balance,63,LOO,0.5079365079365079,0.49949359039538055,0.00844291754112736,0.01776780211871043,0.0039520935706775055,0.004031242126480222,1.0200269943986038,0.28263119811252446,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,20,2026083202,2,0.75,0.25,427,284,balance,63,ZLZ,0.5238095238095238,0.49949359039538055,0.024315933414143287,0.016866458856767963,0.003952217386194547,0.004023114622192963,1.0179385972659467,0.26828939065207397,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,20,2026083202,2,0.75,0.25,427,284,inference,42,LOO,0.5,0.49949359039538055,0.0005064096046194511,0.019357409657350888,0.005931647938670248,0.006097560975609756,1.0279708166524635,0.2513388119213823,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,20,2026083202,2,0.75,0.25,427,284,inference,42,ZLZ,0.47619047619047616,0.49949359039538055,-0.023303114204904385,0.018314520532069167,0.00593170552461885,0.006083734306730822,1.0256298599923739,0.23779666643462058,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,20,2026083202,3,0.5,0.2,66,230,balance,63,LOO,0.42857142857142855,0.40929112383089244,0.019280304740536103,-0.012026415709306015,0.0037878182960810348,0.003949967083607637,1.0428079635431207,0.19540768650548532,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,20,2026083202,3,0.5,0.2,66,230,balance,63,ZLZ,0.4444444444444444,0.40929112383089244,0.035153320613551975,-0.013362852079597087,0.003784467180130024,0.003982477100756672,1.0523217433794325,0.21721848950123365,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,20,2026083202,3,0.5,0.2,66,230,inference,42,LOO,0.42857142857142855,0.40929112383089244,0.019280304740536103,-0.011343588877640864,0.005684690653192795,0.005973120955699353,1.0507380823518624,0.1504516863399039,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,20,2026083202,3,0.5,0.2,66,230,inference,42,ZLZ,0.42857142857142855,0.40929112383089244,0.019280304740536103,-0.011750984032546319,0.005683056806089236,0.005973120955699353,1.051040163684326,0.1558774302655028,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,21,2026083202,0,0.25,0.75,166,3,balance,63,LOO,0.4444444444444444,0.4999457597885551,-0.05550131534411068,-0.009229363242225896,0.003957987272000829,0.003982477100756672,1.0061874450504393,0.14670149589740508,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,21,2026083202,0,0.25,0.75,166,3,balance,63,ZLZ,0.4444444444444444,0.4999457597885551,-0.05550131534411068,-0.012399343083899839,0.003956812090939216,0.003982477100756672,1.0064862847230545,0.1971178546542154,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,21,2026083202,0,0.25,0.75,166,3,inference,42,LOO,0.40476190476190477,0.4999457597885551,-0.09518385502665033,-0.009820530612541123,0.005936599475233837,0.005876334273546817,0.9898485316487269,0.12745770052898472,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,21,2026083202,0,0.25,0.75,166,3,inference,42,ZLZ,0.38095238095238093,0.4999457597885551,-0.11899337883617417,-0.012016936916649845,0.005934138569968604,0.005751894253636413,0.9692888337231472,0.1559965305856698,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
main,linear,500,21,2026083202,1,0.5,0.8,24,117,balance,63,LOO,0.5555555555555556,0.590345059156365,-0.03478950360080946,-0.0025275749777905476,0.003833704802048803,0.003982477100756672,1.0388064043502676,0.040822040844508835,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,21,2026083202,1,0.5,0.8,24,117,balance,63,ZLZ,0.6031746031746031,0.590345059156365,0.012829544018238104,0.001905126016787717,0.003821231309683143,0.003860564536447792,1.0102933383448882,0.03081924846363176,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,500,21,2026083202,1,0.5,0.8,24,117,inference,42,LOO,0.5714285714285714,0.590345059156365,-0.01891648772779364,0.0025802244782077155,0.005732226058087344,0.005973120955699354,1.04202466810815,0.03407970576095104,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,21,2026083202,1,0.5,0.8,24,117,inference,42,ZLZ,0.5714285714285714,0.590345059156365,-0.01891648772779364,0.005461156050033722,0.005722104228845748,0.005973120955699354,1.0438679053744255,0.07219493078154139,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,21,2026083202,2,0.75,0.25,3,166,balance,63,LOO,0.5396825396825397,0.4999457597885551,0.03973677989398455,0.006152036779589587,0.003957340940578521,0.004006859613618446,1.012513117718052,0.09779512118063463,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,21,2026083202,2,0.75,0.25,3,166,balance,63,ZLZ,0.5396825396825397,0.4999457597885551,0.03973677989398455,0.0061177004310636884,0.003957352569259137,0.004006859613618446,1.012510142448232,0.09724915461529796,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,21,2026083202,2,0.75,0.25,3,166,inference,42,LOO,0.5238095238095238,0.4999457597885551,0.023863764020968736,0.0052278780802352265,0.005937889419275995,0.006083734306730822,1.0245617385499592,0.06784368015888714,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,21,2026083202,2,0.75,0.25,3,166,inference,42,ZLZ,0.47619047619047616,0.4999457597885551,-0.023755283598078936,0.004180093391793649,0.005936799517012775,0.006083734306730822,1.0247498318407053,0.054251255507763406,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,21,2026083202,3,0.5,0.2,24,477,balance,63,LOO,0.4444444444444444,0.4087398040340543,0.03570464041039012,-0.0022606051618074274,0.00381795087601386,0.003982477100756672,1.0430928081805457,0.03658554650734508,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,21,2026083202,3,0.5,0.2,24,477,balance,63,ZLZ,0.47619047619047616,0.4087398040340543,0.06745067215642186,0.001905126016787606,0.0038295768356968263,0.004023114622192963,1.0505376428779556,0.030785649043942282,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,21,2026083202,3,0.5,0.2,24,477,inference,42,LOO,0.5238095238095238,0.4087398040340543,0.11506971977546954,0.0027944960261849228,0.005752415695916881,0.006083734306730822,1.057596430495994,0.0368449833895307,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,21,2026083202,3,0.5,0.2,24,477,inference,42,ZLZ,0.5476190476190477,0.4087398040340543,0.13887924358499337,0.005461156050033611,0.00576537460079057,0.00604225430009402,1.048024580963999,0.07192350132457134,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,22,2026083202,0,0.25,0.75,140,137,balance,63,LOO,0.49206349206349204,0.4991851906256,-0.007121698562107981,-0.008625546001730267,0.003957591315087696,0.004031242126480222,1.018610009353857,0.13711062911217844,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,22,2026083202,0,0.25,0.75,140,137,balance,63,ZLZ,0.4603174603174603,0.4991851906256,-0.038867730308139725,-0.008010017625600219,0.003958059725560817,0.004006859613618447,1.0123292449940773,0.12731873064559848,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,22,2026083202,0,0.25,0.75,140,137,inference,42,LOO,0.42857142857142855,0.4991851906256,-0.07061376205417147,-0.008731039512005434,0.005936932596344186,0.005973120955699353,1.0060954640747397,0.11331434544985527,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,22,2026083202,0,0.25,0.75,140,137,inference,42,ZLZ,0.42857142857142855,0.4991851906256,-0.07061376205417147,-0.004635633882159984,0.005939548406117657,0.005973120955699353,1.0056523741008856,0.06014955455200177,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,22,2026083202,1,0.5,0.8,112,117,balance,63,LOO,0.6190476190476191,0.590261764883493,0.028785854164126046,-0.019511909350452217,0.0038765200522833465,0.0038036720064369843,0.9812078759134876,0.31338539461985687,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,22,2026083202,1,0.5,0.8,112,117,balance,63,ZLZ,0.6031746031746031,0.590261764883493,0.012912838291110118,-0.019935384975838244,0.0038777832072234564,0.0038605645364477924,0.9955596613179434,0.3201347835425432,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,500,22,2026083202,1,0.5,0.8,112,117,inference,42,LOO,0.6428571428571429,0.590261764883493,0.05259537797364988,-0.016606188338111005,0.0058029890515505275,0.005599800895968143,0.9649856041813324,0.2179937706927966,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,linear,500,22,2026083202,1,0.5,0.8,112,117,inference,42,ZLZ,0.6428571428571429,0.590261764883493,0.05259537797364988,-0.01895654471795094,0.0058107275583947965,0.0055998008959681446,0.9637004729086077,0.24868175458885572,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,linear,500,22,2026083202,2,0.75,0.25,137,140,balance,63,LOO,0.5079365079365079,0.4991851906256,0.008751317310907891,0.03234195669072565,0.003945944703276185,0.004031242126480222,1.0216164770715659,0.5148619458785505,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,22,2026083202,2,0.75,0.25,137,140,balance,63,ZLZ,0.5238095238095238,0.4991851906256,0.02462433318392382,0.031847090775245335,0.003945924575635298,0.004023114622192963,1.0195619670569191,0.5069853102258376,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,22,2026083202,2,0.75,0.25,137,140,inference,42,LOO,0.5,0.4991851906256,0.0008148093743999829,0.02987968939496638,0.005922421405123125,0.006097560975609756,1.029572291214389,0.38826337520558235,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,22,2026083202,2,0.75,0.25,137,140,inference,42,ZLZ,0.5,0.4991851906256,0.0008148093743999829,0.03007167207471223,0.00592234406221761,0.006097560975609756,1.0295857369229806,0.3907605926842232,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,22,2026083202,3,0.5,0.2,112,88,balance,63,LOO,0.3333333333333333,0.40999996572372877,-0.07666663239039545,-0.0205468010778746,0.003762179966880302,0.0035842293906810036,0.9527001425328253,0.33498428460424173,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,linear,500,22,2026083202,3,0.5,0.2,112,88,balance,63,ZLZ,0.3333333333333333,0.40999996572372877,-0.07666663239039545,-0.019935384975838244,0.003764449926346928,0.003584229390681004,0.9521256653184355,0.32491806971144777,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,linear,500,22,2026083202,3,0.5,0.2,112,88,inference,42,LOO,0.2619047619047619,0.40999996572372877,-0.14809520381896685,-0.01961407508294244,0.00564500587321418,0.004714894087716387,0.8352328046439744,0.26105717521735794,0.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,linear,500,22,2026083202,3,0.5,0.2,112,88,inference,42,ZLZ,0.2857142857142857,0.40999996572372877,-0.12428568000944307,-0.018956544717950996,0.005649129899269373,0.004977600796416128,0.8811269850707281,0.2522135407242438,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,linear,500,23,2026083202,0,0.25,0.75,483,231,balance,63,LOO,0.5555555555555556,0.5007645415723164,0.054791013983239156,-0.0037082407879195367,0.003956563058157149,0.003982477100756672,1.0065496346749983,0.05895340319990771,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,23,2026083202,0,0.25,0.75,483,231,balance,63,ZLZ,0.5555555555555556,0.5007645415723164,0.054791013983239156,-0.003642609115985407,0.003956916986783195,0.003982477100756672,1.0064596032868147,0.05790740462219881,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,23,2026083202,0,0.25,0.75,483,231,inference,42,LOO,0.5238095238095238,0.5007645415723164,0.023044982237207412,-0.0011939997062822005,0.005940816244659941,0.006083734306730822,1.0240569740226093,0.015491060862902542,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,23,2026083202,0,0.25,0.75,483,231,inference,42,ZLZ,0.5476190476190477,0.5007645415723164,0.04685450604673125,-0.0019314428997408428,0.005941040695043957,0.00604225430009402,1.0170363426620685,0.025058242615169524,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,23,2026083202,1,0.5,0.8,213,234,balance,63,LOO,0.5396825396825397,0.5897294670522497,-0.05004692736971006,-0.02523649551626428,0.0038921034077564576,0.004006859613618446,1.029484367150496,0.4045170775257384,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,23,2026083202,1,0.5,0.8,213,234,balance,63,ZLZ,0.5079365079365079,0.5897294670522497,-0.0817929591157418,-0.022796911306276035,0.003885432088299774,0.004031242126480222,1.037527367578892,0.3657264313590939,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,23,2026083202,1,0.5,0.8,213,234,inference,42,LOO,0.4523809523809524,0.5897294670522497,-0.13734851467129733,-0.023572596843170146,0.0058324385714993085,0.006042254300094022,1.0359739285759468,0.3086614143766948,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,23,2026083202,1,0.5,0.8,213,234,inference,42,ZLZ,0.42857142857142855,0.5897294670522497,-0.16115803848082116,-0.02391271792028682,0.005832524181701012,0.005973120955699353,1.0241056478495965,0.3131126882134804,0.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,23,2026083202,2,0.75,0.25,231,483,balance,63,LOO,0.4444444444444444,0.5007645415723164,-0.056320097127872004,0.016537885103783068,0.003953755806851432,0.003982477100756672,1.0072643064742313,0.263011688247058,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,23,2026083202,2,0.75,0.25,231,483,balance,63,ZLZ,0.42857142857142855,0.5007645415723164,-0.07219311300088788,0.014521881686945237,0.003955358194372532,0.003949967083607637,0.9986370107332971,0.23090321752103413,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,23,2026083202,2,0.75,0.25,231,483,inference,42,LOO,0.42857142857142855,0.5007645415723164,-0.07219311300088788,0.014336690828557042,0.005934518085865275,0.005973120955699353,1.0065048027953647,0.18610420706980077,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,23,2026083202,2,0.75,0.25,231,483,inference,42,ZLZ,0.4523809523809524,0.5007645415723164,-0.04838358919136404,0.01494996679617111,0.005934104539502602,0.006042254300094022,1.0182251188652778,0.19407188835564973,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,23,2026083202,3,0.5,0.2,213,457,balance,63,LOO,0.3492063492063492,0.40991202537865856,-0.060705676172309375,-0.024454347189227787,0.0037491680219507014,0.0036655044335535884,0.9776847588832301,0.39938212345539564,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,500,23,2026083202,3,0.5,0.2,213,457,balance,63,ZLZ,0.38095238095238093,0.40991202537865856,-0.02895964442627763,-0.02279691130627609,0.0037542728747727372,0.0038036720064369835,1.013158108989943,0.372060094267017,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,23,2026083202,3,0.5,0.2,213,457,inference,42,LOO,0.3333333333333333,0.40991202537865856,-0.07657869204532525,-0.021053506127145794,0.005644508551938993,0.005420054200542005,0.9602349169406638,0.2802278942618941,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,linear,500,23,2026083202,3,0.5,0.2,213,457,inference,42,ZLZ,0.3333333333333333,0.40991202537865856,-0.07657869204532525,-0.02391271792028682,0.005626231004708844,0.005420054200542005,0.963354365650063,0.31880135675916044,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,linear,500,24,2026083202,0,0.25,0.75,435,365,balance,63,LOO,0.5238095238095238,0.49966185637578664,0.024147667433737197,-0.005155807421029057,0.0039578118612165905,0.004023114622192963,1.0164997132926625,0.08195380355952063,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,24,2026083202,0,0.25,0.75,435,365,balance,63,ZLZ,0.5238095238095238,0.49966185637578664,0.024147667433737197,-0.0065770092385668555,0.003956657871526905,0.004023114622192963,1.0167961832495798,0.10455966965666626,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,24,2026083202,0,0.25,0.75,435,365,inference,42,LOO,0.47619047619047616,0.49966185637578664,-0.023471380185310475,-0.0073504750752173,0.005934592443616833,0.006083734306730822,1.0251309360383127,0.09541572611612265,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,24,2026083202,0,0.25,0.75,435,365,inference,42,ZLZ,0.4523809523809524,0.49966185637578664,-0.047280903994834256,-0.0076551286036085076,0.0059351544902419,0.006042254300094022,1.0180449910829124,0.09936569559540465,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,24,2026083202,1,0.5,0.8,31,168,balance,63,LOO,0.5396825396825397,0.5895551502267522,-0.04987261054421255,-0.02021463307025706,0.003881351014885739,0.004006859613618446,1.0323363174965,0.3244698905696992,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,24,2026083202,1,0.5,0.8,31,168,balance,63,ZLZ,0.5396825396825397,0.5895551502267522,-0.04987261054421255,-0.017601249029425725,0.0038754244144350775,0.004006859613618446,1.033915046489825,0.2827377854765839,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,24,2026083202,1,0.5,0.8,31,168,inference,42,LOO,0.5,0.5895551502267522,-0.0895551502267522,-0.017015236762809582,0.005815663615614733,0.006097560975609756,1.0484720882477012,0.22311992605190936,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,24,2026083202,1,0.5,0.8,31,168,inference,42,ZLZ,0.5238095238095238,0.5895551502267522,-0.06574562641722836,-0.016858211832479264,0.005813139126468344,0.006083734306730822,1.0465488911198437,0.2211088613710474,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,24,2026083202,2,0.75,0.25,365,435,balance,63,LOO,0.5396825396825397,0.49966185637578664,0.04002068330675301,0.003924809403907159,0.003953366632718521,0.004006859613618446,1.0135309941803048,0.062421618521564165,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,24,2026083202,2,0.75,0.25,365,435,balance,63,ZLZ,0.5396825396825397,0.49966185637578664,0.04002068330675301,0.001175277610592551,0.0039524006061942216,0.004006859613618446,1.0137787164941923,0.018694333417916275,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,24,2026083202,2,0.75,0.25,365,435,inference,42,LOO,0.5238095238095238,0.49966185637578664,0.024147667433737197,-0.003301978630834812,0.005933597485611946,0.006083734306730822,1.0253028321322661,0.04286622284495605,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,24,2026083202,2,0.75,0.25,365,435,inference,42,ZLZ,0.5,0.49966185637578664,0.00033814362421336064,-0.0035375993268160766,0.005932058323797764,0.006097560975609756,1.027899700707264,0.04593100375762099,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,24,2026083202,3,0.5,0.2,31,213,balance,63,LOO,0.3492063492063492,0.41119709501116447,-0.061990745804815284,-0.01859426706477596,0.003774041416802794,0.003665504433553588,0.9712411785504055,0.30267443012901823,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,500,24,2026083202,3,0.5,0.2,31,213,balance,63,ZLZ,0.3492063492063492,0.41119709501116447,-0.061990745804815284,-0.017601249029425725,0.0037778929843584547,0.003665504433553588,0.9702509967142565,0.2863641593327043,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,500,24,2026083202,3,0.5,0.2,31,213,inference,42,LOO,0.4523809523809524,0.41119709501116447,0.04118385736978791,-0.017699994673409047,0.005669699809046309,0.006042254300094022,1.0657097383627405,0.23506777852856908,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,24,2026083202,3,0.5,0.2,31,213,inference,42,ZLZ,0.4523809523809524,0.41119709501116447,0.04118385736978791,-0.01685821183247932,0.005673152775134371,0.006042254300094022,1.065061093820254,0.22382019364725236,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,25,2026083202,0,0.25,0.75,465,367,balance,63,LOO,0.5714285714285714,0.4994452769724582,0.07198329445611318,-0.017722370411501764,0.0039533231079139485,0.003949967083607638,0.9991510877773707,0.28186467699122447,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,25,2026083202,0,0.25,0.75,465,367,balance,63,ZLZ,0.5555555555555556,0.4994452769724582,0.05611027858309736,-0.021415109089824746,0.003951603003700064,0.003982477100756672,1.0078130563793222,0.3406698016250184,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,25,2026083202,0,0.25,0.75,465,367,inference,42,LOO,0.5238095238095238,0.4994452769724582,0.024364246837065617,-0.021728075430531013,0.0059291510097020115,0.006083734306730822,1.0260717422740393,0.28217920431569765,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,25,2026083202,0,0.25,0.75,465,367,inference,42,ZLZ,0.5714285714285714,0.4994452769724582,0.07198329445611318,-0.02161174344784106,0.005929052706660744,0.005973120955699354,1.0074325952591219,0.2806707453012857,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,25,2026083202,1,0.5,0.8,123,400,balance,63,LOO,0.6190476190476191,0.5894691456700984,0.02957847337752062,-0.018371063697076195,0.0038746738434052843,0.0038036720064369835,0.9816754029273596,0.2951322899015248,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,25,2026083202,1,0.5,0.8,123,400,balance,63,ZLZ,0.6349206349206349,0.5894691456700984,0.045451489250536437,-0.014871279156137618,0.003868940015377011,0.003738651972138915,0.9663246153416002,0.23908499899217173,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,linear,500,25,2026083202,1,0.5,0.8,123,400,inference,42,LOO,0.5714285714285714,0.5894691456700984,-0.018040574241527052,-0.01823136413979809,0.005816896843700973,0.005973120955699354,1.0268569507412795,0.2390415985228219,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,25,2026083202,1,0.5,0.8,123,400,inference,42,ZLZ,0.5476190476190477,0.5894691456700984,-0.04185009805105078,-0.016896091422352932,0.005812178870842745,0.0060422543000940195,1.0395850565448814,0.2216239877995322,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,25,2026083202,2,0.75,0.25,367,465,balance,63,LOO,0.5238095238095238,0.4994452769724582,0.024364246837065617,0.03557537365699537,0.003940732723217495,0.004023114622192963,1.0209052236631277,0.5667101357499867,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,25,2026083202,2,0.75,0.25,367,465,balance,63,ZLZ,0.5396825396825397,0.4994452769724582,0.040237262710081434,0.03547663063040485,0.003941490755770357,0.004006859613618446,1.01658480557195,0.5650828282211313,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,25,2026083202,2,0.75,0.25,367,465,inference,42,LOO,0.5238095238095238,0.4994452769724582,0.024364246837065617,0.03514909003918387,0.005913915476260722,0.006083734306730822,1.0287151264085148,0.4570634881049198,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,25,2026083202,2,0.75,0.25,367,465,inference,42,ZLZ,0.5238095238095238,0.4994452769724582,0.024364246837065617,0.03369788913885585,0.005915151499615876,0.006083734306730822,1.028500167261294,0.4381469178943975,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,25,2026083202,3,0.5,0.2,123,264,balance,63,LOO,0.31746031746031744,0.40987674667189167,-0.09241642921157422,-0.015111671170262131,0.003780601184706899,0.00349482684352116,0.9244103444865491,0.24577180652109418,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,linear,500,25,2026083202,3,0.5,0.2,123,264,balance,63,ZLZ,0.31746031746031744,0.40987674667189167,-0.09241642921157422,-0.014871279156137451,0.003782289060406367,0.00349482684352116,0.9239978192321657,0.2418081685642098,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,linear,500,25,2026083202,3,0.5,0.2,123,264,inference,42,LOO,0.3333333333333333,0.40987674667189167,-0.07654341333855835,-0.01603171997481151,0.005671088401637245,0.005420054200542006,0.9557343875960804,0.2128859058608598,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,linear,500,25,2026083202,3,0.5,0.2,123,264,inference,42,ZLZ,0.2857142857142857,0.40987674667189167,-0.12416246095760597,-0.01689609142235282,0.005664886205414844,0.004977600796416126,0.8786762197726463,0.22448672059341016,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,linear,500,26,2026083202,0,0.25,0.75,212,52,balance,63,LOO,0.4126984126984127,0.49984374027224227,-0.08714532757382959,-0.006914102320502158,0.003957555676949591,0.003909329562171344,0.9878141664413882,0.10990622357218925,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,26,2026083202,0,0.25,0.75,212,52,balance,63,ZLZ,0.4444444444444444,0.49984374027224227,-0.055399295827797845,-0.007207797564084739,0.003958260235488683,0.003982477100756672,1.0061180578909055,0.11456459098860594,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,26,2026083202,0,0.25,0.75,212,52,inference,42,LOO,0.42857142857142855,0.49984374027224227,-0.07127231170081372,-0.005089523702454801,0.005936645169372474,0.005973120955699353,1.0061441749146571,0.06605513663012942,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,26,2026083202,0,0.25,0.75,212,52,inference,42,ZLZ,0.42857142857142855,0.49984374027224227,-0.07127231170081372,-0.007105247950143168,0.005936839902797379,0.005973120955699353,1.0061111725254506,0.09221499970660947,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,26,2026083202,1,0.5,0.8,18,94,balance,63,LOO,0.6984126984126984,0.5903596963615236,0.10805300205117474,0.005585397218448862,0.003810333584231816,0.0033972967920740584,0.8916008840099946,0.09048416126512562,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,linear,500,26,2026083202,1,0.5,0.8,18,94,balance,63,ZLZ,0.6984126984126984,0.5903596963615236,0.10805300205117474,0.009796111193112966,0.003797891398215863,0.0033972967920740584,0.89452183747803,0.158958016570646,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,linear,500,26,2026083202,1,0.5,0.8,18,94,inference,42,LOO,0.7142857142857143,0.5903596963615236,0.12392601792419067,0.008540144928279148,0.005705013855342928,0.004977600796416126,0.8724958295683093,0.11306726552032215,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,linear,500,26,2026083202,1,0.5,0.8,18,94,inference,42,ZLZ,0.7142857142857143,0.5903596963615236,0.12392601792419067,0.009710088418151464,0.00570046636824203,0.004977600796416126,0.873191853941447,0.12860800181725895,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,linear,500,26,2026083202,2,0.75,0.25,52,212,balance,63,LOO,0.6190476190476191,0.49984374027224227,0.1192038787753768,0.022915461452900188,0.003952313219355563,0.0038036720064369835,0.9623913377637575,0.36450452969310715,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,26,2026083202,2,0.75,0.25,52,212,balance,63,ZLZ,0.6031746031746031,0.49984374027224227,0.10333086290236088,0.021694995699494346,0.003953347853334273,0.0038605645364477915,0.9765304444919443,0.3450460449134922,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,500,26,2026083202,2,0.75,0.25,52,212,inference,42,LOO,0.6904761904761905,0.49984374027224227,0.1906324502039482,0.019223291793149577,0.005932708586948351,0.005212654167357999,0.8786297339507902,0.24957509781459397,0.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,linear,500,26,2026083202,2,0.75,0.25,52,212,inference,42,ZLZ,0.6666666666666666,0.49984374027224227,0.16682292639442436,0.01950758837200889,0.0059323239785013,0.005420054200542005,0.9136477070679625,0.25327431682138163,0.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,linear,500,26,2026083202,3,0.5,0.2,18,319,balance,63,LOO,0.4444444444444444,0.41052044292377976,0.03392400152066466,0.013654251494889968,0.003865227465017272,0.003982477100756672,1.0303344723695003,0.21962428941092002,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,26,2026083202,3,0.5,0.2,18,319,balance,63,ZLZ,0.4603174603174603,0.41052044292377976,0.04979701739368053,0.009796111193113022,0.0038563316242335665,0.004006859613618447,1.0390339846394296,0.15774896522199527,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,26,2026083202,3,0.5,0.2,18,319,inference,42,LOO,0.42857142857142855,0.41052044292377976,0.018050985647648787,0.008808920022237654,0.00578311317259959,0.005973120955699353,1.0328556224699217,0.11583553832443878,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,26,2026083202,3,0.5,0.2,18,319,inference,42,ZLZ,0.40476190476190477,0.41052044292377976,-0.005758538161874993,0.009710088418151297,0.005787390027667263,0.005876334273546817,1.0153686282511365,0.12763853437728861,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,27,2026083202,0,0.25,0.75,498,81,balance,63,LOO,0.47619047619047616,0.5004750873917879,-0.024284611201311757,-0.02375144960905934,0.003949890706061616,0.004023114622192963,1.0185382132267549,0.3779180033336002,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,27,2026083202,0,0.25,0.75,498,81,balance,63,ZLZ,0.49206349206349204,0.5004750873917879,-0.008411595328295884,-0.02294069261716647,0.0039501939478335385,0.004031242126480222,1.0205175188147746,0.3650037414496878,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,27,2026083202,0,0.25,0.75,498,81,inference,42,LOO,0.5476190476190477,0.5004750873917879,0.04714396022725975,-0.02485526451274006,0.005922838182383352,0.00604225430009402,1.0201619753965008,0.3229635094045547,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,27,2026083202,0,0.25,0.75,498,81,inference,42,ZLZ,0.5476190476190477,0.5004750873917879,0.04714396022725975,-0.020784657108121107,0.0059302937863955655,0.0060422543000940195,1.0188794211098442,0.2699011653940254,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,27,2026083202,1,0.5,0.8,432,176,balance,63,LOO,0.5396825396825397,0.589890599433391,-0.0502080597508513,-0.034848845050327704,0.003909572772688899,0.004006859613618446,1.0248842639812625,0.5573445242606807,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,27,2026083202,1,0.5,0.8,432,176,balance,63,ZLZ,0.5555555555555556,0.589890599433391,-0.03433504387783537,-0.03396568040161041,0.003908983682459555,0.003982477100756672,1.018801157607001,0.54326082654017,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,27,2026083202,1,0.5,0.8,432,176,inference,42,LOO,0.6428571428571429,0.589890599433391,0.052966543423751955,-0.03343100315286618,0.005862405291968078,0.005599800895968143,0.955205349524414,0.43662790554515846,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,linear,500,27,2026083202,1,0.5,0.8,432,176,inference,42,ZLZ,0.5952380952380952,0.589890599433391,0.005347495804704283,-0.034819815193155024,0.005867155348261625,0.005876334273546817,1.0015644592209256,0.45458245321247986,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,27,2026083202,2,0.75,0.25,81,498,balance,63,LOO,0.4603174603174603,0.5004750873917879,-0.04015762707432763,0.005597775416587458,0.003957972641429727,0.0040068596136184475,1.0123515184710983,0.08897726999533868,1.0,0.24813049958453426,1.0,0.7046170004612345,0.0
main,linear,500,27,2026083202,2,0.75,0.25,81,498,balance,63,ZLZ,0.47619047619047616,0.5004750873917879,-0.024284611201311757,0.006159049162457131,0.0039578211112363,0.004023114622192963,1.0164973375808457,0.09790065340056307,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,27,2026083202,2,0.75,0.25,81,498,inference,42,LOO,0.5238095238095238,0.5004750873917879,0.023334436417735915,0.006378472183821149,0.005938107128833507,0.006083734306730822,1.0245241749159757,0.08277375394857281,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,27,2026083202,2,0.75,0.25,81,498,inference,42,ZLZ,0.5,0.5004750873917879,-0.0004750873917879206,0.008313347822012318,0.00593849620651667,0.006097560975609756,1.0267853617416705,0.10787919812096297,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,27,2026083202,3,0.5,0.2,432,336,balance,63,LOO,0.47619047619047616,0.4094607440162251,0.06672973217425104,-0.035398418656170605,0.0037063411810655963,0.004023114622192963,1.085467965751683,0.581448378597985,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,27,2026083202,3,0.5,0.2,432,336,balance,63,ZLZ,0.49206349206349204,0.4094607440162251,0.08260274804726692,-0.033965680401610465,0.0037125728472910207,0.004031242126480222,1.0858351586075212,0.5574460299124783,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,27,2026083202,3,0.5,0.2,432,336,inference,42,LOO,0.42857142857142855,0.4094607440162251,0.019110684555203428,-0.0355884158287908,0.005561271006528579,0.005973120955699353,1.0740568026063266,0.47722328596539415,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,27,2026083202,3,0.5,0.2,432,336,inference,42,ZLZ,0.38095238095238093,0.4094607440162251,-0.02850836306384419,-0.03481981519315497,0.0055652004566066745,0.005751894253636414,1.0335466437346579,0.4667518583164449,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,28,2026083202,0,0.25,0.75,108,280,balance,63,LOO,0.4444444444444444,0.49991263437569206,-0.055468189931247636,-0.039068507524448515,0.003937144255107977,0.003982477100756672,1.0115141439356408,0.6226387665868973,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,28,2026083202,0,0.25,0.75,108,280,balance,63,ZLZ,0.4603174603174603,0.49991263437569206,-0.039595174058231764,-0.03977392515626582,0.00393611096747645,0.004006859613618447,1.017974250910755,0.6339642750683786,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,28,2026083202,0,0.25,0.75,108,280,inference,42,LOO,0.4523809523809524,0.49991263437569206,-0.04753168199473967,-0.03848330763838953,0.005906888402941552,0.00604225430009402,1.0229166166547277,0.5007177760139014,1.0,0.3047036007530805,1.0,0.9318833308045613,0.0
main,linear,500,28,2026083202,0,0.25,0.75,108,280,inference,42,ZLZ,0.47619047619047616,0.49991263437569206,-0.02372215818521589,-0.039070522591281465,0.005906611659553023,0.006083734306730822,1.0299871834118857,0.5083701135918737,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,28,2026083202,1,0.5,0.8,300,453,balance,63,LOO,0.49206349206349204,0.589762483800851,-0.09769899173735891,-0.02498483495457593,0.0038865795776299485,0.004031242126480222,1.037221043840942,0.40076769132195467,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,28,2026083202,1,0.5,0.8,300,453,balance,63,ZLZ,0.49206349206349204,0.589762483800851,-0.09769899173735891,-0.026093057613191584,0.0038888901402462225,0.004031242126480222,1.0366047846815716,0.41841971166060143,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,28,2026083202,1,0.5,0.8,300,453,inference,42,LOO,0.47619047619047616,0.589762483800851,-0.11357200761037478,-0.02251161025986137,0.005825748132494147,0.006083734306730822,1.0442837843946102,0.29493798508180985,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,28,2026083202,1,0.5,0.8,300,453,inference,42,ZLZ,0.47619047619047616,0.589762483800851,-0.11357200761037478,-0.02359205798000641,0.005831061662422868,0.006083734306730822,1.0433321852753252,0.30895271060000473,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,28,2026083202,2,0.75,0.25,280,108,balance,63,LOO,0.4444444444444444,0.49991263437569206,-0.055468189931247636,0.0016359467213066803,0.003957601866671385,0.003982477100756672,1.0062854311583922,0.02600477524439671,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,28,2026083202,2,0.75,0.25,280,108,balance,63,ZLZ,0.42857142857142855,0.49991263437569206,-0.07134120580426351,0.00024588468342084946,0.003958545655792201,0.003949967083607637,0.9978328980058594,0.003908081819476851,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,28,2026083202,2,0.75,0.25,280,108,inference,42,LOO,0.4523809523809524,0.49991263437569206,-0.04753168199473967,-0.0027992167126044687,0.005940346420857094,0.006042254300094022,1.0171552081338422,0.03631872854850601,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,28,2026083202,2,0.75,0.25,280,108,inference,42,ZLZ,0.40476190476190477,0.49991263437569206,-0.09515072961378729,-0.002059261567052828,0.005940847425806946,0.0058763342735468176,0.9891407491833767,0.02671697688391839,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,28,2026083202,3,0.5,0.2,300,473,balance,63,LOO,0.36507936507936506,0.4084052827846624,-0.04332591770529737,-0.026365059975921534,0.0037318944810705006,0.0037386519721389158,1.0018107401221261,0.4315827577836142,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,linear,500,28,2026083202,3,0.5,0.2,300,473,balance,63,ZLZ,0.36507936507936506,0.4084052827846624,-0.04332591770529737,-0.026093057613191528,0.0037333882908331304,0.0037386519721389158,1.0014098938807703,0.4270447554618948,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,linear,500,28,2026083202,3,0.5,0.2,300,473,inference,42,LOO,0.35714285714285715,0.4084052827846624,-0.051262425641805276,-0.024227752685690385,0.005616979192380662,0.005599800895968143,0.9969417197706872,0.32326726154069396,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,linear,500,28,2026083202,3,0.5,0.2,300,473,inference,42,ZLZ,0.3333333333333333,0.4084052827846624,-0.07507194945132911,-0.023592057980006353,0.005619407664170707,0.005420054200542005,0.9645241143653311,0.3147172568227596,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,linear,500,29,2026083202,0,0.25,0.75,365,165,balance,63,LOO,0.47619047619047616,0.4978423099763843,-0.021651833785908126,-0.02391235348142806,0.003950296412411305,0.004023114622192963,1.0184336065397204,0.38045866512493187,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,29,2026083202,0,0.25,0.75,365,165,balance,63,ZLZ,0.4603174603174603,0.4978423099763843,-0.037524849658924,-0.0245128174925186,0.003949596263711394,0.004006859613618447,1.0144985325293079,0.3900469444305278,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,29,2026083202,0,0.25,0.75,365,165,inference,42,LOO,0.40476190476190477,0.4978423099763843,-0.09308040521447952,-0.027730543544440878,0.005921194113790594,0.005876334273546817,0.9924238524558251,0.3603742344919414,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,29,2026083202,0,0.25,0.75,365,165,inference,42,ZLZ,0.42857142857142855,0.4978423099763843,-0.06927088140495574,-0.02500533840896263,0.005924548626145922,0.005973120955699353,1.0081984860988522,0.3248666292231229,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,29,2026083202,1,0.5,0.8,366,148,balance,63,LOO,0.6984126984126984,0.5897621943852469,0.10865050402745147,0.03297940905517949,0.0037173286673824126,0.0033972967920740584,0.9139081033871274,0.5409129624048533,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,linear,500,29,2026083202,1,0.5,0.8,366,148,balance,63,ZLZ,0.6984126984126984,0.5897621943852469,0.10865050402745147,0.03492045617745765,0.0037102695875102544,0.003397296792074058,0.9156468854743749,0.5732937077377562,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,linear,500,29,2026083202,1,0.5,0.8,366,148,inference,42,LOO,0.6666666666666666,0.5897621943852469,0.07690447228141972,0.03385004335864539,0.005573402137819806,0.005420054200542005,0.9724857576241956,0.45341829486549645,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,linear,500,29,2026083202,1,0.5,0.8,366,148,inference,42,ZLZ,0.6904761904761905,0.5897621943852469,0.10071399609094356,0.033944378955722665,0.005572778027526044,0.0052126541673580004,0.9353780361627079,0.45470737153559654,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,linear,500,29,2026083202,2,0.75,0.25,165,365,balance,63,LOO,0.47619047619047616,0.4978423099763843,-0.021651833785908126,-0.01370926493239133,0.0039571144234611605,0.004023114622192963,1.016678870426515,0.21793393727509697,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,29,2026083202,2,0.75,0.25,165,365,balance,63,ZLZ,0.49206349206349204,0.4978423099763843,-0.0057788179128922534,-0.012413207496549505,0.003956084115396006,0.004031242126480222,1.018998082167091,0.19735641905273296,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,29,2026083202,2,0.75,0.25,165,365,inference,42,LOO,0.5,0.4978423099763843,0.0021576900236157104,-0.012906778385792794,0.005936258956628318,0.006097560975609756,1.0271723353310473,0.16751798259465955,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,29,2026083202,2,0.75,0.25,165,365,inference,42,ZLZ,0.5238095238095238,0.4978423099763843,0.025967213833139546,-0.014137963957527921,0.005933481841941592,0.006083734306730822,1.0253228153033436,0.18354056375936692,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,29,2026083202,3,0.5,0.2,366,156,balance,63,LOO,0.4603174603174603,0.40945482296887803,0.05086263734858226,0.03462318592801894,0.003908086030408011,0.004006859613618447,1.0252741578465516,0.5538408309575126,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,29,2026083202,3,0.5,0.2,366,156,balance,63,ZLZ,0.4444444444444444,0.40945482296887803,0.03498962147556639,0.034920456177457426,0.0039079148856260215,0.003982477100756672,1.0190797950602515,0.5586082691045454,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,29,2026083202,3,0.5,0.2,366,156,inference,42,LOO,0.40476190476190477,0.40945482296887803,-0.004692918206973262,0.035247190015173124,0.0058629486832123545,0.0058763342735468176,1.0022830816126347,0.46032700485330036,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,29,2026083202,3,0.5,0.2,366,156,inference,42,ZLZ,0.42857142857142855,0.40945482296887803,0.019116605602550518,0.03394437895572261,0.005860865311930628,0.005973120955699353,1.0191534249286045,0.44339112582413864,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,30,2026083202,0,0.25,0.75,251,378,balance,63,LOO,0.5714285714285714,0.49992041845583784,0.07150815297273355,0.004275131648472541,0.003956007008009712,0.003949967083607638,0.9984732270721853,0.06797057858944615,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,30,2026083202,0,0.25,0.75,251,378,balance,63,ZLZ,0.5396825396825397,0.49992041845583784,0.03976212122670181,0.002996219382006393,0.00395763625865996,0.004006859613618446,1.012437564177551,0.04762726808283051,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,30,2026083202,0,0.25,0.75,251,378,inference,42,LOO,0.5476190476190477,0.49992041845583784,0.04769862916320983,0.0018610675612560912,0.0059400015804473,0.0060422543000940195,1.0172142579866148,0.024147315645098144,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,30,2026083202,0,0.25,0.75,251,378,inference,42,ZLZ,0.5952380952380952,0.49992041845583784,0.09531767678225739,0.0018205092229947595,0.005941722601621747,0.005876334273546816,0.9889950553973886,0.023617650817947942,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,30,2026083202,1,0.5,0.8,388,471,balance,63,LOO,0.5238095238095238,0.5896597886423912,-0.06585026483286738,-0.026834782953746306,0.0038957464662889253,0.004023114622192963,1.0326941593879873,0.4299349433780483,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,30,2026083202,1,0.5,0.8,388,471,balance,63,ZLZ,0.5238095238095238,0.5896597886423912,-0.06585026483286738,-0.025315402766203587,0.003892363529773839,0.004023114622192963,1.0335916960014064,0.4057683266847395,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,30,2026083202,1,0.5,0.8,388,471,inference,42,LOO,0.5476190476190477,0.5896597886423912,-0.04204074102334354,-0.026557922745256812,0.005843200398448018,0.006042254300094022,1.0340659036268676,0.3474311170586163,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,30,2026083202,1,0.5,0.8,388,471,inference,42,ZLZ,0.5476190476190477,0.5896597886423912,-0.04204074102334354,-0.024937854822527528,0.00583776515854964,0.0060422543000940195,1.0350286686755283,0.3263892018180532,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,30,2026083202,2,0.75,0.25,378,251,balance,63,LOO,0.47619047619047616,0.49992041845583784,-0.02372994226536168,0.018735322620937078,0.003952940330867469,0.004023114622192963,1.0177524286864443,0.2979895584213224,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,30,2026083202,2,0.75,0.25,378,251,balance,63,ZLZ,0.49206349206349204,0.49992041845583784,-0.007856926392345809,0.01704456240743152,0.003954368685032582,0.004031242126480222,1.0194401300360811,0.27104866759812324,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,30,2026083202,2,0.75,0.25,378,251,inference,42,LOO,0.5,0.49992041845583784,7.958154416215502e-05,0.015879007339074713,0.005932576187925537,0.006097560975609756,1.027809973687318,0.20615870965333022,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,30,2026083202,2,0.75,0.25,378,251,inference,42,ZLZ,0.5,0.49992041845583784,7.958154416215502e-05,0.015879007339074713,0.005932576187925536,0.006097560975609756,1.0278099736873183,0.20615870965333022,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,30,2026083202,3,0.5,0.2,388,194,balance,63,LOO,0.4126984126984127,0.4094277019086968,0.0032707107897158583,-0.02629435376308742,0.0037417352399313855,0.003909329562171343,1.0447905347367739,0.4298589510018163,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,30,2026083202,3,0.5,0.2,388,194,balance,63,ZLZ,0.4126984126984127,0.4094277019086968,0.0032707107897158583,-0.025315402766203532,0.0037449070342777243,0.003909329562171343,1.0439056367457544,0.41367980578832864,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,30,2026083202,3,0.5,0.2,388,194,inference,42,LOO,0.40476190476190477,0.4094277019086968,-0.00466579714679205,-0.02580630255491101,0.005615099636361857,0.005876334273546817,1.0465235978170853,0.34438723944197486,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,30,2026083202,3,0.5,0.2,388,194,inference,42,ZLZ,0.40476190476190477,0.4094277019086968,-0.00466579714679205,-0.024937854822527528,0.0056198207131021695,0.005876334273546817,1.0456444384153762,0.33265791563983144,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,31,2026083202,0,0.25,0.75,436,55,balance,63,LOO,0.5079365079365079,0.4996093141751302,0.008327193761377694,0.010699863688838684,0.003952890154189836,0.004031242126480222,1.019821439310004,0.17018484051760802,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,31,2026083202,0,0.25,0.75,436,55,balance,63,ZLZ,0.5238095238095238,0.4996093141751302,0.02420020963439362,0.011733978467100448,0.003952545778219081,0.004023114622192963,1.0178540231874755,0.1866409054172068,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,31,2026083202,0,0.25,0.75,436,55,inference,42,LOO,0.5,0.4996093141751302,0.0003906858248697853,0.00803053267615117,0.005935129057913465,0.006097560975609756,1.027367883008326,0.10423876806429606,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,31,2026083202,0,0.25,0.75,436,55,inference,42,ZLZ,0.5238095238095238,0.4996093141751302,0.02420020963439362,0.009884160259016506,0.0059362761555223605,0.006083734306730822,1.0248401771321378,0.12828702392958508,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,31,2026083202,1,0.5,0.8,268,204,balance,63,LOO,0.5396825396825397,0.5892998245452689,-0.049617284862729205,-0.006805015227352107,0.003849868935144386,0.004006859613618446,1.0407781878081446,0.10967461764735646,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,31,2026083202,1,0.5,0.8,268,204,balance,63,ZLZ,0.5238095238095238,0.5892998245452689,-0.06549030073574502,-0.004432555938603477,0.0038445804804737743,0.004023114622192963,1.0464378734236273,0.07148744028227387,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,31,2026083202,1,0.5,0.8,268,204,inference,42,LOO,0.47619047619047616,0.5892998245452689,-0.1131093483547927,-0.006330292327736187,0.005776281724735568,0.006083734306730822,1.0532267290008832,0.08329128885783363,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,31,2026083202,1,0.5,0.8,268,204,inference,42,ZLZ,0.47619047619047616,0.5892998245452689,-0.1131093483547927,-0.004663799950322733,0.005768433578986726,0.006083734306730822,1.054659678997202,0.06140602220629063,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,31,2026083202,2,0.75,0.25,55,436,balance,63,LOO,0.6666666666666666,0.4996093141751302,0.16705735249153641,0.028907258074038267,0.003946669935159903,0.003584229390681003,0.9081654786355435,0.4601415976213128,0.0,0.2346799489366116,1.0,0.6754836868330654,0.0
main,linear,500,31,2026083202,2,0.75,0.25,55,436,balance,63,ZLZ,0.6507936507936508,0.4996093141751302,0.1511843366185206,0.027405913159408657,0.0039474830697749696,0.0036655044335535884,0.9285674868676623,0.4361984713075911,0.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,500,31,2026083202,2,0.75,0.25,55,436,inference,42,LOO,0.5952380952380952,0.4996093141751302,0.09562878106296502,0.027371370875810874,0.005923345291752447,0.0058763342735468176,0.9920634344462265,0.3556419839996203,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,31,2026083202,2,0.75,0.25,55,436,inference,42,ZLZ,0.5714285714285714,0.4996093141751302,0.07181925725344118,0.028033864942905162,0.005923084720326784,0.005973120955699354,1.0084476649811975,0.3642579209290317,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,31,2026083202,3,0.5,0.2,268,150,balance,63,LOO,0.36507936507936506,0.40964442202875206,-0.044565056949387005,-0.006396382661776112,0.0038110397526177607,0.0037386519721389158,0.9810057660959526,0.10361263009821216,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,linear,500,31,2026083202,3,0.5,0.2,268,150,balance,63,ZLZ,0.3492063492063492,0.40964442202875206,-0.06043807282240288,-0.004432555938603477,0.003816289416198282,0.003665504433553588,0.9604891122762635,0.071751927738567,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,500,31,2026083202,3,0.5,0.2,268,150,inference,42,LOO,0.30952380952380953,0.40964442202875206,-0.10012061250494253,-0.005046859903885037,0.005724539767871317,0.0052126541673580004,0.9105804796070686,0.06670385917945118,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,linear,500,31,2026083202,3,0.5,0.2,268,150,inference,42,ZLZ,0.3333333333333333,0.40964442202875206,-0.07631108869541875,-0.004663799950322733,0.005724018685620868,0.005420054200542006,0.9468966644287096,0.06164379848528353,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,linear,500,32,2026083202,0,0.25,0.75,313,298,balance,63,LOO,0.49206349206349204,0.49981355578852216,-0.007750063725030121,0.006429900756273033,0.0039600244614273975,0.004031242126480222,1.0179841477613383,0.10217751481315811,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,32,2026083202,0,0.25,0.75,313,298,balance,63,ZLZ,0.49206349206349204,0.49981355578852216,-0.007750063725030121,0.0070060713607394964,0.003959552458507564,0.004031242126480222,1.0181054977106376,0.11134007409059174,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,32,2026083202,0,0.25,0.75,313,298,inference,42,LOO,0.5952380952380952,0.49981355578852216,0.09542453944957308,0.006440725603055086,0.005941153089513263,0.0058763342735468176,0.9890898593269953,0.08356019128405462,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,32,2026083202,0,0.25,0.75,313,298,inference,42,ZLZ,0.5238095238095238,0.49981355578852216,0.02399596802100168,0.004390939088508072,0.005941273986075102,0.006083734306730822,1.0239780762492374,0.05696624879216159,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,32,2026083202,1,0.5,0.8,197,141,balance,63,LOO,0.6031746031746031,0.590391080223783,0.012783522950820192,-0.015193211421657526,0.003866197217192171,0.0038605645364477924,0.9985430953394381,0.24434731961848108,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,500,32,2026083202,1,0.5,0.8,197,141,balance,63,ZLZ,0.6031746031746031,0.590391080223783,0.012783522950820192,-0.012808521525544125,0.0038599223535974608,0.003860564536447792,1.0001663719607552,0.20616252195694795,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,500,32,2026083202,1,0.5,0.8,197,141,inference,42,LOO,0.6190476190476191,0.590391080223783,0.02865653882383612,-0.012430875834214206,0.005790837563756362,0.005751894253636413,0.9932750125191411,0.16335447532318417,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
main,linear,500,32,2026083202,1,0.5,0.8,197,141,inference,42,ZLZ,0.6666666666666666,0.590391080223783,0.07627558644288368,-0.008853392185479314,0.005779680298071278,0.005420054200542005,0.9377775103496152,0.11645490751996464,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,linear,500,32,2026083202,2,0.75,0.25,298,313,balance,63,LOO,0.5555555555555556,0.49981355578852216,0.05574199976703342,0.02860808001793802,0.003944643642944601,0.003982477100756672,1.00959109649353,0.45549626918638597,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,32,2026083202,2,0.75,0.25,298,313,balance,63,ZLZ,0.5396825396825397,0.49981355578852216,0.039868983894017496,0.026297513296377417,0.003946895765458919,0.004006859613618446,1.015192660694082,0.4185880779529981,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,32,2026083202,2,0.75,0.25,298,313,inference,42,LOO,0.5952380952380952,0.49981355578852216,0.09542453944957308,0.027967468178843546,0.005920510629037597,0.0058763342735468176,0.9925384213864742,0.36347418384716196,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,32,2026083202,2,0.75,0.25,298,313,inference,42,ZLZ,0.5714285714285714,0.49981355578852216,0.07161501564004924,0.027346492602095096,0.005921397916681357,0.005973120955699353,1.0087349372134384,0.3553771575333329,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,32,2026083202,3,0.5,0.2,197,115,balance,63,LOO,0.42857142857142855,0.40969830594515555,0.018873122626272998,-0.013103293357354662,0.0037863843739776204,0.003949967083607637,1.0432028799702053,0.2129453272250107,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,32,2026083202,3,0.5,0.2,197,115,balance,63,ZLZ,0.42857142857142855,0.40969830594515555,0.018873122626272998,-0.012808521525544014,0.0037867054783138334,0.003949967083607637,1.0431144186493484,0.2081460810690153,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,32,2026083202,3,0.5,0.2,197,115,inference,42,LOO,0.40476190476190477,0.40969830594515555,-0.004936401183250783,-0.010192191315907484,0.005696756704258805,0.005876334273546817,1.0315227731515657,0.1350372953997794,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,32,2026083202,3,0.5,0.2,197,115,inference,42,ZLZ,0.42857142857142855,0.40969830594515555,0.018873122626272998,-0.008853392185479314,0.005703886570530938,0.005973120955699353,1.047201917822036,0.11722608543918218,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,33,2026083202,0,0.25,0.75,325,416,balance,63,LOO,0.5555555555555556,0.49827360795648734,0.05728194759906824,-0.007465473972748826,0.003952802958106867,0.003982477100756672,1.0075071140566076,0.1187421211708929,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,33,2026083202,0,0.25,0.75,325,416,balance,63,ZLZ,0.5714285714285714,0.49827360795648734,0.07315496347208406,-0.00883531118751324,0.003952245385472202,0.003949967083607638,0.9994235424063144,0.14053998402003492,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,33,2026083202,0,0.25,0.75,325,416,inference,42,LOO,0.5952380952380952,0.49827360795648734,0.09696448728160789,-0.009589572565969151,0.005933321274825898,0.005876334273546816,0.9903954297029441,0.12449454360013282,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,33,2026083202,0,0.25,0.75,325,416,inference,42,ZLZ,0.5714285714285714,0.49827360795648734,0.07315496347208406,-0.010181028738653064,0.005934781660317777,0.005973120955699354,1.0064601020856299,0.13215673187752608,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,33,2026083202,1,0.5,0.8,83,46,balance,63,LOO,0.6507936507936508,0.5891722827760703,0.06162136801758056,-0.006468314971998734,0.0038527835277912988,0.003665504433553588,0.9513912232839427,0.10420867053242415,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,500,33,2026083202,1,0.5,0.8,83,46,balance,63,ZLZ,0.6666666666666666,0.5891722827760703,0.07749438389059637,-0.006642222455073399,0.0038531835438976344,0.0035842293906810036,0.9301994960394298,0.10700487599839069,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,linear,500,33,2026083202,1,0.5,0.8,83,46,inference,42,LOO,0.6428571428571429,0.5891722827760703,0.05368486008107265,-0.003352478467907205,0.005767000193789964,0.005599800895968143,0.9710075789486075,0.04414596495292506,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,linear,500,33,2026083202,1,0.5,0.8,83,46,inference,42,ZLZ,0.6190476190476191,0.5891722827760703,0.029875336271548814,-0.004384682050697419,0.005770871322244091,0.005751894253636413,0.9967115765457236,0.057718815672843454,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
main,linear,500,33,2026083202,2,0.75,0.25,416,325,balance,63,LOO,0.4603174603174603,0.49827360795648734,-0.03795614763902705,0.03163061238766762,0.0039461680337494354,0.004006859613618447,1.0153798772251839,0.5035235796764228,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,33,2026083202,2,0.75,0.25,416,325,balance,63,ZLZ,0.42857142857142855,0.49827360795648734,-0.0697021793850588,0.03253893692537324,0.003945498061365474,0.003949967083607637,1.0011326889970937,0.5180270557929396,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,33,2026083202,2,0.75,0.25,416,325,inference,42,LOO,0.5,0.49827360795648734,0.001726392043512659,0.032998295980034786,0.0059189215924998675,0.006097560975609756,1.0301810693583524,0.42891399810746966,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,33,2026083202,2,0.75,0.25,416,325,inference,42,ZLZ,0.5,0.49827360795648734,0.001726392043512659,0.03355025435714931,0.00591928517787989,0.006097560975609756,1.0301177916543158,0.43607499568204705,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,33,2026083202,3,0.5,0.2,83,17,balance,63,LOO,0.42857142857142855,0.40946692576794863,0.019104502803479917,-0.004506169782411862,0.00381700725829892,0.003949967083607637,1.0348335269784035,0.07293669129273807,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,33,2026083202,3,0.5,0.2,83,17,balance,63,ZLZ,0.42857142857142855,0.40946692576794863,0.019104502803479917,-0.006642222455073565,0.003811408505331866,0.003949967083607637,1.0363536414640253,0.10758969270521088,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,33,2026083202,3,0.5,0.2,83,17,inference,42,LOO,0.40476190476190477,0.40946692576794863,-0.0047050210060438635,-0.003252455720365144,0.0057332479527189475,0.005876334273546816,1.0249572880865916,0.042954733643133916,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,33,2026083202,3,0.5,0.2,83,17,inference,42,ZLZ,0.38095238095238093,0.40946692576794863,-0.0285145448155677,-0.004384682050697364,0.005727527436030139,0.005751894253636414,1.004254334506194,0.057936801752261576,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,34,2026083202,0,0.25,0.75,337,395,balance,63,LOO,0.5396825396825397,0.5000463035088085,0.03963623617373113,-0.01744628946475668,0.003953386625802464,0.004006859613618446,1.013525868546977,0.27747153041002864,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,34,2026083202,0,0.25,0.75,337,395,balance,63,ZLZ,0.5079365079365079,0.5000463035088085,0.007890204427699388,-0.014668596567515013,0.003955798414024008,0.004031242126480222,1.0190716777146058,0.2332230594981922,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,34,2026083202,0,0.25,0.75,337,395,inference,42,LOO,0.5476190476190477,0.5000463035088085,0.04757274411023915,-0.014099145963411275,0.005932614301505195,0.0060422543000940195,1.0184808910569167,0.1830500068516088,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,34,2026083202,0,0.25,0.75,337,395,inference,42,ZLZ,0.5714285714285714,0.5000463035088085,0.07138226791976288,-0.013655426934421344,0.005933035465680811,0.005973120955699354,1.0067563206474013,0.17728288502238115,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,34,2026083202,1,0.5,0.8,171,162,balance,63,LOO,0.6349206349206349,0.5907291114547276,0.04419152346590727,0.02169395905513183,0.0037532149968465675,0.003738651972138915,0.9961198533204497,0.3541091058055665,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,linear,500,34,2026083202,1,0.5,0.8,171,162,balance,63,ZLZ,0.6349206349206349,0.5907291114547276,0.04419152346590727,0.021825580749606388,0.003752096880514024,0.003738651972138915,0.9964166947700809,0.3563106363209662,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,linear,500,34,2026083202,1,0.5,0.8,171,162,inference,42,LOO,0.7142857142857143,0.5907291114547276,0.12355660283098668,0.018731273167032048,0.005650411128602773,0.004977600796416126,0.8809271897436217,0.24918808532361442,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,linear,500,34,2026083202,1,0.5,0.8,171,162,inference,42,ZLZ,0.7142857142857143,0.5907291114547276,0.12355660283098668,0.018265576412697215,0.005656451005056843,0.004977600796416126,0.8799865484499331,0.24286300653156134,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,linear,500,34,2026083202,2,0.75,0.25,395,337,balance,63,LOO,0.5079365079365079,0.5000463035088085,0.007890204427699388,-0.012569806541727846,0.0039537987221997944,0.004031242126480222,1.0195870881958655,0.19990392221538997,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,34,2026083202,2,0.75,0.25,395,337,balance,63,ZLZ,0.49206349206349204,0.5000463035088085,-0.007982811445316484,-0.012358803249683081,0.00395370341892072,0.004031242126480222,1.0196116651513198,0.19655060016008402,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,34,2026083202,2,0.75,0.25,395,337,inference,42,LOO,0.42857142857142855,0.5000463035088085,-0.07147487493737997,-0.012021469300510401,0.005929513297287396,0.005973120955699353,1.0073543402680127,0.15611622027159083,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,34,2026083202,2,0.75,0.25,395,337,inference,42,ZLZ,0.42857142857142855,0.5000463035088085,-0.07147487493737997,-0.01086332798070283,0.005931514184155226,0.005973120955699353,1.0070145278679887,0.14105227822672695,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,34,2026083202,3,0.5,0.2,171,275,balance,63,LOO,0.5396825396825397,0.4108277320780245,0.12885480760451518,0.0223092866933729,0.0038821979367115998,0.004006859613618446,1.0321111079185314,0.3580526129059978,0.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,34,2026083202,3,0.5,0.2,171,275,balance,63,ZLZ,0.5396825396825397,0.4108277320780245,0.12885480760451518,0.021825580749606444,0.0038811918402619503,0.004006859613618446,1.0323786554565193,0.35033477920852985,0.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,34,2026083202,3,0.5,0.2,171,275,inference,42,LOO,0.5714285714285714,0.4108277320780245,0.16060083935054692,0.018098588140943117,0.005815037572126342,0.005973120955699354,1.0271852729431645,0.23733863188703852,0.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,34,2026083202,3,0.5,0.2,171,275,inference,42,ZLZ,0.5714285714285714,0.4108277320780245,0.16060083935054692,0.018265576412697104,0.005819595840355064,0.005973120955699353,1.026380717760449,0.23943463324430023,0.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,35,2026083202,0,0.25,0.75,197,63,balance,63,LOO,0.6666666666666666,0.5011938853773112,0.1654727812893554,0.024735934681987648,0.003947224968976781,0.0035842293906810036,0.9080377781482583,0.3937153849466524,0.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,linear,500,35,2026083202,0,0.25,0.75,197,63,balance,63,ZLZ,0.6349206349206349,0.5011938853773112,0.13372674954332364,0.025159269330472522,0.003948060176191976,0.003738651972138915,0.9469592167526075,0.40041113156122593,0.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,linear,500,35,2026083202,0,0.25,0.75,197,63,inference,42,LOO,0.6666666666666666,0.5011938853773112,0.1654727812893554,0.025678584646299574,0.0059227156599987755,0.0054200542005420045,0.915129901836808,0.33366499036130814,0.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,linear,500,35,2026083202,0,0.25,0.75,197,63,inference,42,ZLZ,0.6666666666666666,0.5011938853773112,0.1654727812893554,0.026764715885665646,0.005922703071235232,0.0054200542005420045,0.9151318469544016,0.34777844191556084,0.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,linear,500,35,2026083202,1,0.5,0.8,439,56,balance,63,LOO,0.6349206349206349,0.5902298928489709,0.044690742071664014,-0.0007737668790479546,0.0038295941072713758,0.0037386519721389153,0.9762528005357577,0.012503562312277422,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,linear,500,35,2026083202,1,0.5,0.8,439,56,balance,63,ZLZ,0.6349206349206349,0.5902298928489709,0.044690742071664014,0.0015997532589459018,0.003824539827741401,0.0037386519721389153,0.9775429569383757,0.025868033196876975,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,linear,500,35,2026083202,1,0.5,0.8,439,56,inference,42,LOO,0.7142857142857143,0.5902298928489709,0.12405582143674343,0.0012566960513815673,0.005743117477966961,0.004977600796416128,0.8667071177826885,0.016582744160718876,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,linear,500,35,2026083202,1,0.5,0.8,439,56,inference,42,ZLZ,0.6904761904761905,0.5902298928489709,0.1002462976272196,-1.2682818273601626e-05,0.00574934779992886,0.0052126541673580004,0.9066513887753493,0.00016726554075273257,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,linear,500,35,2026083202,2,0.75,0.25,63,197,balance,63,LOO,0.5714285714285714,0.5011938853773112,0.07023468605126015,0.024467343257017382,0.003949835971767732,0.003949967083607638,1.000033194249291,0.3893115464367498,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,35,2026083202,2,0.75,0.25,63,197,balance,63,ZLZ,0.5873015873015873,0.5011938853773112,0.08610770192427608,0.02460079252547398,0.003949770387439146,0.003909329562171343,0.9897612212101213,0.39143817107198386,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,35,2026083202,2,0.75,0.25,63,197,inference,42,LOO,0.5238095238095238,0.5011938853773112,0.022615638432212593,0.022479726971832314,0.005926906487241532,0.006083734306730822,1.0264603161576589,0.2919960621618407,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,35,2026083202,2,0.75,0.25,63,197,inference,42,ZLZ,0.5476190476190477,0.5011938853773112,0.04642516224173643,0.023119076958320717,0.0059257480086698875,0.0060422543000940195,1.0196610269713922,0.30033012788948577,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,35,2026083202,3,0.5,0.2,439,199,balance,63,LOO,0.4603174603174603,0.4096723395219381,0.05064512079552219,-0.0005077118216616494,0.0038286974006446622,0.004006859613618447,1.046533375278962,0.008205248794556442,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,35,2026083202,3,0.5,0.2,439,199,balance,63,ZLZ,0.47619047619047616,0.4096723395219381,0.06651813666853806,0.0015997532589459018,0.0038334293894052287,0.004023114622192963,1.04948186428371,0.02583802234733159,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,35,2026083202,3,0.5,0.2,439,199,inference,42,LOO,0.42857142857142855,0.4096723395219381,0.018899089049490447,-0.0017702102888698668,0.005736830186394382,0.005973120955699353,1.041188384809675,0.02337162251881276,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,35,2026083202,3,0.5,0.2,439,199,inference,42,ZLZ,0.40476190476190477,0.4096723395219381,-0.004910434760033333,-1.2682818273546115e-05,0.005748818451329412,0.005876334273546817,1.0221812226802738,0.0001672732414423558,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,36,2026083202,0,0.25,0.75,18,132,balance,63,LOO,0.5238095238095238,0.4994550886337564,0.024354435175767408,0.02986128903566665,0.003942782693470118,0.004023114622192963,1.0203744246052129,0.47556198417981826,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,36,2026083202,0,0.25,0.75,18,132,balance,63,ZLZ,0.5555555555555556,0.4994550886337564,0.05610046692179915,0.02632832268965768,0.003944475138543582,0.003982477100756672,1.0096342253096622,0.41920705276874515,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,36,2026083202,0,0.25,0.75,18,132,inference,42,LOO,0.5476190476190477,0.4994550886337564,0.048163958985291244,0.027895948158220163,0.005915901599580913,0.0060422543000940195,1.0213581477626432,0.36268588699715376,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,36,2026083202,0,0.25,0.75,18,132,inference,42,ZLZ,0.5238095238095238,0.4994550886337564,0.024354435175767408,0.027661967975724178,0.005917346857445364,0.006083734306730822,1.0281185898501293,0.35959989865124853,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,36,2026083202,1,0.5,0.8,272,442,balance,63,LOO,0.6349206349206349,0.5897732176446269,0.04514741727600802,-0.024942827221732022,0.0038915744282638715,0.003738651972138915,0.9607042190907861,0.3998370254503183,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,linear,500,36,2026083202,1,0.5,0.8,272,442,balance,63,ZLZ,0.6349206349206349,0.5897732176446269,0.04514741727600802,-0.026100754043266172,0.003892706117762483,0.0037386519721389153,0.9604249226725295,0.4183379321467703,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,linear,500,36,2026083202,1,0.5,0.8,272,442,inference,42,LOO,0.6190476190476191,0.5897732176446269,0.0292744014029922,-0.02436472797394751,0.005840545034684613,0.005751894253636414,0.9848214883162894,0.3188121605434147,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,36,2026083202,1,0.5,0.8,272,442,inference,42,ZLZ,0.5952380952380952,0.5897732176446269,0.005464877593468365,-0.023373884750230056,0.005836621482261567,0.005876334273546817,1.0068040717401228,0.30594977186426525,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,36,2026083202,2,0.75,0.25,132,18,balance,63,LOO,0.5079365079365079,0.4994550886337564,0.00848141930275148,0.009367184061204958,0.003957708692107372,0.004031242126480222,1.0185797995995747,0.14889740937809776,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,36,2026083202,2,0.75,0.25,132,18,balance,63,ZLZ,0.5079365079365079,0.4994550886337564,0.00848141930275148,0.0073515691296194285,0.003957851296210901,0.004031242126480222,1.0185430994690432,0.11685580968688195,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,36,2026083202,2,0.75,0.25,132,18,inference,42,LOO,0.5,0.4994550886337564,0.0005449113662435723,0.005076339432895094,0.005940231954693248,0.006097560975609756,1.0264853329156964,0.06586412884013294,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,36,2026083202,2,0.75,0.25,132,18,inference,42,ZLZ,0.5238095238095238,0.4994550886337564,0.024354435175767408,0.004908998801367748,0.005940378516985596,0.006083734306730822,1.024132433536907,0.06369214375499006,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,36,2026083202,3,0.5,0.2,272,439,balance,63,LOO,0.47619047619047616,0.4103225807317003,0.06586789545877586,-0.02031110272276271,0.0037690895817442133,0.004023114622192963,1.0673969230339162,0.3308379131792091,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,36,2026083202,3,0.5,0.2,272,439,balance,63,ZLZ,0.49206349206349204,0.4103225807317003,0.08174091133179173,-0.026100754043266172,0.0037442870257895235,0.004031242126480222,1.076638115271142,0.4265485673575669,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,36,2026083202,3,0.5,0.2,272,439,inference,42,LOO,0.5238095238095238,0.4103225807317003,0.11348694307782353,-0.021462524342609146,0.005646729391492013,0.006083734306730822,1.0773908018148077,0.2856158555377805,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,36,2026083202,3,0.5,0.2,272,439,inference,42,ZLZ,0.4523809523809524,0.4103225807317003,0.04205837164925208,-0.02337388475023011,0.005637294674369443,0.006042254300094022,1.0718358093937808,0.3113117622183229,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,37,2026083202,0,0.25,0.75,391,213,balance,63,LOO,0.31746031746031744,0.5007614460273159,-0.18330112856699843,0.025877259339834313,0.003942311874417618,0.0034948268435211604,0.8864917223316934,0.41213812336606886,0.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,linear,500,37,2026083202,0,0.25,0.75,391,213,balance,63,ZLZ,0.2857142857142857,0.5007614460273159,-0.21504716031303017,0.0248940497299307,0.003942255984349404,0.003291639236339696,0.834963343173901,0.3964816958046695,0.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,linear,500,37,2026083202,0,0.25,0.75,391,213,inference,42,LOO,0.30952380952380953,0.5007614460273159,-0.19123763650350634,0.02244105666494134,0.005919206838430538,0.0052126541673580004,0.8806338939728826,0.29168328626028533,0.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,linear,500,37,2026083202,0,0.25,0.75,391,213,inference,42,ZLZ,0.30952380952380953,0.5007614460273159,-0.19123763650350634,0.02244105666494145,0.005919206838430539,0.0052126541673580004,0.8806338939728825,0.2916832862602867,0.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,linear,500,37,2026083202,1,0.5,0.8,103,84,balance,63,LOO,0.6031746031746031,0.5898271668071577,0.013347436367445398,0.0008498279930371222,0.003828293359052677,0.0038605645364477924,1.008429651118247,0.013734992527786666,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,500,37,2026083202,1,0.5,0.8,103,84,balance,63,ZLZ,0.6349206349206349,0.5898271668071577,0.04509346811347714,0.0037906571552580592,0.0038195672480031704,0.0037386519721389158,0.978815590717363,0.0613348667676239,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,linear,500,37,2026083202,1,0.5,0.8,103,84,inference,42,LOO,0.6190476190476191,0.5898271668071577,0.029220452240461325,0.0007765817493119442,0.00574056960030747,0.005751894253636413,1.0019727403580887,0.010249665360727162,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
main,linear,500,37,2026083202,1,0.5,0.8,103,84,inference,42,ZLZ,0.6190476190476191,0.5898271668071577,0.029220452240461325,0.0032800149713266835,0.005729980812702914,0.005751894253636414,1.0038243480475397,0.04333105290915023,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,37,2026083202,2,0.75,0.25,213,391,balance,63,LOO,0.38095238095238093,0.5007614460273159,-0.11980906507493494,-0.06204447839005728,0.003899927717298479,0.0038036720064369835,0.9753185910511765,0.9935159848081728,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,37,2026083202,2,0.75,0.25,213,391,balance,63,ZLZ,0.38095238095238093,0.5007614460273159,-0.11980906507493494,-0.06173369154153524,0.003900943756681794,0.0038036720064369843,0.9750645596778481,0.9884106204501754,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,37,2026083202,2,0.75,0.25,213,391,inference,42,LOO,0.35714285714285715,0.5007614460273159,-0.14361858888445872,-0.0599032334975772,0.005855646095867587,0.005599800895968143,0.9563079469437202,0.7828216987630865,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,linear,500,37,2026083202,2,0.75,0.25,213,391,inference,42,ZLZ,0.42857142857142855,0.5007614460273159,-0.07219001745588732,-0.060478999107883846,0.005854363297332075,0.005973120955699353,1.0202853243531023,0.7904324486731303,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,37,2026083202,3,0.5,0.2,103,199,balance,63,LOO,0.42857142857142855,0.40939685050894037,0.01917457806248818,0.0017108889813036154,0.0038338126664127477,0.003949967083607637,1.0302973638259623,0.027631622396767974,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,37,2026083202,3,0.5,0.2,103,199,balance,63,ZLZ,0.3968253968253968,0.40939685050894037,-0.012571453683543565,0.0037906571552580592,0.0038390575359064124,0.003860564536447793,1.0056021563470272,0.06117897494757171,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,500,37,2026083202,3,0.5,0.2,103,199,inference,42,LOO,0.38095238095238093,0.40939685050894037,-0.028444469556559437,0.0026068397414091837,0.005751907939515333,0.005751894253636413,0.9999976206366541,0.03437228229893834,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
main,linear,500,37,2026083202,3,0.5,0.2,103,199,inference,42,ZLZ,0.40476190476190477,0.40939685050894037,-0.0046349457470356015,0.003280014971326628,0.005754828847854827,0.005876334273546816,1.0211136471482174,0.04323740492263104,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,38,2026083202,0,0.25,0.75,396,383,balance,63,LOO,0.5238095238095238,0.4998761535584883,0.023933370251035535,-0.030421951990815266,0.00394430446705082,0.004023114622192963,1.019980748393156,0.4843974641477081,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,38,2026083202,0,0.25,0.75,396,383,balance,63,ZLZ,0.5079365079365079,0.4998761535584883,0.008060354378019607,-0.02970084928927763,0.00394532232211393,0.004031242126480222,1.0217776387710333,0.47285460537755836,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,38,2026083202,0,0.25,0.75,396,383,inference,42,LOO,0.5,0.4998761535584883,0.0001238464415116991,-0.029890368581098004,0.005919549647378585,0.006097560975609756,1.03007176877214,0.38849634450113185,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,38,2026083202,0,0.25,0.75,396,383,inference,42,ZLZ,0.47619047619047616,0.4998761535584883,-0.023685677368012137,-0.028582437154390405,0.005920484591823692,0.006083734306730822,1.0275737082624252,0.3714673346551299,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,38,2026083202,1,0.5,0.8,67,316,balance,63,LOO,0.5555555555555556,0.5901663695089974,-0.03461081395344179,0.029106468585207823,0.0037307757679880356,0.003982477100756672,1.0674662184011063,0.47652966669898894,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,38,2026083202,1,0.5,0.8,67,316,balance,63,ZLZ,0.5555555555555556,0.5901663695089974,-0.03461081395344179,0.031066905230252684,0.003723726175122626,0.003982477100756672,1.0694870979941282,0.5091070649281271,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,38,2026083202,1,0.5,0.8,67,316,inference,42,LOO,0.5476190476190477,0.5901663695089974,-0.042547321889949696,0.03020132909229012,0.005593523630467031,0.0060422543000940195,1.0802232544764492,0.4038158089746118,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,38,2026083202,1,0.5,0.8,67,316,inference,42,ZLZ,0.5476190476190477,0.5901663695089974,-0.042547321889949696,0.03238665296756105,0.005581348703821279,0.00604225430009402,1.082579609469156,0.4335073741402758,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,38,2026083202,2,0.75,0.25,383,396,balance,63,LOO,0.5079365079365079,0.4998761535584883,0.008060354378019607,0.025739744262806508,0.00394702483763876,0.004031242126480222,1.0213369036947444,0.40970314525108725,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,38,2026083202,2,0.75,0.25,383,396,balance,63,ZLZ,0.5238095238095238,0.4998761535584883,0.023933370251035535,0.027115209252323524,0.003946124292049954,0.004023114622192963,1.0195103662340583,0.4316458603313206,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,38,2026083202,2,0.75,0.25,383,396,inference,42,LOO,0.5,0.4998761535584883,0.0001238464415116991,0.0241651594054188,0.005922799558453793,0.006097560975609756,1.029506556051947,0.3139974684317546,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,38,2026083202,2,0.75,0.25,383,396,inference,42,ZLZ,0.5,0.4998761535584883,0.0001238464415116991,0.0241651594054188,0.005922799558453793,0.006097560975609756,1.029506556051947,0.3139974684317546,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,38,2026083202,3,0.5,0.2,67,54,balance,63,LOO,0.5079365079365079,0.4099227448371219,0.09801376309938603,0.03046120732547758,0.0038995631129369384,0.004031242126480222,1.0337676323551308,0.4877970120129149,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,38,2026083202,3,0.5,0.2,67,54,balance,63,ZLZ,0.49206349206349204,0.4099227448371219,0.08214074722637016,0.031066905230253017,0.003901746579961224,0.004031242126480222,1.0331891228364414,0.49735726187119467,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,38,2026083202,3,0.5,0.2,67,54,inference,42,LOO,0.47619047619047616,0.4099227448371219,0.06626773135335429,0.030722499756466903,0.0058547875915800265,0.006083734306730822,1.039104188080205,0.4015142632278878,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,38,2026083202,3,0.5,0.2,67,54,inference,42,ZLZ,0.47619047619047616,0.4099227448371219,0.06626773135335429,0.03238665296756105,0.005859706745166076,0.0060837343067308225,1.0382318725676087,0.42308548572730337,1.0,0.30574770524306843,1.0,0.956481384904725,0.0
main,linear,500,39,2026083202,0,0.25,0.75,123,229,balance,63,LOO,0.4444444444444444,0.5009459380507704,-0.05650149360632595,-0.014372460790252561,0.003958753015232783,0.003982477100756672,1.0059928177970694,0.22842936312872483,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,39,2026083202,0,0.25,0.75,123,229,balance,63,ZLZ,0.4126984126984127,0.5009459380507704,-0.08824752535235769,-0.015532808129977538,0.003957971877544858,0.003909329562171343,0.9877102928271213,0.24689575648930628,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,39,2026083202,0,0.25,0.75,123,229,inference,42,LOO,0.40476190476190477,0.5009459380507704,-0.0961840332888656,-0.014309188486298086,0.00593780967170051,0.005876334273546817,0.9896467887061648,0.18569570887960307,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,39,2026083202,0,0.25,0.75,123,229,inference,42,ZLZ,0.42857142857142855,0.5009459380507704,-0.07237450947934182,-0.014341781449927593,0.005937686540653753,0.005973120955699353,1.0059677139914662,0.18612060978095366,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,39,2026083202,1,0.5,0.8,448,389,balance,63,LOO,0.5079365079365079,0.5902259456510297,-0.0822894377145218,-0.0438734520993459,0.003922752488250518,0.004031242126480222,1.0276565086771734,0.7004971200443926,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,39,2026083202,1,0.5,0.8,448,389,balance,63,ZLZ,0.47619047619047616,0.5902259456510297,-0.11403546946055354,-0.04321339749798425,0.003921775157929222,0.004023114622192963,1.0258402025059616,0.690044449495616,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,39,2026083202,1,0.5,0.8,448,389,inference,42,LOO,0.4523809523809524,0.5902259456510297,-0.13784499327007732,-0.04360968213467342,0.00588544294389435,0.006042254300094022,1.0266439344828497,0.5684514050343189,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,39,2026083202,1,0.5,0.8,448,389,inference,42,ZLZ,0.47619047619047616,0.5902259456510297,-0.11403546946055354,-0.040343700329545706,0.005878344443326632,0.006083734306730822,1.0349400865131946,0.5261968139980382,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,39,2026083202,2,0.75,0.25,229,123,balance,63,LOO,0.4126984126984127,0.5009459380507704,-0.08824752535235769,-0.0021170841768988757,0.0039556960227704226,0.003909329562171343,0.9882785582278877,0.03366097342120587,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,39,2026083202,2,0.75,0.25,229,123,balance,63,ZLZ,0.3968253968253968,0.5009459380507704,-0.10412054122537356,-0.00043602090139671645,0.00395636077650106,0.003860564536447793,0.9757867784398601,0.006932012937827442,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,500,39,2026083202,2,0.75,0.25,229,123,inference,42,LOO,0.4523809523809524,0.5009459380507704,-0.048564985669817984,0.001994551806922873,0.005935308650812725,0.006042254300094022,1.0180185489202238,0.02588950024226851,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,39,2026083202,2,0.75,0.25,229,123,inference,42,ZLZ,0.4523809523809524,0.5009459380507704,-0.048564985669817984,0.0019096156784141893,0.005935342586887188,0.006042254300094022,1.0180127282699791,0.024786949158341922,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,39,2026083202,3,0.5,0.2,448,13,balance,63,LOO,0.47619047619047616,0.4109022901586402,0.06528818603183595,-0.04400526506144692,0.003675571934611993,0.004023114622192963,1.094554723391003,0.725842139319104,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,39,2026083202,3,0.5,0.2,448,13,balance,63,ZLZ,0.4603174603174603,0.4109022901586402,0.049415170158820076,-0.04321339749798425,0.0036789807223495227,0.004006859613618447,1.0891222096590736,0.7124504357284601,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,39,2026083202,3,0.5,0.2,448,13,inference,42,LOO,0.42857142857142855,0.4109022901586402,0.017669138412788332,-0.044104944468455864,0.005512238628920466,0.005973120955699353,1.08361073563848,0.594050375156792,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,39,2026083202,3,0.5,0.2,448,13,inference,42,ZLZ,0.47619047619047616,0.4109022901586402,0.06528818603183595,-0.04034370032954565,0.005538657770261875,0.0060837343067308225,1.0984131100129655,0.542092581008804,1.0,0.30574770524306843,1.0,0.956481384904725,0.0
main,linear,500,40,2026083202,0,0.25,0.75,21,309,balance,63,LOO,0.5079365079365079,0.5010982128156891,0.006838295120818794,-0.010388159545194009,0.003956564928018556,0.004031242126480222,1.018874250725127,0.16515033636826149,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,40,2026083202,0,0.25,0.75,21,309,balance,63,ZLZ,0.5079365079365079,0.5010982128156891,0.006838295120818794,-0.010388159545193953,0.003956564928018557,0.004031242126480222,1.0188742507251267,0.1651503363682606,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,40,2026083202,0,0.25,0.75,21,309,inference,42,LOO,0.5714285714285714,0.5010982128156891,0.07033035861288228,-0.015505624893861425,0.005935161218315452,0.005973120955699353,1.0063957382095639,0.20126720395167938,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,40,2026083202,0,0.25,0.75,21,309,inference,42,ZLZ,0.5714285714285714,0.5010982128156891,0.07033035861288228,-0.009899985494539076,0.005936408048965446,0.005973120955699353,1.0061843637484296,0.12849099306251677,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,40,2026083202,1,0.5,0.8,126,460,balance,63,LOO,0.5555555555555556,0.5900025042598958,-0.034446948704340175,-0.027243479438749052,0.003896888685089395,0.003982477100756672,1.0219632693114284,0.43641892293712553,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,40,2026083202,1,0.5,0.8,126,460,balance,63,ZLZ,0.5714285714285714,0.5900025042598958,-0.018573932831324358,-0.027678580975559974,0.003897078963986282,0.003949967083607638,1.013571220934989,0.44337807971199034,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,40,2026083202,1,0.5,0.8,126,460,inference,42,LOO,0.5238095238095238,0.5900025042598958,-0.06619298045037192,-0.028922259371374492,0.005852023463162886,0.006083734306730822,1.0395949956500519,0.37807606756424406,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,40,2026083202,1,0.5,0.8,126,460,inference,42,ZLZ,0.5714285714285714,0.5900025042598958,-0.018573932831324358,-0.027008928832498724,0.005847858507979154,0.005973120955699353,1.0214202254636093,0.3531904340574912,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,40,2026083202,2,0.75,0.25,309,21,balance,63,LOO,0.4444444444444444,0.5010982128156891,-0.056653768371244695,0.00871046230218242,0.0039576584761962545,0.003982477100756672,1.0062710374605823,0.1384592734502265,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,40,2026083202,2,0.75,0.25,309,21,balance,63,ZLZ,0.4444444444444444,0.5010982128156891,-0.056653768371244695,0.009291204482025694,0.003957220224598919,0.003982477100756672,1.0063824792971467,0.1476987800531383,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,40,2026083202,2,0.75,0.25,309,21,inference,42,LOO,0.42857142857142855,0.5010982128156891,-0.07252678424426057,0.008424132682035235,0.005938449098192893,0.005973120955699353,1.005838537458713,0.10931724530913947,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,40,2026083202,2,0.75,0.25,309,21,inference,42,ZLZ,0.47619047619047616,0.5010982128156891,-0.02490773662521295,0.007485232003472508,0.005939942322252857,0.006083734306730822,1.0242076398518678,0.09712122505265337,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,40,2026083202,3,0.5,0.2,126,281,balance,63,LOO,0.3333333333333333,0.4109031842356832,-0.07756985090234991,-0.026044986636181544,0.0037484889384226026,0.0035842293906810036,0.9561797965953927,0.42539856653452973,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,linear,500,40,2026083202,3,0.5,0.2,126,281,balance,63,ZLZ,0.3492063492063492,0.4109031842356832,-0.06169683502933404,-0.027678580975559863,0.0037422817914433645,0.0036655044335535884,0.979483811704045,0.45245519359899367,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,500,40,2026083202,3,0.5,0.2,126,281,inference,42,LOO,0.38095238095238093,0.4109031842356832,-0.029950803283302296,-0.028655139563699805,0.005612625647871807,0.005751894253636414,1.0248134499790513,0.3824894755488266,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,40,2026083202,3,0.5,0.2,126,281,inference,42,ZLZ,0.3333333333333333,0.4109031842356832,-0.07756985090234991,-0.02700892883249867,0.005621373903615968,0.005420054200542005,0.9641867439302582,0.3602351807060867,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,linear,500,41,2026083202,0,0.25,0.75,233,179,balance,63,LOO,0.38095238095238093,0.5006523120341231,-0.11969993108174215,0.015049417528865683,0.003952451342526863,0.0038036720064369835,0.9623577058396467,0.23937920773873808,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,41,2026083202,0,0.25,0.75,233,179,balance,63,ZLZ,0.38095238095238093,0.5006523120341231,-0.11969993108174215,0.0168488188806013,0.003952109910257554,0.0038036720064369835,0.9624408462337282,0.26801244133533897,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,41,2026083202,0,0.25,0.75,233,179,inference,42,LOO,0.4523809523809524,0.5006523120341231,-0.0482713596531707,0.01361676160927583,0.005932288386583791,0.006042254300094022,1.0185368455382118,0.17679203979119618,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,41,2026083202,0,0.25,0.75,233,179,inference,42,ZLZ,0.40476190476190477,0.5006523120341231,-0.09589040727221831,0.01625694729484084,0.005927609584724359,0.005876334273546817,0.9913497489258267,0.21115394605264168,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,41,2026083202,1,0.5,0.8,485,401,balance,63,LOO,0.6666666666666666,0.5903049894738178,0.07636167719284881,0.02013970616012606,0.0037653356205493943,0.003584229390681004,0.951901703295717,0.3282096027450156,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,linear,500,41,2026083202,1,0.5,0.8,485,401,balance,63,ZLZ,0.6984126984126984,0.5903049894738178,0.10810770893888055,0.02324313690583657,0.003754303176191559,0.0033972967920740584,0.9049074176050814,0.3793412490453445,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,linear,500,41,2026083202,1,0.5,0.8,485,401,inference,42,LOO,0.6904761904761905,0.5903049894738178,0.10017120100237265,0.023052547191662276,0.005636340471229081,0.0052126541673580004,0.9248295403668739,0.30705792449035124,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,linear,500,41,2026083202,1,0.5,0.8,485,401,inference,42,ZLZ,0.6666666666666666,0.5903049894738178,0.07636167719284881,0.02321073690353259,0.005635524066013244,0.005420054200542005,0.9617657802633307,0.30918739089480635,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,linear,500,41,2026083202,2,0.75,0.25,179,233,balance,63,LOO,0.36507936507936506,0.5006523120341231,-0.13557294695475802,-0.028736035636916013,0.003947043436768034,0.003738651972138915,0.9472031488967457,0.45739446062495376,0.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,linear,500,41,2026083202,2,0.75,0.25,179,233,balance,63,ZLZ,0.36507936507936506,0.5006523120341231,-0.13557294695475802,-0.028245561522153795,0.003947438499514156,0.0037386519721389158,0.9471083520614857,0.4495650351534264,0.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,linear,500,41,2026083202,2,0.75,0.25,179,233,inference,42,LOO,0.38095238095238093,0.5006523120341231,-0.11969993108174215,-0.027305432531101403,0.005928107353927456,0.005751894253636414,0.970274981580032,0.3546427046823572,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,41,2026083202,2,0.75,0.25,179,233,inference,42,ZLZ,0.38095238095238093,0.5006523120341231,-0.11969993108174215,-0.02538283041396988,0.005929538878869498,0.005751894253636414,0.970040735230502,0.32963216866056333,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,41,2026083202,3,0.5,0.2,485,19,balance,63,LOO,0.42857142857142855,0.4103443039039457,0.01822712466748283,0.020984720823418845,0.0038832543074061934,0.003949967083607637,1.0171796052795739,0.3367481972864261,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,41,2026083202,3,0.5,0.2,485,19,balance,63,ZLZ,0.4444444444444444,0.4103443039039457,0.0341001405404987,0.023243136905836626,0.0038889468108921276,0.003982477100756672,1.0240502877546656,0.37271660247070937,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,41,2026083202,3,0.5,0.2,485,19,inference,42,LOO,0.47619047619047616,0.4103443039039457,0.06584617228653045,0.021401317665440844,0.005829309309849039,0.006083734306730822,1.0436458220619573,0.28030572204486004,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,41,2026083202,3,0.5,0.2,485,19,inference,42,ZLZ,0.5,0.4103443039039457,0.08965569609605428,0.02321073690353259,0.005837211864415188,0.006097560975609756,1.0446016209865037,0.30379890247254326,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,42,2026083202,0,0.25,0.75,4,454,balance,63,LOO,0.47619047619047616,0.5001016465926603,-0.023911170402184156,0.0026589847103898334,0.003959247640728653,0.004023114622192963,1.0161310903635612,0.04225805526750389,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,42,2026083202,0,0.25,0.75,4,454,balance,63,ZLZ,0.4603174603174603,0.5001016465926603,-0.03978418627520003,0.0004124288438992485,0.003959258881486223,0.0040068596136184475,1.0120226369522864,0.006554537929717795,1.0,0.24813049958453426,1.0,0.7046170004612345,0.0
main,linear,500,42,2026083202,0,0.25,0.75,4,454,inference,42,LOO,0.38095238095238093,0.5001016465926603,-0.11914926564027939,0.00025855554209830434,0.005938876774699465,0.005751894253636414,0.9685155075350906,0.0033550708376839117,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,42,2026083202,0,0.25,0.75,4,454,inference,42,ZLZ,0.40476190476190477,0.5001016465926603,-0.09533974183075555,-0.0005319798721693525,0.005939126448171114,0.005876334273546817,0.9894273719927896,0.006902937080575236,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,42,2026083202,1,0.5,0.8,211,15,balance,63,LOO,0.6190476190476191,0.5889899638373532,0.03005765521026582,0.05801858348447375,0.0036155757160409663,0.0038036720064369835,1.0520238836546842,0.9648913008454767,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,42,2026083202,1,0.5,0.8,211,15,balance,63,ZLZ,0.6190476190476191,0.5889899638373532,0.03005765521026582,0.05829597522510932,0.0036139495832388786,0.003803672006436983,1.0524972523352338,0.9697226221331976,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,42,2026083202,1,0.5,0.8,211,15,inference,42,LOO,0.6428571428571429,0.5889899638373532,0.05386717901978966,0.055729297935699806,0.005440264000893126,0.005599800895968143,1.029325211983982,0.7555680487179045,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,linear,500,42,2026083202,1,0.5,0.8,211,15,inference,42,ZLZ,0.5952380952380952,0.5889899638373532,0.006248131400741985,0.059448178066094925,0.005415163350403584,0.005876334273546817,1.0851628830566786,0.807853792707456,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,42,2026083202,2,0.75,0.25,454,4,balance,63,LOO,0.4444444444444444,0.5001016465926603,-0.0556572021482159,-0.02473008968512519,0.00394835557213034,0.003982477100756672,1.0086419594190503,0.3935659911712952,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,42,2026083202,2,0.75,0.25,454,4,balance,63,ZLZ,0.4444444444444444,0.5001016465926603,-0.0556572021482159,-0.027011864948715325,0.00394700575829755,0.003982477100756672,1.008986899090419,0.4299527090652889,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,42,2026083202,2,0.75,0.25,454,4,inference,42,LOO,0.47619047619047616,0.5001016465926603,-0.023911170402184156,-0.0244796132363706,0.0059263673961594395,0.006083734306730822,1.0265536879595691,0.31798765954478275,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,42,2026083202,2,0.75,0.25,454,4,inference,42,ZLZ,0.40476190476190477,0.5001016465926603,-0.09533974183075555,-0.02629784472540181,0.005922663164634519,0.0058763342735468176,0.9921776927372232,0.3417131089827371,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,42,2026083202,3,0.5,0.2,211,212,balance,63,LOO,0.47619047619047616,0.41001319134847336,0.0661772848420028,0.058435048785723476,0.003942679025652636,0.0040231146221929625,1.02040125407546,0.9306313955674789,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,42,2026083202,3,0.5,0.2,211,212,balance,63,ZLZ,0.47619047619047616,0.41001319134847336,0.0661772848420028,0.05829597522510915,0.003942343851846029,0.0040231146221929625,1.020488007485474,0.9284559880415253,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,42,2026083202,3,0.5,0.2,211,212,inference,42,LOO,0.5,0.41001319134847336,0.08998680865152664,0.05972076154084749,0.005917679663767855,0.006097560975609756,1.030397270900495,0.7763357951155438,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,42,2026083202,3,0.5,0.2,211,212,inference,42,ZLZ,0.5,0.41001319134847336,0.08998680865152664,0.059448178066094925,0.005917574636444414,0.006097560975609756,1.030415558775865,0.7727992234820776,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,43,2026083202,0,0.25,0.75,156,495,balance,63,LOO,0.5238095238095238,0.50002382045623,0.023785703353293886,0.018713723653859038,0.0039519427521455385,0.004023114622192963,1.018009337308539,0.297683586586483,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,43,2026083202,0,0.25,0.75,156,495,balance,63,ZLZ,0.5396825396825397,0.50002382045623,0.0396587192263097,0.01960535923302309,0.003950410344489042,0.004006859613618446,1.014289469752972,0.31192752510935323,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,43,2026083202,0,0.25,0.75,156,495,inference,42,LOO,0.5714285714285714,0.50002382045623,0.07140475097234145,0.01699962823688883,0.005928933133055002,0.005973120955699354,1.0074529129697882,0.2207756376382967,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,43,2026083202,0,0.25,0.75,156,495,inference,42,ZLZ,0.5476190476190477,0.50002382045623,0.04759522716281772,0.023113953679570365,0.005922092210376778,0.0060422543000940195,1.0202904793523295,0.30035623790171745,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,43,2026083202,1,0.5,0.8,196,287,balance,63,LOO,0.49206349206349204,0.5898678899343499,-0.09780439787085787,-0.009281567345346242,0.0038569278769391294,0.004031242126480222,1.0451951021908734,0.1494515973864881,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,43,2026083202,1,0.5,0.8,196,287,balance,63,ZLZ,0.5079365079365079,0.5898678899343499,-0.081931381997842,-0.0084002003783884,0.003855120874600454,0.004031242126480222,1.0456850141950533,0.13529154178840536,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,43,2026083202,1,0.5,0.8,196,287,inference,42,LOO,0.5952380952380952,0.5898678899343499,0.0053702053037453235,-0.00960574130848213,0.005787186450043957,0.005876334273546817,1.015404346183141,0.12626911867578977,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,43,2026083202,1,0.5,0.8,196,287,inference,42,ZLZ,0.5952380952380952,0.5898678899343499,0.0053702053037453235,-0.00859276559047173,0.0057828988605401355,0.005876334273546817,1.0161571930030182,0.112995244455504,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,43,2026083202,2,0.75,0.25,495,156,balance,63,LOO,0.6349206349206349,0.50002382045623,0.13489681446440493,0.02904583079348333,0.003943100996504816,0.0037386519721389153,0.9481501933257289,0.4625565685470378,0.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,linear,500,43,2026083202,2,0.75,0.25,495,156,balance,63,ZLZ,0.6507936507936508,0.50002382045623,0.15076983033742086,0.028857571146842398,0.003943264492537137,0.003665504433553588,0.9295608855279105,0.45954899534069077,0.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,500,43,2026083202,2,0.75,0.25,495,156,inference,42,LOO,0.6190476190476191,0.50002382045623,0.11902379859138912,0.027431756476778424,0.005916844944621401,0.005751894253636414,0.9721218499844361,0.3566223212553102,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,43,2026083202,2,0.75,0.25,495,156,inference,42,ZLZ,0.6666666666666666,0.50002382045623,0.16664284621043668,0.026963473292516138,0.005917723929839343,0.005420054200542005,0.9159018340163008,0.3505084437374134,0.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,linear,500,43,2026083202,3,0.5,0.2,196,105,balance,63,LOO,0.42857142857142855,0.4095678371700788,0.019003591401349773,-0.008801303409502748,0.003803811177534325,0.003949967083607637,1.0384235439804486,0.1427044505186951,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,43,2026083202,3,0.5,0.2,196,105,balance,63,ZLZ,0.4444444444444444,0.4095678371700788,0.034876607274365645,-0.008400200378388567,0.003805424817842474,0.003982477100756672,1.0465262858653925,0.13617208046421503,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,43,2026083202,3,0.5,0.2,196,105,inference,42,LOO,0.4523809523809524,0.4095678371700788,0.04281311521087361,-0.008610375161284989,0.005706638495852001,0.006042254300094022,1.0588114709712155,0.11398085058285161,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,43,2026083202,3,0.5,0.2,196,105,inference,42,ZLZ,0.4523809523809524,0.4095678371700788,0.04281311521087361,-0.008592765590471674,0.0057067014650270115,0.006042254300094022,1.0587997877799311,0.1137471142625738,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,44,2026083202,0,0.25,0.75,18,483,balance,63,LOO,0.5714285714285714,0.5006554862629964,0.07077308516557501,-0.014876187761740267,0.003955377319804259,0.003949967083607638,0.9986321820248266,0.23653624152457176,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,44,2026083202,0,0.25,0.75,18,483,balance,63,ZLZ,0.5873015873015873,0.5006554862629964,0.08664610103859094,-0.011822534777193083,0.003956287241636926,0.003909329562171344,0.9881308720531239,0.18796054363406892,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,44,2026083202,0,0.25,0.75,18,483,inference,42,LOO,0.5,0.5006554862629964,-0.0006554862629963853,-0.01325931689939458,0.005935672974411431,0.006097560975609756,1.0272737399611167,0.17210209922040276,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,44,2026083202,0,0.25,0.75,18,483,inference,42,ZLZ,0.5714285714285714,0.5006554862629964,0.07077308516557501,-0.012080018749012933,0.005937438565991914,0.005973120955699353,1.0060097278162705,0.15677183574406023,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,44,2026083202,1,0.5,0.8,14,427,balance,63,LOO,0.6666666666666666,0.5899946866328007,0.07667198003386588,0.044653239337296036,0.0036680718206039474,0.003584229390681003,0.9771426422318145,0.7372827189772713,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
main,linear,500,44,2026083202,1,0.5,0.8,14,427,balance,63,ZLZ,0.6507936507936508,0.5899946866328007,0.060798964160850066,0.03487240640520395,0.0036086982349295437,0.0036655044335535884,1.0157414654609251,0.5805058942146629,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,500,44,2026083202,1,0.5,0.8,14,427,inference,42,LOO,0.5952380952380952,0.5899946866328007,0.005243408605294486,0.04467738805072219,0.005504147935062351,0.005876334273546817,1.0676192469525712,0.6022027387555192,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,44,2026083202,1,0.5,0.8,14,427,inference,42,ZLZ,0.5952380952380952,0.5899946866328007,0.005243408605294486,0.029928058039632943,0.005370627558451369,0.0058763342735468176,1.0941615685674675,0.4083814618465853,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,44,2026083202,2,0.75,0.25,483,18,balance,63,LOO,0.5238095238095238,0.5006554862629964,0.02315403754652745,0.0170027214618389,0.0039525353283672545,0.004023114622192963,1.017856714225718,0.27044599852186496,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,44,2026083202,2,0.75,0.25,483,18,balance,63,ZLZ,0.5238095238095238,0.5006554862629964,0.02315403754652745,0.017363653229585108,0.003952167700209871,0.0040231146221929625,1.0179513946180279,0.276199839383271,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,44,2026083202,2,0.75,0.25,483,18,inference,42,LOO,0.5714285714285714,0.5006554862629964,0.07077308516557501,0.01532087511752167,0.005930320703742404,0.005973120955699354,1.007217190114177,0.1989502469550805,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,44,2026083202,2,0.75,0.25,483,18,inference,42,ZLZ,0.5476190476190477,0.5006554862629964,0.04696356135605129,0.015782477087119662,0.005929830295446938,0.0060422543000940195,1.0189590593736557,0.20495288462866898,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,44,2026083202,3,0.5,0.2,14,90,balance,63,LOO,0.47619047619047616,0.409948500477109,0.06624197571336715,0.04683874564950463,0.003925007491977757,0.004023114622192963,1.0249953994777656,0.7476270582266951,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,44,2026083202,3,0.5,0.2,14,90,balance,63,ZLZ,0.4444444444444444,0.409948500477109,0.03449594396733541,0.04566222336773623,0.003924376598429474,0.003982477100756672,1.0148050272113156,0.7289063195286489,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,44,2026083202,3,0.5,0.2,14,90,inference,42,LOO,0.4523809523809524,0.409948500477109,0.04243245190384337,0.04627296880587384,0.005889385037759409,0.006042254300094022,1.0259567444401243,0.6029653972920014,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,44,2026083202,3,0.5,0.2,14,90,inference,42,ZLZ,0.42857142857142855,0.409948500477109,0.018622928094319535,0.04611278348343145,0.0058891431278565,0.005973120955699353,1.0142597702279685,0.6008904245749139,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,45,2026083202,0,0.25,0.75,96,24,balance,63,LOO,0.42857142857142855,0.4987747003132472,-0.07020327174181867,-0.013810205883214688,0.003953271654597369,0.003949967083607637,0.9991640921043488,0.21964525409828814,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,45,2026083202,0,0.25,0.75,96,24,balance,63,ZLZ,0.42857142857142855,0.4987747003132472,-0.07020327174181867,-0.012765442191429832,0.003953372133363478,0.003949967083607637,0.9991386973851751,0.2030261667192154,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,45,2026083202,0,0.25,0.75,96,24,inference,42,LOO,0.38095238095238093,0.4987747003132472,-0.11782231936086629,-0.009925561052130272,0.005934495485056098,0.005751894253636414,0.9692305383196432,0.12884369264937437,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,45,2026083202,0,0.25,0.75,96,24,inference,42,ZLZ,0.38095238095238093,0.4987747003132472,-0.11782231936086629,-0.008064669727129825,0.005933698817312494,0.005751894253636414,0.9693606687374094,0.10469449275693467,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,45,2026083202,1,0.5,0.8,364,376,balance,63,LOO,0.6031746031746031,0.5900800702459341,0.013094532928669023,-0.02797543420303683,0.0038962441092719666,0.003860564536447792,0.9908425725330537,0.4481813253340105,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,500,45,2026083202,1,0.5,0.8,364,376,balance,63,ZLZ,0.6190476190476191,0.5900800702459341,0.02896754880168495,-0.02742436724319619,0.003894170509890169,0.0038036720064369843,0.9767605185177839,0.4394698992703089,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,45,2026083202,1,0.5,0.8,364,376,inference,42,LOO,0.5714285714285714,0.5900800702459341,-0.01865149881736272,-0.02860937954539544,0.005848766590936169,0.005973120955699354,1.0212616391558345,0.3740901681828995,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,45,2026083202,1,0.5,0.8,364,376,inference,42,ZLZ,0.5476190476190477,0.5900800702459341,-0.04246102262688645,-0.029773043575389235,0.0058514769629154,0.00604225430009402,1.0326032792041566,0.38921581914932285,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,45,2026083202,2,0.75,0.25,24,96,balance,63,LOO,0.47619047619047616,0.4987747003132472,-0.022584224122771057,-0.043322750086401074,0.00392852441047322,0.004023114622192963,1.0240777966066779,0.6911961165268132,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,45,2026083202,2,0.75,0.25,24,96,balance,63,ZLZ,0.4603174603174603,0.4987747003132472,-0.03845723999578693,-0.04329045930824388,0.003928374649523294,0.004006859613618447,1.0199789915925348,0.6906940960940047,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,45,2026083202,2,0.75,0.25,24,96,inference,42,LOO,0.42857142857142855,0.4987747003132472,-0.07020327174181867,-0.04265198918206731,0.0058949302318406374,0.005973120955699353,1.013264062640874,0.5555203280866949,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,45,2026083202,2,0.75,0.25,24,96,inference,42,ZLZ,0.42857142857142855,0.4987747003132472,-0.07020327174181867,-0.043027236575254646,0.005892872089634564,0.005973120955699353,1.013617954851921,0.56050558866582,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,45,2026083202,3,0.5,0.2,364,176,balance,63,LOO,0.38095238095238093,0.4095332006775976,-0.028580819725216644,-0.027098631783856242,0.003737049441686862,0.0038036720064369835,1.017827584512783,0.4432849042541359,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,45,2026083202,3,0.5,0.2,364,176,balance,63,ZLZ,0.36507936507936506,0.4095332006775976,-0.044453835598232516,-0.027424367243196024,0.003735875429962703,0.0037386519721389158,1.0007432105883254,0.4486838344446422,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,linear,500,45,2026083202,3,0.5,0.2,364,176,inference,42,LOO,0.47619047619047616,0.4095332006775976,0.06665727551287859,-0.028114264164064318,0.005603258878276245,0.006083734306730822,1.0857492824965438,0.37558338971406646,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,45,2026083202,3,0.5,0.2,364,176,inference,42,ZLZ,0.47619047619047616,0.4095332006775976,0.06665727551287859,-0.02977304357538929,0.005593841668766737,0.006083734306730822,1.0875771369610627,0.39807797385653587,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,46,2026083202,0,0.25,0.75,257,266,balance,63,LOO,0.5714285714285714,0.5004325035182814,0.07099606791029,0.016813348797737215,0.003952607488490554,0.003949967083607638,0.9993319840407617,0.26743138781643444,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,46,2026083202,0,0.25,0.75,257,266,balance,63,ZLZ,0.5396825396825397,0.5004325035182814,0.03925003616425826,0.01847723432824866,0.00395071021966785,0.004006859613618446,1.0142124810043183,0.29396754037142075,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,46,2026083202,0,0.25,0.75,257,266,inference,42,LOO,0.5238095238095238,0.5004325035182814,0.023377020291242445,0.014776821278193797,0.005932873112039798,0.006083734306730822,1.0254280163829688,0.19184411910787832,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,46,2026083202,0,0.25,0.75,257,266,inference,42,ZLZ,0.5476190476190477,0.5004325035182814,0.04718654410076628,0.01632238567161759,0.0059302311917826195,0.00604225430009402,1.018890175557848,0.2119570287757685,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,46,2026083202,1,0.5,0.8,424,198,balance,63,LOO,0.6031746031746031,0.5904397355129593,0.01273486766164389,0.015222564047257747,0.0037779699725021356,0.0038605645364477924,1.021862154688052,0.24766153427657947,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,500,46,2026083202,1,0.5,0.8,424,198,balance,63,ZLZ,0.5714285714285714,0.5904397355129593,-0.019011164084387855,0.014159759611232392,0.0037818839710831325,0.003949967083607638,1.0444442806309486,0.2302511352758754,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,46,2026083202,1,0.5,0.8,424,198,inference,42,LOO,0.6190476190476191,0.5904397355129593,0.028607883534659817,0.01240880890944851,0.005681780759647497,0.005751894253636413,1.0123400562173865,0.16462199511742334,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
main,linear,500,46,2026083202,1,0.5,0.8,424,198,inference,42,ZLZ,0.6428571428571429,0.5904397355129593,0.05241740734418365,0.01112247349502593,0.005686415397754766,0.0055998008959681446,0.9847681719100542,0.1474966268615774,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,linear,500,46,2026083202,2,0.75,0.25,266,257,balance,63,LOO,0.4126984126984127,0.5004325035182814,-0.08773409081986872,0.018553939237923478,0.00395187629664492,0.003909329562171343,0.9892337888942275,0.29514434001669826,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,46,2026083202,2,0.75,0.25,266,257,balance,63,ZLZ,0.38095238095238093,0.5004325035182814,-0.11948012256590046,0.02065236035600604,0.003951183483928102,0.0038036720064369843,0.9626665078726063,0.3285534980463601,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,46,2026083202,2,0.75,0.25,266,257,inference,42,LOO,0.4523809523809524,0.5004325035182814,-0.04805155113732901,0.019430260770776253,0.005932400865672667,0.006042254300094022,1.0185175339476826,0.2522687088631424,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,46,2026083202,2,0.75,0.25,266,257,inference,42,ZLZ,0.4523809523809524,0.5004325035182814,-0.04805155113732901,0.020039437976628993,0.0059310665109394735,0.006042254300094022,1.0187466771700284,0.2602070985353132,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,46,2026083202,3,0.5,0.2,424,278,balance,63,LOO,0.5238095238095238,0.41057862727797634,0.1132308965315475,0.011714797238501384,0.003859187869993755,0.004023114622192963,1.04247700752632,0.1885761720397848,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,46,2026083202,3,0.5,0.2,424,278,balance,63,ZLZ,0.5079365079365079,0.41057862727797634,0.09735788065853157,0.014159759611232503,0.0038656418119116624,0.004031242126480222,1.0428390219855022,0.22774302003180744,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,46,2026083202,3,0.5,0.2,424,278,inference,42,LOO,0.5,0.41057862727797634,0.08942137272202366,0.010675627585425118,0.005786912960657741,0.006097560975609756,1.0536811279284746,0.14033627349834876,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,46,2026083202,3,0.5,0.2,424,278,inference,42,ZLZ,0.47619047619047616,0.41057862727797634,0.06561184891249983,0.011122473495026097,0.0057860383662886265,0.006083734306730822,1.0514507373778699,0.14622132835750387,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,47,2026083202,0,0.25,0.75,248,463,balance,63,LOO,0.42857142857142855,0.5002549168468111,-0.07168348827538257,-0.021895015282421104,0.003953640536413369,0.003949967083607637,0.9990708682866084,0.34821434814743607,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,47,2026083202,0,0.25,0.75,248,463,balance,63,ZLZ,0.42857142857142855,0.5002549168468111,-0.07168348827538257,-0.01990911759885078,0.003954334484322915,0.003949967083607637,0.9988955408975662,0.31660320783984003,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,47,2026083202,0,0.25,0.75,248,463,inference,42,LOO,0.4523809523809524,0.5002549168468111,-0.04787396446585873,-0.02303497738624749,0.005930046881674422,0.006042254300094022,1.0189218433949239,0.299129143066795,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,47,2026083202,0,0.25,0.75,248,463,inference,42,ZLZ,0.47619047619047616,0.5002549168468111,-0.02406444065633495,-0.024811503840888482,0.0059296955740559,0.006083734306730822,1.0259775111135359,0.3222084228580021,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,47,2026083202,1,0.5,0.8,344,283,balance,63,LOO,0.6507936507936508,0.5902452670018334,0.06054838379181737,-0.025217855945817158,0.0038910415780264804,0.003665504433553588,0.9420368197177467,0.40427345287798416,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,500,47,2026083202,1,0.5,0.8,344,283,balance,63,ZLZ,0.6349206349206349,0.5902452670018334,0.044675367918801445,-0.02698563256076747,0.0038950200179363077,0.0037386519721389158,0.9598543665816023,0.4323921050404709,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,linear,500,47,2026083202,1,0.5,0.8,344,283,inference,42,LOO,0.6190476190476191,0.5902452670018334,0.02880235204578563,-0.023513136200999818,0.005835420945347358,0.005751894253636414,0.9856862611123984,0.30780414549238927,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,47,2026083202,1,0.5,0.8,344,283,inference,42,ZLZ,0.6190476190476191,0.5902452670018334,0.02880235204578563,-0.02491694199709127,0.005839925249124163,0.005751894253636414,0.9849260064585671,0.3260551747051724,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,47,2026083202,2,0.75,0.25,463,248,balance,63,LOO,0.42857142857142855,0.5002549168468111,-0.07168348827538257,-0.033417168600707536,0.003940719675462745,0.003949967083607637,1.0023466292724326,0.5323311481795678,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,47,2026083202,2,0.75,0.25,463,248,balance,63,ZLZ,0.4126984126984127,0.5002549168468111,-0.08755650414839844,-0.03114390433621661,0.003943612163872729,0.003909329562171344,0.9913068019174283,0.4959363689300805,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,47,2026083202,2,0.75,0.25,463,248,inference,42,LOO,0.42857142857142855,0.5002549168468111,-0.07168348827538257,-0.031238655448552255,0.005915641265431254,0.005973120955699353,1.0097165611789187,0.40615463912419386,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,47,2026083202,2,0.75,0.25,463,248,inference,42,ZLZ,0.40476190476190477,0.5002549168468111,-0.09549301208490635,-0.03089568953778349,0.0059157015290411345,0.005876334273546816,0.9933452938250757,0.4016934640294857,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,47,2026083202,3,0.5,0.2,344,398,balance,63,LOO,0.4603174603174603,0.4097791851067547,0.050538275210705585,-0.02497389317869919,0.003748097655208847,0.004006859613618447,1.0690382114377384,0.40792544963001287,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,47,2026083202,3,0.5,0.2,344,398,balance,63,ZLZ,0.49206349206349204,0.4097791851067547,0.08228430695673733,-0.02698563256076758,0.00374048716118753,0.004031242126480222,1.0777318442126087,0.4412335409168592,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,47,2026083202,3,0.5,0.2,344,398,inference,42,LOO,0.42857142857142855,0.4097791851067547,0.01879224346467384,-0.022857551772549556,0.005636891487514303,0.005973120955699353,1.0596480292249366,0.3044457213104222,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,47,2026083202,3,0.5,0.2,344,398,inference,42,ZLZ,0.42857142857142855,0.4097791851067547,0.01879224346467384,-0.024916941997091158,0.005625903510700045,0.005973120955699353,1.0617176324369813,0.3321992147618023,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,48,2026083202,0,0.25,0.75,286,199,balance,63,LOO,0.5238095238095238,0.49988221820776674,0.0239273056017571,-0.012234940215786527,0.003952790469509957,0.004023114622192963,1.0177910145314948,0.19460318982332683,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,48,2026083202,0,0.25,0.75,286,199,balance,63,ZLZ,0.5396825396825397,0.49988221820776674,0.039800321474772915,-0.013148735403262501,0.003952346112580836,0.004006859613618446,1.0137926941327549,0.20914934138296798,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,48,2026083202,0,0.25,0.75,286,199,inference,42,LOO,0.5714285714285714,0.49988221820776674,0.07154635322080466,-0.014820799101826154,0.005931880848986296,0.005973120955699354,1.006952281706755,0.1924311657848099,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,48,2026083202,0,0.25,0.75,286,199,inference,42,ZLZ,0.5476190476190477,0.49988221820776674,0.047736829411280934,-0.014931884883555346,0.005930651123756051,0.0060422543000940195,1.0188180309394572,0.19389358678071025,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,48,2026083202,1,0.5,0.8,456,461,balance,63,LOO,0.5555555555555556,0.5886102422603119,-0.03305468670475631,0.00627008693794473,0.0038137662660266405,0.003982477100756672,1.0442373294433176,0.10153050027584258,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,48,2026083202,1,0.5,0.8,456,461,balance,63,ZLZ,0.5396825396825397,0.5886102422603119,-0.048927702577772236,0.006329775940032478,0.0038138339492586747,0.004006859613618446,1.0506119739159832,0.10249612510065335,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,48,2026083202,1,0.5,0.8,456,461,inference,42,LOO,0.5952380952380952,0.5886102422603119,0.006627852977783344,0.009968711022132482,0.005705536460496014,0.005876334273546816,1.029935452035645,0.13197472451715375,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,48,2026083202,1,0.5,0.8,456,461,inference,42,ZLZ,0.5714285714285714,0.5886102422603119,-0.017181670831740492,0.009115985163117069,0.005710015555045373,0.005973120955699354,1.0460778780929065,0.12063823204923904,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,48,2026083202,2,0.75,0.25,199,286,balance,63,LOO,0.5873015873015873,0.49988221820776674,0.08741936909382059,-0.005884523718691026,0.003951468696631482,0.003909329562171343,0.9893358298659782,0.09361211226542021,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,48,2026083202,2,0.75,0.25,199,286,balance,63,ZLZ,0.5714285714285714,0.49988221820776674,0.07154635322080466,-0.007999465048104837,0.003951766808700644,0.003949967083607637,0.9995445771018054,0.12725219742198052,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,48,2026083202,2,0.75,0.25,199,286,inference,42,LOO,0.6666666666666666,0.49988221820776674,0.1667844484588999,-0.004472821680414907,0.005927641808168402,0.005420054200542005,0.9143693859964799,0.058095247747861456,0.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,linear,500,48,2026083202,2,0.75,0.25,199,286,inference,42,ZLZ,0.6428571428571429,0.49988221820776674,0.14297492464937617,-0.0056013675731415025,0.0059282056895062045,0.005599800895968143,0.9446030028749869,0.07274990674765366,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,linear,500,48,2026083202,3,0.5,0.2,456,101,balance,63,LOO,0.4444444444444444,0.4097162023969325,0.034728242047511904,0.004703774649218395,0.0038403181076164454,0.003982477100756672,1.0370175045807495,0.07590369311727539,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,48,2026083202,3,0.5,0.2,456,101,balance,63,ZLZ,0.4603174603174603,0.4097162023969325,0.050601257920527776,0.006329775940032478,0.0038450296524727133,0.004006859613618447,1.0420880918412845,0.10207948975058408,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,48,2026083202,3,0.5,0.2,456,101,inference,42,LOO,0.5,0.4097162023969325,0.09028379760306748,0.009320220234737941,0.0057807848112144435,0.006097560975609756,1.0547981242582811,0.12258371339811575,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,48,2026083202,3,0.5,0.2,456,101,inference,42,ZLZ,0.47619047619047616,0.4097162023969325,0.06647427379354365,0.00911598516311718,0.005780544168143679,0.006083734306730822,1.0524501032719393,0.11990001783866003,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,49,2026083202,0,0.25,0.75,157,388,balance,63,LOO,0.6031746031746031,0.49919818766546503,0.10397641550913811,0.05804985027724213,0.0039046609502171353,0.0038605645364477924,0.9887067240071405,0.928986578014058,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,500,49,2026083202,0,0.25,0.75,157,388,balance,63,ZLZ,0.6190476190476191,0.49919818766546503,0.11984943138215404,0.05854744196349032,0.003903720177722949,0.0038036720064369843,0.9743710699714335,0.9370625575826765,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,49,2026083202,0,0.25,0.75,157,388,inference,42,LOO,0.5714285714285714,0.49919818766546503,0.07223038376310636,0.05679888926303017,0.005866007474268994,0.005973120955699354,1.0182600315291463,0.7415979777973457,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,49,2026083202,0,0.25,0.75,157,388,inference,42,ZLZ,0.5476190476190477,0.49919818766546503,0.04842085995358264,0.0563557842946924,0.005864272091877722,0.0060422543000940195,1.0303502643512756,0.7359214166543508,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,49,2026083202,1,0.5,0.8,494,81,balance,63,LOO,0.4603174603174603,0.5913253706949061,-0.1310079103774458,-0.012352206236751706,0.003859552859643655,0.004006859613618447,1.0381667927171212,0.19882731031438777,0.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,49,2026083202,1,0.5,0.8,494,81,balance,63,ZLZ,0.5079365079365079,0.5913253706949061,-0.08338886275839819,-0.012867835337332933,0.003861333385972194,0.004031242126480222,1.0440026083024294,0.20707937465204787,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,49,2026083202,1,0.5,0.8,494,81,inference,42,LOO,0.42857142857142855,0.5913253706949061,-0.16275394212347755,-0.012056479819149146,0.005788706720773294,0.005973120955699353,1.0318575882008796,0.1584636846358795,0.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,49,2026083202,1,0.5,0.8,494,81,inference,42,ZLZ,0.4523809523809524,0.5913253706949061,-0.1389444183139537,-0.013745805539744582,0.0057960694914748565,0.006042254300094022,1.0424744404775108,0.18055245743141202,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,49,2026083202,2,0.75,0.25,388,157,balance,63,LOO,0.5555555555555556,0.49919818766546503,0.05635736789009055,0.010700844865669634,0.003955017200310262,0.003982477100756672,1.0069430546204086,0.17015467258669936,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,49,2026083202,2,0.75,0.25,388,157,balance,63,ZLZ,0.5714285714285714,0.49919818766546503,0.07223038376310636,0.011562219751212466,0.003954874604454836,0.003949967083607638,0.9987591209992676,0.18385475239715313,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,49,2026083202,2,0.75,0.25,388,157,inference,42,LOO,0.5714285714285714,0.49919818766546503,0.07223038376310636,0.012371084086329975,0.005932568934659524,0.005973120955699354,1.0068354909123627,0.16061509620068345,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,49,2026083202,2,0.75,0.25,388,157,inference,42,ZLZ,0.5714285714285714,0.49919818766546503,0.07223038376310636,0.01129488268452089,0.005932995860327507,0.005973120955699354,1.0067630411880368,0.1466373831679277,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,49,2026083202,3,0.5,0.2,494,425,balance,63,LOO,0.2857142857142857,0.41009828492128064,-0.12438399920699494,-0.013279697557597558,0.003789958403704522,0.003291639236339696,0.8685159270144652,0.2157103395530396,0.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,linear,500,49,2026083202,3,0.5,0.2,494,425,balance,63,ZLZ,0.2698412698412698,0.41009828492128064,-0.14025701508001082,-0.012867835337332822,0.0037913969472685013,0.0031778541763180794,0.838175010561095,0.20898054950595094,0.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,linear,500,49,2026083202,3,0.5,0.2,494,425,inference,42,LOO,0.2857142857142857,0.41009828492128064,-0.12438399920699494,-0.013011206373887474,0.005686708783858211,0.004977600796416126,0.8753043255081223,0.17253891833192922,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,linear,500,49,2026083202,3,0.5,0.2,494,425,inference,42,ZLZ,0.2619047619047619,0.41009828492128064,-0.14819352301651872,-0.013745805539744693,0.0056835880724107855,0.004714894087716387,0.8295629499617287,0.18233032186175965,0.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,linear,500,50,2026083202,0,0.25,0.75,498,194,balance,63,LOO,0.4444444444444444,0.4997776793876403,-0.055333234943195864,0.0025680077582024285,0.003956434949068695,0.003982477100756672,1.0065822266821567,0.040826703677732674,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,50,2026083202,0,0.25,0.75,498,194,balance,63,ZLZ,0.42857142857142855,0.4997776793876403,-0.07120625081621174,0.0022295838278563185,0.003956439101579238,0.003949967083607637,0.9983641810715556,0.03544635338619607,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,50,2026083202,0,0.25,0.75,498,194,inference,42,LOO,0.47619047619047616,0.4997776793876403,-0.02358720319716412,0.005921711065133173,0.005936541041651194,0.006083734306730822,1.02479444916609,0.07685647750930322,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,50,2026083202,0,0.25,0.75,498,194,inference,42,ZLZ,0.47619047619047616,0.4997776793876403,-0.02358720319716412,0.006302820846929014,0.005936095575444836,0.006083734306730822,1.024871353469561,0.08180587992897351,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,50,2026083202,1,0.5,0.8,228,492,balance,63,LOO,0.7142857142857143,0.5906125307351067,0.12367318355060763,0.03846554306520089,0.0036889042077327965,0.0032916392363396964,0.8923081356896335,0.6333199654558838,0.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,linear,500,50,2026083202,1,0.5,0.8,228,492,balance,63,ZLZ,0.6825396825396826,0.5906125307351067,0.09192715180457589,0.0395587035372893,0.0036869539089491427,0.0034948268435211604,0.9478900278732417,0.6514906627544702,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,linear,500,50,2026083202,1,0.5,0.8,228,492,inference,42,LOO,0.7380952380952381,0.5906125307351067,0.14748270736013147,0.040121183620196677,0.005524629878735036,0.004714894087716387,0.853431667135672,0.5397866542155338,0.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,linear,500,50,2026083202,1,0.5,0.8,228,492,inference,42,ZLZ,0.6904761904761905,0.5906125307351067,0.0998636597410838,0.03504162614627304,0.005555209447418698,0.0052126541673580004,0.9383362079678436,0.47014739382477083,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,linear,500,50,2026083202,2,0.75,0.25,194,498,balance,63,LOO,0.42857142857142855,0.4997776793876403,-0.07120625081621174,0.007677670633216005,0.003957958649381253,0.003949967083607637,0.9979808869971734,0.12203765416269843,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,50,2026083202,2,0.75,0.25,194,498,balance,63,ZLZ,0.42857142857142855,0.4997776793876403,-0.07120625081621174,0.010191728101368591,0.0039581344217914805,0.003949967083607637,0.9979365687686405,0.16199535402875134,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,50,2026083202,2,0.75,0.25,194,498,inference,42,LOO,0.35714285714285715,0.4997776793876403,-0.14263482224478313,0.011508873716842505,0.005937343809255471,0.005599800895968143,0.943149171728754,0.14936083253858518,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,linear,500,50,2026083202,2,0.75,0.25,194,498,inference,42,ZLZ,0.3333333333333333,0.4997776793876403,-0.16644434605430697,0.013006897383525007,0.005935995024602497,0.005420054200542005,0.9130826724210334,0.16882118711491703,0.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,linear,500,50,2026083202,3,0.5,0.2,228,286,balance,63,LOO,0.4126984126984127,0.4106561060141489,0.0020423066842637505,0.0383821532993579,0.003914299131511543,0.003909329562171343,0.9987304063452398,0.6134827136697071,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,50,2026083202,3,0.5,0.2,228,286,balance,63,ZLZ,0.4126984126984127,0.4106561060141489,0.0020423066842637505,0.03955870353728935,0.003916572719171357,0.003909329562171343,0.9981506389592718,0.6321046027477013,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,50,2026083202,3,0.5,0.2,228,286,inference,42,LOO,0.38095238095238093,0.4106561060141489,-0.029703725061767994,0.03571236859697724,0.005862307531115361,0.005751894253636413,0.9811655603373062,0.46642772418857437,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
main,linear,500,50,2026083202,3,0.5,0.2,228,286,inference,42,ZLZ,0.35714285714285715,0.4106561060141489,-0.053513248871291774,0.03504162614627304,0.005860929229538914,0.005599800895968143,0.9554459159386037,0.4577211845860371,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,linear,500,51,2026083202,0,0.25,0.75,454,254,balance,63,LOO,0.5079365079365079,0.5002879868767407,0.00764852105976721,-0.007620763423957122,0.00395591401312637,0.004031242126480222,1.0190418985609648,0.12116440618798285,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,51,2026083202,0,0.25,0.75,454,254,balance,63,ZLZ,0.5079365079365079,0.5002879868767407,0.00764852105976721,-0.006796358793043633,0.003956107329718714,0.004031242126480222,1.0189921027159925,0.1080543525104415,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,51,2026083202,0,0.25,0.75,454,254,inference,42,LOO,0.5,0.5002879868767407,-0.0002879868767406979,-0.003336703154463938,0.005936852710693178,0.006097560975609756,1.0270696061950666,0.043305138774355434,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,51,2026083202,0,0.25,0.75,454,254,inference,42,ZLZ,0.5238095238095238,0.5002879868767407,0.023521536932783138,-0.005062185900207183,0.005935331632161456,0.006083734306730822,1.0250032658268367,0.06570759852427085,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,51,2026083202,1,0.5,0.8,330,249,balance,63,LOO,0.5396825396825397,0.589975268187499,-0.05029272850495936,0.006337401975239243,0.0038078436212057665,0.004006859613618446,1.0522647493464188,0.10270029770958783,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,51,2026083202,1,0.5,0.8,330,249,balance,63,ZLZ,0.5714285714285714,0.589975268187499,-0.018546696758927617,0.00824256341131091,0.0038017179045298924,0.003949967083607638,1.038995312856091,0.13368182100059384,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,51,2026083202,1,0.5,0.8,330,249,inference,42,LOO,0.6190476190476191,0.589975268187499,0.029072350860120055,0.008219084260037035,0.005706478753195398,0.005751894253636414,1.0079585857417914,0.10880261424218422,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,51,2026083202,1,0.5,0.8,330,249,inference,42,ZLZ,0.6190476190476191,0.589975268187499,0.029072350860120055,0.009803071642182526,0.0056990478980336896,0.005751894253636414,1.0092728393493513,0.12985570159154933,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,51,2026083202,2,0.75,0.25,254,454,balance,63,LOO,0.3968253968253968,0.5002879868767407,-0.1034625900513439,-0.05123488894690903,0.003910428370749595,0.0038605645364477932,0.9872484982272561,0.819320142084522,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,500,51,2026083202,2,0.75,0.25,254,454,balance,63,ZLZ,0.4126984126984127,0.5002879868767407,-0.08758957417832802,-0.04886085365299775,0.003916682461458605,0.003909329562171343,0.9981226715824892,0.780731799445853,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,51,2026083202,2,0.75,0.25,254,454,inference,42,LOO,0.42857142857142855,0.5002879868767407,-0.07171655830531215,-0.0539770552767499,0.00586470614941202,0.005973120955699353,1.0184859741520387,0.7048327243631165,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,51,2026083202,2,0.75,0.25,254,454,inference,42,ZLZ,0.4523809523809524,0.5002879868767407,-0.047907034495788314,-0.05244076751015814,0.005869091614268958,0.006042254300094022,1.0295041715491493,0.6845159859049664,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,51,2026083202,3,0.5,0.2,330,202,balance,63,LOO,0.3333333333333333,0.4100990871239726,-0.07676575379063927,0.008012421396291991,0.0038479439407204806,0.0035842293906810036,0.9314661143451847,0.12916635786706224,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,linear,500,51,2026083202,3,0.5,0.2,330,202,balance,63,ZLZ,0.3492063492063492,0.4100990871239726,-0.060892737917623396,0.00824256341131091,0.0038489981649532322,0.0036655044335535884,0.952326885195625,0.13285822468743558,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,500,51,2026083202,3,0.5,0.2,330,202,inference,42,LOO,0.30952380952380953,0.4100990871239726,-0.10057527760016305,0.010564241527050933,0.0057873627296021754,0.0052126541673580004,0.9006959492439347,0.13886665366506,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,linear,500,51,2026083202,3,0.5,0.2,330,202,inference,42,ZLZ,0.3333333333333333,0.4100990871239726,-0.07676575379063927,0.00980307164218236,0.005783334872530003,0.005420054200542005,0.9371849149331594,0.12890596267220114,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,linear,500,52,2026083202,0,0.25,0.75,37,401,balance,63,LOO,0.5238095238095238,0.49990336546291597,0.023906158346607864,-0.001641582798045882,0.003955465817048127,0.0040231146221929625,1.0171026140216577,0.026101410365882875,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,52,2026083202,0,0.25,0.75,37,401,balance,63,ZLZ,0.5238095238095238,0.49990336546291597,0.023906158346607864,-0.004192869735760496,0.0039564004985000985,0.004023114622192963,1.0168623281991185,0.06665937631882289,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,52,2026083202,0,0.25,0.75,37,401,inference,42,LOO,0.5476190476190477,0.49990336546291597,0.0477156821561317,-0.0038557591304973493,0.005934743328773821,0.0060422543000940195,1.0181155216602116,0.050050558177238136,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,52,2026083202,0,0.25,0.75,37,401,inference,42,ZLZ,0.5238095238095238,0.49990336546291597,0.023906158346607864,-0.0036507899743362104,0.005935781970654846,0.006083734306730822,1.024925500432364,0.047385763116960355,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,52,2026083202,1,0.5,0.8,431,109,balance,63,LOO,0.6349206349206349,0.5901183344123239,0.04480230050831102,-0.003379551020570082,0.0038378584533674933,0.0037386519721389158,0.9741505627594135,0.0545524840145595,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,linear,500,52,2026083202,1,0.5,0.8,431,109,balance,63,ZLZ,0.6349206349206349,0.5901183344123239,0.04480230050831102,-0.005502480403076437,0.003843666825843709,0.003738651972138915,0.9726784712455553,0.08875353030759997,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,linear,500,52,2026083202,1,0.5,0.8,431,109,inference,42,LOO,0.6428571428571429,0.5901183344123239,0.05273880844481904,-0.004159313885569449,0.005763634819355125,0.005599800895968143,0.9715745482630503,0.05478648878046716,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,linear,500,52,2026083202,1,0.5,0.8,431,109,inference,42,ZLZ,0.6190476190476191,0.5901183344123239,0.028929284635295205,-0.008138293026140997,0.005779565489706155,0.005751894253636414,0.9952122289955836,0.10704976748737619,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,52,2026083202,2,0.75,0.25,401,37,balance,63,LOO,0.47619047619047616,0.49990336546291597,-0.023712889272439808,-0.008561901493271962,0.003957372405422754,0.004023114622192963,1.0166125929114287,0.13610270798957647,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,52,2026083202,2,0.75,0.25,401,37,balance,63,ZLZ,0.49206349206349204,0.49990336546291597,-0.007839873399423936,-0.01063645677511893,0.00395661007956829,0.004031242126480222,1.0188626236629503,0.1690967859657815,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,52,2026083202,2,0.75,0.25,401,37,inference,42,LOO,0.40476190476190477,0.49990336546291597,-0.0951414607010112,-0.009121148172940796,0.005935552610322809,0.0058763342735468176,0.9900231131515873,0.11839106614385504,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,52,2026083202,2,0.75,0.25,401,37,inference,42,ZLZ,0.38095238095238093,0.49990336546291597,-0.11895098451053504,-0.01238954549705118,0.005934888592996431,0.005751894253636414,0.9691663396047633,0.16082334443850066,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,52,2026083202,3,0.5,0.2,431,48,balance,63,LOO,0.38095238095238093,0.41049578594179204,-0.029543404989411104,-0.0059535455522897185,0.0038126739524949028,0.0038036720064369835,0.9976389415486134,0.09641860576254774,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,52,2026083202,3,0.5,0.2,431,48,balance,63,ZLZ,0.4126984126984127,0.41049578594179204,0.0022026267566206403,-0.005502480403076437,0.0038140409648477476,0.003909329562171343,1.024983632373597,0.08909756351200865,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,52,2026083202,3,0.5,0.2,431,48,inference,42,LOO,0.38095238095238093,0.41049578594179204,-0.029543404989411104,-0.008546005417057134,0.005710963510576025,0.005751894253636414,1.007167046853756,0.11308590322274997,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,52,2026083202,3,0.5,0.2,431,48,inference,42,ZLZ,0.40476190476190477,0.41049578594179204,-0.005733881179887268,-0.008138293026140941,0.005712581394371944,0.0058763342735468176,1.0286653034539173,0.10767555585566771,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,53,2026083202,0,0.25,0.75,444,393,balance,63,LOO,0.4444444444444444,0.4991434988274144,-0.05469905438296996,-0.000637048169258192,0.003957614743149915,0.003982477100756672,1.0062821571123846,0.010126410167042054,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,53,2026083202,0,0.25,0.75,444,393,balance,63,ZLZ,0.47619047619047616,0.4991434988274144,-0.022953022636938214,0.000776416604464536,0.003959106691891809,0.004023114622192963,1.0161672658209089,0.012339461631095724,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,53,2026083202,0,0.25,0.75,444,393,inference,42,LOO,0.47619047619047616,0.4991434988274144,-0.022953022636938214,-0.0009742642477799657,0.0059411381517654365,0.006083734306730822,1.02400148781644,0.01263985058001227,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,53,2026083202,0,0.25,0.75,444,393,inference,42,ZLZ,0.4523809523809524,0.4991434988274144,-0.046762546446461994,-0.00525960283326099,0.005937711519486223,0.006042254300094022,1.0176065779323757,0.0682564039119433,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,53,2026083202,1,0.5,0.8,201,373,balance,63,LOO,0.6031746031746031,0.5901569690688233,0.01301763410577983,-0.031040135164517535,0.0038984610876252545,0.0038605645364477924,0.9902790997971596,0.49713804702910164,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,500,53,2026083202,1,0.5,0.8,201,373,balance,63,ZLZ,0.5873015873015873,0.5901569690688233,-0.002855381767235987,-0.032442215220206405,0.0039006563557565555,0.003909329562171343,1.0022235248695999,0.5194474941367445,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,53,2026083202,1,0.5,0.8,201,373,inference,42,LOO,0.5952380952380952,0.5901569690688233,0.005081126169271921,-0.029247854382190908,0.005843149330195938,0.0058763342735468176,1.005679290648861,0.3826225124021541,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,53,2026083202,1,0.5,0.8,201,373,inference,42,ZLZ,0.5476190476190477,0.5901569690688233,-0.04253792144977564,-0.032214194765765924,0.005849339237647192,0.00604225430009402,1.032980658944381,0.42120534668845566,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,53,2026083202,2,0.75,0.25,393,444,balance,63,LOO,0.5079365079365079,0.4991434988274144,0.00879300910909353,0.028010884531547098,0.0039474595635179245,0.004031242126480222,1.0212244258906686,0.445828654574515,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,53,2026083202,2,0.75,0.25,393,444,balance,63,ZLZ,0.5079365079365079,0.4991434988274144,0.00879300910909353,0.02734532799705014,0.003948327747417696,0.004031242126480222,1.020999872443911,0.4351876267235902,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,53,2026083202,2,0.75,0.25,393,444,inference,42,LOO,0.5,0.4991434988274144,0.000856501172585622,0.02644360633131093,0.005925336881748805,0.006097560975609756,1.029065705005134,0.34352959681107925,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,53,2026083202,2,0.75,0.25,393,444,inference,42,ZLZ,0.4523809523809524,0.4991434988274144,-0.046762546446461994,0.024592582051125245,0.005927451297542553,0.006042254300094022,1.0193680212267733,0.31942590351356664,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,53,2026083202,3,0.5,0.2,201,250,balance,63,LOO,0.3492063492063492,0.41003024233464924,-0.060823893128300055,-0.03355192014621311,0.003710693015959881,0.0036655044335535884,0.9878220639077567,0.5507948438904063,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,500,53,2026083202,3,0.5,0.2,201,250,balance,63,ZLZ,0.3333333333333333,0.41003024233464924,-0.07669690900131593,-0.03244221522020657,0.0037156770177576995,0.003584229390681004,0.9646235056361222,0.5322204072206618,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,linear,500,53,2026083202,3,0.5,0.2,201,250,inference,42,LOO,0.30952380952380953,0.41003024233464924,-0.10050643281083971,-0.032095421995094686,0.0055734469370292816,0.0052126541673580004,0.9352657747086064,0.4299135712412203,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,linear,500,53,2026083202,3,0.5,0.2,201,250,inference,42,ZLZ,0.2857142857142857,0.41003024233464924,-0.12431595662036354,-0.032214194765765924,0.00557382606770066,0.004977600796416126,0.8930312384988914,0.43148983977762795,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,linear,500,54,2026083202,0,0.25,0.75,27,336,balance,63,LOO,0.5079365079365079,0.49935238371947066,0.008584124217037248,0.02645064178187062,0.0039475890835153305,0.004031242126480222,1.0211909196208433,0.42098851140404436,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,54,2026083202,0,0.25,0.75,27,336,balance,63,ZLZ,0.5238095238095238,0.49935238371947066,0.024457140090053175,0.025691869252778998,0.00394780605965075,0.004023114622192963,1.0190760542448924,0.4089006477569101,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,54,2026083202,0,0.25,0.75,27,336,inference,42,LOO,0.5238095238095238,0.49935238371947066,0.024457140090053175,0.025255423396529086,0.005922521315967611,0.006083734306730822,1.027220331031746,0.3281718591647905,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,54,2026083202,0,0.25,0.75,27,336,inference,42,ZLZ,0.5238095238095238,0.49935238371947066,0.024457140090053175,0.024650005848677825,0.0059227106215137245,0.006083734306730822,1.0271874983444562,0.32029987538863625,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,54,2026083202,1,0.5,0.8,147,169,balance,63,LOO,0.6031746031746031,0.5898772232674785,0.013297379907124651,0.008239810015575277,0.0038053079800702888,0.0038605645364477924,1.014520915696417,0.13357411099169483,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,500,54,2026083202,1,0.5,0.8,147,169,balance,63,ZLZ,0.5714285714285714,0.5898772232674785,-0.018448651838907093,0.00901789684616694,0.0038024880393419994,0.003949967083607638,1.038784880515011,0.14624173635028226,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,54,2026083202,1,0.5,0.8,147,169,inference,42,LOO,0.5714285714285714,0.5898772232674785,-0.018448651838907093,0.01012155898245437,0.00569954928886403,0.005973120955699353,1.0479988246386143,0.13406862441260714,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,54,2026083202,1,0.5,0.8,147,169,inference,42,ZLZ,0.5476190476190477,0.5898772232674785,-0.04225817564843082,0.01127557564260473,0.00569305229071131,0.006042254300094022,1.0613382754190515,0.14943975138654028,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,54,2026083202,2,0.75,0.25,336,27,balance,63,LOO,0.5238095238095238,0.49935238371947066,0.024457140090053175,-0.003552715927147343,0.003954400990735572,0.004023114622192963,1.0173764956104285,0.05649631606302216,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,54,2026083202,2,0.75,0.25,336,27,balance,63,ZLZ,0.49206349206349204,0.49935238371947066,-0.007288891655978624,-0.0040158657369532835,0.003954921286792979,0.004031242126480222,1.0192976886650331,0.06385725743738219,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,54,2026083202,2,0.75,0.25,336,27,inference,42,LOO,0.5,0.49935238371947066,0.0006476162805293395,0.0017517656602731302,0.005936857340763573,0.006097560975609756,1.0270688051981243,0.02273514362089435,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,54,2026083202,2,0.75,0.25,336,27,inference,42,ZLZ,0.5476190476190477,0.49935238371947066,0.04826666389957701,-0.0012745000171591192,0.005934298000614586,0.00604225430009402,1.01819192421214,0.016544558031394135,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,54,2026083202,3,0.5,0.2,147,474,balance,63,LOO,0.38095238095238093,0.409496208175327,-0.028543827222946072,0.009375914895709603,0.0038537315237815346,0.0038036720064369843,0.9870101181061444,0.1510333755512917,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,54,2026083202,3,0.5,0.2,147,474,balance,63,ZLZ,0.38095238095238093,0.409496208175327,-0.028543827222946072,0.009017896846167162,0.003852333971117306,0.0038036720064369843,0.9873681863916363,0.14529253391458302,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,54,2026083202,3,0.5,0.2,147,474,inference,42,LOO,0.42857142857142855,0.409496208175327,0.019075220396101544,0.011988376987808358,0.005791118767547498,0.005973120955699353,1.031427811353441,0.1575357610909359,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,54,2026083202,3,0.5,0.2,147,474,inference,42,ZLZ,0.38095238095238093,0.409496208175327,-0.028543827222946072,0.011275575642604674,0.005787213683281576,0.005751894253636414,0.9938969888485034,0.14821902894298233,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,55,2026083202,0,0.25,0.75,203,272,balance,63,LOO,0.49206349206349204,0.5007888941563476,-0.008725402092855605,0.010750769552643091,0.003958055187621911,0.004031242126480222,1.0184906312289908,0.1708829095688678,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,55,2026083202,0,0.25,0.75,203,272,balance,63,ZLZ,0.49206349206349204,0.5007888941563476,-0.008725402092855605,0.009631157019578729,0.003957654826351575,0.004031242126480222,1.0185936630043313,0.15309447100014317,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,55,2026083202,0,0.25,0.75,203,272,inference,42,LOO,0.4523809523809524,0.5007888941563476,-0.04840794177539526,0.009076538011556723,0.0059396807865186654,0.00604225430009402,1.0172691963191298,0.11777108550789415,1.0,0.3047036007530805,1.0,0.9318833308045613,0.0
main,linear,500,55,2026083202,0,0.25,0.75,203,272,inference,42,ZLZ,0.42857142857142855,0.5007888941563476,-0.0722174655849191,0.0063193639446667005,0.0059414762307907565,0.005973120955699353,1.0053260711108467,0.08198344919597743,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,55,2026083202,1,0.5,0.8,358,290,balance,63,LOO,0.5396825396825397,0.5904650091027092,-0.05078246942016951,-0.011440584452884761,0.0038602041283187847,0.004006859613618446,1.037991639930071,0.18413785336098487,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,55,2026083202,1,0.5,0.8,358,290,balance,63,ZLZ,0.5396825396825397,0.5904650091027092,-0.05078246942016951,-0.009829372865724051,0.0038556117198194823,0.004006859613618446,1.0392279889132727,0.15829936180362725,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,55,2026083202,1,0.5,0.8,358,290,inference,42,LOO,0.5714285714285714,0.5904650091027092,-0.019036437674137763,-0.012247622183473306,0.005792139544339459,0.005973120955699353,1.0312460378370483,0.16092824404472442,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,55,2026083202,1,0.5,0.8,358,290,inference,42,ZLZ,0.5952380952380952,0.5904650091027092,0.004773086135386073,-0.009439478302991744,0.005782838963596109,0.005876334273546817,1.016167718060156,0.12413019661510911,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,55,2026083202,2,0.75,0.25,272,203,balance,63,LOO,0.5555555555555556,0.5007888941563476,0.05476666139920794,-0.0018773195233290352,0.003957817478527815,0.003982477100756672,1.006230611280748,0.02984078994573209,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,55,2026083202,2,0.75,0.25,272,203,balance,63,ZLZ,0.5238095238095238,0.5007888941563476,0.023020629653176194,-0.004277016689922475,0.00395654165362668,0.004023114622192963,1.0168260502212232,0.06799595438196789,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,55,2026083202,2,0.75,0.25,272,203,inference,42,LOO,0.5,0.5007888941563476,-0.0007888941563476415,-0.0029960664404378168,0.005935309444329358,0.006097560975609756,1.027336659158591,0.03888926694269565,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,55,2026083202,2,0.75,0.25,272,203,inference,42,ZLZ,0.5238095238095238,0.5007888941563476,0.023020629653176194,-0.0027565113074516923,0.005937807571453514,0.006083734306730822,1.0245758612958193,0.03577228801539379,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,55,2026083202,3,0.5,0.2,358,499,balance,63,LOO,0.31746031746031744,0.4099916125009224,-0.09253129504060498,-0.01046736362428613,0.0037989272550781185,0.0034948268435211604,0.9199509779634607,0.1698270331501401,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,linear,500,55,2026083202,3,0.5,0.2,358,499,balance,63,ZLZ,0.31746031746031744,0.4099916125009224,-0.09253129504060498,-0.009829372865724273,0.003800604218814463,0.0034948268435211604,0.9195450623930831,0.15944080807508737,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,linear,500,55,2026083202,3,0.5,0.2,358,499,inference,42,LOO,0.30952380952380953,0.4099916125009224,-0.10046780297711289,-0.011684685571392628,0.005691970981634378,0.0052126541673580004,0.9157907136521016,0.15487655919227014,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,linear,500,55,2026083202,3,0.5,0.2,358,499,inference,42,ZLZ,0.30952380952380953,0.4099916125009224,-0.10046780297711289,-0.0094394783029918,0.0057036784547577655,0.005212654167357999,0.9139109451392416,0.12498862070390122,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,linear,500,56,2026083202,0,0.25,0.75,481,169,balance,63,LOO,0.4126984126984127,0.5007945491915962,-0.08809613649318349,-0.0038139761815092488,0.003958343372014912,0.003909329562171344,0.9876175952318611,0.06062074146809448,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,56,2026083202,0,0.25,0.75,481,169,balance,63,ZLZ,0.4444444444444444,0.5007945491915962,-0.05635010474715174,-0.0007080010723831132,0.003958166464974881,0.003982477100756672,1.006141893221751,0.011253481155094213,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,56,2026083202,0,0.25,0.75,481,169,inference,42,LOO,0.38095238095238093,0.5007945491915962,-0.11984216823921523,-0.0027197220478826223,0.005941185497903685,0.005751894253636414,0.9681391459105155,0.03528482483615524,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,56,2026083202,0,0.25,0.75,481,169,inference,42,ZLZ,0.40476190476190477,0.5007945491915962,-0.0960326444296914,-0.0024325635477205343,0.0059408785744637545,0.005876334273546817,0.9891355630134615,0.03156013531064821,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,56,2026083202,1,0.5,0.8,401,268,balance,63,LOO,0.6507936507936508,0.5895313052481927,0.06126234554545806,0.04560748139361148,0.0036650771901878677,0.003665504433553588,1.0001165714509,0.7533460695395009,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,500,56,2026083202,1,0.5,0.8,401,268,balance,63,ZLZ,0.6349206349206349,0.5895313052481927,0.045389329672442136,0.04581388961474242,0.0036641030642778826,0.0037386519721389158,1.0203457453442908,0.7568561157265201,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,linear,500,56,2026083202,1,0.5,0.8,401,268,inference,42,LOO,0.6428571428571429,0.5895313052481927,0.053325837608950155,0.04120804283261226,0.00552641389593606,0.005599800895968143,1.0132793166443883,0.5543196630531634,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,linear,500,56,2026083202,1,0.5,0.8,401,268,inference,42,ZLZ,0.6428571428571429,0.5895313052481927,0.053325837608950155,0.04429651467091522,0.005506151293849808,0.0055998008959681446,1.01700817814849,0.5969603499406313,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,linear,500,56,2026083202,2,0.75,0.25,169,481,balance,63,LOO,0.5238095238095238,0.5007945491915962,0.023014974617927675,-0.00040899148666828644,0.003958428636004986,0.004023114622192963,1.016341329385001,0.006500591239119576,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,56,2026083202,2,0.75,0.25,169,481,balance,63,ZLZ,0.5238095238095238,0.5007945491915962,0.023014974617927675,3.841816061544989e-05,0.003958514638682663,0.004023114622192963,1.016319248356196,0.0006106191779346212,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,56,2026083202,2,0.75,0.25,169,481,inference,42,LOO,0.5476190476190477,0.5007945491915962,0.04682449842745151,0.0010783618451899457,0.005940141010408505,0.0060422543000940195,1.017190381424715,0.013991559892357985,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,56,2026083202,2,0.75,0.25,169,481,inference,42,ZLZ,0.5714285714285714,0.5007945491915962,0.07063402223697524,0.0013102327013059245,0.0059405076227724216,0.005973120955699354,1.005489990922983,0.01699951988268596,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,56,2026083202,3,0.5,0.2,401,459,balance,63,LOO,0.5873015873015873,0.4099387260327417,0.17736286126884565,0.04730876953426094,0.003927205956746823,0.003909329562171343,0.995448062879216,0.7549180572712435,0.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,56,2026083202,3,0.5,0.2,401,459,balance,63,ZLZ,0.5873015873015873,0.4099387260327417,0.17736286126884565,0.0458138896147427,0.003923793393650053,0.003909329562171344,0.9963138142028283,0.7313817162863914,0.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,56,2026083202,3,0.5,0.2,401,459,inference,42,LOO,0.5714285714285714,0.4099387260327417,0.16148984539582972,0.04137169827883752,0.005878450224341038,0.005973120955699353,1.016104709191261,0.5395999815577918,0.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,56,2026083202,3,0.5,0.2,401,459,inference,42,ZLZ,0.5952380952380952,0.4099387260327417,0.18529936920535356,0.04429651467091533,0.005882710155536689,0.005876334273546817,0.9989161658791108,0.5775383543111992,0.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,57,2026083202,0,0.25,0.75,248,399,balance,63,LOO,0.5238095238095238,0.49969781701617644,0.0241117067933474,0.01104311430909688,0.003954881973298219,0.004023114622192963,1.0172527649005516,0.1756001182468959,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,57,2026083202,0,0.25,0.75,248,399,balance,63,ZLZ,0.5079365079365079,0.49969781701617644,0.00823869092033147,0.0094935750245696,0.00395584620134991,0.004031242126480222,1.0190593671474346,0.15094199564962116,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,57,2026083202,0,0.25,0.75,248,399,inference,42,LOO,0.5714285714285714,0.49969781701617644,0.07173075441239496,0.008146098130177526,0.005935664857146561,0.005973120955699353,1.006310345926572,0.10573407045893193,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,57,2026083202,0,0.25,0.75,248,399,inference,42,ZLZ,0.5476190476190477,0.49969781701617644,0.047921230602871234,0.009204661368918288,0.005933892815725725,0.00604225430009402,1.0182614495632818,0.1194917625406821,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,57,2026083202,1,0.5,0.8,167,39,balance,63,LOO,0.5396825396825397,0.5903773886654172,-0.05069484898287757,-0.014907888946150916,0.0038675768291847527,0.004006859613618446,1.0360129327962315,0.239715807791699,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,57,2026083202,1,0.5,0.8,167,39,balance,63,ZLZ,0.5555555555555556,0.5903773886654172,-0.034821833109861644,-0.015768465557135847,0.0038691140661407226,0.003982477100756671,1.029299481141693,0.2535033291450406,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,57,2026083202,1,0.5,0.8,167,39,inference,42,LOO,0.5476190476190477,0.5903773886654172,-0.04275834104636955,-0.014838930337689349,0.005802864655444099,0.006042254300094022,1.0412537012086494,0.19479660133213367,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,57,2026083202,1,0.5,0.8,167,39,inference,42,ZLZ,0.5476190476190477,0.5903773886654172,-0.04275834104636955,-0.014790340104326116,0.005803320018180343,0.00604225430009402,1.0411719982984147,0.1941511202439385,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,57,2026083202,2,0.75,0.25,399,248,balance,63,LOO,0.5873015873015873,0.49969781701617644,0.08760377028541089,0.006181190926348834,0.003950059775751274,0.003909329562171343,0.9896887095658738,0.09834908516622175,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,57,2026083202,2,0.75,0.25,399,248,balance,63,ZLZ,0.5714285714285714,0.49969781701617644,0.07173075441239496,0.004044661787159232,0.003951686739335584,0.003949967083607637,0.9995648299469617,0.06434146677154332,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,57,2026083202,2,0.75,0.25,399,248,inference,42,LOO,0.6190476190476191,0.49969781701617644,0.11934980203144263,0.005525936835506062,0.005929742313120424,0.005751894253636414,0.9700074556207114,0.07176092134101125,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,57,2026083202,2,0.75,0.25,399,248,inference,42,ZLZ,0.6190476190476191,0.49969781701617644,0.11934980203144263,0.003524473521568927,0.0059292128271047325,0.005751894253636414,0.9700940784824377,0.04577156189745614,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,57,2026083202,3,0.5,0.2,167,482,balance,63,LOO,0.4126984126984127,0.4093385386852233,0.003359874013189379,-0.01875633008186467,0.0037678670733815494,0.003909329562171343,1.0375444478360631,0.3055625182713482,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,57,2026083202,3,0.5,0.2,167,482,balance,63,ZLZ,0.42857142857142855,0.4093385386852233,0.01923288988620525,-0.01576846555713579,0.003777672194290195,0.003949967083607637,1.0456087454009002,0.2565531191020237,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,57,2026083202,3,0.5,0.2,167,482,inference,42,LOO,0.35714285714285715,0.4093385386852233,-0.052195681542366146,-0.01709148756068568,0.005663411181860214,0.005599800895968143,0.9887682027934307,0.22711238409677983,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,linear,500,57,2026083202,3,0.5,0.2,167,482,inference,42,ZLZ,0.40476190476190477,0.4093385386852233,-0.004576633923318529,-0.01479034010432606,0.005674589529790888,0.005876334273546816,1.035552306064922,0.19634097103032738,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,58,2026083202,0,0.25,0.75,195,452,balance,63,LOO,0.5396825396825397,0.5005368045863319,0.03914573509620778,0.025678641687257198,0.0039497112117805174,0.004006859613618446,1.0144690076751626,0.40859154537004566,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,58,2026083202,0,0.25,0.75,195,452,balance,63,ZLZ,0.5396825396825397,0.5005368045863319,0.03914573509620778,0.025429874733792657,0.003948740689016496,0.004006859613618446,1.0147183441960645,0.40468295582012614,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,58,2026083202,0,0.25,0.75,195,452,inference,42,LOO,0.5,0.5005368045863319,-0.0005368045863318738,0.023946781030314335,0.005926308594047338,0.006097560975609756,1.0288969733595095,0.3110677671901551,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,58,2026083202,0,0.25,0.75,195,452,inference,42,ZLZ,0.4523809523809524,0.5005368045863319,-0.04815585220537949,0.023494249709935633,0.005928444910684941,0.006042254300094022,1.0191971741533703,0.3051344101994783,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,58,2026083202,1,0.5,0.8,471,498,balance,63,LOO,0.6031746031746031,0.5897320681045544,0.013442535070048778,0.00976094383491466,0.003802264826287577,0.003860564536447792,1.0153328904807342,0.1582962522437824,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,500,58,2026083202,1,0.5,0.8,471,498,balance,63,ZLZ,0.5873015873015873,0.5897320681045544,-0.002430480802967039,0.007540560615253322,0.0038091144046370168,0.003909329562171343,1.0263093062818827,0.12217761048614656,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,58,2026083202,1,0.5,0.8,471,498,inference,42,LOO,0.5476190476190477,0.5897320681045544,-0.04211302048550669,0.010604733996374738,0.005702765851251948,0.0060422543000940195,1.0595304905894993,0.14042906660091817,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,58,2026083202,1,0.5,0.8,471,498,inference,42,ZLZ,0.5476190476190477,0.5897320681045544,-0.04211302048550669,0.01012866405369095,0.005704492245049932,0.00604225430009402,1.0592098368329244,0.13410459833754293,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,58,2026083202,2,0.75,0.25,452,195,balance,63,LOO,0.47619047619047616,0.5005368045863319,-0.02434632839585571,0.0031013112853698344,0.00395746848091682,0.004023114622192963,1.0165879125993533,0.0492988316828424,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,58,2026083202,2,0.75,0.25,452,195,balance,63,ZLZ,0.47619047619047616,0.5005368045863319,-0.02434632839585571,0.003545341211993236,0.003956907797497549,0.004023114622192963,1.0167319604306386,0.056361179566458704,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,58,2026083202,2,0.75,0.25,452,195,inference,42,LOO,0.42857142857142855,0.5005368045863319,-0.07196537601490333,0.007403155707431774,0.0059377764238832545,0.005973120955699353,1.005952486131666,0.09607379881623945,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,58,2026083202,2,0.75,0.25,452,195,inference,42,ZLZ,0.42857142857142855,0.5005368045863319,-0.07196537601490333,0.007403155707431774,0.0059377764238832545,0.005973120955699353,1.005952486131666,0.09607379881623945,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,58,2026083202,3,0.5,0.2,471,104,balance,63,LOO,0.4444444444444444,0.41018379253224546,0.03426065191219896,0.009156521927107142,0.0038561890762713012,0.003982477100756672,1.0327494378484894,0.14745224178864874,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,58,2026083202,3,0.5,0.2,471,104,balance,63,ZLZ,0.4603174603174603,0.41018379253224546,0.05013366778521483,0.007540560615253489,0.003851855392463431,0.004006859613618447,1.040241443502344,0.12149786550128831,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,58,2026083202,3,0.5,0.2,471,104,inference,42,LOO,0.47619047619047616,0.41018379253224546,0.0660066836582307,0.010816532161781689,0.005793972878310477,0.006083734306730822,1.0500108361751321,0.14210187781505626,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,58,2026083202,3,0.5,0.2,471,104,inference,42,ZLZ,0.47619047619047616,0.41018379253224546,0.0660066836582307,0.010128664053691061,0.005790731798664518,0.006083734306730822,1.050598528519984,0.1331022636000067,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,59,2026083202,0,0.25,0.75,382,78,balance,63,LOO,0.5555555555555556,0.4998939264906414,0.055661629064914175,0.0149672467453697,0.003952602234086091,0.003982477100756672,1.0075582780409698,0.2380676376589401,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,59,2026083202,0,0.25,0.75,382,78,balance,63,ZLZ,0.5555555555555556,0.4998939264906414,0.055661629064914175,0.016057647563117727,0.003951842411716727,0.003982477100756672,1.0077520016863821,0.25543600472107775,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,59,2026083202,0,0.25,0.75,382,78,inference,42,LOO,0.5952380952380952,0.4998939264906414,0.09534416874745383,0.012727611685564522,0.005935194939176026,0.005876334273546816,0.990082774663273,0.16520737199825025,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,59,2026083202,0,0.25,0.75,382,78,inference,42,ZLZ,0.5714285714285714,0.4998939264906414,0.07153464493792999,0.014179954888047075,0.005932205763768551,0.005973120955699353,1.006897129593969,0.18410549281482422,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,59,2026083202,1,0.5,0.8,147,0,balance,63,LOO,0.5396825396825397,0.5899854268432421,-0.050302887160702414,0.022003639228718952,0.003758181617302474,0.004006859613618446,1.066169765498046,0.35892659063010324,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,59,2026083202,1,0.5,0.8,147,0,balance,63,ZLZ,0.5714285714285714,0.5899854268432421,-0.01855685541467067,0.022764057467481225,0.0037560767242057302,0.003949967083607638,1.051620446981926,0.3714346761461356,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,59,2026083202,1,0.5,0.8,147,0,inference,42,LOO,0.47619047619047616,0.5899854268432421,-0.1137949506527659,0.02213926525630805,0.005639144185139383,0.006083734306730822,1.0788399989422244,0.2948197707657753,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,59,2026083202,1,0.5,0.8,147,0,inference,42,ZLZ,0.4523809523809524,0.5899854268432421,-0.13760447446228968,0.023259994624924007,0.005632445271668718,0.006042254300094022,1.0727586347774474,0.3099282184003383,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,59,2026083202,2,0.75,0.25,78,382,balance,63,LOO,0.5396825396825397,0.4998939264906414,0.03978861319189825,0.047629321901973276,0.0039261342534437325,0.004006859613618446,1.02056102898262,0.760136917599199,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,59,2026083202,2,0.75,0.25,78,382,balance,63,ZLZ,0.5555555555555556,0.4998939264906414,0.055661629064914175,0.048125555992833025,0.003925255533912721,0.003982477100756672,1.0145777940696035,0.7681424966745143,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,59,2026083202,2,0.75,0.25,78,382,inference,42,LOO,0.5476190476190477,0.4998939264906414,0.04772512112840627,0.049078512706607846,0.005885560310828061,0.00604225430009402,1.0266234616571135,0.6397311323203416,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,59,2026083202,2,0.75,0.25,78,382,inference,42,ZLZ,0.5476190476190477,0.4998939264906414,0.04772512112840627,0.04974202325554128,0.005885446872167514,0.00604225430009402,1.0266432492438347,0.6483861424415298,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,59,2026083202,3,0.5,0.2,147,376,balance,63,LOO,0.4444444444444444,0.4101938908970633,0.0342505535473811,0.023856294027811198,0.003888692151755288,0.003982477100756672,1.0241173498290552,0.38256144308580226,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,59,2026083202,3,0.5,0.2,147,376,balance,63,ZLZ,0.4603174603174603,0.4101938908970633,0.050123569420396974,0.02276405746748117,0.0038865181452349827,0.004006859613618447,1.0309638251736988,0.3651483339780241,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,59,2026083202,3,0.5,0.2,147,376,inference,42,LOO,0.4523809523809524,0.4101938908970633,0.042187061483889066,0.02498926599223189,0.005837985727593394,0.006042254300094022,1.0349895635296174,0.32705589794093715,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,59,2026083202,3,0.5,0.2,147,376,inference,42,ZLZ,0.4523809523809524,0.4101938908970633,0.042187061483889066,0.023259994624924007,0.0058323533700349525,0.006042254300094022,1.0359890625176251,0.30457040126719326,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,60,2026083202,0,0.25,0.75,374,472,balance,63,LOO,0.6031746031746031,0.4995573412592989,0.10361726191530424,-0.00110680963713794,0.003954357331033693,0.0038605645364477915,0.9762811534886293,0.017600904085884,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,500,60,2026083202,0,0.25,0.75,374,472,balance,63,ZLZ,0.6031746031746031,0.4995573412592989,0.10361726191530424,0.0015234681176110043,0.003955432369893171,0.003860564536447792,0.9760158120342376,0.024223471815852826,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,500,60,2026083202,0,0.25,0.75,374,472,inference,42,LOO,0.6666666666666666,0.4995573412592989,0.16710932540736773,0.003925929596201916,0.0059343243601334425,0.005420054200542005,0.9133397286056213,0.05096322079316449,0.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,linear,500,60,2026083202,0,0.25,0.75,374,472,inference,42,ZLZ,0.6904761904761905,0.4995573412592989,0.19091884921689156,0.007374362136522705,0.005936759213407756,0.0052126541673580004,0.8780302484873541,0.09570833112367544,0.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,linear,500,60,2026083202,1,0.5,0.8,387,16,balance,63,LOO,0.5873015873015873,0.5898679566087306,-0.002566369307143268,-0.00014000780447631644,0.0038318693380228665,0.003909329562171344,1.0202147352415842,0.0022617619803702135,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,60,2026083202,1,0.5,0.8,387,16,balance,63,ZLZ,0.5714285714285714,0.5898679566087306,-0.018439385180159196,0.0007528106058891648,0.003829842955362986,0.003949967083607638,1.0313652882493367,0.012164527542087718,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,60,2026083202,1,0.5,0.8,387,16,inference,42,LOO,0.5952380952380952,0.5898679566087306,0.00537013862936464,6.97263588124164e-05,0.005750841231623294,0.005876334273546817,1.0218216843187131,0.0009194567333081501,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,60,2026083202,1,0.5,0.8,387,16,inference,42,ZLZ,0.5714285714285714,0.5898679566087306,-0.018439385180159196,0.001961128145890223,0.005742485120513467,0.005973120955699353,1.0401630705775802,0.025879509059056983,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,60,2026083202,2,0.75,0.25,472,374,balance,63,LOO,0.4603174603174603,0.4995573412592989,-0.03923988094183861,0.0007067320891699924,0.003954300732855048,0.004006859613618447,1.0132915739884685,0.011238800530109342,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,60,2026083202,2,0.75,0.25,472,374,balance,63,ZLZ,0.4603174603174603,0.4995573412592989,-0.03923988094183861,0.001487252268569883,0.003954914193950529,0.004006859613618447,1.0131343986545585,0.023649181116015928,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,60,2026083202,2,0.75,0.25,472,374,inference,42,LOO,0.40476190476190477,0.4995573412592989,-0.09479543649739414,-4.025130746598826e-06,0.0059336470310204295,0.0058763342735468176,0.9903410571653508,5.225395149304572e-05,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,60,2026083202,2,0.75,0.25,472,374,inference,42,ZLZ,0.40476190476190477,0.4995573412592989,-0.09479543649739414,0.0010539937989906822,0.00593207698086571,0.0058763342735468176,0.9906031719583723,0.013684680638034866,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,60,2026083202,3,0.5,0.2,387,275,balance,63,LOO,0.36507936507936506,0.4101052199614388,-0.045025854882073724,0.003504279520310849,0.003840941022794412,0.003738651972138915,0.973368752592541,0.05654313984371792,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,linear,500,60,2026083202,3,0.5,0.2,387,275,balance,63,ZLZ,0.38095238095238093,0.4101052199614388,-0.02915283900905785,0.0007528106058892758,0.0038340625226047464,0.0038036720064369843,0.9920735470565264,0.01215783188025407,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,60,2026083202,3,0.5,0.2,387,275,inference,42,LOO,0.35714285714285715,0.4101052199614388,-0.05296236281858163,0.0015083962261809858,0.005756472406902959,0.005599800895968143,0.9727834166725197,0.019880954142087404,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,linear,500,60,2026083202,3,0.5,0.2,387,275,inference,42,ZLZ,0.3333333333333333,0.4101052199614388,-0.07677188662810547,0.001961128145890334,0.005759157826982274,0.005420054200542005,0.9411192336401111,0.02584202144302273,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,linear,500,61,2026083202,0,0.25,0.75,269,344,balance,63,LOO,0.5555555555555556,0.5007285446400431,0.05482701091551245,0.012047085054556983,0.003954301561857341,0.003982477100756672,1.0071252883621997,0.1915786388926693,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,61,2026083202,0,0.25,0.75,269,344,balance,63,ZLZ,0.5873015873015873,0.5007285446400431,0.0865730426615442,0.009547065686832834,0.0039568151121643705,0.003909329562171343,0.9879990475554332,0.15177387828019573,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,61,2026083202,0,0.25,0.75,269,344,inference,42,LOO,0.5714285714285714,0.5007285446400431,0.07070002678852827,0.011655361897005667,0.005932877580050755,0.005973120955699353,1.0067831124282618,0.15131886296486055,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,61,2026083202,0,0.25,0.75,269,344,inference,42,ZLZ,0.5952380952380952,0.5007285446400431,0.0945095505980521,0.009759776843338619,0.0059350750825881435,0.0058763342735468176,0.9901027690089962,0.12668546182127832,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,61,2026083202,1,0.5,0.8,473,285,balance,63,LOO,0.6031746031746031,0.5898103353231559,0.013364267851447287,-0.021476128623785784,0.0038797875683850417,0.0038605645364477915,0.995045339055702,0.3447879051698637,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,500,61,2026083202,1,0.5,0.8,473,285,balance,63,ZLZ,0.6349206349206349,0.5898103353231559,0.04511029959747903,-0.01754971955053941,0.003870490717016741,0.0037386519721389158,0.9659374599974645,0.28208965885718995,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,linear,500,61,2026083202,1,0.5,0.8,473,285,inference,42,LOO,0.6190476190476191,0.5898103353231559,0.029237283724463214,-0.02149282684189857,0.005822365179714241,0.005751894253636414,0.9878965121728615,0.28167209197886833,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,61,2026083202,1,0.5,0.8,473,285,inference,42,ZLZ,0.5952380952380952,0.5898103353231559,0.0054277599149393785,-0.02016483891033427,0.005818596317593877,0.0058763342735468176,1.0099230042438856,0.2643538519962738,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,61,2026083202,2,0.75,0.25,344,269,balance,63,LOO,0.47619047619047616,0.5007285446400431,-0.024538068449566963,0.03119687844121566,0.003944816086531934,0.004023114622192963,1.019848462879765,0.49670411781555723,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,61,2026083202,2,0.75,0.25,344,269,balance,63,ZLZ,0.5079365079365079,0.5007285446400431,0.007207963296464781,0.030518799361792914,0.003945502409496944,0.004031242126480222,1.0217310010448606,0.4858657522996307,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,61,2026083202,2,0.75,0.25,344,269,inference,42,LOO,0.5238095238095238,0.5007285446400431,0.02308097916948071,0.030975519627968406,0.005915601818925705,0.006083734306730822,1.0284218737081343,0.402734777197509,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,61,2026083202,2,0.75,0.25,344,269,inference,42,ZLZ,0.5238095238095238,0.5007285446400431,0.02308097916948071,0.03198372089415158,0.00591443851597519,0.006083734306730822,1.028624152622156,0.4158840132372271,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,61,2026083202,3,0.5,0.2,473,195,balance,63,LOO,0.42857142857142855,0.4100050159215945,0.018566412649834052,-0.016813377087836645,0.003773001272001133,0.003949967083607637,1.046903194260691,0.27372311745425004,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,61,2026083202,3,0.5,0.2,473,195,balance,63,ZLZ,0.42857142857142855,0.4100050159215945,0.018566412649834052,-0.01754971955053919,0.003769788071194522,0.003949967083607637,1.047795528292396,0.2858325690748287,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,61,2026083202,3,0.5,0.2,473,195,inference,42,LOO,0.42857142857142855,0.4100050159215945,0.018566412649834052,-0.018647824030701032,0.005650696304268695,0.005973120955699353,1.0570592780197885,0.24807167492107216,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,61,2026083202,3,0.5,0.2,473,195,inference,42,ZLZ,0.40476190476190477,0.4100050159215945,-0.005243111159689728,-0.020164838910334215,0.005645151283538587,0.0058763342735468176,1.040952487966508,0.2683842120239056,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,62,2026083202,0,0.25,0.75,45,313,balance,63,LOO,0.5555555555555556,0.4995916908094249,0.05596386474613069,0.056326412749874155,0.0039045720841457588,0.003982477100756672,1.0199522546727313,0.901416224866106,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,62,2026083202,0,0.25,0.75,45,313,balance,63,ZLZ,0.5555555555555556,0.4995916908094249,0.05596386474613069,0.05365697098272182,0.003908835037595726,0.003982477100756672,1.0188399004953257,0.8582276082084191,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,62,2026083202,0,0.25,0.75,45,313,inference,42,LOO,0.4523809523809524,0.4995916908094249,-0.04721073842847251,0.05636163625517565,0.005856651123974197,0.006042254300094022,1.031691007743326,0.7364765373718578,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,62,2026083202,0,0.25,0.75,45,313,inference,42,ZLZ,0.42857142857142855,0.4995916908094249,-0.07102026223799635,0.05296151858508302,0.005867681332948082,0.005973120955699353,1.0179695550539203,0.6913964883609343,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,62,2026083202,1,0.5,0.8,259,198,balance,63,LOO,0.5396825396825397,0.5894814591704509,-0.049798919487911264,0.02088837263235588,0.003759850136474596,0.004006859613618446,1.0656966283702618,0.34065858564905144,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,62,2026083202,1,0.5,0.8,259,198,balance,63,ZLZ,0.5396825396825397,0.5894814591704509,-0.049798919487911264,0.01778350113111349,0.003770078070711918,0.004006859613618446,1.0628054747051472,0.28962903352585995,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,62,2026083202,1,0.5,0.8,259,198,inference,42,LOO,0.4523809523809524,0.5894814591704509,-0.13710050678949853,0.017383017457877403,0.005654575856551801,0.006042254300094022,1.068560127828691,0.23116663386509906,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,62,2026083202,1,0.5,0.8,259,198,inference,42,ZLZ,0.4523809523809524,0.5894814591704509,-0.13710050678949853,0.016965327041787992,0.005656626998729811,0.006042254300094022,1.0681726586269173,0.2255711039304249,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,62,2026083202,2,0.75,0.25,313,45,balance,63,LOO,0.47619047619047616,0.4995916908094249,-0.02340121461894873,-0.00025987942223226757,0.003956580700193458,0.004023114622192963,1.016816015403465,0.004131539207246497,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,62,2026083202,2,0.75,0.25,313,45,balance,63,ZLZ,0.47619047619047616,0.4995916908094249,-0.02340121461894873,-0.0019344207717761353,0.00395633552162687,0.004023114622192963,1.0168790286367404,0.030754196812610806,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,62,2026083202,2,0.75,0.25,313,45,inference,42,LOO,0.42857142857142855,0.4995916908094249,-0.07102026223799635,-0.002120713870655655,0.005937881065970158,0.005973120955699353,1.0059347584327942,0.027521134300170755,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,62,2026083202,2,0.75,0.25,313,45,inference,42,ZLZ,0.42857142857142855,0.4995916908094249,-0.07102026223799635,-0.0018298224881544423,0.0059389951609409375,0.005973120955699353,1.0057460553231043,0.023743922987081046,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,62,2026083202,3,0.5,0.2,259,75,balance,63,LOO,0.4126984126984127,0.40827048920546816,0.004427923492944519,0.019002093959071986,0.003869128232785453,0.003909329562171343,1.0103902809540506,0.3054885234773778,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,62,2026083202,3,0.5,0.2,259,75,balance,63,ZLZ,0.4126984126984127,0.40827048920546816,0.004427923492944519,0.01778350113111349,0.0038659155209238836,0.003909329562171343,1.011229950838937,0.2860164995331724,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,62,2026083202,3,0.5,0.2,259,75,inference,42,LOO,0.42857142857142855,0.40827048920546816,0.02030093936596039,0.016965327041788214,0.005793323073079813,0.005973120955699353,1.031035362666898,0.2228939917065819,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,62,2026083202,3,0.5,0.2,259,75,inference,42,ZLZ,0.42857142857142855,0.40827048920546816,0.02030093936596039,0.016965327041788214,0.005793323073079814,0.005973120955699353,1.0310353626668978,0.22289399170658183,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,63,2026083202,0,0.25,0.75,189,212,balance,63,LOO,0.5396825396825397,0.500304585027806,0.039377954654733704,0.01943738966483055,0.003951017763242665,0.004006859613618446,1.014133535641194,0.309231302717156,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,63,2026083202,0,0.25,0.75,189,212,balance,63,ZLZ,0.5238095238095238,0.500304585027806,0.023504938781717888,0.018660257562721605,0.003952373260208942,0.004023114622192963,1.0178984517217085,0.29681692239336727,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,63,2026083202,0,0.25,0.75,189,212,inference,42,LOO,0.6190476190476191,0.500304585027806,0.11874303401981312,0.02027220877785596,0.00592536425635838,0.005751894253636414,0.9707241622258381,0.26335619786170017,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,63,2026083202,0,0.25,0.75,189,212,inference,42,ZLZ,0.6428571428571429,0.500304585027806,0.14255255782933696,0.015606810699594686,0.005931008821566954,0.0055998008959681446,0.9441565616300491,0.20265152567534883,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,linear,500,63,2026083202,1,0.5,0.8,373,449,balance,63,LOO,0.6349206349206349,0.589216633018617,0.04570400190201784,0.0004044997426229102,0.0038309438368705298,0.0037386519721389158,0.9759088442270126,0.006535297420685098,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,linear,500,63,2026083202,1,0.5,0.8,373,449,balance,63,ZLZ,0.6190476190476191,0.589216633018617,0.029830986029002027,-0.00015294784725450317,0.0038308744766603854,0.0038036720064369843,0.9928991486437021,0.0024711232544766576,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,63,2026083202,1,0.5,0.8,373,449,inference,42,LOO,0.5952380952380952,0.589216633018617,0.006021462219478191,-0.0027524371105135392,0.005757762609491845,0.0058763342735468176,1.0205933575412616,0.03627358893879203,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,63,2026083202,1,0.5,0.8,373,449,inference,42,ZLZ,0.5714285714285714,0.589216633018617,-0.017788061590045645,-0.00284789131953167,0.0057582000507127315,0.005973120955699353,1.0373243206373177,0.03753012728511258,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,63,2026083202,2,0.75,0.25,212,189,balance,63,LOO,0.49206349206349204,0.500304585027806,-0.008241092964313912,-0.004331755436489115,0.003958528722240354,0.004031242126480222,1.0183687954141496,0.06884890364382101,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,63,2026083202,2,0.75,0.25,212,189,balance,63,ZLZ,0.47619047619047616,0.500304585027806,-0.024114108837329784,-0.006209643809284349,0.0039576916416353,0.004023114622192963,1.0165305906780122,0.09870649087216314,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,63,2026083202,2,0.75,0.25,212,189,inference,42,LOO,0.5,0.500304585027806,-0.0003045850278059481,-0.0025626077408383297,0.005939408552013691,0.006097560975609756,1.026627638461147,0.03325144581293889,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,63,2026083202,2,0.75,0.25,212,189,inference,42,ZLZ,0.4523809523809524,0.500304585027806,-0.047923632646853564,-0.001484495290872856,0.005938564436669565,0.006042254300094022,1.017460425752761,0.019263628207714944,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,63,2026083202,3,0.5,0.2,373,136,balance,63,LOO,0.4126984126984127,0.40933103953629546,0.0033673731621172154,-0.003250369288156363,0.0038176660180041836,0.003909329562171343,1.0240103622828378,0.052605813349239715,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,63,2026083202,3,0.5,0.2,373,136,balance,63,ZLZ,0.4126984126984127,0.40933103953629546,0.0033673731621172154,-0.00015294784725455868,0.0038258541748676755,0.003909329562171343,1.021818758240192,0.002472744032070617,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,63,2026083202,3,0.5,0.2,373,136,inference,42,LOO,0.4523809523809524,0.40933103953629546,0.043049912844656923,-0.002073455343415298,0.005731117453077749,0.006042254300094022,1.054289036922317,0.02738892784006262,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,63,2026083202,3,0.5,0.2,373,136,inference,42,ZLZ,0.40476190476190477,0.40933103953629546,-0.004569134774390693,-0.00284789131953167,0.005727584764408817,0.005876334273546816,1.0259707215617877,0.037630297279631804,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,64,2026083202,0,0.25,0.75,319,66,balance,63,LOO,0.6190476190476191,0.4996351093136977,0.11941250973392137,0.02018332587309779,0.003952275193422606,0.0038036720064369835,0.9624005971970453,0.3210473902741749,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,64,2026083202,0,0.25,0.75,319,66,balance,63,ZLZ,0.6031746031746031,0.4996351093136977,0.10353949386090544,0.019251201431763953,0.003952439835468365,0.0038605645364477924,0.9767547887266739,0.30621411401628,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,500,64,2026083202,0,0.25,0.75,319,66,inference,42,LOO,0.6190476190476191,0.4996351093136977,0.11941250973392137,0.02091906938343202,0.005926009382660976,0.005751894253636414,0.9706184857664909,0.2717447691156385,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,64,2026083202,0,0.25,0.75,319,66,inference,42,ZLZ,0.5952380952380952,0.4996351093136977,0.09560298592439753,0.01737975470562536,0.005928831175920302,0.005876334273546817,0.9911454887454547,0.22571431362361632,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,64,2026083202,1,0.5,0.8,463,314,balance,63,LOO,0.6984126984126984,0.5897448728665898,0.10866782554610854,0.020384457958815383,0.003762715446090252,0.003397296792074059,0.9028843240336203,0.33231387877367113,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,linear,500,64,2026083202,1,0.5,0.8,463,314,balance,63,ZLZ,0.6984126984126984,0.5897448728665898,0.10866782554610854,0.022227256548056684,0.0037569813553695497,0.0033972967920740584,0.9042623507350062,0.3626321812411996,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,linear,500,64,2026083202,1,0.5,0.8,463,314,inference,42,LOO,0.7142857142857143,0.5897448728665898,0.12454084141912447,0.018767553798102576,0.00565321800461001,0.004977600796416128,0.8804898010932997,0.24960874846697578,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,linear,500,64,2026083202,1,0.5,0.8,463,314,inference,42,ZLZ,0.7619047619047619,0.5897448728665898,0.17215988903817203,0.020049923869593034,0.005643309896547535,0.00442453404125878,0.7840317335692697,0.26689828185439984,0.0,0.2607425191276249,1.0,0.6843972569730634,0.0
main,linear,500,64,2026083202,2,0.75,0.25,66,319,balance,63,LOO,0.4603174603174603,0.4996351093136977,-0.03931764899623741,0.026680927460423498,0.003947316122055957,0.004006859613618447,1.0150845510522417,0.4246684215006173,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,64,2026083202,2,0.75,0.25,66,319,balance,63,ZLZ,0.4603174603174603,0.4996351093136977,-0.03931764899623741,0.026438741244416364,0.00394742609775533,0.004006859613618447,1.0150562706916573,0.420807789529558,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,64,2026083202,2,0.75,0.25,66,319,inference,42,LOO,0.5238095238095238,0.4996351093136977,0.024174414495826135,0.02574801945637606,0.005923042592235147,0.006083734306730822,1.0271299272279983,0.33455798579338347,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,64,2026083202,2,0.75,0.25,66,319,inference,42,ZLZ,0.5238095238095238,0.4996351093136977,0.024174414495826135,0.02478733068168748,0.005925343132812787,0.006083734306730822,1.0267311395083454,0.32201270570970725,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,64,2026083202,3,0.5,0.2,463,452,balance,63,LOO,0.3968253968253968,0.4099264618026437,-0.01310106497724689,0.021074587121737598,0.0038800935583956924,0.003860564536447793,0.994966868284492,0.3383280270600478,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,500,64,2026083202,3,0.5,0.2,463,452,balance,63,ZLZ,0.38095238095238093,0.4099264618026437,-0.028974080850262762,0.02222725654805685,0.0038829280193697756,0.0038036720064369843,0.9795885958901563,0.35670253213035685,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,64,2026083202,3,0.5,0.2,463,452,inference,42,LOO,0.38095238095238093,0.4099264618026437,-0.028974080850262762,0.01937746188200906,0.0058150781641825204,0.005751894253636414,0.9891344692603993,0.2541084533768148,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,64,2026083202,3,0.5,0.2,463,452,inference,42,ZLZ,0.35714285714285715,0.4099264618026437,-0.05278360465978654,0.020049923869593034,0.005813585868614593,0.005599800895968143,0.9632266595044899,0.26296060009304073,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,linear,500,65,2026083202,0,0.25,0.75,322,303,balance,63,LOO,0.5238095238095238,0.4999485169641896,0.02386100684533421,-0.0027975311428098393,0.003958862835161473,0.004023114622192963,1.0162298593577996,0.044462072501145,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,65,2026083202,0,0.25,0.75,322,303,balance,63,ZLZ,0.49206349206349204,0.4999485169641896,-0.00788502490069759,-0.004492044855397448,0.0039583654435000285,0.004031242126480222,1.018410802140531,0.07139801553307074,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,65,2026083202,0,0.25,0.75,322,303,inference,42,LOO,0.47619047619047616,0.4999485169641896,-0.023758040773713462,-0.0008704524738525343,0.005939499342769007,0.006083734306730822,1.0242840272618958,0.011294581526666084,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,65,2026083202,0,0.25,0.75,322,303,inference,42,ZLZ,0.47619047619047616,0.4999485169641896,-0.023758040773713462,-0.003487661861789726,0.00593781678637829,0.006083734306730822,1.0245742712518977,0.04526066970008781,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,65,2026083202,1,0.5,0.8,242,71,balance,63,LOO,0.49206349206349204,0.5899204844450481,-0.09785699238155604,-0.02438121354873435,0.003890640089820462,0.004031242126480222,1.0361385359256523,0.3908812060219826,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,65,2026083202,1,0.5,0.8,242,71,balance,63,ZLZ,0.49206349206349204,0.5899204844450481,-0.09785699238155604,-0.021780543635159244,0.003886970175298704,0.004031242126480222,1.0371168145560652,0.3493519013514406,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,65,2026083202,1,0.5,0.8,242,71,inference,42,LOO,0.5,0.5899204844450481,-0.08992048444504808,-0.021328225436774706,0.005828312627500523,0.006097560975609756,1.046196620757576,0.27937227411868015,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,65,2026083202,1,0.5,0.8,242,71,inference,42,ZLZ,0.47619047619047616,0.5899204844450481,-0.11373000825457191,-0.020108111989940114,0.0058249348687650715,0.006083734306730822,1.0444295848445457,0.2634667161804315,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,65,2026083202,2,0.75,0.25,303,322,balance,63,LOO,0.4603174603174603,0.4999485169641896,-0.039631056646729335,0.0091648102474583,0.00395458787557937,0.004006859613618447,1.0132179988619974,0.14573801912795267,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,65,2026083202,2,0.75,0.25,303,322,balance,63,ZLZ,0.4126984126984127,0.4999485169641896,-0.08725010426577695,0.008530105692418632,0.003954107556941558,0.003909329562171343,0.9886755749242061,0.1356532406174513,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,65,2026083202,2,0.75,0.25,303,322,inference,42,LOO,0.42857142857142855,0.4999485169641896,-0.07137708839276108,0.008765069749396948,0.005930912346325882,0.005973120955699353,1.007116714412348,0.11381372134447816,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,65,2026083202,2,0.75,0.25,303,322,inference,42,ZLZ,0.40476190476190477,0.4999485169641896,-0.09518661220228486,0.008126865114793214,0.005931189085408199,0.0058763342735468176,0.9907514646605461,0.10552422393808294,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,65,2026083202,3,0.5,0.2,242,98,balance,63,LOO,0.3492063492063492,0.41022390001940545,-0.061017550813056265,-0.02097742173005701,0.0037652024800430978,0.0036655044335535884,0.9735211991870439,0.3418675985716012,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,500,65,2026083202,3,0.5,0.2,242,98,balance,63,ZLZ,0.36507936507936506,0.41022390001940545,-0.04514453494004039,-0.021780543635159244,0.0037631315530568445,0.003738651972138915,0.9934948910042636,0.3550536772851145,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,linear,500,65,2026083202,3,0.5,0.2,242,98,inference,42,LOO,0.42857142857142855,0.41022390001940545,0.018347528552023096,-0.020830246426233157,0.005650101049856235,0.005973120955699353,1.057170642258042,0.27711899813197755,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,65,2026083202,3,0.5,0.2,242,98,inference,42,ZLZ,0.40476190476190477,0.41022390001940545,-0.005461995257500685,-0.020108111989940003,0.005653487899894246,0.005876334273546817,1.0394175025397576,0.26743180885641826,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,66,2026083202,0,0.25,0.75,170,322,balance,63,LOO,0.4126984126984127,0.5003851997592378,-0.08768678706082511,-0.01970656345468541,0.003954352182132881,0.003909329562171343,0.9886144132116087,0.3133814049011425,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,66,2026083202,0,0.25,0.75,170,322,balance,63,ZLZ,0.4126984126984127,0.5003851997592378,-0.08768678706082511,-0.018731033403434738,0.003954880773409333,0.003909329562171343,0.9884822795305855,0.2978482416666094,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,66,2026083202,0,0.25,0.75,170,322,inference,42,LOO,0.4523809523809524,0.5003851997592378,-0.0480042473782854,-0.017019732905788343,0.005936469474194376,0.006042254300094022,1.0178194845201325,0.22089639120763002,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,66,2026083202,0,0.25,0.75,170,322,inference,42,ZLZ,0.4523809523809524,0.5003851997592378,-0.0480042473782854,-0.01573250398483289,0.0059406697872759345,0.006042254300094022,1.0170998416770558,0.2041174546581879,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,66,2026083202,1,0.5,0.8,420,40,balance,63,LOO,0.5079365079365079,0.5898246742522033,-0.0818881663156954,-0.009839945988603938,0.0038508813727240526,0.004031242126480222,1.0468362269047475,0.15856693968176333,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,66,2026083202,1,0.5,0.8,420,40,balance,63,ZLZ,0.5079365079365079,0.5898246742522033,-0.0818881663156954,-0.00843020349122392,0.0038469312855451774,0.004031242126480222,1.0479111341623366,0.1359192105645315,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,66,2026083202,1,0.5,0.8,420,40,inference,42,LOO,0.47619047619047616,0.5898246742522033,-0.11363419806172714,-0.009212263617699001,0.005771912820767768,0.006083734306730822,1.0540239424339706,0.12125690411138255,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,66,2026083202,1,0.5,0.8,420,40,inference,42,ZLZ,0.4523809523809524,0.5898246742522033,-0.13744372187125092,-0.006938222988466136,0.0057624449876348596,0.006042254300094022,1.0485573941373119,0.09139971834181072,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,66,2026083202,2,0.75,0.25,322,170,balance,63,LOO,0.47619047619047616,0.5003851997592378,-0.024194723568761622,0.003790717501890639,0.0039545968912049366,0.004023114622192963,1.0173260974185285,0.06027959282811227,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,66,2026083202,2,0.75,0.25,322,170,balance,63,ZLZ,0.47619047619047616,0.5003851997592378,-0.024194723568761622,0.0033177756838784767,0.003955107830911968,0.0040231146221929625,1.0171946743776423,0.05275551362022797,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,66,2026083202,2,0.75,0.25,322,170,inference,42,LOO,0.47619047619047616,0.5003851997592378,-0.024194723568761622,0.004543332162695646,0.005932031326909179,0.006083734306730822,1.0255735297845578,0.058989235979653845,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,66,2026083202,2,0.75,0.25,322,170,inference,42,ZLZ,0.42857142857142855,0.5003851997592378,-0.07181377118780924,0.006336876060281882,0.005933601172156791,0.005973120955699353,1.0066603370189435,0.08226517713348452,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,66,2026083202,3,0.5,0.2,420,449,balance,63,LOO,0.31746031746031744,0.4089581334937127,-0.09149781603339524,-0.008940942327471446,0.0037937781586353156,0.00349482684352116,0.9211995792548678,0.14516012301555645,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,linear,500,66,2026083202,3,0.5,0.2,420,449,balance,63,ZLZ,0.3333333333333333,0.4089581334937127,-0.07562480016037937,-0.008430203491223753,0.0037950323515907364,0.0035842293906810036,0.9444529212454876,0.1368454356988682,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,linear,500,66,2026083202,3,0.5,0.2,420,449,inference,42,LOO,0.30952380952380953,0.4089581334937127,-0.09943432396990315,-0.010276336450034618,0.0056828488069748774,0.0052126541673580004,0.9172607515019965,0.136318646035988,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,linear,500,66,2026083202,3,0.5,0.2,420,449,inference,42,ZLZ,0.30952380952380953,0.4089581334937127,-0.09943432396990315,-0.006938222988466136,0.005697446555865719,0.0052126541673580004,0.91491058603988,0.09191959952740296,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,linear,500,67,2026083202,0,0.25,0.75,68,218,balance,63,LOO,0.5555555555555556,0.49973939627092845,0.05581615928462713,-0.03959300464310184,0.003936232175321491,0.003982477100756672,1.0117485258428394,0.6310708316035848,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,67,2026083202,0,0.25,0.75,68,218,balance,63,ZLZ,0.5555555555555556,0.49973939627092845,0.05581615928462713,-0.03989709963510141,0.003936071667624528,0.003982477100756672,1.0117897835839331,0.6359307515898471,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,67,2026083202,0,0.25,0.75,68,218,inference,42,LOO,0.5476190476190477,0.49973939627092845,0.04787965134811922,-0.0430276297550482,0.005898561056251822,0.0060422543000940195,1.0243607284000051,0.5602403483205722,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,67,2026083202,0,0.25,0.75,68,218,inference,42,ZLZ,0.5238095238095238,0.49973939627092845,0.024070127538595387,-0.0425193443754196,0.005899377524246509,0.006083734306730822,1.031250209318967,0.5535839175155903,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,67,2026083202,1,0.5,0.8,4,311,balance,63,LOO,0.746031746031746,0.5896497392844327,0.1563820067473134,-0.006559818205271739,0.0038474032824620565,0.0030559416120091998,0.7942867923254515,0.10575671398441984,0.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,linear,500,67,2026083202,1,0.5,0.8,4,311,balance,63,ZLZ,0.746031746031746,0.5896497392844327,0.1563820067473134,-0.0074343276685254756,0.0038502015114071824,0.0030559416120091998,0.7937095248015488,0.11981190367379463,0.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,linear,500,67,2026083202,1,0.5,0.8,4,311,inference,42,LOO,0.7857142857142857,0.5896497392844327,0.19606454642985305,-0.004956516653491616,0.005763983108865019,0.004106520657043305,0.7124449498693823,0.06528527231777094,0.0,0.2511973726006038,1.0,0.6533790320830186,0.0
main,linear,500,67,2026083202,1,0.5,0.8,4,311,inference,42,ZLZ,0.7857142857142857,0.5896497392844327,0.19606454642985305,-0.00866543796212138,0.005776803850442279,0.004106520657043305,0.710863786162465,0.11401098733105183,0.0,0.2511973726006038,1.0,0.6533790320830186,0.0
main,linear,500,67,2026083202,2,0.75,0.25,218,68,balance,63,LOO,0.31746031746031744,0.49973939627092845,-0.182279078810611,-0.034121183519958964,0.0039385204287459225,0.0034948268435211604,0.8873451101113013,0.5436977495244945,0.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,linear,500,67,2026083202,2,0.75,0.25,218,68,balance,63,ZLZ,0.3333333333333333,0.49973939627092845,-0.16640606293759513,-0.03224169576893604,0.00394007375218899,0.003584229390681004,0.9096858627810485,0.5136481166512153,0.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,linear,500,67,2026083202,2,0.75,0.25,218,68,inference,42,LOO,0.35714285714285715,0.49973939627092845,-0.1425965391280713,-0.035647455451723986,0.005905449405491377,0.005599800895968143,0.9482429721201207,0.46387616537396015,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,linear,500,67,2026083202,2,0.75,0.25,218,68,inference,42,ZLZ,0.35714285714285715,0.49973939627092845,-0.1425965391280713,-0.03417835461302465,0.005906091811717108,0.005599800895968142,0.948139831632601,0.4447347392180642,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
main,linear,500,67,2026083202,3,0.5,0.2,4,156,balance,63,LOO,0.47619047619047616,0.41008307798800203,0.06610739820247413,-0.007173479020728846,0.0038076672993676906,0.004023114622192963,1.0565824968113813,0.1162519738138401,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,67,2026083202,3,0.5,0.2,4,156,balance,63,ZLZ,0.47619047619047616,0.41008307798800203,0.06610739820247413,-0.007434327668525531,0.0038070603700232682,0.004023114622192963,1.0567509393522894,0.12048883824322999,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,67,2026083202,3,0.5,0.2,4,156,inference,42,LOO,0.4523809523809524,0.41008307798800203,0.04229787439295035,-0.008715345031190036,0.005701393016893617,0.006042254300094022,1.0597856141806765,0.1154234617215105,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,67,2026083202,3,0.5,0.2,4,156,inference,42,ZLZ,0.4523809523809524,0.41008307798800203,0.04229787439295035,-0.008665437962121436,0.0057015651685993285,0.006042254300094022,1.0597536152653304,0.11476077463425059,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,68,2026083202,0,0.25,0.75,101,409,balance,63,LOO,0.5555555555555556,0.5014071461538293,0.05414840940172627,0.01393909504555857,0.003951555106976698,0.003982477100756672,1.0078252720619736,0.22174332631303706,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,68,2026083202,0,0.25,0.75,101,409,balance,63,ZLZ,0.5555555555555556,0.5014071461538293,0.05414840940172627,0.01176040327256933,0.003952071666450529,0.003982477100756672,1.0076935432533416,0.18707243902065587,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,68,2026083202,0,0.25,0.75,101,409,inference,42,LOO,0.5238095238095238,0.5014071461538293,0.022402377655694528,0.004607746474040386,0.0059412332604306195,0.006083734306730822,1.023985095358783,0.059779224069483446,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,68,2026083202,0,0.25,0.75,101,409,inference,42,ZLZ,0.5238095238095238,0.5014071461538293,0.022402377655694528,0.004475164613870541,0.005940840147818972,0.006083734306730822,1.0240528536968478,0.05806107620824329,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,68,2026083202,1,0.5,0.8,424,373,balance,63,LOO,0.5714285714285714,0.5898746403092054,-0.018446068880634048,0.0041747366130829855,0.0038183840185751993,0.003949967083607638,1.034460406389805,0.06755994368965393,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,68,2026083202,1,0.5,0.8,424,373,balance,63,ZLZ,0.5714285714285714,0.5898746403092054,-0.018446068880634048,0.002831217911751893,0.0038220730461576793,0.003949967083607638,1.0334619553068276,0.04579560552351603,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,68,2026083202,1,0.5,0.8,424,373,inference,42,LOO,0.5952380952380952,0.5898746403092054,0.005363454928889788,0.003667604828071269,0.005729164943295609,0.005876334273546817,1.0256877453708901,0.048454807533870686,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,68,2026083202,1,0.5,0.8,424,373,inference,42,ZLZ,0.5714285714285714,0.5898746403092054,-0.018446068880634048,0.0028776188837147387,0.005731822029240724,0.005973120955699353,1.0420981191020324,0.03800904222680322,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,68,2026083202,2,0.75,0.25,409,101,balance,63,LOO,0.47619047619047616,0.5014071461538293,-0.025216669963353144,-0.020180471887067952,0.003952376626594106,0.004023114622192963,1.0178975847399985,0.32099787406038877,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,68,2026083202,2,0.75,0.25,409,101,balance,63,ZLZ,0.4603174603174603,0.5014071461538293,-0.041089685836369017,-0.01890642371697454,0.0039529953750603,0.004006859613618447,1.0136261830453888,0.3007088665274689,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,68,2026083202,2,0.75,0.25,409,101,inference,42,LOO,0.5,0.5014071461538293,-0.0014071461538293084,-0.01518381858131207,0.005933931315430687,0.006097560975609756,1.0275752534839027,0.19711049498443323,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,68,2026083202,2,0.75,0.25,409,101,inference,42,ZLZ,0.4523809523809524,0.5014071461538293,-0.049026193772876925,-0.018545975491607525,0.005929474457897248,0.006042254300094022,1.0190202087887514,0.2408471880707673,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,68,2026083202,3,0.5,0.2,424,134,balance,63,LOO,0.38095238095238093,0.4099390918191193,-0.028986710866738374,0.0028312179117518377,0.003837713637967776,0.0038036720064369843,0.99112971035827,0.045702190313215686,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,68,2026083202,3,0.5,0.2,424,134,balance,63,ZLZ,0.38095238095238093,0.4099390918191193,-0.028986710866738374,0.002831217911751893,0.003837713637967776,0.0038036720064369843,0.99112971035827,0.04570219031321658,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,68,2026083202,3,0.5,0.2,424,134,inference,42,LOO,0.40476190476190477,0.4099390918191193,-0.005177187057214538,0.004982496242154966,0.005762899800423044,0.0058763342735468176,1.0196835754658526,0.06563363318714469,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,68,2026083202,3,0.5,0.2,424,134,inference,42,ZLZ,0.35714285714285715,0.4099390918191193,-0.052796234676262155,0.0028776188837148498,0.005755680497162566,0.005599800895968142,0.9729172595193097,0.03793018280918185,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
main,linear,500,69,2026083202,0,0.25,0.75,105,252,balance,63,LOO,0.5396825396825397,0.5000016533232287,0.039680886359310996,0.004009135986734691,0.003957755264123843,0.004006859613618447,1.0124071212638446,0.06372741755896948,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,69,2026083202,0,0.25,0.75,105,252,balance,63,ZLZ,0.5238095238095238,0.5000016533232287,0.02380787048629518,0.005287608565213597,0.003957750026378213,0.004023114622192963,1.016515594815008,0.08404949670235795,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,69,2026083202,0,0.25,0.75,105,252,inference,42,LOO,0.47619047619047616,0.5000016533232287,-0.023811177132752492,0.00615833506215524,0.005939990756903827,0.006083734306730822,1.0241992884685767,0.07990435123002333,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,69,2026083202,0,0.25,0.75,105,252,inference,42,ZLZ,0.4523809523809524,0.5000016533232287,-0.04762070094227627,0.005773870740818587,0.005940026102439879,0.006042254300094022,1.0172100586581856,0.0749157066547972,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,69,2026083202,1,0.5,0.8,212,83,balance,63,LOO,0.5555555555555556,0.5908532939464475,-0.0352977383908919,0.0005159912660351873,0.003822785056201282,0.003982477100756672,1.0417737440655574,0.00834550094707511,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,69,2026083202,1,0.5,0.8,212,83,balance,63,ZLZ,0.5238095238095238,0.5908532939464475,-0.06704377013692364,0.0006416584486237387,0.0038222981025252943,0.004023114622192963,1.052538162718129,0.01037866847442406,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,69,2026083202,1,0.5,0.8,212,83,inference,42,LOO,0.5,0.5908532939464475,-0.09085329394644748,-0.003925913278512105,0.005750766872707586,0.006097560975609756,1.0603039752051178,0.05176995897888056,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,69,2026083202,1,0.5,0.8,212,83,inference,42,ZLZ,0.5,0.5908532939464475,-0.09085329394644748,-0.0023203960033347792,0.005743747591007889,0.006097560975609756,1.0615997445911063,0.03061712698703837,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,69,2026083202,2,0.75,0.25,252,105,balance,63,LOO,0.49206349206349204,0.5000016533232287,-0.00793816125973662,-0.007930230172186914,0.003958892889476214,0.004031242126480222,1.0182751185808363,0.12603724944863642,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,69,2026083202,2,0.75,0.25,252,105,balance,63,ZLZ,0.4444444444444444,0.5000016533232287,-0.05555720887878424,-0.007142727891277512,0.003958292796546443,0.003982477100756672,1.0061097815278672,0.11352987184045467,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,69,2026083202,2,0.75,0.25,252,105,inference,42,LOO,0.42857142857142855,0.5000016533232287,-0.07143022475180011,-0.008334888196262713,0.0059369230889888755,0.005973120955699353,1.0060970752303686,0.10817304804160609,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,69,2026083202,2,0.75,0.25,252,105,inference,42,ZLZ,0.38095238095238093,0.5000016533232287,-0.11904927237084773,-0.009886648710263235,0.005935747439649706,0.005751894253636414,0.9690261103790929,0.12832503644365872,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,69,2026083202,3,0.5,0.2,212,440,balance,63,LOO,0.3968253968253968,0.4101261300867107,-0.013300733261313924,0.0006416584486235166,0.003828789193809445,0.003860564536447793,1.0082990577516577,0.010369867067689994,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,500,69,2026083202,3,0.5,0.2,212,440,balance,63,ZLZ,0.3968253968253968,0.4101261300867107,-0.013300733261313924,0.0006416584486235166,0.003828789193809445,0.003860564536447792,1.0082990577516575,0.010369867067689994,1.0,0.2435586146404704,1.0,0.6977114276985763,0.0
main,linear,500,69,2026083202,3,0.5,0.2,212,440,inference,42,LOO,0.38095238095238093,0.4101261300867107,-0.029173749134329796,-0.002881488365433782,0.00572503089423968,0.005751894253636414,1.004692264529745,0.03808271942331657,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,69,2026083202,3,0.5,0.2,212,440,inference,42,ZLZ,0.38095238095238093,0.4101261300867107,-0.029173749134329796,-0.0023203960033347237,0.005727992623157901,0.005751894253636414,1.0041727760580348,0.03065920460871749,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,70,2026083202,0,0.25,0.75,12,378,balance,63,LOO,0.5396825396825397,0.49993042907384133,0.03975211060869832,-0.027610499569576008,0.003947408420931088,0.004006859613618446,1.0150608161983234,0.43945886829572434,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,70,2026083202,0,0.25,0.75,12,378,balance,63,ZLZ,0.5555555555555556,0.49993042907384133,0.05562512648171425,-0.030058885434428306,0.003944329778123528,0.003982477100756672,1.00967143336866,0.47861495429675516,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,70,2026083202,0,0.25,0.75,12,378,inference,42,LOO,0.5952380952380952,0.49993042907384133,0.0953076661642539,-0.02747201690459783,0.005920596794793051,0.005876334273546817,0.9925239764198837,0.35703254215177205,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,70,2026083202,0,0.25,0.75,12,378,inference,42,ZLZ,0.5714285714285714,0.49993042907384133,0.07149814235473007,-0.028884297896239974,0.005919610143978979,0.005973120955699353,1.009039583759549,0.3754181476792356,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,70,2026083202,1,0.5,0.8,19,324,balance,63,LOO,0.5555555555555556,0.5893189976831982,-0.033763442127642596,0.006510194770777411,0.003810808472246823,0.003982477100756672,1.0450478237780958,0.10545943028909777,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,70,2026083202,1,0.5,0.8,19,324,balance,63,ZLZ,0.5238095238095238,0.5893189976831982,-0.06550947387367434,0.0050583201339288175,0.0038151069522342146,0.004023114622192963,1.054522107129116,0.08189416384737169,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,70,2026083202,1,0.5,0.8,19,324,inference,42,LOO,0.5476190476190477,0.5893189976831982,-0.041699950064150504,0.0035727555141482625,0.005730796216552984,0.00604225430009402,1.054348134495066,0.04719498098336364,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,70,2026083202,1,0.5,0.8,19,324,inference,42,ZLZ,0.5238095238095238,0.5893189976831982,-0.06550947387367434,-0.0001590468763819075,0.005749168407865505,0.006083734306730822,1.0581937899762326,0.0020975997806905932,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,70,2026083202,2,0.75,0.25,378,12,balance,63,LOO,0.38095238095238093,0.49993042907384133,-0.1189780481214604,-0.018643287382405005,0.003954502152904397,0.0038036720064369843,0.9618586257800783,0.29646715518754313,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,70,2026083202,2,0.75,0.25,378,12,balance,63,ZLZ,0.38095238095238093,0.49993042907384133,-0.1189780481214604,-0.01930402755296856,0.003954239133577993,0.0038036720064369843,0.9619226045631771,0.30698451120735903,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,70,2026083202,2,0.75,0.25,378,12,inference,42,LOO,0.38095238095238093,0.49993042907384133,-0.1189780481214604,-0.01839443867013435,0.005933618004176409,0.005751894253636414,0.9693738709819055,0.23879583485284628,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,70,2026083202,2,0.75,0.25,378,12,inference,42,ZLZ,0.38095238095238093,0.49993042907384133,-0.1189780481214604,-0.022932148823932796,0.005928913500773748,0.005751894253636414,0.9701430545218391,0.2978222870953791,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,70,2026083202,3,0.5,0.2,19,3,balance,63,LOO,0.4603174603174603,0.4113595689659725,0.048957891351487814,0.0039722494021012245,0.003843723857826271,0.004006859613618447,1.0424421113030824,0.06407084011958564,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,70,2026083202,3,0.5,0.2,19,3,balance,63,ZLZ,0.4603174603174603,0.4113595689659725,0.048957891351487814,0.0050583201339287065,0.0038456007435967313,0.004006859613618447,1.0419333364989138,0.08156882666761615,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,70,2026083202,3,0.5,0.2,19,3,inference,42,LOO,0.5,0.4113595689659725,0.08864043103402752,0.0013584431755180315,0.005754233597882984,0.006097560975609756,1.0596651790175993,0.017908026654081158,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,70,2026083202,3,0.5,0.2,19,3,inference,42,ZLZ,0.47619047619047616,0.4113595689659725,0.06483090722450369,-0.00015904687638207404,0.005750695778120567,0.006083734306730822,1.0579127363818048,0.002097321203595775,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,71,2026083202,0,0.25,0.75,106,350,balance,63,LOO,0.5555555555555556,0.49932685351834727,0.05622870203720831,-0.0002136991351872064,0.003957668197978638,0.003982477100756672,1.0062685656141424,0.0033969024406607564,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,71,2026083202,0,0.25,0.75,106,350,balance,63,ZLZ,0.5396825396825397,0.49932685351834727,0.040355686164192384,0.0004336647606644761,0.003956315313913261,0.004006859613618446,1.0127755994390626,0.006894593800642965,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,71,2026083202,0,0.25,0.75,106,350,inference,42,LOO,0.6428571428571429,0.49932685351834727,0.14353028933879564,0.0004711007011480861,0.005937128020151577,0.005599800895968143,0.9431834511503725,0.006114001540642707,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,linear,500,71,2026083202,0,0.25,0.75,106,350,inference,42,ZLZ,0.5714285714285714,0.49932685351834727,0.07210171791022413,-0.005106159472929139,0.005935256279821522,0.005973120955699353,1.0063796193614356,0.06627879991919688,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,71,2026083202,1,0.5,0.8,381,462,balance,63,LOO,0.6349206349206349,0.5903883783194127,0.044532256601222175,-0.02637293464139112,0.0038940346679109256,0.0037386519721389153,0.9600972489915274,0.4226282774062366,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,linear,500,71,2026083202,1,0.5,0.8,381,462,balance,63,ZLZ,0.6031746031746031,0.5903883783194127,0.012786224855190431,-0.02466527928864537,0.003891041882339242,0.0038605645364477924,0.9921673045901199,0.39541494945947026,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,500,71,2026083202,1,0.5,0.8,381,462,inference,42,LOO,0.6190476190476191,0.5903883783194127,0.02865924072820636,-0.02670585335569342,0.005843812888175514,0.005751894253636414,0.9842707772651157,0.3493480383606059,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,71,2026083202,1,0.5,0.8,381,462,inference,42,ZLZ,0.5952380952380952,0.5903883783194127,0.004849716918682523,-0.02622513477028221,0.005841746039077529,0.005876334273546817,1.0059208726702453,0.3431202837011552,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,71,2026083202,2,0.75,0.25,350,106,balance,63,LOO,0.6190476190476191,0.49932685351834727,0.1197207655292718,0.04580875059232825,0.00392902646613784,0.0038036720064369843,0.9680952875270202,0.7308125044592548,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,71,2026083202,2,0.75,0.25,350,106,balance,63,ZLZ,0.6190476190476191,0.49932685351834727,0.1197207655292718,0.04567393293516231,0.003929339493300452,0.0038036720064369843,0.9680181651196769,0.7286326586537126,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,71,2026083202,2,0.75,0.25,350,106,inference,42,LOO,0.6428571428571429,0.49932685351834727,0.14353028933879564,0.048164634473288004,0.005889582257403404,0.005599800895968143,0.9507976374604504,0.6276044623814427,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,linear,500,71,2026083202,2,0.75,0.25,350,106,inference,42,ZLZ,0.6190476190476191,0.49932685351834727,0.1197207655292718,0.04682429566563717,0.005892862504545793,0.005751894253636414,0.9760781367627983,0.6099694714246143,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,71,2026083202,3,0.5,0.2,381,133,balance,63,LOO,0.4126984126984127,0.41010173987973453,0.0025966728186781474,-0.024800433088196516,0.0037506509635732038,0.003909329562171343,1.0423069488841392,0.404954229905663,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,71,2026083202,3,0.5,0.2,381,133,balance,63,ZLZ,0.4126984126984127,0.41010173987973453,0.0025966728186781474,-0.02466527928864526,0.00375127555193148,0.003909329562171343,1.0421334045051645,0.4027138389707056,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,71,2026083202,3,0.5,0.2,381,133,inference,42,LOO,0.35714285714285715,0.41010173987973453,-0.05295888273687738,-0.025990560508315164,0.005619947206554802,0.005599800895968143,0.9964152135516217,0.346696556080555,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,linear,500,71,2026083202,3,0.5,0.2,381,133,inference,42,ZLZ,0.3333333333333333,0.41010173987973453,-0.07676840654640121,-0.02622513477028221,0.005618705062454647,0.005420054200542005,0.9646447251271351,0.34986428496708516,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,linear,500,72,2026083202,0,0.25,0.75,489,226,balance,63,LOO,0.4603174603174603,0.49942225497405046,-0.03910479465659017,0.0055694954975546995,0.00395945956550823,0.004006859613618447,1.0119713428880874,0.08851113320996705,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,72,2026083202,0,0.25,0.75,489,226,balance,63,ZLZ,0.5079365079365079,0.49942225497405046,0.008514252962457447,0.005219911460886406,0.003959769914553565,0.004031242126480222,1.018049587089384,0.08295224818224675,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,72,2026083202,0,0.25,0.75,489,226,inference,42,LOO,0.4523809523809524,0.49942225497405046,-0.04704130259309808,0.008870737533635875,0.0059417872045784935,0.006042254300094022,1.0169085650590302,0.11508035223079956,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,72,2026083202,0,0.25,0.75,489,226,inference,42,ZLZ,0.42857142857142855,0.49942225497405046,-0.07085082640262191,0.008362381175900047,0.005942570027543263,0.005973120955699353,1.0051410295569911,0.10847828378474976,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,72,2026083202,1,0.5,0.8,307,12,balance,63,LOO,0.5714285714285714,0.5900277487931126,-0.018599177364541197,-0.0180729896497982,0.0038742112426609007,0.003949967083607638,1.0195538746345452,0.2903610453956125,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,72,2026083202,1,0.5,0.8,307,12,balance,63,ZLZ,0.5714285714285714,0.5900277487931126,-0.018599177364541197,-0.017577425550893477,0.0038732087572342323,0.003949967083607638,1.019817761237382,0.2824358455020857,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,72,2026083202,1,0.5,0.8,307,12,inference,42,LOO,0.5476190476190477,0.5900277487931126,-0.04240870117406492,-0.01598486065926008,0.005808453989845358,0.00604225430009402,1.0402517280256336,0.20973870301558922,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,72,2026083202,1,0.5,0.8,307,12,inference,42,ZLZ,0.5714285714285714,0.5900277487931126,-0.018599177364541197,-0.018546332780710828,0.005819101517765151,0.005973120955699354,1.0264679070237899,0.24312525896427956,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,72,2026083202,2,0.75,0.25,226,489,balance,63,LOO,0.6031746031746031,0.49942225497405046,0.10375234820055268,0.029658588875645986,0.003947105395052043,0.003860564536447793,0.9780748548765039,0.47207513108222104,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,500,72,2026083202,2,0.75,0.25,226,489,balance,63,ZLZ,0.5873015873015873,0.49942225497405046,0.08787933232753686,0.029969723516296565,0.003946807794023162,0.003909329562171343,0.9905041659468256,0.4770454388732201,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,72,2026083202,2,0.75,0.25,226,489,inference,42,LOO,0.5714285714285714,0.49942225497405046,0.07200631645452094,0.02995761550452347,0.005920462537237485,0.005973120955699354,1.008894308194785,0.389340357898222,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,72,2026083202,2,0.75,0.25,226,489,inference,42,ZLZ,0.5476190476190477,0.49942225497405046,0.04819679264499721,0.029853616210630318,0.005920560531013767,0.00604225430009402,1.020554433730182,0.3879855333406297,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,72,2026083202,3,0.5,0.2,307,176,balance,63,LOO,0.30158730158730157,0.4100252205663531,-0.10843791897905153,-0.019321307834731183,0.0037679591250163,0.003397296792074058,0.90162782539722,0.3147628206594035,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,linear,500,72,2026083202,3,0.5,0.2,307,176,balance,63,ZLZ,0.30158730158730157,0.4100252205663531,-0.10843791897905153,-0.017577425550893422,0.0037729162578828894,0.0033972967920740584,0.9004432009260647,0.2861651112431748,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,linear,500,72,2026083202,3,0.5,0.2,307,176,inference,42,LOO,0.2857142857142857,0.4100252205663531,-0.1243109348520674,-0.016945895927053922,0.005667087162965098,0.004977600796416128,0.878334963496799,0.22510471340869873,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,linear,500,72,2026083202,3,0.5,0.2,307,176,inference,42,ZLZ,0.30952380952380953,0.4100252205663531,-0.10050141104254356,-0.01854633278071094,0.005660357732976979,0.0052126541673580004,0.9209054291726689,0.2465108893271291,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,linear,500,73,2026083202,0,0.25,0.75,200,356,balance,63,LOO,0.5714285714285714,0.4998715797440247,0.07155699168454671,0.005950688688486083,0.003951570087043378,0.003949967083607638,0.9995943375922911,0.09466346260059155,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,73,2026083202,0,0.25,0.75,200,356,balance,63,ZLZ,0.5873015873015873,0.4998715797440247,0.08743000755756264,0.0052381928057147475,0.003953171253433378,0.003909329562171343,0.988909741457834,0.08331221199808916,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,73,2026083202,0,0.25,0.75,200,356,inference,42,LOO,0.5476190476190477,0.4998715797440247,0.047747467875022986,0.005978477166885765,0.0059304489000440485,0.00604225430009402,1.018852771844833,0.07763307539257862,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,73,2026083202,0,0.25,0.75,200,356,inference,42,ZLZ,0.5714285714285714,0.4998715797440247,0.07155699168454671,0.006363052029470351,0.005929199480473467,0.005973120955699354,1.0074076568633814,0.08263564922235216,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,73,2026083202,1,0.5,0.8,319,351,balance,63,LOO,0.6349206349206349,0.5893405644620308,0.04558007045860413,0.023134796492023435,0.003756582050503154,0.0037386519721389158,0.9952270233624109,0.3774585298070867,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,linear,500,73,2026083202,1,0.5,0.8,319,351,balance,63,ZLZ,0.6507936507936508,0.5893405644620308,0.061453086331620055,0.020350928474628827,0.0037655127019340933,0.003665504433553588,0.9734409956102027,0.3316440189980867,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,500,73,2026083202,1,0.5,0.8,319,351,inference,42,LOO,0.5952380952380952,0.5893405644620308,0.005897530776064475,0.022716731187613304,0.0056381328300174356,0.005876334273546817,1.0422482851523462,0.3025367849182368,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,73,2026083202,1,0.5,0.8,319,351,inference,42,ZLZ,0.5714285714285714,0.5893405644620308,-0.01791199303345936,0.02140937046100988,0.005644499243628041,0.005973120955699354,1.0582198168318098,0.28496478032685457,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,73,2026083202,2,0.75,0.25,356,200,balance,63,LOO,0.6031746031746031,0.4998715797440247,0.10330302343057846,0.04909835087057862,0.003925014841910359,0.0038605645364477924,0.9835796021012756,0.7836935158564854,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,500,73,2026083202,2,0.75,0.25,356,200,balance,63,ZLZ,0.6031746031746031,0.4998715797440247,0.10330302343057846,0.04909835087057862,0.003925014841910358,0.0038605645364477924,0.9835796021012758,0.7836935158564856,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,500,73,2026083202,2,0.75,0.25,356,200,inference,42,LOO,0.5952380952380952,0.4998715797440247,0.09536651549407055,0.048073034019834815,0.005890152907637877,0.0058763342735468176,0.9976539430626427,0.6263805270875554,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,73,2026083202,2,0.75,0.25,356,200,inference,42,ZLZ,0.6190476190476191,0.4998715797440247,0.11917603930359438,0.04658670423539585,0.005892744049307192,0.005751894253636414,0.9760977577691776,0.6068805214195283,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,73,2026083202,3,0.5,0.2,319,248,balance,63,LOO,0.38095238095238093,0.41058141651556124,-0.029629035563180306,0.019628615008500994,0.0038803188677147575,0.0038036720064369843,0.9802472776359967,0.31510547502289193,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,73,2026083202,3,0.5,0.2,319,248,balance,63,ZLZ,0.3492063492063492,0.41058141651556124,-0.06137506730921205,0.02035092847462866,0.003880780680570903,0.0036655044335535884,0.9445275925807678,0.32668160311199745,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,500,73,2026083202,3,0.5,0.2,319,248,inference,42,LOO,0.40476190476190477,0.41058141651556124,-0.00581951175365647,0.019656664164996007,0.00582010062959979,0.0058763342735468176,1.0096619710767603,0.2576585574306603,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,73,2026083202,3,0.5,0.2,319,248,inference,42,ZLZ,0.38095238095238093,0.41058141651556124,-0.029629035563180306,0.02140937046100988,0.005826411030042128,0.005751894253636414,0.9872105184441177,0.2804809292319652,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,74,2026083202,0,0.25,0.75,290,57,balance,63,LOO,0.38095238095238093,0.49996786929588255,-0.11901548834350162,-0.0423727950559083,0.003930270234449204,0.0038036720064369843,0.9677889253256498,0.6758898216450921,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,74,2026083202,0,0.25,0.75,290,57,balance,63,ZLZ,0.36507936507936506,0.49996786929588255,-0.1348885042165175,-0.04209616590010068,0.003930416361346823,0.003738651972138915,0.9512101590320582,0.6714648186837732,0.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,linear,500,74,2026083202,0,0.25,0.75,290,57,inference,42,LOO,0.35714285714285715,0.49996786929588255,-0.1428250121530254,-0.04631741723646188,0.005886950647552501,0.005599800895968142,0.9512226670859315,0.6036693647507866,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
main,linear,500,74,2026083202,0,0.25,0.75,290,57,inference,42,ZLZ,0.30952380952380953,0.49996786929588255,-0.19044405977207302,-0.043732020041818476,0.005893498416054212,0.0052126541673580004,0.8844753657960517,0.5696563631655193,0.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,linear,500,74,2026083202,1,0.5,0.8,324,375,balance,63,LOO,0.5238095238095238,0.5893343121956034,-0.06552478838607956,-0.026944421008318065,0.0038965911444880778,0.004023114622192963,1.032470298528461,0.43164472326434045,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,74,2026083202,1,0.5,0.8,324,375,balance,63,ZLZ,0.5555555555555556,0.5893343121956034,-0.03377875664004781,-0.024674682341015775,0.0038933719691295423,0.003982477100756672,1.0228863649128936,0.39544730616990825,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,74,2026083202,1,0.5,0.8,324,375,inference,42,LOO,0.42857142857142855,0.5893343121956034,-0.16076288362417485,-0.026254633738592492,0.00584326476417143,0.005973120955699353,1.0222232256741384,0.343461594334695,0.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,74,2026083202,1,0.5,0.8,324,375,inference,42,ZLZ,0.4523809523809524,0.5893343121956034,-0.136953359814651,-0.022411290763602265,0.005831849343578822,0.006042254300094022,1.036078599449224,0.29347000677547924,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,74,2026083202,2,0.75,0.25,57,290,balance,63,LOO,0.5238095238095238,0.49996786929588255,0.023841654513641286,0.005155465392115421,0.0039602850434827235,0.004023114622192963,1.015864913262654,0.08192277465018659,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,74,2026083202,2,0.75,0.25,57,290,balance,63,ZLZ,0.5238095238095238,0.49996786929588255,0.023841654513641286,0.005155465392115421,0.0039602850434827235,0.004023114622192963,1.015864913262654,0.08192277465018659,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,74,2026083202,2,0.75,0.25,57,290,inference,42,LOO,0.5238095238095238,0.49996786929588255,0.023841654513641286,0.006815702107101029,0.005940554035176699,0.006083734306730822,1.024102174764557,0.08842949100378959,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,74,2026083202,2,0.75,0.25,57,290,inference,42,ZLZ,0.5714285714285714,0.49996786929588255,0.07146070213268885,0.00868011840032712,0.005940219134572448,0.005973120955699354,1.005538822791135,0.11262230612267178,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,74,2026083202,3,0.5,0.2,324,94,balance,63,LOO,0.4444444444444444,0.40924556186368655,0.03519888258075787,-0.025555539015536588,0.003745155418017629,0.003982477100756671,1.0633676459986967,0.41759003165958586,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,74,2026083202,3,0.5,0.2,324,94,balance,63,ZLZ,0.38095238095238093,0.40924556186368655,-0.028293180911305615,-0.02467468234101583,0.003748244760855931,0.0038036720064369843,1.0147875203241519,0.40303020829780833,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,74,2026083202,3,0.5,0.2,324,94,inference,42,LOO,0.40476190476190477,0.40924556186368655,-0.0044836571017817795,-0.021942130069327104,0.00563652634432755,0.005876334273546817,1.0425453399079032,0.2922624459360545,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,74,2026083202,3,0.5,0.2,324,94,inference,42,ZLZ,0.42857142857142855,0.40924556186368655,0.019325866707742,-0.022411290763602265,0.0056335685959630795,0.005973120955699353,1.0602730496580073,0.2985898748573918,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,75,2026083202,0,0.25,0.75,257,280,balance,63,LOO,0.6031746031746031,0.49999782562774836,0.10317677754685478,0.013907051578881224,0.003954993164099372,0.003860564536447792,0.9761241995286526,0.22113739881412128,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,500,75,2026083202,0,0.25,0.75,257,280,balance,63,ZLZ,0.6031746031746031,0.49999782562774836,0.10317677754685478,0.01325930090079458,0.003955323966543878,0.0038605645364477924,0.9760425616466291,0.2108286345431311,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,500,75,2026083202,0,0.25,0.75,257,280,inference,42,LOO,0.5714285714285714,0.49999782562774836,0.07143074580082304,0.016216379006677106,0.005936938784350612,0.005973120955699354,1.0060944154324305,0.21046147054462006,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,75,2026083202,0,0.25,0.75,257,280,inference,42,ZLZ,0.5476190476190477,0.49999782562774836,0.04762122199129931,0.014846894082074347,0.005934678673185741,0.00604225430009402,1.0181266135594385,0.19272453456910488,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,75,2026083202,1,0.5,0.8,9,361,balance,63,LOO,0.5555555555555556,0.5898910849468741,-0.034335529391318564,-0.0208277604093714,0.0038808385029712573,0.003982477100756672,1.0261898550294215,0.33433341774803516,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,75,2026083202,1,0.5,0.8,9,361,balance,63,ZLZ,0.5396825396825397,0.5898910849468741,-0.05020854526433449,-0.020880113872989603,0.003881274873928467,0.004006859613618446,1.0323565693668244,0.335154968857967,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,75,2026083202,1,0.5,0.8,9,361,inference,42,LOO,0.5238095238095238,0.5898910849468741,-0.06608156113735031,-0.019171380015467587,0.005818194807823146,0.006083734306730822,1.0456394994802565,0.25133863182970534,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,75,2026083202,1,0.5,0.8,9,361,inference,42,ZLZ,0.5,0.5898910849468741,-0.08989108494687414,-0.021111998817056388,0.005824973073461106,0.006097560975609756,1.0467964226977418,0.276619245114474,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,75,2026083202,2,0.75,0.25,280,257,balance,63,LOO,0.5396825396825397,0.49999782562774836,0.03968471405479129,-0.024458488177981963,0.003946635672894005,0.004006859613618446,1.0152595642759898,0.3893284049438549,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,75,2026083202,2,0.75,0.25,280,257,balance,63,ZLZ,0.5238095238095238,0.49999782562774836,0.023811698181775476,-0.0273786813804599,0.003944691467456275,0.004023114622192963,1.0198806815143033,0.43591920950100954,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,75,2026083202,2,0.75,0.25,280,257,inference,42,LOO,0.5,0.49999782562774836,2.1743722516398556e-06,-0.02821475867109502,0.005919525703305845,0.006097560975609756,1.0300759353413205,0.3667185549703808,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,75,2026083202,2,0.75,0.25,280,257,inference,42,ZLZ,0.47619047619047616,0.49999782562774836,-0.023807349437272196,-0.028318148612995808,0.005919288078864691,0.006083734306730822,1.0277814199402289,0.3680697432769926,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,75,2026083202,3,0.5,0.2,9,298,balance,63,LOO,0.3968253968253968,0.40982359819073694,-0.012998201365340134,-0.020880113872989714,0.003761099706517007,0.003860564536447793,1.0264456775124677,0.34046732572362987,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,500,75,2026083202,3,0.5,0.2,9,298,balance,63,ZLZ,0.3968253968253968,0.40982359819073694,-0.012998201365340134,-0.020880113872989714,0.003761099706517007,0.003860564536447793,1.0264456775124677,0.34046732572362987,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,500,75,2026083202,3,0.5,0.2,9,298,inference,42,LOO,0.38095238095238093,0.40982359819073694,-0.028871217238356006,-0.020082005425958893,0.005647671141765142,0.005751894253636414,1.0184541750493457,0.2672221045084528,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,75,2026083202,3,0.5,0.2,9,298,inference,42,ZLZ,0.35714285714285715,0.40982359819073694,-0.05268074104787979,-0.021111998817056332,0.005642721991910838,0.005599800895968143,0.9923935476523166,0.28105092952664146,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,linear,500,76,2026083202,0,0.25,0.75,374,435,balance,63,LOO,0.5079365079365079,0.4997523375269638,0.008184170409544111,-0.005387484408448218,0.0039571725868787185,0.004031242126480222,1.0187177935698597,0.08564332706318567,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,76,2026083202,0,0.25,0.75,374,435,balance,63,ZLZ,0.5079365079365079,0.4997523375269638,0.008184170409544111,-0.006737810084158524,0.003956251792876463,0.004031242126480222,1.0189548940587616,0.1071215389895283,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,76,2026083202,0,0.25,0.75,374,435,inference,42,LOO,0.42857142857142855,0.4997523375269638,-0.07118090895553525,-0.006682738938291466,0.00593473657441215,0.005973120955699353,1.0064677481141622,0.08674686177946415,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,76,2026083202,0,0.25,0.75,374,435,inference,42,ZLZ,0.4523809523809524,0.4997523375269638,-0.04737138514601141,-0.00624055351973879,0.00593470401135109,0.006042254300094022,1.018122266677028,0.0810071923743034,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,76,2026083202,1,0.5,0.8,262,333,balance,63,LOO,0.6507936507936508,0.5903207849452695,0.060472865848381296,0.004306436009952064,0.0038171876101384217,0.0036655044335535884,0.9602631067485486,0.06970216143311474,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,500,76,2026083202,1,0.5,0.8,262,333,balance,63,ZLZ,0.6666666666666666,0.5903207849452695,0.07634588172139711,0.005619142161668922,0.003812580032292648,0.0035842293906810036,0.9401060070405057,0.09100401119201616,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,linear,500,76,2026083202,1,0.5,0.8,262,333,inference,42,LOO,0.6428571428571429,0.5903207849452695,0.05253635791187339,0.0020894300182137115,0.005738537532362636,0.005599800895968143,0.9758236945193642,0.0275820928792422,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,linear,500,76,2026083202,1,0.5,0.8,262,333,inference,42,ZLZ,0.6666666666666666,0.5903207849452695,0.07634588172139711,0.0035655405383953065,0.005731609690910897,0.005420054200542005,0.9456425843401458,0.04709633092065817,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,linear,500,76,2026083202,2,0.75,0.25,435,374,balance,63,LOO,0.5555555555555556,0.4997523375269638,0.05580321802859178,0.03477725071091775,0.003940765586291917,0.003982477100756672,1.0105846220871015,0.5539938521398955,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,76,2026083202,2,0.75,0.25,435,374,balance,63,ZLZ,0.5555555555555556,0.4997523375269638,0.05580321802859178,0.033681068569022754,0.003941887517370941,0.003982477100756672,1.0102969917854994,0.5364555562717044,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,76,2026083202,2,0.75,0.25,435,374,inference,42,LOO,0.5714285714285714,0.4997523375269638,0.0716762339016076,0.035567230132593,0.005909231102835083,0.005973120955699354,1.0108118724335589,0.46268408092539826,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,76,2026083202,2,0.75,0.25,435,374,inference,42,ZLZ,0.5238095238095238,0.4997523375269638,0.02405718628256004,0.03326422515193328,0.005913087210111659,0.006083734306730822,1.0288592220198187,0.43258381799033463,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,76,2026083202,3,0.5,0.2,262,480,balance,63,LOO,0.47619047619047616,0.4105020386637428,0.06568843752673337,0.004866231663616771,0.0038461491544080615,0.004023114622192963,1.0460110777508673,0.07846567572836514,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,76,2026083202,3,0.5,0.2,262,480,balance,63,ZLZ,0.47619047619047616,0.4105020386637428,0.06568843752673337,0.005619142161668977,0.00384700564034283,0.004023114622192963,1.0457781969444784,0.09059591343934914,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,76,2026083202,3,0.5,0.2,262,480,inference,42,LOO,0.47619047619047616,0.4105020386637428,0.06568843752673337,0.004630146164517346,0.0057704207977008724,0.006083734306730822,1.0542964750776553,0.06095242079747182,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,76,2026083202,3,0.5,0.2,262,480,inference,42,ZLZ,0.5,0.4105020386637428,0.0894979613362572,0.0035655405383953065,0.00576566352825956,0.006097560975609756,1.0575644842477279,0.046957042011561125,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,77,2026083202,0,0.25,0.75,151,324,balance,63,LOO,0.4603174603174603,0.500227115734014,-0.039909655416553724,-0.03864877041893233,0.003936974088122699,0.004006859613618447,1.017751075808851,0.6159626851481447,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,77,2026083202,0,0.25,0.75,151,324,balance,63,ZLZ,0.4444444444444444,0.500227115734014,-0.055782671289569596,-0.04064012691252317,0.003935620749181106,0.003982477100756672,1.0119057080348293,0.6478111738562169,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,77,2026083202,0,0.25,0.75,151,324,inference,42,LOO,0.4523809523809524,0.500227115734014,-0.04784616335306163,-0.04104248629966811,0.005901913419052809,0.006042254300094022,1.023778878319048,0.534241037147415,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,77,2026083202,0,0.25,0.75,151,324,inference,42,ZLZ,0.4523809523809524,0.500227115734014,-0.04784616335306163,-0.04205061475197086,0.005901902077365887,0.006042254300094022,1.0237808457152133,0.5473641499054773,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,77,2026083202,1,0.5,0.8,274,185,balance,63,LOO,0.6666666666666666,0.5908389004372626,0.07582776622940401,0.007751167474993936,0.003803455576622156,0.003584229390681003,0.9423613128838362,0.12568340743299913,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
main,linear,500,77,2026083202,1,0.5,0.8,274,185,balance,63,ZLZ,0.6825396825396826,0.5908389004372626,0.09170078210241994,0.009077796046734532,0.003798896524723666,0.0034948268435211604,0.9199584197085695,0.14728268367528863,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,linear,500,77,2026083202,1,0.5,0.8,274,185,inference,42,LOO,0.6666666666666666,0.5908389004372626,0.07582776622940401,0.011080587719741963,0.005687623864461132,0.0054200542005420045,0.9529558089115167,0.1469255625768138,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,linear,500,77,2026083202,1,0.5,0.8,274,185,inference,42,ZLZ,0.6428571428571429,0.5908389004372626,0.05201824241988029,0.010026703115500357,0.005694331371763559,0.005599800895968143,0.9833991965651729,0.13287301439937138,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,linear,500,77,2026083202,2,0.75,0.25,324,151,balance,63,LOO,0.4603174603174603,0.500227115734014,-0.039909655416553724,-0.0030074434221268875,0.003959746701699445,0.004006859613618447,1.0118979610233103,0.047792941748011505,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,77,2026083202,2,0.75,0.25,324,151,balance,63,ZLZ,0.42857142857142855,0.500227115734014,-0.07165568716258547,-0.003106901649893412,0.003959763636641618,0.003949967083607637,0.9975259753023316,0.04937338170817912,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,77,2026083202,2,0.75,0.25,324,151,inference,42,LOO,0.42857142857142855,0.500227115734014,-0.07165568716258547,-0.0031831792916159896,0.005941416042649251,0.005973120955699353,1.0053362553341687,0.041296773196750285,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,77,2026083202,2,0.75,0.25,324,151,inference,42,ZLZ,0.38095238095238093,0.500227115734014,-0.11927473478163308,-0.005005951972919198,0.005939359779810163,0.005751894253636414,0.9684367451840508,0.06495563934929766,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,77,2026083202,3,0.5,0.2,274,281,balance,63,LOO,0.3968253968253968,0.4107431027865669,-0.01391770596117009,0.00850942461192683,0.003853696668493188,0.0038605645364477924,1.0017821506323408,0.1370760026661092,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,500,77,2026083202,3,0.5,0.2,274,281,balance,63,ZLZ,0.3968253968253968,0.4107431027865669,-0.01391770596117009,0.009077796046734532,0.0038553196671423256,0.0038605645364477932,1.0013604239747402,0.14620095995808632,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,500,77,2026083202,3,0.5,0.2,274,281,inference,42,LOO,0.38095238095238093,0.4107431027865669,-0.029790721834185963,0.009430905468401918,0.005786351234767384,0.005751894253636413,0.9940451279687386,0.12397981833884382,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
main,linear,500,77,2026083202,3,0.5,0.2,274,281,inference,42,ZLZ,0.38095238095238093,0.4107431027865669,-0.029790721834185963,0.010026703115500413,0.005787103903269917,0.005751894253636413,0.9939158428426332,0.13180367391081593,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
main,linear,500,78,2026083202,0,0.25,0.75,392,118,balance,63,LOO,0.5714285714285714,0.5001738803736613,0.07125469105491011,-0.01440655551311959,0.003955138972707131,0.003949967083607638,0.9986923622317236,0.2290758375118223,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,78,2026083202,0,0.25,0.75,392,118,balance,63,ZLZ,0.5555555555555556,0.5001738803736613,0.055381675181894297,-0.014833085114735689,0.00395479058513258,0.003982477100756672,1.0070007539029184,0.23586839019539188,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,78,2026083202,0,0.25,0.75,392,118,inference,42,LOO,0.5238095238095238,0.5001738803736613,0.023635643435862552,-0.016521565732636967,0.0059304672235975,0.006083734306730822,1.025844014873477,0.21453924483514883,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,78,2026083202,0,0.25,0.75,392,118,inference,42,ZLZ,0.5238095238095238,0.5001738803736613,0.023635643435862552,-0.014420263694504276,0.005931773707963039,0.006083734306730822,1.0256180707911673,0.1872323614256783,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,78,2026083202,1,0.5,0.8,273,453,balance,63,LOO,0.5396825396825397,0.5897383900340706,-0.05005585035153093,0.028254237531783355,0.00373183486892603,0.004006859613618446,1.0736969223859478,0.46251133725074134,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,78,2026083202,1,0.5,0.8,273,453,balance,63,ZLZ,0.5714285714285714,0.5897383900340706,-0.018309818605499184,0.028318558332698585,0.0037325600367159205,0.003949967083607638,1.058246095107154,0.4635192115952409,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,78,2026083202,1,0.5,0.8,273,453,inference,42,LOO,0.5714285714285714,0.5897383900340706,-0.018309818605499184,0.02926108116331605,0.005597189821834059,0.005973120955699354,1.0671642638237544,0.39111579126496915,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,78,2026083202,1,0.5,0.8,273,453,inference,42,ZLZ,0.5476190476190477,0.5897383900340706,-0.04211934241502291,0.02890455698104777,0.005597045620293324,0.0060422543000940195,1.0795435145617704,0.38635531754275504,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,78,2026083202,2,0.75,0.25,118,392,balance,63,LOO,0.5555555555555556,0.5001738803736613,0.055381675181894297,0.027491906710748193,0.003945926387154916,0.003982477100756672,1.0092628979903777,0.43765346578888337,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,78,2026083202,2,0.75,0.25,118,392,balance,63,ZLZ,0.5714285714285714,0.5001738803736613,0.07125469105491011,0.027737069070193576,0.003945856870953195,0.003949967083607638,1.0010416527484054,0.44156018235275757,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,78,2026083202,2,0.75,0.25,118,392,inference,42,LOO,0.6190476190476191,0.5001738803736613,0.11887373867395779,0.02889381332383778,0.005916580025527286,0.005751894253636414,0.9721653774342053,0.3756379753547835,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,78,2026083202,2,0.75,0.25,118,392,inference,42,ZLZ,0.5952380952380952,0.5001738803736613,0.09506421486443395,0.03186512633687,0.005913671039923135,0.005876334273546817,0.9936863639989005,0.4143688151260608,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,78,2026083202,3,0.5,0.2,273,442,balance,63,LOO,0.42857142857142855,0.41051811919215875,0.0180533093792698,0.030167158699444863,0.0038980518364008375,0.003949967083607636,1.0133182547040558,0.48318183958498395,1.0,0.2463626261816187,1.0,0.7019467280094196,0.0
main,linear,500,78,2026083202,3,0.5,0.2,273,442,balance,63,ZLZ,0.42857142857142855,0.41051811919215875,0.0180533093792698,0.028318558332698474,0.0038944091008663276,0.003949967083607637,1.014266087948734,0.4537852281356217,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,78,2026083202,3,0.5,0.2,273,442,inference,42,LOO,0.38095238095238093,0.41051811919215875,-0.029565738239777817,0.029973644694145818,0.005848189887943025,0.005751894253636414,0.9835341129218224,0.3919483334155681,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,78,2026083202,3,0.5,0.2,273,442,inference,42,ZLZ,0.38095238095238093,0.41051811919215875,-0.029565738239777817,0.028904556981047658,0.005844820303969896,0.005751894253636413,0.9841011279216973,0.3780774155648151,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
main,linear,500,79,2026083202,0,0.25,0.75,55,422,balance,63,LOO,0.3492063492063492,0.5003024759035366,-0.15109612669718742,-0.01664913469706747,0.00395333355893759,0.0036655044335535884,0.9271933113932962,0.2647950957836286,0.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,500,79,2026083202,0,0.25,0.75,55,422,balance,63,ZLZ,0.31746031746031744,0.5003024759035366,-0.18284215844321916,-0.014161857602468408,0.003954008001253445,0.0034948268435211604,0.8838694414410084,0.22521714633047327,0.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,linear,500,79,2026083202,0,0.25,0.75,55,422,inference,42,LOO,0.3333333333333333,0.5003024759035366,-0.1669691425702033,-0.0214506683766017,0.00592845205428105,0.0054200542005420045,0.9142444184275857,0.27859298257344767,0.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,linear,500,79,2026083202,0,0.25,0.75,55,422,inference,42,ZLZ,0.2857142857142857,0.5003024759035366,-0.2145881901892509,-0.017970712447784698,0.005929111128926772,0.004977600796416126,0.8395188904676714,0.23338368876720472,0.0,0.27655920512821,1.0,0.743961407911364,0.0
main,linear,500,79,2026083202,1,0.5,0.8,145,355,balance,63,LOO,0.6031746031746031,0.590108201009659,0.013066402164944146,0.025120407941694123,0.003743812797538985,0.0038605645364477924,1.0311852502308756,0.41055337398255337,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,500,79,2026083202,1,0.5,0.8,145,355,balance,63,ZLZ,0.5873015873015873,0.590108201009659,-0.00280661370807167,0.02206579153265209,0.0037558725325764638,0.003909329562171343,1.04085789074679,0.3600510555836314,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,79,2026083202,1,0.5,0.8,145,355,inference,42,LOO,0.6428571428571429,0.590108201009659,0.05274894184748391,0.01983857243897158,0.005649459124471403,0.005599800895968143,0.9912100915487363,0.26394107563489905,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,linear,500,79,2026083202,1,0.5,0.8,145,355,inference,42,ZLZ,0.6428571428571429,0.590108201009659,0.05274894184748391,0.01715912452087376,0.005661634614676692,0.005599800895968143,0.9890784688668787,0.228046917844061,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,linear,500,79,2026083202,2,0.75,0.25,422,55,balance,63,LOO,0.49206349206349204,0.5003024759035366,-0.008238983840044567,-0.010294815550559722,0.0039567227213864005,0.004031242126480222,1.0188336182090896,0.16366309562476639,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,79,2026083202,2,0.75,0.25,422,55,balance,63,ZLZ,0.5238095238095238,0.5003024759035366,0.023507047905987233,-0.007942540503875273,0.003957461870027859,0.004023114622192963,1.0165896107963366,0.1262557216774645,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,79,2026083202,2,0.75,0.25,422,55,inference,42,LOO,0.5476190476190477,0.5003024759035366,0.04731657171551107,-0.009900997318191995,0.005939546265241098,0.00604225430009402,1.0172922358487182,0.12847017274840553,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,79,2026083202,2,0.75,0.25,422,55,inference,42,ZLZ,0.5476190476190477,0.5003024759035366,0.04731657171551107,-0.008913243119257286,0.005940103112487624,0.00604225430009402,1.017196871110141,0.11564816885908483,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,79,2026083202,3,0.5,0.2,145,241,balance,63,LOO,0.3968253968253968,0.4098669324850167,-0.013041535659619907,0.019045419097863114,0.00387640833414997,0.003860564536447793,0.9959127634819588,0.30589739214095535,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,500,79,2026083202,3,0.5,0.2,145,241,balance,63,ZLZ,0.42857142857142855,0.4098669324850167,0.018704496086411837,0.02206579153265209,0.003882060636437219,0.003949967083607637,1.017492371585607,0.3541509030405104,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,79,2026083202,3,0.5,0.2,145,241,inference,42,LOO,0.47619047619047616,0.4098669324850167,0.06632354370545945,0.019122547184955152,0.005816508747453083,0.006083734306730822,1.045942604211633,0.25073476170380804,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,79,2026083202,3,0.5,0.2,145,241,inference,42,ZLZ,0.4523809523809524,0.4098669324850167,0.04251401989593567,0.01715912452087387,0.005808803252066351,0.006042254300094022,1.0401891814711792,0.2251395493282428,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,80,2026083202,0,0.25,0.75,200,475,balance,63,LOO,0.5714285714285714,0.5000326131474865,0.07139595828108491,-0.0023345676402647397,0.003955324427174473,0.003949967083607638,0.9986455362472851,0.03712063576112543,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,80,2026083202,0,0.25,0.75,200,475,balance,63,ZLZ,0.5396825396825397,0.5000326131474865,0.03964992653505317,-0.005636835191838552,0.003955610271070413,0.004006859613618446,1.0129561152479678,0.08962488043016069,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,80,2026083202,0,0.25,0.75,200,475,inference,42,LOO,0.5476190476190477,0.5000326131474865,0.04758643447156119,-0.002069563854318446,0.005931853567284932,0.0060422543000940195,1.01861150676712,0.02687098706521533,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,80,2026083202,0,0.25,0.75,200,475,inference,42,ZLZ,0.5714285714285714,0.5000326131474865,0.07139595828108491,-0.00466826400526138,0.005933611540821331,0.005973120955699353,1.0066585779345698,0.06060324142441897,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,80,2026083202,1,0.5,0.8,275,335,balance,63,LOO,0.746031746031746,0.5898654598676296,0.15616628616411643,0.04177437433002018,0.0036836163333701074,0.0030559416120091998,0.829603665377753,0.6882920590257522,0.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,linear,500,80,2026083202,1,0.5,0.8,275,335,balance,63,ZLZ,0.7301587301587301,0.5898654598676296,0.1402932702911005,0.03914976750685861,0.0036957601848513436,0.003177854176318078,0.8598648227620057,0.6439872901234732,0.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,linear,500,80,2026083202,1,0.5,0.8,275,335,inference,42,LOO,0.7380952380952381,0.5898654598676296,0.14822977822760852,0.042341990151712916,0.005524341374767683,0.004714894087716387,0.8534762368689903,0.569680052649417,0.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,linear,500,80,2026083202,1,0.5,0.8,275,335,inference,42,ZLZ,0.7142857142857143,0.5898654598676296,0.12442025441808469,0.04265783513929644,0.005523952334335948,0.004977600796416126,0.9010940890051143,0.5739497225204407,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,linear,500,80,2026083202,2,0.75,0.25,475,200,balance,63,LOO,0.5714285714285714,0.5000326131474865,0.07139595828108491,0.037480065351569,0.003938683626687268,0.003949967083607638,1.002864778689996,0.5972068639826407,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,80,2026083202,2,0.75,0.25,475,200,balance,63,ZLZ,0.5714285714285714,0.5000326131474865,0.07139595828108491,0.037480065351569114,0.003938683626687267,0.003949967083607638,1.0028647786899962,0.5972068639826424,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,80,2026083202,2,0.75,0.25,475,200,inference,42,LOO,0.5714285714285714,0.5000326131474865,0.07139595828108491,0.03936047264487985,0.00590458860685342,0.005973120955699353,1.0116066255261862,0.5122305571171807,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,80,2026083202,2,0.75,0.25,475,200,inference,42,ZLZ,0.5952380952380952,0.5000326131474865,0.09520548209060875,0.0396738032735392,0.005904022098279033,0.0058763342735468176,0.9953103453423242,0.5163329591723804,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,80,2026083202,3,0.5,0.2,275,336,balance,63,LOO,0.3333333333333333,0.4079273066888334,-0.07459397335550011,0.03951529343604765,0.003916053770079254,0.003584229390681004,0.9152656222614802,0.6314527924346481,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,linear,500,80,2026083202,3,0.5,0.2,275,336,balance,63,ZLZ,0.3333333333333333,0.4079273066888334,-0.07459397335550011,0.039149767506858835,0.003915507689911704,0.003584229390681004,0.9153932706902256,0.6256553271134939,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,linear,500,80,2026083202,3,0.5,0.2,275,336,inference,42,LOO,0.23809523809523808,0.4079273066888334,-0.16983206859359534,0.03923673687206508,0.005873230702478451,0.00442453404125878,0.753339050582785,0.5119815983658593,0.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,linear,500,80,2026083202,3,0.5,0.2,275,336,inference,42,ZLZ,0.2857142857142857,0.4079273066888334,-0.12221302097454773,0.042657835139296385,0.005883966513177535,0.004977600796416126,0.8459600824152308,0.5561138550831147,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,linear,500,81,2026083202,0,0.25,0.75,253,473,balance,63,LOO,0.42857142857142855,0.49938742136001657,-0.07081599278858802,0.02522557340517151,0.003949418827527356,0.003949967083607637,1.0001388194324845,0.4013973037346789,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,81,2026083202,0,0.25,0.75,253,473,balance,63,ZLZ,0.4126984126984127,0.49938742136001657,-0.0866890086616039,0.023666843244512292,0.003950790056871378,0.003909329562171343,0.9895057712246882,0.37652893701076745,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,81,2026083202,0,0.25,0.75,253,473,inference,42,LOO,0.42857142857142855,0.49938742136001657,-0.07081599278858802,0.026836062053190557,0.005924906664159466,0.005973120955699353,1.008137561361353,0.3486406565935897,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,81,2026083202,0,0.25,0.75,253,473,inference,42,ZLZ,0.42857142857142855,0.49938742136001657,-0.07081599278858802,0.024525521845757847,0.005928784234069326,0.005973120955699353,1.007478214736716,0.31851906648969447,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,81,2026083202,1,0.5,0.8,117,278,balance,63,LOO,0.5079365079365079,0.5905588935373937,-0.08262238560088575,-0.012327993814564064,0.003861924479861135,0.004031242126480222,1.0438428165807052,0.1983766350831677,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,81,2026083202,1,0.5,0.8,117,278,balance,63,ZLZ,0.49206349206349204,0.5905588935373937,-0.09849540147390162,-0.0091179095583247,0.0038531211282155312,0.004031242126480222,1.0462277183450972,0.14688889004467443,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,81,2026083202,1,0.5,0.8,117,278,inference,42,LOO,0.5238095238095238,0.5905588935373937,-0.06674936972786982,-0.010210435026306808,0.005785090965189381,0.006083734306730822,1.0516229292397417,0.13424222752800324,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,81,2026083202,1,0.5,0.8,117,278,inference,42,ZLZ,0.5,0.5905588935373937,-0.09055889353739366,-0.011703961076729108,0.005791001447946166,0.006097560975609756,1.052937221725668,0.1537998925483982,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,81,2026083202,2,0.75,0.25,473,253,balance,63,LOO,0.5079365079365079,0.49938742136001657,0.008549086576491338,-0.02418973755431658,0.003948215892229837,0.004031242126480222,1.0210287979473927,0.3849733891066901,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,81,2026083202,2,0.75,0.25,473,253,balance,63,ZLZ,0.49206349206349204,0.49938742136001657,-0.007323929296524534,-0.024302166799291813,0.003947746061553114,0.004031242126480222,1.0211503130204527,0.3867856854226993,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,81,2026083202,2,0.75,0.25,473,253,inference,42,LOO,0.5952380952380952,0.49938742136001657,0.09585067387807866,-0.02489703638433799,0.0059237173191891025,0.005876334273546817,0.9920011298498673,0.3234822767428474,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,81,2026083202,2,0.75,0.25,473,253,inference,42,ZLZ,0.5714285714285714,0.49938742136001657,0.07204115006855483,-0.026109486011080707,0.005924105634556562,0.005973120955699353,1.0082738769641235,0.33922427694946594,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,81,2026083202,3,0.5,0.2,117,334,balance,63,LOO,0.4126984126984127,0.4103780319100146,0.00232038078839808,-0.010306598446510717,0.0038002317744166847,0.003909329562171343,1.0287081931394577,0.16719000604706738,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,81,2026083202,3,0.5,0.2,117,334,balance,63,ZLZ,0.4126984126984127,0.4103780319100146,0.00232038078839808,-0.0091179095583247,0.0038036460557310187,0.003909329562171343,1.0277847898810377,0.14784111572019754,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,81,2026083202,3,0.5,0.2,117,334,inference,42,LOO,0.42857142857142855,0.4103780319100146,0.018193396661413952,-0.011147690304767977,0.005697471449754414,0.005973120955699353,1.0483810245256815,0.14768752627086904,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,81,2026083202,3,0.5,0.2,117,334,inference,42,ZLZ,0.40476190476190477,0.4103780319100146,-0.0056161271481098285,-0.011703961076729108,0.005694600411086115,0.005876334273546817,1.0319133651778107,0.15509622996761288,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,82,2026083202,0,0.25,0.75,190,77,balance,63,LOO,0.4444444444444444,0.502629743985965,-0.05818529954152063,-0.004179494736979539,0.003952152028324001,0.003982477100756672,1.007673053115199,0.06648244171750156,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,82,2026083202,0,0.25,0.75,190,77,balance,63,ZLZ,0.42857142857142855,0.502629743985965,-0.0740583154145365,-0.0059562200097788565,0.003952837397819391,0.003949967083607637,0.9992738597814983,0.09473626452457677,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,82,2026083202,0,0.25,0.75,190,77,inference,42,LOO,0.47619047619047616,0.502629743985965,-0.026439267795488886,-0.009020357895866193,0.0059339422127113045,0.006083734306730822,1.025243268075419,0.11709871055651,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,82,2026083202,0,0.25,0.75,190,77,inference,42,ZLZ,0.42857142857142855,0.502629743985965,-0.0740583154145365,-0.009438770647196393,0.005934844230033658,0.005973120955699353,1.0064494912051767,0.122521067189377,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,82,2026083202,1,0.5,0.8,308,13,balance,63,LOO,0.5555555555555556,0.589771948955343,-0.03421639339978744,-0.013063868780325172,0.0038655490263286765,0.003982477100756672,1.030248762499605,0.21011943126418803,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,82,2026083202,1,0.5,0.8,308,13,balance,63,ZLZ,0.5396825396825397,0.589771948955343,-0.050089409272803365,-0.01712663504919132,0.0038748955193592255,0.004006859613618446,1.0340561683792295,0.27513259540153595,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,82,2026083202,1,0.5,0.8,308,13,inference,42,LOO,0.5476190476190477,0.589771948955343,-0.042152901336295345,-0.014026046739651354,0.005802514539968146,0.00604225430009402,1.0413165289762791,0.18413110654946765,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,82,2026083202,1,0.5,0.8,308,13,inference,42,ZLZ,0.5476190476190477,0.589771948955343,-0.042152901336295345,-0.014712393122269463,0.005805249102589576,0.0060422543000940195,1.0408260168196264,0.19309582816216347,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,82,2026083202,2,0.75,0.25,77,190,balance,63,LOO,0.5396825396825397,0.502629743985965,0.0370527956965746,0.03475020317158861,0.003935490643838126,0.004006859613618446,1.018134707013486,0.5539338512476607,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,82,2026083202,2,0.75,0.25,77,190,balance,63,ZLZ,0.5396825396825397,0.502629743985965,0.0370527956965746,0.03475020317158861,0.003935490643838126,0.004006859613618446,1.018134707013486,0.5539338512476607,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,82,2026083202,2,0.75,0.25,77,190,inference,42,LOO,0.5714285714285714,0.502629743985965,0.06879882744260635,0.03671336112856527,0.00590250787523462,0.005973120955699354,1.011963233587711,0.4778656995105527,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,82,2026083202,2,0.75,0.25,77,190,inference,42,ZLZ,0.5476190476190477,0.502629743985965,0.04498930363308262,0.03571205427368629,0.00590722940826177,0.00604225430009402,1.0228575669743596,0.464646761345492,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,82,2026083202,3,0.5,0.2,308,237,balance,63,LOO,0.47619047619047616,0.40960648863683996,0.0665839875536362,-0.014211368512362987,0.003784646357853004,0.004023114622192963,1.0630093915763479,0.23100599400466035,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,82,2026083202,3,0.5,0.2,308,237,balance,63,ZLZ,0.4126984126984127,0.40960648863683996,0.003091924061572715,-0.017126635049191208,0.0037751615471050964,0.003909329562171344,1.0355396751614858,0.2787431946170624,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,82,2026083202,3,0.5,0.2,308,237,inference,42,LOO,0.42857142857142855,0.40960648863683996,0.018964939934588587,-0.014827659557547723,0.005675676889306594,0.005973120955699353,1.0524068004916147,0.19681752867702954,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,82,2026083202,3,0.5,0.2,308,237,inference,42,ZLZ,0.42857142857142855,0.40960648863683996,0.018964939934588587,-0.014712393122269574,0.005676360668402862,0.005973120955699353,1.0522800266988654,0.19527575691572002,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,83,2026083202,0,0.25,0.75,112,489,balance,63,LOO,0.6349206349206349,0.5000260934888064,0.13489454143182844,-0.0008981526298177944,0.003957943852355919,0.0037386519721389158,0.9445944944149544,0.014276289013714465,0.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,linear,500,83,2026083202,0,0.25,0.75,112,489,balance,63,ZLZ,0.6507936507936508,0.5000260934888064,0.15076755730484437,-0.0004358491593125513,0.003958416388072425,0.003665504433553589,0.9260027430662817,0.006927483094999429,0.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,500,83,2026083202,0,0.25,0.75,112,489,inference,42,LOO,0.7142857142857143,0.5000260934888064,0.21425962079690786,0.0014541260656592003,0.005940576346052665,0.004977600796416128,0.8378986324657867,0.018866344853995146,0.0,0.27655920512821,1.0,0.743961407911364,0.0
main,linear,500,83,2026083202,0,0.25,0.75,112,489,inference,42,ZLZ,0.6666666666666666,0.5000260934888064,0.16664057317786019,0.003577022164338972,0.005939460594860378,0.005420054200542005,0.9125499048233718,0.04641390708317491,0.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,linear,500,83,2026083202,1,0.5,0.8,334,255,balance,63,LOO,0.5079365079365079,0.5896601871919738,-0.08172367925546586,-0.007892163971411348,0.003846455551249158,0.004031242126480222,1.048040741084621,0.1272523293086838,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,83,2026083202,1,0.5,0.8,334,255,balance,63,ZLZ,0.5396825396825397,0.5896601871919738,-0.04997764750943412,-0.007381732412215958,0.0038453118057071548,0.004006859613618446,1.0420116276842684,0.119039890118086,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,83,2026083202,1,0.5,0.8,334,255,inference,42,LOO,0.5238095238095238,0.5896601871919738,-0.06585066338244994,-0.010787884394556801,0.005785369965773108,0.006083734306730822,1.0515722145209159,0.14183085320806155,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,83,2026083202,1,0.5,0.8,334,255,inference,42,ZLZ,0.5,0.5896601871919738,-0.08966018719197377,-0.012903241012486744,0.005795335032346354,0.006097560975609756,1.052149865637887,0.16949603191271018,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,83,2026083202,2,0.75,0.25,489,112,balance,63,LOO,0.49206349206349204,0.5000260934888064,-0.007962601425314408,0.03073681845640286,0.003943591979325277,0.004031242126480222,1.0222259674972616,0.48945517503696834,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,83,2026083202,2,0.75,0.25,489,112,balance,63,ZLZ,0.5079365079365079,0.5000260934888064,0.007910414447701464,0.03141093634059022,0.003943026480652795,0.004031242126480222,1.0223725725049715,0.5002257404818404,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,83,2026083202,2,0.75,0.25,489,112,inference,42,LOO,0.5238095238095238,0.5000260934888064,0.02378343032071739,0.03426961764907477,0.005912555712830411,0.006083734306730822,1.0289517092462992,0.4456784509330649,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,83,2026083202,2,0.75,0.25,489,112,inference,42,ZLZ,0.5714285714285714,0.5000260934888064,0.07140247793976495,0.0332959921556939,0.0059145465348936005,0.005973120955699354,1.0099034508326525,0.432943510215719,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,83,2026083202,3,0.5,0.2,334,324,balance,63,LOO,0.49206349206349204,0.4111524976772511,0.08091099438624094,-0.0051919145251463905,0.003812066536566434,0.004031242126480222,1.0574952162590534,0.08409057030383403,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,83,2026083202,3,0.5,0.2,334,324,balance,63,ZLZ,0.47619047619047616,0.4111524976772511,0.06503797851322507,-0.007381732412215736,0.0038057828930606113,0.004023114622192963,1.05710565611313,0.11965649937888045,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,83,2026083202,3,0.5,0.2,334,324,inference,42,LOO,0.40476190476190477,0.4111524976772511,-0.006390592915346327,-0.009614855659943355,0.005703717858085853,0.0058763342735468176,1.030263841893276,0.12731036160800163,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,83,2026083202,3,0.5,0.2,334,324,inference,42,ZLZ,0.40476190476190477,0.4111524976772511,-0.006390592915346327,-0.012903241012486633,0.005689106818477966,0.005876334273546817,1.032909815379234,0.17107114620041244,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,84,2026083202,0,0.25,0.75,19,210,balance,63,LOO,0.47619047619047616,0.5007448614907236,-0.02455438530024745,-0.016793213096986503,0.003950807627297546,0.004023114622192963,1.0183018262888384,0.2671719481399405,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,84,2026083202,0,0.25,0.75,19,210,balance,63,ZLZ,0.47619047619047616,0.5007448614907236,-0.02455438530024745,-0.015687891224971995,0.003953830979585924,0.004023114622192963,1.0175231675215148,0.24949136519195064,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,84,2026083202,0,0.25,0.75,19,210,inference,42,LOO,0.5238095238095238,0.5007448614907236,0.023064662318800222,-0.016562638090279747,0.005930838717748967,0.006083734306730822,1.0257797583542931,0.2150658501569911,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,84,2026083202,0,0.25,0.75,19,210,inference,42,ZLZ,0.5,0.5007448614907236,-0.000744861490723614,-0.014994175111815333,0.005931068781120414,0.006097560975609756,1.028071196041313,0.19469558271234577,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,84,2026083202,1,0.5,0.8,126,371,balance,63,LOO,0.5396825396825397,0.589000198783435,-0.04931765910089536,0.020964292334258783,0.0037660866195029855,0.004006859613618446,1.0639318790143057,0.3416135234665023,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,84,2026083202,1,0.5,0.8,126,371,balance,63,ZLZ,0.5555555555555556,0.589000198783435,-0.033444643227879434,0.022392688888841605,0.003761631559188048,0.003982477100756672,1.0587100406017154,0.3651052842120739,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,84,2026083202,1,0.5,0.8,126,371,inference,42,LOO,0.5,0.589000198783435,-0.08900019878343501,0.021911623243263345,0.0056445884191901885,0.006097560975609756,1.080248996521974,0.2916476031986387,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,84,2026083202,1,0.5,0.8,126,371,inference,42,ZLZ,0.5476190476190477,0.589000198783435,-0.04138115116438734,0.020474266978278255,0.005655092722510926,0.00604225430009402,1.0684624632310522,0.27226291937649993,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,84,2026083202,2,0.75,0.25,210,19,balance,63,LOO,0.5238095238095238,0.5007448614907236,0.023064662318800222,-0.02882420836797389,0.003945858527663661,0.004023114622192963,1.0195790330514067,0.4588667965967528,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,84,2026083202,2,0.75,0.25,210,19,balance,63,ZLZ,0.47619047619047616,0.5007448614907236,-0.02455438530024745,-0.027090378627515843,0.003947875278414922,0.004023114622192963,1.0190581866122808,0.43115493658736836,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,84,2026083202,2,0.75,0.25,210,19,inference,42,LOO,0.5238095238095238,0.5007448614907236,0.023064662318800222,-0.031613201435782445,0.005919647489308627,0.006083734306730822,1.0277190183568445,0.4108852543827176,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,84,2026083202,2,0.75,0.25,210,19,inference,42,ZLZ,0.5476190476190477,0.5007448614907236,0.04687418612832406,-0.029597025273303768,0.005922066150888898,0.00604225430009402,1.0202949690433774,0.38460190958325013,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,84,2026083202,3,0.5,0.2,126,293,balance,63,LOO,0.3492063492063492,0.4104056923195979,-0.061199343113248705,0.02189237563019142,0.0038861753623832714,0.003665504433553589,0.9432164253405302,0.35118155225546693,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,500,84,2026083202,3,0.5,0.2,126,293,balance,63,ZLZ,0.31746031746031744,0.4104056923195979,-0.09294537485928045,0.02239268888884144,0.003886906445787447,0.0034948268435211604,0.8991281092728087,0.359173430315858,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,linear,500,84,2026083202,3,0.5,0.2,126,293,inference,42,LOO,0.2857142857142857,0.4104056923195979,-0.1246914066053122,0.019757354340271094,0.005822267085831018,0.004977600796416126,0.8549248468057298,0.25893021193774146,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,linear,500,84,2026083202,3,0.5,0.2,126,293,inference,42,ZLZ,0.2619047619047619,0.4104056923195979,-0.14850093041483597,0.0204742669782782,0.005826689832681146,0.004714894087716387,0.8091891319272152,0.2682238623378345,0.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,linear,500,85,2026083202,0,0.25,0.75,23,292,balance,63,LOO,0.4603174603174603,0.4994697523077296,-0.03915229199026932,0.0036565434890417636,0.003954818654278968,0.0040068596136184475,1.0131588737408155,0.05814434145809281,1.0,0.24813049958453426,1.0,0.7046170004612345,0.0
main,linear,500,85,2026083202,0,0.25,0.75,23,292,balance,63,ZLZ,0.5079365079365079,0.4994697523077296,0.0084667556287783,0.005483938344466588,0.003956445195849297,0.004031242126480222,1.0189050844706238,0.08718464153149151,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,85,2026083202,0,0.25,0.75,23,292,inference,42,LOO,0.5476190476190477,0.4994697523077296,0.04814929531131806,0.006369291280732159,0.005937964540851069,0.00604225430009402,1.0175632169113633,0.08265560529213552,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,85,2026083202,0,0.25,0.75,23,292,inference,42,ZLZ,0.5714285714285714,0.4994697523077296,0.07195881912084179,0.0074865542172556365,0.005938003100674643,0.005973120955699354,1.0059140849927681,0.09715424117406347,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,85,2026083202,1,0.5,0.8,467,306,balance,63,LOO,0.5873015873015873,0.59018611094393,-0.0028845236423427068,-0.03248080380209184,0.003905888824290784,0.003909329562171344,1.0008809103472587,0.5197168881556856,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,85,2026083202,1,0.5,0.8,467,306,balance,63,ZLZ,0.6190476190476191,0.59018611094393,0.028861508103689038,-0.030621208750972073,0.003902537323293011,0.0038036720064369843,0.9746664006860535,0.49017233637248814,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,85,2026083202,1,0.5,0.8,467,306,inference,42,LOO,0.5714285714285714,0.59018611094393,-0.018757539515358634,-0.029391397304741607,0.005852630009367731,0.005973120955699353,1.0205874873584635,0.384188798722962,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,85,2026083202,1,0.5,0.8,467,306,inference,42,ZLZ,0.5714285714285714,0.59018611094393,-0.018757539515358634,-0.029591720119144238,0.005853484751838027,0.005973120955699353,1.0204384582745791,0.3867790702079728,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,85,2026083202,2,0.75,0.25,292,23,balance,63,LOO,0.49206349206349204,0.4994697523077296,-0.0074062602442375725,0.009848412144534802,0.003954120727788576,0.004031242126480222,1.0195040576656287,0.15661784806806409,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,85,2026083202,2,0.75,0.25,292,23,balance,63,ZLZ,0.47619047619047616,0.4994697523077296,-0.023279276117253445,0.009117970168333711,0.0039554515865506444,0.004023114622192963,1.0171062732438407,0.14497734105233445,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,85,2026083202,2,0.75,0.25,292,23,inference,42,LOO,0.42857142857142855,0.4994697523077296,-0.07089832373630106,0.011477654036674556,0.005931986134961064,0.005973120955699353,1.0069344094545087,0.14902291913612892,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,85,2026083202,2,0.75,0.25,292,23,inference,42,ZLZ,0.47619047619047616,0.4994697523077296,-0.023279276117253445,0.012069646577049897,0.005931424587757851,0.006083734306730822,1.025678438074949,0.15671661650482313,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,85,2026083202,3,0.5,0.2,467,101,balance,63,LOO,0.36507936507936506,0.41002385916835515,-0.044944494088990095,-0.029566023142425346,0.0037327927459508505,0.0037386519721389153,1.0015696628735737,0.4839226767772338,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,linear,500,85,2026083202,3,0.5,0.2,467,101,balance,63,ZLZ,0.38095238095238093,0.41002385916835515,-0.029071478215974222,-0.030621208750971907,0.003728001717688325,0.0038036720064369835,1.0202978148828699,0.5015154056224032,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,85,2026083202,3,0.5,0.2,467,101,inference,42,LOO,0.38095238095238093,0.41002385916835515,-0.029071478215974222,-0.02963699680373799,0.005600246310018112,0.005751894253636414,1.0270787988997956,0.39603231918258625,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,85,2026083202,3,0.5,0.2,467,101,inference,42,ZLZ,0.35714285714285715,0.41002385916835515,-0.052881002025498,-0.029591720119144127,0.0056005134858161144,0.005599800895968143,0.9998727634796745,0.39541786518166966,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,linear,500,86,2026083202,0,0.25,0.75,417,497,balance,63,LOO,0.47619047619047616,0.5007255201823764,-0.024535043991900207,-0.034398826558362794,0.003942655752783957,0.004023114622192963,1.0204072773414703,0.5478342726445286,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,86,2026083202,0,0.25,0.75,417,497,balance,63,ZLZ,0.4603174603174603,0.5007255201823764,-0.04040805986491608,-0.03233790262462283,0.003944113172757735,0.004006859613618447,1.0159088844848838,0.5149169224426681,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,86,2026083202,0,0.25,0.75,417,497,inference,42,LOO,0.42857142857142855,0.5007255201823764,-0.07215409161094782,-0.03701545747740975,0.005910334383025526,0.005973120955699353,1.0106231845112097,0.4814787175976553,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,86,2026083202,0,0.25,0.75,417,497,inference,42,ZLZ,0.4523809523809524,0.5007255201823764,-0.04834456780142399,-0.03499442269773129,0.005911716935874143,0.006042254300094022,1.0220811256079834,0.45513686928591807,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,86,2026083202,1,0.5,0.8,14,294,balance,63,LOO,0.6984126984126984,0.5904414398048877,0.10797125860781065,-0.015630990272828438,0.00387042942867329,0.0033972967920740584,0.877757069255901,0.2512504893217412,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,linear,500,86,2026083202,1,0.5,0.8,14,294,balance,63,ZLZ,0.7142857142857143,0.5904414398048877,0.12384427448082658,-0.01605695648659855,0.0038714148470044662,0.003291639236339696,0.8502419312894417,0.25806456466058114,0.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,linear,500,86,2026083202,1,0.5,0.8,14,294,inference,42,LOO,0.6666666666666666,0.5904414398048877,0.0762252268617789,-0.015369778237810716,0.005806072883011123,0.005420054200542005,0.9335146681333214,0.20170950320663944,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,linear,500,86,2026083202,1,0.5,0.8,14,294,inference,42,ZLZ,0.7142857142857143,0.5904414398048877,0.12384427448082658,-0.015353141109877622,0.005805902961469292,0.004977600796416126,0.8573344800024786,0.20149410979431695,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,linear,500,86,2026083202,2,0.75,0.25,497,417,balance,63,LOO,0.4603174603174603,0.5007255201823764,-0.04040805986491608,-0.005617619067186941,0.003957428970702795,0.0040068596136184475,1.0124905951014136,0.08929882034829839,1.0,0.24813049958453426,1.0,0.7046170004612345,0.0
main,linear,500,86,2026083202,2,0.75,0.25,497,417,balance,63,ZLZ,0.4444444444444444,0.5007255201823764,-0.05628107573793195,-0.004210766393405396,0.003957203710371513,0.003982477100756672,1.0063866791388374,0.06693710791827996,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,86,2026083202,2,0.75,0.25,497,417,inference,42,LOO,0.5,0.5007255201823764,-0.0007255201823763713,-0.0037951063641257776,0.005937764579658927,0.006097560975609756,1.026911877998371,0.04925070650563142,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,86,2026083202,2,0.75,0.25,497,417,inference,42,ZLZ,0.5,0.5007255201823764,-0.0007255201823763713,-0.002718008365977631,0.005939502924968997,0.006097560975609756,1.0266113263411827,0.03526758639261367,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,86,2026083202,3,0.5,0.2,14,359,balance,63,LOO,0.36507936507936506,0.41029374549872843,-0.045214380419363376,-0.016253354573724732,0.00378060332977453,0.0037386519721389153,0.9889035283587615,0.26433973697263724,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,linear,500,86,2026083202,3,0.5,0.2,14,359,balance,63,ZLZ,0.3492063492063492,0.41029374549872843,-0.06108739629237925,-0.016056956486598273,0.0037816877765292954,0.0036655044335535884,0.9692773835807418,0.26110813066651656,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,500,86,2026083202,3,0.5,0.2,14,359,inference,42,LOO,0.3333333333333333,0.41029374549872843,-0.07696041216539512,-0.017498682839389212,0.005665900426059737,0.005420054200542005,0.956609504751092,0.23247212784624208,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,linear,500,86,2026083202,3,0.5,0.2,14,359,inference,42,ZLZ,0.35714285714285715,0.41029374549872843,-0.053150888355871284,-0.015353141109877455,0.0056773500089628915,0.005599800895968143,0.9863406143936306,0.20376256869828996,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,linear,500,87,2026083202,0,0.25,0.75,17,365,balance,63,LOO,0.5079365079365079,0.49937342406444674,0.008563083872061172,-0.034490528615752414,0.003938147170578115,0.004031242126480222,1.0236392780334922,0.5496090554702849,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,87,2026083202,0,0.25,0.75,17,365,balance,63,ZLZ,0.49206349206349204,0.49937342406444674,-0.0073099320009547,-0.032547832836332,0.003940030042305457,0.004031242126480222,1.0231500986529012,0.5185281162251045,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,87,2026083202,0,0.25,0.75,17,365,inference,42,LOO,0.5238095238095238,0.49937342406444674,0.0244360997450771,-0.030142452557785637,0.005912753960562334,0.006083734306730822,1.0289172096977,0.3919978474357546,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,87,2026083202,0,0.25,0.75,17,365,inference,42,ZLZ,0.5,0.49937342406444674,0.0006265759355532641,-0.029376209251714747,0.005914550262295175,0.006097560975609756,1.0309424563489233,0.3819749561215655,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,87,2026083202,1,0.5,0.8,42,69,balance,63,LOO,0.4603174603174603,0.5902354968655792,-0.1299180365481189,0.02058585728933593,0.003761222459637828,0.004006859613618447,1.0653077972963798,0.3356637540005834,0.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,87,2026083202,1,0.5,0.8,42,69,balance,63,ZLZ,0.4603174603174603,0.5902354968655792,-0.1299180365481189,0.02173815887491304,0.0037568878469426323,0.004006859613618447,1.066536925471236,0.35465708753456293,0.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,87,2026083202,1,0.5,0.8,42,69,inference,42,LOO,0.5,0.5902354968655792,-0.09023549686557919,0.018541130850748377,0.00565081441103462,0.006097560975609756,1.0790587926056734,0.2466497597917733,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,87,2026083202,1,0.5,0.8,42,69,inference,42,ZLZ,0.47619047619047616,0.5902354968655792,-0.11404502067510303,0.018998984680440922,0.005649628898067968,0.006083734306730822,1.0768378625384238,0.25276703360771685,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,87,2026083202,2,0.75,0.25,365,17,balance,63,LOO,0.5079365079365079,0.49937342406444674,0.008563083872061172,0.011883858684182957,0.0039508164861569535,0.004031242126480222,1.020356713759059,0.1890662673109485,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,87,2026083202,2,0.75,0.25,365,17,balance,63,ZLZ,0.5396825396825397,0.49937342406444674,0.04030911561809292,0.013037867896666056,0.003949752774616428,0.004006859613618446,1.0144583325237522,0.20745390774354394,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,87,2026083202,2,0.75,0.25,365,17,inference,42,LOO,0.47619047619047616,0.49937342406444674,-0.023182947873970572,0.013871493671796409,0.0059278126204622295,0.0060837343067308225,1.026303410085934,0.18016731009830514,1.0,0.30574770524306843,1.0,0.956481384904725,0.0
main,linear,500,87,2026083202,2,0.75,0.25,365,17,inference,42,ZLZ,0.5238095238095238,0.49937342406444674,0.0244360997450771,0.01480700296636639,0.00592791214316905,0.006083734306730822,1.0262861796528702,0.19231638380078822,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,87,2026083202,3,0.5,0.2,42,282,balance,63,LOO,0.4444444444444444,0.41071045160070907,0.03373399284373535,0.020449795650786362,0.00388214562860605,0.003982477100756672,1.025844335001582,0.3282109462174819,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,87,2026083202,3,0.5,0.2,42,282,balance,63,ZLZ,0.4444444444444444,0.41071045160070907,0.03373399284373535,0.021738158874912983,0.0038834737096920917,0.003982477100756672,1.0254935139170622,0.34882899263847,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,87,2026083202,3,0.5,0.2,42,282,inference,42,LOO,0.47619047619047616,0.41071045160070907,0.0654800245897671,0.0190430420581032,0.0058167468614894425,0.006083734306730822,1.0458997875614986,0.2496871800532138,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,87,2026083202,3,0.5,0.2,42,282,inference,42,ZLZ,0.4523809523809524,0.41071045160070907,0.041670500780243314,0.01899898468044109,0.005816091007846878,0.006042254300094022,1.0388857897756434,0.24912355678567846,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,88,2026083202,0,0.25,0.75,430,176,balance,63,LOO,0.3968253968253968,0.49976141027623755,-0.10293601345084075,-0.01887497956440487,0.003949045335331769,0.003860564536447793,0.9775943825986634,0.3003588482691635,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,500,88,2026083202,0,0.25,0.75,430,176,balance,63,ZLZ,0.3968253968253968,0.49976141027623755,-0.10293601345084075,-0.017904214084535075,0.00394923772982584,0.003860564536447793,0.9775467572619495,0.28490405033630467,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,500,88,2026083202,0,0.25,0.75,430,176,inference,42,LOO,0.42857142857142855,0.49976141027623755,-0.071189981704809,-0.020860744662290653,0.005921221815070015,0.005973120955699353,1.008764937752754,0.27109664444730036,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,88,2026083202,0,0.25,0.75,430,176,inference,42,ZLZ,0.4523809523809524,0.49976141027623755,-0.047380457895285166,-0.019452109431564446,0.005924024355235088,0.006042254300094022,1.0199577074247599,0.2527308665381584,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,88,2026083202,1,0.5,0.8,364,225,balance,63,LOO,0.6825396825396826,0.5903299450561237,0.09220973748355887,0.032579679812063,0.0037172389267518743,0.00349482684352116,0.9401673963892716,0.5343632389770628,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,linear,500,88,2026083202,1,0.5,0.8,364,225,balance,63,ZLZ,0.6984126984126984,0.5903299450561237,0.10808275335657469,0.03514274484208757,0.0037094653644903597,0.0033972967920740584,0.9158454004168362,0.5770055879779328,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,linear,500,88,2026083202,1,0.5,0.8,364,225,inference,42,LOO,0.7857142857142857,0.5903299450561237,0.19538434065816201,0.03318219439692982,0.005573977633748081,0.004106520657043305,0.7367307382397906,0.4444495721232108,0.0,0.2511973726006038,1.0,0.6533790320830186,0.0
main,linear,500,88,2026083202,1,0.5,0.8,364,225,inference,42,ZLZ,0.7619047619047619,0.5903299450561237,0.17157481684863818,0.033786580283787115,0.005570502905306226,0.0044245340412587784,0.7942791012718355,0.45268596952379747,0.0,0.2607425191276249,1.0,0.6843972569730633,0.0
main,linear,500,88,2026083202,2,0.75,0.25,176,430,balance,63,LOO,0.5079365079365079,0.49976141027623755,0.008175097660270358,-0.0417034486594694,0.003930989928315883,0.004031242126480222,1.025503041216717,0.6651521585834066,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,88,2026083202,2,0.75,0.25,176,430,balance,63,ZLZ,0.5079365079365079,0.49976141027623755,0.008175097660270358,-0.03664818056673946,0.003936628148442283,0.004031242126480222,1.0240342685339425,0.5841040557502286,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,88,2026083202,2,0.75,0.25,176,430,inference,42,LOO,0.5476190476190477,0.49976141027623755,0.04785763734281012,-0.03731449343484389,0.005905033902834738,0.00604225430009402,1.0232378678119713,0.48558621855471323,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,88,2026083202,2,0.75,0.25,176,430,inference,42,ZLZ,0.5238095238095238,0.49976141027623755,0.024048113533286286,-0.03510665569450977,0.005909329263787901,0.006083734306730822,1.0295135090900531,0.45668880464188943,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,88,2026083202,3,0.5,0.2,364,433,balance,63,LOO,0.4444444444444444,0.4090232702010863,0.03542117424335811,0.03440899479705567,0.00390750303536513,0.003982477100756672,1.019187205924854,0.5504556370631853,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,88,2026083202,3,0.5,0.2,364,433,balance,63,ZLZ,0.4603174603174603,0.4090232702010863,0.05129419011637398,0.03514274484208757,0.0039098774602702585,0.004006859613618447,1.024804397154044,0.5620230223564683,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,88,2026083202,3,0.5,0.2,364,433,inference,42,LOO,0.38095238095238093,0.4090232702010863,-0.028070889248705377,0.03344405540213308,0.0058587941272510964,0.005751894253636414,0.9817539460693017,0.4369329685574308,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,88,2026083202,3,0.5,0.2,364,433,inference,42,ZLZ,0.35714285714285715,0.4090232702010863,-0.05188041305822916,0.03378658028378717,0.005859412397232185,0.005599800895968143,0.9556932532370183,0.441384627969407,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,linear,500,89,2026083202,0,0.25,0.75,310,431,balance,63,LOO,0.5079365079365079,0.500003932595516,0.007932575340991899,-0.0177333425509692,0.003954680628011793,0.004031242126480222,1.0193597171731463,0.28199077107208065,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,89,2026083202,0,0.25,0.75,310,431,balance,63,ZLZ,0.5079365079365079,0.500003932595516,0.007932575340991899,-0.01900587639909168,0.003954108013333321,0.004031242126480222,1.0195073358863247,0.30224813952911955,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,89,2026083202,0,0.25,0.75,310,431,inference,42,LOO,0.5476190476190477,0.500003932595516,0.04761511502353166,-0.017123207805417262,0.00593647101045327,0.006042254300094022,1.0178192211255614,0.22223934662398312,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,89,2026083202,0,0.25,0.75,310,431,inference,42,ZLZ,0.5,0.500003932595516,-3.932595516009663e-06,-0.0192736802651694,0.005936384330668374,0.006097560975609756,1.0271506418660794,0.2501518073848556,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,89,2026083202,1,0.5,0.8,416,335,balance,63,LOO,0.5555555555555556,0.5898481905819234,-0.03429263502636781,-0.02154750187070409,0.0038818222178423735,0.003982477100756672,1.0259298023623156,0.34584309282925557,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,89,2026083202,1,0.5,0.8,416,335,balance,63,ZLZ,0.5714285714285714,0.5898481905819234,-0.018419619153351996,-0.01960097992982035,0.003877030385292048,0.003949967083607638,1.0188125165570752,0.3147952580032818,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,89,2026083202,1,0.5,0.8,416,335,inference,42,LOO,0.5952380952380952,0.5898481905819234,0.00538990465617184,-0.022098892671718162,0.005824486632923122,0.005876334273546817,1.0089016670294382,0.289562079060408,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,89,2026083202,1,0.5,0.8,416,335,inference,42,ZLZ,0.5476190476190477,0.5898481905819234,-0.04222914296287572,-0.01951454671389885,0.005819652073124531,0.006042254300094022,1.0382500919595314,0.25580554677164247,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,89,2026083202,2,0.75,0.25,431,310,balance,63,LOO,0.4603174603174603,0.500003932595516,-0.03968647227805572,0.0243771835971599,0.003948273280036395,0.004006859613618447,1.0148384697377157,0.3879537247158894,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,89,2026083202,2,0.75,0.25,431,310,balance,63,ZLZ,0.49206349206349204,0.500003932595516,-0.007940440532023973,0.022312237056231088,0.0039499717838298466,0.004031242126480222,1.020574917264745,0.3550145223227625,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,89,2026083202,2,0.75,0.25,431,310,inference,42,LOO,0.5238095238095238,0.500003932595516,0.023805591214007826,0.02584099459767275,0.00592484922360015,0.006083734306730822,1.026816730204339,0.3357148667025912,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,89,2026083202,2,0.75,0.25,431,310,inference,42,ZLZ,0.5476190476190477,0.500003932595516,0.04761511502353166,0.026033085818946367,0.005924902146233348,0.00604225430009402,1.0198065978077422,0.3382089210975505,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,89,2026083202,3,0.5,0.2,416,231,balance,63,LOO,0.4126984126984127,0.4097754469149017,0.002922965783510978,-0.021119933143284197,0.0037591096011517122,0.003909329562171343,1.0399615805225808,0.34446892120767475,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,89,2026083202,3,0.5,0.2,416,231,balance,63,ZLZ,0.4126984126984127,0.4097754469149017,0.002922965783510978,-0.019600979929820406,0.003763903764695062,0.003909329562171343,1.0386369595419407,0.3194909263383704,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,89,2026083202,3,0.5,0.2,416,231,inference,42,LOO,0.40476190476190477,0.4097754469149017,-0.00501354215299693,-0.022956067923687873,0.005630896277705942,0.0058763342735468176,1.0435877316392104,0.30592061050011393,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,89,2026083202,3,0.5,0.2,416,231,inference,42,ZLZ,0.47619047619047616,0.4097754469149017,0.06641502927557447,-0.019514546713898906,0.005650703297768814,0.006083734306730822,1.0766331173560273,0.25960151087738104,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,90,2026083202,0,0.25,0.75,23,483,balance,63,LOO,0.47619047619047616,0.4981784475027866,-0.02198797131231045,-0.04088400393806141,0.003934277568831597,0.004023114622192963,1.0225802709155951,0.6518098559059052,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,90,2026083202,0,0.25,0.75,23,483,balance,63,ZLZ,0.47619047619047616,0.4981784475027866,-0.02198797131231045,-0.040499923273667804,0.003934997170202168,0.004023114622192963,1.022393269468671,0.645627452013305,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,90,2026083202,0,0.25,0.75,23,483,inference,42,LOO,0.4523809523809524,0.4981784475027866,-0.04579749512183423,-0.040066668710199094,0.005904246495873676,0.006042254300094022,1.023374329699276,0.5214359798678316,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,90,2026083202,0,0.25,0.75,23,483,inference,42,ZLZ,0.4523809523809524,0.4981784475027866,-0.04579749512183423,-0.04056102181081972,0.005902986483919929,0.006042254300094022,1.0235927723286282,0.5279259289319652,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,90,2026083202,1,0.5,0.8,265,297,balance,63,LOO,0.5396825396825397,0.5900536934226153,-0.050371153740075614,-0.014541687410054127,0.003865871725486336,0.004006859613618446,1.0364698826406025,0.23387892286359155,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,90,2026083202,1,0.5,0.8,265,297,balance,63,ZLZ,0.5396825396825397,0.5900536934226153,-0.050371153740075614,-0.013473319578654164,0.003862940285147953,0.004006859613618446,1.0372564207176143,0.21677820394692265,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,90,2026083202,1,0.5,0.8,265,297,inference,42,LOO,0.47619047619047616,0.5900536934226153,-0.1138632172321391,-0.01637297930514181,0.0058088244856930125,0.006083734306730822,1.0473262398812195,0.21482438921268618,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,90,2026083202,1,0.5,0.8,265,297,inference,42,ZLZ,0.5238095238095238,0.5900536934226153,-0.06624416961309143,-0.01694672555735255,0.00581109080149216,0.006083734306730822,1.0469177843802842,0.22230895928077893,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,90,2026083202,2,0.75,0.25,483,23,balance,63,LOO,0.4603174603174603,0.4981784475027866,-0.03786098718532632,0.019175525074263455,0.003955830520364652,0.004006859613618447,1.0128997167576053,0.3048796424480706,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,90,2026083202,2,0.75,0.25,483,23,balance,63,ZLZ,0.4603174603174603,0.4981784475027866,-0.03786098718532632,0.018356273864535977,0.0039558445819118295,0.004006859613618447,1.012896116278148,0.29185350826981066,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,90,2026083202,2,0.75,0.25,483,23,inference,42,LOO,0.47619047619047616,0.4981784475027866,-0.02198797131231045,0.019762744454564385,0.005933528770283684,0.006083734306730822,1.0253147060143026,0.25656105259934403,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,90,2026083202,2,0.75,0.25,483,23,inference,42,ZLZ,0.4523809523809524,0.4981784475027866,-0.04579749512183423,0.018773258225615264,0.005934646965263719,0.006042254300094022,1.0181320532560982,0.24369252580757753,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,90,2026083202,3,0.5,0.2,265,18,balance,63,LOO,0.30158730158730157,0.4099822490534309,-0.10839494746612932,-0.013119693257171772,0.003787629396570009,0.0033972967920740584,0.89694540737026,0.2131768015784121,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,linear,500,90,2026083202,3,0.5,0.2,265,18,balance,63,ZLZ,0.30158730158730157,0.4099822490534309,-0.10839494746612932,-0.013473319578654275,0.003786022062602304,0.003397296792074058,0.8973262004022614,0.21896920463470135,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,linear,500,90,2026083202,3,0.5,0.2,265,18,inference,42,LOO,0.2619047619047619,0.4099822490534309,-0.14807748714866897,-0.015772878279817493,0.0056723456513981165,0.004714894087716387,0.8312071191490706,0.20942552278174215,0.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,linear,500,90,2026083202,3,0.5,0.2,265,18,inference,42,ZLZ,0.2619047619047619,0.4099822490534309,-0.14807748714866897,-0.01694672555735255,0.005665929599508696,0.004714894087716387,0.8321483712267136,0.22513872867066279,0.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,linear,500,91,2026083202,0,0.25,0.75,200,360,balance,63,LOO,0.6031746031746031,0.49993302880420204,0.1032415743704011,0.023777374232300585,0.003949412896291934,0.0038605645364477924,0.9775034005870694,0.37835338448660777,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,500,91,2026083202,0,0.25,0.75,200,360,balance,63,ZLZ,0.6031746031746031,0.49993302880420204,0.1032415743704011,0.02383218494344902,0.003948637960147224,0.003860564536447792,0.9776952395766998,0.3792627609630495,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,500,91,2026083202,0,0.25,0.75,200,360,inference,42,LOO,0.5952380952380952,0.49993302880420204,0.09530506643389319,0.02218906453685693,0.005927149911529963,0.005876334273546817,0.991426631898698,0.2882146401468931,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,91,2026083202,0,0.25,0.75,200,360,inference,42,ZLZ,0.6666666666666666,0.49993302880420204,0.1667336378624646,0.025545109595808857,0.005925220216536985,0.005420054200542006,0.9147430816857935,0.3318604687507417,0.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,linear,500,91,2026083202,1,0.5,0.8,230,348,balance,63,LOO,0.6825396825396826,0.5903511435379825,0.0921885390017001,-0.01659783756789046,0.0038712509259361443,0.00349482684352116,0.9027642254101734,0.2667631573541496,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,linear,500,91,2026083202,1,0.5,0.8,230,348,balance,63,ZLZ,0.6984126984126984,0.5903511435379825,0.10806155487471591,-0.015688173964757857,0.0038693918533724966,0.0033972967920740584,0.8779924393320444,0.2522034598030455,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,linear,500,91,2026083202,1,0.5,0.8,230,348,inference,42,LOO,0.6666666666666666,0.5903511435379825,0.07631552312868417,-0.01704733907057332,0.005811946542628007,0.005420054200542005,0.9325712411131714,0.22361235414386815,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,linear,500,91,2026083202,1,0.5,0.8,230,348,inference,42,ZLZ,0.6666666666666666,0.5903511435379825,0.07631552312868417,-0.01431821543746803,0.005802765218135375,0.005420054200542005,0.9340467857639176,0.18796257805676192,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,linear,500,91,2026083202,2,0.75,0.25,360,200,balance,63,LOO,0.5396825396825397,0.49993302880420204,0.03974951087833761,0.03516563583500215,0.003941781879371768,0.004006859613618446,1.0165097248498818,0.5601085214173119,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,91,2026083202,2,0.75,0.25,360,200,balance,63,ZLZ,0.5238095238095238,0.49993302880420204,0.023876495005321796,0.03592766236796313,0.003941443867696354,0.004023114622192963,1.0207210243854983,0.5722704061731981,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,91,2026083202,2,0.75,0.25,360,200,inference,42,LOO,0.47619047619047616,0.49993302880420204,-0.023742552613725876,0.03533415802983092,0.0059134585177999235,0.006083734306730822,1.0287946196660307,0.4594877840823275,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,91,2026083202,2,0.75,0.25,360,200,inference,42,ZLZ,0.47619047619047616,0.49993302880420204,-0.023742552613725876,0.03586674770365722,0.005912145088832729,0.006083734306730822,1.0290231743842353,0.46646542209852465,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,91,2026083202,3,0.5,0.2,230,212,balance,63,LOO,0.3492063492063492,0.40858821928611333,-0.05938187007976414,-0.018475812804194636,0.0037672833474998524,0.003665504433553588,0.9729834725562095,0.3010158821755243,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,500,91,2026083202,3,0.5,0.2,230,212,balance,63,ZLZ,0.36507936507936506,0.40858821928611333,-0.04350885420674827,-0.015688173964758023,0.0037758070713617745,0.0037386519721389158,0.9901596934057707,0.25530980787371976,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,linear,500,91,2026083202,3,0.5,0.2,230,212,inference,42,LOO,0.35714285714285715,0.40858821928611333,-0.05144536214325618,-0.016925630248273538,0.0056606857548952266,0.005599800895968142,0.9892442609317373,0.22496260172093166,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
main,linear,500,91,2026083202,3,0.5,0.2,230,212,inference,42,ZLZ,0.42857142857142855,0.40858821928611333,0.019983209285315218,-0.01431821543746803,0.005674245553120435,0.005973120955699353,1.0526722715435812,0.19007930252567448,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,92,2026083202,0,0.25,0.75,82,60,balance,63,LOO,0.5873015873015873,0.4999328072522396,0.08736878004934773,0.023839234455683866,0.003947527569158198,0.003909329562171344,0.9903235616933259,0.3794282991259788,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,92,2026083202,0,0.25,0.75,82,60,balance,63,ZLZ,0.5714285714285714,0.4999328072522396,0.0714957641763318,0.021490511591880368,0.003949353849668644,0.003949967083607638,1.0001552744986488,0.34196663175034164,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,92,2026083202,0,0.25,0.75,82,60,inference,42,LOO,0.5714285714285714,0.4999328072522396,0.0714957641763318,0.018902648940519573,0.005928542918727266,0.005973120955699353,1.0075192231182593,0.24549841050166243,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,92,2026083202,0,0.25,0.75,82,60,inference,42,ZLZ,0.5476190476190477,0.4999328072522396,0.047686240366808075,0.01744964320935366,0.005932778742770703,0.0060422543000940195,1.018452661403683,0.22654656176533663,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,92,2026083202,1,0.5,0.8,309,451,balance,63,LOO,0.5873015873015873,0.5893624068500076,-0.0020608195484203007,-0.010349681960656776,0.0038583332221043447,0.003909329562171343,1.013217194350877,0.1666200030835741,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,92,2026083202,1,0.5,0.8,309,451,balance,63,ZLZ,0.6031746031746031,0.5893624068500076,0.013812196324595516,-0.009596866081373556,0.0038558510530131594,0.0038605645364477924,1.0012224236283582,0.15455010693281762,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,500,92,2026083202,1,0.5,0.8,309,451,inference,42,LOO,0.6428571428571429,0.5893624068500076,0.05349473600713528,-0.012922385358930755,0.00580168420358085,0.005599800895968143,0.9652026376257945,0.16965460219433853,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,linear,500,92,2026083202,1,0.5,0.8,309,451,inference,42,ZLZ,0.6666666666666666,0.5893624068500076,0.077304259816659,-0.009086205053343899,0.005785745748744444,0.005420054200542005,0.9367943971126286,0.11945459524721494,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,linear,500,92,2026083202,2,0.75,0.25,60,82,balance,63,LOO,0.42857142857142855,0.4999328072522396,-0.07136137868081105,-0.010806051201457001,0.0039536654589124145,0.003949967083607637,0.999064570499651,0.1718569348713985,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,92,2026083202,2,0.75,0.25,60,82,balance,63,ZLZ,0.42857142857142855,0.4999328072522396,-0.07136137868081105,-0.011080131498449275,0.003953832819610216,0.003949967083607637,0.9990222813712797,0.17621211488323402,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,92,2026083202,2,0.75,0.25,60,82,inference,42,LOO,0.4523809523809524,0.4999328072522396,-0.047551854871287214,-0.009422646253568423,0.005932523008110998,0.006042254300094022,1.0184965640812516,0.12233568876962088,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,92,2026083202,2,0.75,0.25,60,82,inference,42,ZLZ,0.4523809523809524,0.4999328072522396,-0.047551854871287214,-0.010882258351235075,0.0059284457748278565,0.006042254300094022,1.0191970255930138,0.14133463645927224,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,92,2026083202,3,0.5,0.2,309,384,balance,63,LOO,0.38095238095238093,0.41000760572673384,-0.029055224774352906,-0.007959170134633264,0.003803876449432787,0.003803672006436983,0.9999462540388675,0.12904898319147431,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,92,2026083202,3,0.5,0.2,309,384,balance,63,ZLZ,0.3492063492063492,0.41000760572673384,-0.06080125652038465,-0.009596866081373612,0.0037994148739040855,0.0036655044335535884,0.9647549833869821,0.15569371277556043,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,500,92,2026083202,3,0.5,0.2,309,384,inference,42,LOO,0.35714285714285715,0.41000760572673384,-0.052864748583876686,-0.012003475390718665,0.005692801002329419,0.005599800895968142,0.983663559235037,0.1590904114303462,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
main,linear,500,92,2026083202,3,0.5,0.2,309,384,inference,42,ZLZ,0.35714285714285715,0.41000760572673384,-0.052864748583876686,-0.009086205053343788,0.005705452885181962,0.005599800895968143,0.9814822782099882,0.12029220115725503,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,linear,500,93,2026083202,0,0.25,0.75,367,202,balance,63,LOO,0.5238095238095238,0.4998889175391096,0.023920606270414257,-0.031211249715672962,0.003944672362720399,0.004023114622192963,1.0198856209742266,0.49694198422466695,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,93,2026083202,0,0.25,0.75,367,202,balance,63,ZLZ,0.5238095238095238,0.4998889175391096,0.023920606270414257,-0.031360526936598965,0.003944433668043437,0.004023114622192963,1.0199473386476174,0.49933386697126675,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,93,2026083202,0,0.25,0.75,367,202,inference,42,LOO,0.5238095238095238,0.4998889175391096,0.023920606270414257,-0.0302558725426747,0.005917670190968631,0.006083734306730822,1.0280624148361008,0.39330937953991796,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,93,2026083202,0,0.25,0.75,367,202,inference,42,ZLZ,0.5,0.4998889175391096,0.00011108246089042151,-0.029874224876275446,0.005917641837598746,0.006097560975609756,1.0304038573047567,0.3883491042054047,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,93,2026083202,1,0.5,0.8,30,144,balance,63,LOO,0.4603174603174603,0.5896981242450369,-0.12938066392757658,-0.011359329144468466,0.003863053747971626,0.0040068596136184475,1.0372259551714313,0.18276259184791746,0.0,0.24813049958453426,1.0,0.7046170004612345,0.0
main,linear,500,93,2026083202,1,0.5,0.8,30,144,balance,63,ZLZ,0.47619047619047616,0.5896981242450369,-0.1135076480545607,-0.009421464694148174,0.0038582529883591453,0.004023114622192963,1.0427296069830638,0.1516781679470954,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,93,2026083202,1,0.5,0.8,30,144,inference,42,LOO,0.4523809523809524,0.5896981242450369,-0.1373171718640845,-0.009215530336067257,0.0057870575854879315,0.006042254300094022,1.0440978357025583,0.12114107719449221,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,93,2026083202,1,0.5,0.8,30,144,inference,42,ZLZ,0.47619047619047616,0.5896981242450369,-0.1135076480545607,-0.008593641373232042,0.0057834356345038765,0.006083734306730822,1.0519239239796097,0.11300151670682328,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,93,2026083202,2,0.75,0.25,202,367,balance,63,LOO,0.4126984126984127,0.4998889175391096,-0.0871905048406969,-0.002396508946582443,0.00395714722900254,0.003909329562171343,0.9879161264254374,0.038096751949100664,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,93,2026083202,2,0.75,0.25,202,367,balance,63,ZLZ,0.4126984126984127,0.4998889175391096,-0.0871905048406969,-0.002666248076075295,0.003956875019750296,0.003909329562171343,0.9879840891254751,0.04238619078072735,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,93,2026083202,2,0.75,0.25,202,367,inference,42,LOO,0.40476190476190477,0.4998889175391096,-0.09512701277720481,-0.001669863036493302,0.005935721761576267,0.005876334273546817,0.9899949002977391,0.021674250273753796,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,93,2026083202,2,0.75,0.25,202,367,inference,42,ZLZ,0.38095238095238093,0.4998889175391096,-0.11893653658672865,-0.0018083043170909474,0.005937413688316026,0.005751894253636414,0.9687541673162026,0.023467826265480645,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,93,2026083202,3,0.5,0.2,30,243,balance,63,LOO,0.31746031746031744,0.4092998695003035,-0.09183955203998606,-0.00884096006156987,0.0038029730950168163,0.0034948268435211604,0.9189722767433112,0.14336323827277575,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,linear,500,93,2026083202,3,0.5,0.2,30,243,balance,63,ZLZ,0.31746031746031744,0.4092998695003035,-0.09183955203998606,-0.009421464694148174,0.0038014277223986565,0.0034948268435211604,0.9193458612744492,0.15280763570866857,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,linear,500,93,2026083202,3,0.5,0.2,30,243,inference,42,LOO,0.35714285714285715,0.4092998695003035,-0.05215701235744635,-0.009275990762440678,0.005702131817958645,0.005599800895968143,0.9820539185593333,0.12284052986173387,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,linear,500,93,2026083202,3,0.5,0.2,30,243,inference,42,ZLZ,0.35714285714285715,0.4092998695003035,-0.05215701235744635,-0.00859364137323193,0.005705309063293157,0.005599800895968142,0.9815070198380954,0.11377258824491455,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
main,linear,500,94,2026083202,0,0.25,0.75,16,419,balance,63,LOO,0.5079365079365079,0.5003401959097012,0.007596312026806662,0.0028978421123486697,0.003959779952492683,0.004031242126480222,1.0180470063601776,0.046051013549909245,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,94,2026083202,0,0.25,0.75,16,419,balance,63,ZLZ,0.5396825396825397,0.5003401959097012,0.039342343772838406,0.0024889894041912886,0.003959419888897921,0.004006859613618446,1.0119814836647014,0.03955553543684394,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,94,2026083202,0,0.25,0.75,16,419,inference,42,LOO,0.5238095238095238,0.5003401959097012,0.02346932789982259,0.0015667553267434409,0.0059396311182571635,0.006083734306730822,1.0242613026978586,0.020329254040208255,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,94,2026083202,0,0.25,0.75,16,419,inference,42,ZLZ,0.5714285714285714,0.5003401959097012,0.07108837551887015,0.0032411579435188687,0.0059411818422302745,0.005973120955699353,1.0053758855253434,0.042049784306824205,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,94,2026083202,1,0.5,0.8,115,162,balance,63,LOO,0.6190476190476191,0.5897447018822174,0.029302917165401676,-0.007160602174578701,0.0038518722239923526,0.0038036720064369835,0.987486548163477,0.11537550369107157,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,94,2026083202,1,0.5,0.8,115,162,balance,63,ZLZ,0.6190476190476191,0.5897447018822174,0.029302917165401676,-0.0072324304870258205,0.003852288317703522,0.0038036720064369835,0.9873798876778983,0.11652654674850164,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,94,2026083202,1,0.5,0.8,115,162,inference,42,LOO,0.5714285714285714,0.5897447018822174,-0.018316130453645996,-0.0070610891383796615,0.00577796927705359,0.005973120955699354,1.0337751326267486,0.09289323338905967,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,94,2026083202,1,0.5,0.8,115,162,inference,42,ZLZ,0.5714285714285714,0.5897447018822174,-0.018316130453645996,-0.007264468837743232,0.005778673659081058,0.005973120955699354,1.033649122288248,0.09556300121291791,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,94,2026083202,2,0.75,0.25,419,16,balance,63,LOO,0.5714285714285714,0.5003401959097012,0.07108837551887015,0.02304632593493805,0.0039500040012403126,0.003949967083607638,0.9999906537733473,0.36669326369556043,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,94,2026083202,2,0.75,0.25,419,16,balance,63,ZLZ,0.5714285714285714,0.5003401959097012,0.07108837551887015,0.023749615698419935,0.003949597958985301,0.003949967083607638,1.0000934587839496,0.3779028277484044,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,94,2026083202,2,0.75,0.25,419,16,inference,42,LOO,0.6428571428571429,0.5003401959097012,0.14251694694744166,0.021957900900536065,0.005926525600296781,0.005599800895968143,0.9448707849482204,0.28522706848602924,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,linear,500,94,2026083202,2,0.75,0.25,419,16,inference,42,ZLZ,0.6666666666666666,0.5003401959097012,0.16632647075696538,0.02297223282319638,0.005925304546242773,0.005420054200542005,0.9147300629431534,0.2984337050623614,0.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,linear,500,94,2026083202,3,0.5,0.2,115,39,balance,63,LOO,0.4126984126984127,0.4099779549712762,0.0027204577271364716,-0.0060533225183743156,0.0038144565148730282,0.003909329562171344,1.024871969814938,0.09801160010834443,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,94,2026083202,3,0.5,0.2,115,39,balance,63,ZLZ,0.4126984126984127,0.4099779549712762,0.0027204577271364716,-0.0072324304870258205,0.00381022231648051,0.003909329562171343,1.0260108826884353,0.11716802515470284,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,94,2026083202,3,0.5,0.2,115,39,inference,42,LOO,0.47619047619047616,0.4099779549712762,0.06621252121919996,-0.006093294406689043,0.005721448230524477,0.006083734306730822,1.063320694623,0.08055623791726522,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,94,2026083202,3,0.5,0.2,115,39,inference,42,ZLZ,0.4523809523809524,0.4099779549712762,0.04240299740967618,-0.007264468837743121,0.00571530039867107,0.006042254300094022,1.057206774555363,0.09609135867682586,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,95,2026083202,0,0.25,0.75,187,133,balance,63,LOO,0.38095238095238093,0.4993914284549525,-0.11843904750257156,-0.013601019608607823,0.003956845725609646,0.0038036720064369843,0.9612889332072553,0.2162205201860647,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,95,2026083202,0,0.25,0.75,187,133,balance,63,ZLZ,0.4126984126984127,0.4993914284549525,-0.08669301575653982,-0.01166770338250267,0.003957168249323583,0.003909329562171343,0.9879108786540938,0.1854783065273964,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,95,2026083202,0,0.25,0.75,187,133,inference,42,LOO,0.42857142857142855,0.4993914284549525,-0.07081999988352394,-0.011978169161234231,0.005936096651020151,0.005973120955699353,1.0062371465385151,0.15546762365560365,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,95,2026083202,0,0.25,0.75,187,133,inference,42,ZLZ,0.42857142857142855,0.4993914284549525,-0.07081999988352394,-0.012086193224960684,0.00593691785912416,0.005973120955699353,1.0060979615070056,0.15685884506502598,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,95,2026083202,1,0.5,0.8,96,126,balance,63,LOO,0.5396825396825397,0.5894898619171918,-0.04980732223465212,-0.03357372217769927,0.003908112821367013,0.004006859613618446,1.0252671293703575,0.5370515149335974,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,95,2026083202,1,0.5,0.8,96,126,balance,63,ZLZ,0.49206349206349204,0.5894898619171918,-0.09742636985369973,-0.0317941995839085,0.003904622598294529,0.004031242126480222,1.0324281092469727,0.5088131939468704,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,95,2026083202,1,0.5,0.8,96,126,inference,42,LOO,0.47619047619047616,0.5894898619171918,-0.1132993857267156,-0.032988804361280266,0.005859163325127721,0.006083734306730822,1.0383281654976233,0.43097172019712493,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,95,2026083202,1,0.5,0.8,96,126,inference,42,ZLZ,0.5,0.5894898619171918,-0.08948986191719177,-0.03257033506700491,0.005858669746969938,0.006097560975609756,1.040775677578237,0.4255226849532788,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,95,2026083202,2,0.75,0.25,133,187,balance,63,LOO,0.5238095238095238,0.4993914284549525,0.024418095354571345,-0.017192639267101018,0.003951464114761488,0.0040231146221929625,1.0181326478870982,0.2735039040119463,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,95,2026083202,2,0.75,0.25,133,187,balance,63,ZLZ,0.5714285714285714,0.4993914284549525,0.0720371429736189,-0.016181003466089305,0.00395246745698464,0.003949967083607638,0.999367389256404,0.25737792752802424,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,95,2026083202,2,0.75,0.25,133,187,inference,42,LOO,0.5952380952380952,0.4993914284549525,0.09584666678314274,-0.018380639430179757,0.005926318327838602,0.005876334273546817,0.991565749335977,0.23876360519288042,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,95,2026083202,2,0.75,0.25,133,187,inference,42,ZLZ,0.6190476190476191,0.4993914284549525,0.11965619059266658,-0.01655631732077456,0.005928018313475992,0.005751894253636414,0.9702895553748206,0.21503491086289545,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,95,2026083202,3,0.5,0.2,96,179,balance,63,LOO,0.38095238095238093,0.409191499449728,-0.02823911849734706,-0.03177474929060414,0.0037186982106686903,0.003803672006436983,1.0228504145683317,0.5210587162571374,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,95,2026083202,3,0.5,0.2,96,179,balance,63,ZLZ,0.36507936507936506,0.409191499449728,-0.04411213437036293,-0.03179419958390839,0.003718866524832378,0.0037386519721389153,1.0053202897104325,0.5213658734032528,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,linear,500,95,2026083202,3,0.5,0.2,96,179,inference,42,LOO,0.38095238095238093,0.409191499449728,-0.02823911849734706,-0.0320801924828818,0.005575123521972929,0.005751894253636414,1.0317070520441007,0.4296449568184205,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,95,2026083202,3,0.5,0.2,96,179,inference,42,ZLZ,0.35714285714285715,0.409191499449728,-0.05204864230687084,-0.03257033506700485,0.0055733720197931325,0.005599800895968143,1.0047419903213264,0.43627789587220306,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,linear,500,96,2026083202,0,0.25,0.75,130,209,balance,63,LOO,0.49206349206349204,0.5005851631287972,-0.008521671065305159,-0.005019393714168541,0.003953988632292613,0.004031242126480222,1.0195381174231692,0.0798240124393503,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,96,2026083202,0,0.25,0.75,130,209,balance,63,ZLZ,0.49206349206349204,0.5005851631287972,-0.008521671065305159,-0.0023254212472973435,0.003955744265523128,0.004031242126480222,1.0190856273533926,0.03697324194249634,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,96,2026083202,0,0.25,0.75,130,209,inference,42,LOO,0.47619047619047616,0.5005851631287972,-0.02439468693832103,-0.0025461460729006014,0.005933912963102984,0.0060837343067308225,1.0252483217329655,0.0330531404952985,1.0,0.30574770524306843,1.0,0.956481384904725,0.0
main,linear,500,96,2026083202,0,0.25,0.75,130,209,inference,42,ZLZ,0.5238095238095238,0.5005851631287972,0.02322436068072664,-0.0025193310880569086,0.005932300167295874,0.006083734306730822,1.02552705277285,0.03270948353937654,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,96,2026083202,1,0.5,0.8,97,20,balance,63,LOO,0.6507936507936508,0.5903165834769759,0.060477067316674904,0.0020447773933057745,0.003824119222174433,0.0036655044335535884,0.9585225304427997,0.033065898116451234,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,500,96,2026083202,1,0.5,0.8,97,20,balance,63,ZLZ,0.6666666666666666,0.5903165834769759,0.07635008318969072,0.0024173344158346932,0.0038225841269717595,0.0035842293906810036,0.9376456532090558,0.03909833011613345,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,linear,500,96,2026083202,1,0.5,0.8,97,20,inference,42,LOO,0.6428571428571429,0.5903165834769759,0.052540559380166996,0.0022943701478058687,0.005734705583447814,0.005599800895968143,0.9764757430845188,0.030297578556797024,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,linear,500,96,2026083202,1,0.5,0.8,97,20,inference,42,ZLZ,0.6428571428571429,0.5903165834769759,0.052540559380166996,0.002763751812720261,0.005733381833315319,0.005599800895968143,0.9767011963914615,0.03650006244338187,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,linear,500,96,2026083202,2,0.75,0.25,209,130,balance,63,LOO,0.6507936507936508,0.5005851631287972,0.15020848766485362,-0.012314226183680776,0.003959162411451331,0.003665504433553589,0.9258282567422905,0.1957065979610707,0.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,500,96,2026083202,2,0.75,0.25,209,130,balance,63,ZLZ,0.6190476190476191,0.5005851631287972,0.11846245591882187,-0.012736791830082694,0.003959461886409613,0.0038036720064369843,0.9606537745678625,0.20241466187172,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,96,2026083202,2,0.75,0.25,209,130,inference,42,LOO,0.6904761904761905,0.5005851631287972,0.18989102734739327,-0.017470219318253266,0.00593762950708199,0.0052126541673580004,0.8779015533287671,0.22672103184760722,0.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,linear,500,96,2026083202,2,0.75,0.25,209,130,inference,42,ZLZ,0.7142857142857143,0.5005851631287972,0.2137005511569171,-0.016688436265310302,0.005937818480448382,0.004977600796416126,0.8382878009501317,0.21657193953977572,0.0,0.27655920512821,1.0,0.743961407911364,0.0
main,linear,500,96,2026083202,3,0.5,0.2,97,360,balance,63,LOO,0.38095238095238093,0.4104462276195968,-0.029493846667215884,0.002578884717605312,0.003839116707777485,0.0038036720064369835,0.9907674853258053,0.041621360411028575,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,96,2026083202,3,0.5,0.2,97,360,balance,63,ZLZ,0.4126984126984127,0.4104462276195968,0.0022521850788158604,0.002417334415834582,0.0038385654080288606,0.003909329562171343,1.0184350523230554,0.03901685526143024,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,96,2026083202,3,0.5,0.2,97,360,inference,42,LOO,0.3333333333333333,0.4104462276195968,-0.0771128942862635,0.0018419878886245522,0.005755142705940293,0.005420054200542005,0.9417758129520544,0.02428056127813554,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,linear,500,96,2026083202,3,0.5,0.2,97,360,inference,42,ZLZ,0.30952380952380953,0.4104462276195968,-0.10092241809578728,0.0027637518127202054,0.005760320908255875,0.0052126541673580004,0.9049242655712216,0.0364146131911692,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,linear,500,97,2026083202,0,0.25,0.75,345,324,balance,63,LOO,0.4444444444444444,0.4997992013020067,-0.055354756857562304,0.009257977782746618,0.003952338612409787,0.003982477100756672,1.0076254823542332,0.14726144633893387,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,97,2026083202,0,0.25,0.75,345,324,balance,63,ZLZ,0.42857142857142855,0.4997992013020067,-0.07122777273057818,0.009604159334121065,0.003952337489419144,0.003949967083607637,0.9994002521753638,0.15276798330365682,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,97,2026083202,0,0.25,0.75,345,324,inference,42,LOO,0.5,0.4997992013020067,0.00020079869799327632,0.007169080308976561,0.005928830244601603,0.006097560975609756,1.028459362816432,0.09310627196726387,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,97,2026083202,0,0.25,0.75,345,324,inference,42,ZLZ,0.4523809523809524,0.4997992013020067,-0.04741824892105434,0.012754311747905867,0.005925954245257813,0.006042254300094022,1.0196255404653651,0.16568297383243868,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,97,2026083202,1,0.5,0.8,81,91,balance,63,LOO,0.5238095238095238,0.5908175837622495,-0.06700805995272563,-0.011130800210234049,0.003853146985135341,0.004023114622192963,1.0441113816091945,0.17931581705646535,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,97,2026083202,1,0.5,0.8,81,91,balance,63,ZLZ,0.5396825396825397,0.5908175837622495,-0.05113504407970981,-0.014239439464354131,0.0038624153298152763,0.004006859613618446,1.0373973981224016,0.22912021469000704,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,97,2026083202,1,0.5,0.8,81,91,inference,42,LOO,0.5,0.5908175837622495,-0.09081758376224947,-0.01633793019760088,0.005805739488286017,0.006097560975609756,1.0502643096392,0.21442146749080995,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,97,2026083202,1,0.5,0.8,81,91,inference,42,ZLZ,0.5238095238095238,0.5908175837622495,-0.06700805995272563,-0.016329888042399654,0.0058056987954919655,0.0060837343067308225,1.0478901026444478,0.21431667211019237,1.0,0.30574770524306843,1.0,0.956481384904725,0.0
main,linear,500,97,2026083202,2,0.75,0.25,324,345,balance,63,LOO,0.47619047619047616,0.4997992013020067,-0.02360872511153056,-0.037886327000394016,0.003930935154179079,0.004023114622192963,1.0234497554394621,0.6042749116848817,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,97,2026083202,2,0.75,0.25,324,345,balance,63,ZLZ,0.49206349206349204,0.4997992013020067,-0.0077357092385146875,-0.034547221982151544,0.003936574492828055,0.004031242126480222,1.0240482261480481,0.5506224233639105,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,97,2026083202,2,0.75,0.25,324,345,inference,42,LOO,0.4523809523809524,0.4997992013020067,-0.04741824892105434,-0.03833406670155748,0.005900367769494818,0.006042254300094022,1.0240470655630594,0.49905148608565303,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,97,2026083202,2,0.75,0.25,324,345,inference,42,ZLZ,0.47619047619047616,0.4997992013020067,-0.02360872511153056,-0.03780957243485311,0.00590044564997413,0.006083734306730822,1.0310635276773537,0.49222011669439436,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,97,2026083202,3,0.5,0.2,81,82,balance,63,LOO,0.49206349206349204,0.41044853023821715,0.08161496182527489,-0.014239439464353854,0.003784505160706088,0.004031242126480222,1.0651966255287388,0.23146660552691745,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,97,2026083202,3,0.5,0.2,81,82,balance,63,ZLZ,0.49206349206349204,0.41044853023821715,0.08161496182527489,-0.014239439464353965,0.003784505160706088,0.004031242126480222,1.0651966255287388,0.23146660552691925,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,97,2026083202,3,0.5,0.2,81,82,inference,42,LOO,0.47619047619047616,0.41044853023821715,0.06574194595225902,-0.016061419324951254,0.005674659668051891,0.006083734306730822,1.0720879599144957,0.2132131618008515,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,97,2026083202,3,0.5,0.2,81,82,inference,42,ZLZ,0.47619047619047616,0.41044853023821715,0.06574194595225902,-0.016329888042399543,0.005670878673663292,0.006083734306730822,1.0728027624687009,0.21684930237424255,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,98,2026083202,0,0.25,0.75,469,348,balance,63,LOO,0.4603174603174603,0.500255203879918,-0.03993774356245766,0.009913289251539004,0.003956979394922977,0.004006859613618447,1.0126056301327897,0.15759262293752196,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,98,2026083202,0,0.25,0.75,469,348,balance,63,ZLZ,0.47619047619047616,0.500255203879918,-0.02406472768944179,0.010129361731170072,0.003956930978901536,0.004023114622192963,1.0167260039774058,0.16102853547448567,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,98,2026083202,0,0.25,0.75,469,348,inference,42,LOO,0.47619047619047616,0.500255203879918,-0.02406472768944179,0.014055907360942976,0.00593031842107974,0.006083734306730822,1.0258697551729692,0.1825239588064383,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,98,2026083202,0,0.25,0.75,469,348,inference,42,ZLZ,0.47619047619047616,0.500255203879918,-0.02406472768944179,0.016022808665633437,0.005930923711027463,0.006083734306730822,1.025765058386982,0.2080546744725677,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,98,2026083202,1,0.5,0.8,93,252,balance,63,LOO,0.6984126984126984,0.589660901020354,0.10875179739234442,-0.045143517229311314,0.003925719438618063,0.0033972967920740584,0.8653946990338105,0.7205029505933633,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,linear,500,98,2026083202,1,0.5,0.8,93,252,balance,63,ZLZ,0.6984126984126984,0.589660901020354,0.10875179739234442,-0.043921861072027446,0.003923922595448891,0.0033972967920740584,0.8657909806922204,0.7011654661150414,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,linear,500,98,2026083202,1,0.5,0.8,93,252,inference,42,LOO,0.6904761904761905,0.589660901020354,0.10081528945583651,-0.04711848154398668,0.005896417397723146,0.0052126541673580004,0.8840375122308717,0.6136167086094252,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,linear,500,98,2026083202,1,0.5,0.8,93,252,inference,42,ZLZ,0.6904761904761905,0.589660901020354,0.10081528945583651,-0.04590804873195731,0.005891718948854736,0.0052126541673580004,0.8847425025885297,0.5980917655794316,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,linear,500,98,2026083202,2,0.75,0.25,348,469,balance,63,LOO,0.47619047619047616,0.500255203879918,-0.02406472768944179,0.01685086552561632,0.0039515819930785985,0.004023114622192963,1.0181022763135519,0.26806290143565575,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,98,2026083202,2,0.75,0.25,348,469,balance,63,ZLZ,0.4603174603174603,0.500255203879918,-0.03993774356245766,0.01791622283596106,0.003951734485486456,0.004006859613618447,1.0139496032272535,0.2850050641865809,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,98,2026083202,2,0.75,0.25,348,469,inference,42,LOO,0.4523809523809524,0.500255203879918,-0.04787425149896557,0.015435457930021323,0.005929857512643007,0.006042254300094022,1.018954382497619,0.200445997846212,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,98,2026083202,2,0.75,0.25,348,469,inference,42,ZLZ,0.4523809523809524,0.500255203879918,-0.04787425149896557,0.01563902859608579,0.005929660389465882,0.006042254300094022,1.0189882561956103,0.20309295725098017,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,98,2026083202,3,0.5,0.2,93,121,balance,63,LOO,0.3492063492063492,0.4103401933121153,-0.06113384410576611,-0.04357062272163925,0.0036753352151470456,0.003665504433553588,0.9973252013713083,0.7186961015870469,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,500,98,2026083202,3,0.5,0.2,93,121,balance,63,ZLZ,0.3492063492063492,0.4103401933121153,-0.06113384410576611,-0.043921861072027446,0.0036738908147167498,0.0036655044335535884,0.9977173025584845,0.7246321711261687,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,500,98,2026083202,3,0.5,0.2,93,121,inference,42,LOO,0.38095238095238093,0.4103401933121153,-0.029387812359734367,-0.046525266847247726,0.005499148528376212,0.005751894253636414,1.0459608835724306,0.6273951365380463,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,98,2026083202,3,0.5,0.2,93,121,inference,42,ZLZ,0.38095238095238093,0.4103401933121153,-0.029387812359734367,-0.04590804873195731,0.005499711059812712,0.005751894253636414,1.0458538987014148,0.6190402635443656,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,99,2026083202,0,0.25,0.75,89,163,balance,63,LOO,0.5238095238095238,0.49944797886446285,0.024361544945060987,0.02065057779358276,0.00394645865251594,0.004023114622192963,1.0194239890561514,0.32872174146292144,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,99,2026083202,0,0.25,0.75,89,163,balance,63,ZLZ,0.49206349206349204,0.49944797886446285,-0.007384486800970813,0.020357654747534426,0.003947142298562203,0.004031242126480222,1.0213065102691266,0.3240308447603814,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,99,2026083202,0,0.25,0.75,89,163,inference,42,LOO,0.5238095238095238,0.49944797886446285,0.024361544945060987,0.01802599961940471,0.005924779442101856,0.006083734306730822,1.0268288239557783,0.2341872590854443,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,99,2026083202,0,0.25,0.75,89,163,inference,42,ZLZ,0.5238095238095238,0.49944797886446285,0.024361544945060987,0.016882082315498315,0.005926542623733506,0.006083734306730822,1.0265233362817343,0.21929327192762763,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,99,2026083202,1,0.5,0.8,70,30,balance,63,LOO,0.4603174603174603,0.5901292867265092,-0.12981182640904892,-0.028833781218804422,0.0038974607660956797,0.004006859613618447,1.028069262037077,0.46186039519028127,0.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,99,2026083202,1,0.5,0.8,70,30,balance,63,ZLZ,0.4444444444444444,0.5901292867265092,-0.1456848422820648,-0.02907098117737683,0.0038980700348564263,0.003982477100756672,1.0216535529494033,0.4656234786629245,0.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,99,2026083202,1,0.5,0.8,70,30,inference,42,LOO,0.38095238095238093,0.5901292867265092,-0.20917690577412829,-0.029280562649724118,0.005847425549426934,0.005751894253636414,0.9836626742858005,0.38291031638975215,0.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,99,2026083202,1,0.5,0.8,70,30,inference,42,ZLZ,0.38095238095238093,0.5901292867265092,-0.20917690577412829,-0.02802201096829071,0.005843141210554206,0.005751894253636413,0.9843839206293735,0.3665861963306506,0.0,0.2972922125877599,1.0,0.8548575187548779,0.0
main,linear,500,99,2026083202,2,0.75,0.25,163,89,balance,63,LOO,0.49206349206349204,0.49944797886446285,-0.007384486800970813,-0.02069217280550084,0.003950191455986874,0.004031242126480222,1.020518162574249,0.32922819728948666,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,99,2026083202,2,0.75,0.25,163,89,balance,63,ZLZ,0.49206349206349204,0.49944797886446285,-0.007384486800970813,-0.020273755791217485,0.003950546009380594,0.004031242126480222,1.020426573164321,0.32255638919562174,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,99,2026083202,2,0.75,0.25,163,89,inference,42,LOO,0.47619047619047616,0.49944797886446285,-0.023257502673986685,-0.022664452689256265,0.005925070794523132,0.0060837343067308225,1.0267783318900343,0.2944411220740367,1.0,0.30574770524306843,1.0,0.956481384904725,0.0
main,linear,500,99,2026083202,2,0.75,0.25,163,89,inference,42,ZLZ,0.47619047619047616,0.49944797886446285,-0.023257502673986685,-0.02227492861611191,0.005926005330541361,0.006083734306730822,1.0266164080846434,0.28935787211248376,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,99,2026083202,3,0.5,0.2,70,50,balance,63,LOO,0.3333333333333333,0.40993930807202583,-0.07660597473869252,-0.028845554695429154,0.0037326870011534985,0.003584229390681004,0.9602276830533562,0.47213707768613306,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,linear,500,99,2026083202,3,0.5,0.2,70,50,balance,63,ZLZ,0.31746031746031744,0.40993930807202583,-0.09247899061170839,-0.02907098117737683,0.003731971005327076,0.00349482684352116,0.9364560545975805,0.4758724465312528,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,linear,500,99,2026083202,3,0.5,0.2,70,50,inference,42,LOO,0.3333333333333333,0.40993930807202583,-0.07660597473869252,-0.029953373089756263,0.005591859168400384,0.005420054200542005,0.9692758771842379,0.4005600415191866,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,linear,500,99,2026083202,3,0.5,0.2,70,50,inference,42,ZLZ,0.3333333333333333,0.40993930807202583,-0.07660597473869252,-0.02802201096829049,0.005602993329097538,0.0054200542005420045,0.9673497507831231,0.37435983399917555,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,linear,500,100,2026083202,0,0.25,0.75,398,38,balance,63,LOO,0.4603174603174603,0.5001573256864071,-0.03983986536894685,-0.023369497227256397,0.003950000820464795,0.0040068596136184475,1.0143946281881941,0.37183543631591526,1.0,0.24813049958453426,1.0,0.7046170004612345,0.0
main,linear,500,100,2026083202,0,0.25,0.75,398,38,balance,63,ZLZ,0.4603174603174603,0.5001573256864071,-0.03983986536894685,-0.02260671396103575,0.003950361545323465,0.004006859613618447,1.0143019993605056,0.35968225869464504,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,100,2026083202,0,0.25,0.75,398,38,inference,42,LOO,0.47619047619047616,0.5001573256864071,-0.023966849495930975,-0.027238993902425568,0.005923743521603808,0.006083734306730822,1.027008391660363,0.35391008552890124,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,100,2026083202,0,0.25,0.75,398,38,inference,42,ZLZ,0.5238095238095238,0.5001573256864071,0.023652198123116697,-0.02690139027809857,0.005923292035301956,0.006083734306730822,1.0270866724910157,0.3495369984902838,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,100,2026083202,1,0.5,0.8,412,155,balance,63,LOO,0.6825396825396826,0.5904516789909822,0.09208800354870039,0.0061378091501814724,0.0038113332269720654,0.00349482684352116,0.9169565176796793,0.09942026577434722,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,linear,500,100,2026083202,1,0.5,0.8,412,155,balance,63,ZLZ,0.6984126984126984,0.5904516789909822,0.10796101942171621,0.006770713621310764,0.003809273666381131,0.0033972967920740584,0.8918489690192154,0.10970170001440799,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,linear,500,100,2026083202,1,0.5,0.8,412,155,inference,42,LOO,0.7857142857142857,0.5904516789909822,0.19526260672330353,0.008232809494210014,0.005710862054136235,0.004106520657043305,0.7190719401231298,0.10894247338050822,0.0,0.2511973726006038,1.0,0.6533790320830186,0.0
main,linear,500,100,2026083202,1,0.5,0.8,412,155,inference,42,ZLZ,0.7380952380952381,0.5904516789909822,0.14764355910425597,0.00845978165346728,0.00570889873835567,0.004714894087716387,0.8258850443499748,0.11196518040055346,0.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,linear,500,100,2026083202,2,0.75,0.25,38,398,balance,63,LOO,0.47619047619047616,0.5001573256864071,-0.023966849495930975,-0.01937286718378145,0.0039508564186919925,0.004023114622192963,1.0182892506948895,0.3082111015061879,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,100,2026083202,2,0.75,0.25,38,398,balance,63,ZLZ,0.4603174603174603,0.5001573256864071,-0.03983986536894685,-0.018514924439432534,0.003951836396129392,0.004006859613618447,1.013923455318886,0.29452520411355504,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,100,2026083202,2,0.75,0.25,38,398,inference,42,LOO,0.5238095238095238,0.5001573256864071,0.023652198123116697,-0.01991625982832468,0.005925588400042962,0.006083734306730822,1.0266886418717023,0.25872717272596446,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,100,2026083202,2,0.75,0.25,38,398,inference,42,ZLZ,0.42857142857142855,0.5001573256864071,-0.07158589711497859,-0.018821836154405525,0.00592730677298862,0.005973120955699353,1.0077293422570117,0.2444743420388435,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,100,2026083202,3,0.5,0.2,412,11,balance,63,LOO,0.3333333333333333,0.41016613412132846,-0.07683280078799515,0.006651245407394424,0.003849826645303775,0.003584229390681004,0.9310105936986122,0.10719693918878223,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,linear,500,100,2026083202,3,0.5,0.2,412,11,balance,63,ZLZ,0.3333333333333333,0.41016613412132846,-0.07683280078799515,0.006770713621310653,0.003849792814989533,0.003584229390681004,0.9310187750170521,0.10912286660204355,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,linear,500,100,2026083202,3,0.5,0.2,412,11,inference,42,LOO,0.35714285714285715,0.41016613412132846,-0.05302327697847131,0.008154391102744518,0.005784082722254448,0.005599800895968142,0.9681398356255736,0.10721962639596148,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
main,linear,500,100,2026083202,3,0.5,0.2,412,11,inference,42,ZLZ,0.3333333333333333,0.41016613412132846,-0.07683280078799515,0.008459781653467335,0.005784178154149189,0.005420054200542005,0.9370482817259034,0.11123419690916177,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,linear,500,101,2026083202,0,0.25,0.75,97,454,balance,63,LOO,0.5079365079365079,0.5003107746906589,0.007625733245849031,0.010361943552115283,0.003954311713598105,0.004031242126480222,1.019454817539439,0.1647804829830716,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,101,2026083202,0,0.25,0.75,97,454,balance,63,ZLZ,0.49206349206349204,0.5003107746906589,-0.008247282627166841,0.01360521862154429,0.003952776395134713,0.004031242126480222,1.0198507892938464,0.21639857726251313,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,101,2026083202,0,0.25,0.75,97,454,inference,42,LOO,0.5238095238095238,0.5003107746906589,0.02349874911886496,0.010981277681102686,0.0059348563420495186,0.006083734306730822,1.0250853527197408,0.14254361483902328,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,101,2026083202,0,0.25,0.75,97,454,inference,42,ZLZ,0.5238095238095238,0.5003107746906589,0.02349874911886496,0.010861544811935575,0.005934192255288122,0.006083734306730822,1.0252000685197618,0.14099729864051525,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,101,2026083202,1,0.5,0.8,348,397,balance,63,LOO,0.6984126984126984,0.5900352314643155,0.1083774669483829,0.016753762744347478,0.0037776059006129873,0.003397296792074059,0.899325361473727,0.2725863076597874,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,linear,500,101,2026083202,1,0.5,0.8,348,397,balance,63,ZLZ,0.7142857142857143,0.5900352314643155,0.12425048282139883,0.015346203622292887,0.0037819182995637427,0.003291639236339696,0.8703623335066223,0.2495427088085495,0.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,linear,500,101,2026083202,1,0.5,0.8,348,397,inference,42,LOO,0.6904761904761905,0.5900352314643155,0.100440959011875,0.015961776684815687,0.005670704491796389,0.0052126541673580004,0.9192251465226174,0.21196430056120577,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,linear,500,101,2026083202,1,0.5,0.8,348,397,inference,42,ZLZ,0.7142857142857143,0.5900352314643155,0.12425048282139883,0.01811149244329524,0.005660518678410752,0.004977600796416126,0.8793541862869779,0.24072773251123486,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,linear,500,101,2026083202,2,0.75,0.25,454,97,balance,63,LOO,0.5714285714285714,0.5003107746906589,0.07111779673791252,0.015080949533867516,0.003953733708988686,0.003949967083607637,0.9990473244638388,0.2398418574610136,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,101,2026083202,2,0.75,0.25,454,97,balance,63,ZLZ,0.5714285714285714,0.5003107746906589,0.07111779673791252,0.01648888734852305,0.003953715666322438,0.003949967083607638,0.999051883587196,0.2622337793705014,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,101,2026083202,2,0.75,0.25,454,97,inference,42,LOO,0.6666666666666666,0.5003107746906589,0.16635589197600775,0.01726439602030172,0.005933768326890557,0.0054200542005420045,0.9134253145643535,0.22412282939756722,0.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,linear,500,101,2026083202,2,0.75,0.25,454,97,inference,42,ZLZ,0.6666666666666666,0.5003107746906589,0.16635589197600775,0.018626589564998963,0.005931108342093204,0.0054200542005420045,0.9138349677539631,0.24186076177341642,0.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,linear,500,101,2026083202,3,0.5,0.2,348,324,balance,63,LOO,0.5079365079365079,0.4102301046285126,0.0977064033079953,0.015859325799618462,0.003871793365690353,0.004031242126480222,1.041182146289834,0.25487581957026323,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,101,2026083202,3,0.5,0.2,348,324,balance,63,ZLZ,0.5079365079365079,0.4102301046285126,0.0977064033079953,0.015346203622292776,0.00387027323555317,0.004031242126480222,1.041591092186556,0.2466778434744223,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,101,2026083202,3,0.5,0.2,348,324,inference,42,LOO,0.47619047619047616,0.4102301046285126,0.06596037156196355,0.018503756271643856,0.005818194245838076,0.006083734306730822,1.045639600479598,0.24258603219389135,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,101,2026083202,3,0.5,0.2,348,324,inference,42,ZLZ,0.4523809523809524,0.4102301046285126,0.04215084775243977,0.01811149244329524,0.005816727897023368,0.006042254300094022,1.0387720393773388,0.23747334238233309,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,102,2026083202,0,0.25,0.75,4,230,balance,63,LOO,0.4444444444444444,0.4990966226689047,-0.05465217822446028,0.014906167618578492,0.003955073657066331,0.003982477100756672,1.006928680997225,0.23702202955233173,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,102,2026083202,0,0.25,0.75,4,230,balance,63,ZLZ,0.49206349206349204,0.4990966226689047,-0.007033130605412663,0.017804020650190544,0.003953443278607663,0.004031242126480222,1.0196787565648238,0.28315897608233104,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,102,2026083202,0,0.25,0.75,4,230,inference,42,LOO,0.5238095238095238,0.4990966226689047,0.024712901140619137,0.012589566620435144,0.005933770957099895,0.006083734306730822,1.025272857802422,0.1634351218072332,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,102,2026083202,0,0.25,0.75,4,230,inference,42,ZLZ,0.5238095238095238,0.4990966226689047,0.024712901140619137,0.012522905485750357,0.005935243715191012,0.006083734306730822,1.0250184488902712,0.1625495697961796,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,102,2026083202,1,0.5,0.8,249,202,balance,63,LOO,0.6349206349206349,0.5900410140542282,0.04487962086640673,0.003029574680122993,0.0038192863213606615,0.0037386519721389158,0.9788875872513745,0.04902194673636796,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,linear,500,102,2026083202,1,0.5,0.8,249,202,balance,63,ZLZ,0.6190476190476191,0.5900410140542282,0.029006604993390916,0.003080606355006177,0.003819045330814198,0.0038036720064369843,0.995974563524247,0.049849269713237554,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,102,2026083202,1,0.5,0.8,249,202,inference,42,LOO,0.5952380952380952,0.5900410140542282,0.0051970811838670805,0.0038347468233389526,0.0057286379889053204,0.005876334273546817,1.0257820942652582,0.050665345321058146,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,102,2026083202,1,0.5,0.8,249,202,inference,42,ZLZ,0.5952380952380952,0.5900410140542282,0.0051970811838670805,0.003372516668335157,0.005730251662209906,0.005876334273546817,1.0254932278629754,0.04455200533661602,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,102,2026083202,2,0.75,0.25,230,4,balance,63,LOO,0.5079365079365079,0.4990966226689047,0.00883988526760321,-0.040194859401134375,0.003928546246522821,0.004031242126480222,1.0261409370064811,0.6412901640600089,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,102,2026083202,2,0.75,0.25,230,4,balance,63,ZLZ,0.49206349206349204,0.4990966226689047,-0.007033130605412663,-0.040602064381062564,0.0039282262399757545,0.004031242126480222,1.0262245299051573,0.6478133137928223,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,102,2026083202,2,0.75,0.25,230,4,inference,42,LOO,0.5238095238095238,0.4990966226689047,0.024712901140619137,-0.04532110897732672,0.005889678147199526,0.006083734306730822,1.0329485168257568,0.590547379800465,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,102,2026083202,2,0.75,0.25,230,4,inference,42,ZLZ,0.5238095238095238,0.4990966226689047,0.024712901140619137,-0.04524452164618464,0.005889850132694507,0.006083734306730822,1.032918354400915,0.5895408167717725,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,102,2026083202,3,0.5,0.2,249,167,balance,63,LOO,0.47619047619047616,0.41045018877836315,0.06574028741211302,0.00639207908200784,0.0038486291357640438,0.004023114622192963,1.0453370486668834,0.10303602782495482,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,102,2026083202,3,0.5,0.2,249,167,balance,63,ZLZ,0.4444444444444444,0.41045018877836315,0.033994255666081274,0.003080606355006177,0.003838009026010615,0.003982477100756672,1.0376414108895995,0.04972596398830549,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,102,2026083202,3,0.5,0.2,249,167,inference,42,LOO,0.47619047619047616,0.41045018877836315,0.06574028741211302,0.0045304224773736745,0.005766107178526815,0.006083734306730822,1.0550851932456027,0.05966193684156173,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,102,2026083202,3,0.5,0.2,249,167,inference,42,ZLZ,0.5,0.41045018877836315,0.08954981122163685,0.0033725166683351016,0.005761193605674878,0.006097560975609756,1.0583850141060267,0.044432205374840716,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,103,2026083202,0,0.25,0.75,39,175,balance,63,LOO,0.4603174603174603,0.49974446910949855,-0.039427008792038254,0.018575731348941638,0.003951043878875513,0.004006859613618447,1.0141268324154424,0.29552212097202146,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,103,2026083202,0,0.25,0.75,39,175,balance,63,ZLZ,0.42857142857142855,0.49974446910949855,-0.07117304053807,0.019271620573739545,0.003952585609108848,0.003949967083607637,0.9993375158035346,0.3065332529477634,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,103,2026083202,0,0.25,0.75,39,175,inference,42,LOO,0.47619047619047616,0.49974446910949855,-0.023553992919022382,0.016359120024473595,0.005935343131596777,0.006083734306730822,1.0250012799334356,0.21234254740291653,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,103,2026083202,0,0.25,0.75,39,175,inference,42,ZLZ,0.47619047619047616,0.49974446910949855,-0.023553992919022382,0.01708471428377112,0.005934451319222991,0.0060837343067308225,1.0251553141946368,0.22177747492450867,1.0,0.30574770524306843,1.0,0.956481384904725,0.0
main,linear,500,103,2026083202,1,0.5,0.8,76,467,balance,63,LOO,0.6507936507936508,0.5900823872794836,0.060711263514167224,0.017757886582464577,0.0037741364853106888,0.0036655044335535884,0.971216713497271,0.2890563251334984,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,500,103,2026083202,1,0.5,0.8,76,467,balance,63,ZLZ,0.6666666666666666,0.5900823872794836,0.07658427938718304,0.02025589067810818,0.003764101496548571,0.0035842293906810036,0.9522138002834147,0.3301571308438166,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,linear,500,103,2026083202,1,0.5,0.8,76,467,inference,42,LOO,0.6666666666666666,0.5900823872794836,0.07658427938718304,0.017150110975721944,0.0056661828716378084,0.005420054200542005,0.9565618200697678,0.2278356295400808,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,linear,500,103,2026083202,1,0.5,0.8,76,467,inference,42,ZLZ,0.6190476190476191,0.5900823872794836,0.02896523176813548,0.01830826741805114,0.005660266638017784,0.005751894253636414,1.0161878620705258,0.24334857211672564,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,103,2026083202,2,0.75,0.25,175,39,balance,63,LOO,0.5079365079365079,0.49974446910949855,0.008192038827009362,-0.012773841830372501,0.003952068165429229,0.004031242126480222,1.0200335514816188,0.20319327066773193,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,103,2026083202,2,0.75,0.25,175,39,balance,63,ZLZ,0.49206349206349204,0.49974446910949855,-0.00768097704600651,-0.011659705216117644,0.003952473293734335,0.004031242126480222,1.0199289980961428,0.18546121410814234,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,103,2026083202,2,0.75,0.25,175,39,inference,42,LOO,0.4523809523809524,0.49974446910949855,-0.04736351672854616,-0.013024728415896414,0.005930746181805902,0.006042254300094022,1.0188017013154602,0.16912741360911837,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,103,2026083202,2,0.75,0.25,175,39,inference,42,ZLZ,0.4523809523809524,0.49974446910949855,-0.04736351672854616,-0.01020252615377537,0.005933497990466521,0.006042254300094022,1.0183292064482439,0.1324501080542513,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,103,2026083202,3,0.5,0.2,76,262,balance,63,LOO,0.4444444444444444,0.4101915745382596,0.03425286990618481,0.018231731456977207,0.003877492126820435,0.003982477100756672,1.0270754834574805,0.29278744712235394,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,103,2026083202,3,0.5,0.2,76,262,balance,63,ZLZ,0.42857142857142855,0.4101915745382596,0.01837985403316894,0.020255890678108013,0.0038805615042917197,0.003949967083607637,1.0178854475671002,0.325165199078223,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,103,2026083202,3,0.5,0.2,76,262,inference,42,LOO,0.40476190476190477,0.4101915745382596,-0.00542966977635484,0.017452369033010284,0.00581516154678617,0.0058763342735468176,1.0105195231926885,0.2288618981552171,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,103,2026083202,3,0.5,0.2,76,262,inference,42,ZLZ,0.4523809523809524,0.4101915745382596,0.04218937784269278,0.018308267418051027,0.005818272862434156,0.006042254300094022,1.0384962072002515,0.2400215328351319,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,104,2026083202,0,0.25,0.75,277,459,balance,63,LOO,0.6031746031746031,0.500012467460647,0.10316213571395616,0.010514163958987743,0.003947273424372275,0.003860564536447792,0.9780332197437598,0.1673501630544269,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,500,104,2026083202,0,0.25,0.75,277,459,balance,63,ZLZ,0.6031746031746031,0.500012467460647,0.10316213571395616,0.010743619889432177,0.003947655604852953,0.0038605645364477924,0.9779385343802288,0.17099405276414018,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,500,104,2026083202,0,0.25,0.75,277,459,inference,42,LOO,0.6428571428571429,0.500012467460647,0.14284467539649592,0.0058963091027340875,0.0059270371635181986,0.005599800895968143,0.9447892330481334,0.07658812145588792,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,linear,500,104,2026083202,0,0.25,0.75,277,459,inference,42,ZLZ,0.6428571428571429,0.500012467460647,0.14284467539649592,0.0058963091027341985,0.0059270371635181986,0.0055998008959681446,0.9447892330481337,0.07658812145588936,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,linear,500,104,2026083202,1,0.5,0.8,116,351,balance,63,LOO,0.6190476190476191,0.5899449894582988,0.029102629589320306,0.025400479186667657,0.003747511398981302,0.0038036720064369835,1.014986107172602,0.41492578901158,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,104,2026083202,1,0.5,0.8,116,351,balance,63,ZLZ,0.6349206349206349,0.5899449894582988,0.04497564546233612,0.024484846445059327,0.0037507317845184426,0.0037386519721389158,0.9967793451855481,0.39979686135434966,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,linear,500,104,2026083202,1,0.5,0.8,116,351,inference,42,LOO,0.6190476190476191,0.5899449894582988,0.029102629589320306,0.02757317798009673,0.00560936078932599,0.005751894253636414,1.0254099298767965,0.3681545200612628,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,104,2026083202,1,0.5,0.8,116,351,inference,42,ZLZ,0.6190476190476191,0.5899449894582988,0.029102629589320306,0.027572673549136062,0.005611279705957008,0.005751894253636414,1.0250592654524293,0.3680848309182425,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,104,2026083202,2,0.75,0.25,459,277,balance,63,LOO,0.5714285714285714,0.500012467460647,0.07141610396792442,0.024998418986359017,0.003949718522697165,0.003949967083607638,1.000062931297267,0.3977676590789285,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,104,2026083202,2,0.75,0.25,459,277,balance,63,ZLZ,0.5873015873015873,0.500012467460647,0.08728911984094034,0.025597057430365666,0.003949664931658803,0.003909329562171343,0.9897876477662321,0.4072957851371754,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,104,2026083202,2,0.75,0.25,459,277,inference,42,LOO,0.5476190476190477,0.500012467460647,0.04760658015840069,0.02099712003049925,0.005930668296139369,0.00604225430009402,1.0188150809289551,0.27265151401766,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,104,2026083202,2,0.75,0.25,459,277,inference,42,ZLZ,0.5476190476190477,0.500012467460647,0.04760658015840069,0.02234963618415786,0.005928795005718932,0.0060422543000940195,1.0191369906137158,0.2902600332704906,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,104,2026083202,3,0.5,0.2,116,92,balance,63,LOO,0.47619047619047616,0.4100683243896415,0.06612215180083464,0.025166522243312672,0.0038922119020725417,0.0040231146221929625,1.0336319613150347,0.40338985004727296,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,104,2026083202,3,0.5,0.2,116,92,balance,63,ZLZ,0.4603174603174603,0.4100683243896415,0.05024913592781877,0.024484846445059383,0.0038905873384403092,0.004006859613618447,1.0298855327136158,0.3925453165546769,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,104,2026083202,3,0.5,0.2,116,92,inference,42,LOO,0.38095238095238093,0.4100683243896415,-0.029115943437260594,0.024824134433988843,0.0058357202983829555,0.005751894253636414,0.9856356986866268,0.3249577360078491,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,104,2026083202,3,0.5,0.2,116,92,inference,42,ZLZ,0.40476190476190477,0.4100683243896415,-0.005306419627736758,0.02757267354913595,0.005847511991210756,0.005876334273546817,1.004928982168721,0.3605730955987694,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,105,2026083202,0,0.25,0.75,465,481,balance,63,LOO,0.6190476190476191,0.5019714646505049,0.11707615439711416,0.00794362802942905,0.0039518461223584725,0.0038036720064369835,0.9625050896888013,0.1263626970408379,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,105,2026083202,0,0.25,0.75,465,481,balance,63,ZLZ,0.6190476190476191,0.5019714646505049,0.11707615439711416,0.009258373823201382,0.003951425054774839,0.003803672006436983,0.9626076551396784,0.1472847688787132,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,105,2026083202,0,0.25,0.75,465,481,inference,42,LOO,0.6428571428571429,0.5019714646505049,0.140885678206638,0.006961751435852315,0.005927988097359508,0.0055998008959681446,0.9446376753796879,0.09042007263752443,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,linear,500,105,2026083202,0,0.25,0.75,465,481,inference,42,ZLZ,0.6428571428571429,0.5019714646505049,0.140885678206638,0.0070970067614655186,0.005927569085260209,0.005599800895968143,0.9447044505804055,0.09218004309389248,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,linear,500,105,2026083202,1,0.5,0.8,108,182,balance,63,LOO,0.5873015873015873,0.5893496023498757,-0.002048015048288332,0.019711903888462112,0.0037699861288543164,0.003909329562171344,1.0369612588891337,0.3210396674127819,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,105,2026083202,1,0.5,0.8,108,182,balance,63,ZLZ,0.5555555555555556,0.5893496023498757,-0.033794046794320076,0.019810790184582983,0.003769190958594731,0.003982477100756672,1.0565867170183016,0.3226842201044178,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,105,2026083202,1,0.5,0.8,108,182,inference,42,LOO,0.5476190476190477,0.5893496023498757,-0.041730554730827984,0.018437568822253336,0.005661433862044175,0.00604225430009402,1.0672657223116164,0.24504194745524144,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,105,2026083202,1,0.5,0.8,108,182,inference,42,ZLZ,0.5238095238095238,0.5893496023498757,-0.06554007854035182,0.01502693421306145,0.005680983637846929,0.006083734306730822,1.0708945306937259,0.19936945234055403,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,105,2026083202,2,0.75,0.25,481,465,balance,63,LOO,0.38095238095238093,0.5019714646505049,-0.12101908369812397,0.002828488651654082,0.003954567417342098,0.0038036720064369843,0.9618427516892525,0.044978498010833645,0.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,105,2026083202,2,0.75,0.25,481,465,balance,63,ZLZ,0.3968253968253968,0.5019714646505049,-0.1051460678251081,0.0034256677628962118,0.0039552758248960545,0.003860564536447793,0.9760544415506722,0.054469934542188646,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,500,105,2026083202,2,0.75,0.25,481,465,inference,42,LOO,0.38095238095238093,0.5019714646505049,-0.12101908369812397,0.003119909851049041,0.0059311499813113795,0.005751894253636414,0.9697772391121812,0.04051096535145801,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,105,2026083202,2,0.75,0.25,481,465,inference,42,ZLZ,0.38095238095238093,0.5019714646505049,-0.12101908369812397,0.004078527408972521,0.005932033497464959,0.005751894253636414,0.9696328006398605,0.052954343452255456,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,105,2026083202,3,0.5,0.2,108,488,balance,63,LOO,0.31746031746031744,0.4097956663853761,-0.09233534892505868,0.020487655076950217,0.0038816870517861006,0.0034948268435211604,0.9003370949013182,0.3288379971881627,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,linear,500,105,2026083202,3,0.5,0.2,108,488,balance,63,ZLZ,0.3333333333333333,0.4097956663853761,-0.07646233305204281,0.019810790184583205,0.0038796789005255254,0.0035842293906810036,0.9238469168661093,0.3180562300692349,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,linear,500,105,2026083202,3,0.5,0.2,108,488,inference,42,LOO,0.40476190476190477,0.4097956663853761,-0.005033761623471356,0.016327399280865074,0.005807566314469691,0.005876334273546817,1.011841097518902,0.21424955305946633,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,105,2026083202,3,0.5,0.2,108,488,inference,42,ZLZ,0.35714285714285715,0.4097956663853761,-0.05265280924251897,0.015026934213061671,0.005805812685563407,0.005599800895968142,0.9645162872533712,0.19721451465307585,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
main,linear,500,106,2026083202,0,0.25,0.75,255,179,balance,63,LOO,0.6349206349206349,0.4998316841960002,0.13508895072463467,0.03635528166934965,0.003934449566681835,0.0037386519721389158,0.950235073235912,0.5795961906044972,0.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,linear,500,106,2026083202,0,0.25,0.75,255,179,balance,63,ZLZ,0.6190476190476191,0.4998316841960002,0.11921593485161885,0.03525854113440785,0.003934398494907503,0.0038036720064369843,0.9667734499594474,0.562114989220238,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,106,2026083202,0,0.25,0.75,255,179,inference,42,LOO,0.6904761904761905,0.4998316841960002,0.19064450628019025,0.038789088592890764,0.005898018072253676,0.0052126541673580004,0.8837975915808286,0.5050757598239071,0.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,linear,500,106,2026083202,0,0.25,0.75,255,179,inference,42,ZLZ,0.6904761904761905,0.4998316841960002,0.19064450628019025,0.03753258363319156,0.005900059175999126,0.0052126541673580004,0.8834918450585338,0.4886301685174851,0.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,linear,500,106,2026083202,1,0.5,0.8,375,349,balance,63,LOO,0.5873015873015873,0.5902636962202976,-0.0029621089187102934,0.006271443117083608,0.00380995335534535,0.003909329562171343,1.026083313247541,0.10160326360052101,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,106,2026083202,1,0.5,0.8,375,349,balance,63,ZLZ,0.6031746031746031,0.5902636962202976,0.012910906954305523,0.0054137737957224985,0.0038133402582528723,0.0038605645364477924,1.0123839665481507,0.08766925710704722,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,500,106,2026083202,1,0.5,0.8,375,349,inference,42,LOO,0.6428571428571429,0.5902636962202976,0.05259344663684529,0.008382747112808397,0.005708274139170867,0.005599800895968143,0.9809971909971233,0.11095169819377593,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,linear,500,106,2026083202,1,0.5,0.8,375,349,inference,42,ZLZ,0.6666666666666666,0.5902636962202976,0.07640297044636901,0.008120125674473289,0.00570754229671804,0.005420054200542005,0.949630141796523,0.10748260447502325,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,linear,500,106,2026083202,2,0.75,0.25,179,255,balance,63,LOO,0.5238095238095238,0.4998316841960002,0.02397783961352362,0.0036138068215526564,0.003957145547005831,0.004023114622192963,1.016670874094345,0.057447868712707045,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,106,2026083202,2,0.75,0.25,179,255,balance,63,ZLZ,0.5555555555555556,0.4998316841960002,0.055723871359555366,0.0014207266854798783,0.003958445931821599,0.003982477100756672,1.0060708594607517,0.022581260415330102,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,106,2026083202,2,0.75,0.25,179,255,inference,42,LOO,0.5476190476190477,0.4998316841960002,0.04778736342304746,0.004129579828708874,0.005938173406492394,0.0060422543000940195,1.0175274257716742,0.05358946581816754,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,106,2026083202,2,0.75,0.25,179,255,inference,42,ZLZ,0.5476190476190477,0.4998316841960002,0.04778736342304746,0.003442191409360751,0.005937923391565433,0.00604225430009402,1.0175702685347514,0.044670181934986564,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,106,2026083202,3,0.5,0.2,375,446,balance,63,LOO,0.42857142857142855,0.40998320829761903,0.01858822027380952,0.008413257978226063,0.003851544941595689,0.003949967083607637,1.0255539383557528,0.13556473240338893,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,106,2026083202,3,0.5,0.2,375,446,balance,63,ZLZ,0.4444444444444444,0.40998320829761903,0.03446123614682539,0.0054137737957226095,0.0038450308555505247,0.003982477100756672,1.0357464609179237,0.08730722627002517,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,106,2026083202,3,0.5,0.2,375,446,inference,42,LOO,0.42857142857142855,0.40998320829761903,0.01858822027380952,0.009872840639192915,0.0057881751059260765,0.005973120955699353,1.0319523591440634,0.12976910113536275,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,106,2026083202,3,0.5,0.2,375,446,inference,42,ZLZ,0.4523809523809524,0.40998320829761903,0.042397744083333355,0.008120125674473289,0.005778311642054595,0.006042254300094022,1.0456781624788893,0.10682238505056517,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,107,2026083202,0,0.25,0.75,202,140,balance,63,LOO,0.6031746031746031,0.5002788025664703,0.10289580060813286,-0.009322158223537491,0.00395724121275269,0.0038605645364477924,0.9755696781906179,0.14819044704676873,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,500,107,2026083202,0,0.25,0.75,202,140,balance,63,ZLZ,0.5714285714285714,0.5002788025664703,0.07114976886210111,-0.008426524662582091,0.003957483149811348,0.003949967083607638,0.9981007964104488,0.13394884063154053,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,107,2026083202,0,0.25,0.75,202,140,inference,42,LOO,0.5238095238095238,0.5002788025664703,0.023530721243053554,-0.007948748385716853,0.005938547695183081,0.006083734306730822,1.0244481679696713,0.10314748075981538,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,107,2026083202,0,0.25,0.75,202,140,inference,42,ZLZ,0.5476190476190477,0.5002788025664703,0.04734024505257739,-0.009016276612476004,0.005938312835826478,0.00604225430009402,1.0175035346134769,0.11700264795160838,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,107,2026083202,1,0.5,0.8,153,219,balance,63,LOO,0.6349206349206349,0.5896121682852378,0.045308466635397115,0.03365929852159699,0.0037156426235764946,0.0037386519721389158,1.006192562335361,0.552189434543342,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,linear,500,107,2026083202,1,0.5,0.8,153,219,balance,63,ZLZ,0.6190476190476191,0.5896121682852378,0.0294354507623813,0.030984736909618782,0.0037262575410272445,0.0038036720064369835,1.020775393154494,0.507588038166731,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,107,2026083202,1,0.5,0.8,153,219,inference,42,LOO,0.6428571428571429,0.5896121682852378,0.053244974571905135,0.03540121817126818,0.0055640719319046995,0.0055998008959681446,1.0064213699069153,0.4745935576429422,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,linear,500,107,2026083202,1,0.5,0.8,153,219,inference,42,ZLZ,0.6428571428571429,0.5896121682852378,0.053244974571905135,0.033055167634691296,0.005576507506400536,0.005599800895968143,1.0041770569735398,0.44264770656061797,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,linear,500,107,2026083202,2,0.75,0.25,140,202,balance,63,LOO,0.5396825396825397,0.5002788025664703,0.03940373711606937,-0.010981387713975388,0.003959581881185693,0.004006859613618446,1.0119400820216389,0.17451491942549335,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,107,2026083202,2,0.75,0.25,140,202,balance,63,ZLZ,0.5555555555555556,0.5002788025664703,0.0552767529890853,-0.007333814031875052,0.003959072007745329,0.003982477100756672,1.0059117623942062,0.11655561297214237,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,107,2026083202,2,0.75,0.25,140,202,inference,42,LOO,0.5714285714285714,0.5002788025664703,0.07114976886210111,-0.008372400394439039,0.0059410306316973,0.005973120955699354,1.005401474254457,0.1086223248269288,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,107,2026083202,2,0.75,0.25,140,202,inference,42,ZLZ,0.5714285714285714,0.5002788025664703,0.07114976886210111,-0.007654461826101466,0.0059413197352759005,0.005973120955699354,1.0053525515946629,0.09930547637944864,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,107,2026083202,3,0.5,0.2,153,9,balance,63,LOO,0.5714285714285714,0.409908244167248,0.16152032726132337,0.031063534937742387,0.0039021295953486947,0.003949967083607638,1.0122593284231167,0.49727889895962313,0.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,107,2026083202,3,0.5,0.2,153,9,balance,63,ZLZ,0.5873015873015873,0.409908244167248,0.1773933431343393,0.030984736909618615,0.003901653951449427,0.003909329562171343,1.001967271013121,0.4960476984341195,0.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,107,2026083202,3,0.5,0.2,153,9,inference,42,LOO,0.5952380952380952,0.409908244167248,0.1853298510708472,0.0328612737388006,0.00585685696962373,0.005876334273546816,1.003325555673308,0.429390156246801,0.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,107,2026083202,3,0.5,0.2,153,9,inference,42,ZLZ,0.6190476190476191,0.409908244167248,0.20913937488037104,0.03305516763469124,0.005857319480410476,0.005751894253636413,0.9820011137984443,0.43190666663989674,0.0,0.2972922125877599,1.0,0.8548575187548779,0.0
main,linear,500,108,2026083202,0,0.25,0.75,496,453,balance,63,LOO,0.47619047619047616,0.5006143250725356,-0.024423848882059396,-0.012280760703731353,0.003953077937168886,0.004023114622192963,1.0177170008123433,0.19532488650236637,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,108,2026083202,0,0.25,0.75,496,453,balance,63,ZLZ,0.47619047619047616,0.5006143250725356,-0.024423848882059396,-0.013773894504209183,0.003952756956187903,0.0040231146221929625,1.0177996438397046,0.21908199979224624,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,108,2026083202,0,0.25,0.75,496,453,inference,42,LOO,0.4523809523809524,0.5006143250725356,-0.048233372691583176,-0.012382780931312842,0.005933082281012072,0.006042254300094022,1.0184005570648056,0.16076000243232177,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,108,2026083202,0,0.25,0.75,496,453,inference,42,ZLZ,0.4523809523809524,0.5006143250725356,-0.048233372691583176,-0.0196104164125393,0.005925879925263848,0.006042254300094022,1.0196383281973085,0.2547477706366895,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,108,2026083202,1,0.5,0.8,243,25,balance,63,LOO,0.5873015873015873,0.5902023022558727,-0.002900714954285344,-0.01946235568995902,0.003878753728810242,0.003909329562171343,1.0078829014417678,0.31249948237902303,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,108,2026083202,1,0.5,0.8,243,25,balance,63,ZLZ,0.5714285714285714,0.5902023022558727,-0.01877373082730127,-0.020424872877302436,0.003880740312884574,0.003949967083607637,1.0178385475815583,0.3278702947950344,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,108,2026083202,1,0.5,0.8,243,25,inference,42,LOO,0.5476190476190477,0.5902023022558727,-0.042583254636824996,-0.01737312982019734,0.005810927386429932,0.0060422543000940195,1.0398089492916909,0.22790578054782157,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,108,2026083202,1,0.5,0.8,243,25,inference,42,ZLZ,0.5714285714285714,0.5902023022558727,-0.01877373082730127,-0.017555768551523743,0.005813168721881371,0.005973120955699354,1.027515498254146,0.23025728661685543,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,108,2026083202,2,0.75,0.25,453,496,balance,63,LOO,0.5079365079365079,0.5006143250725356,0.0073221828639723485,-0.045031994436379674,0.003923579965033993,0.004031242126480222,1.0274397775515445,0.7189189442731895,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,108,2026083202,2,0.75,0.25,453,496,balance,63,ZLZ,0.5238095238095238,0.5006143250725356,0.023195198736988276,-0.04805880007791563,0.003919939945804325,0.004023114622192963,1.0263204737355913,0.7675969075897663,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,108,2026083202,2,0.75,0.25,453,496,inference,42,LOO,0.5714285714285714,0.5006143250725356,0.07081424635603584,-0.041169604950286987,0.0058959034331173815,0.005973120955699353,1.013096809243557,0.5361687756573024,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,108,2026083202,2,0.75,0.25,453,496,inference,42,ZLZ,0.5238095238095238,0.5006143250725356,0.023195198736988276,-0.04560747336771648,0.005884458538413394,0.006083734306730822,1.0338647586717737,0.5945423010054184,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,108,2026083202,3,0.5,0.2,243,74,balance,63,LOO,0.3968253968253968,0.40982471866715275,-0.01299932184175595,-0.020749264383067456,0.0037625222483048705,0.0038605645364477924,1.0260575969184216,0.3382697528396925,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,500,108,2026083202,3,0.5,0.2,243,74,balance,63,ZLZ,0.42857142857142855,0.40982471866715275,0.018746709904275793,-0.020424872877302436,0.0037638592897000105,0.003949967083607637,1.0494460019844312,0.33292213620188266,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,108,2026083202,3,0.5,0.2,243,74,inference,42,LOO,0.38095238095238093,0.40982471866715275,-0.028872337714771823,-0.019894247616595473,0.005648047300104201,0.005751894253636414,1.0183863462918057,0.26471488140190436,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,108,2026083202,3,0.5,0.2,243,74,inference,42,ZLZ,0.38095238095238093,0.40982471866715275,-0.028872337714771823,-0.017555768551523798,0.005662491096882997,0.005751894253636414,1.0157886617786702,0.2333007207828178,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,109,2026083202,0,0.25,0.75,142,110,balance,63,LOO,0.5396825396825397,0.49945635670534244,0.04022618297719721,-0.004089098980572248,0.0039590219377726955,0.004006859613618446,1.012083205548657,0.06498807441037403,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,109,2026083202,0,0.25,0.75,142,110,balance,63,ZLZ,0.5714285714285714,0.49945635670534244,0.07197221472322896,-0.004000252541686622,0.003959025385714622,0.003949967083607638,0.9977119868592735,0.06357600974451351,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,109,2026083202,0,0.25,0.75,142,110,inference,42,LOO,0.5,0.49945635670534244,0.0005436432946575587,-0.006019201236738214,0.005941833128213981,0.006097560975609756,1.026208721119468,0.07808698194247728,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,109,2026083202,0,0.25,0.75,142,110,inference,42,ZLZ,0.5,0.49945635670534244,0.0005436432946575587,-0.0046657773922207935,0.005942524979677424,0.006097560975609756,1.026089245979198,0.060525516809570745,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,109,2026083202,1,0.5,0.8,390,181,balance,63,LOO,0.6031746031746031,0.5905942422903848,0.012580360884218322,-0.012958332561014196,0.0038619996290269166,0.0038605645364477924,0.9996284068573342,0.20851773920666322,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,500,109,2026083202,1,0.5,0.8,390,181,balance,63,ZLZ,0.6031746031746031,0.5905942422903848,0.012580360884218322,-0.01659898730607101,0.0038705918063031714,0.0038605645364477924,0.9974093703606126,0.26680435017075893,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,500,109,2026083202,1,0.5,0.8,390,181,inference,42,LOO,0.6190476190476191,0.5905942422903848,0.02845337675723425,-0.012936940056789248,0.005796765775799353,0.005751894253636414,0.9922592142069513,0.16991772687845738,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,109,2026083202,1,0.5,0.8,390,181,inference,42,ZLZ,0.6190476190476191,0.5905942422903848,0.02845337675723425,-0.014349840632681299,0.005797251925842419,0.005751894253636414,0.992176004633538,0.1884672923047286,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,109,2026083202,2,0.75,0.25,110,142,balance,63,LOO,0.5714285714285714,0.49945635670534244,0.07197221472322896,0.032783428000780324,0.003941051042624234,0.003949967083607638,1.0022623510548259,0.522213787383446,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,109,2026083202,2,0.75,0.25,110,142,balance,63,ZLZ,0.5714285714285714,0.49945635670534244,0.07197221472322896,0.03321265589504613,0.003940335370436987,0.003949967083607638,1.0024443891864927,0.5290990872920319,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,109,2026083202,2,0.75,0.25,110,142,inference,42,LOO,0.5714285714285714,0.49945635670534244,0.07197221472322896,0.03308626036552004,0.0059126310356473815,0.005973120955699354,1.0102306265497165,0.4302860770648174,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,109,2026083202,2,0.75,0.25,110,142,inference,42,ZLZ,0.5476190476190477,0.49945635670534244,0.04816269091370523,0.03266788408261673,0.0059136510489805,0.00604225430009402,1.0217468447239022,0.4248084616657553,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,109,2026083202,3,0.5,0.2,390,317,balance,63,LOO,0.4444444444444444,0.40962836541397474,0.03481607903046968,-0.014578339977747268,0.0037828051464962238,0.003982477100756672,1.0527840971257512,0.23702878397674165,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,109,2026083202,3,0.5,0.2,390,317,balance,63,ZLZ,0.42857142857142855,0.40962836541397474,0.01894306315745381,-0.0165989873060709,0.0037758709144335174,0.003949967083607637,1.0461075532292763,0.2701301274414417,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,109,2026083202,3,0.5,0.2,390,317,inference,42,LOO,0.40476190476190477,0.40962836541397474,-0.0048664606520699705,-0.01559657959118349,0.005669159509463387,0.005876334273546816,1.036544176211235,0.20714288828199756,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,109,2026083202,3,0.5,0.2,390,317,inference,42,ZLZ,0.35714285714285715,0.40962836541397474,-0.05248550827111759,-0.01434984063268141,0.005674552435655728,0.005599800895968142,0.9868268836114917,0.19049398680714286,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
main,linear,500,110,2026083202,0,0.25,0.75,183,371,balance,63,LOO,0.4444444444444444,0.500850563402101,-0.05640611895765657,-0.014653321279607834,0.003952066173449376,0.003982477100756672,1.0076949438528133,0.23309017497305465,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,110,2026083202,0,0.25,0.75,183,371,balance,63,ZLZ,0.42857142857142855,0.500850563402101,-0.07227913483067244,-0.012411312079581183,0.003952350749189727,0.003949967083607637,0.999396899280111,0.19741945859573445,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,110,2026083202,0,0.25,0.75,183,371,inference,42,LOO,0.4523809523809524,0.500850563402101,-0.048469611021148606,-0.014420586886146558,0.0059288303048554685,0.006042254300094022,1.0191309228644416,0.18728302932321686,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,110,2026083202,0,0.25,0.75,183,371,inference,42,ZLZ,0.47619047619047616,0.500850563402101,-0.024660087211624826,-0.011663608516824742,0.005931276564247486,0.006083734306730822,1.0257040353508922,0.15144636256589303,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,110,2026083202,1,0.5,0.8,135,184,balance,63,LOO,0.42857142857142855,0.5901548567361125,-0.1615834281646839,-0.05741025182518644,0.003940181570679528,0.003949967083607637,1.002483518272591,0.9146002888150028,0.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,110,2026083202,1,0.5,0.8,135,184,balance,63,ZLZ,0.4603174603174603,0.5901548567361125,-0.12983739641865216,-0.05501585849986268,0.003938599071238351,0.004006859613618447,1.0173311731266501,0.8766313691102952,0.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,110,2026083202,1,0.5,0.8,135,184,inference,42,LOO,0.42857142857142855,0.5901548567361125,-0.1615834281646839,-0.057694709003855205,0.005912547978066213,0.005973120955699353,1.0102448179461456,0.7503236720691964,0.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,110,2026083202,1,0.5,0.8,135,184,inference,42,ZLZ,0.42857142857142855,0.5901548567361125,-0.1615834281646839,-0.05786849534864935,0.005912623339494493,0.005973120955699353,1.0102319415141423,0.7525789792997346,0.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,110,2026083202,2,0.75,0.25,371,183,balance,63,LOO,0.6190476190476191,0.500850563402101,0.11819705564551808,-0.008932596144168914,0.00395684352538819,0.0038036720064369843,0.9612894677364886,0.14200487738924966,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,110,2026083202,2,0.75,0.25,371,183,balance,63,ZLZ,0.6031746031746031,0.500850563402101,0.10232403977250215,-0.0075581134744435174,0.003956276914477703,0.0038605645364477924,0.9758074623948445,0.12016280758939159,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,500,110,2026083202,2,0.75,0.25,371,183,inference,42,LOO,0.5952380952380952,0.500850563402101,0.09438753183599424,-0.011099577809398242,0.0059380205957883965,0.005876334273546816,0.9896116355195311,0.14404082833494725,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,110,2026083202,2,0.75,0.25,371,183,inference,42,ZLZ,0.6428571428571429,0.500850563402101,0.14200657945504191,-0.008997830866803391,0.005937570167871042,0.005599800895968143,0.9431132159531163,0.11677058284402032,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,linear,500,110,2026083202,3,0.5,0.2,135,235,balance,63,LOO,0.49206349206349204,0.4101965977036775,0.08186689435981453,-0.055028000683660094,0.0036252883317680253,0.004031242126480222,1.111978346978602,0.9139289982920337,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,110,2026083202,3,0.5,0.2,135,235,balance,63,ZLZ,0.47619047619047616,0.4101965977036775,0.06599387848679866,-0.05501585849986268,0.0036252995617065045,0.004023114622192963,1.1097330175659192,0.9137259204074647,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,110,2026083202,3,0.5,0.2,135,235,inference,42,LOO,0.5238095238095238,0.4101965977036775,0.11361292610584633,-0.05589172163909273,0.005430340237456626,0.006083734306730822,1.1203228602081519,0.758462244452261,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,110,2026083202,3,0.5,0.2,135,235,inference,42,ZLZ,0.47619047619047616,0.4101965977036775,0.06599387848679866,-0.05786849534864935,0.005418228572293894,0.006083734306730822,1.1228271796874703,0.7861646815713527,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,111,2026083202,0,0.25,0.75,400,5,balance,63,LOO,0.5873015873015873,0.4997899467255195,0.0875116405760678,-0.0059757790009837275,0.003953207589877605,0.003909329562171343,0.9889006517596965,0.09504290838296099,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,111,2026083202,0,0.25,0.75,400,5,balance,63,ZLZ,0.5714285714285714,0.4997899467255195,0.07163862470305188,-0.0033715070416133752,0.00395475610954839,0.003949967083607638,0.9987890464523996,0.05361227273328311,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,111,2026083202,0,0.25,0.75,400,5,inference,42,LOO,0.5952380952380952,0.4997899467255195,0.09544814851257571,-0.006593706470730265,0.005931247701144067,0.005876334273546816,0.9907416735290521,0.085616324406925,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,111,2026083202,0,0.25,0.75,400,5,inference,42,ZLZ,0.5714285714285714,0.4997899467255195,0.07163862470305188,-0.00671774832192612,0.005929593185287449,0.005973120955699353,1.0073407684223439,0.0872391207545946,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,111,2026083202,1,0.5,0.8,488,266,balance,63,LOO,0.6507936507936508,0.5891363591649044,0.06165729162874645,0.03335800760625729,0.0037198450040798682,0.003665504433553588,0.9853917110883168,0.5469374748110194,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,500,111,2026083202,1,0.5,0.8,488,266,balance,63,ZLZ,0.6507936507936508,0.5891363591649044,0.06165729162874645,0.03169313517775929,0.003726617457553619,0.003665504433553588,0.9836009398077179,0.5191678565111927,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,500,111,2026083202,1,0.5,0.8,488,266,inference,42,LOO,0.5952380952380952,0.5891363591649044,0.0061017360731908665,0.034337134819957704,0.005573669430100041,0.0058763342735468176,1.0543026182737472,0.4599318126048046,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,111,2026083202,1,0.5,0.8,488,266,inference,42,ZLZ,0.5952380952380952,0.5891363591649044,0.0061017360731908665,0.02814600667836309,0.005610430413286011,0.005876334273546817,1.047394556330495,0.3757670508535419,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,111,2026083202,2,0.75,0.25,5,400,balance,63,LOO,0.5238095238095238,0.4997899467255195,0.024019577084004318,0.0021490625914084016,0.003956115882287669,0.004023114622192963,1.0169354846770948,0.03416760693208434,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,111,2026083202,2,0.75,0.25,5,400,balance,63,ZLZ,0.5714285714285714,0.4997899467255195,0.07163862470305188,0.0053172494139164805,0.003959033363936429,0.003949967083607638,0.9977099762756793,0.08450695460160429,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,111,2026083202,2,0.75,0.25,5,400,inference,42,LOO,0.5714285714285714,0.4997899467255195,0.07163862470305188,0.004832249015195689,0.00594209840204833,0.005973120955699354,1.0052208077941507,0.06268727426340381,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,111,2026083202,2,0.75,0.25,5,400,inference,42,ZLZ,0.5714285714285714,0.4997899467255195,0.07163862470305188,0.005559772376741934,0.005941672590589419,0.005973120955699354,1.0052928471958795,0.07212779456103878,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,111,2026083202,3,0.5,0.2,488,172,balance,63,LOO,0.5555555555555556,0.4097727948277894,0.1457827607277662,0.032401240623195104,0.003905410215613633,0.003982477100756672,1.0197333649701967,0.5184755851525807,0.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,111,2026083202,3,0.5,0.2,488,172,balance,63,ZLZ,0.5555555555555556,0.4097727948277894,0.1457827607277662,0.03169313517775918,0.0039039750663312136,0.003982477100756672,1.0201082315054926,0.5072378877216487,0.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,111,2026083202,3,0.5,0.2,488,172,inference,42,LOO,0.47619047619047616,0.4097727948277894,0.06641768136268678,0.030088734977375353,0.005851016474907962,0.006083734306730822,1.0397739149805625,0.39335825489230347,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,111,2026083202,3,0.5,0.2,488,172,inference,42,ZLZ,0.47619047619047616,0.4097727948277894,0.06641768136268678,0.028146006678363145,0.005846170368794619,0.006083734306730822,1.0406358219056118,0.3681129133310152,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,112,2026083202,0,0.25,0.75,463,5,balance,63,LOO,0.5873015873015873,0.49961607000785857,0.08768551729372875,0.015901892309423293,0.003951815205540689,0.003909329562171343,0.9892490814576101,0.25295920869568433,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,112,2026083202,0,0.25,0.75,463,5,balance,63,ZLZ,0.5873015873015873,0.49961607000785857,0.08768551729372875,0.014900597401241833,0.003951424432916685,0.003909329562171344,0.9893469123704663,0.23704283916336572,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,112,2026083202,0,0.25,0.75,463,5,inference,42,LOO,0.5714285714285714,0.49961607000785857,0.07181250142071283,0.019641738619420535,0.005920997494856276,0.005973120955699354,1.0088031553616361,0.2552598376873085,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,112,2026083202,0,0.25,0.75,463,5,inference,42,ZLZ,0.5952380952380952,0.49961607000785857,0.09562202523023666,0.015239275924930018,0.005926190809904254,0.0058763342735468176,0.9915870855399875,0.19795957702896327,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,112,2026083202,1,0.5,0.8,303,320,balance,63,LOO,0.6666666666666666,0.5904700509995129,0.07619661566715374,-0.02276233823446272,0.003884028098321957,0.0035842293906810036,0.9228124256437595,0.3652377770512738,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,linear,500,112,2026083202,1,0.5,0.8,303,320,balance,63,ZLZ,0.6190476190476191,0.5904700509995129,0.028577568048106183,-0.02476885500110626,0.0038889846558679262,0.003803672006436983,0.9780630017909125,0.39718040648921615,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,112,2026083202,1,0.5,0.8,303,320,inference,42,LOO,0.6666666666666666,0.5904700509995129,0.07619661566715374,-0.01960454393732336,0.005815672940570938,0.005420054200542005,0.9319736952074726,0.25707317198951424,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,linear,500,112,2026083202,1,0.5,0.8,303,320,inference,42,ZLZ,0.6666666666666666,0.5904700509995129,0.07619661566715374,-0.021250224422524777,0.0058211520032287025,0.0054200542005420045,0.9310964904430894,0.27852170882676547,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,linear,500,112,2026083202,2,0.75,0.25,5,463,balance,63,LOO,0.5873015873015873,0.49961607000785857,0.08768551729372875,0.01044480661743663,0.003957031944293715,0.003909329562171344,0.9879449085087217,0.16604110901187696,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,112,2026083202,2,0.75,0.25,5,463,balance,63,ZLZ,0.5714285714285714,0.49961607000785857,0.07181250142071283,0.00997431968776219,0.003956814757163336,0.003949967083607638,0.9982693974886488,0.1585661290899171,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,112,2026083202,2,0.75,0.25,5,463,inference,42,LOO,0.5952380952380952,0.49961607000785857,0.09562202523023666,0.009147738341647949,0.0059397967645113065,0.005876334273546817,0.9893157134022394,0.11869377456233203,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,112,2026083202,2,0.75,0.25,5,463,inference,42,ZLZ,0.5952380952380952,0.49961607000785857,0.09562202523023666,0.007375590257974407,0.005940052130155418,0.005876334273546817,0.9892731822528745,0.09569773388018696,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,112,2026083202,3,0.5,0.2,303,490,balance,63,LOO,0.3333333333333333,0.41033400759618827,-0.07700067426285495,-0.024768855001106038,0.0037496404154716443,0.003584229390681004,0.9558861633483235,0.4044931021643925,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,linear,500,112,2026083202,3,0.5,0.2,303,490,balance,63,ZLZ,0.3333333333333333,0.41033400759618827,-0.07700067426285495,-0.024768855001106094,0.0037496404154716443,0.0035842293906810036,0.9558861633483234,0.4044931021643934,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,linear,500,112,2026083202,3,0.5,0.2,303,490,inference,42,LOO,0.38095238095238093,0.41033400759618827,-0.029381626643807335,-0.019822406655474467,0.005649556217569706,0.005751894253636414,1.0181143495392513,0.26372373275230926,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,112,2026083202,3,0.5,0.2,303,490,inference,42,ZLZ,0.35714285714285715,0.41033400759618827,-0.053191150453331115,-0.02125022442252472,0.0056423181279020695,0.005599800895968143,0.9924645808743621,0.28290116533323356,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,linear,500,113,2026083202,0,0.25,0.75,279,10,balance,63,LOO,0.3492063492063492,0.5004235514943367,-0.15121720228798752,-0.005169812694256204,0.003957382318935074,0.0036655044335535884,0.9262447087851674,0.08218088315131927,0.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,linear,500,113,2026083202,0,0.25,0.75,279,10,balance,63,ZLZ,0.3333333333333333,0.5004235514943367,-0.1670902181610034,-0.003574478466715214,0.0039566321444483585,0.003584229390681004,0.905878853486574,0.05682636122511325,0.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,linear,500,113,2026083202,0,0.25,0.75,279,10,inference,42,LOO,0.35714285714285715,0.5004235514943367,-0.14328069435147955,-0.004664271975949985,0.0059366163637409874,0.005599800895968143,0.9432647408665298,0.06053609102571865,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,linear,500,113,2026083202,0,0.25,0.75,279,10,inference,42,ZLZ,0.30952380952380953,0.5004235514943367,-0.19089974197052717,-0.006203035436634585,0.005937856695039474,0.0052126541673580004,0.8778679639932515,0.08049879996388822,0.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,linear,500,113,2026083202,1,0.5,0.8,58,45,balance,63,LOO,0.6190476190476191,0.590137980967451,0.02890963808016811,0.006972508167576219,0.003806988209196272,0.0038036720064369835,0.9991289169871138,0.11300515772779963,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,113,2026083202,1,0.5,0.8,58,45,balance,63,ZLZ,0.6031746031746031,0.590137980967451,0.013036622207152182,0.007344373927275161,0.0038064511988929327,0.003860564536447792,1.0142162173445433,0.11904047388061981,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,500,113,2026083202,1,0.5,0.8,58,45,inference,42,LOO,0.6428571428571429,0.590137980967451,0.052719161889691946,0.008390086323774137,0.005702997202940596,0.005599800895968143,0.9819048995992418,0.11110020234661473,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,linear,500,113,2026083202,1,0.5,0.8,58,45,inference,42,ZLZ,0.6190476190476191,0.590137980967451,0.02890963808016811,0.009959322530398773,0.005697160974490857,0.005751894253636414,1.0096071147349754,0.13194731335828686,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,113,2026083202,2,0.75,0.25,10,279,balance,63,LOO,0.4126984126984127,0.5004235514943367,-0.08772513879592403,0.0173330797706146,0.003951550435162995,0.003909329562171343,0.9893153652763866,0.2757350475804704,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,113,2026083202,2,0.75,0.25,10,279,balance,63,ZLZ,0.38095238095238093,0.5004235514943367,-0.11947117054195577,0.018609814434662808,0.003951333216691931,0.0038036720064369843,0.9626300283582336,0.29605351036221406,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,113,2026083202,2,0.75,0.25,10,279,inference,42,LOO,0.35714285714285715,0.5004235514943367,-0.14328069435147955,0.017195984777465534,0.00592782531799201,0.005599800895968143,0.9446636153349097,0.22334660397733896,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,linear,500,113,2026083202,2,0.75,0.25,10,279,inference,42,ZLZ,0.35714285714285715,0.5004235514943367,-0.14328069435147955,0.014594228769036599,0.005932827765429777,0.005599800895968142,0.9438670929565557,0.18947428607938435,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
main,linear,500,113,2026083202,3,0.5,0.2,58,471,balance,63,LOO,0.5079365079365079,0.4099777020924573,0.09795880584405059,0.007940686980075051,0.00384941928057157,0.004031242126480222,1.047233837796348,0.1279854111551557,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,113,2026083202,3,0.5,0.2,58,471,balance,63,ZLZ,0.5079365079365079,0.4099777020924573,0.09795880584405059,0.007344373927275383,0.0038487872370220506,0.004031242126480222,1.0474058133697575,0.11838395048007971,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,113,2026083202,3,0.5,0.2,58,471,inference,42,LOO,0.5476190476190477,0.4099777020924573,0.13764134552659035,0.011173073335034756,0.005790981867612153,0.00604225430009402,1.0433902986101866,0.14682382932003335,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,113,2026083202,3,0.5,0.2,58,471,inference,42,ZLZ,0.5238095238095238,0.4099777020924573,0.11383182171706652,0.009959322530398773,0.005783098834997987,0.006083734306730822,1.0519851865428025,0.13096326380679787,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,114,2026083202,0,0.25,0.75,452,163,balance,63,LOO,0.49206349206349204,0.5001289035602383,-0.008065411496746278,-0.02787227821634003,0.003945413744214951,0.004031242126480222,1.0217539624053673,0.4437375608802729,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,114,2026083202,0,0.25,0.75,452,163,balance,63,ZLZ,0.5238095238095238,0.5001289035602383,0.023680620249285522,-0.026857061200602494,0.003945894971992956,0.004023114622192963,1.0195696162082606,0.42754883569484836,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,114,2026083202,0,0.25,0.75,452,163,inference,42,LOO,0.47619047619047616,0.5001289035602383,-0.02393842736976215,-0.026924023907619277,0.005921349677755003,0.006083734306730822,1.0274235837795318,0.3498884554929979,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,114,2026083202,0,0.25,0.75,452,163,inference,42,ZLZ,0.47619047619047616,0.5001289035602383,-0.02393842736976215,-0.026720975656136403,0.005920247398301104,0.006083734306730822,1.027614877796599,0.3472820876592861,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,114,2026083202,1,0.5,0.8,258,491,balance,63,LOO,0.5873015873015873,0.590466342658313,-0.003164755356725668,-0.020628940545687202,0.003879829943828928,0.003909329562171343,1.0076033276637126,0.33118493929732945,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,114,2026083202,1,0.5,0.8,258,491,balance,63,ZLZ,0.6031746031746031,0.590466342658313,0.012708260516290149,-0.021459150051515663,0.0038826555667877535,0.0038605645364477924,0.9943103296287912,0.3443880582077933,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,500,114,2026083202,1,0.5,0.8,258,491,inference,42,LOO,0.5238095238095238,0.590466342658313,-0.06665681884878916,-0.020699241763185605,0.005822887262857796,0.006083734306730822,1.044796856284146,0.27125968066124934,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,114,2026083202,1,0.5,0.8,258,491,inference,42,ZLZ,0.5476190476190477,0.590466342658313,-0.04284729503926532,-0.019829150087758096,0.0058195402419737785,0.00604225430009402,1.0382700434845185,0.259932008223396,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,114,2026083202,2,0.75,0.25,163,452,balance,63,LOO,0.49206349206349204,0.5001289035602383,-0.008065411496746278,0.00855639536852959,0.003958434420352362,0.004031242126480222,1.0183930560409231,0.1359969337871663,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,114,2026083202,2,0.75,0.25,163,452,balance,63,ZLZ,0.47619047619047616,0.5001289035602383,-0.02393842736976215,0.009187061055735635,0.003958552417535618,0.004023114622192963,1.0163095490087102,0.14601867478103767,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,114,2026083202,2,0.75,0.25,163,452,inference,42,LOO,0.5,0.5001289035602383,-0.00012890356023831373,0.009060883314026325,0.005937868957580219,0.006097560975609756,1.0268938265849865,0.11758589608190016,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,114,2026083202,2,0.75,0.25,163,452,inference,42,ZLZ,0.5,0.5001289035602383,-0.00012890356023831373,0.008385467499770094,0.005938584158309675,0.006097560975609756,1.0267701548150379,0.10881426235146452,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,114,2026083202,3,0.5,0.2,258,37,balance,63,LOO,0.31746031746031744,0.41131706222036823,-0.09385674476005079,-0.024338885999431015,0.003752556409193849,0.0034948268435211604,0.9313189363279802,0.39731693982476474,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,linear,500,114,2026083202,3,0.5,0.2,258,37,balance,63,ZLZ,0.31746031746031744,0.41131706222036823,-0.09385674476005079,-0.021459150051515608,0.0037656827591634272,0.0034948268435211604,0.9280725613480942,0.3496959894512024,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,linear,500,114,2026083202,3,0.5,0.2,258,37,inference,42,LOO,0.2857142857142857,0.41131706222036823,-0.12560277650608254,-0.021872844545394565,0.005647904358799434,0.004977600796416126,0.8813181810809216,0.291045976229784,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,linear,500,114,2026083202,3,0.5,0.2,258,37,inference,42,ZLZ,0.2619047619047619,0.41131706222036823,-0.14941230031560632,-0.019829150087758096,0.00565798642675734,0.004714894087716387,0.8333166133837033,0.26361683972493427,0.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,linear,500,115,2026083202,0,0.25,0.75,31,488,balance,63,LOO,0.5396825396825397,0.499983312161447,0.03969922752109267,0.02726571917589604,0.003942435478048275,0.004006859613618446,1.0163412022666924,0.43424483361457694,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,115,2026083202,0,0.25,0.75,31,488,balance,63,ZLZ,0.5714285714285714,0.499983312161447,0.07144525926712442,0.02803221864742056,0.003942238223747293,0.003949967083607638,1.0019605258286493,0.44646358238507133,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,115,2026083202,0,0.25,0.75,31,488,inference,42,LOO,0.5952380952380952,0.499983312161447,0.09525478307664825,0.028955634851070444,0.005909078938286083,0.005876334273546817,0.9944585839720117,0.3766805496110632,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,115,2026083202,0,0.25,0.75,31,488,inference,42,ZLZ,0.5714285714285714,0.499983312161447,0.07144525926712442,0.02799202007730539,0.005911577315107788,0.005973120955699354,1.0104106970629112,0.3640680385665721,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,115,2026083202,1,0.5,0.8,314,305,balance,63,LOO,0.6031746031746031,0.590197583469683,0.012977019704920156,-0.0177756597065849,0.003874271883238163,0.003860564536447793,0.9964619553806551,0.28558190104358705,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,500,115,2026083202,1,0.5,0.8,314,305,balance,63,ZLZ,0.5714285714285714,0.590197583469683,-0.018769012041111588,-0.02035944350842278,0.0038798765404967415,0.003949967083607638,1.018065147789966,0.3268563675295843,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,115,2026083202,1,0.5,0.8,314,305,inference,42,LOO,0.5714285714285714,0.590197583469683,-0.018769012041111588,-0.018028436327320096,0.005812521953573228,0.005973120955699353,1.0276298314929198,0.23646983987684583,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,115,2026083202,1,0.5,0.8,314,305,inference,42,ZLZ,0.5476190476190477,0.590197583469683,-0.04257853585063531,-0.019345335098910676,0.005816209105230954,0.00604225430009402,1.0388646953321823,0.2536624898345044,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,115,2026083202,2,0.75,0.25,488,31,balance,63,LOO,0.49206349206349204,0.499983312161447,-0.007919820097954944,0.021675353927066876,0.003952254041246012,0.004031242126480222,1.0199855789657963,0.3447813545111904,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,115,2026083202,2,0.75,0.25,488,31,balance,63,ZLZ,0.5238095238095238,0.499983312161447,0.023826211648076856,0.024250973376996554,0.003950316758735993,0.004023114622192963,1.0184283610411697,0.3858452998090227,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,115,2026083202,2,0.75,0.25,488,31,inference,42,LOO,0.5714285714285714,0.499983312161447,0.07144525926712442,0.025062954417503613,0.00592881806204887,0.005973120955699354,1.0074724663814651,0.3254979086837981,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,115,2026083202,2,0.75,0.25,488,31,inference,42,ZLZ,0.5714285714285714,0.499983312161447,0.07144525926712442,0.026774214478662794,0.005925629089928538,0.005973120955699353,1.0080146538114467,0.3478159599201088,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,115,2026083202,3,0.5,0.2,314,489,balance,63,LOO,0.3333333333333333,0.4090240611566579,-0.07569072782332459,-0.019014365031690517,0.00376482427719474,0.003584229390681004,0.9520309918293712,0.30989136282892316,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,linear,500,115,2026083202,3,0.5,0.2,314,489,balance,63,ZLZ,0.30158730158730157,0.4090240611566579,-0.10743675956935633,-0.020359443508422892,0.003760540007636978,0.003397296792074058,0.9034066344659972,0.33200207375157725,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,linear,500,115,2026083202,3,0.5,0.2,314,489,inference,42,LOO,0.30952380952380953,0.4090240611566579,-0.09950025163284837,-0.01681397406402202,0.0056597131002754,0.0052126541673580004,0.9210103188983827,0.2234977548777959,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,linear,500,115,2026083202,3,0.5,0.2,314,489,inference,42,ZLZ,0.30952380952380953,0.4090240611566579,-0.09950025163284837,-0.019345335098910788,0.005645953334158384,0.0052126541673580004,0.9232549153074122,0.25745872538535747,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,linear,500,116,2026083202,0,0.25,0.75,338,16,balance,63,LOO,0.5714285714285714,0.49885042666063306,0.07257814476793834,0.03161240894012429,0.003940669208983612,0.003949967083607638,1.0023594659005708,0.5035847861561459,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,linear,500,116,2026083202,0,0.25,0.75,338,16,balance,63,ZLZ,0.5555555555555556,0.49885042666063306,0.05670512889492252,0.032070127643545776,0.003940033787487332,0.003982477100756672,1.0107723221572693,0.5109174258786712,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,linear,500,116,2026083202,0,0.25,0.75,338,16,inference,42,LOO,0.5,0.49885042666063306,0.0011495733393669383,0.026638070355813892,0.00592276895761972,0.006097560975609756,1.0295118751450139,0.34613089543168796,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,116,2026083202,0,0.25,0.75,338,16,inference,42,ZLZ,0.5238095238095238,0.49885042666063306,0.024959097148890774,0.02647695932775951,0.005923234791567125,0.006083734306730822,1.0270965985329839,0.3440239153678538,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,116,2026083202,1,0.5,0.8,179,356,balance,63,LOO,0.6190476190476191,0.5906010870808733,0.028446531966745736,-0.009441202177388641,0.003851505981354613,0.0038036720064369843,0.9875804490115825,0.15212899966688204,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,116,2026083202,1,0.5,0.8,179,356,balance,63,ZLZ,0.6031746031746031,0.5906010870808733,0.012573516093729808,-0.008941502319443129,0.0038497919237784088,0.0038605645364477924,1.0027982324454592,0.1441092523383739,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,linear,500,116,2026083202,1,0.5,0.8,179,356,inference,42,LOO,0.5952380952380952,0.5906010870808733,0.0046370081572219,-0.015001015832589948,0.00580044779584974,0.005876334273546817,1.0130828653869404,0.19696538449915166,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,116,2026083202,1,0.5,0.8,179,356,inference,42,ZLZ,0.6428571428571429,0.5906010870808733,0.05225605577626957,-0.013601008141374882,0.005795416035512641,0.005599800895968143,0.9662465751646085,0.17866060138336803,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,linear,500,116,2026083202,2,0.75,0.25,16,338,balance,63,LOO,0.49206349206349204,0.49885042666063306,-0.0067869345971410255,0.009919915025773052,0.003954741524096409,0.004031242126480222,1.0193440208210047,0.1577425655664419,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,116,2026083202,2,0.75,0.25,16,338,balance,63,ZLZ,0.47619047619047616,0.49885042666063306,-0.022659950470156898,0.01220487009546134,0.0039537815732177935,0.004023114622192963,1.0175358824687786,0.19410057627043553,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,116,2026083202,2,0.75,0.25,16,338,inference,42,LOO,0.5714285714285714,0.49885042666063306,0.07257814476793834,0.014402052358166939,0.005934410430665129,0.005973120955699353,1.0065230616396523,0.18695435910048805,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,linear,500,116,2026083202,2,0.75,0.25,16,338,inference,42,ZLZ,0.5476190476190477,0.49885042666063306,0.04876862095841461,0.016553619500703443,0.00593411104142341,0.00604225430009402,1.0182240032105416,0.21488946961735145,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,116,2026083202,3,0.5,0.2,179,292,balance,63,LOO,0.42857142857142855,0.41039679648703664,0.018174632084391906,-0.007739162618519424,0.003805069904338656,0.003949967083607637,1.0380800308303837,0.12546212886404082,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,116,2026083202,3,0.5,0.2,179,292,balance,63,ZLZ,0.42857142857142855,0.41039679648703664,0.018174632084391906,-0.00894150231944324,0.0038014939672040226,0.003949967083607637,1.039056517696598,0.14502181652156462,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,116,2026083202,3,0.5,0.2,179,292,inference,42,LOO,0.47619047619047616,0.41039679648703664,0.06579367970343952,-0.012523072054466733,0.005687575694891067,0.006083734306730822,1.0696533344067156,0.1660532134994202,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,116,2026083202,3,0.5,0.2,179,292,inference,42,ZLZ,0.42857142857142855,0.41039679648703664,0.018174632084391906,-0.013601008141375104,0.005682985151072057,0.005973120955699353,1.051053415927466,0.1804192362075576,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,117,2026083202,0,0.25,0.75,460,113,balance,63,LOO,0.3968253968253968,0.49934423824576424,-0.10251884142036743,-0.005705295325435233,0.0039544757191391855,0.003860564536447793,0.976251925827519,0.09072639889839208,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,500,117,2026083202,0,0.25,0.75,460,113,balance,63,ZLZ,0.38095238095238093,0.49934423824576424,-0.1183918572933833,-0.0041365991598518725,0.003955716816408061,0.0038036720064369835,0.961563272340324,0.06577045444055825,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,linear,500,117,2026083202,0,0.25,0.75,460,113,inference,42,LOO,0.42857142857142855,0.49934423824576424,-0.07077280967433569,-0.007409212868720982,0.005933629864939962,0.005973120955699353,1.006655469191419,0.09618599599561552,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,linear,500,117,2026083202,0,0.25,0.75,460,113,inference,42,ZLZ,0.40476190476190477,0.49934423824576424,-0.09458233348385947,-0.002916247838346986,0.005932716700543331,0.005876334273546817,0.9904963560806215,0.03786148333243705,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,117,2026083202,1,0.5,0.8,175,8,balance,63,LOO,0.5396825396825397,0.5899738172029644,-0.050291277520424726,0.012632171522839797,0.003792115930363686,0.004006859613618446,1.0566289868765075,0.2051337933313773,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,117,2026083202,1,0.5,0.8,175,8,balance,63,ZLZ,0.5873015873015873,0.5899738172029644,-0.0026722299013770545,0.012705051809469903,0.0037903579962222734,0.003909329562171343,1.0313879496521554,0.2063651345873099,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,117,2026083202,1,0.5,0.8,175,8,inference,42,LOO,0.5476190476190477,0.5899738172029644,-0.04235476958391671,0.01124462192858211,0.005693984853565558,0.00604225430009402,1.0611644490607273,0.14901730477846334,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,117,2026083202,1,0.5,0.8,175,8,inference,42,ZLZ,0.5952380952380952,0.5899738172029644,0.005264278035130854,0.01631023390148989,0.005670990506561546,0.0058763342735468176,1.0362095063900532,0.21658617376769612,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,117,2026083202,2,0.75,0.25,113,460,balance,63,LOO,0.49206349206349204,0.49934423824576424,-0.007280746182272202,0.02063676052073704,0.00394915955549402,0.004031242126480222,1.02078482012002,0.32838944077538884,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,117,2026083202,2,0.75,0.25,113,460,balance,63,ZLZ,0.5079365079365079,0.49934423824576424,0.00859226969074367,0.02270890596081543,0.00394887140714825,0.004031242126480222,1.020859306581335,0.36137634091548587,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,117,2026083202,2,0.75,0.25,113,460,inference,42,LOO,0.5476190476190477,0.49934423824576424,0.048274809373283434,0.020253032582529418,0.005926336990206386,0.00604225430009402,1.0195596892446708,0.263085486222136,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,117,2026083202,2,0.75,0.25,113,460,inference,42,ZLZ,0.5476190476190477,0.49934423824576424,0.048274809373283434,0.02135073703213264,0.005925700404458263,0.00604225430009402,1.019669218435017,0.27735948764045176,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,linear,500,117,2026083202,3,0.5,0.2,175,245,balance,63,LOO,0.3333333333333333,0.4110201751336574,-0.07768684180032409,0.011376859310057497,0.0038632456251455178,0.0035842293906810036,0.9277767293261338,0.18304009257381743,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,linear,500,117,2026083202,3,0.5,0.2,175,245,balance,63,ZLZ,0.30158730158730157,0.4110201751336574,-0.10943287354635584,0.01270505180947007,0.0038653597285523565,0.003397296792074058,0.8789083114254941,0.2043532182494492,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,linear,500,117,2026083202,3,0.5,0.2,175,245,inference,42,LOO,0.3333333333333333,0.4110201751336574,-0.07768684180032409,0.015654621882178588,0.005811582909574229,0.005420054200542005,0.9326295924665887,0.20535031021737601,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,linear,500,117,2026083202,3,0.5,0.2,175,245,inference,42,ZLZ,0.3333333333333333,0.4110201751336574,-0.07768684180032409,0.01631023390148989,0.005814215031994291,0.005420054200542005,0.9322073866750182,0.21390190106381252,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,linear,500,118,2026083202,0,0.25,0.75,431,109,balance,63,LOO,0.4126984126984127,0.49969600365688654,-0.08699759095847387,-0.01617078196420607,0.003954115751240863,0.003909329562171343,0.9886735260454969,0.25716172611337795,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,118,2026083202,0,0.25,0.75,431,109,balance,63,ZLZ,0.4126984126984127,0.49969600365688654,-0.08699759095847387,-0.01685495482212296,0.003953818165810531,0.003909329562171343,0.9887479388850277,0.26805212011539764,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,118,2026083202,0,0.25,0.75,431,109,inference,42,LOO,0.38095238095238093,0.49969600365688654,-0.11874362270450561,-0.014450714504341211,0.005932219333075895,0.005751894253636413,0.9696024254474114,0.18762068663821946,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
main,linear,500,118,2026083202,0,0.25,0.75,431,109,inference,42,ZLZ,0.38095238095238093,0.49969600365688654,-0.11874362270450561,-0.015331258867683994,0.005931336209038609,0.005751894253636414,0.9697467907604449,0.19906804240738657,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,linear,500,118,2026083202,1,0.5,0.8,119,242,balance,63,LOO,0.6825396825396826,0.5902090344842728,0.0923306480554098,0.024202696590336248,0.003749796886625251,0.00349482684352116,0.9320043056162545,0.39523908422898696,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,linear,500,118,2026083202,1,0.5,0.8,119,242,balance,63,ZLZ,0.6825396825396826,0.5902090344842728,0.0923306480554098,0.023629992370462927,0.0037523041243607254,0.00349482684352116,0.9313815532253982,0.3857576666037351,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,linear,500,118,2026083202,1,0.5,0.8,119,242,inference,42,LOO,0.6666666666666666,0.5902090344842728,0.07645763218239388,0.02122147444953948,0.005643555840106729,0.005420054200542005,0.9603970181394543,0.2824874392433078,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,linear,500,118,2026083202,1,0.5,0.8,119,242,inference,42,ZLZ,0.6666666666666666,0.5902090344842728,0.07645763218239388,0.018744190764292123,0.005656294228591051,0.005420054200542005,0.958234133780574,0.2492302191154646,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,linear,500,118,2026083202,2,0.75,0.25,109,431,balance,63,LOO,0.4126984126984127,0.49969600365688654,-0.08699759095847387,-0.028674261668400203,0.003944820968929537,0.003909329562171343,0.9910030373906106,0.45653974832757016,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,linear,500,118,2026083202,2,0.75,0.25,109,431,balance,63,ZLZ,0.3968253968253968,0.49969600365688654,-0.10287060683148974,-0.03016276258561712,0.00394295114589187,0.003860564536447793,0.9791053435876539,0.48035290078482795,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,500,118,2026083202,2,0.75,0.25,109,431,inference,42,LOO,0.3333333333333333,0.49969600365688654,-0.16636267032355323,-0.02596030193340365,0.005924462883194905,0.005420054200542005,0.9148600147224003,0.3372758517916972,0.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,linear,500,118,2026083202,2,0.75,0.25,109,431,inference,42,ZLZ,0.35714285714285715,0.49969600365688654,-0.1425531465140294,-0.02700228565228252,0.00592395090816397,0.005599800895968143,0.9452814486107394,0.3508284476963714,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,linear,500,118,2026083202,3,0.5,0.2,119,37,balance,63,LOO,0.36507936507936506,0.4094165849393245,-0.04433721985995942,0.024573945537266495,0.003889248416912918,0.0037386519721389158,0.9612787796945257,0.3940415780152333,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,linear,500,118,2026083202,3,0.5,0.2,119,37,balance,63,ZLZ,0.3968253968253968,0.4094165849393245,-0.012591188113927676,0.023629992370462927,0.003886852746984519,0.003860564536447793,0.9932366332742806,0.3790221035026767,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,linear,500,118,2026083202,3,0.5,0.2,119,37,inference,42,LOO,0.40476190476190477,0.4094165849393245,-0.004654680177419712,0.0186127509561001,0.005815462097781872,0.005876334273546817,1.0104672981684744,0.24407227634243814,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,118,2026083202,3,0.5,0.2,119,37,inference,42,ZLZ,0.40476190476190477,0.4094165849393245,-0.004654680177419712,0.018744190764292012,0.00581605449393768,0.005876334273546817,1.0103643766873176,0.2457833515323655,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,linear,500,119,2026083202,0,0.25,0.75,237,55,balance,63,LOO,0.47619047619047616,0.4998634846667587,-0.02367300847628251,-0.009278905741128274,0.00395391637313274,0.004023114622192963,1.0175011918639536,0.14756488483177424,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,119,2026083202,0,0.25,0.75,237,55,balance,63,ZLZ,0.4603174603174603,0.4998634846667587,-0.03954602434929838,-0.008875906298863312,0.003954180420836319,0.004006859613618447,1.0133224049425105,0.14115116538023562,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,119,2026083202,0,0.25,0.75,237,55,inference,42,LOO,0.47619047619047616,0.4998634846667587,-0.02367300847628251,-0.008353440365383435,0.0059315209124443016,0.006083734306730822,1.0256617816127356,0.10846318258898673,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,119,2026083202,0,0.25,0.75,237,55,inference,42,ZLZ,0.4523809523809524,0.4998634846667587,-0.04748253228580629,-0.007911067686339313,0.005933331273006322,0.006042254300094022,1.0183578199287886,0.10270363193110132,1.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,linear,500,119,2026083202,1,0.5,0.8,233,489,balance,63,LOO,0.5079365079365079,0.590792305748078,-0.08285579781157004,0.03334580921950192,0.0037128451884548526,0.004031242126480222,1.085755511437813,0.5472526087679366,1.0,0.24888431549714968,1.0,0.7057555966196909,0.0
main,linear,500,119,2026083202,1,0.5,0.8,233,489,balance,63,ZLZ,0.49206349206349204,0.590792305748078,-0.09872881368458591,0.03216344861811937,0.003718235327034121,0.004031242126480222,1.0841815463293372,0.5274656372439752,1.0,0.24888431549714973,1.0,0.705755596619691,0.0
main,linear,500,119,2026083202,1,0.5,0.8,233,489,inference,42,LOO,0.5238095238095238,0.590792305748078,-0.06698278193855411,0.03462380385574648,0.005565715855562937,0.0060837343067308225,1.0930731040913857,0.46410288002062117,1.0,0.30574770524306843,1.0,0.956481384904725,0.0
main,linear,500,119,2026083202,1,0.5,0.8,233,489,inference,42,ZLZ,0.5238095238095238,0.590792305748078,-0.06698278193855411,0.03396987784785188,0.005570570676009364,0.006083734306730822,1.0921204775179474,0.4551390942033419,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,119,2026083202,2,0.75,0.25,55,237,balance,63,LOO,0.5238095238095238,0.4998634846667587,0.023946039142765163,-0.009771089348864781,0.00395426405556914,0.004023114622192963,1.0174117271017484,0.15538537887924156,1.0,0.24863329746505536,1.0,0.7053764481269849,0.0
main,linear,500,119,2026083202,2,0.75,0.25,55,237,balance,63,ZLZ,0.5396825396825397,0.4998634846667587,0.03981905501578098,-0.009665339376303872,0.00395500560573371,0.004006859613618446,1.0131109821461597,0.15368927298109034,1.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,linear,500,119,2026083202,2,0.75,0.25,55,237,inference,42,LOO,0.5,0.4998634846667587,0.00013651533324132714,-0.007334321051072734,0.005939363591449067,0.006097560975609756,1.0266354099601591,0.0951677848237299,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,119,2026083202,2,0.75,0.25,55,237,inference,42,ZLZ,0.5,0.4998634846667587,0.00013651533324132714,-0.006581570520923952,0.005939700629019979,0.006097560975609756,1.0265771553903758,0.08539791370952031,1.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,linear,500,119,2026083202,3,0.5,0.2,233,496,balance,63,LOO,0.4603174603174603,0.4105024252382392,0.04981503507922108,0.033427013918168935,0.003907459205513545,0.004006859613618447,1.02543862977882,0.5347494614793875,1.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,linear,500,119,2026083202,3,0.5,0.2,233,496,balance,63,ZLZ,0.42857142857142855,0.4105024252382392,0.018069003333189337,0.03216344861811915,0.00390602763673421,0.003949967083607637,1.0112491387567766,0.5146298257487637,1.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,linear,500,119,2026083202,3,0.5,0.2,233,496,inference,42,LOO,0.47619047619047616,0.4105024252382392,0.06568805095223695,0.03367623457096108,0.005866781426358134,0.006083734306730822,1.0369798812340216,0.4396666979570474,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,linear,500,119,2026083202,3,0.5,0.2,233,496,inference,42,ZLZ,0.47619047619047616,0.4105024252382392,0.06568805095223695,0.03396987784785194,0.005867767755320354,0.006083734306730822,1.0368055724793552,0.4434631393015043,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0


==> generated_results/regenerated_20260831/jobs/main_sbm_n1000_raw.csv <==
stream,model,n,replication,base_seed,target_id,target_u,target_v,i,j,regime,h,method,estimate,target,err,bias,oracle_V,empirical_V,Vratio,std_bias,normal_cover_P,normal_width,EB_cover_mean,EB_width,EB_full
main,sbm,1000,0,2026083703,0,0.25,0.75,185,190,balance,100,LOO,0.25,0.3,-0.04999999999999999,0.0,0.0021000000000000003,0.001893939393939394,0.9018759018759017,0.0,1.0,0.17059296809316116,1.0,0.46423117555953497,0.0
main,sbm,1000,0,2026083703,0,0.25,0.75,185,190,balance,100,ZLZ,0.24,0.3,-0.06,0.0,0.0021000000000000003,0.0018424242424242426,0.8773448773448773,0.0,1.0,0.16825690901144352,1.0,0.4607026908832933,0.0
main,sbm,1000,0,2026083703,0,0.25,0.75,185,190,inference,63,LOO,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.0027877339705296702,0.8363201911589007,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,1000,0,2026083703,0,0.25,0.75,185,190,inference,63,ZLZ,0.1746031746031746,0.3,-0.1253968253968254,1.1102230246251565e-16,0.003333333333333335,0.0023244662261559345,0.69733986784678,1.9229626863835637e-15,0.0,0.18899038375401322,1.0,0.48224778039458777,0.0
main,sbm,1000,0,2026083703,1,0.5,0.8,467,618,balance,100,LOO,0.71,0.7,0.010000000000000009,2.220446049250313e-16,0.0021000000000000003,0.0020797979797979793,0.99037999037999,4.8454105225024765e-15,1.0,0.17876753950040003,1.0,0.4765784017795496,0.0
main,sbm,1000,0,2026083703,1,0.5,0.8,467,618,balance,100,ZLZ,0.7,0.7,0.0,2.220446049250313e-16,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,4.8454105225024765e-15,1.0,0.1805386275963523,1.0,0.47925352984276937,0.0
main,sbm,1000,0,2026083703,1,0.5,0.8,467,618,inference,63,LOO,0.6825396825396826,0.7,-0.0174603174603174,4.440892098500626e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,7.691850745534255e-15,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,sbm,1000,0,2026083703,1,0.5,0.8,467,618,inference,63,ZLZ,0.7619047619047619,0.7,0.06190476190476191,4.440892098500626e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,7.691850745534255e-15,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
main,sbm,1000,0,2026083703,2,0.75,0.25,190,185,balance,100,LOO,0.29,0.3,-0.010000000000000009,0.0,0.0021000000000000003,0.00207979797979798,0.9903799903799904,0.0,1.0,0.17876753950040003,1.0,0.4765784017795497,0.0
main,sbm,1000,0,2026083703,2,0.75,0.25,190,185,balance,100,ZLZ,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.0020363636363636356,0.9696969696969692,0.0,1.0,0.17689100658936677,1.0,0.47374400530693306,0.0
main,sbm,1000,0,2026083703,2,0.75,0.25,190,185,inference,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,1000,0,2026083703,2,0.75,0.25,190,185,inference,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,0,2026083703,3,0.5,0.2,467,577,balance,100,LOO,0.37,0.3,0.07,0.0,0.0021000000000000003,0.002354545454545454,1.1212121212121209,0.0,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
main,sbm,1000,0,2026083703,3,0.5,0.2,467,577,balance,100,ZLZ,0.34,0.3,0.040000000000000036,0.0,0.0021000000000000003,0.0022666666666666664,1.079365079365079,0.0,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,sbm,1000,0,2026083703,3,0.5,0.2,467,577,inference,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740576,1.0191890376222168,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,0,2026083703,3,0.5,0.2,467,577,inference,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,1,2026083703,0,0.25,0.75,906,171,balance,100,LOO,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.0020363636363636356,0.9696969696969692,0.0,1.0,0.17689100658936677,1.0,0.47374400530693306,0.0
main,sbm,1000,1,2026083703,0,0.25,0.75,906,171,balance,100,ZLZ,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.001990909090909091,0.9480519480519479,0.0,1.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,sbm,1000,1,2026083703,0,0.25,0.75,906,171,inference,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,1,2026083703,0,0.25,0.75,906,171,inference,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,1000,1,2026083703,1,0.5,0.8,564,294,balance,100,LOO,0.34,0.3,0.040000000000000036,0.0,0.0021000000000000003,0.002266666666666667,1.0793650793650793,0.0,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,sbm,1000,1,2026083703,1,0.5,0.8,564,294,balance,100,ZLZ,0.37,0.3,0.07,0.0,0.0021000000000000003,0.0023545454545454546,1.121212121212121,0.0,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
main,sbm,1000,1,2026083703,1,0.5,0.8,564,294,inference,63,LOO,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.0037386519721389158,1.1215955916416742,1.9229626863835637e-15,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,sbm,1000,1,2026083703,1,0.5,0.8,564,294,inference,63,ZLZ,0.3968253968253968,0.3,0.09682539682539681,1.1102230246251565e-16,0.003333333333333335,0.0038605645364477932,1.1581693609343375,1.9229626863835637e-15,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,sbm,1000,1,2026083703,2,0.75,0.25,171,906,balance,100,LOO,0.33,0.3,0.030000000000000027,0.0,0.0021000000000000003,0.002233333333333333,1.063492063492063,0.0,1.0,0.1852485685006343,1.0,0.48636762829893676,0.0
main,sbm,1000,1,2026083703,2,0.75,0.25,171,906,balance,100,ZLZ,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797973,1.0466570466570462,0.0,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,sbm,1000,1,2026083703,2,0.75,0.25,171,906,inference,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,1,2026083703,2,0.75,0.25,171,906,inference,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.0032916392363396964,0.9874917709019084,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,1,2026083703,3,0.5,0.2,564,676,balance,100,LOO,0.68,0.7,-0.019999999999999907,2.220446049250313e-16,0.0021000000000000003,0.0021979797979797978,1.0466570466570464,4.8454105225024765e-15,1.0,0.18377648252871737,1.0,0.4841441259762986,0.0
main,sbm,1000,1,2026083703,3,0.5,0.2,564,676,balance,100,ZLZ,0.68,0.7,-0.019999999999999907,-0.006999999999999895,0.0020790000000000006,0.0021979797979797978,1.0572293400576225,0.15352206215727712,1.0,0.18377648252871737,1.0,0.4841441259762986,0.0
main,sbm,1000,1,2026083703,3,0.5,0.2,564,676,inference,63,LOO,0.6349206349206349,0.7,-0.06507936507936507,4.440892098500626e-16,0.003333333333333335,0.0037386519721389158,1.1215955916416742,7.691850745534255e-15,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,sbm,1000,1,2026083703,3,0.5,0.2,564,676,inference,63,ZLZ,0.6349206349206349,0.7,-0.06507936507936507,-0.011111111111110739,0.003280423280423282,0.0037386519721389158,1.1396858431197656,0.19399589841578607,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,sbm,1000,2,2026083703,0,0.25,0.75,367,873,balance,100,LOO,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.0019909090909090914,0.9480519480519481,0.0,1.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,sbm,1000,2,2026083703,0,0.25,0.75,367,873,balance,100,ZLZ,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.001990909090909091,0.9480519480519479,0.0,1.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,sbm,1000,2,2026083703,0,0.25,0.75,367,873,inference,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,2,2026083703,0,0.25,0.75,367,873,inference,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,2,2026083703,1,0.5,0.8,649,622,balance,100,LOO,0.66,0.7,-0.039999999999999925,2.220446049250313e-16,0.0021000000000000003,0.0022666666666666673,1.0793650793650795,4.8454105225024765e-15,1.0,0.18662590024152625,1.0,0.48844800973272545,0.0
main,sbm,1000,2,2026083703,1,0.5,0.8,649,622,balance,100,ZLZ,0.64,0.7,-0.05999999999999994,2.220446049250313e-16,0.0021000000000000003,0.0023272727272727273,1.108225108225108,4.8454105225024765e-15,1.0,0.18910444041685204,1.0,0.49219170401534473,0.0
main,sbm,1000,2,2026083703,1,0.5,0.8,649,622,inference,63,LOO,0.6666666666666666,0.7,-0.033333333333333326,4.440892098500626e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,7.691850745534255e-15,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,sbm,1000,2,2026083703,1,0.5,0.8,649,622,inference,63,ZLZ,0.6507936507936508,0.7,-0.04920634920634914,4.440892098500626e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,7.691850745534255e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,2,2026083703,2,0.75,0.25,873,367,balance,100,LOO,0.37,0.3,0.07,0.0,0.0021000000000000003,0.0023545454545454546,1.121212121212121,0.0,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
main,sbm,1000,2,2026083703,2,0.75,0.25,873,367,balance,100,ZLZ,0.39,0.3,0.09000000000000002,0.0,0.0021000000000000003,0.002403030303030303,1.1443001443001442,0.0,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,sbm,1000,2,2026083703,2,0.75,0.25,873,367,inference,63,LOO,0.4444444444444444,0.3,0.14444444444444443,1.1102230246251565e-16,0.003333333333333335,0.003982477100756672,1.194743130227001,1.9229626863835637e-15,0.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,sbm,1000,2,2026083703,2,0.75,0.25,873,367,inference,63,ZLZ,0.4444444444444444,0.3,0.14444444444444443,1.1102230246251565e-16,0.003333333333333335,0.003982477100756672,1.194743130227001,1.9229626863835637e-15,0.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,sbm,1000,2,2026083703,3,0.5,0.2,649,860,balance,100,LOO,0.37,0.3,0.07,0.0,0.0021000000000000003,0.0023545454545454546,1.121212121212121,0.0,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
main,sbm,1000,2,2026083703,3,0.5,0.2,649,860,balance,100,ZLZ,0.37,0.3,0.07,0.0,0.0021000000000000003,0.002354545454545454,1.1212121212121209,0.0,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
main,sbm,1000,2,2026083703,3,0.5,0.2,649,860,inference,63,LOO,0.4126984126984127,0.3,0.11269841269841269,1.1102230246251565e-16,0.003333333333333335,0.003909329562171343,1.1727988686514024,1.9229626863835637e-15,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,sbm,1000,2,2026083703,3,0.5,0.2,649,860,inference,63,ZLZ,0.3968253968253968,0.3,0.09682539682539681,1.1102230246251565e-16,0.003333333333333335,0.0038605645364477937,1.1581693609343375,1.9229626863835637e-15,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,sbm,1000,3,2026083703,0,0.25,0.75,465,594,balance,100,LOO,0.26,0.3,-0.03999999999999998,0.0,0.0021000000000000003,0.0019434343434343436,0.9254449254449254,0.0,1.0,0.1728076734526075,1.0,0.4675763623248679,0.0
main,sbm,1000,3,2026083703,0,0.25,0.75,465,594,balance,100,ZLZ,0.24,0.3,-0.06,0.0,0.0021000000000000003,0.0018424242424242426,0.8773448773448773,0.0,1.0,0.16825690901144352,1.0,0.4607026908832933,0.0
main,sbm,1000,3,2026083703,0,0.25,0.75,465,594,inference,63,LOO,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.00278773397052967,0.8363201911589005,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,1000,3,2026083703,0,0.25,0.75,465,594,inference,63,ZLZ,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.00278773397052967,0.8363201911589005,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,1000,3,2026083703,1,0.5,0.8,167,175,balance,100,LOO,0.75,0.7,0.050000000000000044,2.220446049250313e-16,0.0021000000000000003,0.001893939393939394,0.9018759018759017,4.8454105225024765e-15,1.0,0.17059296809316105,1.0,0.46423117555953497,0.0
main,sbm,1000,3,2026083703,1,0.5,0.8,167,175,balance,100,ZLZ,0.74,0.7,0.040000000000000036,-0.006999999999999895,0.0020790000000000006,0.0019434343434343432,0.9347928539847729,0.15352206215727712,1.0,0.1728076734526074,1.0,0.46757636232486766,0.0
main,sbm,1000,3,2026083703,1,0.5,0.8,167,175,inference,63,LOO,0.746031746031746,0.7,0.04603174603174609,4.440892098500626e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,7.691850745534255e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,3,2026083703,1,0.5,0.8,167,175,inference,63,ZLZ,0.746031746031746,0.7,0.04603174603174609,4.440892098500626e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,7.691850745534255e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,3,2026083703,2,0.75,0.25,594,465,balance,100,LOO,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,3,2026083703,2,0.75,0.25,594,465,balance,100,ZLZ,0.31,0.3,0.010000000000000009,0.0,0.0021000000000000003,0.00216060606060606,1.0288600288600285,0.0,1.0,0.18220734573073982,1.0,0.4817740338883364,0.0
main,sbm,1000,3,2026083703,2,0.75,0.25,594,465,inference,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,3,2026083703,2,0.75,0.25,594,465,inference,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,3,2026083703,3,0.5,0.2,167,59,balance,100,LOO,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797973,1.0466570466570462,0.0,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,sbm,1000,3,2026083703,3,0.5,0.2,167,59,balance,100,ZLZ,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797973,1.0466570466570462,0.0,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,sbm,1000,3,2026083703,3,0.5,0.2,167,59,inference,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,3,2026083703,3,0.5,0.2,167,59,inference,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,4,2026083703,0,0.25,0.75,698,668,balance,100,LOO,0.25,0.3,-0.04999999999999999,0.0,0.0021000000000000003,0.001893939393939394,0.9018759018759017,0.0,1.0,0.17059296809316116,1.0,0.46423117555953497,0.0
main,sbm,1000,4,2026083703,0,0.25,0.75,698,668,balance,100,ZLZ,0.26,0.3,-0.03999999999999998,0.0,0.0021000000000000003,0.0019434343434343436,0.9254449254449254,0.0,1.0,0.1728076734526075,1.0,0.4675763623248679,0.0
main,sbm,1000,4,2026083703,0,0.25,0.75,698,668,inference,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,1000,4,2026083703,0,0.25,0.75,698,668,inference,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,4,2026083703,1,0.5,0.8,221,877,balance,100,LOO,0.82,0.7,0.12,2.220446049250313e-16,0.0021000000000000003,0.0014909090909090907,0.7099567099567098,4.8454105225024765e-15,0.0,0.1513574032299152,1.0,0.3975884732067674,0.0
main,sbm,1000,4,2026083703,1,0.5,0.8,221,877,balance,100,ZLZ,0.81,0.7,0.1100000000000001,-0.006999999999999895,0.0020790000000000006,0.0015545454545454543,0.7477371113734746,0.15352206215727712,0.0,0.15455383979097492,1.0,0.4100024912238086,0.0
main,sbm,1000,4,2026083703,1,0.5,0.8,221,877,inference,63,LOO,0.8412698412698413,0.7,0.14126984126984132,4.440892098500626e-16,0.003333333333333335,0.0021537886361235057,0.6461365908370514,7.691850745534255e-15,0.0,0.18191965648766395,1.0,0.4610347983784949,0.0
main,sbm,1000,4,2026083703,1,0.5,0.8,221,877,inference,63,ZLZ,0.8253968253968254,0.7,0.1253968253968254,-0.011111111111110739,0.0032804232804232816,0.0023244662261559345,0.7085872850701153,0.1939958984157861,0.0,0.18899038375401322,1.0,0.4822477803945878,0.0
main,sbm,1000,4,2026083703,2,0.75,0.25,668,698,balance,100,LOO,0.34,0.3,0.040000000000000036,0.0,0.0021000000000000003,0.0022666666666666673,1.0793650793650795,0.0,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,sbm,1000,4,2026083703,2,0.75,0.25,668,698,balance,100,ZLZ,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797973,1.0466570466570462,0.0,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,sbm,1000,4,2026083703,2,0.75,0.25,668,698,inference,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553589,1.0996513300660762,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,4,2026083703,2,0.75,0.25,668,698,inference,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,4,2026083703,3,0.5,0.2,221,412,balance,100,LOO,0.25,0.3,-0.04999999999999999,0.0,0.0021000000000000003,0.001893939393939394,0.9018759018759017,0.0,1.0,0.17059296809316116,1.0,0.46423117555953497,0.0
main,sbm,1000,4,2026083703,3,0.5,0.2,221,412,balance,100,ZLZ,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.002036363636363635,0.9696969696969691,0.0,1.0,0.17689100658936674,1.0,0.47374400530693306,0.0
main,sbm,1000,4,2026083703,3,0.5,0.2,221,412,inference,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,1000,4,2026083703,3,0.5,0.2,221,412,inference,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,5,2026083703,0,0.25,0.75,55,155,balance,100,LOO,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,5,2026083703,0,0.25,0.75,55,155,balance,100,ZLZ,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.002036363636363635,0.9696969696969691,0.0,1.0,0.17689100658936674,1.0,0.47374400530693306,0.0
main,sbm,1000,5,2026083703,0,0.25,0.75,55,155,inference,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,5,2026083703,0,0.25,0.75,55,155,inference,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,5,2026083703,1,0.5,0.8,245,479,balance,100,LOO,0.38,0.3,0.08000000000000002,0.0,0.0021000000000000003,0.00237979797979798,1.1332371332371332,0.0,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,sbm,1000,5,2026083703,1,0.5,0.8,245,479,balance,100,ZLZ,0.36,0.3,0.06,0.0,0.0021000000000000003,0.0023272727272727273,1.108225108225108,0.0,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
main,sbm,1000,5,2026083703,1,0.5,0.8,245,479,inference,63,LOO,0.4126984126984127,0.3,0.11269841269841269,1.1102230246251565e-16,0.003333333333333335,0.003909329562171343,1.1727988686514024,1.9229626863835637e-15,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,sbm,1000,5,2026083703,1,0.5,0.8,245,479,inference,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,5,2026083703,2,0.75,0.25,155,55,balance,100,LOO,0.33,0.3,0.030000000000000027,0.0,0.0021000000000000003,0.002233333333333333,1.063492063492063,0.0,1.0,0.1852485685006343,1.0,0.48636762829893676,0.0
main,sbm,1000,5,2026083703,2,0.75,0.25,155,55,balance,100,ZLZ,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.002036363636363635,0.9696969696969691,0.0,1.0,0.17689100658936674,1.0,0.47374400530693306,0.0
main,sbm,1000,5,2026083703,2,0.75,0.25,155,55,inference,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,5,2026083703,2,0.75,0.25,155,55,inference,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,5,2026083703,3,0.5,0.2,245,77,balance,100,LOO,0.74,0.7,0.040000000000000036,2.220446049250313e-16,0.0021000000000000003,0.0019434343434343436,0.9254449254449254,4.8454105225024765e-15,1.0,0.1728076734526074,1.0,0.4675763623248679,0.0
main,sbm,1000,5,2026083703,3,0.5,0.2,245,77,balance,100,ZLZ,0.72,0.7,0.020000000000000018,2.220446049250313e-16,0.0021000000000000003,0.0020363636363636356,0.9696969696969692,4.8454105225024765e-15,1.0,0.17689100658936674,1.0,0.47374400530693306,0.0
main,sbm,1000,5,2026083703,3,0.5,0.2,245,77,inference,63,LOO,0.7619047619047619,0.7,0.06190476190476191,4.440892098500626e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,7.691850745534255e-15,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
main,sbm,1000,5,2026083703,3,0.5,0.2,245,77,inference,63,ZLZ,0.7619047619047619,0.7,0.06190476190476191,4.440892098500626e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,7.691850745534255e-15,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
main,sbm,1000,6,2026083703,0,0.25,0.75,596,326,balance,100,LOO,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797973,1.0466570466570462,0.0,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,sbm,1000,6,2026083703,0,0.25,0.75,596,326,balance,100,ZLZ,0.35,0.3,0.04999999999999999,0.0,0.0021000000000000003,0.0022979797979797976,1.0942760942760938,0.0,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,sbm,1000,6,2026083703,0,0.25,0.75,596,326,inference,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,6,2026083703,0,0.25,0.75,596,326,inference,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,6,2026083703,1,0.5,0.8,207,133,balance,100,LOO,0.74,0.7,0.040000000000000036,2.220446049250313e-16,0.0021000000000000003,0.0019434343434343436,0.9254449254449254,4.8454105225024765e-15,1.0,0.1728076734526074,1.0,0.4675763623248679,0.0
main,sbm,1000,6,2026083703,1,0.5,0.8,207,133,balance,100,ZLZ,0.75,0.7,0.050000000000000044,-0.006999999999999895,0.0020790000000000006,0.001893939393939394,0.9109857594706078,0.15352206215727712,1.0,0.17059296809316105,1.0,0.46423117555953497,0.0
main,sbm,1000,6,2026083703,1,0.5,0.8,207,133,inference,63,LOO,0.7142857142857143,0.7,0.014285714285714346,4.440892098500626e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,7.691850745534255e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,6,2026083703,1,0.5,0.8,207,133,inference,63,ZLZ,0.7142857142857143,0.7,0.014285714285714346,4.440892098500626e-16,0.003333333333333335,0.0032916392363396964,0.9874917709019084,7.691850745534255e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,6,2026083703,2,0.75,0.25,326,596,balance,100,LOO,0.31,0.3,0.010000000000000009,0.0,0.0021000000000000003,0.00216060606060606,1.0288600288600285,0.0,1.0,0.18220734573073982,1.0,0.4817740338883364,0.0
main,sbm,1000,6,2026083703,2,0.75,0.25,326,596,balance,100,ZLZ,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797973,1.0466570466570462,0.0,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,sbm,1000,6,2026083703,2,0.75,0.25,326,596,inference,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,6,2026083703,2,0.75,0.25,326,596,inference,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,6,2026083703,3,0.5,0.2,207,662,balance,100,LOO,0.31,0.3,0.010000000000000009,0.0,0.0021000000000000003,0.00216060606060606,1.0288600288600285,0.0,1.0,0.18220734573073982,1.0,0.4817740338883364,0.0
main,sbm,1000,6,2026083703,3,0.5,0.2,207,662,balance,100,ZLZ,0.31,0.3,0.010000000000000009,0.0,0.0021000000000000003,0.0021606060606060603,1.0288600288600287,0.0,1.0,0.18220734573073982,1.0,0.4817740338883364,0.0
main,sbm,1000,6,2026083703,3,0.5,0.2,207,662,inference,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,1000,6,2026083703,3,0.5,0.2,207,662,inference,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,7,2026083703,0,0.25,0.75,65,235,balance,100,LOO,0.24,0.3,-0.06,0.0,0.0021000000000000003,0.0018424242424242426,0.8773448773448773,0.0,1.0,0.16825690901144352,1.0,0.4607026908832933,0.0
main,sbm,1000,7,2026083703,0,0.25,0.75,65,235,balance,100,ZLZ,0.24,0.3,-0.06,0.0,0.0021000000000000003,0.0018424242424242426,0.8773448773448773,0.0,1.0,0.16825690901144352,1.0,0.4607026908832933,0.0
main,sbm,1000,7,2026083703,0,0.25,0.75,65,235,inference,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,1000,7,2026083703,0,0.25,0.75,65,235,inference,63,ZLZ,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.0027877339705296702,0.8363201911589007,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,1000,7,2026083703,1,0.5,0.8,952,464,balance,100,LOO,0.73,0.7,0.030000000000000027,2.220446049250313e-16,0.0021000000000000003,0.0019909090909090914,0.9480519480519481,4.8454105225024765e-15,1.0,0.17490563499753642,1.0,0.47074521418335036,0.0
main,sbm,1000,7,2026083703,1,0.5,0.8,952,464,balance,100,ZLZ,0.72,0.7,0.020000000000000018,2.220446049250313e-16,0.0021000000000000003,0.002036363636363635,0.9696969696969691,4.8454105225024765e-15,1.0,0.17689100658936674,1.0,0.47374400530693306,0.0
main,sbm,1000,7,2026083703,1,0.5,0.8,952,464,inference,63,LOO,0.7936507936507936,0.7,0.09365079365079365,4.440892098500626e-16,0.003333333333333335,0.002641438893359016,0.7924316680077045,7.691850745534255e-15,1.0,0.20146442600338665,1.0,0.5234144786109524,0.0
main,sbm,1000,7,2026083703,1,0.5,0.8,952,464,inference,63,ZLZ,0.7301587301587301,0.7,0.030158730158730163,4.440892098500626e-16,0.003333333333333335,0.003177854176318079,0.9533562528954233,7.691850745534255e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,7,2026083703,2,0.75,0.25,235,65,balance,100,LOO,0.33,0.3,0.030000000000000027,0.0,0.0021000000000000003,0.002233333333333333,1.063492063492063,0.0,1.0,0.1852485685006343,1.0,0.48636762829893676,0.0
main,sbm,1000,7,2026083703,2,0.75,0.25,235,65,balance,100,ZLZ,0.31,0.3,0.010000000000000009,0.0,0.0021000000000000003,0.00216060606060606,1.0288600288600285,0.0,1.0,0.18220734573073982,1.0,0.4817740338883364,0.0
main,sbm,1000,7,2026083703,2,0.75,0.25,235,65,inference,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,7,2026083703,2,0.75,0.25,235,65,inference,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180777,0.9533562528954229,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,7,2026083703,3,0.5,0.2,952,803,balance,100,LOO,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,7,2026083703,3,0.5,0.2,952,803,balance,100,ZLZ,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,7,2026083703,3,0.5,0.2,952,803,inference,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,7,2026083703,3,0.5,0.2,952,803,inference,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,8,2026083703,0,0.25,0.75,365,449,balance,100,LOO,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.0020363636363636356,0.9696969696969692,0.0,1.0,0.17689100658936677,1.0,0.47374400530693306,0.0
main,sbm,1000,8,2026083703,0,0.25,0.75,365,449,balance,100,ZLZ,0.26,0.3,-0.03999999999999998,0.0,0.0021000000000000003,0.0019434343434343436,0.9254449254449254,0.0,1.0,0.1728076734526075,1.0,0.4675763623248679,0.0
main,sbm,1000,8,2026083703,0,0.25,0.75,365,449,inference,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,1000,8,2026083703,0,0.25,0.75,365,449,inference,63,ZLZ,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.00278773397052967,0.8363201911589005,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,1000,8,2026083703,1,0.5,0.8,27,574,balance,100,LOO,0.33,0.3,0.030000000000000027,0.0,0.0021000000000000003,0.002233333333333333,1.063492063492063,0.0,1.0,0.1852485685006343,1.0,0.48636762829893676,0.0
main,sbm,1000,8,2026083703,1,0.5,0.8,27,574,balance,100,ZLZ,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797973,1.0466570466570462,0.0,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,sbm,1000,8,2026083703,1,0.5,0.8,27,574,inference,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,8,2026083703,1,0.5,0.8,27,574,inference,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,8,2026083703,2,0.75,0.25,449,365,balance,100,LOO,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.0019909090909090914,0.9480519480519481,0.0,1.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,sbm,1000,8,2026083703,2,0.75,0.25,449,365,balance,100,ZLZ,0.24,0.3,-0.06,0.0,0.0021000000000000003,0.0018424242424242428,0.8773448773448774,0.0,1.0,0.16825690901144352,1.0,0.4607026908832934,0.0
main,sbm,1000,8,2026083703,2,0.75,0.25,449,365,inference,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,8,2026083703,2,0.75,0.25,449,365,inference,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,8,2026083703,3,0.5,0.2,27,623,balance,100,LOO,0.67,0.7,-0.029999999999999916,2.220446049250313e-16,0.0021000000000000003,0.0022333333333333324,1.0634920634920628,4.8454105225024765e-15,1.0,0.1852485685006342,1.0,0.48636762829893687,0.0
main,sbm,1000,8,2026083703,3,0.5,0.2,27,623,balance,100,ZLZ,0.67,0.7,-0.029999999999999916,-0.006999999999999895,0.0020790000000000006,0.0022333333333333333,1.0742344075677406,0.15352206215727712,1.0,0.1852485685006342,1.0,0.48636762829893687,0.0
main,sbm,1000,8,2026083703,3,0.5,0.2,27,623,inference,63,LOO,0.6666666666666666,0.7,-0.033333333333333326,4.440892098500626e-16,0.003333333333333335,0.003584229390681003,1.0752688172043006,7.691850745534255e-15,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
main,sbm,1000,8,2026083703,3,0.5,0.2,27,623,inference,63,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,4.440892098500626e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,7.691850745534255e-15,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,sbm,1000,9,2026083703,0,0.25,0.75,4,511,balance,100,LOO,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.002036363636363635,0.9696969696969691,0.0,1.0,0.17689100658936674,1.0,0.47374400530693306,0.0
main,sbm,1000,9,2026083703,0,0.25,0.75,4,511,balance,100,ZLZ,0.31,0.3,0.010000000000000009,0.0,0.0021000000000000003,0.00216060606060606,1.0288600288600285,0.0,1.0,0.18220734573073982,1.0,0.4817740338883364,0.0
main,sbm,1000,9,2026083703,0,0.25,0.75,4,511,inference,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,1000,9,2026083703,0,0.25,0.75,4,511,inference,63,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,1000,9,2026083703,1,0.5,0.8,770,847,balance,100,LOO,0.68,0.7,-0.019999999999999907,2.220446049250313e-16,0.0021000000000000003,0.0021979797979797978,1.0466570466570464,4.8454105225024765e-15,1.0,0.18377648252871737,1.0,0.4841441259762986,0.0
main,sbm,1000,9,2026083703,1,0.5,0.8,770,847,balance,100,ZLZ,0.73,0.7,0.030000000000000027,2.220446049250313e-16,0.0021000000000000003,0.001990909090909091,0.9480519480519479,4.8454105225024765e-15,1.0,0.1749056349975362,1.0,0.47074521418335036,0.0
main,sbm,1000,9,2026083703,1,0.5,0.8,770,847,inference,63,LOO,0.7301587301587301,0.7,0.030158730158730163,4.440892098500626e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,7.691850745534255e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,9,2026083703,1,0.5,0.8,770,847,inference,63,ZLZ,0.7142857142857143,0.7,0.014285714285714346,4.440892098500626e-16,0.003333333333333335,0.0032916392363396964,0.9874917709019084,7.691850745534255e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,9,2026083703,2,0.75,0.25,511,4,balance,100,LOO,0.38,0.3,0.08000000000000002,0.0,0.0021000000000000003,0.0023797979797979805,1.1332371332371334,0.0,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,sbm,1000,9,2026083703,2,0.75,0.25,511,4,balance,100,ZLZ,0.36,0.3,0.06,0.0,0.0021000000000000003,0.0023272727272727273,1.108225108225108,0.0,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
main,sbm,1000,9,2026083703,2,0.75,0.25,511,4,inference,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,9,2026083703,2,0.75,0.25,511,4,inference,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,9,2026083703,3,0.5,0.2,770,321,balance,100,LOO,0.24,0.3,-0.06,0.0,0.0021000000000000003,0.0018424242424242426,0.8773448773448773,0.0,1.0,0.16825690901144352,1.0,0.4607026908832933,0.0
main,sbm,1000,9,2026083703,3,0.5,0.2,770,321,balance,100,ZLZ,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.002036363636363636,0.9696969696969694,0.0,1.0,0.17689100658936685,1.0,0.4737440053069331,0.0
main,sbm,1000,9,2026083703,3,0.5,0.2,770,321,inference,63,LOO,0.1746031746031746,0.3,-0.1253968253968254,1.1102230246251565e-16,0.003333333333333335,0.002324466226155935,0.6973398678467801,1.9229626863835637e-15,0.0,0.1889903837540133,1.0,0.48224778039458777,0.0
main,sbm,1000,9,2026083703,3,0.5,0.2,770,321,inference,63,ZLZ,0.20634920634920634,0.3,-0.09365079365079365,1.1102230246251565e-16,0.003333333333333335,0.0026414388933590164,0.7924316680077046,1.9229626863835637e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
main,sbm,1000,10,2026083703,0,0.25,0.75,511,985,balance,100,LOO,0.24,0.3,-0.06,0.0,0.0021000000000000003,0.0018424242424242428,0.8773448773448774,0.0,1.0,0.16825690901144352,1.0,0.4607026908832934,0.0
main,sbm,1000,10,2026083703,0,0.25,0.75,511,985,balance,100,ZLZ,0.23,0.3,-0.06999999999999998,0.0,0.0021000000000000003,0.0017888888888888893,0.851851851851852,0.0,1.0,0.16579436662883257,1.0,0.45698316035872705,0.0
main,sbm,1000,10,2026083703,0,0.25,0.75,511,985,inference,63,LOO,0.20634920634920634,0.3,-0.09365079365079365,1.1102230246251565e-16,0.003333333333333335,0.0026414388933590164,0.7924316680077046,1.9229626863835637e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
main,sbm,1000,10,2026083703,0,0.25,0.75,511,985,inference,63,ZLZ,0.19047619047619047,0.3,-0.10952380952380952,1.1102230246251565e-16,0.003333333333333335,0.002487016311901105,0.7461048935703312,1.9229626863835637e-15,0.0,0.19548678470487635,1.0,0.5030270187568459,0.0
main,sbm,1000,10,2026083703,1,0.5,0.8,220,641,balance,100,LOO,0.76,0.7,0.06000000000000005,2.220446049250313e-16,0.0021000000000000003,0.0018424242424242426,0.8773448773448773,4.8454105225024765e-15,1.0,0.16825690901144363,1.0,0.4607026908832932,0.0
main,sbm,1000,10,2026083703,1,0.5,0.8,220,641,balance,100,ZLZ,0.75,0.7,0.050000000000000044,2.220446049250313e-16,0.0021000000000000003,0.001893939393939394,0.9018759018759017,4.8454105225024765e-15,1.0,0.17059296809316105,1.0,0.46423117555953497,0.0
main,sbm,1000,10,2026083703,1,0.5,0.8,220,641,inference,63,LOO,0.6984126984126984,0.7,-0.0015873015873015817,4.440892098500626e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,7.691850745534255e-15,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,1000,10,2026083703,1,0.5,0.8,220,641,inference,63,ZLZ,0.7142857142857143,0.7,0.014285714285714346,4.440892098500626e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,7.691850745534255e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,10,2026083703,2,0.75,0.25,985,511,balance,100,LOO,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,10,2026083703,2,0.75,0.25,985,511,balance,100,ZLZ,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,10,2026083703,2,0.75,0.25,985,511,inference,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.0032916392363396955,0.9874917709019082,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,10,2026083703,2,0.75,0.25,985,511,inference,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,10,2026083703,3,0.5,0.2,220,980,balance,100,LOO,0.31,0.3,0.010000000000000009,0.0,0.0021000000000000003,0.00216060606060606,1.0288600288600285,0.0,1.0,0.18220734573073982,1.0,0.4817740338883364,0.0
main,sbm,1000,10,2026083703,3,0.5,0.2,220,980,balance,100,ZLZ,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,10,2026083703,3,0.5,0.2,220,980,inference,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,10,2026083703,3,0.5,0.2,220,980,inference,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,11,2026083703,0,0.25,0.75,683,704,balance,100,LOO,0.29,0.3,-0.010000000000000009,0.0,0.0021000000000000003,0.0020797979797979793,0.99037999037999,0.0,1.0,0.17876753950040003,1.0,0.4765784017795497,0.0
main,sbm,1000,11,2026083703,0,0.25,0.75,683,704,balance,100,ZLZ,0.33,0.3,0.030000000000000027,0.0,0.0021000000000000003,0.002233333333333333,1.063492063492063,0.0,1.0,0.1852485685006343,1.0,0.48636762829893676,0.0
main,sbm,1000,11,2026083703,0,0.25,0.75,683,704,inference,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,11,2026083703,0,0.25,0.75,683,704,inference,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,11,2026083703,1,0.5,0.8,480,50,balance,100,LOO,0.72,0.7,0.020000000000000018,2.220446049250313e-16,0.0021000000000000003,0.0020363636363636356,0.9696969696969692,4.8454105225024765e-15,1.0,0.17689100658936674,1.0,0.47374400530693306,0.0
main,sbm,1000,11,2026083703,1,0.5,0.8,480,50,balance,100,ZLZ,0.72,0.7,0.020000000000000018,2.220446049250313e-16,0.0021000000000000003,0.002036363636363635,0.9696969696969691,4.8454105225024765e-15,1.0,0.17689100658936674,1.0,0.47374400530693306,0.0
main,sbm,1000,11,2026083703,1,0.5,0.8,480,50,inference,63,LOO,0.7301587301587301,0.7,0.030158730158730163,4.440892098500626e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,7.691850745534255e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,11,2026083703,1,0.5,0.8,480,50,inference,63,ZLZ,0.6984126984126984,0.7,-0.0015873015873015817,4.440892098500626e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,7.691850745534255e-15,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,1000,11,2026083703,2,0.75,0.25,704,683,balance,100,LOO,0.36,0.3,0.06,0.0,0.0021000000000000003,0.0023272727272727273,1.108225108225108,0.0,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
main,sbm,1000,11,2026083703,2,0.75,0.25,704,683,balance,100,ZLZ,0.34,0.3,0.040000000000000036,0.0,0.0021000000000000003,0.002266666666666667,1.0793650793650793,0.0,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,sbm,1000,11,2026083703,2,0.75,0.25,704,683,inference,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,11,2026083703,2,0.75,0.25,704,683,inference,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,11,2026083703,3,0.5,0.2,480,894,balance,100,LOO,0.4,0.3,0.10000000000000003,0.0,0.0021000000000000003,0.0024242424242424247,1.1544011544011545,0.0,0.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,sbm,1000,11,2026083703,3,0.5,0.2,480,894,balance,100,ZLZ,0.41,0.3,0.10999999999999999,0.0,0.0021000000000000003,0.002443434343434343,1.1635401635401632,0.0,0.0,0.19376637903798294,1.0,0.4992332977468464,0.0
main,sbm,1000,11,2026083703,3,0.5,0.2,480,894,inference,63,LOO,0.42857142857142855,0.3,0.12857142857142856,1.1102230246251565e-16,0.003333333333333335,0.003949967083607637,1.1849901250822905,1.9229626863835637e-15,0.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,sbm,1000,11,2026083703,3,0.5,0.2,480,894,inference,63,ZLZ,0.4603174603174603,0.3,0.1603174603174603,1.1102230246251565e-16,0.003333333333333335,0.004006859613618447,1.2020578840855334,1.9229626863835637e-15,0.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,sbm,1000,12,2026083703,0,0.25,0.75,225,400,balance,100,LOO,0.29,0.3,-0.010000000000000009,0.0,0.0021000000000000003,0.0020797979797979797,0.9903799903799902,0.0,1.0,0.17876753950040003,1.0,0.4765784017795497,0.0
main,sbm,1000,12,2026083703,0,0.25,0.75,225,400,balance,100,ZLZ,0.29,0.3,-0.010000000000000009,0.0,0.0021000000000000003,0.002079797979797979,0.9903799903799898,0.0,1.0,0.17876753950039995,1.0,0.4765784017795497,0.0
main,sbm,1000,12,2026083703,0,0.25,0.75,225,400,inference,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,12,2026083703,0,0.25,0.75,225,400,inference,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,12,2026083703,1,0.5,0.8,493,662,balance,100,LOO,0.33,0.3,0.030000000000000027,0.0,0.0021000000000000003,0.002233333333333333,1.063492063492063,0.0,1.0,0.1852485685006343,1.0,0.48636762829893676,0.0
main,sbm,1000,12,2026083703,1,0.5,0.8,493,662,balance,100,ZLZ,0.37,0.3,0.07,0.0,0.0021000000000000003,0.0023545454545454546,1.121212121212121,0.0,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
main,sbm,1000,12,2026083703,1,0.5,0.8,493,662,inference,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,12,2026083703,1,0.5,0.8,493,662,inference,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,12,2026083703,2,0.75,0.25,400,225,balance,100,LOO,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.0019909090909090914,0.9480519480519481,0.0,1.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,sbm,1000,12,2026083703,2,0.75,0.25,400,225,balance,100,ZLZ,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.0020363636363636356,0.9696969696969692,0.0,1.0,0.17689100658936677,1.0,0.47374400530693306,0.0
main,sbm,1000,12,2026083703,2,0.75,0.25,400,225,inference,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,1000,12,2026083703,2,0.75,0.25,400,225,inference,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,12,2026083703,3,0.5,0.2,493,310,balance,100,LOO,0.68,0.7,-0.019999999999999907,2.220446049250313e-16,0.0021000000000000003,0.0021979797979797978,1.0466570466570464,4.8454105225024765e-15,1.0,0.18377648252871737,1.0,0.4841441259762986,0.0
main,sbm,1000,12,2026083703,3,0.5,0.2,493,310,balance,100,ZLZ,0.71,0.7,0.010000000000000009,2.220446049250313e-16,0.0021000000000000003,0.0020797979797979797,0.9903799903799902,4.8454105225024765e-15,1.0,0.17876753950040003,1.0,0.47657840177954963,0.0
main,sbm,1000,12,2026083703,3,0.5,0.2,493,310,inference,63,LOO,0.6825396825396826,0.7,-0.0174603174603174,4.440892098500626e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,7.691850745534255e-15,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,sbm,1000,12,2026083703,3,0.5,0.2,493,310,inference,63,ZLZ,0.6984126984126984,0.7,-0.0015873015873015817,4.440892098500626e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,7.691850745534255e-15,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,1000,13,2026083703,0,0.25,0.75,922,257,balance,100,LOO,0.34,0.3,0.040000000000000036,0.0,0.0021000000000000003,0.0022666666666666673,1.0793650793650795,0.0,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,sbm,1000,13,2026083703,0,0.25,0.75,922,257,balance,100,ZLZ,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,13,2026083703,0,0.25,0.75,922,257,inference,63,LOO,0.3968253968253968,0.3,0.09682539682539681,1.1102230246251565e-16,0.003333333333333335,0.0038605645364477924,1.158169360934337,1.9229626863835637e-15,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,sbm,1000,13,2026083703,0,0.25,0.75,922,257,inference,63,ZLZ,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,1000,13,2026083703,1,0.5,0.8,645,802,balance,100,LOO,0.37,0.3,0.07,0.0,0.0021000000000000003,0.002354545454545454,1.1212121212121209,0.0,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
main,sbm,1000,13,2026083703,1,0.5,0.8,645,802,balance,100,ZLZ,0.38,0.3,0.08000000000000002,0.0,0.0021000000000000003,0.0023797979797979805,1.1332371332371334,0.0,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,sbm,1000,13,2026083703,1,0.5,0.8,645,802,inference,63,LOO,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,1000,13,2026083703,1,0.5,0.8,645,802,inference,63,ZLZ,0.4126984126984127,0.3,0.11269841269841269,1.1102230246251565e-16,0.003333333333333335,0.003909329562171344,1.1727988686514026,1.9229626863835637e-15,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,sbm,1000,13,2026083703,2,0.75,0.25,257,922,balance,100,LOO,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.001990909090909091,0.9480519480519479,0.0,1.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,sbm,1000,13,2026083703,2,0.75,0.25,257,922,balance,100,ZLZ,0.26,0.3,-0.03999999999999998,0.0,0.0021000000000000003,0.0019434343434343432,0.9254449254449252,0.0,1.0,0.17280767345260742,1.0,0.46757636232486777,0.0
main,sbm,1000,13,2026083703,2,0.75,0.25,257,922,inference,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,1000,13,2026083703,2,0.75,0.25,257,922,inference,63,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,1000,13,2026083703,3,0.5,0.2,645,342,balance,100,LOO,0.66,0.7,-0.039999999999999925,2.220446049250313e-16,0.0021000000000000003,0.0022666666666666673,1.0793650793650795,4.8454105225024765e-15,1.0,0.18662590024152625,1.0,0.48844800973272545,0.0
main,sbm,1000,13,2026083703,3,0.5,0.2,645,342,balance,100,ZLZ,0.67,0.7,-0.029999999999999916,2.220446049250313e-16,0.0021000000000000003,0.0022333333333333333,1.0634920634920633,4.8454105225024765e-15,1.0,0.1852485685006342,1.0,0.48636762829893687,0.0
main,sbm,1000,13,2026083703,3,0.5,0.2,645,342,inference,63,LOO,0.6507936507936508,0.7,-0.04920634920634914,4.440892098500626e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,7.691850745534255e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,13,2026083703,3,0.5,0.2,645,342,inference,63,ZLZ,0.6825396825396826,0.7,-0.0174603174603174,4.440892098500626e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,7.691850745534255e-15,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,sbm,1000,14,2026083703,0,0.25,0.75,665,6,balance,100,LOO,0.36,0.3,0.06,0.0,0.0021000000000000003,0.0023272727272727277,1.1082251082251082,0.0,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
main,sbm,1000,14,2026083703,0,0.25,0.75,665,6,balance,100,ZLZ,0.36,0.3,0.06,0.0,0.0021000000000000003,0.0023272727272727273,1.108225108225108,0.0,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
main,sbm,1000,14,2026083703,0,0.25,0.75,665,6,inference,63,LOO,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.003738651972138915,1.121595591641674,1.9229626863835637e-15,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,sbm,1000,14,2026083703,0,0.25,0.75,665,6,inference,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,14,2026083703,1,0.5,0.8,644,420,balance,100,LOO,0.68,0.7,-0.019999999999999907,2.220446049250313e-16,0.0021000000000000003,0.0021979797979797978,1.0466570466570464,4.8454105225024765e-15,1.0,0.18377648252871737,1.0,0.4841441259762986,0.0
main,sbm,1000,14,2026083703,1,0.5,0.8,644,420,balance,100,ZLZ,0.66,0.7,-0.039999999999999925,2.220446049250313e-16,0.0021000000000000003,0.0022666666666666673,1.0793650793650795,4.8454105225024765e-15,1.0,0.18662590024152625,1.0,0.48844800973272545,0.0
main,sbm,1000,14,2026083703,1,0.5,0.8,644,420,inference,63,LOO,0.6825396825396826,0.7,-0.0174603174603174,4.440892098500626e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,7.691850745534255e-15,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,sbm,1000,14,2026083703,1,0.5,0.8,644,420,inference,63,ZLZ,0.6507936507936508,0.7,-0.04920634920634914,4.440892098500626e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,7.691850745534255e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,14,2026083703,2,0.75,0.25,6,665,balance,100,LOO,0.31,0.3,0.010000000000000009,0.0,0.0021000000000000003,0.00216060606060606,1.0288600288600285,0.0,1.0,0.18220734573073982,1.0,0.4817740338883364,0.0
main,sbm,1000,14,2026083703,2,0.75,0.25,6,665,balance,100,ZLZ,0.33,0.3,0.030000000000000027,0.0,0.0021000000000000003,0.002233333333333333,1.063492063492063,0.0,1.0,0.1852485685006343,1.0,0.48636762829893676,0.0
main,sbm,1000,14,2026083703,2,0.75,0.25,6,665,inference,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,14,2026083703,2,0.75,0.25,6,665,inference,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,14,2026083703,3,0.5,0.2,644,400,balance,100,LOO,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,14,2026083703,3,0.5,0.2,644,400,balance,100,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.0021000000000000003,0.001893939393939394,0.9018759018759017,0.0,1.0,0.17059296809316116,1.0,0.46423117555953497,0.0
main,sbm,1000,14,2026083703,3,0.5,0.2,644,400,inference,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,14,2026083703,3,0.5,0.2,644,400,inference,63,ZLZ,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.00278773397052967,0.8363201911589005,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,1000,15,2026083703,0,0.25,0.75,416,421,balance,100,LOO,0.36,0.3,0.06,0.0,0.0021000000000000003,0.0023272727272727273,1.108225108225108,0.0,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
main,sbm,1000,15,2026083703,0,0.25,0.75,416,421,balance,100,ZLZ,0.36,0.3,0.06,0.0,0.0021000000000000003,0.0023272727272727273,1.108225108225108,0.0,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
main,sbm,1000,15,2026083703,0,0.25,0.75,416,421,inference,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,15,2026083703,0,0.25,0.75,416,421,inference,63,ZLZ,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.003738651972138915,1.121595591641674,1.9229626863835637e-15,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,sbm,1000,15,2026083703,1,0.5,0.8,516,923,balance,100,LOO,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,15,2026083703,1,0.5,0.8,516,923,balance,100,ZLZ,0.29,0.3,-0.010000000000000009,0.0,0.0021000000000000003,0.0020797979797979793,0.99037999037999,0.0,1.0,0.17876753950040003,1.0,0.4765784017795497,0.0
main,sbm,1000,15,2026083703,1,0.5,0.8,516,923,inference,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,15,2026083703,1,0.5,0.8,516,923,inference,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,15,2026083703,2,0.75,0.25,421,416,balance,100,LOO,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797973,1.0466570466570462,0.0,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,sbm,1000,15,2026083703,2,0.75,0.25,421,416,balance,100,ZLZ,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797973,1.0466570466570462,0.0,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,sbm,1000,15,2026083703,2,0.75,0.25,421,416,inference,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,15,2026083703,2,0.75,0.25,421,416,inference,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,15,2026083703,3,0.5,0.2,516,785,balance,100,LOO,0.73,0.7,0.030000000000000027,2.220446049250313e-16,0.0021000000000000003,0.001990909090909091,0.9480519480519479,4.8454105225024765e-15,1.0,0.1749056349975362,1.0,0.47074521418335036,0.0
main,sbm,1000,15,2026083703,3,0.5,0.2,516,785,balance,100,ZLZ,0.71,0.7,0.010000000000000009,2.220446049250313e-16,0.0021000000000000003,0.0020797979797979797,0.9903799903799902,4.8454105225024765e-15,1.0,0.17876753950040003,1.0,0.47657840177954963,0.0
main,sbm,1000,15,2026083703,3,0.5,0.2,516,785,inference,63,LOO,0.7301587301587301,0.7,0.030158730158730163,4.440892098500626e-16,0.003333333333333335,0.0031778541763180777,0.9533562528954229,7.691850745534255e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,15,2026083703,3,0.5,0.2,516,785,inference,63,ZLZ,0.7301587301587301,0.7,0.030158730158730163,4.440892098500626e-16,0.003333333333333335,0.003177854176318078,0.953356252895423,7.691850745534255e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,16,2026083703,0,0.25,0.75,626,154,balance,100,LOO,0.36,0.3,0.06,0.0,0.0021000000000000003,0.0023272727272727273,1.108225108225108,0.0,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
main,sbm,1000,16,2026083703,0,0.25,0.75,626,154,balance,100,ZLZ,0.36,0.3,0.06,0.0,0.0021000000000000003,0.0023272727272727273,1.108225108225108,0.0,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
main,sbm,1000,16,2026083703,0,0.25,0.75,626,154,inference,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,16,2026083703,0,0.25,0.75,626,154,inference,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,16,2026083703,1,0.5,0.8,125,329,balance,100,LOO,0.65,0.7,-0.04999999999999993,2.220446049250313e-16,0.0021000000000000003,0.0022979797979797976,1.0942760942760938,4.8454105225024765e-15,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,sbm,1000,16,2026083703,1,0.5,0.8,125,329,balance,100,ZLZ,0.68,0.7,-0.019999999999999907,2.220446049250313e-16,0.0021000000000000003,0.0021979797979797978,1.0466570466570464,4.8454105225024765e-15,1.0,0.18377648252871737,1.0,0.4841441259762986,0.0
main,sbm,1000,16,2026083703,1,0.5,0.8,125,329,inference,63,LOO,0.6666666666666666,0.7,-0.033333333333333326,4.440892098500626e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,7.691850745534255e-15,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,sbm,1000,16,2026083703,1,0.5,0.8,125,329,inference,63,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,4.440892098500626e-16,0.003333333333333335,0.003584229390681003,1.0752688172043006,7.691850745534255e-15,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
main,sbm,1000,16,2026083703,2,0.75,0.25,154,626,balance,100,LOO,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.0020363636363636356,0.9696969696969692,0.0,1.0,0.17689100658936677,1.0,0.47374400530693306,0.0
main,sbm,1000,16,2026083703,2,0.75,0.25,154,626,balance,100,ZLZ,0.29,0.3,-0.010000000000000009,0.0,0.0021000000000000003,0.0020797979797979793,0.99037999037999,0.0,1.0,0.17876753950040003,1.0,0.4765784017795497,0.0
main,sbm,1000,16,2026083703,2,0.75,0.25,154,626,inference,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,16,2026083703,2,0.75,0.25,154,626,inference,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.0032916392363396955,0.9874917709019082,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,16,2026083703,3,0.5,0.2,125,513,balance,100,LOO,0.33,0.3,0.030000000000000027,0.0,0.0021000000000000003,0.002233333333333333,1.063492063492063,0.0,1.0,0.1852485685006343,1.0,0.48636762829893676,0.0
main,sbm,1000,16,2026083703,3,0.5,0.2,125,513,balance,100,ZLZ,0.35,0.3,0.04999999999999999,0.0,0.0021000000000000003,0.002297979797979798,1.094276094276094,0.0,1.0,0.18791056132880235,1.0,0.4903884174031023,0.0
main,sbm,1000,16,2026083703,3,0.5,0.2,125,513,inference,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,16,2026083703,3,0.5,0.2,125,513,inference,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,17,2026083703,0,0.25,0.75,216,419,balance,100,LOO,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.0020363636363636356,0.9696969696969692,0.0,1.0,0.17689100658936677,1.0,0.47374400530693306,0.0
main,sbm,1000,17,2026083703,0,0.25,0.75,216,419,balance,100,ZLZ,0.29,0.3,-0.010000000000000009,0.0,0.0021000000000000003,0.0020797979797979793,0.99037999037999,0.0,1.0,0.17876753950040003,1.0,0.4765784017795497,0.0
main,sbm,1000,17,2026083703,0,0.25,0.75,216,419,inference,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,1000,17,2026083703,0,0.25,0.75,216,419,inference,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,17,2026083703,1,0.5,0.8,634,271,balance,100,LOO,0.73,0.7,0.030000000000000027,2.220446049250313e-16,0.0021000000000000003,0.001990909090909091,0.9480519480519479,4.8454105225024765e-15,1.0,0.1749056349975362,1.0,0.47074521418335036,0.0
main,sbm,1000,17,2026083703,1,0.5,0.8,634,271,balance,100,ZLZ,0.72,0.7,0.020000000000000018,2.220446049250313e-16,0.0021000000000000003,0.0020363636363636356,0.9696969696969692,4.8454105225024765e-15,1.0,0.17689100658936674,1.0,0.47374400530693306,0.0
main,sbm,1000,17,2026083703,1,0.5,0.8,634,271,inference,63,LOO,0.746031746031746,0.7,0.04603174603174609,4.440892098500626e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,7.691850745534255e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,17,2026083703,1,0.5,0.8,634,271,inference,63,ZLZ,0.6984126984126984,0.7,-0.0015873015873015817,4.440892098500626e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,7.691850745534255e-15,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,1000,17,2026083703,2,0.75,0.25,419,216,balance,100,LOO,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,17,2026083703,2,0.75,0.25,419,216,balance,100,ZLZ,0.31,0.3,0.010000000000000009,0.0,0.0021000000000000003,0.00216060606060606,1.0288600288600285,0.0,1.0,0.18220734573073982,1.0,0.4817740338883364,0.0
main,sbm,1000,17,2026083703,2,0.75,0.25,419,216,inference,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,1000,17,2026083703,2,0.75,0.25,419,216,inference,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,17,2026083703,3,0.5,0.2,634,252,balance,100,LOO,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797973,1.0466570466570462,0.0,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,sbm,1000,17,2026083703,3,0.5,0.2,634,252,balance,100,ZLZ,0.34,0.3,0.040000000000000036,0.0,0.0021000000000000003,0.0022666666666666664,1.079365079365079,0.0,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,sbm,1000,17,2026083703,3,0.5,0.2,634,252,inference,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,17,2026083703,3,0.5,0.2,634,252,inference,63,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,1000,18,2026083703,0,0.25,0.75,216,660,balance,100,LOO,0.37,0.3,0.07,0.0,0.0021000000000000003,0.0023545454545454546,1.121212121212121,0.0,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
main,sbm,1000,18,2026083703,0,0.25,0.75,216,660,balance,100,ZLZ,0.37,0.3,0.07,0.0,0.0021000000000000003,0.0023545454545454546,1.121212121212121,0.0,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
main,sbm,1000,18,2026083703,0,0.25,0.75,216,660,inference,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,18,2026083703,0,0.25,0.75,216,660,inference,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,18,2026083703,1,0.5,0.8,699,79,balance,100,LOO,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,18,2026083703,1,0.5,0.8,699,79,balance,100,ZLZ,0.33,0.3,0.030000000000000027,0.0,0.0021000000000000003,0.002233333333333333,1.063492063492063,0.0,1.0,0.1852485685006343,1.0,0.48636762829893676,0.0
main,sbm,1000,18,2026083703,1,0.5,0.8,699,79,inference,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.0032916392363396964,0.9874917709019084,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,18,2026083703,1,0.5,0.8,699,79,inference,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,18,2026083703,2,0.75,0.25,660,216,balance,100,LOO,0.35,0.3,0.04999999999999999,0.0,0.0021000000000000003,0.002297979797979798,1.094276094276094,0.0,1.0,0.18791056132880235,1.0,0.4903884174031023,0.0
main,sbm,1000,18,2026083703,2,0.75,0.25,660,216,balance,100,ZLZ,0.35,0.3,0.04999999999999999,0.0,0.0021000000000000003,0.0022979797979797976,1.0942760942760938,0.0,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,sbm,1000,18,2026083703,2,0.75,0.25,660,216,inference,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,18,2026083703,2,0.75,0.25,660,216,inference,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,18,2026083703,3,0.5,0.2,699,101,balance,100,LOO,0.73,0.7,0.030000000000000027,2.220446049250313e-16,0.0021000000000000003,0.0019909090909090914,0.9480519480519481,4.8454105225024765e-15,1.0,0.17490563499753642,1.0,0.47074521418335036,0.0
main,sbm,1000,18,2026083703,3,0.5,0.2,699,101,balance,100,ZLZ,0.74,0.7,0.040000000000000036,-0.006999999999999895,0.0020790000000000006,0.0019434343434343432,0.9347928539847729,0.15352206215727712,1.0,0.1728076734526074,1.0,0.46757636232486766,0.0
main,sbm,1000,18,2026083703,3,0.5,0.2,699,101,inference,63,LOO,0.746031746031746,0.7,0.04603174603174609,4.440892098500626e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,7.691850745534255e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,18,2026083703,3,0.5,0.2,699,101,inference,63,ZLZ,0.7619047619047619,0.7,0.06190476190476191,4.440892098500626e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,7.691850745534255e-15,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
main,sbm,1000,19,2026083703,0,0.25,0.75,590,748,balance,100,LOO,0.2,0.3,-0.09999999999999998,0.0,0.0021000000000000003,0.0016161616161616166,0.7696007696007697,0.0,0.0,0.15758703368071006,1.0,0.42229322484517995,0.0
main,sbm,1000,19,2026083703,0,0.25,0.75,590,748,balance,100,ZLZ,0.21,0.3,-0.09,0.0,0.0021000000000000003,0.0016757575757575757,0.7979797979797978,0.0,0.0,0.16046624219117173,1.0,0.4344676653780365,0.0
main,sbm,1000,19,2026083703,0,0.25,0.75,590,748,inference,63,LOO,0.1746031746031746,0.3,-0.1253968253968254,1.1102230246251565e-16,0.003333333333333335,0.002324466226155935,0.6973398678467801,1.9229626863835637e-15,0.0,0.1889903837540133,1.0,0.48224778039458777,0.0
main,sbm,1000,19,2026083703,0,0.25,0.75,590,748,inference,63,ZLZ,0.1746031746031746,0.3,-0.1253968253968254,1.1102230246251565e-16,0.003333333333333335,0.0023244662261559345,0.69733986784678,1.9229626863835637e-15,0.0,0.18899038375401322,1.0,0.48224778039458777,0.0
main,sbm,1000,19,2026083703,1,0.5,0.8,228,134,balance,100,LOO,0.73,0.7,0.030000000000000027,2.220446049250313e-16,0.0021000000000000003,0.001990909090909091,0.9480519480519479,4.8454105225024765e-15,1.0,0.1749056349975362,1.0,0.47074521418335036,0.0
main,sbm,1000,19,2026083703,1,0.5,0.8,228,134,balance,100,ZLZ,0.72,0.7,0.020000000000000018,2.220446049250313e-16,0.0021000000000000003,0.0020363636363636356,0.9696969696969692,4.8454105225024765e-15,1.0,0.17689100658936674,1.0,0.47374400530693306,0.0
main,sbm,1000,19,2026083703,1,0.5,0.8,228,134,inference,63,LOO,0.6984126984126984,0.7,-0.0015873015873015817,4.440892098500626e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,7.691850745534255e-15,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,1000,19,2026083703,1,0.5,0.8,228,134,inference,63,ZLZ,0.6984126984126984,0.7,-0.0015873015873015817,4.440892098500626e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,7.691850745534255e-15,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,1000,19,2026083703,2,0.75,0.25,748,590,balance,100,LOO,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.0020363636363636356,0.9696969696969692,0.0,1.0,0.17689100658936677,1.0,0.47374400530693306,0.0
main,sbm,1000,19,2026083703,2,0.75,0.25,748,590,balance,100,ZLZ,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,19,2026083703,2,0.75,0.25,748,590,inference,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.0032916392363396955,0.9874917709019082,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,19,2026083703,2,0.75,0.25,748,590,inference,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,19,2026083703,3,0.5,0.2,228,973,balance,100,LOO,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.0020363636363636356,0.9696969696969692,0.0,1.0,0.17689100658936677,1.0,0.47374400530693306,0.0
main,sbm,1000,19,2026083703,3,0.5,0.2,228,973,balance,100,ZLZ,0.26,0.3,-0.03999999999999998,0.0,0.0021000000000000003,0.0019434343434343432,0.9254449254449252,0.0,1.0,0.17280767345260742,1.0,0.46757636232486777,0.0
main,sbm,1000,19,2026083703,3,0.5,0.2,228,973,inference,63,LOO,0.20634920634920634,0.3,-0.09365079365079365,1.1102230246251565e-16,0.003333333333333335,0.0026414388933590164,0.7924316680077046,1.9229626863835637e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
main,sbm,1000,19,2026083703,3,0.5,0.2,228,973,inference,63,ZLZ,0.19047619047619047,0.3,-0.10952380952380952,1.1102230246251565e-16,0.003333333333333335,0.002487016311901105,0.7461048935703312,1.9229626863835637e-15,0.0,0.19548678470487635,1.0,0.5030270187568459,0.0
main,sbm,1000,20,2026083703,0,0.25,0.75,729,636,balance,100,LOO,0.38,0.3,0.08000000000000002,0.0,0.0021000000000000003,0.0023797979797979805,1.1332371332371334,0.0,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,sbm,1000,20,2026083703,0,0.25,0.75,729,636,balance,100,ZLZ,0.4,0.3,0.10000000000000003,0.0,0.0021000000000000003,0.0024242424242424242,1.1544011544011543,0.0,0.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,sbm,1000,20,2026083703,0,0.25,0.75,729,636,inference,63,LOO,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,1000,20,2026083703,0,0.25,0.75,729,636,inference,63,ZLZ,0.42857142857142855,0.3,0.12857142857142856,1.1102230246251565e-16,0.003333333333333335,0.003949967083607637,1.1849901250822905,1.9229626863835637e-15,0.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,sbm,1000,20,2026083703,1,0.5,0.8,912,220,balance,100,LOO,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,20,2026083703,1,0.5,0.8,912,220,balance,100,ZLZ,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.001990909090909091,0.9480519480519479,0.0,1.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,sbm,1000,20,2026083703,1,0.5,0.8,912,220,inference,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,20,2026083703,1,0.5,0.8,912,220,inference,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,20,2026083703,2,0.75,0.25,636,729,balance,100,LOO,0.25,0.3,-0.04999999999999999,0.0,0.0021000000000000003,0.001893939393939394,0.9018759018759017,0.0,1.0,0.17059296809316116,1.0,0.46423117555953497,0.0
main,sbm,1000,20,2026083703,2,0.75,0.25,636,729,balance,100,ZLZ,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.0020363636363636356,0.9696969696969692,0.0,1.0,0.17689100658936677,1.0,0.47374400530693306,0.0
main,sbm,1000,20,2026083703,2,0.75,0.25,636,729,inference,63,LOO,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.0027877339705296702,0.8363201911589007,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,1000,20,2026083703,2,0.75,0.25,636,729,inference,63,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,1000,20,2026083703,3,0.5,0.2,912,495,balance,100,LOO,0.7,0.7,0.0,2.220446049250313e-16,0.0021000000000000003,0.0021212121212121214,1.0101010101010102,4.8454105225024765e-15,1.0,0.1805386275963523,1.0,0.47925352984276937,0.0
main,sbm,1000,20,2026083703,3,0.5,0.2,912,495,balance,100,ZLZ,0.68,0.7,-0.019999999999999907,2.220446049250313e-16,0.0021000000000000003,0.0021979797979797978,1.0466570466570464,4.8454105225024765e-15,1.0,0.18377648252871737,1.0,0.4841441259762986,0.0
main,sbm,1000,20,2026083703,3,0.5,0.2,912,495,inference,63,LOO,0.7142857142857143,0.7,0.014285714285714346,4.440892098500626e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,7.691850745534255e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,20,2026083703,3,0.5,0.2,912,495,inference,63,ZLZ,0.7301587301587301,0.7,0.030158730158730163,4.440892098500626e-16,0.003333333333333335,0.003177854176318078,0.953356252895423,7.691850745534255e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,21,2026083703,0,0.25,0.75,694,93,balance,100,LOO,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,21,2026083703,0,0.25,0.75,694,93,balance,100,ZLZ,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,21,2026083703,0,0.25,0.75,694,93,inference,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,21,2026083703,0,0.25,0.75,694,93,inference,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,21,2026083703,1,0.5,0.8,752,185,balance,100,LOO,0.37,0.3,0.07,0.0,0.0021000000000000003,0.0023545454545454546,1.121212121212121,0.0,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
main,sbm,1000,21,2026083703,1,0.5,0.8,752,185,balance,100,ZLZ,0.38,0.3,0.08000000000000002,0.0,0.0021000000000000003,0.00237979797979798,1.1332371332371332,0.0,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,sbm,1000,21,2026083703,1,0.5,0.8,752,185,inference,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553589,1.0996513300660762,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,21,2026083703,1,0.5,0.8,752,185,inference,63,ZLZ,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.0037386519721389153,1.121595591641674,1.9229626863835637e-15,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,sbm,1000,21,2026083703,2,0.75,0.25,93,694,balance,100,LOO,0.26,0.3,-0.03999999999999998,0.0,0.0021000000000000003,0.0019434343434343436,0.9254449254449254,0.0,1.0,0.1728076734526075,1.0,0.4675763623248679,0.0
main,sbm,1000,21,2026083703,2,0.75,0.25,93,694,balance,100,ZLZ,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,21,2026083703,2,0.75,0.25,93,694,inference,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,1000,21,2026083703,2,0.75,0.25,93,694,inference,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,1000,21,2026083703,3,0.5,0.2,752,328,balance,100,LOO,0.69,0.7,-0.010000000000000009,2.220446049250313e-16,0.0021000000000000003,0.00216060606060606,1.0288600288600285,4.8454105225024765e-15,1.0,0.18220734573073982,1.0,0.48177403388833634,0.0
main,sbm,1000,21,2026083703,3,0.5,0.2,752,328,balance,100,ZLZ,0.72,0.7,0.020000000000000018,-0.006999999999999895,0.0020790000000000006,0.002036363636363635,0.9794918885827969,0.15352206215727712,1.0,0.17689100658936674,1.0,0.47374400530693306,0.0
main,sbm,1000,21,2026083703,3,0.5,0.2,752,328,inference,63,LOO,0.6984126984126984,0.7,-0.0015873015873015817,4.440892098500626e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,7.691850745534255e-15,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,1000,21,2026083703,3,0.5,0.2,752,328,inference,63,ZLZ,0.6984126984126984,0.7,-0.0015873015873015817,4.440892098500626e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,7.691850745534255e-15,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,1000,22,2026083703,0,0.25,0.75,505,103,balance,100,LOO,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797973,1.0466570466570462,0.0,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,sbm,1000,22,2026083703,0,0.25,0.75,505,103,balance,100,ZLZ,0.31,0.3,0.010000000000000009,0.0,0.0021000000000000003,0.00216060606060606,1.0288600288600285,0.0,1.0,0.18220734573073982,1.0,0.4817740338883364,0.0
main,sbm,1000,22,2026083703,0,0.25,0.75,505,103,inference,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,22,2026083703,0,0.25,0.75,505,103,inference,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,22,2026083703,1,0.5,0.8,867,433,balance,100,LOO,0.64,0.7,-0.05999999999999994,2.220446049250313e-16,0.0021000000000000003,0.0023272727272727273,1.108225108225108,4.8454105225024765e-15,1.0,0.18910444041685204,1.0,0.49219170401534473,0.0
main,sbm,1000,22,2026083703,1,0.5,0.8,867,433,balance,100,ZLZ,0.63,0.7,-0.06999999999999995,-0.006999999999999895,0.0020790000000000006,0.0023545454545454546,1.1325374961738595,0.15352206215727712,1.0,0.19020924693703933,1.0,0.49386045156852143,0.0
main,sbm,1000,22,2026083703,1,0.5,0.8,867,433,inference,63,LOO,0.6349206349206349,0.7,-0.06507936507936507,4.440892098500626e-16,0.003333333333333335,0.0037386519721389158,1.1215955916416742,7.691850745534255e-15,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,sbm,1000,22,2026083703,1,0.5,0.8,867,433,inference,63,ZLZ,0.6349206349206349,0.7,-0.06507936507936507,-0.011111111111110739,0.003280423280423282,0.0037386519721389158,1.1396858431197656,0.19399589841578607,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,sbm,1000,22,2026083703,2,0.75,0.25,103,505,balance,100,LOO,0.24,0.3,-0.06,0.0,0.0021000000000000003,0.0018424242424242426,0.8773448773448773,0.0,1.0,0.16825690901144352,1.0,0.4607026908832933,0.0
main,sbm,1000,22,2026083703,2,0.75,0.25,103,505,balance,100,ZLZ,0.24,0.3,-0.06,0.0,0.0021000000000000003,0.0018424242424242426,0.8773448773448773,0.0,1.0,0.16825690901144352,1.0,0.4607026908832933,0.0
main,sbm,1000,22,2026083703,2,0.75,0.25,103,505,inference,63,LOO,0.20634920634920634,0.3,-0.09365079365079365,1.1102230246251565e-16,0.003333333333333335,0.0026414388933590164,0.7924316680077046,1.9229626863835637e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
main,sbm,1000,22,2026083703,2,0.75,0.25,103,505,inference,63,ZLZ,0.20634920634920634,0.3,-0.09365079365079365,1.1102230246251565e-16,0.003333333333333335,0.0026414388933590164,0.7924316680077046,1.9229626863835637e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
main,sbm,1000,22,2026083703,3,0.5,0.2,867,947,balance,100,LOO,0.25,0.3,-0.04999999999999999,0.0,0.0021000000000000003,0.001893939393939394,0.9018759018759017,0.0,1.0,0.17059296809316116,1.0,0.46423117555953497,0.0
main,sbm,1000,22,2026083703,3,0.5,0.2,867,947,balance,100,ZLZ,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.001990909090909091,0.9480519480519479,0.0,1.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,sbm,1000,22,2026083703,3,0.5,0.2,867,947,inference,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,22,2026083703,3,0.5,0.2,867,947,inference,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,23,2026083703,0,0.25,0.75,596,577,balance,100,LOO,0.36,0.3,0.06,0.0,0.0021000000000000003,0.0023272727272727273,1.108225108225108,0.0,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
main,sbm,1000,23,2026083703,0,0.25,0.75,596,577,balance,100,ZLZ,0.37,0.3,0.07,0.0,0.0021000000000000003,0.002354545454545454,1.1212121212121209,0.0,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
main,sbm,1000,23,2026083703,0,0.25,0.75,596,577,inference,63,LOO,0.3968253968253968,0.3,0.09682539682539681,1.1102230246251565e-16,0.003333333333333335,0.003860564536447793,1.1581693609343373,1.9229626863835637e-15,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,sbm,1000,23,2026083703,0,0.25,0.75,596,577,inference,63,ZLZ,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,1000,23,2026083703,1,0.5,0.8,221,822,balance,100,LOO,0.65,0.7,-0.04999999999999993,2.220446049250313e-16,0.0021000000000000003,0.002297979797979797,1.0942760942760936,4.8454105225024765e-15,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,sbm,1000,23,2026083703,1,0.5,0.8,221,822,balance,100,ZLZ,0.66,0.7,-0.039999999999999925,2.220446049250313e-16,0.0021000000000000003,0.0022666666666666673,1.0793650793650795,4.8454105225024765e-15,1.0,0.18662590024152625,1.0,0.48844800973272545,0.0
main,sbm,1000,23,2026083703,1,0.5,0.8,221,822,inference,63,LOO,0.6507936507936508,0.7,-0.04920634920634914,4.440892098500626e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,7.691850745534255e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,23,2026083703,1,0.5,0.8,221,822,inference,63,ZLZ,0.6349206349206349,0.7,-0.06507936507936507,4.440892098500626e-16,0.003333333333333335,0.0037386519721389158,1.1215955916416742,7.691850745534255e-15,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,sbm,1000,23,2026083703,2,0.75,0.25,577,596,balance,100,LOO,0.38,0.3,0.08000000000000002,0.0,0.0021000000000000003,0.00237979797979798,1.1332371332371332,0.0,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,sbm,1000,23,2026083703,2,0.75,0.25,577,596,balance,100,ZLZ,0.38,0.3,0.08000000000000002,0.0,0.0021000000000000003,0.0023797979797979805,1.1332371332371334,0.0,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,sbm,1000,23,2026083703,2,0.75,0.25,577,596,inference,63,LOO,0.4126984126984127,0.3,0.11269841269841269,1.1102230246251565e-16,0.003333333333333335,0.003909329562171342,1.1727988686514021,1.9229626863835637e-15,1.0,0.24509205233628767,1.0,0.7000275983185782,0.0
main,sbm,1000,23,2026083703,2,0.75,0.25,577,596,inference,63,ZLZ,0.3968253968253968,0.3,0.09682539682539681,1.1102230246251565e-16,0.003333333333333335,0.003860564536447793,1.1581693609343373,1.9229626863835637e-15,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,sbm,1000,23,2026083703,3,0.5,0.2,221,565,balance,100,LOO,0.29,0.3,-0.010000000000000009,0.0,0.0021000000000000003,0.0020797979797979793,0.99037999037999,0.0,1.0,0.17876753950040003,1.0,0.4765784017795497,0.0
main,sbm,1000,23,2026083703,3,0.5,0.2,221,565,balance,100,ZLZ,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,23,2026083703,3,0.5,0.2,221,565,inference,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,23,2026083703,3,0.5,0.2,221,565,inference,63,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,1000,24,2026083703,0,0.25,0.75,173,739,balance,100,LOO,0.35,0.3,0.04999999999999999,0.0,0.0021000000000000003,0.0022979797979797976,1.0942760942760938,0.0,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,sbm,1000,24,2026083703,0,0.25,0.75,173,739,balance,100,ZLZ,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797973,1.0466570466570462,0.0,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,sbm,1000,24,2026083703,0,0.25,0.75,173,739,inference,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,24,2026083703,0,0.25,0.75,173,739,inference,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,24,2026083703,1,0.5,0.8,541,223,balance,100,LOO,0.76,0.7,0.06000000000000005,2.220446049250313e-16,0.0021000000000000003,0.0018424242424242426,0.8773448773448773,4.8454105225024765e-15,1.0,0.16825690901144363,1.0,0.4607026908832932,0.0
main,sbm,1000,24,2026083703,1,0.5,0.8,541,223,balance,100,ZLZ,0.78,0.7,0.08000000000000007,2.220446049250313e-16,0.0021000000000000003,0.0017333333333333337,0.8253968253968255,4.8454105225024765e-15,1.0,0.16319961547180784,1.0,0.4465319679914965,0.0
main,sbm,1000,24,2026083703,1,0.5,0.8,541,223,inference,63,LOO,0.7777777777777778,0.7,0.07777777777777783,4.440892098500626e-16,0.003333333333333335,0.00278773397052967,0.8363201911589005,7.691850745534255e-15,1.0,0.20696826085987063,1.0,0.5434441095935034,0.0
main,sbm,1000,24,2026083703,1,0.5,0.8,541,223,inference,63,ZLZ,0.7936507936507936,0.7,0.09365079365079365,4.440892098500626e-16,0.003333333333333335,0.002641438893359016,0.7924316680077045,7.691850745534255e-15,1.0,0.20146442600338665,1.0,0.5234144786109524,0.0
main,sbm,1000,24,2026083703,2,0.75,0.25,739,173,balance,100,LOO,0.37,0.3,0.07,0.0,0.0021000000000000003,0.002354545454545454,1.1212121212121209,0.0,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
main,sbm,1000,24,2026083703,2,0.75,0.25,739,173,balance,100,ZLZ,0.36,0.3,0.06,0.0,0.0021000000000000003,0.0023272727272727273,1.108225108225108,0.0,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
main,sbm,1000,24,2026083703,2,0.75,0.25,739,173,inference,63,LOO,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369835,1.1411016019310944,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,1000,24,2026083703,2,0.75,0.25,739,173,inference,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,24,2026083703,3,0.5,0.2,541,941,balance,100,LOO,0.26,0.3,-0.03999999999999998,0.0,0.0021000000000000003,0.0019434343434343436,0.9254449254449254,0.0,1.0,0.1728076734526075,1.0,0.4675763623248679,0.0
main,sbm,1000,24,2026083703,3,0.5,0.2,541,941,balance,100,ZLZ,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.002036363636363636,0.9696969696969694,0.0,1.0,0.17689100658936685,1.0,0.4737440053069331,0.0
main,sbm,1000,24,2026083703,3,0.5,0.2,541,941,inference,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,24,2026083703,3,0.5,0.2,541,941,inference,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,25,2026083703,0,0.25,0.75,734,812,balance,100,LOO,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797973,1.0466570466570462,0.0,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,sbm,1000,25,2026083703,0,0.25,0.75,734,812,balance,100,ZLZ,0.33,0.3,0.030000000000000027,0.0,0.0021000000000000003,0.002233333333333333,1.063492063492063,0.0,1.0,0.1852485685006343,1.0,0.48636762829893676,0.0
main,sbm,1000,25,2026083703,0,0.25,0.75,734,812,inference,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,25,2026083703,0,0.25,0.75,734,812,inference,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,25,2026083703,1,0.5,0.8,829,146,balance,100,LOO,0.36,0.3,0.06,0.0,0.0021000000000000003,0.0023272727272727277,1.1082251082251082,0.0,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
main,sbm,1000,25,2026083703,1,0.5,0.8,829,146,balance,100,ZLZ,0.33,0.3,0.030000000000000027,0.0,0.0021000000000000003,0.002233333333333333,1.063492063492063,0.0,1.0,0.1852485685006343,1.0,0.48636762829893676,0.0
main,sbm,1000,25,2026083703,1,0.5,0.8,829,146,inference,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,25,2026083703,1,0.5,0.8,829,146,inference,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,25,2026083703,2,0.75,0.25,812,734,balance,100,LOO,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.0020363636363636356,0.9696969696969692,0.0,1.0,0.17689100658936677,1.0,0.47374400530693306,0.0
main,sbm,1000,25,2026083703,2,0.75,0.25,812,734,balance,100,ZLZ,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,25,2026083703,2,0.75,0.25,812,734,inference,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,25,2026083703,2,0.75,0.25,812,734,inference,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,25,2026083703,3,0.5,0.2,829,529,balance,100,LOO,0.69,0.7,-0.010000000000000009,2.220446049250313e-16,0.0021000000000000003,0.0021606060606060603,1.0288600288600287,4.8454105225024765e-15,1.0,0.18220734573073982,1.0,0.4817740338883365,0.0
main,sbm,1000,25,2026083703,3,0.5,0.2,829,529,balance,100,ZLZ,0.68,0.7,-0.019999999999999907,2.220446049250313e-16,0.0021000000000000003,0.0021979797979797978,1.0466570466570464,4.8454105225024765e-15,1.0,0.18377648252871737,1.0,0.4841441259762986,0.0
main,sbm,1000,25,2026083703,3,0.5,0.2,829,529,inference,63,LOO,0.6825396825396826,0.7,-0.0174603174603174,4.440892098500626e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,7.691850745534255e-15,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,sbm,1000,25,2026083703,3,0.5,0.2,829,529,inference,63,ZLZ,0.7142857142857143,0.7,0.014285714285714346,4.440892098500626e-16,0.003333333333333335,0.0032916392363396955,0.9874917709019082,7.691850745534255e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,26,2026083703,0,0.25,0.75,98,472,balance,100,LOO,0.26,0.3,-0.03999999999999998,0.0,0.0021000000000000003,0.0019434343434343432,0.9254449254449252,0.0,1.0,0.17280767345260742,1.0,0.46757636232486777,0.0
main,sbm,1000,26,2026083703,0,0.25,0.75,98,472,balance,100,ZLZ,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,26,2026083703,0,0.25,0.75,98,472,inference,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,26,2026083703,0,0.25,0.75,98,472,inference,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,26,2026083703,1,0.5,0.8,488,120,balance,100,LOO,0.71,0.7,0.010000000000000009,2.220446049250313e-16,0.0021000000000000003,0.00207979797979798,0.9903799903799904,4.8454105225024765e-15,1.0,0.17876753950040003,1.0,0.47657840177954963,0.0
main,sbm,1000,26,2026083703,1,0.5,0.8,488,120,balance,100,ZLZ,0.71,0.7,0.010000000000000009,-0.006999999999999895,0.0020790000000000006,0.00207979797979798,1.0003838286666569,0.15352206215727712,1.0,0.17876753950040003,1.0,0.47657840177954963,0.0
main,sbm,1000,26,2026083703,1,0.5,0.8,488,120,inference,63,LOO,0.7301587301587301,0.7,0.030158730158730163,4.440892098500626e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,7.691850745534255e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,26,2026083703,1,0.5,0.8,488,120,inference,63,ZLZ,0.746031746031746,0.7,0.04603174603174609,4.440892098500626e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,7.691850745534255e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,26,2026083703,2,0.75,0.25,472,98,balance,100,LOO,0.31,0.3,0.010000000000000009,0.0,0.0021000000000000003,0.00216060606060606,1.0288600288600285,0.0,1.0,0.18220734573073982,1.0,0.4817740338883364,0.0
main,sbm,1000,26,2026083703,2,0.75,0.25,472,98,balance,100,ZLZ,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.0020363636363636356,0.9696969696969692,0.0,1.0,0.17689100658936677,1.0,0.47374400530693306,0.0
main,sbm,1000,26,2026083703,2,0.75,0.25,472,98,inference,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,26,2026083703,2,0.75,0.25,472,98,inference,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,26,2026083703,3,0.5,0.2,488,195,balance,100,LOO,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,26,2026083703,3,0.5,0.2,488,195,balance,100,ZLZ,0.29,0.3,-0.010000000000000009,0.0,0.0021000000000000003,0.0020797979797979793,0.99037999037999,0.0,1.0,0.17876753950040003,1.0,0.4765784017795497,0.0
main,sbm,1000,26,2026083703,3,0.5,0.2,488,195,inference,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,26,2026083703,3,0.5,0.2,488,195,inference,63,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,1000,27,2026083703,0,0.25,0.75,495,430,balance,100,LOO,0.2,0.3,-0.09999999999999998,0.0,0.0021000000000000003,0.0016161616161616166,0.7696007696007697,0.0,0.0,0.15758703368071006,1.0,0.42229322484517995,0.0
main,sbm,1000,27,2026083703,0,0.25,0.75,495,430,balance,100,ZLZ,0.24,0.3,-0.06,0.0,0.0021000000000000003,0.0018424242424242424,0.8773448773448772,0.0,1.0,0.16825690901144352,1.0,0.4607026908832933,0.0
main,sbm,1000,27,2026083703,0,0.25,0.75,495,430,inference,63,LOO,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.00278773397052967,0.8363201911589005,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,1000,27,2026083703,0,0.25,0.75,495,430,inference,63,ZLZ,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.0027877339705296702,0.8363201911589007,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,1000,27,2026083703,1,0.5,0.8,62,482,balance,100,LOO,0.72,0.7,0.020000000000000018,2.220446049250313e-16,0.0021000000000000003,0.002036363636363636,0.9696969696969694,4.8454105225024765e-15,1.0,0.17689100658936674,1.0,0.4737440053069331,0.0
main,sbm,1000,27,2026083703,1,0.5,0.8,62,482,balance,100,ZLZ,0.72,0.7,0.020000000000000018,2.220446049250313e-16,0.0021000000000000003,0.0020363636363636356,0.9696969696969692,4.8454105225024765e-15,1.0,0.17689100658936674,1.0,0.47374400530693306,0.0
main,sbm,1000,27,2026083703,1,0.5,0.8,62,482,inference,63,LOO,0.746031746031746,0.7,0.04603174603174609,4.440892098500626e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,7.691850745534255e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,27,2026083703,1,0.5,0.8,62,482,inference,63,ZLZ,0.7142857142857143,0.7,0.014285714285714346,4.440892098500626e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,7.691850745534255e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,27,2026083703,2,0.75,0.25,430,495,balance,100,LOO,0.31,0.3,0.010000000000000009,0.0,0.0021000000000000003,0.00216060606060606,1.0288600288600285,0.0,1.0,0.18220734573073982,1.0,0.4817740338883364,0.0
main,sbm,1000,27,2026083703,2,0.75,0.25,430,495,balance,100,ZLZ,0.31,0.3,0.010000000000000009,0.0,0.0021000000000000003,0.0021606060606060603,1.0288600288600287,0.0,1.0,0.18220734573073982,1.0,0.4817740338883364,0.0
main,sbm,1000,27,2026083703,2,0.75,0.25,430,495,inference,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,27,2026083703,2,0.75,0.25,430,495,inference,63,ZLZ,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.003738651972138915,1.121595591641674,1.9229626863835637e-15,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,sbm,1000,27,2026083703,3,0.5,0.2,62,165,balance,100,LOO,0.29,0.3,-0.010000000000000009,0.0,0.0021000000000000003,0.0020797979797979793,0.99037999037999,0.0,1.0,0.17876753950040003,1.0,0.4765784017795497,0.0
main,sbm,1000,27,2026083703,3,0.5,0.2,62,165,balance,100,ZLZ,0.31,0.3,0.010000000000000009,0.0,0.0021000000000000003,0.00216060606060606,1.0288600288600285,0.0,1.0,0.18220734573073982,1.0,0.4817740338883364,0.0
main,sbm,1000,27,2026083703,3,0.5,0.2,62,165,inference,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,27,2026083703,3,0.5,0.2,62,165,inference,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,28,2026083703,0,0.25,0.75,193,755,balance,100,LOO,0.26,0.3,-0.03999999999999998,0.0,0.0021000000000000003,0.0019434343434343432,0.9254449254449252,0.0,1.0,0.17280767345260742,1.0,0.46757636232486777,0.0
main,sbm,1000,28,2026083703,0,0.25,0.75,193,755,balance,100,ZLZ,0.26,0.3,-0.03999999999999998,0.0,0.0021000000000000003,0.0019434343434343432,0.9254449254449252,0.0,1.0,0.17280767345260742,1.0,0.46757636232486777,0.0
main,sbm,1000,28,2026083703,0,0.25,0.75,193,755,inference,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,28,2026083703,0,0.25,0.75,193,755,inference,63,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,1000,28,2026083703,1,0.5,0.8,64,20,balance,100,LOO,0.66,0.7,-0.039999999999999925,2.220446049250313e-16,0.0021000000000000003,0.0022666666666666673,1.0793650793650795,4.8454105225024765e-15,1.0,0.18662590024152625,1.0,0.48844800973272545,0.0
main,sbm,1000,28,2026083703,1,0.5,0.8,64,20,balance,100,ZLZ,0.68,0.7,-0.019999999999999907,2.220446049250313e-16,0.0021000000000000003,0.0021979797979797978,1.0466570466570464,4.8454105225024765e-15,1.0,0.18377648252871737,1.0,0.4841441259762986,0.0
main,sbm,1000,28,2026083703,1,0.5,0.8,64,20,inference,63,LOO,0.7142857142857143,0.7,0.014285714285714346,4.440892098500626e-16,0.003333333333333335,0.0032916392363396955,0.9874917709019082,7.691850745534255e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,28,2026083703,1,0.5,0.8,64,20,inference,63,ZLZ,0.6984126984126984,0.7,-0.0015873015873015817,4.440892098500626e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,7.691850745534255e-15,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,1000,28,2026083703,2,0.75,0.25,755,193,balance,100,LOO,0.31,0.3,0.010000000000000009,0.0,0.0021000000000000003,0.00216060606060606,1.0288600288600285,0.0,1.0,0.18220734573073982,1.0,0.4817740338883364,0.0
main,sbm,1000,28,2026083703,2,0.75,0.25,755,193,balance,100,ZLZ,0.31,0.3,0.010000000000000009,0.0,0.0021000000000000003,0.00216060606060606,1.0288600288600285,0.0,1.0,0.18220734573073982,1.0,0.4817740338883364,0.0
main,sbm,1000,28,2026083703,2,0.75,0.25,755,193,inference,63,LOO,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,1000,28,2026083703,2,0.75,0.25,755,193,inference,63,ZLZ,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.0037386519721389153,1.121595591641674,1.9229626863835637e-15,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,sbm,1000,28,2026083703,3,0.5,0.2,64,457,balance,100,LOO,0.36,0.3,0.06,0.0,0.0021000000000000003,0.0023272727272727273,1.108225108225108,0.0,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
main,sbm,1000,28,2026083703,3,0.5,0.2,64,457,balance,100,ZLZ,0.36,0.3,0.06,0.0,0.0021000000000000003,0.0023272727272727273,1.108225108225108,0.0,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
main,sbm,1000,28,2026083703,3,0.5,0.2,64,457,inference,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,28,2026083703,3,0.5,0.2,64,457,inference,63,ZLZ,0.3968253968253968,0.3,0.09682539682539681,1.1102230246251565e-16,0.003333333333333335,0.003860564536447793,1.1581693609343373,1.9229626863835637e-15,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,sbm,1000,29,2026083703,0,0.25,0.75,447,771,balance,100,LOO,0.25,0.3,-0.04999999999999999,0.0,0.0021000000000000003,0.001893939393939394,0.9018759018759017,0.0,1.0,0.17059296809316116,1.0,0.46423117555953497,0.0
main,sbm,1000,29,2026083703,0,0.25,0.75,447,771,balance,100,ZLZ,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.001990909090909091,0.9480519480519479,0.0,1.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,sbm,1000,29,2026083703,0,0.25,0.75,447,771,inference,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,1000,29,2026083703,0,0.25,0.75,447,771,inference,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,1000,29,2026083703,1,0.5,0.8,548,628,balance,100,LOO,0.61,0.7,-0.08999999999999997,2.220446049250313e-16,0.0021000000000000003,0.002403030303030303,1.1443001443001442,4.8454105225024765e-15,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,sbm,1000,29,2026083703,1,0.5,0.8,548,628,balance,100,ZLZ,0.6,0.7,-0.09999999999999998,2.220446049250313e-16,0.0021000000000000003,0.0024242424242424247,1.1544011544011545,4.8454105225024765e-15,0.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,sbm,1000,29,2026083703,1,0.5,0.8,548,628,inference,63,LOO,0.6031746031746031,0.7,-0.09682539682539681,4.440892098500626e-16,0.003333333333333335,0.003860564536447792,1.158169360934337,7.691850745534255e-15,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,sbm,1000,29,2026083703,1,0.5,0.8,548,628,inference,63,ZLZ,0.5873015873015873,0.7,-0.11269841269841263,4.440892098500626e-16,0.003333333333333335,0.003909329562171343,1.1727988686514024,7.691850745534255e-15,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,sbm,1000,29,2026083703,2,0.75,0.25,771,447,balance,100,LOO,0.34,0.3,0.040000000000000036,0.0,0.0021000000000000003,0.0022666666666666664,1.079365079365079,0.0,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,sbm,1000,29,2026083703,2,0.75,0.25,771,447,balance,100,ZLZ,0.35,0.3,0.04999999999999999,0.0,0.0021000000000000003,0.0022979797979797976,1.0942760942760938,0.0,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,sbm,1000,29,2026083703,2,0.75,0.25,771,447,inference,63,LOO,0.4126984126984127,0.3,0.11269841269841269,1.1102230246251565e-16,0.003333333333333335,0.003909329562171343,1.1727988686514024,1.9229626863835637e-15,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,sbm,1000,29,2026083703,2,0.75,0.25,771,447,inference,63,ZLZ,0.42857142857142855,0.3,0.12857142857142856,1.1102230246251565e-16,0.003333333333333335,0.003949967083607637,1.1849901250822905,1.9229626863835637e-15,0.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,sbm,1000,29,2026083703,3,0.5,0.2,548,985,balance,100,LOO,0.33,0.3,0.030000000000000027,0.0,0.0021000000000000003,0.002233333333333333,1.063492063492063,0.0,1.0,0.1852485685006343,1.0,0.48636762829893676,0.0
main,sbm,1000,29,2026083703,3,0.5,0.2,548,985,balance,100,ZLZ,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797973,1.0466570466570462,0.0,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,sbm,1000,29,2026083703,3,0.5,0.2,548,985,inference,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,29,2026083703,3,0.5,0.2,548,985,inference,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,30,2026083703,0,0.25,0.75,970,37,balance,100,LOO,0.31,0.3,0.010000000000000009,0.0,0.0021000000000000003,0.00216060606060606,1.0288600288600285,0.0,1.0,0.18220734573073982,1.0,0.4817740338883364,0.0
main,sbm,1000,30,2026083703,0,0.25,0.75,970,37,balance,100,ZLZ,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797973,1.0466570466570462,0.0,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,sbm,1000,30,2026083703,0,0.25,0.75,970,37,inference,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,30,2026083703,0,0.25,0.75,970,37,inference,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,30,2026083703,1,0.5,0.8,701,69,balance,100,LOO,0.35,0.3,0.04999999999999999,0.0,0.0021000000000000003,0.0022979797979797976,1.0942760942760938,0.0,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,sbm,1000,30,2026083703,1,0.5,0.8,701,69,balance,100,ZLZ,0.34,0.3,0.040000000000000036,0.0,0.0021000000000000003,0.0022666666666666673,1.0793650793650795,0.0,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,sbm,1000,30,2026083703,1,0.5,0.8,701,69,inference,63,LOO,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.0037386519721389158,1.1215955916416742,1.9229626863835637e-15,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,sbm,1000,30,2026083703,1,0.5,0.8,701,69,inference,63,ZLZ,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,1000,30,2026083703,2,0.75,0.25,37,970,balance,100,LOO,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,30,2026083703,2,0.75,0.25,37,970,balance,100,ZLZ,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.002036363636363635,0.9696969696969691,0.0,1.0,0.17689100658936674,1.0,0.47374400530693306,0.0
main,sbm,1000,30,2026083703,2,0.75,0.25,37,970,inference,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,30,2026083703,2,0.75,0.25,37,970,inference,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,30,2026083703,3,0.5,0.2,701,798,balance,100,LOO,0.65,0.7,-0.04999999999999993,2.220446049250313e-16,0.0021000000000000003,0.0022979797979797976,1.0942760942760938,4.8454105225024765e-15,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,sbm,1000,30,2026083703,3,0.5,0.2,701,798,balance,100,ZLZ,0.66,0.7,-0.039999999999999925,2.220446049250313e-16,0.0021000000000000003,0.0022666666666666673,1.0793650793650795,4.8454105225024765e-15,1.0,0.18662590024152625,1.0,0.48844800973272545,0.0
main,sbm,1000,30,2026083703,3,0.5,0.2,701,798,inference,63,LOO,0.6349206349206349,0.7,-0.06507936507936507,4.440892098500626e-16,0.003333333333333335,0.0037386519721389158,1.1215955916416742,7.691850745534255e-15,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,sbm,1000,30,2026083703,3,0.5,0.2,701,798,inference,63,ZLZ,0.6190476190476191,0.7,-0.08095238095238089,4.440892098500626e-16,0.003333333333333335,0.0038036720064369835,1.1411016019310944,7.691850745534255e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,1000,31,2026083703,0,0.25,0.75,936,62,balance,100,LOO,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.0019909090909090914,0.9480519480519481,0.0,1.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,sbm,1000,31,2026083703,0,0.25,0.75,936,62,balance,100,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.0021000000000000003,0.001893939393939394,0.9018759018759017,0.0,1.0,0.17059296809316116,1.0,0.46423117555953497,0.0
main,sbm,1000,31,2026083703,0,0.25,0.75,936,62,inference,63,LOO,0.20634920634920634,0.3,-0.09365079365079365,1.1102230246251565e-16,0.003333333333333335,0.0026414388933590164,0.7924316680077046,1.9229626863835637e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
main,sbm,1000,31,2026083703,0,0.25,0.75,936,62,inference,63,ZLZ,0.20634920634920634,0.3,-0.09365079365079365,1.1102230246251565e-16,0.003333333333333335,0.0026414388933590164,0.7924316680077046,1.9229626863835637e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
main,sbm,1000,31,2026083703,1,0.5,0.8,392,64,balance,100,LOO,0.65,0.7,-0.04999999999999993,2.220446049250313e-16,0.0021000000000000003,0.0022979797979797976,1.0942760942760938,4.8454105225024765e-15,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,sbm,1000,31,2026083703,1,0.5,0.8,392,64,balance,100,ZLZ,0.66,0.7,-0.039999999999999925,2.220446049250313e-16,0.0021000000000000003,0.0022666666666666673,1.0793650793650795,4.8454105225024765e-15,1.0,0.18662590024152625,1.0,0.48844800973272545,0.0
main,sbm,1000,31,2026083703,1,0.5,0.8,392,64,inference,63,LOO,0.6825396825396826,0.7,-0.0174603174603174,4.440892098500626e-16,0.003333333333333335,0.003494826843521161,1.0484480530563478,7.691850745534255e-15,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,sbm,1000,31,2026083703,1,0.5,0.8,392,64,inference,63,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,4.440892098500626e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,7.691850745534255e-15,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,sbm,1000,31,2026083703,2,0.75,0.25,62,936,balance,100,LOO,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.0019909090909090905,0.9480519480519477,0.0,1.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,sbm,1000,31,2026083703,2,0.75,0.25,62,936,balance,100,ZLZ,0.26,0.3,-0.03999999999999998,0.0,0.0021000000000000003,0.0019434343434343432,0.9254449254449252,0.0,1.0,0.17280767345260742,1.0,0.46757636232486777,0.0
main,sbm,1000,31,2026083703,2,0.75,0.25,62,936,inference,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,31,2026083703,2,0.75,0.25,62,936,inference,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,31,2026083703,3,0.5,0.2,392,640,balance,100,LOO,0.37,0.3,0.07,0.0,0.0021000000000000003,0.002354545454545454,1.1212121212121209,0.0,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
main,sbm,1000,31,2026083703,3,0.5,0.2,392,640,balance,100,ZLZ,0.37,0.3,0.07,0.0,0.0021000000000000003,0.0023545454545454546,1.121212121212121,0.0,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
main,sbm,1000,31,2026083703,3,0.5,0.2,392,640,inference,63,LOO,0.3968253968253968,0.3,0.09682539682539681,1.1102230246251565e-16,0.003333333333333335,0.0038605645364477937,1.1581693609343375,1.9229626863835637e-15,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,sbm,1000,31,2026083703,3,0.5,0.2,392,640,inference,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,32,2026083703,0,0.25,0.75,358,74,balance,100,LOO,0.33,0.3,0.030000000000000027,0.0,0.0021000000000000003,0.002233333333333333,1.063492063492063,0.0,1.0,0.1852485685006343,1.0,0.48636762829893676,0.0
main,sbm,1000,32,2026083703,0,0.25,0.75,358,74,balance,100,ZLZ,0.33,0.3,0.030000000000000027,0.0,0.0021000000000000003,0.002233333333333333,1.063492063492063,0.0,1.0,0.1852485685006343,1.0,0.48636762829893676,0.0
main,sbm,1000,32,2026083703,0,0.25,0.75,358,74,inference,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,32,2026083703,0,0.25,0.75,358,74,inference,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,32,2026083703,1,0.5,0.8,943,151,balance,100,LOO,0.78,0.7,0.08000000000000007,2.220446049250313e-16,0.0021000000000000003,0.0017333333333333337,0.8253968253968255,4.8454105225024765e-15,1.0,0.16319961547180784,1.0,0.4465319679914965,0.0
main,sbm,1000,32,2026083703,1,0.5,0.8,943,151,balance,100,ZLZ,0.78,0.7,0.08000000000000007,2.220446049250313e-16,0.0021000000000000003,0.0017333333333333337,0.8253968253968255,4.8454105225024765e-15,1.0,0.16319961547180784,1.0,0.4465319679914965,0.0
main,sbm,1000,32,2026083703,1,0.5,0.8,943,151,inference,63,LOO,0.7777777777777778,0.7,0.07777777777777783,4.440892098500626e-16,0.003333333333333335,0.0027877339705296702,0.8363201911589007,7.691850745534255e-15,1.0,0.20696826085987063,1.0,0.5434441095935034,0.0
main,sbm,1000,32,2026083703,1,0.5,0.8,943,151,inference,63,ZLZ,0.7619047619047619,0.7,0.06190476190476191,4.440892098500626e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,7.691850745534255e-15,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
main,sbm,1000,32,2026083703,2,0.75,0.25,74,358,balance,100,LOO,0.26,0.3,-0.03999999999999998,0.0,0.0021000000000000003,0.0019434343434343432,0.9254449254449252,0.0,1.0,0.17280767345260742,1.0,0.46757636232486777,0.0
main,sbm,1000,32,2026083703,2,0.75,0.25,74,358,balance,100,ZLZ,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.002036363636363635,0.9696969696969691,0.0,1.0,0.17689100658936674,1.0,0.47374400530693306,0.0
main,sbm,1000,32,2026083703,2,0.75,0.25,74,358,inference,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,1000,32,2026083703,2,0.75,0.25,74,358,inference,63,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,1000,32,2026083703,3,0.5,0.2,943,970,balance,100,LOO,0.34,0.3,0.040000000000000036,0.0,0.0021000000000000003,0.002266666666666667,1.0793650793650793,0.0,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,sbm,1000,32,2026083703,3,0.5,0.2,943,970,balance,100,ZLZ,0.35,0.3,0.04999999999999999,0.0,0.0021000000000000003,0.0022979797979797976,1.0942760942760938,0.0,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,sbm,1000,32,2026083703,3,0.5,0.2,943,970,inference,63,LOO,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.0037386519721389158,1.1215955916416742,1.9229626863835637e-15,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,sbm,1000,32,2026083703,3,0.5,0.2,943,970,inference,63,ZLZ,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,1000,33,2026083703,0,0.25,0.75,623,950,balance,100,LOO,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.0020363636363636356,0.9696969696969692,0.0,1.0,0.17689100658936677,1.0,0.47374400530693306,0.0
main,sbm,1000,33,2026083703,0,0.25,0.75,623,950,balance,100,ZLZ,0.23,0.3,-0.06999999999999998,0.0,0.0021000000000000003,0.0017888888888888896,0.8518518518518521,0.0,1.0,0.16579436662883257,1.0,0.45698316035872705,0.0
main,sbm,1000,33,2026083703,0,0.25,0.75,623,950,inference,63,LOO,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.00278773397052967,0.8363201911589005,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,1000,33,2026083703,0,0.25,0.75,623,950,inference,63,ZLZ,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.00278773397052967,0.8363201911589005,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,1000,33,2026083703,1,0.5,0.8,362,534,balance,100,LOO,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.0020363636363636356,0.9696969696969692,0.0,1.0,0.17689100658936677,1.0,0.47374400530693306,0.0
main,sbm,1000,33,2026083703,1,0.5,0.8,362,534,balance,100,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.0021000000000000003,0.001893939393939394,0.9018759018759017,0.0,1.0,0.17059296809316116,1.0,0.46423117555953497,0.0
main,sbm,1000,33,2026083703,1,0.5,0.8,362,534,inference,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.0032916392363396964,0.9874917709019084,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,33,2026083703,1,0.5,0.8,362,534,inference,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,33,2026083703,2,0.75,0.25,950,623,balance,100,LOO,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.001990909090909091,0.9480519480519479,0.0,1.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,sbm,1000,33,2026083703,2,0.75,0.25,950,623,balance,100,ZLZ,0.26,0.3,-0.03999999999999998,0.0,0.0021000000000000003,0.0019434343434343432,0.9254449254449252,0.0,1.0,0.17280767345260742,1.0,0.46757636232486777,0.0
main,sbm,1000,33,2026083703,2,0.75,0.25,950,623,inference,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,1000,33,2026083703,2,0.75,0.25,950,623,inference,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,33,2026083703,3,0.5,0.2,362,26,balance,100,LOO,0.74,0.7,0.040000000000000036,2.220446049250313e-16,0.0021000000000000003,0.0019434343434343432,0.9254449254449252,4.8454105225024765e-15,1.0,0.1728076734526074,1.0,0.46757636232486766,0.0
main,sbm,1000,33,2026083703,3,0.5,0.2,362,26,balance,100,ZLZ,0.75,0.7,0.050000000000000044,2.220446049250313e-16,0.0021000000000000003,0.001893939393939394,0.9018759018759017,4.8454105225024765e-15,1.0,0.17059296809316105,1.0,0.46423117555953497,0.0
main,sbm,1000,33,2026083703,3,0.5,0.2,362,26,inference,63,LOO,0.746031746031746,0.7,0.04603174603174609,4.440892098500626e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,7.691850745534255e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,33,2026083703,3,0.5,0.2,362,26,inference,63,ZLZ,0.746031746031746,0.7,0.04603174603174609,4.440892098500626e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,7.691850745534255e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,34,2026083703,0,0.25,0.75,934,403,balance,100,LOO,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,34,2026083703,0,0.25,0.75,934,403,balance,100,ZLZ,0.31,0.3,0.010000000000000009,0.0,0.0021000000000000003,0.00216060606060606,1.0288600288600285,0.0,1.0,0.18220734573073982,1.0,0.4817740338883364,0.0
main,sbm,1000,34,2026083703,0,0.25,0.75,934,403,inference,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,34,2026083703,0,0.25,0.75,934,403,inference,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,34,2026083703,1,0.5,0.8,342,572,balance,100,LOO,0.67,0.7,-0.029999999999999916,2.220446049250313e-16,0.0021000000000000003,0.0022333333333333324,1.0634920634920628,4.8454105225024765e-15,1.0,0.1852485685006342,1.0,0.48636762829893687,0.0
main,sbm,1000,34,2026083703,1,0.5,0.8,342,572,balance,100,ZLZ,0.65,0.7,-0.04999999999999993,2.220446049250313e-16,0.0021000000000000003,0.002297979797979798,1.094276094276094,4.8454105225024765e-15,1.0,0.18791056132880235,1.0,0.4903884174031023,0.0
main,sbm,1000,34,2026083703,1,0.5,0.8,342,572,inference,63,LOO,0.6984126984126984,0.7,-0.0015873015873015817,4.440892098500626e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,7.691850745534255e-15,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,1000,34,2026083703,1,0.5,0.8,342,572,inference,63,ZLZ,0.7301587301587301,0.7,0.030158730158730163,4.440892098500626e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,7.691850745534255e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,34,2026083703,2,0.75,0.25,403,934,balance,100,LOO,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797978,1.0466570466570464,0.0,1.0,0.18377648252871737,1.0,0.4841441259762985,0.0
main,sbm,1000,34,2026083703,2,0.75,0.25,403,934,balance,100,ZLZ,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.001990909090909091,0.9480519480519479,0.0,1.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,sbm,1000,34,2026083703,2,0.75,0.25,403,934,inference,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,34,2026083703,2,0.75,0.25,403,934,inference,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,1000,34,2026083703,3,0.5,0.2,342,492,balance,100,LOO,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.001990909090909091,0.9480519480519479,0.0,1.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,sbm,1000,34,2026083703,3,0.5,0.2,342,492,balance,100,ZLZ,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.001990909090909091,0.9480519480519479,0.0,1.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,sbm,1000,34,2026083703,3,0.5,0.2,342,492,inference,63,LOO,0.20634920634920634,0.3,-0.09365079365079365,1.1102230246251565e-16,0.003333333333333335,0.0026414388933590164,0.7924316680077046,1.9229626863835637e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
main,sbm,1000,34,2026083703,3,0.5,0.2,342,492,inference,63,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,1000,35,2026083703,0,0.25,0.75,729,554,balance,100,LOO,0.26,0.3,-0.03999999999999998,0.0,0.0021000000000000003,0.0019434343434343432,0.9254449254449252,0.0,1.0,0.17280767345260742,1.0,0.46757636232486777,0.0
main,sbm,1000,35,2026083703,0,0.25,0.75,729,554,balance,100,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.0021000000000000003,0.001893939393939394,0.9018759018759017,0.0,1.0,0.17059296809316116,1.0,0.46423117555953497,0.0
main,sbm,1000,35,2026083703,0,0.25,0.75,729,554,inference,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,35,2026083703,0,0.25,0.75,729,554,inference,63,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,1000,35,2026083703,1,0.5,0.8,569,871,balance,100,LOO,0.71,0.7,0.010000000000000009,2.220446049250313e-16,0.0021000000000000003,0.0020797979797979797,0.9903799903799902,4.8454105225024765e-15,1.0,0.17876753950040003,1.0,0.47657840177954963,0.0
main,sbm,1000,35,2026083703,1,0.5,0.8,569,871,balance,100,ZLZ,0.7,0.7,0.0,2.220446049250313e-16,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,4.8454105225024765e-15,1.0,0.1805386275963523,1.0,0.47925352984276937,0.0
main,sbm,1000,35,2026083703,1,0.5,0.8,569,871,inference,63,LOO,0.7142857142857143,0.7,0.014285714285714346,4.440892098500626e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,7.691850745534255e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,35,2026083703,1,0.5,0.8,569,871,inference,63,ZLZ,0.6825396825396826,0.7,-0.0174603174603174,4.440892098500626e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,7.691850745534255e-15,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,sbm,1000,35,2026083703,2,0.75,0.25,554,729,balance,100,LOO,0.25,0.3,-0.04999999999999999,0.0,0.0021000000000000003,0.001893939393939394,0.9018759018759017,0.0,1.0,0.17059296809316116,1.0,0.46423117555953497,0.0
main,sbm,1000,35,2026083703,2,0.75,0.25,554,729,balance,100,ZLZ,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.0020363636363636356,0.9696969696969692,0.0,1.0,0.17689100658936677,1.0,0.47374400530693306,0.0
main,sbm,1000,35,2026083703,2,0.75,0.25,554,729,inference,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,35,2026083703,2,0.75,0.25,554,729,inference,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,35,2026083703,3,0.5,0.2,569,37,balance,100,LOO,0.31,0.3,0.010000000000000009,0.0,0.0021000000000000003,0.00216060606060606,1.0288600288600285,0.0,1.0,0.18220734573073982,1.0,0.4817740338883364,0.0
main,sbm,1000,35,2026083703,3,0.5,0.2,569,37,balance,100,ZLZ,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.001990909090909092,0.9480519480519484,0.0,1.0,0.1749056349975364,1.0,0.47074521418335036,0.0
main,sbm,1000,35,2026083703,3,0.5,0.2,569,37,inference,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,35,2026083703,3,0.5,0.2,569,37,inference,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,36,2026083703,0,0.25,0.75,112,733,balance,100,LOO,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.0020363636363636356,0.9696969696969692,0.0,1.0,0.17689100658936677,1.0,0.47374400530693306,0.0
main,sbm,1000,36,2026083703,0,0.25,0.75,112,733,balance,100,ZLZ,0.34,0.3,0.040000000000000036,0.0,0.0021000000000000003,0.002266666666666667,1.0793650793650793,0.0,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,sbm,1000,36,2026083703,0,0.25,0.75,112,733,inference,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,36,2026083703,0,0.25,0.75,112,733,inference,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,36,2026083703,1,0.5,0.8,421,615,balance,100,LOO,0.31,0.3,0.010000000000000009,0.0,0.0021000000000000003,0.00216060606060606,1.0288600288600285,0.0,1.0,0.18220734573073982,1.0,0.4817740338883364,0.0
main,sbm,1000,36,2026083703,1,0.5,0.8,421,615,balance,100,ZLZ,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.002036363636363635,0.9696969696969691,0.0,1.0,0.17689100658936674,1.0,0.47374400530693306,0.0
main,sbm,1000,36,2026083703,1,0.5,0.8,421,615,inference,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,36,2026083703,1,0.5,0.8,421,615,inference,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,36,2026083703,2,0.75,0.25,733,112,balance,100,LOO,0.23,0.3,-0.06999999999999998,0.0,0.0021000000000000003,0.0017888888888888893,0.851851851851852,0.0,1.0,0.16579436662883257,1.0,0.45698316035872705,0.0
main,sbm,1000,36,2026083703,2,0.75,0.25,733,112,balance,100,ZLZ,0.23,0.3,-0.06999999999999998,0.0,0.0021000000000000003,0.0017888888888888893,0.851851851851852,0.0,1.0,0.16579436662883257,1.0,0.45698316035872705,0.0
main,sbm,1000,36,2026083703,2,0.75,0.25,733,112,inference,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,1000,36,2026083703,2,0.75,0.25,733,112,inference,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,36,2026083703,3,0.5,0.2,421,385,balance,100,LOO,0.77,0.7,0.07000000000000006,2.220446049250313e-16,0.0021000000000000003,0.0017888888888888891,0.8518518518518519,4.8454105225024765e-15,1.0,0.16579436662883262,1.0,0.4569831603587271,0.0
main,sbm,1000,36,2026083703,3,0.5,0.2,421,385,balance,100,ZLZ,0.73,0.7,0.030000000000000027,2.220446049250313e-16,0.0021000000000000003,0.001990909090909091,0.9480519480519479,4.8454105225024765e-15,1.0,0.1749056349975362,1.0,0.47074521418335036,0.0
main,sbm,1000,36,2026083703,3,0.5,0.2,421,385,inference,63,LOO,0.7301587301587301,0.7,0.030158730158730163,4.440892098500626e-16,0.003333333333333335,0.003177854176318078,0.953356252895423,7.691850745534255e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,36,2026083703,3,0.5,0.2,421,385,inference,63,ZLZ,0.7301587301587301,0.7,0.030158730158730163,4.440892098500626e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,7.691850745534255e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,37,2026083703,0,0.25,0.75,586,254,balance,100,LOO,0.25,0.3,-0.04999999999999999,0.0,0.0021000000000000003,0.001893939393939394,0.9018759018759017,0.0,1.0,0.17059296809316116,1.0,0.46423117555953497,0.0
main,sbm,1000,37,2026083703,0,0.25,0.75,586,254,balance,100,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.0021000000000000003,0.001893939393939394,0.9018759018759017,0.0,1.0,0.17059296809316116,1.0,0.46423117555953497,0.0
main,sbm,1000,37,2026083703,0,0.25,0.75,586,254,inference,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,37,2026083703,0,0.25,0.75,586,254,inference,63,ZLZ,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.0027877339705296702,0.8363201911589007,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,1000,37,2026083703,1,0.5,0.8,516,236,balance,100,LOO,0.31,0.3,0.010000000000000009,0.0,0.0021000000000000003,0.00216060606060606,1.0288600288600285,0.0,1.0,0.18220734573073982,1.0,0.4817740338883364,0.0
main,sbm,1000,37,2026083703,1,0.5,0.8,516,236,balance,100,ZLZ,0.29,0.3,-0.010000000000000009,0.0,0.0021000000000000003,0.00207979797979798,0.9903799903799904,0.0,1.0,0.17876753950040003,1.0,0.4765784017795497,0.0
main,sbm,1000,37,2026083703,1,0.5,0.8,516,236,inference,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,37,2026083703,1,0.5,0.8,516,236,inference,63,ZLZ,0.19047619047619047,0.3,-0.10952380952380952,1.1102230246251565e-16,0.003333333333333335,0.002487016311901105,0.7461048935703312,1.9229626863835637e-15,0.0,0.19548678470487635,1.0,0.5030270187568459,0.0
main,sbm,1000,37,2026083703,2,0.75,0.25,254,586,balance,100,LOO,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.001990909090909091,0.9480519480519479,0.0,1.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,sbm,1000,37,2026083703,2,0.75,0.25,254,586,balance,100,ZLZ,0.26,0.3,-0.03999999999999998,0.0,0.0021000000000000003,0.0019434343434343432,0.9254449254449252,0.0,1.0,0.17280767345260742,1.0,0.46757636232486777,0.0
main,sbm,1000,37,2026083703,2,0.75,0.25,254,586,inference,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,1000,37,2026083703,2,0.75,0.25,254,586,inference,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,37,2026083703,3,0.5,0.2,516,435,balance,100,LOO,0.62,0.7,-0.07999999999999996,2.220446049250313e-16,0.0021000000000000003,0.0023797979797979805,1.1332371332371334,4.8454105225024765e-15,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,sbm,1000,37,2026083703,3,0.5,0.2,516,435,balance,100,ZLZ,0.6,0.7,-0.09999999999999998,2.220446049250313e-16,0.0021000000000000003,0.0024242424242424247,1.1544011544011545,4.8454105225024765e-15,0.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,sbm,1000,37,2026083703,3,0.5,0.2,516,435,inference,63,LOO,0.6349206349206349,0.7,-0.06507936507936507,4.440892098500626e-16,0.003333333333333335,0.0037386519721389158,1.1215955916416742,7.691850745534255e-15,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,sbm,1000,37,2026083703,3,0.5,0.2,516,435,inference,63,ZLZ,0.6190476190476191,0.7,-0.08095238095238089,4.440892098500626e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,7.691850745534255e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,1000,38,2026083703,0,0.25,0.75,700,172,balance,100,LOO,0.22,0.3,-0.07999999999999999,0.0,0.0021000000000000003,0.0017333333333333337,0.8253968253968255,0.0,1.0,0.1631996154718078,1.0,0.4465319679914965,0.0
main,sbm,1000,38,2026083703,0,0.25,0.75,700,172,balance,100,ZLZ,0.22,0.3,-0.07999999999999999,0.0,0.0021000000000000003,0.0017333333333333337,0.8253968253968255,0.0,1.0,0.1631996154718078,1.0,0.4465319679914965,0.0
main,sbm,1000,38,2026083703,0,0.25,0.75,700,172,inference,63,LOO,0.1746031746031746,0.3,-0.1253968253968254,1.1102230246251565e-16,0.003333333333333335,0.0023244662261559345,0.69733986784678,1.9229626863835637e-15,0.0,0.18899038375401322,1.0,0.48224778039458777,0.0
main,sbm,1000,38,2026083703,0,0.25,0.75,700,172,inference,63,ZLZ,0.1746031746031746,0.3,-0.1253968253968254,1.1102230246251565e-16,0.003333333333333335,0.0023244662261559345,0.69733986784678,1.9229626863835637e-15,0.0,0.18899038375401322,1.0,0.48224778039458777,0.0
main,sbm,1000,38,2026083703,1,0.5,0.8,405,355,balance,100,LOO,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,38,2026083703,1,0.5,0.8,405,355,balance,100,ZLZ,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,38,2026083703,1,0.5,0.8,405,355,inference,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,38,2026083703,1,0.5,0.8,405,355,inference,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,38,2026083703,2,0.75,0.25,172,700,balance,100,LOO,0.31,0.3,0.010000000000000009,0.0,0.0021000000000000003,0.00216060606060606,1.0288600288600285,0.0,1.0,0.18220734573073982,1.0,0.4817740338883364,0.0
main,sbm,1000,38,2026083703,2,0.75,0.25,172,700,balance,100,ZLZ,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,38,2026083703,2,0.75,0.25,172,700,inference,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,38,2026083703,2,0.75,0.25,172,700,inference,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,38,2026083703,3,0.5,0.2,405,213,balance,100,LOO,0.77,0.7,0.07000000000000006,2.220446049250313e-16,0.0021000000000000003,0.0017888888888888891,0.8518518518518519,4.8454105225024765e-15,1.0,0.16579436662883262,1.0,0.4569831603587271,0.0
main,sbm,1000,38,2026083703,3,0.5,0.2,405,213,balance,100,ZLZ,0.81,0.7,0.1100000000000001,2.220446049250313e-16,0.0021000000000000003,0.0015545454545454543,0.7402597402597401,4.8454105225024765e-15,0.0,0.15455383979097492,1.0,0.4100024912238086,0.0
main,sbm,1000,38,2026083703,3,0.5,0.2,405,213,inference,63,LOO,0.8095238095238095,0.7,0.10952380952380958,4.440892098500626e-16,0.003333333333333335,0.002487016311901105,0.7461048935703312,7.691850745534255e-15,0.0,0.19548678470487646,1.0,0.5030270187568459,0.0
main,sbm,1000,38,2026083703,3,0.5,0.2,405,213,inference,63,ZLZ,0.8095238095238095,0.7,0.10952380952380958,4.440892098500626e-16,0.003333333333333335,0.0024870163119011055,0.7461048935703313,7.691850745534255e-15,0.0,0.19548678470487646,1.0,0.503027018756846,0.0
main,sbm,1000,39,2026083703,0,0.25,0.75,379,74,balance,100,LOO,0.34,0.3,0.040000000000000036,0.0,0.0021000000000000003,0.002266666666666667,1.0793650793650793,0.0,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,sbm,1000,39,2026083703,0,0.25,0.75,379,74,balance,100,ZLZ,0.35,0.3,0.04999999999999999,0.0,0.0021000000000000003,0.002297979797979798,1.094276094276094,0.0,1.0,0.18791056132880235,1.0,0.4903884174031023,0.0
main,sbm,1000,39,2026083703,0,0.25,0.75,379,74,inference,63,LOO,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,1000,39,2026083703,0,0.25,0.75,379,74,inference,63,ZLZ,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,1000,39,2026083703,1,0.5,0.8,382,244,balance,100,LOO,0.29,0.3,-0.010000000000000009,0.0,0.0021000000000000003,0.0020797979797979793,0.99037999037999,0.0,1.0,0.17876753950040003,1.0,0.4765784017795497,0.0
main,sbm,1000,39,2026083703,1,0.5,0.8,382,244,balance,100,ZLZ,0.29,0.3,-0.010000000000000009,0.0,0.0021000000000000003,0.0020797979797979797,0.9903799903799902,0.0,1.0,0.17876753950040003,1.0,0.4765784017795497,0.0
main,sbm,1000,39,2026083703,1,0.5,0.8,382,244,inference,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,39,2026083703,1,0.5,0.8,382,244,inference,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,39,2026083703,2,0.75,0.25,74,379,balance,100,LOO,0.34,0.3,0.040000000000000036,0.0,0.0021000000000000003,0.002266666666666667,1.0793650793650793,0.0,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,sbm,1000,39,2026083703,2,0.75,0.25,74,379,balance,100,ZLZ,0.33,0.3,0.030000000000000027,0.0,0.0021000000000000003,0.0022333333333333333,1.0634920634920633,0.0,1.0,0.1852485685006343,1.0,0.48636762829893676,0.0
main,sbm,1000,39,2026083703,2,0.75,0.25,74,379,inference,63,LOO,0.4126984126984127,0.3,0.11269841269841269,1.1102230246251565e-16,0.003333333333333335,0.003909329562171344,1.1727988686514026,1.9229626863835637e-15,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,sbm,1000,39,2026083703,2,0.75,0.25,74,379,inference,63,ZLZ,0.3968253968253968,0.3,0.09682539682539681,1.1102230246251565e-16,0.003333333333333335,0.0038605645364477924,1.158169360934337,1.9229626863835637e-15,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,sbm,1000,39,2026083703,3,0.5,0.2,382,913,balance,100,LOO,0.66,0.7,-0.039999999999999925,2.220446049250313e-16,0.0021000000000000003,0.0022666666666666673,1.0793650793650795,4.8454105225024765e-15,1.0,0.18662590024152625,1.0,0.48844800973272545,0.0
main,sbm,1000,39,2026083703,3,0.5,0.2,382,913,balance,100,ZLZ,0.63,0.7,-0.06999999999999995,2.220446049250313e-16,0.0021000000000000003,0.002354545454545454,1.1212121212121209,4.8454105225024765e-15,1.0,0.19020924693703933,1.0,0.49386045156852143,0.0
main,sbm,1000,39,2026083703,3,0.5,0.2,382,913,inference,63,LOO,0.6507936507936508,0.7,-0.04920634920634914,4.440892098500626e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,7.691850745534255e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,39,2026083703,3,0.5,0.2,382,913,inference,63,ZLZ,0.6349206349206349,0.7,-0.06507936507936507,4.440892098500626e-16,0.003333333333333335,0.0037386519721389158,1.1215955916416742,7.691850745534255e-15,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,sbm,1000,40,2026083703,0,0.25,0.75,82,857,balance,100,LOO,0.29,0.3,-0.010000000000000009,0.0,0.0021000000000000003,0.0020797979797979797,0.9903799903799902,0.0,1.0,0.17876753950040003,1.0,0.4765784017795497,0.0
main,sbm,1000,40,2026083703,0,0.25,0.75,82,857,balance,100,ZLZ,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.0020363636363636356,0.9696969696969692,0.0,1.0,0.17689100658936677,1.0,0.47374400530693306,0.0
main,sbm,1000,40,2026083703,0,0.25,0.75,82,857,inference,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,40,2026083703,0,0.25,0.75,82,857,inference,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,40,2026083703,1,0.5,0.8,907,162,balance,100,LOO,0.33,0.3,0.030000000000000027,0.0,0.0021000000000000003,0.002233333333333333,1.063492063492063,0.0,1.0,0.1852485685006343,1.0,0.48636762829893676,0.0
main,sbm,1000,40,2026083703,1,0.5,0.8,907,162,balance,100,ZLZ,0.35,0.3,0.04999999999999999,0.0,0.0021000000000000003,0.0022979797979797976,1.0942760942760938,0.0,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,sbm,1000,40,2026083703,1,0.5,0.8,907,162,inference,63,LOO,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,1000,40,2026083703,1,0.5,0.8,907,162,inference,63,ZLZ,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.0037386519721389158,1.1215955916416742,1.9229626863835637e-15,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,sbm,1000,40,2026083703,2,0.75,0.25,857,82,balance,100,LOO,0.25,0.3,-0.04999999999999999,0.0,0.0021000000000000003,0.001893939393939394,0.9018759018759017,0.0,1.0,0.17059296809316116,1.0,0.46423117555953497,0.0
main,sbm,1000,40,2026083703,2,0.75,0.25,857,82,balance,100,ZLZ,0.24,0.3,-0.06,0.0,0.0021000000000000003,0.0018424242424242424,0.8773448773448772,0.0,1.0,0.16825690901144352,1.0,0.4607026908832933,0.0
main,sbm,1000,40,2026083703,2,0.75,0.25,857,82,inference,63,LOO,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.00278773397052967,0.8363201911589005,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,1000,40,2026083703,2,0.75,0.25,857,82,inference,63,ZLZ,0.20634920634920634,0.3,-0.09365079365079365,1.1102230246251565e-16,0.003333333333333335,0.0026414388933590164,0.7924316680077046,1.9229626863835637e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
main,sbm,1000,40,2026083703,3,0.5,0.2,907,186,balance,100,LOO,0.68,0.7,-0.019999999999999907,2.220446049250313e-16,0.0021000000000000003,0.0021979797979797978,1.0466570466570464,4.8454105225024765e-15,1.0,0.18377648252871737,1.0,0.4841441259762986,0.0
main,sbm,1000,40,2026083703,3,0.5,0.2,907,186,balance,100,ZLZ,0.73,0.7,0.030000000000000027,2.220446049250313e-16,0.0021000000000000003,0.0019909090909090914,0.9480519480519481,4.8454105225024765e-15,1.0,0.17490563499753642,1.0,0.47074521418335036,0.0
main,sbm,1000,40,2026083703,3,0.5,0.2,907,186,inference,63,LOO,0.6825396825396826,0.7,-0.0174603174603174,4.440892098500626e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,7.691850745534255e-15,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,sbm,1000,40,2026083703,3,0.5,0.2,907,186,inference,63,ZLZ,0.6825396825396826,0.7,-0.0174603174603174,4.440892098500626e-16,0.003333333333333335,0.003494826843521161,1.0484480530563478,7.691850745534255e-15,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,sbm,1000,41,2026083703,0,0.25,0.75,906,384,balance,100,LOO,0.36,0.3,0.06,0.0,0.0021000000000000003,0.0023272727272727277,1.1082251082251082,0.0,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
main,sbm,1000,41,2026083703,0,0.25,0.75,906,384,balance,100,ZLZ,0.38,0.3,0.08000000000000002,0.0,0.0021000000000000003,0.00237979797979798,1.1332371332371332,0.0,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,sbm,1000,41,2026083703,0,0.25,0.75,906,384,inference,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,41,2026083703,0,0.25,0.75,906,384,inference,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,41,2026083703,1,0.5,0.8,590,125,balance,100,LOO,0.59,0.7,-0.10999999999999999,2.220446049250313e-16,0.0021000000000000003,0.0024434343434343426,1.163540163540163,4.8454105225024765e-15,0.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,sbm,1000,41,2026083703,1,0.5,0.8,590,125,balance,100,ZLZ,0.61,0.7,-0.08999999999999997,2.220446049250313e-16,0.0021000000000000003,0.002403030303030303,1.1443001443001442,4.8454105225024765e-15,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,sbm,1000,41,2026083703,1,0.5,0.8,590,125,inference,63,LOO,0.5555555555555556,0.7,-0.14444444444444438,4.440892098500626e-16,0.003333333333333335,0.003982477100756672,1.194743130227001,7.691850745534255e-15,0.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,sbm,1000,41,2026083703,1,0.5,0.8,590,125,inference,63,ZLZ,0.6031746031746031,0.7,-0.09682539682539681,4.440892098500626e-16,0.003333333333333335,0.003860564536447792,1.158169360934337,7.691850745534255e-15,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,sbm,1000,41,2026083703,2,0.75,0.25,384,906,balance,100,LOO,0.36,0.3,0.06,0.0,0.0021000000000000003,0.0023272727272727273,1.108225108225108,0.0,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
main,sbm,1000,41,2026083703,2,0.75,0.25,384,906,balance,100,ZLZ,0.38,0.3,0.08000000000000002,0.0,0.0021000000000000003,0.0023797979797979805,1.1332371332371334,0.0,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,sbm,1000,41,2026083703,2,0.75,0.25,384,906,inference,63,LOO,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,1000,41,2026083703,2,0.75,0.25,384,906,inference,63,ZLZ,0.3968253968253968,0.3,0.09682539682539681,1.1102230246251565e-16,0.003333333333333335,0.0038605645364477932,1.1581693609343375,1.9229626863835637e-15,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,sbm,1000,41,2026083703,3,0.5,0.2,590,25,balance,100,LOO,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797973,1.0466570466570462,0.0,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,sbm,1000,41,2026083703,3,0.5,0.2,590,25,balance,100,ZLZ,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.001990909090909091,0.9480519480519479,0.0,1.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,sbm,1000,41,2026083703,3,0.5,0.2,590,25,inference,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,1000,41,2026083703,3,0.5,0.2,590,25,inference,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,42,2026083703,0,0.25,0.75,234,74,balance,100,LOO,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.0020363636363636356,0.9696969696969692,0.0,1.0,0.17689100658936677,1.0,0.47374400530693306,0.0
main,sbm,1000,42,2026083703,0,0.25,0.75,234,74,balance,100,ZLZ,0.26,0.3,-0.03999999999999998,0.0,0.0021000000000000003,0.0019434343434343432,0.9254449254449252,0.0,1.0,0.17280767345260742,1.0,0.46757636232486777,0.0
main,sbm,1000,42,2026083703,0,0.25,0.75,234,74,inference,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,42,2026083703,0,0.25,0.75,234,74,inference,63,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,1000,42,2026083703,1,0.5,0.8,843,809,balance,100,LOO,0.8,0.7,0.10000000000000009,2.220446049250313e-16,0.0021000000000000003,0.0016161616161616164,0.7696007696007696,4.8454105225024765e-15,0.0,0.15758703368071014,1.0,0.42229322484517984,0.0
main,sbm,1000,42,2026083703,1,0.5,0.8,843,809,balance,100,ZLZ,0.77,0.7,0.07000000000000006,2.220446049250313e-16,0.0021000000000000003,0.0017888888888888891,0.8518518518518519,4.8454105225024765e-15,1.0,0.16579436662883262,1.0,0.4569831603587271,0.0
main,sbm,1000,42,2026083703,1,0.5,0.8,843,809,inference,63,LOO,0.746031746031746,0.7,0.04603174603174609,4.440892098500626e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,7.691850745534255e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,42,2026083703,1,0.5,0.8,843,809,inference,63,ZLZ,0.7142857142857143,0.7,0.014285714285714346,4.440892098500626e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,7.691850745534255e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,42,2026083703,2,0.75,0.25,74,234,balance,100,LOO,0.25,0.3,-0.04999999999999999,0.0,0.0021000000000000003,0.001893939393939394,0.9018759018759017,0.0,1.0,0.17059296809316116,1.0,0.46423117555953497,0.0
main,sbm,1000,42,2026083703,2,0.75,0.25,74,234,balance,100,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.0021000000000000003,0.001893939393939394,0.9018759018759017,0.0,1.0,0.17059296809316116,1.0,0.46423117555953497,0.0
main,sbm,1000,42,2026083703,2,0.75,0.25,74,234,inference,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,1000,42,2026083703,2,0.75,0.25,74,234,inference,63,ZLZ,0.20634920634920634,0.3,-0.09365079365079365,1.1102230246251565e-16,0.003333333333333335,0.0026414388933590164,0.7924316680077046,1.9229626863835637e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
main,sbm,1000,42,2026083703,3,0.5,0.2,843,999,balance,100,LOO,0.31,0.3,0.010000000000000009,0.0,0.0021000000000000003,0.00216060606060606,1.0288600288600285,0.0,1.0,0.18220734573073982,1.0,0.4817740338883364,0.0
main,sbm,1000,42,2026083703,3,0.5,0.2,843,999,balance,100,ZLZ,0.29,0.3,-0.010000000000000009,0.0,0.0021000000000000003,0.0020797979797979793,0.99037999037999,0.0,1.0,0.17876753950040003,1.0,0.4765784017795497,0.0
main,sbm,1000,42,2026083703,3,0.5,0.2,843,999,inference,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,42,2026083703,3,0.5,0.2,843,999,inference,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,1000,43,2026083703,0,0.25,0.75,243,41,balance,100,LOO,0.36,0.3,0.06,0.0,0.0021000000000000003,0.0023272727272727273,1.108225108225108,0.0,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
main,sbm,1000,43,2026083703,0,0.25,0.75,243,41,balance,100,ZLZ,0.39,0.3,0.09000000000000002,0.0,0.0021000000000000003,0.002403030303030303,1.1443001443001442,0.0,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,sbm,1000,43,2026083703,0,0.25,0.75,243,41,inference,63,LOO,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.0037386519721389158,1.1215955916416742,1.9229626863835637e-15,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,sbm,1000,43,2026083703,0,0.25,0.75,243,41,inference,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,43,2026083703,1,0.5,0.8,223,539,balance,100,LOO,0.38,0.3,0.08000000000000002,0.0,0.0021000000000000003,0.0023797979797979805,1.1332371332371334,0.0,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,sbm,1000,43,2026083703,1,0.5,0.8,223,539,balance,100,ZLZ,0.38,0.3,0.08000000000000002,0.0,0.0021000000000000003,0.0023797979797979805,1.1332371332371334,0.0,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,sbm,1000,43,2026083703,1,0.5,0.8,223,539,inference,63,LOO,0.3968253968253968,0.3,0.09682539682539681,1.1102230246251565e-16,0.003333333333333335,0.0038605645364477932,1.1581693609343375,1.9229626863835637e-15,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,sbm,1000,43,2026083703,1,0.5,0.8,223,539,inference,63,ZLZ,0.3968253968253968,0.3,0.09682539682539681,1.1102230246251565e-16,0.003333333333333335,0.003860564536447793,1.1581693609343373,1.9229626863835637e-15,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,sbm,1000,43,2026083703,2,0.75,0.25,41,243,balance,100,LOO,0.33,0.3,0.030000000000000027,0.0,0.0021000000000000003,0.0022333333333333324,1.0634920634920628,0.0,1.0,0.1852485685006342,1.0,0.48636762829893676,0.0
main,sbm,1000,43,2026083703,2,0.75,0.25,41,243,balance,100,ZLZ,0.35,0.3,0.04999999999999999,0.0,0.0021000000000000003,0.0022979797979797976,1.0942760942760938,0.0,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,sbm,1000,43,2026083703,2,0.75,0.25,41,243,inference,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,43,2026083703,2,0.75,0.25,41,243,inference,63,ZLZ,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369835,1.1411016019310944,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,1000,43,2026083703,3,0.5,0.2,223,347,balance,100,LOO,0.73,0.7,0.030000000000000027,2.220446049250313e-16,0.0021000000000000003,0.001990909090909091,0.9480519480519479,4.8454105225024765e-15,1.0,0.1749056349975362,1.0,0.47074521418335036,0.0
main,sbm,1000,43,2026083703,3,0.5,0.2,223,347,balance,100,ZLZ,0.72,0.7,0.020000000000000018,2.220446049250313e-16,0.0021000000000000003,0.0020363636363636356,0.9696969696969692,4.8454105225024765e-15,1.0,0.17689100658936674,1.0,0.47374400530693306,0.0
main,sbm,1000,43,2026083703,3,0.5,0.2,223,347,inference,63,LOO,0.7142857142857143,0.7,0.014285714285714346,4.440892098500626e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,7.691850745534255e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,43,2026083703,3,0.5,0.2,223,347,inference,63,ZLZ,0.7142857142857143,0.7,0.014285714285714346,4.440892098500626e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,7.691850745534255e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,44,2026083703,0,0.25,0.75,302,46,balance,100,LOO,0.35,0.3,0.04999999999999999,0.0,0.0021000000000000003,0.002297979797979798,1.094276094276094,0.0,1.0,0.18791056132880235,1.0,0.4903884174031023,0.0
main,sbm,1000,44,2026083703,0,0.25,0.75,302,46,balance,100,ZLZ,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797973,1.0466570466570462,0.0,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,sbm,1000,44,2026083703,0,0.25,0.75,302,46,inference,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,44,2026083703,0,0.25,0.75,302,46,inference,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,44,2026083703,1,0.5,0.8,439,15,balance,100,LOO,0.68,0.7,-0.019999999999999907,2.220446049250313e-16,0.0021000000000000003,0.0021979797979797978,1.0466570466570464,4.8454105225024765e-15,1.0,0.18377648252871737,1.0,0.4841441259762986,0.0
main,sbm,1000,44,2026083703,1,0.5,0.8,439,15,balance,100,ZLZ,0.65,0.7,-0.04999999999999993,-0.006999999999999895,0.0020790000000000006,0.002297979797979798,1.1053293881576707,0.15352206215727712,1.0,0.18791056132880235,1.0,0.4903884174031023,0.0
main,sbm,1000,44,2026083703,1,0.5,0.8,439,15,inference,63,LOO,0.6984126984126984,0.7,-0.0015873015873015817,4.440892098500626e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,7.691850745534255e-15,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,1000,44,2026083703,1,0.5,0.8,439,15,inference,63,ZLZ,0.6190476190476191,0.7,-0.08095238095238089,4.440892098500626e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,7.691850745534255e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,1000,44,2026083703,2,0.75,0.25,46,302,balance,100,LOO,0.26,0.3,-0.03999999999999998,0.0,0.0021000000000000003,0.0019434343434343432,0.9254449254449252,0.0,1.0,0.17280767345260742,1.0,0.46757636232486777,0.0
main,sbm,1000,44,2026083703,2,0.75,0.25,46,302,balance,100,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.0021000000000000003,0.001893939393939394,0.9018759018759017,0.0,1.0,0.17059296809316116,1.0,0.46423117555953497,0.0
main,sbm,1000,44,2026083703,2,0.75,0.25,46,302,inference,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,44,2026083703,2,0.75,0.25,46,302,inference,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,1000,44,2026083703,3,0.5,0.2,439,86,balance,100,LOO,0.22,0.3,-0.07999999999999999,0.0,0.0021000000000000003,0.0017333333333333337,0.8253968253968255,0.0,1.0,0.1631996154718078,1.0,0.4465319679914965,0.0
main,sbm,1000,44,2026083703,3,0.5,0.2,439,86,balance,100,ZLZ,0.23,0.3,-0.06999999999999998,0.0,0.0021000000000000003,0.0017888888888888893,0.851851851851852,0.0,1.0,0.16579436662883257,1.0,0.45698316035872705,0.0
main,sbm,1000,44,2026083703,3,0.5,0.2,439,86,inference,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,44,2026083703,3,0.5,0.2,439,86,inference,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,45,2026083703,0,0.25,0.75,742,735,balance,100,LOO,0.25,0.3,-0.04999999999999999,0.0,0.0021000000000000003,0.001893939393939394,0.9018759018759017,0.0,1.0,0.17059296809316116,1.0,0.46423117555953497,0.0
main,sbm,1000,45,2026083703,0,0.25,0.75,742,735,balance,100,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.0021000000000000003,0.001893939393939394,0.9018759018759017,0.0,1.0,0.17059296809316116,1.0,0.46423117555953497,0.0
main,sbm,1000,45,2026083703,0,0.25,0.75,742,735,inference,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,1000,45,2026083703,0,0.25,0.75,742,735,inference,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,45,2026083703,1,0.5,0.8,90,558,balance,100,LOO,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.002036363636363636,0.9696969696969694,0.0,1.0,0.17689100658936685,1.0,0.4737440053069331,0.0
main,sbm,1000,45,2026083703,1,0.5,0.8,90,558,balance,100,ZLZ,0.29,0.3,-0.010000000000000009,0.0,0.0021000000000000003,0.0020797979797979797,0.9903799903799902,0.0,1.0,0.17876753950040003,1.0,0.4765784017795497,0.0
main,sbm,1000,45,2026083703,1,0.5,0.8,90,558,inference,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,1000,45,2026083703,1,0.5,0.8,90,558,inference,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.0032916392363396964,0.9874917709019084,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,45,2026083703,2,0.75,0.25,735,742,balance,100,LOO,0.33,0.3,0.030000000000000027,0.0,0.0021000000000000003,0.002233333333333333,1.063492063492063,0.0,1.0,0.1852485685006343,1.0,0.48636762829893676,0.0
main,sbm,1000,45,2026083703,2,0.75,0.25,735,742,balance,100,ZLZ,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797973,1.0466570466570462,0.0,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,sbm,1000,45,2026083703,2,0.75,0.25,735,742,inference,63,LOO,0.3968253968253968,0.3,0.09682539682539681,1.1102230246251565e-16,0.003333333333333335,0.003860564536447793,1.1581693609343373,1.9229626863835637e-15,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,sbm,1000,45,2026083703,2,0.75,0.25,735,742,inference,63,ZLZ,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,1000,45,2026083703,3,0.5,0.2,90,349,balance,100,LOO,0.67,0.7,-0.029999999999999916,2.220446049250313e-16,0.0021000000000000003,0.002233333333333334,1.0634920634920637,4.8454105225024765e-15,1.0,0.18524856850063443,1.0,0.48636762829893687,0.0
main,sbm,1000,45,2026083703,3,0.5,0.2,90,349,balance,100,ZLZ,0.68,0.7,-0.019999999999999907,2.220446049250313e-16,0.0021000000000000003,0.0021979797979797978,1.0466570466570464,4.8454105225024765e-15,1.0,0.18377648252871737,1.0,0.4841441259762986,0.0
main,sbm,1000,45,2026083703,3,0.5,0.2,90,349,inference,63,LOO,0.746031746031746,0.7,0.04603174603174609,4.440892098500626e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,7.691850745534255e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,45,2026083703,3,0.5,0.2,90,349,inference,63,ZLZ,0.6825396825396826,0.7,-0.0174603174603174,4.440892098500626e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,7.691850745534255e-15,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,sbm,1000,46,2026083703,0,0.25,0.75,498,338,balance,100,LOO,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.0020363636363636356,0.9696969696969692,0.0,1.0,0.17689100658936677,1.0,0.47374400530693306,0.0
main,sbm,1000,46,2026083703,0,0.25,0.75,498,338,balance,100,ZLZ,0.26,0.3,-0.03999999999999998,0.0,0.0021000000000000003,0.0019434343434343432,0.9254449254449252,0.0,1.0,0.17280767345260742,1.0,0.46757636232486777,0.0
main,sbm,1000,46,2026083703,0,0.25,0.75,498,338,inference,63,LOO,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.00278773397052967,0.8363201911589005,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,1000,46,2026083703,0,0.25,0.75,498,338,inference,63,ZLZ,0.20634920634920634,0.3,-0.09365079365079365,1.1102230246251565e-16,0.003333333333333335,0.002641438893359016,0.7924316680077045,1.9229626863835637e-15,1.0,0.20146442600338674,1.0,0.5234144786109522,0.0
main,sbm,1000,46,2026083703,1,0.5,0.8,659,990,balance,100,LOO,0.64,0.7,-0.05999999999999994,2.220446049250313e-16,0.0021000000000000003,0.0023272727272727273,1.108225108225108,4.8454105225024765e-15,1.0,0.18910444041685204,1.0,0.49219170401534473,0.0
main,sbm,1000,46,2026083703,1,0.5,0.8,659,990,balance,100,ZLZ,0.65,0.7,-0.04999999999999993,2.220446049250313e-16,0.0021000000000000003,0.002297979797979798,1.094276094276094,4.8454105225024765e-15,1.0,0.18791056132880235,1.0,0.4903884174031023,0.0
main,sbm,1000,46,2026083703,1,0.5,0.8,659,990,inference,63,LOO,0.6666666666666666,0.7,-0.033333333333333326,4.440892098500626e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,7.691850745534255e-15,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,sbm,1000,46,2026083703,1,0.5,0.8,659,990,inference,63,ZLZ,0.6507936507936508,0.7,-0.04920634920634914,4.440892098500626e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,7.691850745534255e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,46,2026083703,2,0.75,0.25,338,498,balance,100,LOO,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.002036363636363635,0.9696969696969691,0.0,1.0,0.17689100658936674,1.0,0.47374400530693306,0.0
main,sbm,1000,46,2026083703,2,0.75,0.25,338,498,balance,100,ZLZ,0.29,0.3,-0.010000000000000009,0.0,0.0021000000000000003,0.0020797979797979793,0.99037999037999,0.0,1.0,0.17876753950040003,1.0,0.4765784017795497,0.0
main,sbm,1000,46,2026083703,2,0.75,0.25,338,498,inference,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,1000,46,2026083703,2,0.75,0.25,338,498,inference,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,46,2026083703,3,0.5,0.2,659,894,balance,100,LOO,0.31,0.3,0.010000000000000009,0.0,0.0021000000000000003,0.00216060606060606,1.0288600288600285,0.0,1.0,0.18220734573073982,1.0,0.4817740338883364,0.0
main,sbm,1000,46,2026083703,3,0.5,0.2,659,894,balance,100,ZLZ,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797973,1.0466570466570462,0.0,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,sbm,1000,46,2026083703,3,0.5,0.2,659,894,inference,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,46,2026083703,3,0.5,0.2,659,894,inference,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,47,2026083703,0,0.25,0.75,627,100,balance,100,LOO,0.21,0.3,-0.09,0.0,0.0021000000000000003,0.001675757575757576,0.797979797979798,0.0,0.0,0.16046624219117173,1.0,0.4344676653780365,0.0
main,sbm,1000,47,2026083703,0,0.25,0.75,627,100,balance,100,ZLZ,0.19,0.3,-0.10999999999999999,0.0,0.0021000000000000003,0.0015545454545454543,0.7402597402597401,0.0,0.0,0.15455383979097503,1.0,0.4100024912238087,0.0
main,sbm,1000,47,2026083703,0,0.25,0.75,627,100,inference,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,47,2026083703,0,0.25,0.75,627,100,inference,63,ZLZ,0.20634920634920634,0.3,-0.09365079365079365,1.1102230246251565e-16,0.003333333333333335,0.0026414388933590164,0.7924316680077046,1.9229626863835637e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
main,sbm,1000,47,2026083703,1,0.5,0.8,292,904,balance,100,LOO,0.8,0.7,0.10000000000000009,2.220446049250313e-16,0.0021000000000000003,0.0016161616161616166,0.7696007696007697,4.8454105225024765e-15,0.0,0.15758703368071014,1.0,0.42229322484517995,0.0
main,sbm,1000,47,2026083703,1,0.5,0.8,292,904,balance,100,ZLZ,0.8,0.7,0.10000000000000009,2.220446049250313e-16,0.0021000000000000003,0.0016161616161616164,0.7696007696007696,4.8454105225024765e-15,0.0,0.15758703368071014,1.0,0.42229322484517984,0.0
main,sbm,1000,47,2026083703,1,0.5,0.8,292,904,inference,63,LOO,0.7936507936507936,0.7,0.09365079365079365,4.440892098500626e-16,0.003333333333333335,0.002641438893359016,0.7924316680077045,7.691850745534255e-15,1.0,0.20146442600338665,1.0,0.5234144786109524,0.0
main,sbm,1000,47,2026083703,1,0.5,0.8,292,904,inference,63,ZLZ,0.7777777777777778,0.7,0.07777777777777783,4.440892098500626e-16,0.003333333333333335,0.00278773397052967,0.8363201911589005,7.691850745534255e-15,1.0,0.20696826085987063,1.0,0.5434441095935034,0.0
main,sbm,1000,47,2026083703,2,0.75,0.25,100,627,balance,100,LOO,0.22,0.3,-0.07999999999999999,0.0,0.0021000000000000003,0.0017333333333333337,0.8253968253968255,0.0,1.0,0.1631996154718078,1.0,0.4465319679914965,0.0
main,sbm,1000,47,2026083703,2,0.75,0.25,100,627,balance,100,ZLZ,0.21,0.3,-0.09,0.0,0.0021000000000000003,0.001675757575757576,0.797979797979798,0.0,0.0,0.16046624219117173,1.0,0.4344676653780365,0.0
main,sbm,1000,47,2026083703,2,0.75,0.25,100,627,inference,63,LOO,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.0027877339705296702,0.8363201911589007,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,1000,47,2026083703,2,0.75,0.25,100,627,inference,63,ZLZ,0.19047619047619047,0.3,-0.10952380952380952,1.1102230246251565e-16,0.003333333333333335,0.0024870163119011055,0.7461048935703313,1.9229626863835637e-15,0.0,0.19548678470487635,1.0,0.503027018756846,0.0
main,sbm,1000,47,2026083703,3,0.5,0.2,292,677,balance,100,LOO,0.33,0.3,0.030000000000000027,0.0,0.0021000000000000003,0.002233333333333333,1.063492063492063,0.0,1.0,0.1852485685006343,1.0,0.48636762829893676,0.0
main,sbm,1000,47,2026083703,3,0.5,0.2,292,677,balance,100,ZLZ,0.34,0.3,0.040000000000000036,0.0,0.0021000000000000003,0.0022666666666666673,1.0793650793650795,0.0,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,sbm,1000,47,2026083703,3,0.5,0.2,292,677,inference,63,LOO,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,1000,47,2026083703,3,0.5,0.2,292,677,inference,63,ZLZ,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.0037386519721389153,1.121595591641674,1.9229626863835637e-15,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,sbm,1000,48,2026083703,0,0.25,0.75,718,273,balance,100,LOO,0.35,0.3,0.04999999999999999,0.0,0.0021000000000000003,0.0022979797979797976,1.0942760942760938,0.0,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,sbm,1000,48,2026083703,0,0.25,0.75,718,273,balance,100,ZLZ,0.31,0.3,0.010000000000000009,0.0,0.0021000000000000003,0.00216060606060606,1.0288600288600285,0.0,1.0,0.18220734573073982,1.0,0.4817740338883364,0.0
main,sbm,1000,48,2026083703,0,0.25,0.75,718,273,inference,63,LOO,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,1000,48,2026083703,0,0.25,0.75,718,273,inference,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,48,2026083703,1,0.5,0.8,500,832,balance,100,LOO,0.63,0.7,-0.06999999999999995,2.220446049250313e-16,0.0021000000000000003,0.002354545454545454,1.1212121212121209,4.8454105225024765e-15,1.0,0.19020924693703933,1.0,0.49386045156852143,0.0
main,sbm,1000,48,2026083703,1,0.5,0.8,500,832,balance,100,ZLZ,0.66,0.7,-0.039999999999999925,2.220446049250313e-16,0.0021000000000000003,0.0022666666666666673,1.0793650793650795,4.8454105225024765e-15,1.0,0.18662590024152625,1.0,0.48844800973272545,0.0
main,sbm,1000,48,2026083703,1,0.5,0.8,500,832,inference,63,LOO,0.5873015873015873,0.7,-0.11269841269841263,4.440892098500626e-16,0.003333333333333335,0.003909329562171343,1.1727988686514024,7.691850745534255e-15,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,sbm,1000,48,2026083703,1,0.5,0.8,500,832,inference,63,ZLZ,0.6031746031746031,0.7,-0.09682539682539681,4.440892098500626e-16,0.003333333333333335,0.0038605645364477924,1.158169360934337,7.691850745534255e-15,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,sbm,1000,48,2026083703,2,0.75,0.25,273,718,balance,100,LOO,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,48,2026083703,2,0.75,0.25,273,718,balance,100,ZLZ,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,48,2026083703,2,0.75,0.25,273,718,inference,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,48,2026083703,2,0.75,0.25,273,718,inference,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,48,2026083703,3,0.5,0.2,500,613,balance,100,LOO,0.34,0.3,0.040000000000000036,0.0,0.0021000000000000003,0.0022666666666666673,1.0793650793650795,0.0,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,sbm,1000,48,2026083703,3,0.5,0.2,500,613,balance,100,ZLZ,0.37,0.3,0.07,0.0,0.0021000000000000003,0.0023545454545454538,1.1212121212121207,0.0,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
main,sbm,1000,48,2026083703,3,0.5,0.2,500,613,inference,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,48,2026083703,3,0.5,0.2,500,613,inference,63,ZLZ,0.3968253968253968,0.3,0.09682539682539681,1.1102230246251565e-16,0.003333333333333335,0.003860564536447793,1.1581693609343373,1.9229626863835637e-15,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,sbm,1000,49,2026083703,0,0.25,0.75,886,991,balance,100,LOO,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.001990909090909091,0.9480519480519479,0.0,1.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,sbm,1000,49,2026083703,0,0.25,0.75,886,991,balance,100,ZLZ,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.001990909090909091,0.9480519480519479,0.0,1.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,sbm,1000,49,2026083703,0,0.25,0.75,886,991,inference,63,LOO,0.20634920634920634,0.3,-0.09365079365079365,1.1102230246251565e-16,0.003333333333333335,0.0026414388933590164,0.7924316680077046,1.9229626863835637e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
main,sbm,1000,49,2026083703,0,0.25,0.75,886,991,inference,63,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,1000,49,2026083703,1,0.5,0.8,321,730,balance,100,LOO,0.68,0.7,-0.019999999999999907,2.220446049250313e-16,0.0021000000000000003,0.0021979797979797978,1.0466570466570464,4.8454105225024765e-15,1.0,0.18377648252871737,1.0,0.4841441259762986,0.0
main,sbm,1000,49,2026083703,1,0.5,0.8,321,730,balance,100,ZLZ,0.72,0.7,0.020000000000000018,2.220446049250313e-16,0.0021000000000000003,0.002036363636363635,0.9696969696969691,4.8454105225024765e-15,1.0,0.17689100658936674,1.0,0.47374400530693306,0.0
main,sbm,1000,49,2026083703,1,0.5,0.8,321,730,inference,63,LOO,0.7142857142857143,0.7,0.014285714285714346,4.440892098500626e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,7.691850745534255e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,49,2026083703,1,0.5,0.8,321,730,inference,63,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,4.440892098500626e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,7.691850745534255e-15,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,sbm,1000,49,2026083703,2,0.75,0.25,991,886,balance,100,LOO,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797978,1.0466570466570464,0.0,1.0,0.18377648252871737,1.0,0.4841441259762985,0.0
main,sbm,1000,49,2026083703,2,0.75,0.25,991,886,balance,100,ZLZ,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797973,1.0466570466570462,0.0,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,sbm,1000,49,2026083703,2,0.75,0.25,991,886,inference,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,49,2026083703,2,0.75,0.25,991,886,inference,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,49,2026083703,3,0.5,0.2,321,309,balance,100,LOO,0.34,0.3,0.040000000000000036,0.0,0.0021000000000000003,0.002266666666666667,1.0793650793650793,0.0,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,sbm,1000,49,2026083703,3,0.5,0.2,321,309,balance,100,ZLZ,0.36,0.3,0.06,0.0,0.0021000000000000003,0.0023272727272727273,1.108225108225108,0.0,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
main,sbm,1000,49,2026083703,3,0.5,0.2,321,309,inference,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,49,2026083703,3,0.5,0.2,321,309,inference,63,ZLZ,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,1000,50,2026083703,0,0.25,0.75,248,15,balance,100,LOO,0.2,0.3,-0.09999999999999998,0.0,0.0021000000000000003,0.0016161616161616166,0.7696007696007697,0.0,0.0,0.15758703368071006,1.0,0.42229322484517995,0.0
main,sbm,1000,50,2026083703,0,0.25,0.75,248,15,balance,100,ZLZ,0.22,0.3,-0.07999999999999999,0.0,0.0021000000000000003,0.0017333333333333337,0.8253968253968255,0.0,1.0,0.1631996154718078,1.0,0.4465319679914965,0.0
main,sbm,1000,50,2026083703,0,0.25,0.75,248,15,inference,63,LOO,0.12698412698412698,0.3,-0.173015873015873,1.1102230246251565e-16,0.003333333333333335,0.001788050943196873,0.5364152829590617,1.9229626863835637e-15,0.0,0.16575553164337026,1.0,0.41708126998472983,0.0
main,sbm,1000,50,2026083703,0,0.25,0.75,248,15,inference,63,ZLZ,0.1746031746031746,0.3,-0.1253968253968254,1.1102230246251565e-16,0.003333333333333335,0.0023244662261559345,0.69733986784678,1.9229626863835637e-15,0.0,0.18899038375401322,1.0,0.48224778039458777,0.0
main,sbm,1000,50,2026083703,1,0.5,0.8,107,94,balance,100,LOO,0.64,0.7,-0.05999999999999994,2.220446049250313e-16,0.0021000000000000003,0.0023272727272727273,1.108225108225108,4.8454105225024765e-15,1.0,0.18910444041685204,1.0,0.49219170401534473,0.0
main,sbm,1000,50,2026083703,1,0.5,0.8,107,94,balance,100,ZLZ,0.65,0.7,-0.04999999999999993,2.220446049250313e-16,0.0021000000000000003,0.0022979797979797976,1.0942760942760938,4.8454105225024765e-15,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,sbm,1000,50,2026083703,1,0.5,0.8,107,94,inference,63,LOO,0.6190476190476191,0.7,-0.08095238095238089,4.440892098500626e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,7.691850745534255e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,1000,50,2026083703,1,0.5,0.8,107,94,inference,63,ZLZ,0.6190476190476191,0.7,-0.08095238095238089,4.440892098500626e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,7.691850745534255e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,1000,50,2026083703,2,0.75,0.25,15,248,balance,100,LOO,0.35,0.3,0.04999999999999999,0.0,0.0021000000000000003,0.0022979797979797976,1.0942760942760938,0.0,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,sbm,1000,50,2026083703,2,0.75,0.25,15,248,balance,100,ZLZ,0.34,0.3,0.040000000000000036,0.0,0.0021000000000000003,0.0022666666666666673,1.0793650793650795,0.0,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,sbm,1000,50,2026083703,2,0.75,0.25,15,248,inference,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,50,2026083703,2,0.75,0.25,15,248,inference,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,50,2026083703,3,0.5,0.2,107,238,balance,100,LOO,0.36,0.3,0.06,0.0,0.0021000000000000003,0.0023272727272727277,1.1082251082251082,0.0,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
main,sbm,1000,50,2026083703,3,0.5,0.2,107,238,balance,100,ZLZ,0.37,0.3,0.07,0.0,0.0021000000000000003,0.002354545454545454,1.1212121212121209,0.0,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
main,sbm,1000,50,2026083703,3,0.5,0.2,107,238,inference,63,LOO,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369835,1.1411016019310944,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,1000,50,2026083703,3,0.5,0.2,107,238,inference,63,ZLZ,0.3968253968253968,0.3,0.09682539682539681,1.1102230246251565e-16,0.003333333333333335,0.0038605645364477932,1.1581693609343375,1.9229626863835637e-15,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,sbm,1000,51,2026083703,0,0.25,0.75,214,783,balance,100,LOO,0.35,0.3,0.04999999999999999,0.0,0.0021000000000000003,0.0022979797979797976,1.0942760942760938,0.0,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,sbm,1000,51,2026083703,0,0.25,0.75,214,783,balance,100,ZLZ,0.35,0.3,0.04999999999999999,0.0,0.0021000000000000003,0.0022979797979797976,1.0942760942760938,0.0,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,sbm,1000,51,2026083703,0,0.25,0.75,214,783,inference,63,LOO,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.0037386519721389153,1.121595591641674,1.9229626863835637e-15,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,sbm,1000,51,2026083703,0,0.25,0.75,214,783,inference,63,ZLZ,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.0037386519721389153,1.121595591641674,1.9229626863835637e-15,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,sbm,1000,51,2026083703,1,0.5,0.8,557,371,balance,100,LOO,0.73,0.7,0.030000000000000027,2.220446049250313e-16,0.0021000000000000003,0.001990909090909091,0.9480519480519479,4.8454105225024765e-15,1.0,0.1749056349975362,1.0,0.47074521418335036,0.0
main,sbm,1000,51,2026083703,1,0.5,0.8,557,371,balance,100,ZLZ,0.71,0.7,0.010000000000000009,2.220446049250313e-16,0.0021000000000000003,0.0020797979797979797,0.9903799903799902,4.8454105225024765e-15,1.0,0.17876753950040003,1.0,0.47657840177954963,0.0
main,sbm,1000,51,2026083703,1,0.5,0.8,557,371,inference,63,LOO,0.7142857142857143,0.7,0.014285714285714346,4.440892098500626e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,7.691850745534255e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,51,2026083703,1,0.5,0.8,557,371,inference,63,ZLZ,0.6984126984126984,0.7,-0.0015873015873015817,4.440892098500626e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,7.691850745534255e-15,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,1000,51,2026083703,2,0.75,0.25,783,214,balance,100,LOO,0.39,0.3,0.09000000000000002,0.0,0.0021000000000000003,0.002403030303030303,1.1443001443001442,0.0,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,sbm,1000,51,2026083703,2,0.75,0.25,783,214,balance,100,ZLZ,0.36,0.3,0.06,0.0,0.0021000000000000003,0.0023272727272727273,1.108225108225108,0.0,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
main,sbm,1000,51,2026083703,2,0.75,0.25,783,214,inference,63,LOO,0.4444444444444444,0.3,0.14444444444444443,1.1102230246251565e-16,0.003333333333333335,0.003982477100756672,1.194743130227001,1.9229626863835637e-15,0.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,sbm,1000,51,2026083703,2,0.75,0.25,783,214,inference,63,ZLZ,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369835,1.1411016019310944,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,1000,51,2026083703,3,0.5,0.2,557,596,balance,100,LOO,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,51,2026083703,3,0.5,0.2,557,596,balance,100,ZLZ,0.29,0.3,-0.010000000000000009,0.0,0.0021000000000000003,0.0020797979797979797,0.9903799903799902,0.0,1.0,0.17876753950040003,1.0,0.4765784017795497,0.0
main,sbm,1000,51,2026083703,3,0.5,0.2,557,596,inference,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,51,2026083703,3,0.5,0.2,557,596,inference,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.00317785417631808,0.9533562528954235,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,1000,52,2026083703,0,0.25,0.75,901,595,balance,100,LOO,0.26,0.3,-0.03999999999999998,0.0,0.0021000000000000003,0.0019434343434343432,0.9254449254449252,0.0,1.0,0.17280767345260742,1.0,0.46757636232486777,0.0
main,sbm,1000,52,2026083703,0,0.25,0.75,901,595,balance,100,ZLZ,0.24,0.3,-0.06,0.0,0.0021000000000000003,0.0018424242424242426,0.8773448773448773,0.0,1.0,0.16825690901144352,1.0,0.4607026908832933,0.0
main,sbm,1000,52,2026083703,0,0.25,0.75,901,595,inference,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,1000,52,2026083703,0,0.25,0.75,901,595,inference,63,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,1000,52,2026083703,1,0.5,0.8,251,690,balance,100,LOO,0.75,0.7,0.050000000000000044,2.220446049250313e-16,0.0021000000000000003,0.001893939393939394,0.9018759018759017,4.8454105225024765e-15,1.0,0.17059296809316105,1.0,0.46423117555953497,0.0
main,sbm,1000,52,2026083703,1,0.5,0.8,251,690,balance,100,ZLZ,0.75,0.7,0.050000000000000044,2.220446049250313e-16,0.0021000000000000003,0.001893939393939394,0.9018759018759017,4.8454105225024765e-15,1.0,0.17059296809316105,1.0,0.46423117555953497,0.0
main,sbm,1000,52,2026083703,1,0.5,0.8,251,690,inference,63,LOO,0.746031746031746,0.7,0.04603174603174609,4.440892098500626e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,7.691850745534255e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,52,2026083703,1,0.5,0.8,251,690,inference,63,ZLZ,0.7619047619047619,0.7,0.06190476190476191,4.440892098500626e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,7.691850745534255e-15,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
main,sbm,1000,52,2026083703,2,0.75,0.25,595,901,balance,100,LOO,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.0020363636363636356,0.9696969696969692,0.0,1.0,0.17689100658936677,1.0,0.47374400530693306,0.0
main,sbm,1000,52,2026083703,2,0.75,0.25,595,901,balance,100,ZLZ,0.23,0.3,-0.06999999999999998,0.0,0.0021000000000000003,0.0017888888888888893,0.851851851851852,0.0,1.0,0.16579436662883257,1.0,0.45698316035872705,0.0
main,sbm,1000,52,2026083703,2,0.75,0.25,595,901,inference,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.0032916392363396964,0.9874917709019084,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,52,2026083703,2,0.75,0.25,595,901,inference,63,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,1000,52,2026083703,3,0.5,0.2,251,876,balance,100,LOO,0.31,0.3,0.010000000000000009,0.0,0.0021000000000000003,0.00216060606060606,1.0288600288600285,0.0,1.0,0.18220734573073982,1.0,0.4817740338883364,0.0
main,sbm,1000,52,2026083703,3,0.5,0.2,251,876,balance,100,ZLZ,0.33,0.3,0.030000000000000027,0.0,0.0021000000000000003,0.002233333333333333,1.063492063492063,0.0,1.0,0.1852485685006343,1.0,0.48636762829893676,0.0
main,sbm,1000,52,2026083703,3,0.5,0.2,251,876,inference,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,52,2026083703,3,0.5,0.2,251,876,inference,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.0032916392363396955,0.9874917709019082,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,53,2026083703,0,0.25,0.75,995,625,balance,100,LOO,0.29,0.3,-0.010000000000000009,0.0,0.0021000000000000003,0.0020797979797979793,0.99037999037999,0.0,1.0,0.17876753950040003,1.0,0.4765784017795497,0.0
main,sbm,1000,53,2026083703,0,0.25,0.75,995,625,balance,100,ZLZ,0.31,0.3,0.010000000000000009,0.0,0.0021000000000000003,0.00216060606060606,1.0288600288600285,0.0,1.0,0.18220734573073982,1.0,0.4817740338883364,0.0
main,sbm,1000,53,2026083703,0,0.25,0.75,995,625,inference,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,53,2026083703,0,0.25,0.75,995,625,inference,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,53,2026083703,1,0.5,0.8,722,901,balance,100,LOO,0.29,0.3,-0.010000000000000009,0.0,0.0021000000000000003,0.0020797979797979793,0.99037999037999,0.0,1.0,0.17876753950040003,1.0,0.4765784017795497,0.0
main,sbm,1000,53,2026083703,1,0.5,0.8,722,901,balance,100,ZLZ,0.29,0.3,-0.010000000000000009,0.0,0.0021000000000000003,0.0020797979797979797,0.9903799903799902,0.0,1.0,0.17876753950040003,1.0,0.4765784017795497,0.0
main,sbm,1000,53,2026083703,1,0.5,0.8,722,901,inference,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.0032916392363396964,0.9874917709019084,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,53,2026083703,1,0.5,0.8,722,901,inference,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,53,2026083703,2,0.75,0.25,625,995,balance,100,LOO,0.35,0.3,0.04999999999999999,0.0,0.0021000000000000003,0.0022979797979797976,1.0942760942760938,0.0,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,sbm,1000,53,2026083703,2,0.75,0.25,625,995,balance,100,ZLZ,0.34,0.3,0.040000000000000036,0.0,0.0021000000000000003,0.0022666666666666664,1.079365079365079,0.0,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,sbm,1000,53,2026083703,2,0.75,0.25,625,995,inference,63,LOO,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.0037386519721389153,1.121595591641674,1.9229626863835637e-15,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,sbm,1000,53,2026083703,2,0.75,0.25,625,995,inference,63,ZLZ,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.0037386519721389158,1.1215955916416742,1.9229626863835637e-15,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,sbm,1000,53,2026083703,3,0.5,0.2,722,292,balance,100,LOO,0.79,0.7,0.09000000000000008,2.220446049250313e-16,0.0021000000000000003,0.0016757575757575757,0.7979797979797978,4.8454105225024765e-15,0.0,0.16046624219117178,1.0,0.4344676653780364,0.0
main,sbm,1000,53,2026083703,3,0.5,0.2,722,292,balance,100,ZLZ,0.76,0.7,0.06000000000000005,2.220446049250313e-16,0.0021000000000000003,0.0018424242424242426,0.8773448773448773,4.8454105225024765e-15,1.0,0.16825690901144363,1.0,0.4607026908832932,0.0
main,sbm,1000,53,2026083703,3,0.5,0.2,722,292,inference,63,LOO,0.746031746031746,0.7,0.04603174603174609,4.440892098500626e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,7.691850745534255e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,53,2026083703,3,0.5,0.2,722,292,inference,63,ZLZ,0.7301587301587301,0.7,0.030158730158730163,4.440892098500626e-16,0.003333333333333335,0.003177854176318079,0.9533562528954233,7.691850745534255e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,54,2026083703,0,0.25,0.75,843,816,balance,100,LOO,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.002036363636363636,0.9696969696969694,0.0,1.0,0.17689100658936685,1.0,0.4737440053069331,0.0
main,sbm,1000,54,2026083703,0,0.25,0.75,843,816,balance,100,ZLZ,0.23,0.3,-0.06999999999999998,0.0,0.0021000000000000003,0.0017888888888888893,0.851851851851852,0.0,1.0,0.16579436662883257,1.0,0.45698316035872705,0.0
main,sbm,1000,54,2026083703,0,0.25,0.75,843,816,inference,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,54,2026083703,0,0.25,0.75,843,816,inference,63,ZLZ,0.20634920634920634,0.3,-0.09365079365079365,1.1102230246251565e-16,0.003333333333333335,0.0026414388933590164,0.7924316680077046,1.9229626863835637e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
main,sbm,1000,54,2026083703,1,0.5,0.8,393,569,balance,100,LOO,0.73,0.7,0.030000000000000027,2.220446049250313e-16,0.0021000000000000003,0.0019909090909090914,0.9480519480519481,4.8454105225024765e-15,1.0,0.17490563499753642,1.0,0.47074521418335036,0.0
main,sbm,1000,54,2026083703,1,0.5,0.8,393,569,balance,100,ZLZ,0.74,0.7,0.040000000000000036,2.220446049250313e-16,0.0021000000000000003,0.0019434343434343432,0.9254449254449252,4.8454105225024765e-15,1.0,0.1728076734526074,1.0,0.46757636232486766,0.0
main,sbm,1000,54,2026083703,1,0.5,0.8,393,569,inference,63,LOO,0.746031746031746,0.7,0.04603174603174609,4.440892098500626e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,7.691850745534255e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,54,2026083703,1,0.5,0.8,393,569,inference,63,ZLZ,0.7777777777777778,0.7,0.07777777777777783,4.440892098500626e-16,0.003333333333333335,0.0027877339705296702,0.8363201911589007,7.691850745534255e-15,1.0,0.20696826085987063,1.0,0.5434441095935034,0.0
main,sbm,1000,54,2026083703,2,0.75,0.25,816,843,balance,100,LOO,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.001990909090909092,0.9480519480519484,0.0,1.0,0.1749056349975364,1.0,0.47074521418335036,0.0
main,sbm,1000,54,2026083703,2,0.75,0.25,816,843,balance,100,ZLZ,0.24,0.3,-0.06,0.0,0.0021000000000000003,0.0018424242424242426,0.8773448773448773,0.0,1.0,0.16825690901144352,1.0,0.4607026908832933,0.0
main,sbm,1000,54,2026083703,2,0.75,0.25,816,843,inference,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,54,2026083703,2,0.75,0.25,816,843,inference,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,1000,54,2026083703,3,0.5,0.2,393,560,balance,100,LOO,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.002036363636363635,0.9696969696969691,0.0,1.0,0.17689100658936674,1.0,0.47374400530693306,0.0
main,sbm,1000,54,2026083703,3,0.5,0.2,393,560,balance,100,ZLZ,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797973,1.0466570466570462,0.0,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,sbm,1000,54,2026083703,3,0.5,0.2,393,560,inference,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,54,2026083703,3,0.5,0.2,393,560,inference,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,55,2026083703,0,0.25,0.75,824,201,balance,100,LOO,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.0020363636363636356,0.9696969696969692,0.0,1.0,0.17689100658936677,1.0,0.47374400530693306,0.0
main,sbm,1000,55,2026083703,0,0.25,0.75,824,201,balance,100,ZLZ,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.0020363636363636356,0.9696969696969692,0.0,1.0,0.17689100658936677,1.0,0.47374400530693306,0.0
main,sbm,1000,55,2026083703,0,0.25,0.75,824,201,inference,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,1000,55,2026083703,0,0.25,0.75,824,201,inference,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,55,2026083703,1,0.5,0.8,388,479,balance,100,LOO,0.66,0.7,-0.039999999999999925,2.220446049250313e-16,0.0021000000000000003,0.0022666666666666673,1.0793650793650795,4.8454105225024765e-15,1.0,0.18662590024152625,1.0,0.48844800973272545,0.0
main,sbm,1000,55,2026083703,1,0.5,0.8,388,479,balance,100,ZLZ,0.7,0.7,0.0,2.220446049250313e-16,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,4.8454105225024765e-15,1.0,0.1805386275963523,1.0,0.47925352984276937,0.0
main,sbm,1000,55,2026083703,1,0.5,0.8,388,479,inference,63,LOO,0.6507936507936508,0.7,-0.04920634920634914,4.440892098500626e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,7.691850745534255e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,55,2026083703,1,0.5,0.8,388,479,inference,63,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,4.440892098500626e-16,0.003333333333333335,0.003584229390681003,1.0752688172043006,7.691850745534255e-15,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
main,sbm,1000,55,2026083703,2,0.75,0.25,201,824,balance,100,LOO,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.001990909090909091,0.9480519480519479,0.0,1.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,sbm,1000,55,2026083703,2,0.75,0.25,201,824,balance,100,ZLZ,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.0019909090909090914,0.9480519480519481,0.0,1.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,sbm,1000,55,2026083703,2,0.75,0.25,201,824,inference,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.0032916392363396964,0.9874917709019084,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,55,2026083703,2,0.75,0.25,201,824,inference,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,55,2026083703,3,0.5,0.2,388,916,balance,100,LOO,0.31,0.3,0.010000000000000009,0.0,0.0021000000000000003,0.00216060606060606,1.0288600288600285,0.0,1.0,0.18220734573073982,1.0,0.4817740338883364,0.0
main,sbm,1000,55,2026083703,3,0.5,0.2,388,916,balance,100,ZLZ,0.31,0.3,0.010000000000000009,0.0,0.0021000000000000003,0.00216060606060606,1.0288600288600285,0.0,1.0,0.18220734573073982,1.0,0.4817740338883364,0.0
main,sbm,1000,55,2026083703,3,0.5,0.2,388,916,inference,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,55,2026083703,3,0.5,0.2,388,916,inference,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,56,2026083703,0,0.25,0.75,823,186,balance,100,LOO,0.25,0.3,-0.04999999999999999,0.0,0.0021000000000000003,0.001893939393939394,0.9018759018759017,0.0,1.0,0.17059296809316116,1.0,0.46423117555953497,0.0
main,sbm,1000,56,2026083703,0,0.25,0.75,823,186,balance,100,ZLZ,0.21,0.3,-0.09,0.0,0.0021000000000000003,0.0016757575757575757,0.7979797979797978,0.0,0.0,0.16046624219117173,1.0,0.4344676653780365,0.0
main,sbm,1000,56,2026083703,0,0.25,0.75,823,186,inference,63,LOO,0.1746031746031746,0.3,-0.1253968253968254,1.1102230246251565e-16,0.003333333333333335,0.0023244662261559345,0.69733986784678,1.9229626863835637e-15,0.0,0.18899038375401322,1.0,0.48224778039458777,0.0
main,sbm,1000,56,2026083703,0,0.25,0.75,823,186,inference,63,ZLZ,0.14285714285714285,0.3,-0.15714285714285714,1.1102230246251565e-16,0.003333333333333335,0.0019749835418038184,0.5924950625411453,1.9229626863835637e-15,0.0,0.17420468360394914,1.0,0.43933526813971363,0.0
main,sbm,1000,56,2026083703,1,0.5,0.8,864,59,balance,100,LOO,0.67,0.7,-0.029999999999999916,2.220446049250313e-16,0.0021000000000000003,0.0022333333333333333,1.0634920634920633,4.8454105225024765e-15,1.0,0.1852485685006342,1.0,0.48636762829893687,0.0
main,sbm,1000,56,2026083703,1,0.5,0.8,864,59,balance,100,ZLZ,0.67,0.7,-0.029999999999999916,-0.006999999999999895,0.002079,0.0022333333333333333,1.0742344075677408,0.15352206215727712,1.0,0.1852485685006342,1.0,0.48636762829893687,0.0
main,sbm,1000,56,2026083703,1,0.5,0.8,864,59,inference,63,LOO,0.6666666666666666,0.7,-0.033333333333333326,4.440892098500626e-16,0.003333333333333335,0.0035842293906810027,1.0752688172043003,7.691850745534255e-15,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
main,sbm,1000,56,2026083703,1,0.5,0.8,864,59,inference,63,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,4.440892098500626e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,7.691850745534255e-15,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,sbm,1000,56,2026083703,2,0.75,0.25,186,823,balance,100,LOO,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.0020363636363636356,0.9696969696969692,0.0,1.0,0.17689100658936677,1.0,0.47374400530693306,0.0
main,sbm,1000,56,2026083703,2,0.75,0.25,186,823,balance,100,ZLZ,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797973,1.0466570466570462,0.0,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,sbm,1000,56,2026083703,2,0.75,0.25,186,823,inference,63,LOO,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.0027877339705296702,0.8363201911589007,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,1000,56,2026083703,2,0.75,0.25,186,823,inference,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,56,2026083703,3,0.5,0.2,864,529,balance,100,LOO,0.31,0.3,0.010000000000000009,0.0,0.0021000000000000003,0.0021606060606060603,1.0288600288600287,0.0,1.0,0.18220734573073982,1.0,0.4817740338883364,0.0
main,sbm,1000,56,2026083703,3,0.5,0.2,864,529,balance,100,ZLZ,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,56,2026083703,3,0.5,0.2,864,529,inference,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,56,2026083703,3,0.5,0.2,864,529,inference,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.0032916392363396964,0.9874917709019084,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,57,2026083703,0,0.25,0.75,432,416,balance,100,LOO,0.21,0.3,-0.09,0.0,0.0021000000000000003,0.001675757575757576,0.797979797979798,0.0,0.0,0.16046624219117173,1.0,0.4344676653780365,0.0
main,sbm,1000,57,2026083703,0,0.25,0.75,432,416,balance,100,ZLZ,0.26,0.3,-0.03999999999999998,0.0,0.0021000000000000003,0.0019434343434343432,0.9254449254449252,0.0,1.0,0.17280767345260742,1.0,0.46757636232486777,0.0
main,sbm,1000,57,2026083703,0,0.25,0.75,432,416,inference,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,1000,57,2026083703,0,0.25,0.75,432,416,inference,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,57,2026083703,1,0.5,0.8,474,808,balance,100,LOO,0.7,0.7,0.0,2.220446049250313e-16,0.0021000000000000003,0.0021212121212121214,1.0101010101010102,4.8454105225024765e-15,1.0,0.1805386275963523,1.0,0.47925352984276937,0.0
main,sbm,1000,57,2026083703,1,0.5,0.8,474,808,balance,100,ZLZ,0.67,0.7,-0.029999999999999916,2.220446049250313e-16,0.0021000000000000003,0.0022333333333333333,1.0634920634920633,4.8454105225024765e-15,1.0,0.1852485685006342,1.0,0.48636762829893687,0.0
main,sbm,1000,57,2026083703,1,0.5,0.8,474,808,inference,63,LOO,0.7142857142857143,0.7,0.014285714285714346,4.440892098500626e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,7.691850745534255e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,57,2026083703,1,0.5,0.8,474,808,inference,63,ZLZ,0.6984126984126984,0.7,-0.0015873015873015817,4.440892098500626e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,7.691850745534255e-15,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,1000,57,2026083703,2,0.75,0.25,416,432,balance,100,LOO,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.002036363636363636,0.9696969696969694,0.0,1.0,0.17689100658936685,1.0,0.4737440053069331,0.0
main,sbm,1000,57,2026083703,2,0.75,0.25,416,432,balance,100,ZLZ,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.0020363636363636356,0.9696969696969692,0.0,1.0,0.17689100658936677,1.0,0.47374400530693306,0.0
main,sbm,1000,57,2026083703,2,0.75,0.25,416,432,inference,63,LOO,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.00278773397052967,0.8363201911589005,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,1000,57,2026083703,2,0.75,0.25,416,432,inference,63,ZLZ,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.00278773397052967,0.8363201911589005,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,1000,57,2026083703,3,0.5,0.2,474,57,balance,100,LOO,0.26,0.3,-0.03999999999999998,0.0,0.0021000000000000003,0.0019434343434343432,0.9254449254449252,0.0,1.0,0.17280767345260742,1.0,0.46757636232486777,0.0
main,sbm,1000,57,2026083703,3,0.5,0.2,474,57,balance,100,ZLZ,0.29,0.3,-0.010000000000000009,0.0,0.0021000000000000003,0.0020797979797979797,0.9903799903799902,0.0,1.0,0.17876753950040003,1.0,0.4765784017795497,0.0
main,sbm,1000,57,2026083703,3,0.5,0.2,474,57,inference,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.0032916392363396964,0.9874917709019084,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,57,2026083703,3,0.5,0.2,474,57,inference,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.0032916392363396964,0.9874917709019084,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,58,2026083703,0,0.25,0.75,954,588,balance,100,LOO,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.001990909090909091,0.9480519480519479,0.0,1.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,sbm,1000,58,2026083703,0,0.25,0.75,954,588,balance,100,ZLZ,0.29,0.3,-0.010000000000000009,0.0,0.0021000000000000003,0.00207979797979798,0.9903799903799904,0.0,1.0,0.17876753950040003,1.0,0.4765784017795497,0.0
main,sbm,1000,58,2026083703,0,0.25,0.75,954,588,inference,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,1000,58,2026083703,0,0.25,0.75,954,588,inference,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.0032916392363396964,0.9874917709019084,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,58,2026083703,1,0.5,0.8,810,888,balance,100,LOO,0.22,0.3,-0.07999999999999999,0.0,0.0021000000000000003,0.0017333333333333337,0.8253968253968255,0.0,1.0,0.1631996154718078,1.0,0.4465319679914965,0.0
main,sbm,1000,58,2026083703,1,0.5,0.8,810,888,balance,100,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.0021000000000000003,0.001893939393939394,0.9018759018759017,0.0,1.0,0.17059296809316116,1.0,0.46423117555953497,0.0
main,sbm,1000,58,2026083703,1,0.5,0.8,810,888,inference,63,LOO,0.19047619047619047,0.3,-0.10952380952380952,1.1102230246251565e-16,0.003333333333333335,0.0024870163119011055,0.7461048935703313,1.9229626863835637e-15,0.0,0.19548678470487635,1.0,0.503027018756846,0.0
main,sbm,1000,58,2026083703,1,0.5,0.8,810,888,inference,63,ZLZ,0.19047619047619047,0.3,-0.10952380952380952,1.1102230246251565e-16,0.003333333333333335,0.0024870163119011055,0.7461048935703313,1.9229626863835637e-15,0.0,0.19548678470487635,1.0,0.503027018756846,0.0
main,sbm,1000,58,2026083703,2,0.75,0.25,588,954,balance,100,LOO,0.24,0.3,-0.06,0.0,0.0021000000000000003,0.0018424242424242426,0.8773448773448773,0.0,1.0,0.16825690901144352,1.0,0.4607026908832933,0.0
main,sbm,1000,58,2026083703,2,0.75,0.25,588,954,balance,100,ZLZ,0.19,0.3,-0.10999999999999999,0.0,0.0021000000000000003,0.0015545454545454543,0.7402597402597401,0.0,0.0,0.15455383979097503,1.0,0.4100024912238087,0.0
main,sbm,1000,58,2026083703,2,0.75,0.25,588,954,inference,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,1000,58,2026083703,2,0.75,0.25,588,954,inference,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,58,2026083703,3,0.5,0.2,810,911,balance,100,LOO,0.73,0.7,0.030000000000000027,2.220446049250313e-16,0.0021000000000000003,0.001990909090909091,0.9480519480519479,4.8454105225024765e-15,1.0,0.1749056349975362,1.0,0.47074521418335036,0.0
main,sbm,1000,58,2026083703,3,0.5,0.2,810,911,balance,100,ZLZ,0.72,0.7,0.020000000000000018,2.220446049250313e-16,0.0021000000000000003,0.0020363636363636356,0.9696969696969692,4.8454105225024765e-15,1.0,0.17689100658936674,1.0,0.47374400530693306,0.0
main,sbm,1000,58,2026083703,3,0.5,0.2,810,911,inference,63,LOO,0.6984126984126984,0.7,-0.0015873015873015817,4.440892098500626e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,7.691850745534255e-15,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,1000,58,2026083703,3,0.5,0.2,810,911,inference,63,ZLZ,0.6825396825396826,0.7,-0.0174603174603174,4.440892098500626e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,7.691850745534255e-15,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,sbm,1000,59,2026083703,0,0.25,0.75,703,783,balance,100,LOO,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.001990909090909091,0.9480519480519479,0.0,1.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,sbm,1000,59,2026083703,0,0.25,0.75,703,783,balance,100,ZLZ,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.001990909090909092,0.9480519480519484,0.0,1.0,0.1749056349975364,1.0,0.47074521418335036,0.0
main,sbm,1000,59,2026083703,0,0.25,0.75,703,783,inference,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,59,2026083703,0,0.25,0.75,703,783,inference,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,59,2026083703,1,0.5,0.8,948,805,balance,100,LOO,0.71,0.7,0.010000000000000009,2.220446049250313e-16,0.0021000000000000003,0.00207979797979798,0.9903799903799904,4.8454105225024765e-15,1.0,0.17876753950040003,1.0,0.47657840177954963,0.0
main,sbm,1000,59,2026083703,1,0.5,0.8,948,805,balance,100,ZLZ,0.73,0.7,0.030000000000000027,2.220446049250313e-16,0.0021000000000000003,0.0019909090909090914,0.9480519480519481,4.8454105225024765e-15,1.0,0.17490563499753642,1.0,0.47074521418335036,0.0
main,sbm,1000,59,2026083703,1,0.5,0.8,948,805,inference,63,LOO,0.7301587301587301,0.7,0.030158730158730163,4.440892098500626e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,7.691850745534255e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,59,2026083703,1,0.5,0.8,948,805,inference,63,ZLZ,0.7301587301587301,0.7,0.030158730158730163,4.440892098500626e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,7.691850745534255e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,59,2026083703,2,0.75,0.25,783,703,balance,100,LOO,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,59,2026083703,2,0.75,0.25,783,703,balance,100,ZLZ,0.29,0.3,-0.010000000000000009,0.0,0.0021000000000000003,0.0020797979797979797,0.9903799903799902,0.0,1.0,0.17876753950040003,1.0,0.4765784017795497,0.0
main,sbm,1000,59,2026083703,2,0.75,0.25,783,703,inference,63,LOO,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.0037386519721389153,1.121595591641674,1.9229626863835637e-15,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,sbm,1000,59,2026083703,2,0.75,0.25,783,703,inference,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,59,2026083703,3,0.5,0.2,948,288,balance,100,LOO,0.26,0.3,-0.03999999999999998,0.0,0.0021000000000000003,0.0019434343434343436,0.9254449254449254,0.0,1.0,0.1728076734526075,1.0,0.4675763623248679,0.0
main,sbm,1000,59,2026083703,3,0.5,0.2,948,288,balance,100,ZLZ,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.002036363636363635,0.9696969696969691,0.0,1.0,0.17689100658936674,1.0,0.47374400530693306,0.0
main,sbm,1000,59,2026083703,3,0.5,0.2,948,288,inference,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,59,2026083703,3,0.5,0.2,948,288,inference,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,60,2026083703,0,0.25,0.75,681,985,balance,100,LOO,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.0019909090909090914,0.9480519480519481,0.0,1.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,sbm,1000,60,2026083703,0,0.25,0.75,681,985,balance,100,ZLZ,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.001990909090909091,0.9480519480519479,0.0,1.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,sbm,1000,60,2026083703,0,0.25,0.75,681,985,inference,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740576,1.0191890376222168,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,60,2026083703,0,0.25,0.75,681,985,inference,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,60,2026083703,1,0.5,0.8,549,187,balance,100,LOO,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.0020363636363636356,0.9696969696969692,0.0,1.0,0.17689100658936677,1.0,0.47374400530693306,0.0
main,sbm,1000,60,2026083703,1,0.5,0.8,549,187,balance,100,ZLZ,0.29,0.3,-0.010000000000000009,0.0,0.0021000000000000003,0.0020797979797979793,0.99037999037999,0.0,1.0,0.17876753950040003,1.0,0.4765784017795497,0.0
main,sbm,1000,60,2026083703,1,0.5,0.8,549,187,inference,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.0032916392363396964,0.9874917709019084,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,60,2026083703,1,0.5,0.8,549,187,inference,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,60,2026083703,2,0.75,0.25,985,681,balance,100,LOO,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,60,2026083703,2,0.75,0.25,985,681,balance,100,ZLZ,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797973,1.0466570466570462,0.0,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,sbm,1000,60,2026083703,2,0.75,0.25,985,681,inference,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,60,2026083703,2,0.75,0.25,985,681,inference,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,60,2026083703,3,0.5,0.2,549,127,balance,100,LOO,0.56,0.7,-0.1399999999999999,2.220446049250313e-16,0.0021000000000000003,0.0024888888888888894,1.1851851851851853,4.8454105225024765e-15,0.0,0.1955603658817382,1.0,0.5019430130691642,0.0
main,sbm,1000,60,2026083703,3,0.5,0.2,549,127,balance,100,ZLZ,0.58,0.7,-0.12,2.220446049250313e-16,0.0021000000000000003,0.002460606060606061,1.1717171717171717,4.8454105225024765e-15,0.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,sbm,1000,60,2026083703,3,0.5,0.2,549,127,inference,63,LOO,0.5714285714285714,0.7,-0.12857142857142856,4.440892098500626e-16,0.003333333333333335,0.003949967083607638,1.1849901250822907,7.691850745534255e-15,0.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,sbm,1000,60,2026083703,3,0.5,0.2,549,127,inference,63,ZLZ,0.5873015873015873,0.7,-0.11269841269841263,4.440892098500626e-16,0.003333333333333335,0.003909329562171343,1.1727988686514024,7.691850745534255e-15,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,sbm,1000,61,2026083703,0,0.25,0.75,974,69,balance,100,LOO,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797973,1.0466570466570462,0.0,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,sbm,1000,61,2026083703,0,0.25,0.75,974,69,balance,100,ZLZ,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,61,2026083703,0,0.25,0.75,974,69,inference,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,61,2026083703,0,0.25,0.75,974,69,inference,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,61,2026083703,1,0.5,0.8,464,821,balance,100,LOO,0.29,0.3,-0.010000000000000009,0.0,0.0021000000000000003,0.0020797979797979793,0.99037999037999,0.0,1.0,0.17876753950040003,1.0,0.4765784017795497,0.0
main,sbm,1000,61,2026083703,1,0.5,0.8,464,821,balance,100,ZLZ,0.31,0.3,0.010000000000000009,0.0,0.0021000000000000003,0.0021606060606060595,1.0288600288600283,0.0,1.0,0.18220734573073974,1.0,0.4817740338883364,0.0
main,sbm,1000,61,2026083703,1,0.5,0.8,464,821,inference,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,61,2026083703,1,0.5,0.8,464,821,inference,63,ZLZ,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,1000,61,2026083703,2,0.75,0.25,69,974,balance,100,LOO,0.29,0.3,-0.010000000000000009,0.0,0.0021000000000000003,0.0020797979797979793,0.99037999037999,0.0,1.0,0.17876753950040003,1.0,0.4765784017795497,0.0
main,sbm,1000,61,2026083703,2,0.75,0.25,69,974,balance,100,ZLZ,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,61,2026083703,2,0.75,0.25,69,974,inference,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,61,2026083703,2,0.75,0.25,69,974,inference,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,61,2026083703,3,0.5,0.2,464,851,balance,100,LOO,0.65,0.7,-0.04999999999999993,2.220446049250313e-16,0.0021000000000000003,0.002297979797979798,1.094276094276094,4.8454105225024765e-15,1.0,0.18791056132880235,1.0,0.4903884174031023,0.0
main,sbm,1000,61,2026083703,3,0.5,0.2,464,851,balance,100,ZLZ,0.65,0.7,-0.04999999999999993,-0.006999999999999895,0.0020790000000000006,0.0022979797979797976,1.1053293881576705,0.15352206215727712,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,sbm,1000,61,2026083703,3,0.5,0.2,464,851,inference,63,LOO,0.6349206349206349,0.7,-0.06507936507936507,4.440892098500626e-16,0.003333333333333335,0.0037386519721389158,1.1215955916416742,7.691850745534255e-15,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,sbm,1000,61,2026083703,3,0.5,0.2,464,851,inference,63,ZLZ,0.6190476190476191,0.7,-0.08095238095238089,-0.011111111111110739,0.003280423280423282,0.0038036720064369843,1.1595064664783705,0.19399589841578607,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,1000,62,2026083703,0,0.25,0.75,258,200,balance,100,LOO,0.24,0.3,-0.06,0.0,0.0021000000000000003,0.0018424242424242426,0.8773448773448773,0.0,1.0,0.16825690901144352,1.0,0.4607026908832933,0.0
main,sbm,1000,62,2026083703,0,0.25,0.75,258,200,balance,100,ZLZ,0.26,0.3,-0.03999999999999998,0.0,0.0021000000000000003,0.0019434343434343432,0.9254449254449252,0.0,1.0,0.17280767345260742,1.0,0.46757636232486777,0.0
main,sbm,1000,62,2026083703,0,0.25,0.75,258,200,inference,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,62,2026083703,0,0.25,0.75,258,200,inference,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,62,2026083703,1,0.5,0.8,595,597,balance,100,LOO,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.0020363636363636356,0.9696969696969692,0.0,1.0,0.17689100658936677,1.0,0.47374400530693306,0.0
main,sbm,1000,62,2026083703,1,0.5,0.8,595,597,balance,100,ZLZ,0.31,0.3,0.010000000000000009,0.0,0.0021000000000000003,0.00216060606060606,1.0288600288600285,0.0,1.0,0.18220734573073982,1.0,0.4817740338883364,0.0
main,sbm,1000,62,2026083703,1,0.5,0.8,595,597,inference,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,62,2026083703,1,0.5,0.8,595,597,inference,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,62,2026083703,2,0.75,0.25,200,258,balance,100,LOO,0.36,0.3,0.06,0.0,0.0021000000000000003,0.0023272727272727273,1.108225108225108,0.0,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
main,sbm,1000,62,2026083703,2,0.75,0.25,200,258,balance,100,ZLZ,0.31,0.3,0.010000000000000009,0.0,0.0021000000000000003,0.00216060606060606,1.0288600288600285,0.0,1.0,0.18220734573073982,1.0,0.4817740338883364,0.0
main,sbm,1000,62,2026083703,2,0.75,0.25,200,258,inference,63,LOO,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369835,1.1411016019310944,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,1000,62,2026083703,2,0.75,0.25,200,258,inference,63,ZLZ,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.0037386519721389153,1.121595591641674,1.9229626863835637e-15,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,sbm,1000,62,2026083703,3,0.5,0.2,595,771,balance,100,LOO,0.7,0.7,0.0,2.220446049250313e-16,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,4.8454105225024765e-15,1.0,0.1805386275963523,1.0,0.47925352984276937,0.0
main,sbm,1000,62,2026083703,3,0.5,0.2,595,771,balance,100,ZLZ,0.71,0.7,0.010000000000000009,-0.006999999999999895,0.0020790000000000006,0.00207979797979798,1.0003838286666569,0.15352206215727712,1.0,0.17876753950040003,1.0,0.47657840177954963,0.0
main,sbm,1000,62,2026083703,3,0.5,0.2,595,771,inference,63,LOO,0.7301587301587301,0.7,0.030158730158730163,4.440892098500626e-16,0.003333333333333335,0.003177854176318079,0.9533562528954233,7.691850745534255e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,62,2026083703,3,0.5,0.2,595,771,inference,63,ZLZ,0.746031746031746,0.7,0.04603174603174609,4.440892098500626e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,7.691850745534255e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,63,2026083703,0,0.25,0.75,177,918,balance,100,LOO,0.31,0.3,0.010000000000000009,0.0,0.0021000000000000003,0.00216060606060606,1.0288600288600285,0.0,1.0,0.18220734573073982,1.0,0.4817740338883364,0.0
main,sbm,1000,63,2026083703,0,0.25,0.75,177,918,balance,100,ZLZ,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.002036363636363635,0.9696969696969691,0.0,1.0,0.17689100658936674,1.0,0.47374400530693306,0.0
main,sbm,1000,63,2026083703,0,0.25,0.75,177,918,inference,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,63,2026083703,0,0.25,0.75,177,918,inference,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,1000,63,2026083703,1,0.5,0.8,749,443,balance,100,LOO,0.76,0.7,0.06000000000000005,2.220446049250313e-16,0.0021000000000000003,0.0018424242424242426,0.8773448773448773,4.8454105225024765e-15,1.0,0.16825690901144363,1.0,0.4607026908832932,0.0
main,sbm,1000,63,2026083703,1,0.5,0.8,749,443,balance,100,ZLZ,0.77,0.7,0.07000000000000006,2.220446049250313e-16,0.0021000000000000003,0.0017888888888888893,0.851851851851852,4.8454105225024765e-15,1.0,0.16579436662883262,1.0,0.4569831603587271,0.0
main,sbm,1000,63,2026083703,1,0.5,0.8,749,443,inference,63,LOO,0.7301587301587301,0.7,0.030158730158730163,4.440892098500626e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,7.691850745534255e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,63,2026083703,1,0.5,0.8,749,443,inference,63,ZLZ,0.746031746031746,0.7,0.04603174603174609,4.440892098500626e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,7.691850745534255e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,63,2026083703,2,0.75,0.25,918,177,balance,100,LOO,0.26,0.3,-0.03999999999999998,0.0,0.0021000000000000003,0.0019434343434343436,0.9254449254449254,0.0,1.0,0.1728076734526075,1.0,0.4675763623248679,0.0
main,sbm,1000,63,2026083703,2,0.75,0.25,918,177,balance,100,ZLZ,0.26,0.3,-0.03999999999999998,0.0,0.0021000000000000003,0.0019434343434343432,0.9254449254449252,0.0,1.0,0.17280767345260742,1.0,0.46757636232486777,0.0
main,sbm,1000,63,2026083703,2,0.75,0.25,918,177,inference,63,LOO,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.00278773397052967,0.8363201911589005,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,1000,63,2026083703,2,0.75,0.25,918,177,inference,63,ZLZ,0.1746031746031746,0.3,-0.1253968253968254,1.1102230246251565e-16,0.003333333333333335,0.002324466226155934,0.6973398678467799,1.9229626863835637e-15,0.0,0.18899038375401322,1.0,0.48224778039458777,0.0
main,sbm,1000,63,2026083703,3,0.5,0.2,749,419,balance,100,LOO,0.38,0.3,0.08000000000000002,0.0,0.0021000000000000003,0.0023797979797979805,1.1332371332371334,0.0,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,sbm,1000,63,2026083703,3,0.5,0.2,749,419,balance,100,ZLZ,0.39,0.3,0.09000000000000002,0.0,0.0021000000000000003,0.002403030303030303,1.1443001443001442,0.0,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,sbm,1000,63,2026083703,3,0.5,0.2,749,419,inference,63,LOO,0.42857142857142855,0.3,0.12857142857142856,1.1102230246251565e-16,0.003333333333333335,0.003949967083607637,1.1849901250822905,1.9229626863835637e-15,0.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,sbm,1000,63,2026083703,3,0.5,0.2,749,419,inference,63,ZLZ,0.4126984126984127,0.3,0.11269841269841269,1.1102230246251565e-16,0.003333333333333335,0.003909329562171343,1.1727988686514024,1.9229626863835637e-15,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,sbm,1000,64,2026083703,0,0.25,0.75,997,32,balance,100,LOO,0.31,0.3,0.010000000000000009,0.0,0.0021000000000000003,0.00216060606060606,1.0288600288600285,0.0,1.0,0.18220734573073982,1.0,0.4817740338883364,0.0
main,sbm,1000,64,2026083703,0,0.25,0.75,997,32,balance,100,ZLZ,0.34,0.3,0.040000000000000036,0.0,0.0021000000000000003,0.002266666666666667,1.0793650793650793,0.0,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,sbm,1000,64,2026083703,0,0.25,0.75,997,32,inference,63,LOO,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,1000,64,2026083703,0,0.25,0.75,997,32,inference,63,ZLZ,0.3968253968253968,0.3,0.09682539682539681,1.1102230246251565e-16,0.003333333333333335,0.003860564536447793,1.1581693609343373,1.9229626863835637e-15,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,sbm,1000,64,2026083703,1,0.5,0.8,789,429,balance,100,LOO,0.73,0.7,0.030000000000000027,2.220446049250313e-16,0.0021000000000000003,0.001990909090909091,0.9480519480519479,4.8454105225024765e-15,1.0,0.1749056349975362,1.0,0.47074521418335036,0.0
main,sbm,1000,64,2026083703,1,0.5,0.8,789,429,balance,100,ZLZ,0.75,0.7,0.050000000000000044,-0.006999999999999895,0.0020790000000000006,0.001893939393939394,0.9109857594706078,0.15352206215727712,1.0,0.17059296809316105,1.0,0.46423117555953497,0.0
main,sbm,1000,64,2026083703,1,0.5,0.8,789,429,inference,63,LOO,0.7301587301587301,0.7,0.030158730158730163,4.440892098500626e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,7.691850745534255e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,64,2026083703,1,0.5,0.8,789,429,inference,63,ZLZ,0.746031746031746,0.7,0.04603174603174609,4.440892098500626e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,7.691850745534255e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,64,2026083703,2,0.75,0.25,32,997,balance,100,LOO,0.33,0.3,0.030000000000000027,0.0,0.0021000000000000003,0.002233333333333333,1.063492063492063,0.0,1.0,0.1852485685006343,1.0,0.48636762829893676,0.0
main,sbm,1000,64,2026083703,2,0.75,0.25,32,997,balance,100,ZLZ,0.35,0.3,0.04999999999999999,0.0,0.0021000000000000003,0.0022979797979797976,1.0942760942760938,0.0,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,sbm,1000,64,2026083703,2,0.75,0.25,32,997,inference,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,64,2026083703,2,0.75,0.25,32,997,inference,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,64,2026083703,3,0.5,0.2,789,917,balance,100,LOO,0.34,0.3,0.040000000000000036,0.0,0.0021000000000000003,0.0022666666666666673,1.0793650793650795,0.0,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,sbm,1000,64,2026083703,3,0.5,0.2,789,917,balance,100,ZLZ,0.38,0.3,0.08000000000000002,0.0,0.0021000000000000003,0.00237979797979798,1.1332371332371332,0.0,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,sbm,1000,64,2026083703,3,0.5,0.2,789,917,inference,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,64,2026083703,3,0.5,0.2,789,917,inference,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,65,2026083703,0,0.25,0.75,653,602,balance,100,LOO,0.18,0.3,-0.12,0.0,0.0021000000000000003,0.0014909090909090911,0.70995670995671,0.0,0.0,0.1513574032299152,1.0,0.3975884732067674,0.0
main,sbm,1000,65,2026083703,0,0.25,0.75,653,602,balance,100,ZLZ,0.17,0.3,-0.12999999999999998,0.0,0.0021000000000000003,0.0014252525252525256,0.6786916786916788,0.0,0.0,0.14798714653439188,1.0,0.38504318246514535,0.0
main,sbm,1000,65,2026083703,0,0.25,0.75,653,602,inference,63,LOO,0.12698412698412698,0.3,-0.173015873015873,1.1102230246251565e-16,0.003333333333333335,0.0017880509431968733,0.5364152829590617,1.9229626863835637e-15,0.0,0.16575553164337026,1.0,0.41708126998472983,0.0
main,sbm,1000,65,2026083703,0,0.25,0.75,653,602,inference,63,ZLZ,0.14285714285714285,0.3,-0.15714285714285714,1.1102230246251565e-16,0.003333333333333335,0.0019749835418038184,0.5924950625411453,1.9229626863835637e-15,0.0,0.17420468360394914,1.0,0.43933526813971363,0.0
main,sbm,1000,65,2026083703,1,0.5,0.8,319,854,balance,100,LOO,0.35,0.3,0.04999999999999999,0.0,0.0021000000000000003,0.0022979797979797976,1.0942760942760938,0.0,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,sbm,1000,65,2026083703,1,0.5,0.8,319,854,balance,100,ZLZ,0.4,0.3,0.10000000000000003,0.0,0.0021000000000000003,0.0024242424242424247,1.1544011544011545,0.0,0.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,sbm,1000,65,2026083703,1,0.5,0.8,319,854,inference,63,LOO,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369835,1.1411016019310944,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,1000,65,2026083703,1,0.5,0.8,319,854,inference,63,ZLZ,0.4444444444444444,0.3,0.14444444444444443,1.1102230246251565e-16,0.003333333333333335,0.003982477100756671,1.1947431302270008,1.9229626863835637e-15,0.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,sbm,1000,65,2026083703,2,0.75,0.25,602,653,balance,100,LOO,0.34,0.3,0.040000000000000036,0.0,0.0021000000000000003,0.002266666666666667,1.0793650793650793,0.0,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,sbm,1000,65,2026083703,2,0.75,0.25,602,653,balance,100,ZLZ,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797973,1.0466570466570462,0.0,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,sbm,1000,65,2026083703,2,0.75,0.25,602,653,inference,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,65,2026083703,2,0.75,0.25,602,653,inference,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,65,2026083703,3,0.5,0.2,319,700,balance,100,LOO,0.81,0.7,0.1100000000000001,2.220446049250313e-16,0.0021000000000000003,0.0015545454545454545,0.7402597402597402,4.8454105225024765e-15,0.0,0.15455383979097492,1.0,0.4100024912238086,0.0
main,sbm,1000,65,2026083703,3,0.5,0.2,319,700,balance,100,ZLZ,0.82,0.7,0.12,2.220446049250313e-16,0.0021000000000000003,0.0014909090909090911,0.70995670995671,4.8454105225024765e-15,0.0,0.1513574032299152,1.0,0.3975884732067674,0.0
main,sbm,1000,65,2026083703,3,0.5,0.2,319,700,inference,63,LOO,0.8253968253968254,0.7,0.1253968253968254,4.440892098500626e-16,0.003333333333333335,0.002324466226155935,0.6973398678467801,7.691850745534255e-15,0.0,0.18899038375401322,1.0,0.4822477803945878,0.0
main,sbm,1000,65,2026083703,3,0.5,0.2,319,700,inference,63,ZLZ,0.8412698412698413,0.7,0.14126984126984132,4.440892098500626e-16,0.003333333333333335,0.0021537886361235052,0.6461365908370513,7.691850745534255e-15,0.0,0.18191965648766395,1.0,0.4610347983784949,0.0
main,sbm,1000,66,2026083703,0,0.25,0.75,139,615,balance,100,LOO,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.0019909090909090914,0.9480519480519481,0.0,1.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,sbm,1000,66,2026083703,0,0.25,0.75,139,615,balance,100,ZLZ,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.0019909090909090914,0.9480519480519481,0.0,1.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,sbm,1000,66,2026083703,0,0.25,0.75,139,615,inference,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,66,2026083703,0,0.25,0.75,139,615,inference,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,66,2026083703,1,0.5,0.8,317,350,balance,100,LOO,0.33,0.3,0.030000000000000027,0.0,0.0021000000000000003,0.002233333333333333,1.063492063492063,0.0,1.0,0.1852485685006343,1.0,0.48636762829893676,0.0
main,sbm,1000,66,2026083703,1,0.5,0.8,317,350,balance,100,ZLZ,0.34,0.3,0.040000000000000036,0.0,0.0021000000000000003,0.0022666666666666664,1.079365079365079,0.0,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,sbm,1000,66,2026083703,1,0.5,0.8,317,350,inference,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,66,2026083703,1,0.5,0.8,317,350,inference,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,66,2026083703,2,0.75,0.25,615,139,balance,100,LOO,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.002036363636363636,0.9696969696969694,0.0,1.0,0.17689100658936685,1.0,0.4737440053069331,0.0
main,sbm,1000,66,2026083703,2,0.75,0.25,615,139,balance,100,ZLZ,0.29,0.3,-0.010000000000000009,0.0,0.0021000000000000003,0.0020797979797979793,0.99037999037999,0.0,1.0,0.17876753950040003,1.0,0.4765784017795497,0.0
main,sbm,1000,66,2026083703,2,0.75,0.25,615,139,inference,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,66,2026083703,2,0.75,0.25,615,139,inference,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,66,2026083703,3,0.5,0.2,317,976,balance,100,LOO,0.75,0.7,0.050000000000000044,2.220446049250313e-16,0.0021000000000000003,0.001893939393939394,0.9018759018759017,4.8454105225024765e-15,1.0,0.17059296809316105,1.0,0.46423117555953497,0.0
main,sbm,1000,66,2026083703,3,0.5,0.2,317,976,balance,100,ZLZ,0.77,0.7,0.07000000000000006,2.220446049250313e-16,0.0021000000000000003,0.0017888888888888891,0.8518518518518519,4.8454105225024765e-15,1.0,0.16579436662883262,1.0,0.4569831603587271,0.0
main,sbm,1000,66,2026083703,3,0.5,0.2,317,976,inference,63,LOO,0.7936507936507936,0.7,0.09365079365079365,4.440892098500626e-16,0.003333333333333335,0.002641438893359016,0.7924316680077045,7.691850745534255e-15,1.0,0.20146442600338665,1.0,0.5234144786109524,0.0
main,sbm,1000,66,2026083703,3,0.5,0.2,317,976,inference,63,ZLZ,0.7777777777777778,0.7,0.07777777777777783,4.440892098500626e-16,0.003333333333333335,0.0027877339705296702,0.8363201911589007,7.691850745534255e-15,1.0,0.20696826085987063,1.0,0.5434441095935034,0.0
main,sbm,1000,67,2026083703,0,0.25,0.75,442,760,balance,100,LOO,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.001990909090909091,0.9480519480519479,0.0,1.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,sbm,1000,67,2026083703,0,0.25,0.75,442,760,balance,100,ZLZ,0.29,0.3,-0.010000000000000009,0.0,0.0021000000000000003,0.00207979797979798,0.9903799903799904,0.0,1.0,0.17876753950040003,1.0,0.4765784017795497,0.0
main,sbm,1000,67,2026083703,0,0.25,0.75,442,760,inference,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,67,2026083703,0,0.25,0.75,442,760,inference,63,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,1000,67,2026083703,1,0.5,0.8,234,924,balance,100,LOO,0.34,0.3,0.040000000000000036,0.0,0.0021000000000000003,0.002266666666666667,1.0793650793650793,0.0,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,sbm,1000,67,2026083703,1,0.5,0.8,234,924,balance,100,ZLZ,0.37,0.3,0.07,0.0,0.0021000000000000003,0.002354545454545454,1.1212121212121209,0.0,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
main,sbm,1000,67,2026083703,1,0.5,0.8,234,924,inference,63,LOO,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369835,1.1411016019310944,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,1000,67,2026083703,1,0.5,0.8,234,924,inference,63,ZLZ,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,1000,67,2026083703,2,0.75,0.25,760,442,balance,100,LOO,0.33,0.3,0.030000000000000027,0.0,0.0021000000000000003,0.002233333333333333,1.063492063492063,0.0,1.0,0.1852485685006343,1.0,0.48636762829893676,0.0
main,sbm,1000,67,2026083703,2,0.75,0.25,760,442,balance,100,ZLZ,0.36,0.3,0.06,0.0,0.0021000000000000003,0.0023272727272727273,1.108225108225108,0.0,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
main,sbm,1000,67,2026083703,2,0.75,0.25,760,442,inference,63,LOO,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.0037386519721389153,1.121595591641674,1.9229626863835637e-15,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,sbm,1000,67,2026083703,2,0.75,0.25,760,442,inference,63,ZLZ,0.3968253968253968,0.3,0.09682539682539681,1.1102230246251565e-16,0.003333333333333335,0.003860564536447793,1.1581693609343373,1.9229626863835637e-15,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,sbm,1000,67,2026083703,3,0.5,0.2,234,999,balance,100,LOO,0.65,0.7,-0.04999999999999993,2.220446049250313e-16,0.0021000000000000003,0.002297979797979798,1.094276094276094,4.8454105225024765e-15,1.0,0.18791056132880235,1.0,0.4903884174031023,0.0
main,sbm,1000,67,2026083703,3,0.5,0.2,234,999,balance,100,ZLZ,0.65,0.7,-0.04999999999999993,2.220446049250313e-16,0.0021000000000000003,0.0022979797979797976,1.0942760942760938,4.8454105225024765e-15,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,sbm,1000,67,2026083703,3,0.5,0.2,234,999,inference,63,LOO,0.6031746031746031,0.7,-0.09682539682539681,4.440892098500626e-16,0.003333333333333335,0.003860564536447793,1.1581693609343373,7.691850745534255e-15,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,sbm,1000,67,2026083703,3,0.5,0.2,234,999,inference,63,ZLZ,0.6190476190476191,0.7,-0.08095238095238089,4.440892098500626e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,7.691850745534255e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,1000,68,2026083703,0,0.25,0.75,923,968,balance,100,LOO,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,68,2026083703,0,0.25,0.75,923,968,balance,100,ZLZ,0.29,0.3,-0.010000000000000009,0.0,0.0021000000000000003,0.0020797979797979793,0.99037999037999,0.0,1.0,0.17876753950040003,1.0,0.4765784017795497,0.0
main,sbm,1000,68,2026083703,0,0.25,0.75,923,968,inference,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.00317785417631808,0.9533562528954235,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,1000,68,2026083703,0,0.25,0.75,923,968,inference,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,68,2026083703,1,0.5,0.8,80,444,balance,100,LOO,0.25,0.3,-0.04999999999999999,0.0,0.0021000000000000003,0.001893939393939394,0.9018759018759017,0.0,1.0,0.17059296809316116,1.0,0.46423117555953497,0.0
main,sbm,1000,68,2026083703,1,0.5,0.8,80,444,balance,100,ZLZ,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.0019909090909090914,0.9480519480519481,0.0,1.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,sbm,1000,68,2026083703,1,0.5,0.8,80,444,inference,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,68,2026083703,1,0.5,0.8,80,444,inference,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,1000,68,2026083703,2,0.75,0.25,968,923,balance,100,LOO,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797978,1.0466570466570464,0.0,1.0,0.18377648252871737,1.0,0.4841441259762985,0.0
main,sbm,1000,68,2026083703,2,0.75,0.25,968,923,balance,100,ZLZ,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,68,2026083703,2,0.75,0.25,968,923,inference,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,68,2026083703,2,0.75,0.25,968,923,inference,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,1000,68,2026083703,3,0.5,0.2,80,70,balance,100,LOO,0.68,0.7,-0.019999999999999907,2.220446049250313e-16,0.0021000000000000003,0.0021979797979797973,1.0466570466570462,4.8454105225024765e-15,1.0,0.18377648252871737,1.0,0.4841441259762984,0.0
main,sbm,1000,68,2026083703,3,0.5,0.2,80,70,balance,100,ZLZ,0.67,0.7,-0.029999999999999916,2.220446049250313e-16,0.0021000000000000003,0.0022333333333333333,1.0634920634920633,4.8454105225024765e-15,1.0,0.1852485685006342,1.0,0.48636762829893687,0.0
main,sbm,1000,68,2026083703,3,0.5,0.2,80,70,inference,63,LOO,0.6349206349206349,0.7,-0.06507936507936507,4.440892098500626e-16,0.003333333333333335,0.0037386519721389158,1.1215955916416742,7.691850745534255e-15,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,sbm,1000,68,2026083703,3,0.5,0.2,80,70,inference,63,ZLZ,0.6349206349206349,0.7,-0.06507936507936507,4.440892098500626e-16,0.003333333333333335,0.0037386519721389158,1.1215955916416742,7.691850745534255e-15,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,sbm,1000,69,2026083703,0,0.25,0.75,340,687,balance,100,LOO,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,69,2026083703,0,0.25,0.75,340,687,balance,100,ZLZ,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,69,2026083703,0,0.25,0.75,340,687,inference,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,69,2026083703,0,0.25,0.75,340,687,inference,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,69,2026083703,1,0.5,0.8,504,659,balance,100,LOO,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797973,1.0466570466570462,0.0,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,sbm,1000,69,2026083703,1,0.5,0.8,504,659,balance,100,ZLZ,0.33,0.3,0.030000000000000027,0.0,0.0021000000000000003,0.002233333333333333,1.063492063492063,0.0,1.0,0.1852485685006343,1.0,0.48636762829893676,0.0
main,sbm,1000,69,2026083703,1,0.5,0.8,504,659,inference,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,69,2026083703,1,0.5,0.8,504,659,inference,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,69,2026083703,2,0.75,0.25,687,340,balance,100,LOO,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.0020363636363636356,0.9696969696969692,0.0,1.0,0.17689100658936677,1.0,0.47374400530693306,0.0
main,sbm,1000,69,2026083703,2,0.75,0.25,687,340,balance,100,ZLZ,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.0020363636363636356,0.9696969696969692,0.0,1.0,0.17689100658936677,1.0,0.47374400530693306,0.0
main,sbm,1000,69,2026083703,2,0.75,0.25,687,340,inference,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,69,2026083703,2,0.75,0.25,687,340,inference,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,69,2026083703,3,0.5,0.2,504,725,balance,100,LOO,0.62,0.7,-0.07999999999999996,2.220446049250313e-16,0.0021000000000000003,0.00237979797979798,1.1332371332371332,4.8454105225024765e-15,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,sbm,1000,69,2026083703,3,0.5,0.2,504,725,balance,100,ZLZ,0.63,0.7,-0.06999999999999995,-0.006999999999999895,0.0020790000000000006,0.0023545454545454546,1.1325374961738595,0.15352206215727712,1.0,0.19020924693703933,1.0,0.49386045156852143,0.0
main,sbm,1000,69,2026083703,3,0.5,0.2,504,725,inference,63,LOO,0.6825396825396826,0.7,-0.0174603174603174,4.440892098500626e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,7.691850745534255e-15,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,sbm,1000,69,2026083703,3,0.5,0.2,504,725,inference,63,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,4.440892098500626e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,7.691850745534255e-15,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,sbm,1000,70,2026083703,0,0.25,0.75,260,46,balance,100,LOO,0.37,0.3,0.07,0.0,0.0021000000000000003,0.0023545454545454546,1.121212121212121,0.0,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
main,sbm,1000,70,2026083703,0,0.25,0.75,260,46,balance,100,ZLZ,0.38,0.3,0.08000000000000002,0.0,0.0021000000000000003,0.0023797979797979805,1.1332371332371334,0.0,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,sbm,1000,70,2026083703,0,0.25,0.75,260,46,inference,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,70,2026083703,0,0.25,0.75,260,46,inference,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553589,1.0996513300660762,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,70,2026083703,1,0.5,0.8,303,494,balance,100,LOO,0.17,0.3,-0.12999999999999998,0.0,0.0021000000000000003,0.0014252525252525252,0.6786916786916786,0.0,0.0,0.14798714653439182,1.0,0.38504318246514535,0.0
main,sbm,1000,70,2026083703,1,0.5,0.8,303,494,balance,100,ZLZ,0.18,0.3,-0.12,0.0,0.0021000000000000003,0.0014909090909090914,0.7099567099567101,0.0,0.0,0.15135740322991528,1.0,0.3975884732067674,0.0
main,sbm,1000,70,2026083703,1,0.5,0.8,303,494,inference,63,LOO,0.15873015873015872,0.3,-0.14126984126984127,1.1102230246251565e-16,0.003333333333333335,0.0021537886361235057,0.6461365908370514,1.9229626863835637e-15,0.0,0.18191965648766395,1.0,0.4610347983784949,0.0
main,sbm,1000,70,2026083703,1,0.5,0.8,303,494,inference,63,ZLZ,0.15873015873015872,0.3,-0.14126984126984127,1.1102230246251565e-16,0.003333333333333335,0.0021537886361235057,0.6461365908370514,1.9229626863835637e-15,0.0,0.18191965648766395,1.0,0.4610347983784949,0.0
main,sbm,1000,70,2026083703,2,0.75,0.25,46,260,balance,100,LOO,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.001990909090909091,0.9480519480519479,0.0,1.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,sbm,1000,70,2026083703,2,0.75,0.25,46,260,balance,100,ZLZ,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.0020363636363636356,0.9696969696969692,0.0,1.0,0.17689100658936677,1.0,0.47374400530693306,0.0
main,sbm,1000,70,2026083703,2,0.75,0.25,46,260,inference,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,70,2026083703,2,0.75,0.25,46,260,inference,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,70,2026083703,3,0.5,0.2,303,900,balance,100,LOO,0.71,0.7,0.010000000000000009,2.220446049250313e-16,0.0021000000000000003,0.0020797979797979793,0.99037999037999,4.8454105225024765e-15,1.0,0.17876753950040003,1.0,0.4765784017795496,0.0
main,sbm,1000,70,2026083703,3,0.5,0.2,303,900,balance,100,ZLZ,0.67,0.7,-0.029999999999999916,2.220446049250313e-16,0.0021000000000000003,0.0022333333333333324,1.0634920634920628,4.8454105225024765e-15,1.0,0.1852485685006342,1.0,0.48636762829893687,0.0
main,sbm,1000,70,2026083703,3,0.5,0.2,303,900,inference,63,LOO,0.6666666666666666,0.7,-0.033333333333333326,4.440892098500626e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,7.691850745534255e-15,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,sbm,1000,70,2026083703,3,0.5,0.2,303,900,inference,63,ZLZ,0.6507936507936508,0.7,-0.04920634920634914,4.440892098500626e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,7.691850745534255e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,71,2026083703,0,0.25,0.75,606,718,balance,100,LOO,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.0020363636363636356,0.9696969696969692,0.0,1.0,0.17689100658936677,1.0,0.47374400530693306,0.0
main,sbm,1000,71,2026083703,0,0.25,0.75,606,718,balance,100,ZLZ,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.002036363636363635,0.9696969696969691,0.0,1.0,0.17689100658936674,1.0,0.47374400530693306,0.0
main,sbm,1000,71,2026083703,0,0.25,0.75,606,718,inference,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,71,2026083703,0,0.25,0.75,606,718,inference,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,71,2026083703,1,0.5,0.8,527,571,balance,100,LOO,0.72,0.7,0.020000000000000018,2.220446049250313e-16,0.0021000000000000003,0.0020363636363636356,0.9696969696969692,4.8454105225024765e-15,1.0,0.17689100658936674,1.0,0.47374400530693306,0.0
main,sbm,1000,71,2026083703,1,0.5,0.8,527,571,balance,100,ZLZ,0.69,0.7,-0.010000000000000009,2.220446049250313e-16,0.0021000000000000003,0.00216060606060606,1.0288600288600285,4.8454105225024765e-15,1.0,0.18220734573073982,1.0,0.48177403388833634,0.0
main,sbm,1000,71,2026083703,1,0.5,0.8,527,571,inference,63,LOO,0.7142857142857143,0.7,0.014285714285714346,4.440892098500626e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,7.691850745534255e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,71,2026083703,1,0.5,0.8,527,571,inference,63,ZLZ,0.6984126984126984,0.7,-0.0015873015873015817,4.440892098500626e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,7.691850745534255e-15,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,1000,71,2026083703,2,0.75,0.25,718,606,balance,100,LOO,0.37,0.3,0.07,0.0,0.0021000000000000003,0.0023545454545454546,1.121212121212121,0.0,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
main,sbm,1000,71,2026083703,2,0.75,0.25,718,606,balance,100,ZLZ,0.38,0.3,0.08000000000000002,0.0,0.0021000000000000003,0.0023797979797979805,1.1332371332371334,0.0,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,sbm,1000,71,2026083703,2,0.75,0.25,718,606,inference,63,LOO,0.42857142857142855,0.3,0.12857142857142856,1.1102230246251565e-16,0.003333333333333335,0.003949967083607637,1.1849901250822905,1.9229626863835637e-15,0.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,sbm,1000,71,2026083703,2,0.75,0.25,718,606,inference,63,ZLZ,0.4126984126984127,0.3,0.11269841269841269,1.1102230246251565e-16,0.003333333333333335,0.003909329562171343,1.1727988686514024,1.9229626863835637e-15,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,sbm,1000,71,2026083703,3,0.5,0.2,527,515,balance,100,LOO,0.26,0.3,-0.03999999999999998,0.0,0.0021000000000000003,0.0019434343434343432,0.9254449254449252,0.0,1.0,0.17280767345260742,1.0,0.46757636232486777,0.0
main,sbm,1000,71,2026083703,3,0.5,0.2,527,515,balance,100,ZLZ,0.23,0.3,-0.06999999999999998,0.0,0.0021000000000000003,0.0017888888888888893,0.851851851851852,0.0,1.0,0.16579436662883257,1.0,0.45698316035872705,0.0
main,sbm,1000,71,2026083703,3,0.5,0.2,527,515,inference,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,71,2026083703,3,0.5,0.2,527,515,inference,63,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,1000,72,2026083703,0,0.25,0.75,161,133,balance,100,LOO,0.26,0.3,-0.03999999999999998,0.0,0.0021000000000000003,0.0019434343434343436,0.9254449254449254,0.0,1.0,0.1728076734526075,1.0,0.4675763623248679,0.0
main,sbm,1000,72,2026083703,0,0.25,0.75,161,133,balance,100,ZLZ,0.26,0.3,-0.03999999999999998,0.0,0.0021000000000000003,0.0019434343434343432,0.9254449254449252,0.0,1.0,0.17280767345260742,1.0,0.46757636232486777,0.0
main,sbm,1000,72,2026083703,0,0.25,0.75,161,133,inference,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,1000,72,2026083703,0,0.25,0.75,161,133,inference,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,72,2026083703,1,0.5,0.8,932,852,balance,100,LOO,0.69,0.7,-0.010000000000000009,2.220446049250313e-16,0.0021000000000000003,0.00216060606060606,1.0288600288600285,4.8454105225024765e-15,1.0,0.18220734573073982,1.0,0.48177403388833634,0.0
main,sbm,1000,72,2026083703,1,0.5,0.8,932,852,balance,100,ZLZ,0.7,0.7,0.0,2.220446049250313e-16,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,4.8454105225024765e-15,1.0,0.1805386275963523,1.0,0.47925352984276937,0.0
main,sbm,1000,72,2026083703,1,0.5,0.8,932,852,inference,63,LOO,0.6349206349206349,0.7,-0.06507936507936507,4.440892098500626e-16,0.003333333333333335,0.0037386519721389158,1.1215955916416742,7.691850745534255e-15,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,sbm,1000,72,2026083703,1,0.5,0.8,932,852,inference,63,ZLZ,0.6349206349206349,0.7,-0.06507936507936507,4.440892098500626e-16,0.003333333333333335,0.0037386519721389158,1.1215955916416742,7.691850745534255e-15,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,sbm,1000,72,2026083703,2,0.75,0.25,133,161,balance,100,LOO,0.29,0.3,-0.010000000000000009,0.0,0.0021000000000000003,0.0020797979797979793,0.99037999037999,0.0,1.0,0.17876753950040003,1.0,0.4765784017795497,0.0
main,sbm,1000,72,2026083703,2,0.75,0.25,133,161,balance,100,ZLZ,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.001990909090909091,0.9480519480519479,0.0,1.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,sbm,1000,72,2026083703,2,0.75,0.25,133,161,inference,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,72,2026083703,2,0.75,0.25,133,161,inference,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,72,2026083703,3,0.5,0.2,932,953,balance,100,LOO,0.25,0.3,-0.04999999999999999,0.0,0.0021000000000000003,0.001893939393939394,0.9018759018759017,0.0,1.0,0.17059296809316116,1.0,0.46423117555953497,0.0
main,sbm,1000,72,2026083703,3,0.5,0.2,932,953,balance,100,ZLZ,0.24,0.3,-0.06,0.0,0.0021000000000000003,0.0018424242424242428,0.8773448773448774,0.0,1.0,0.16825690901144352,1.0,0.4607026908832934,0.0
main,sbm,1000,72,2026083703,3,0.5,0.2,932,953,inference,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,1000,72,2026083703,3,0.5,0.2,932,953,inference,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,73,2026083703,0,0.25,0.75,491,682,balance,100,LOO,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.0019909090909090914,0.9480519480519481,0.0,1.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,sbm,1000,73,2026083703,0,0.25,0.75,491,682,balance,100,ZLZ,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.0020363636363636356,0.9696969696969692,0.0,1.0,0.17689100658936677,1.0,0.47374400530693306,0.0
main,sbm,1000,73,2026083703,0,0.25,0.75,491,682,inference,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,1000,73,2026083703,0,0.25,0.75,491,682,inference,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,73,2026083703,1,0.5,0.8,558,896,balance,100,LOO,0.67,0.7,-0.029999999999999916,2.220446049250313e-16,0.0021000000000000003,0.0022333333333333324,1.0634920634920628,4.8454105225024765e-15,1.0,0.1852485685006342,1.0,0.48636762829893687,0.0
main,sbm,1000,73,2026083703,1,0.5,0.8,558,896,balance,100,ZLZ,0.64,0.7,-0.05999999999999994,2.220446049250313e-16,0.0021000000000000003,0.0023272727272727273,1.108225108225108,4.8454105225024765e-15,1.0,0.18910444041685204,1.0,0.49219170401534473,0.0
main,sbm,1000,73,2026083703,1,0.5,0.8,558,896,inference,63,LOO,0.6507936507936508,0.7,-0.04920634920634914,4.440892098500626e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,7.691850745534255e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,73,2026083703,1,0.5,0.8,558,896,inference,63,ZLZ,0.6031746031746031,0.7,-0.09682539682539681,4.440892098500626e-16,0.003333333333333335,0.0038605645364477924,1.158169360934337,7.691850745534255e-15,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,sbm,1000,73,2026083703,2,0.75,0.25,682,491,balance,100,LOO,0.38,0.3,0.08000000000000002,0.0,0.0021000000000000003,0.00237979797979798,1.1332371332371332,0.0,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,sbm,1000,73,2026083703,2,0.75,0.25,682,491,balance,100,ZLZ,0.33,0.3,0.030000000000000027,0.0,0.0021000000000000003,0.002233333333333333,1.063492063492063,0.0,1.0,0.1852485685006343,1.0,0.48636762829893676,0.0
main,sbm,1000,73,2026083703,2,0.75,0.25,682,491,inference,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,73,2026083703,2,0.75,0.25,682,491,inference,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,73,2026083703,3,0.5,0.2,558,50,balance,100,LOO,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,73,2026083703,3,0.5,0.2,558,50,balance,100,ZLZ,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.001990909090909091,0.9480519480519479,0.0,1.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,sbm,1000,73,2026083703,3,0.5,0.2,558,50,inference,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,1000,73,2026083703,3,0.5,0.2,558,50,inference,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,74,2026083703,0,0.25,0.75,6,941,balance,100,LOO,0.36,0.3,0.06,0.0,0.0021000000000000003,0.0023272727272727273,1.108225108225108,0.0,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
main,sbm,1000,74,2026083703,0,0.25,0.75,6,941,balance,100,ZLZ,0.36,0.3,0.06,0.0,0.0021000000000000003,0.0023272727272727273,1.108225108225108,0.0,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
main,sbm,1000,74,2026083703,0,0.25,0.75,6,941,inference,63,LOO,0.3968253968253968,0.3,0.09682539682539681,1.1102230246251565e-16,0.003333333333333335,0.0038605645364477924,1.158169360934337,1.9229626863835637e-15,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,sbm,1000,74,2026083703,0,0.25,0.75,6,941,inference,63,ZLZ,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.0037386519721389158,1.1215955916416742,1.9229626863835637e-15,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,sbm,1000,74,2026083703,1,0.5,0.8,330,296,balance,100,LOO,0.66,0.7,-0.039999999999999925,2.220446049250313e-16,0.0021000000000000003,0.0022666666666666673,1.0793650793650795,4.8454105225024765e-15,1.0,0.18662590024152625,1.0,0.48844800973272545,0.0
main,sbm,1000,74,2026083703,1,0.5,0.8,330,296,balance,100,ZLZ,0.64,0.7,-0.05999999999999994,2.220446049250313e-16,0.0021000000000000003,0.0023272727272727273,1.108225108225108,4.8454105225024765e-15,1.0,0.18910444041685204,1.0,0.49219170401534473,0.0
main,sbm,1000,74,2026083703,1,0.5,0.8,330,296,inference,63,LOO,0.6507936507936508,0.7,-0.04920634920634914,4.440892098500626e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,7.691850745534255e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,74,2026083703,1,0.5,0.8,330,296,inference,63,ZLZ,0.6349206349206349,0.7,-0.06507936507936507,4.440892098500626e-16,0.003333333333333335,0.0037386519721389158,1.1215955916416742,7.691850745534255e-15,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,sbm,1000,74,2026083703,2,0.75,0.25,941,6,balance,100,LOO,0.36,0.3,0.06,0.0,0.0021000000000000003,0.0023272727272727273,1.108225108225108,0.0,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
main,sbm,1000,74,2026083703,2,0.75,0.25,941,6,balance,100,ZLZ,0.37,0.3,0.07,0.0,0.0021000000000000003,0.0023545454545454546,1.121212121212121,0.0,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
main,sbm,1000,74,2026083703,2,0.75,0.25,941,6,inference,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,74,2026083703,2,0.75,0.25,941,6,inference,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,74,2026083703,3,0.5,0.2,330,171,balance,100,LOO,0.31,0.3,0.010000000000000009,0.0,0.0021000000000000003,0.00216060606060606,1.0288600288600285,0.0,1.0,0.18220734573073982,1.0,0.4817740338883364,0.0
main,sbm,1000,74,2026083703,3,0.5,0.2,330,171,balance,100,ZLZ,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,74,2026083703,3,0.5,0.2,330,171,inference,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,1000,74,2026083703,3,0.5,0.2,330,171,inference,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.003494826843521161,1.0484480530563478,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,75,2026083703,0,0.25,0.75,202,762,balance,100,LOO,0.26,0.3,-0.03999999999999998,0.0,0.0021000000000000003,0.0019434343434343436,0.9254449254449254,0.0,1.0,0.1728076734526075,1.0,0.4675763623248679,0.0
main,sbm,1000,75,2026083703,0,0.25,0.75,202,762,balance,100,ZLZ,0.26,0.3,-0.03999999999999998,0.0,0.0021000000000000003,0.0019434343434343432,0.9254449254449252,0.0,1.0,0.17280767345260742,1.0,0.46757636232486777,0.0
main,sbm,1000,75,2026083703,0,0.25,0.75,202,762,inference,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,75,2026083703,0,0.25,0.75,202,762,inference,63,ZLZ,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.00278773397052967,0.8363201911589005,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,1000,75,2026083703,1,0.5,0.8,130,246,balance,100,LOO,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797973,1.0466570466570462,0.0,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,sbm,1000,75,2026083703,1,0.5,0.8,130,246,balance,100,ZLZ,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,75,2026083703,1,0.5,0.8,130,246,inference,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,75,2026083703,1,0.5,0.8,130,246,inference,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,75,2026083703,2,0.75,0.25,762,202,balance,100,LOO,0.34,0.3,0.040000000000000036,0.0,0.0021000000000000003,0.0022666666666666673,1.0793650793650795,0.0,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,sbm,1000,75,2026083703,2,0.75,0.25,762,202,balance,100,ZLZ,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797973,1.0466570466570462,0.0,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,sbm,1000,75,2026083703,2,0.75,0.25,762,202,inference,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,75,2026083703,2,0.75,0.25,762,202,inference,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,75,2026083703,3,0.5,0.2,130,458,balance,100,LOO,0.69,0.7,-0.010000000000000009,2.220446049250313e-16,0.0021000000000000003,0.0021606060606060603,1.0288600288600287,4.8454105225024765e-15,1.0,0.18220734573073982,1.0,0.4817740338883365,0.0
main,sbm,1000,75,2026083703,3,0.5,0.2,130,458,balance,100,ZLZ,0.7,0.7,0.0,2.220446049250313e-16,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,4.8454105225024765e-15,1.0,0.1805386275963523,1.0,0.47925352984276937,0.0
main,sbm,1000,75,2026083703,3,0.5,0.2,130,458,inference,63,LOO,0.7301587301587301,0.7,0.030158730158730163,4.440892098500626e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,7.691850745534255e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,75,2026083703,3,0.5,0.2,130,458,inference,63,ZLZ,0.7142857142857143,0.7,0.014285714285714346,4.440892098500626e-16,0.003333333333333335,0.0032916392363396964,0.9874917709019084,7.691850745534255e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,76,2026083703,0,0.25,0.75,77,585,balance,100,LOO,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.002036363636363635,0.9696969696969691,0.0,1.0,0.17689100658936674,1.0,0.47374400530693306,0.0
main,sbm,1000,76,2026083703,0,0.25,0.75,77,585,balance,100,ZLZ,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.002036363636363635,0.9696969696969691,0.0,1.0,0.17689100658936674,1.0,0.47374400530693306,0.0
main,sbm,1000,76,2026083703,0,0.25,0.75,77,585,inference,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,76,2026083703,0,0.25,0.75,77,585,inference,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074059,1.0191890376222172,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,76,2026083703,1,0.5,0.8,365,302,balance,100,LOO,0.24,0.3,-0.06,0.0,0.0021000000000000003,0.0018424242424242426,0.8773448773448773,0.0,1.0,0.16825690901144352,1.0,0.4607026908832933,0.0
main,sbm,1000,76,2026083703,1,0.5,0.8,365,302,balance,100,ZLZ,0.24,0.3,-0.06,0.0,0.0021000000000000003,0.0018424242424242426,0.8773448773448773,0.0,1.0,0.16825690901144352,1.0,0.4607026908832933,0.0
main,sbm,1000,76,2026083703,1,0.5,0.8,365,302,inference,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,1000,76,2026083703,1,0.5,0.8,365,302,inference,63,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,1000,76,2026083703,2,0.75,0.25,585,77,balance,100,LOO,0.33,0.3,0.030000000000000027,0.0,0.0021000000000000003,0.002233333333333333,1.063492063492063,0.0,1.0,0.1852485685006343,1.0,0.48636762829893676,0.0
main,sbm,1000,76,2026083703,2,0.75,0.25,585,77,balance,100,ZLZ,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797973,1.0466570466570462,0.0,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,sbm,1000,76,2026083703,2,0.75,0.25,585,77,inference,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553589,1.0996513300660762,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,76,2026083703,2,0.75,0.25,585,77,inference,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,76,2026083703,3,0.5,0.2,365,598,balance,100,LOO,0.67,0.7,-0.029999999999999916,2.220446049250313e-16,0.0021000000000000003,0.0022333333333333333,1.0634920634920633,4.8454105225024765e-15,1.0,0.1852485685006342,1.0,0.48636762829893687,0.0
main,sbm,1000,76,2026083703,3,0.5,0.2,365,598,balance,100,ZLZ,0.65,0.7,-0.04999999999999993,-0.006999999999999895,0.0020790000000000006,0.002297979797979798,1.1053293881576707,0.15352206215727712,1.0,0.18791056132880235,1.0,0.4903884174031023,0.0
main,sbm,1000,76,2026083703,3,0.5,0.2,365,598,inference,63,LOO,0.6666666666666666,0.7,-0.033333333333333326,4.440892098500626e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,7.691850745534255e-15,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,sbm,1000,76,2026083703,3,0.5,0.2,365,598,inference,63,ZLZ,0.6349206349206349,0.7,-0.06507936507936507,4.440892098500626e-16,0.003333333333333335,0.0037386519721389158,1.1215955916416742,7.691850745534255e-15,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,sbm,1000,77,2026083703,0,0.25,0.75,871,861,balance,100,LOO,0.35,0.3,0.04999999999999999,0.0,0.0021000000000000003,0.0022979797979797976,1.0942760942760938,0.0,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,sbm,1000,77,2026083703,0,0.25,0.75,871,861,balance,100,ZLZ,0.34,0.3,0.040000000000000036,0.0,0.0021000000000000003,0.002266666666666667,1.0793650793650793,0.0,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,sbm,1000,77,2026083703,0,0.25,0.75,871,861,inference,63,LOO,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.003738651972138915,1.121595591641674,1.9229626863835637e-15,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,sbm,1000,77,2026083703,0,0.25,0.75,871,861,inference,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,77,2026083703,1,0.5,0.8,260,439,balance,100,LOO,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.0020363636363636356,0.9696969696969692,0.0,1.0,0.17689100658936677,1.0,0.47374400530693306,0.0
main,sbm,1000,77,2026083703,1,0.5,0.8,260,439,balance,100,ZLZ,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.0020363636363636356,0.9696969696969692,0.0,1.0,0.17689100658936677,1.0,0.47374400530693306,0.0
main,sbm,1000,77,2026083703,1,0.5,0.8,260,439,inference,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,1000,77,2026083703,1,0.5,0.8,260,439,inference,63,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,1000,77,2026083703,2,0.75,0.25,861,871,balance,100,LOO,0.29,0.3,-0.010000000000000009,0.0,0.0021000000000000003,0.00207979797979798,0.9903799903799904,0.0,1.0,0.17876753950040003,1.0,0.4765784017795497,0.0
main,sbm,1000,77,2026083703,2,0.75,0.25,861,871,balance,100,ZLZ,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.001990909090909091,0.9480519480519479,0.0,1.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,sbm,1000,77,2026083703,2,0.75,0.25,861,871,inference,63,LOO,0.20634920634920634,0.3,-0.09365079365079365,1.1102230246251565e-16,0.003333333333333335,0.0026414388933590164,0.7924316680077046,1.9229626863835637e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
main,sbm,1000,77,2026083703,2,0.75,0.25,861,871,inference,63,ZLZ,0.1746031746031746,0.3,-0.1253968253968254,1.1102230246251565e-16,0.003333333333333335,0.0023244662261559345,0.69733986784678,1.9229626863835637e-15,0.0,0.18899038375401322,1.0,0.48224778039458777,0.0
main,sbm,1000,77,2026083703,3,0.5,0.2,260,697,balance,100,LOO,0.65,0.7,-0.04999999999999993,2.220446049250313e-16,0.0021000000000000003,0.0022979797979797976,1.0942760942760938,4.8454105225024765e-15,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,sbm,1000,77,2026083703,3,0.5,0.2,260,697,balance,100,ZLZ,0.66,0.7,-0.039999999999999925,2.220446049250313e-16,0.0021000000000000003,0.0022666666666666673,1.0793650793650795,4.8454105225024765e-15,1.0,0.18662590024152625,1.0,0.48844800973272545,0.0
main,sbm,1000,77,2026083703,3,0.5,0.2,260,697,inference,63,LOO,0.6666666666666666,0.7,-0.033333333333333326,4.440892098500626e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,7.691850745534255e-15,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,sbm,1000,77,2026083703,3,0.5,0.2,260,697,inference,63,ZLZ,0.6984126984126984,0.7,-0.0015873015873015817,4.440892098500626e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,7.691850745534255e-15,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,1000,78,2026083703,0,0.25,0.75,25,716,balance,100,LOO,0.34,0.3,0.040000000000000036,0.0,0.0021000000000000003,0.002266666666666667,1.0793650793650793,0.0,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,sbm,1000,78,2026083703,0,0.25,0.75,25,716,balance,100,ZLZ,0.33,0.3,0.030000000000000027,0.0,0.0021000000000000003,0.002233333333333333,1.063492063492063,0.0,1.0,0.1852485685006343,1.0,0.48636762829893676,0.0
main,sbm,1000,78,2026083703,0,0.25,0.75,25,716,inference,63,LOO,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.003738651972138915,1.121595591641674,1.9229626863835637e-15,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,sbm,1000,78,2026083703,0,0.25,0.75,25,716,inference,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,78,2026083703,1,0.5,0.8,532,740,balance,100,LOO,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.0020363636363636356,0.9696969696969692,0.0,1.0,0.17689100658936677,1.0,0.47374400530693306,0.0
main,sbm,1000,78,2026083703,1,0.5,0.8,532,740,balance,100,ZLZ,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797973,1.0466570466570462,0.0,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,sbm,1000,78,2026083703,1,0.5,0.8,532,740,inference,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,78,2026083703,1,0.5,0.8,532,740,inference,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,78,2026083703,2,0.75,0.25,716,25,balance,100,LOO,0.26,0.3,-0.03999999999999998,0.0,0.0021000000000000003,0.0019434343434343432,0.9254449254449252,0.0,1.0,0.17280767345260742,1.0,0.46757636232486777,0.0
main,sbm,1000,78,2026083703,2,0.75,0.25,716,25,balance,100,ZLZ,0.24,0.3,-0.06,0.0,0.0021000000000000003,0.0018424242424242426,0.8773448773448773,0.0,1.0,0.16825690901144352,1.0,0.4607026908832933,0.0
main,sbm,1000,78,2026083703,2,0.75,0.25,716,25,inference,63,LOO,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.0027877339705296702,0.8363201911589007,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,1000,78,2026083703,2,0.75,0.25,716,25,inference,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,1000,78,2026083703,3,0.5,0.2,532,289,balance,100,LOO,0.65,0.7,-0.04999999999999993,2.220446049250313e-16,0.0021000000000000003,0.0022979797979797976,1.0942760942760938,4.8454105225024765e-15,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,sbm,1000,78,2026083703,3,0.5,0.2,532,289,balance,100,ZLZ,0.64,0.7,-0.05999999999999994,2.220446049250313e-16,0.0021000000000000003,0.0023272727272727273,1.108225108225108,4.8454105225024765e-15,1.0,0.18910444041685204,1.0,0.49219170401534473,0.0
main,sbm,1000,78,2026083703,3,0.5,0.2,532,289,inference,63,LOO,0.6031746031746031,0.7,-0.09682539682539681,4.440892098500626e-16,0.003333333333333335,0.0038605645364477924,1.158169360934337,7.691850745534255e-15,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,sbm,1000,78,2026083703,3,0.5,0.2,532,289,inference,63,ZLZ,0.6031746031746031,0.7,-0.09682539682539681,4.440892098500626e-16,0.003333333333333335,0.003860564536447792,1.158169360934337,7.691850745534255e-15,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,sbm,1000,79,2026083703,0,0.25,0.75,379,549,balance,100,LOO,0.26,0.3,-0.03999999999999998,0.0,0.0021000000000000003,0.0019434343434343432,0.9254449254449252,0.0,1.0,0.17280767345260742,1.0,0.46757636232486777,0.0
main,sbm,1000,79,2026083703,0,0.25,0.75,379,549,balance,100,ZLZ,0.26,0.3,-0.03999999999999998,0.0,0.0021000000000000003,0.0019434343434343432,0.9254449254449252,0.0,1.0,0.17280767345260742,1.0,0.46757636232486777,0.0
main,sbm,1000,79,2026083703,0,0.25,0.75,379,549,inference,63,LOO,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.00278773397052967,0.8363201911589005,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,1000,79,2026083703,0,0.25,0.75,379,549,inference,63,ZLZ,0.20634920634920634,0.3,-0.09365079365079365,1.1102230246251565e-16,0.003333333333333335,0.0026414388933590164,0.7924316680077046,1.9229626863835637e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
main,sbm,1000,79,2026083703,1,0.5,0.8,187,347,balance,100,LOO,0.35,0.3,0.04999999999999999,0.0,0.0021000000000000003,0.0022979797979797976,1.0942760942760938,0.0,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,sbm,1000,79,2026083703,1,0.5,0.8,187,347,balance,100,ZLZ,0.35,0.3,0.04999999999999999,0.0,0.0021000000000000003,0.002297979797979797,1.0942760942760936,0.0,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,sbm,1000,79,2026083703,1,0.5,0.8,187,347,inference,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,79,2026083703,1,0.5,0.8,187,347,inference,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,79,2026083703,2,0.75,0.25,549,379,balance,100,LOO,0.33,0.3,0.030000000000000027,0.0,0.0021000000000000003,0.002233333333333333,1.063492063492063,0.0,1.0,0.1852485685006343,1.0,0.48636762829893676,0.0
main,sbm,1000,79,2026083703,2,0.75,0.25,549,379,balance,100,ZLZ,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,79,2026083703,2,0.75,0.25,549,379,inference,63,LOO,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,1000,79,2026083703,2,0.75,0.25,549,379,inference,63,ZLZ,0.4126984126984127,0.3,0.11269841269841269,1.1102230246251565e-16,0.003333333333333335,0.003909329562171343,1.1727988686514024,1.9229626863835637e-15,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,sbm,1000,79,2026083703,3,0.5,0.2,187,155,balance,100,LOO,0.73,0.7,0.030000000000000027,2.220446049250313e-16,0.0021000000000000003,0.001990909090909091,0.9480519480519479,4.8454105225024765e-15,1.0,0.1749056349975362,1.0,0.47074521418335036,0.0
main,sbm,1000,79,2026083703,3,0.5,0.2,187,155,balance,100,ZLZ,0.73,0.7,0.030000000000000027,2.220446049250313e-16,0.0021000000000000003,0.001990909090909091,0.9480519480519479,4.8454105225024765e-15,1.0,0.1749056349975362,1.0,0.47074521418335036,0.0
main,sbm,1000,79,2026083703,3,0.5,0.2,187,155,inference,63,LOO,0.7777777777777778,0.7,0.07777777777777783,4.440892098500626e-16,0.003333333333333335,0.00278773397052967,0.8363201911589005,7.691850745534255e-15,1.0,0.20696826085987063,1.0,0.5434441095935034,0.0
main,sbm,1000,79,2026083703,3,0.5,0.2,187,155,inference,63,ZLZ,0.7619047619047619,0.7,0.06190476190476191,4.440892098500626e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,7.691850745534255e-15,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
main,sbm,1000,80,2026083703,0,0.25,0.75,599,747,balance,100,LOO,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797973,1.0466570466570462,0.0,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,sbm,1000,80,2026083703,0,0.25,0.75,599,747,balance,100,ZLZ,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797973,1.0466570466570462,0.0,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,sbm,1000,80,2026083703,0,0.25,0.75,599,747,inference,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,80,2026083703,0,0.25,0.75,599,747,inference,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,80,2026083703,1,0.5,0.8,84,910,balance,100,LOO,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797973,1.0466570466570462,0.0,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,sbm,1000,80,2026083703,1,0.5,0.8,84,910,balance,100,ZLZ,0.33,0.3,0.030000000000000027,0.0,0.0021000000000000003,0.002233333333333333,1.063492063492063,0.0,1.0,0.1852485685006343,1.0,0.48636762829893676,0.0
main,sbm,1000,80,2026083703,1,0.5,0.8,84,910,inference,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,80,2026083703,1,0.5,0.8,84,910,inference,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,80,2026083703,2,0.75,0.25,747,599,balance,100,LOO,0.24,0.3,-0.06,0.0,0.0021000000000000003,0.0018424242424242426,0.8773448773448773,0.0,1.0,0.16825690901144352,1.0,0.4607026908832933,0.0
main,sbm,1000,80,2026083703,2,0.75,0.25,747,599,balance,100,ZLZ,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.002036363636363636,0.9696969696969694,0.0,1.0,0.17689100658936685,1.0,0.4737440053069331,0.0
main,sbm,1000,80,2026083703,2,0.75,0.25,747,599,inference,63,LOO,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.00278773397052967,0.8363201911589005,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,1000,80,2026083703,2,0.75,0.25,747,599,inference,63,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,1000,80,2026083703,3,0.5,0.2,84,66,balance,100,LOO,0.74,0.7,0.040000000000000036,2.220446049250313e-16,0.0021000000000000003,0.0019434343434343432,0.9254449254449252,4.8454105225024765e-15,1.0,0.1728076734526074,1.0,0.46757636232486766,0.0
main,sbm,1000,80,2026083703,3,0.5,0.2,84,66,balance,100,ZLZ,0.75,0.7,0.050000000000000044,-0.006999999999999895,0.0020790000000000006,0.001893939393939394,0.9109857594706078,0.15352206215727712,1.0,0.17059296809316105,1.0,0.46423117555953497,0.0
main,sbm,1000,80,2026083703,3,0.5,0.2,84,66,inference,63,LOO,0.6984126984126984,0.7,-0.0015873015873015817,4.440892098500626e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,7.691850745534255e-15,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,1000,80,2026083703,3,0.5,0.2,84,66,inference,63,ZLZ,0.7142857142857143,0.7,0.014285714285714346,4.440892098500626e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,7.691850745534255e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,81,2026083703,0,0.25,0.75,943,196,balance,100,LOO,0.22,0.3,-0.07999999999999999,0.0,0.0021000000000000003,0.0017333333333333337,0.8253968253968255,0.0,1.0,0.1631996154718078,1.0,0.4465319679914965,0.0
main,sbm,1000,81,2026083703,0,0.25,0.75,943,196,balance,100,ZLZ,0.21,0.3,-0.09,0.0,0.0021000000000000003,0.001675757575757576,0.797979797979798,0.0,0.0,0.16046624219117173,1.0,0.4344676653780365,0.0
main,sbm,1000,81,2026083703,0,0.25,0.75,943,196,inference,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,81,2026083703,0,0.25,0.75,943,196,inference,63,ZLZ,0.19047619047619047,0.3,-0.10952380952380952,1.1102230246251565e-16,0.003333333333333335,0.0024870163119011055,0.7461048935703313,1.9229626863835637e-15,0.0,0.19548678470487635,1.0,0.503027018756846,0.0
main,sbm,1000,81,2026083703,1,0.5,0.8,532,485,balance,100,LOO,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797973,1.0466570466570462,0.0,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,sbm,1000,81,2026083703,1,0.5,0.8,532,485,balance,100,ZLZ,0.33,0.3,0.030000000000000027,0.0,0.0021000000000000003,0.0022333333333333324,1.0634920634920628,0.0,1.0,0.1852485685006342,1.0,0.48636762829893676,0.0
main,sbm,1000,81,2026083703,1,0.5,0.8,532,485,inference,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,81,2026083703,1,0.5,0.8,532,485,inference,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,81,2026083703,2,0.75,0.25,196,943,balance,100,LOO,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.0019909090909090914,0.9480519480519481,0.0,1.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,sbm,1000,81,2026083703,2,0.75,0.25,196,943,balance,100,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.0021000000000000003,0.001893939393939394,0.9018759018759017,0.0,1.0,0.17059296809316116,1.0,0.46423117555953497,0.0
main,sbm,1000,81,2026083703,2,0.75,0.25,196,943,inference,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,81,2026083703,2,0.75,0.25,196,943,inference,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,81,2026083703,3,0.5,0.2,532,598,balance,100,LOO,0.63,0.7,-0.06999999999999995,2.220446049250313e-16,0.0021000000000000003,0.002354545454545454,1.1212121212121209,4.8454105225024765e-15,1.0,0.19020924693703933,1.0,0.49386045156852143,0.0
main,sbm,1000,81,2026083703,3,0.5,0.2,532,598,balance,100,ZLZ,0.63,0.7,-0.06999999999999995,2.220446049250313e-16,0.0021000000000000003,0.0023545454545454538,1.1212121212121207,4.8454105225024765e-15,1.0,0.19020924693703933,1.0,0.49386045156852143,0.0
main,sbm,1000,81,2026083703,3,0.5,0.2,532,598,inference,63,LOO,0.5714285714285714,0.7,-0.12857142857142856,4.440892098500626e-16,0.003333333333333335,0.003949967083607638,1.1849901250822907,7.691850745534255e-15,0.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,sbm,1000,81,2026083703,3,0.5,0.2,532,598,inference,63,ZLZ,0.6031746031746031,0.7,-0.09682539682539681,4.440892098500626e-16,0.003333333333333335,0.0038605645364477924,1.158169360934337,7.691850745534255e-15,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,sbm,1000,82,2026083703,0,0.25,0.75,200,988,balance,100,LOO,0.22,0.3,-0.07999999999999999,0.0,0.0021000000000000003,0.0017333333333333337,0.8253968253968255,0.0,1.0,0.1631996154718078,1.0,0.4465319679914965,0.0
main,sbm,1000,82,2026083703,0,0.25,0.75,200,988,balance,100,ZLZ,0.29,0.3,-0.010000000000000009,0.0,0.0021000000000000003,0.00207979797979798,0.9903799903799904,0.0,1.0,0.17876753950040003,1.0,0.4765784017795497,0.0
main,sbm,1000,82,2026083703,0,0.25,0.75,200,988,inference,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.0032916392363396964,0.9874917709019084,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,82,2026083703,0,0.25,0.75,200,988,inference,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,82,2026083703,1,0.5,0.8,900,405,balance,100,LOO,0.74,0.7,0.040000000000000036,2.220446049250313e-16,0.0021000000000000003,0.0019434343434343432,0.9254449254449252,4.8454105225024765e-15,1.0,0.1728076734526074,1.0,0.46757636232486766,0.0
main,sbm,1000,82,2026083703,1,0.5,0.8,900,405,balance,100,ZLZ,0.72,0.7,0.020000000000000018,2.220446049250313e-16,0.0021000000000000003,0.002036363636363635,0.9696969696969691,4.8454105225024765e-15,1.0,0.17689100658936674,1.0,0.47374400530693306,0.0
main,sbm,1000,82,2026083703,1,0.5,0.8,900,405,inference,63,LOO,0.746031746031746,0.7,0.04603174603174609,4.440892098500626e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,7.691850745534255e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,82,2026083703,1,0.5,0.8,900,405,inference,63,ZLZ,0.6825396825396826,0.7,-0.0174603174603174,4.440892098500626e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,7.691850745534255e-15,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,sbm,1000,82,2026083703,2,0.75,0.25,988,200,balance,100,LOO,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797973,1.0466570466570462,0.0,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,sbm,1000,82,2026083703,2,0.75,0.25,988,200,balance,100,ZLZ,0.35,0.3,0.04999999999999999,0.0,0.0021000000000000003,0.0022979797979797976,1.0942760942760938,0.0,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,sbm,1000,82,2026083703,2,0.75,0.25,988,200,inference,63,LOO,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369835,1.1411016019310944,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,1000,82,2026083703,2,0.75,0.25,988,200,inference,63,ZLZ,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369835,1.1411016019310944,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,1000,82,2026083703,3,0.5,0.2,900,334,balance,100,LOO,0.26,0.3,-0.03999999999999998,0.0,0.0021000000000000003,0.0019434343434343432,0.9254449254449252,0.0,1.0,0.17280767345260742,1.0,0.46757636232486777,0.0
main,sbm,1000,82,2026083703,3,0.5,0.2,900,334,balance,100,ZLZ,0.24,0.3,-0.06,0.0,0.0021000000000000003,0.0018424242424242426,0.8773448773448773,0.0,1.0,0.16825690901144352,1.0,0.4607026908832933,0.0
main,sbm,1000,82,2026083703,3,0.5,0.2,900,334,inference,63,LOO,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.0027877339705296702,0.8363201911589007,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,1000,82,2026083703,3,0.5,0.2,900,334,inference,63,ZLZ,0.19047619047619047,0.3,-0.10952380952380952,1.1102230246251565e-16,0.003333333333333335,0.002487016311901105,0.7461048935703312,1.9229626863835637e-15,0.0,0.19548678470487635,1.0,0.5030270187568459,0.0
main,sbm,1000,83,2026083703,0,0.25,0.75,153,374,balance,100,LOO,0.39,0.3,0.09000000000000002,0.0,0.0021000000000000003,0.002403030303030303,1.1443001443001442,0.0,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,sbm,1000,83,2026083703,0,0.25,0.75,153,374,balance,100,ZLZ,0.4,0.3,0.10000000000000003,0.0,0.0021000000000000003,0.0024242424242424247,1.1544011544011545,0.0,0.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,sbm,1000,83,2026083703,0,0.25,0.75,153,374,inference,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,83,2026083703,0,0.25,0.75,153,374,inference,63,ZLZ,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.0037386519721389153,1.121595591641674,1.9229626863835637e-15,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,sbm,1000,83,2026083703,1,0.5,0.8,527,160,balance,100,LOO,0.67,0.7,-0.029999999999999916,2.220446049250313e-16,0.0021000000000000003,0.0022333333333333324,1.0634920634920628,4.8454105225024765e-15,1.0,0.1852485685006342,1.0,0.48636762829893687,0.0
main,sbm,1000,83,2026083703,1,0.5,0.8,527,160,balance,100,ZLZ,0.67,0.7,-0.029999999999999916,-0.006999999999999895,0.0020790000000000006,0.0022333333333333324,1.0742344075677401,0.15352206215727712,1.0,0.1852485685006342,1.0,0.48636762829893687,0.0
main,sbm,1000,83,2026083703,1,0.5,0.8,527,160,inference,63,LOO,0.6031746031746031,0.7,-0.09682539682539681,4.440892098500626e-16,0.003333333333333335,0.0038605645364477924,1.158169360934337,7.691850745534255e-15,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,sbm,1000,83,2026083703,1,0.5,0.8,527,160,inference,63,ZLZ,0.6031746031746031,0.7,-0.09682539682539681,-0.011111111111110739,0.003280423280423282,0.0038605645364477924,1.176849511917149,0.19399589841578607,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,sbm,1000,83,2026083703,2,0.75,0.25,374,153,balance,100,LOO,0.24,0.3,-0.06,0.0,0.0021000000000000003,0.0018424242424242426,0.8773448773448773,0.0,1.0,0.16825690901144352,1.0,0.4607026908832933,0.0
main,sbm,1000,83,2026083703,2,0.75,0.25,374,153,balance,100,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.0021000000000000003,0.001893939393939394,0.9018759018759017,0.0,1.0,0.17059296809316116,1.0,0.46423117555953497,0.0
main,sbm,1000,83,2026083703,2,0.75,0.25,374,153,inference,63,LOO,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.00278773397052967,0.8363201911589005,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,1000,83,2026083703,2,0.75,0.25,374,153,inference,63,ZLZ,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.0027877339705296702,0.8363201911589007,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,1000,83,2026083703,3,0.5,0.2,527,570,balance,100,LOO,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.0020363636363636356,0.9696969696969692,0.0,1.0,0.17689100658936677,1.0,0.47374400530693306,0.0
main,sbm,1000,83,2026083703,3,0.5,0.2,527,570,balance,100,ZLZ,0.26,0.3,-0.03999999999999998,0.0,0.0021000000000000003,0.0019434343434343432,0.9254449254449252,0.0,1.0,0.17280767345260742,1.0,0.46757636232486777,0.0
main,sbm,1000,83,2026083703,3,0.5,0.2,527,570,inference,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,1000,83,2026083703,3,0.5,0.2,527,570,inference,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,84,2026083703,0,0.25,0.75,166,951,balance,100,LOO,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.0020363636363636356,0.9696969696969692,0.0,1.0,0.17689100658936677,1.0,0.47374400530693306,0.0
main,sbm,1000,84,2026083703,0,0.25,0.75,166,951,balance,100,ZLZ,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.001990909090909091,0.9480519480519479,0.0,1.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,sbm,1000,84,2026083703,0,0.25,0.75,166,951,inference,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,1000,84,2026083703,0,0.25,0.75,166,951,inference,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,84,2026083703,1,0.5,0.8,308,679,balance,100,LOO,0.26,0.3,-0.03999999999999998,0.0,0.0021000000000000003,0.0019434343434343432,0.9254449254449252,0.0,1.0,0.17280767345260742,1.0,0.46757636232486777,0.0
main,sbm,1000,84,2026083703,1,0.5,0.8,308,679,balance,100,ZLZ,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,84,2026083703,1,0.5,0.8,308,679,inference,63,LOO,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369848,1.1411016019310949,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,1000,84,2026083703,1,0.5,0.8,308,679,inference,63,ZLZ,0.3968253968253968,0.3,0.09682539682539681,1.1102230246251565e-16,0.003333333333333335,0.003860564536447793,1.1581693609343373,1.9229626863835637e-15,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,sbm,1000,84,2026083703,2,0.75,0.25,951,166,balance,100,LOO,0.23,0.3,-0.06999999999999998,0.0,0.0021000000000000003,0.0017888888888888893,0.851851851851852,0.0,1.0,0.16579436662883257,1.0,0.45698316035872705,0.0
main,sbm,1000,84,2026083703,2,0.75,0.25,951,166,balance,100,ZLZ,0.26,0.3,-0.03999999999999998,0.0,0.0021000000000000003,0.0019434343434343432,0.9254449254449252,0.0,1.0,0.17280767345260742,1.0,0.46757636232486777,0.0
main,sbm,1000,84,2026083703,2,0.75,0.25,951,166,inference,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,84,2026083703,2,0.75,0.25,951,166,inference,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,84,2026083703,3,0.5,0.2,308,384,balance,100,LOO,0.61,0.7,-0.08999999999999997,2.220446049250313e-16,0.0021000000000000003,0.002403030303030303,1.1443001443001442,4.8454105225024765e-15,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
main,sbm,1000,84,2026083703,3,0.5,0.2,308,384,balance,100,ZLZ,0.62,0.7,-0.07999999999999996,2.220446049250313e-16,0.0021000000000000003,0.00237979797979798,1.1332371332371332,4.8454105225024765e-15,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,sbm,1000,84,2026083703,3,0.5,0.2,308,384,inference,63,LOO,0.6031746031746031,0.7,-0.09682539682539681,4.440892098500626e-16,0.003333333333333335,0.003860564536447792,1.158169360934337,7.691850745534255e-15,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,sbm,1000,84,2026083703,3,0.5,0.2,308,384,inference,63,ZLZ,0.6349206349206349,0.7,-0.06507936507936507,4.440892098500626e-16,0.003333333333333335,0.0037386519721389153,1.121595591641674,7.691850745534255e-15,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,sbm,1000,85,2026083703,0,0.25,0.75,485,832,balance,100,LOO,0.31,0.3,0.010000000000000009,0.0,0.0021000000000000003,0.0021606060606060595,1.0288600288600283,0.0,1.0,0.18220734573073974,1.0,0.4817740338883364,0.0
main,sbm,1000,85,2026083703,0,0.25,0.75,485,832,balance,100,ZLZ,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797973,1.0466570466570462,0.0,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,sbm,1000,85,2026083703,0,0.25,0.75,485,832,inference,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,85,2026083703,0,0.25,0.75,485,832,inference,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,85,2026083703,1,0.5,0.8,885,991,balance,100,LOO,0.26,0.3,-0.03999999999999998,0.0,0.0021000000000000003,0.0019434343434343432,0.9254449254449252,0.0,1.0,0.17280767345260742,1.0,0.46757636232486777,0.0
main,sbm,1000,85,2026083703,1,0.5,0.8,885,991,balance,100,ZLZ,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.001990909090909091,0.9480519480519479,0.0,1.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,sbm,1000,85,2026083703,1,0.5,0.8,885,991,inference,63,LOO,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.00278773397052967,0.8363201911589005,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,1000,85,2026083703,1,0.5,0.8,885,991,inference,63,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,1000,85,2026083703,2,0.75,0.25,832,485,balance,100,LOO,0.21,0.3,-0.09,0.0,0.0021000000000000003,0.001675757575757576,0.797979797979798,0.0,0.0,0.16046624219117173,1.0,0.4344676653780365,0.0
main,sbm,1000,85,2026083703,2,0.75,0.25,832,485,balance,100,ZLZ,0.24,0.3,-0.06,0.0,0.0021000000000000003,0.0018424242424242426,0.8773448773448773,0.0,1.0,0.16825690901144352,1.0,0.4607026908832933,0.0
main,sbm,1000,85,2026083703,2,0.75,0.25,832,485,inference,63,LOO,0.20634920634920634,0.3,-0.09365079365079365,1.1102230246251565e-16,0.003333333333333335,0.0026414388933590164,0.7924316680077046,1.9229626863835637e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
main,sbm,1000,85,2026083703,2,0.75,0.25,832,485,inference,63,ZLZ,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.0027877339705296702,0.8363201911589007,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,1000,85,2026083703,3,0.5,0.2,885,943,balance,100,LOO,0.69,0.7,-0.010000000000000009,2.220446049250313e-16,0.0021000000000000003,0.0021606060606060603,1.0288600288600287,4.8454105225024765e-15,1.0,0.18220734573073982,1.0,0.4817740338883365,0.0
main,sbm,1000,85,2026083703,3,0.5,0.2,885,943,balance,100,ZLZ,0.7,0.7,0.0,2.220446049250313e-16,0.0021000000000000003,0.0021212121212121214,1.0101010101010102,4.8454105225024765e-15,1.0,0.1805386275963523,1.0,0.47925352984276937,0.0
main,sbm,1000,85,2026083703,3,0.5,0.2,885,943,inference,63,LOO,0.746031746031746,0.7,0.04603174603174609,4.440892098500626e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,7.691850745534255e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,85,2026083703,3,0.5,0.2,885,943,inference,63,ZLZ,0.7619047619047619,0.7,0.06190476190476191,4.440892098500626e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,7.691850745534255e-15,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
main,sbm,1000,86,2026083703,0,0.25,0.75,618,937,balance,100,LOO,0.35,0.3,0.04999999999999999,0.0,0.0021000000000000003,0.0022979797979797976,1.0942760942760938,0.0,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,sbm,1000,86,2026083703,0,0.25,0.75,618,937,balance,100,ZLZ,0.36,0.3,0.06,0.0,0.0021000000000000003,0.0023272727272727273,1.108225108225108,0.0,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
main,sbm,1000,86,2026083703,0,0.25,0.75,618,937,inference,63,LOO,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.003738651972138915,1.121595591641674,1.9229626863835637e-15,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,sbm,1000,86,2026083703,0,0.25,0.75,618,937,inference,63,ZLZ,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.0037386519721389158,1.1215955916416742,1.9229626863835637e-15,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,sbm,1000,86,2026083703,1,0.5,0.8,61,498,balance,100,LOO,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,86,2026083703,1,0.5,0.8,61,498,balance,100,ZLZ,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.001990909090909091,0.9480519480519479,0.0,1.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,sbm,1000,86,2026083703,1,0.5,0.8,61,498,inference,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.0032916392363396964,0.9874917709019084,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,86,2026083703,1,0.5,0.8,61,498,inference,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,86,2026083703,2,0.75,0.25,937,618,balance,100,LOO,0.33,0.3,0.030000000000000027,0.0,0.0021000000000000003,0.002233333333333333,1.063492063492063,0.0,1.0,0.1852485685006343,1.0,0.48636762829893676,0.0
main,sbm,1000,86,2026083703,2,0.75,0.25,937,618,balance,100,ZLZ,0.31,0.3,0.010000000000000009,0.0,0.0021000000000000003,0.0021606060606060603,1.0288600288600287,0.0,1.0,0.18220734573073982,1.0,0.4817740338883364,0.0
main,sbm,1000,86,2026083703,2,0.75,0.25,937,618,inference,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,86,2026083703,2,0.75,0.25,937,618,inference,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,86,2026083703,3,0.5,0.2,61,210,balance,100,LOO,0.8,0.7,0.10000000000000009,2.220446049250313e-16,0.0021000000000000003,0.0016161616161616164,0.7696007696007696,4.8454105225024765e-15,0.0,0.15758703368071014,1.0,0.42229322484517984,0.0
main,sbm,1000,86,2026083703,3,0.5,0.2,61,210,balance,100,ZLZ,0.78,0.7,0.08000000000000007,2.220446049250313e-16,0.0021000000000000003,0.0017333333333333337,0.8253968253968255,4.8454105225024765e-15,1.0,0.16319961547180784,1.0,0.4465319679914965,0.0
main,sbm,1000,86,2026083703,3,0.5,0.2,61,210,inference,63,LOO,0.8095238095238095,0.7,0.10952380952380958,4.440892098500626e-16,0.003333333333333335,0.002487016311901105,0.7461048935703312,7.691850745534255e-15,0.0,0.19548678470487646,1.0,0.5030270187568459,0.0
main,sbm,1000,86,2026083703,3,0.5,0.2,61,210,inference,63,ZLZ,0.746031746031746,0.7,0.04603174603174609,4.440892098500626e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,7.691850745534255e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,87,2026083703,0,0.25,0.75,917,693,balance,100,LOO,0.31,0.3,0.010000000000000009,0.0,0.0021000000000000003,0.00216060606060606,1.0288600288600285,0.0,1.0,0.18220734573073982,1.0,0.4817740338883364,0.0
main,sbm,1000,87,2026083703,0,0.25,0.75,917,693,balance,100,ZLZ,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797973,1.0466570466570462,0.0,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,sbm,1000,87,2026083703,0,0.25,0.75,917,693,inference,63,LOO,0.20634920634920634,0.3,-0.09365079365079365,1.1102230246251565e-16,0.003333333333333335,0.0026414388933590164,0.7924316680077046,1.9229626863835637e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
main,sbm,1000,87,2026083703,0,0.25,0.75,917,693,inference,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,87,2026083703,1,0.5,0.8,772,752,balance,100,LOO,0.59,0.7,-0.10999999999999999,2.220446049250313e-16,0.0021000000000000003,0.002443434343434343,1.1635401635401632,4.8454105225024765e-15,0.0,0.19376637903798288,1.0,0.4992332977468463,0.0
main,sbm,1000,87,2026083703,1,0.5,0.8,772,752,balance,100,ZLZ,0.58,0.7,-0.12,2.220446049250313e-16,0.0021000000000000003,0.002460606060606061,1.1717171717171717,4.8454105225024765e-15,0.0,0.19444605273204774,1.0,0.5002599062916051,0.0
main,sbm,1000,87,2026083703,1,0.5,0.8,772,752,inference,63,LOO,0.5873015873015873,0.7,-0.11269841269841263,4.440892098500626e-16,0.003333333333333335,0.003909329562171343,1.1727988686514024,7.691850745534255e-15,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,sbm,1000,87,2026083703,1,0.5,0.8,772,752,inference,63,ZLZ,0.5714285714285714,0.7,-0.12857142857142856,4.440892098500626e-16,0.003333333333333335,0.003949967083607637,1.1849901250822905,7.691850745534255e-15,0.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,sbm,1000,87,2026083703,2,0.75,0.25,693,917,balance,100,LOO,0.31,0.3,0.010000000000000009,0.0,0.0021000000000000003,0.00216060606060606,1.0288600288600285,0.0,1.0,0.18220734573073982,1.0,0.4817740338883364,0.0
main,sbm,1000,87,2026083703,2,0.75,0.25,693,917,balance,100,ZLZ,0.34,0.3,0.040000000000000036,0.0,0.0021000000000000003,0.002266666666666667,1.0793650793650793,0.0,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,sbm,1000,87,2026083703,2,0.75,0.25,693,917,inference,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,87,2026083703,2,0.75,0.25,693,917,inference,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,87,2026083703,3,0.5,0.2,772,830,balance,100,LOO,0.35,0.3,0.04999999999999999,0.0,0.0021000000000000003,0.0022979797979797976,1.0942760942760938,0.0,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,sbm,1000,87,2026083703,3,0.5,0.2,772,830,balance,100,ZLZ,0.35,0.3,0.04999999999999999,0.0,0.0021000000000000003,0.002297979797979798,1.094276094276094,0.0,1.0,0.18791056132880235,1.0,0.4903884174031023,0.0
main,sbm,1000,87,2026083703,3,0.5,0.2,772,830,inference,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,87,2026083703,3,0.5,0.2,772,830,inference,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,88,2026083703,0,0.25,0.75,710,846,balance,100,LOO,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,88,2026083703,0,0.25,0.75,710,846,balance,100,ZLZ,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,88,2026083703,0,0.25,0.75,710,846,inference,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,88,2026083703,0,0.25,0.75,710,846,inference,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.0032916392363396964,0.9874917709019084,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,88,2026083703,1,0.5,0.8,200,761,balance,100,LOO,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.001990909090909091,0.9480519480519479,0.0,1.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,sbm,1000,88,2026083703,1,0.5,0.8,200,761,balance,100,ZLZ,0.29,0.3,-0.010000000000000009,0.0,0.0021000000000000003,0.00207979797979798,0.9903799903799904,0.0,1.0,0.17876753950040003,1.0,0.4765784017795497,0.0
main,sbm,1000,88,2026083703,1,0.5,0.8,200,761,inference,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,88,2026083703,1,0.5,0.8,200,761,inference,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,88,2026083703,2,0.75,0.25,846,710,balance,100,LOO,0.25,0.3,-0.04999999999999999,0.0,0.0021000000000000003,0.001893939393939394,0.9018759018759017,0.0,1.0,0.17059296809316116,1.0,0.46423117555953497,0.0
main,sbm,1000,88,2026083703,2,0.75,0.25,846,710,balance,100,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.0021000000000000003,0.001893939393939394,0.9018759018759017,0.0,1.0,0.17059296809316116,1.0,0.46423117555953497,0.0
main,sbm,1000,88,2026083703,2,0.75,0.25,846,710,inference,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,88,2026083703,2,0.75,0.25,846,710,inference,63,ZLZ,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.00278773397052967,0.8363201911589005,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,1000,88,2026083703,3,0.5,0.2,200,619,balance,100,LOO,0.67,0.7,-0.029999999999999916,2.220446049250313e-16,0.0021000000000000003,0.0022333333333333324,1.0634920634920628,4.8454105225024765e-15,1.0,0.1852485685006342,1.0,0.48636762829893687,0.0
main,sbm,1000,88,2026083703,3,0.5,0.2,200,619,balance,100,ZLZ,0.69,0.7,-0.010000000000000009,2.220446049250313e-16,0.0021000000000000003,0.0021606060606060603,1.0288600288600287,4.8454105225024765e-15,1.0,0.18220734573073982,1.0,0.4817740338883365,0.0
main,sbm,1000,88,2026083703,3,0.5,0.2,200,619,inference,63,LOO,0.746031746031746,0.7,0.04603174603174609,4.440892098500626e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,7.691850745534255e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,88,2026083703,3,0.5,0.2,200,619,inference,63,ZLZ,0.7619047619047619,0.7,0.06190476190476191,4.440892098500626e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,7.691850745534255e-15,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
main,sbm,1000,89,2026083703,0,0.25,0.75,373,287,balance,100,LOO,0.24,0.3,-0.06,0.0,0.0021000000000000003,0.0018424242424242426,0.8773448773448773,0.0,1.0,0.16825690901144352,1.0,0.4607026908832933,0.0
main,sbm,1000,89,2026083703,0,0.25,0.75,373,287,balance,100,ZLZ,0.22,0.3,-0.07999999999999999,0.0,0.0021000000000000003,0.0017333333333333337,0.8253968253968255,0.0,1.0,0.1631996154718078,1.0,0.4465319679914965,0.0
main,sbm,1000,89,2026083703,0,0.25,0.75,373,287,inference,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,89,2026083703,0,0.25,0.75,373,287,inference,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,89,2026083703,1,0.5,0.8,700,271,balance,100,LOO,0.62,0.7,-0.07999999999999996,2.220446049250313e-16,0.0021000000000000003,0.0023797979797979805,1.1332371332371334,4.8454105225024765e-15,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,sbm,1000,89,2026083703,1,0.5,0.8,700,271,balance,100,ZLZ,0.66,0.7,-0.039999999999999925,2.220446049250313e-16,0.0021000000000000003,0.0022666666666666673,1.0793650793650795,4.8454105225024765e-15,1.0,0.18662590024152625,1.0,0.48844800973272545,0.0
main,sbm,1000,89,2026083703,1,0.5,0.8,700,271,inference,63,LOO,0.5714285714285714,0.7,-0.12857142857142856,4.440892098500626e-16,0.003333333333333335,0.003949967083607638,1.1849901250822907,7.691850745534255e-15,0.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,sbm,1000,89,2026083703,1,0.5,0.8,700,271,inference,63,ZLZ,0.6349206349206349,0.7,-0.06507936507936507,4.440892098500626e-16,0.003333333333333335,0.0037386519721389158,1.1215955916416742,7.691850745534255e-15,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,sbm,1000,89,2026083703,2,0.75,0.25,287,373,balance,100,LOO,0.29,0.3,-0.010000000000000009,0.0,0.0021000000000000003,0.0020797979797979797,0.9903799903799902,0.0,1.0,0.17876753950040003,1.0,0.4765784017795497,0.0
main,sbm,1000,89,2026083703,2,0.75,0.25,287,373,balance,100,ZLZ,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797973,1.0466570466570462,0.0,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,sbm,1000,89,2026083703,2,0.75,0.25,287,373,inference,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,89,2026083703,2,0.75,0.25,287,373,inference,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,89,2026083703,3,0.5,0.2,700,856,balance,100,LOO,0.26,0.3,-0.03999999999999998,0.0,0.0021000000000000003,0.0019434343434343432,0.9254449254449252,0.0,1.0,0.17280767345260742,1.0,0.46757636232486777,0.0
main,sbm,1000,89,2026083703,3,0.5,0.2,700,856,balance,100,ZLZ,0.29,0.3,-0.010000000000000009,0.0,0.0021000000000000003,0.0020797979797979797,0.9903799903799902,0.0,1.0,0.17876753950040003,1.0,0.4765784017795497,0.0
main,sbm,1000,89,2026083703,3,0.5,0.2,700,856,inference,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,89,2026083703,3,0.5,0.2,700,856,inference,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,90,2026083703,0,0.25,0.75,659,263,balance,100,LOO,0.36,0.3,0.06,0.0,0.0021000000000000003,0.0023272727272727277,1.1082251082251082,0.0,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
main,sbm,1000,90,2026083703,0,0.25,0.75,659,263,balance,100,ZLZ,0.37,0.3,0.07,0.0,0.0021000000000000003,0.002354545454545454,1.1212121212121209,0.0,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
main,sbm,1000,90,2026083703,0,0.25,0.75,659,263,inference,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,90,2026083703,0,0.25,0.75,659,263,inference,63,ZLZ,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.003803672006436983,1.1411016019310944,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,1000,90,2026083703,1,0.5,0.8,287,586,balance,100,LOO,0.4,0.3,0.10000000000000003,0.0,0.0021000000000000003,0.0024242424242424247,1.1544011544011545,0.0,0.0,0.19300391129826333,1.0,0.49808163349452306,0.0
main,sbm,1000,90,2026083703,1,0.5,0.8,287,586,balance,100,ZLZ,0.42,0.3,0.12,0.0,0.0021000000000000003,0.0024606060606060616,1.171717171717172,0.0,0.0,0.19444605273204785,1.0,0.5002599062916051,0.0
main,sbm,1000,90,2026083703,1,0.5,0.8,287,586,inference,63,LOO,0.3968253968253968,0.3,0.09682539682539681,1.1102230246251565e-16,0.003333333333333335,0.003860564536447793,1.1581693609343373,1.9229626863835637e-15,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,sbm,1000,90,2026083703,1,0.5,0.8,287,586,inference,63,ZLZ,0.3968253968253968,0.3,0.09682539682539681,1.1102230246251565e-16,0.003333333333333335,0.003860564536447793,1.1581693609343373,1.9229626863835637e-15,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,sbm,1000,90,2026083703,2,0.75,0.25,263,659,balance,100,LOO,0.38,0.3,0.08000000000000002,0.0,0.0021000000000000003,0.00237979797979798,1.1332371332371332,0.0,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,sbm,1000,90,2026083703,2,0.75,0.25,263,659,balance,100,ZLZ,0.38,0.3,0.08000000000000002,0.0,0.0021000000000000003,0.00237979797979798,1.1332371332371332,0.0,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,sbm,1000,90,2026083703,2,0.75,0.25,263,659,inference,63,LOO,0.42857142857142855,0.3,0.12857142857142856,1.1102230246251565e-16,0.003333333333333335,0.003949967083607637,1.1849901250822905,1.9229626863835637e-15,0.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,sbm,1000,90,2026083703,2,0.75,0.25,263,659,inference,63,ZLZ,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,1000,90,2026083703,3,0.5,0.2,287,828,balance,100,LOO,0.73,0.7,0.030000000000000027,2.220446049250313e-16,0.0021000000000000003,0.001990909090909091,0.9480519480519479,4.8454105225024765e-15,1.0,0.1749056349975362,1.0,0.47074521418335036,0.0
main,sbm,1000,90,2026083703,3,0.5,0.2,287,828,balance,100,ZLZ,0.71,0.7,0.010000000000000009,2.220446049250313e-16,0.0021000000000000003,0.0020797979797979793,0.99037999037999,4.8454105225024765e-15,1.0,0.17876753950040003,1.0,0.4765784017795496,0.0
main,sbm,1000,90,2026083703,3,0.5,0.2,287,828,inference,63,LOO,0.6825396825396826,0.7,-0.0174603174603174,4.440892098500626e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,7.691850745534255e-15,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,sbm,1000,90,2026083703,3,0.5,0.2,287,828,inference,63,ZLZ,0.7142857142857143,0.7,0.014285714285714346,4.440892098500626e-16,0.003333333333333335,0.0032916392363396955,0.9874917709019082,7.691850745534255e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,91,2026083703,0,0.25,0.75,146,694,balance,100,LOO,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797973,1.0466570466570462,0.0,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,sbm,1000,91,2026083703,0,0.25,0.75,146,694,balance,100,ZLZ,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797973,1.0466570466570462,0.0,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,sbm,1000,91,2026083703,0,0.25,0.75,146,694,inference,63,LOO,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.0037386519721389158,1.1215955916416742,1.9229626863835637e-15,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,sbm,1000,91,2026083703,0,0.25,0.75,146,694,inference,63,ZLZ,0.4126984126984127,0.3,0.11269841269841269,1.1102230246251565e-16,0.003333333333333335,0.003909329562171343,1.1727988686514024,1.9229626863835637e-15,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,sbm,1000,91,2026083703,1,0.5,0.8,541,662,balance,100,LOO,0.36,0.3,0.06,0.0,0.0021000000000000003,0.0023272727272727273,1.108225108225108,0.0,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
main,sbm,1000,91,2026083703,1,0.5,0.8,541,662,balance,100,ZLZ,0.34,0.3,0.040000000000000036,0.0,0.0021000000000000003,0.002266666666666667,1.0793650793650793,0.0,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,sbm,1000,91,2026083703,1,0.5,0.8,541,662,inference,63,LOO,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.0037386519721389158,1.1215955916416742,1.9229626863835637e-15,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,sbm,1000,91,2026083703,1,0.5,0.8,541,662,inference,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,91,2026083703,2,0.75,0.25,694,146,balance,100,LOO,0.29,0.3,-0.010000000000000009,0.0,0.0021000000000000003,0.0020797979797979797,0.9903799903799902,0.0,1.0,0.17876753950040003,1.0,0.4765784017795497,0.0
main,sbm,1000,91,2026083703,2,0.75,0.25,694,146,balance,100,ZLZ,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.002036363636363636,0.9696969696969694,0.0,1.0,0.17689100658936685,1.0,0.4737440053069331,0.0
main,sbm,1000,91,2026083703,2,0.75,0.25,694,146,inference,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,91,2026083703,2,0.75,0.25,694,146,inference,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.0032916392363396955,0.9874917709019082,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,91,2026083703,3,0.5,0.2,541,428,balance,100,LOO,0.73,0.7,0.030000000000000027,2.220446049250313e-16,0.0021000000000000003,0.001990909090909091,0.9480519480519479,4.8454105225024765e-15,1.0,0.1749056349975362,1.0,0.47074521418335036,0.0
main,sbm,1000,91,2026083703,3,0.5,0.2,541,428,balance,100,ZLZ,0.7,0.7,0.0,2.220446049250313e-16,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,4.8454105225024765e-15,1.0,0.1805386275963523,1.0,0.47925352984276937,0.0
main,sbm,1000,91,2026083703,3,0.5,0.2,541,428,inference,63,LOO,0.7301587301587301,0.7,0.030158730158730163,4.440892098500626e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,7.691850745534255e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,91,2026083703,3,0.5,0.2,541,428,inference,63,ZLZ,0.7619047619047619,0.7,0.06190476190476191,4.440892098500626e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,7.691850745534255e-15,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
main,sbm,1000,92,2026083703,0,0.25,0.75,872,623,balance,100,LOO,0.33,0.3,0.030000000000000027,0.0,0.0021000000000000003,0.002233333333333333,1.063492063492063,0.0,1.0,0.1852485685006343,1.0,0.48636762829893676,0.0
main,sbm,1000,92,2026083703,0,0.25,0.75,872,623,balance,100,ZLZ,0.33,0.3,0.030000000000000027,0.0,0.0021000000000000003,0.002233333333333333,1.063492063492063,0.0,1.0,0.1852485685006343,1.0,0.48636762829893676,0.0
main,sbm,1000,92,2026083703,0,0.25,0.75,872,623,inference,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,92,2026083703,0,0.25,0.75,872,623,inference,63,ZLZ,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.003738651972138915,1.121595591641674,1.9229626863835637e-15,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,sbm,1000,92,2026083703,1,0.5,0.8,379,535,balance,100,LOO,0.29,0.3,-0.010000000000000009,0.0,0.0021000000000000003,0.0020797979797979797,0.9903799903799902,0.0,1.0,0.17876753950040003,1.0,0.4765784017795497,0.0
main,sbm,1000,92,2026083703,1,0.5,0.8,379,535,balance,100,ZLZ,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,92,2026083703,1,0.5,0.8,379,535,inference,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,92,2026083703,1,0.5,0.8,379,535,inference,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,92,2026083703,2,0.75,0.25,623,872,balance,100,LOO,0.34,0.3,0.040000000000000036,0.0,0.0021000000000000003,0.0022666666666666664,1.079365079365079,0.0,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,sbm,1000,92,2026083703,2,0.75,0.25,623,872,balance,100,ZLZ,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,92,2026083703,2,0.75,0.25,623,872,inference,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,92,2026083703,2,0.75,0.25,623,872,inference,63,ZLZ,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,1000,92,2026083703,3,0.5,0.2,379,504,balance,100,LOO,0.68,0.7,-0.019999999999999907,2.220446049250313e-16,0.0021000000000000003,0.0021979797979797978,1.0466570466570464,4.8454105225024765e-15,1.0,0.18377648252871737,1.0,0.4841441259762986,0.0
main,sbm,1000,92,2026083703,3,0.5,0.2,379,504,balance,100,ZLZ,0.68,0.7,-0.019999999999999907,-0.006999999999999895,0.0020790000000000006,0.0021979797979797978,1.0572293400576225,0.15352206215727712,1.0,0.18377648252871737,1.0,0.4841441259762986,0.0
main,sbm,1000,92,2026083703,3,0.5,0.2,379,504,inference,63,LOO,0.6666666666666666,0.7,-0.033333333333333326,4.440892098500626e-16,0.003333333333333335,0.003584229390681003,1.0752688172043006,7.691850745534255e-15,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
main,sbm,1000,92,2026083703,3,0.5,0.2,379,504,inference,63,ZLZ,0.6190476190476191,0.7,-0.08095238095238089,-0.011111111111110739,0.003280423280423282,0.003803672006436983,1.15950646647837,0.19399589841578607,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,1000,93,2026083703,0,0.25,0.75,489,440,balance,100,LOO,0.29,0.3,-0.010000000000000009,0.0,0.0021000000000000003,0.0020797979797979793,0.99037999037999,0.0,1.0,0.17876753950040003,1.0,0.4765784017795497,0.0
main,sbm,1000,93,2026083703,0,0.25,0.75,489,440,balance,100,ZLZ,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,93,2026083703,0,0.25,0.75,489,440,inference,63,LOO,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.0037386519721389153,1.121595591641674,1.9229626863835637e-15,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,sbm,1000,93,2026083703,0,0.25,0.75,489,440,inference,63,ZLZ,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,1000,93,2026083703,1,0.5,0.8,335,795,balance,100,LOO,0.8,0.7,0.10000000000000009,2.220446049250313e-16,0.0021000000000000003,0.0016161616161616164,0.7696007696007696,4.8454105225024765e-15,0.0,0.15758703368071014,1.0,0.42229322484517984,0.0
main,sbm,1000,93,2026083703,1,0.5,0.8,335,795,balance,100,ZLZ,0.81,0.7,0.1100000000000001,2.220446049250313e-16,0.0021000000000000003,0.0015545454545454543,0.7402597402597401,4.8454105225024765e-15,0.0,0.15455383979097492,1.0,0.4100024912238086,0.0
main,sbm,1000,93,2026083703,1,0.5,0.8,335,795,inference,63,LOO,0.8412698412698413,0.7,0.14126984126984132,4.440892098500626e-16,0.003333333333333335,0.002153788636123505,0.6461365908370511,7.691850745534255e-15,0.0,0.18191965648766395,1.0,0.4610347983784949,0.0
main,sbm,1000,93,2026083703,1,0.5,0.8,335,795,inference,63,ZLZ,0.8412698412698413,0.7,0.14126984126984132,4.440892098500626e-16,0.003333333333333335,0.0021537886361235052,0.6461365908370513,7.691850745534255e-15,0.0,0.18191965648766395,1.0,0.4610347983784949,0.0
main,sbm,1000,93,2026083703,2,0.75,0.25,440,489,balance,100,LOO,0.35,0.3,0.04999999999999999,0.0,0.0021000000000000003,0.002297979797979798,1.094276094276094,0.0,1.0,0.18791056132880235,1.0,0.4903884174031023,0.0
main,sbm,1000,93,2026083703,2,0.75,0.25,440,489,balance,100,ZLZ,0.34,0.3,0.040000000000000036,0.0,0.0021000000000000003,0.0022666666666666664,1.079365079365079,0.0,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,sbm,1000,93,2026083703,2,0.75,0.25,440,489,inference,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,93,2026083703,2,0.75,0.25,440,489,inference,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,93,2026083703,3,0.5,0.2,335,333,balance,100,LOO,0.38,0.3,0.08000000000000002,0.0,0.0021000000000000003,0.00237979797979798,1.1332371332371332,0.0,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
main,sbm,1000,93,2026083703,3,0.5,0.2,335,333,balance,100,ZLZ,0.41,0.3,0.10999999999999999,0.0,0.0021000000000000003,0.002443434343434343,1.1635401635401632,0.0,0.0,0.19376637903798294,1.0,0.4992332977468464,0.0
main,sbm,1000,93,2026083703,3,0.5,0.2,335,333,inference,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,93,2026083703,3,0.5,0.2,335,333,inference,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,94,2026083703,0,0.25,0.75,210,428,balance,100,LOO,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,94,2026083703,0,0.25,0.75,210,428,balance,100,ZLZ,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797973,1.0466570466570462,0.0,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,sbm,1000,94,2026083703,0,0.25,0.75,210,428,inference,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,1000,94,2026083703,0,0.25,0.75,210,428,inference,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,94,2026083703,1,0.5,0.8,46,510,balance,100,LOO,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,94,2026083703,1,0.5,0.8,46,510,balance,100,ZLZ,0.3,0.3,0.0,0.0,0.0021000000000000003,0.0021212121212121206,1.0101010101010097,0.0,1.0,0.1805386275963523,1.0,0.4792535298427693,0.0
main,sbm,1000,94,2026083703,1,0.5,0.8,46,510,inference,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,94,2026083703,1,0.5,0.8,46,510,inference,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,94,2026083703,2,0.75,0.25,428,210,balance,100,LOO,0.33,0.3,0.030000000000000027,0.0,0.0021000000000000003,0.002233333333333333,1.063492063492063,0.0,1.0,0.1852485685006343,1.0,0.48636762829893676,0.0
main,sbm,1000,94,2026083703,2,0.75,0.25,428,210,balance,100,ZLZ,0.34,0.3,0.040000000000000036,0.0,0.0021000000000000003,0.0022666666666666664,1.079365079365079,0.0,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,sbm,1000,94,2026083703,2,0.75,0.25,428,210,inference,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,94,2026083703,2,0.75,0.25,428,210,inference,63,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,1000,94,2026083703,3,0.5,0.2,46,520,balance,100,LOO,0.75,0.7,0.050000000000000044,2.220446049250313e-16,0.0021000000000000003,0.001893939393939394,0.9018759018759017,4.8454105225024765e-15,1.0,0.17059296809316105,1.0,0.46423117555953497,0.0
main,sbm,1000,94,2026083703,3,0.5,0.2,46,520,balance,100,ZLZ,0.75,0.7,0.050000000000000044,2.220446049250313e-16,0.0021000000000000003,0.001893939393939394,0.9018759018759017,4.8454105225024765e-15,1.0,0.17059296809316105,1.0,0.46423117555953497,0.0
main,sbm,1000,94,2026083703,3,0.5,0.2,46,520,inference,63,LOO,0.7142857142857143,0.7,0.014285714285714346,4.440892098500626e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,7.691850745534255e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,94,2026083703,3,0.5,0.2,46,520,inference,63,ZLZ,0.7301587301587301,0.7,0.030158730158730163,4.440892098500626e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,7.691850745534255e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,95,2026083703,0,0.25,0.75,210,929,balance,100,LOO,0.36,0.3,0.06,0.0,0.0021000000000000003,0.0023272727272727273,1.108225108225108,0.0,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
main,sbm,1000,95,2026083703,0,0.25,0.75,210,929,balance,100,ZLZ,0.35,0.3,0.04999999999999999,0.0,0.0021000000000000003,0.0022979797979797976,1.0942760942760938,0.0,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,sbm,1000,95,2026083703,0,0.25,0.75,210,929,inference,63,LOO,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.003738651972138915,1.121595591641674,1.9229626863835637e-15,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,sbm,1000,95,2026083703,0,0.25,0.75,210,929,inference,63,ZLZ,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,1000,95,2026083703,1,0.5,0.8,847,850,balance,100,LOO,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797973,1.0466570466570462,0.0,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,sbm,1000,95,2026083703,1,0.5,0.8,847,850,balance,100,ZLZ,0.33,0.3,0.030000000000000027,0.0,0.0021000000000000003,0.0022333333333333324,1.0634920634920628,0.0,1.0,0.1852485685006342,1.0,0.48636762829893676,0.0
main,sbm,1000,95,2026083703,1,0.5,0.8,847,850,inference,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,95,2026083703,1,0.5,0.8,847,850,inference,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,95,2026083703,2,0.75,0.25,929,210,balance,100,LOO,0.31,0.3,0.010000000000000009,0.0,0.0021000000000000003,0.0021606060606060595,1.0288600288600283,0.0,1.0,0.18220734573073974,1.0,0.4817740338883364,0.0
main,sbm,1000,95,2026083703,2,0.75,0.25,929,210,balance,100,ZLZ,0.29,0.3,-0.010000000000000009,0.0,0.0021000000000000003,0.0020797979797979793,0.99037999037999,0.0,1.0,0.17876753950040003,1.0,0.4765784017795497,0.0
main,sbm,1000,95,2026083703,2,0.75,0.25,929,210,inference,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,95,2026083703,2,0.75,0.25,929,210,inference,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,95,2026083703,3,0.5,0.2,847,940,balance,100,LOO,0.69,0.7,-0.010000000000000009,2.220446049250313e-16,0.0021000000000000003,0.00216060606060606,1.0288600288600285,4.8454105225024765e-15,1.0,0.18220734573073982,1.0,0.48177403388833634,0.0
main,sbm,1000,95,2026083703,3,0.5,0.2,847,940,balance,100,ZLZ,0.66,0.7,-0.039999999999999925,-0.006999999999999895,0.0020790000000000006,0.0022666666666666673,1.0902677569344237,0.15352206215727712,1.0,0.18662590024152625,1.0,0.48844800973272545,0.0
main,sbm,1000,95,2026083703,3,0.5,0.2,847,940,inference,63,LOO,0.6349206349206349,0.7,-0.06507936507936507,4.440892098500626e-16,0.003333333333333335,0.0037386519721389153,1.121595591641674,7.691850745534255e-15,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,sbm,1000,95,2026083703,3,0.5,0.2,847,940,inference,63,ZLZ,0.6190476190476191,0.7,-0.08095238095238089,-0.011111111111110739,0.003280423280423282,0.0038036720064369835,1.1595064664783703,0.19399589841578607,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,1000,96,2026083703,0,0.25,0.75,266,769,balance,100,LOO,0.24,0.3,-0.06,0.0,0.0021000000000000003,0.0018424242424242428,0.8773448773448774,0.0,1.0,0.16825690901144352,1.0,0.4607026908832934,0.0
main,sbm,1000,96,2026083703,0,0.25,0.75,266,769,balance,100,ZLZ,0.22,0.3,-0.07999999999999999,0.0,0.0021000000000000003,0.0017333333333333337,0.8253968253968255,0.0,1.0,0.1631996154718078,1.0,0.4465319679914965,0.0
main,sbm,1000,96,2026083703,0,0.25,0.75,266,769,inference,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,1000,96,2026083703,0,0.25,0.75,266,769,inference,63,ZLZ,0.20634920634920634,0.3,-0.09365079365079365,1.1102230246251565e-16,0.003333333333333335,0.002641438893359016,0.7924316680077045,1.9229626863835637e-15,1.0,0.20146442600338674,1.0,0.5234144786109522,0.0
main,sbm,1000,96,2026083703,1,0.5,0.8,814,909,balance,100,LOO,0.29,0.3,-0.010000000000000009,0.0,0.0021000000000000003,0.0020797979797979793,0.99037999037999,0.0,1.0,0.17876753950040003,1.0,0.4765784017795497,0.0
main,sbm,1000,96,2026083703,1,0.5,0.8,814,909,balance,100,ZLZ,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.0019909090909090914,0.9480519480519481,0.0,1.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,sbm,1000,96,2026083703,1,0.5,0.8,814,909,inference,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,96,2026083703,1,0.5,0.8,814,909,inference,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,96,2026083703,2,0.75,0.25,769,266,balance,100,LOO,0.33,0.3,0.030000000000000027,0.0,0.0021000000000000003,0.002233333333333333,1.063492063492063,0.0,1.0,0.1852485685006343,1.0,0.48636762829893676,0.0
main,sbm,1000,96,2026083703,2,0.75,0.25,769,266,balance,100,ZLZ,0.29,0.3,-0.010000000000000009,0.0,0.0021000000000000003,0.0020797979797979793,0.99037999037999,0.0,1.0,0.17876753950040003,1.0,0.4765784017795497,0.0
main,sbm,1000,96,2026083703,2,0.75,0.25,769,266,inference,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,96,2026083703,2,0.75,0.25,769,266,inference,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,96,2026083703,3,0.5,0.2,814,501,balance,100,LOO,0.71,0.7,0.010000000000000009,2.220446049250313e-16,0.0021000000000000003,0.00207979797979798,0.9903799903799904,4.8454105225024765e-15,1.0,0.17876753950040003,1.0,0.47657840177954963,0.0
main,sbm,1000,96,2026083703,3,0.5,0.2,814,501,balance,100,ZLZ,0.66,0.7,-0.039999999999999925,-0.006999999999999895,0.0020790000000000006,0.0022666666666666673,1.0902677569344237,0.15352206215727712,1.0,0.18662590024152625,1.0,0.48844800973272545,0.0
main,sbm,1000,96,2026083703,3,0.5,0.2,814,501,inference,63,LOO,0.6825396825396826,0.7,-0.0174603174603174,4.440892098500626e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,7.691850745534255e-15,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,sbm,1000,96,2026083703,3,0.5,0.2,814,501,inference,63,ZLZ,0.6984126984126984,0.7,-0.0015873015873015817,4.440892098500626e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,7.691850745534255e-15,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,1000,97,2026083703,0,0.25,0.75,649,340,balance,100,LOO,0.26,0.3,-0.03999999999999998,0.0,0.0021000000000000003,0.0019434343434343432,0.9254449254449252,0.0,1.0,0.17280767345260742,1.0,0.46757636232486777,0.0
main,sbm,1000,97,2026083703,0,0.25,0.75,649,340,balance,100,ZLZ,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.001990909090909091,0.9480519480519479,0.0,1.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,sbm,1000,97,2026083703,0,0.25,0.75,649,340,inference,63,LOO,0.15873015873015872,0.3,-0.14126984126984127,1.1102230246251565e-16,0.003333333333333335,0.0021537886361235057,0.6461365908370514,1.9229626863835637e-15,0.0,0.18191965648766395,1.0,0.4610347983784949,0.0
main,sbm,1000,97,2026083703,0,0.25,0.75,649,340,inference,63,ZLZ,0.1746031746031746,0.3,-0.1253968253968254,1.1102230246251565e-16,0.003333333333333335,0.0023244662261559345,0.69733986784678,1.9229626863835637e-15,0.0,0.18899038375401322,1.0,0.48224778039458777,0.0
main,sbm,1000,97,2026083703,1,0.5,0.8,470,210,balance,100,LOO,0.69,0.7,-0.010000000000000009,2.220446049250313e-16,0.0021000000000000003,0.0021606060606060603,1.0288600288600287,4.8454105225024765e-15,1.0,0.18220734573073982,1.0,0.4817740338883365,0.0
main,sbm,1000,97,2026083703,1,0.5,0.8,470,210,balance,100,ZLZ,0.68,0.7,-0.019999999999999907,-0.006999999999999895,0.0020790000000000006,0.0021979797979797978,1.0572293400576225,0.15352206215727712,1.0,0.18377648252871737,1.0,0.4841441259762986,0.0
main,sbm,1000,97,2026083703,1,0.5,0.8,470,210,inference,63,LOO,0.6825396825396826,0.7,-0.0174603174603174,4.440892098500626e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,7.691850745534255e-15,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,sbm,1000,97,2026083703,1,0.5,0.8,470,210,inference,63,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,-0.011111111111110739,0.003280423280423282,0.0035842293906810036,1.0926118626430796,0.19399589841578607,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,sbm,1000,97,2026083703,2,0.75,0.25,340,649,balance,100,LOO,0.35,0.3,0.04999999999999999,0.0,0.0021000000000000003,0.0022979797979797976,1.0942760942760938,0.0,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
main,sbm,1000,97,2026083703,2,0.75,0.25,340,649,balance,100,ZLZ,0.32,0.3,0.020000000000000018,0.0,0.0021000000000000003,0.0021979797979797973,1.0466570466570462,0.0,1.0,0.18377648252871728,1.0,0.4841441259762985,0.0
main,sbm,1000,97,2026083703,2,0.75,0.25,340,649,inference,63,LOO,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,1000,97,2026083703,2,0.75,0.25,340,649,inference,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,97,2026083703,3,0.5,0.2,470,75,balance,100,LOO,0.26,0.3,-0.03999999999999998,0.0,0.0021000000000000003,0.0019434343434343432,0.9254449254449252,0.0,1.0,0.17280767345260742,1.0,0.46757636232486777,0.0
main,sbm,1000,97,2026083703,3,0.5,0.2,470,75,balance,100,ZLZ,0.29,0.3,-0.010000000000000009,0.0,0.0021000000000000003,0.0020797979797979793,0.99037999037999,0.0,1.0,0.17876753950040003,1.0,0.4765784017795497,0.0
main,sbm,1000,97,2026083703,3,0.5,0.2,470,75,inference,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,1000,97,2026083703,3,0.5,0.2,470,75,inference,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,1000,98,2026083703,0,0.25,0.75,366,36,balance,100,LOO,0.29,0.3,-0.010000000000000009,0.0,0.0021000000000000003,0.0020797979797979793,0.99037999037999,0.0,1.0,0.17876753950040003,1.0,0.4765784017795497,0.0
main,sbm,1000,98,2026083703,0,0.25,0.75,366,36,balance,100,ZLZ,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.002036363636363635,0.9696969696969691,0.0,1.0,0.17689100658936674,1.0,0.47374400530693306,0.0
main,sbm,1000,98,2026083703,0,0.25,0.75,366,36,inference,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,98,2026083703,0,0.25,0.75,366,36,inference,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,98,2026083703,1,0.5,0.8,328,876,balance,100,LOO,0.37,0.3,0.07,0.0,0.0021000000000000003,0.002354545454545454,1.1212121212121209,0.0,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
main,sbm,1000,98,2026083703,1,0.5,0.8,328,876,balance,100,ZLZ,0.34,0.3,0.040000000000000036,0.0,0.0021000000000000003,0.0022666666666666673,1.0793650793650795,0.0,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
main,sbm,1000,98,2026083703,1,0.5,0.8,328,876,inference,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,98,2026083703,1,0.5,0.8,328,876,inference,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.0032916392363396964,0.9874917709019084,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,1000,98,2026083703,2,0.75,0.25,36,366,balance,100,LOO,0.28,0.3,-0.019999999999999962,0.0,0.0021000000000000003,0.002036363636363635,0.9696969696969691,0.0,1.0,0.17689100658936674,1.0,0.47374400530693306,0.0
main,sbm,1000,98,2026083703,2,0.75,0.25,36,366,balance,100,ZLZ,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.001990909090909091,0.9480519480519479,0.0,1.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,sbm,1000,98,2026083703,2,0.75,0.25,36,366,inference,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,1000,98,2026083703,2,0.75,0.25,36,366,inference,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,1000,98,2026083703,3,0.5,0.2,328,854,balance,100,LOO,0.67,0.7,-0.029999999999999916,2.220446049250313e-16,0.0021000000000000003,0.0022333333333333333,1.0634920634920633,4.8454105225024765e-15,1.0,0.1852485685006342,1.0,0.48636762829893687,0.0
main,sbm,1000,98,2026083703,3,0.5,0.2,328,854,balance,100,ZLZ,0.68,0.7,-0.019999999999999907,2.220446049250313e-16,0.0021000000000000003,0.0021979797979797978,1.0466570466570464,4.8454105225024765e-15,1.0,0.18377648252871737,1.0,0.4841441259762986,0.0
main,sbm,1000,98,2026083703,3,0.5,0.2,328,854,inference,63,LOO,0.6984126984126984,0.7,-0.0015873015873015817,4.440892098500626e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,7.691850745534255e-15,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,1000,98,2026083703,3,0.5,0.2,328,854,inference,63,ZLZ,0.6984126984126984,0.7,-0.0015873015873015817,4.440892098500626e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,7.691850745534255e-15,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,1000,99,2026083703,0,0.25,0.75,889,611,balance,100,LOO,0.36,0.3,0.06,0.0,0.0021000000000000003,0.0023272727272727273,1.108225108225108,0.0,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
main,sbm,1000,99,2026083703,0,0.25,0.75,889,611,balance,100,ZLZ,0.33,0.3,0.030000000000000027,0.0,0.0021000000000000003,0.002233333333333333,1.063492063492063,0.0,1.0,0.1852485685006343,1.0,0.48636762829893676,0.0
main,sbm,1000,99,2026083703,0,0.25,0.75,889,611,inference,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,1000,99,2026083703,0,0.25,0.75,889,611,inference,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,1000,99,2026083703,1,0.5,0.8,750,658,balance,100,LOO,0.29,0.3,-0.010000000000000009,0.0,0.0021000000000000003,0.00207979797979798,0.9903799903799904,0.0,1.0,0.17876753950040003,1.0,0.4765784017795497,0.0
main,sbm,1000,99,2026083703,1,0.5,0.8,750,658,balance,100,ZLZ,0.27,0.3,-0.02999999999999997,0.0,0.0021000000000000003,0.001990909090909091,0.9480519480519479,0.0,1.0,0.1749056349975363,1.0,0.47074521418335036,0.0
main,sbm,1000,99,2026083703,1,0.5,0.8,750,658,inference,63,LOO,0.20634920634920634,0.3,-0.09365079365079365,1.1102230246251565e-16,0.003333333333333335,0.0026414388933590164,0.7924316680077046,1.9229626863835637e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
main,sbm,1000,99,2026083703,1,0.5,0.8,750,658,inference,63,ZLZ,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.00278773397052967,0.8363201911589005,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,1000,99,2026083703,2,0.75,0.25,611,889,balance,100,LOO,0.2,0.3,-0.09999999999999998,0.0,0.0021000000000000003,0.0016161616161616164,0.7696007696007696,0.0,0.0,0.15758703368071006,1.0,0.42229322484517995,0.0
main,sbm,1000,99,2026083703,2,0.75,0.25,611,889,balance,100,ZLZ,0.22,0.3,-0.07999999999999999,0.0,0.0021000000000000003,0.0017333333333333337,0.8253968253968255,0.0,1.0,0.1631996154718078,1.0,0.4465319679914965,0.0
main,sbm,1000,99,2026083703,2,0.75,0.25,611,889,inference,63,LOO,0.19047619047619047,0.3,-0.10952380952380952,1.1102230246251565e-16,0.003333333333333335,0.002487016311901105,0.7461048935703312,1.9229626863835637e-15,0.0,0.19548678470487635,1.0,0.5030270187568459,0.0
main,sbm,1000,99,2026083703,2,0.75,0.25,611,889,inference,63,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,1000,99,2026083703,3,0.5,0.2,750,229,balance,100,LOO,0.73,0.7,0.030000000000000027,2.220446049250313e-16,0.0021000000000000003,0.001990909090909091,0.9480519480519479,4.8454105225024765e-15,1.0,0.1749056349975362,1.0,0.47074521418335036,0.0
main,sbm,1000,99,2026083703,3,0.5,0.2,750,229,balance,100,ZLZ,0.72,0.7,0.020000000000000018,-0.006999999999999895,0.0020790000000000006,0.0020363636363636356,0.979491888582797,0.15352206215727712,1.0,0.17689100658936674,1.0,0.47374400530693306,0.0
main,sbm,1000,99,2026083703,3,0.5,0.2,750,229,inference,63,LOO,0.746031746031746,0.7,0.04603174603174609,4.440892098500626e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,7.691850745534255e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,1000,99,2026083703,3,0.5,0.2,750,229,inference,63,ZLZ,0.7619047619047619,0.7,0.06190476190476191,-0.011111111111110739,0.003280423280423282,0.002925901543413063,0.8919280511372075,0.19399589841578607,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0


==> generated_results/regenerated_20260831/jobs/main_sbm_n2000_raw.csv <==
stream,model,n,replication,base_seed,target_id,target_u,target_v,i,j,regime,h,method,estimate,target,err,bias,oracle_V,empirical_V,Vratio,std_bias,normal_cover_P,normal_width,EB_cover_mean,EB_width,EB_full
main,sbm,2000,0,2026084703,0,0.25,0.75,705,1176,balance,159,LOO,0.27672955974842767,0.3,-0.023270440251572322,5.551115123125783e-17,0.0013207547169811324,0.0012667741171510701,0.9591289744143814,1.5274575480845734e-15,1.0,0.13951717609179157,1.0,0.34015972418091744,0.0
main,sbm,2000,0,2026084703,0,0.25,0.75,705,1176,balance,159,ZLZ,0.2641509433962264,0.3,-0.03584905660377358,5.551115123125783e-17,0.0013207547169811324,0.0012302229272095572,0.9314545020300931,1.5274575480845734e-15,1.0,0.1374896463759988,1.0,0.33709725560347914,0.0
main,sbm,2000,0,2026084703,0,0.25,0.75,705,1176,inference,96,LOO,0.22916666666666666,0.3,-0.07083333333333333,-5.551115123125783e-17,0.0021875,0.0018594663742690061,0.8500417710944027,1.1868783374443498e-15,1.0,0.16903329264047123,1.0,0.4644529891427188,0.0
main,sbm,2000,0,2026084703,0,0.25,0.75,705,1176,inference,96,ZLZ,0.1875,0.3,-0.11249999999999999,-5.551115123125783e-17,0.0021875,0.0016036184210526316,0.7330827067669172,1.1868783374443498e-15,0.0,0.1569743180087777,1.0,0.41367912404684243,0.0
main,sbm,2000,0,2026084703,1,0.5,0.8,1899,962,balance,159,LOO,0.6540880503144654,0.7,-0.04591194968553458,3.3306690738754696e-16,0.0013207547169811324,0.0014320055237359926,1.0842327536858227,9.16474528850744e-15,1.0,0.14833732167513802,1.0,0.35348205355889584,0.0
main,sbm,2000,0,2026084703,1,0.5,0.8,1899,962,balance,159,ZLZ,0.6540880503144654,0.7,-0.04591194968553458,3.3306690738754696e-16,0.0013207547169811324,0.0014320055237359924,1.0842327536858225,9.16474528850744e-15,1.0,0.14833732167513802,1.0,0.35348205355889584,0.0
main,sbm,2000,0,2026084703,1,0.5,0.8,1899,962,inference,96,LOO,0.6145833333333334,0.7,-0.08541666666666659,1.1102230246251565e-16,0.0021875,0.0024933753654970765,1.139828738512949,2.3737566748886996e-15,1.0,0.19573654529586637,1.0,0.5109063927317612,0.0
main,sbm,2000,0,2026084703,1,0.5,0.8,1899,962,inference,96,ZLZ,0.625,0.7,-0.07499999999999996,1.1102230246251565e-16,0.0021875,0.0024671052631578946,1.1278195488721803,2.3737566748886996e-15,1.0,0.19470267871540736,1.0,0.509344795931844,0.0
main,sbm,2000,0,2026084703,2,0.75,0.25,1176,705,balance,159,LOO,0.27044025157232704,0.3,-0.02955974842767295,5.551115123125783e-17,0.0013207547169811324,0.0012487488727963515,0.9454812894029516,1.5274575480845734e-15,1.0,0.13852100739216977,1.0,0.3386550678907253,0.0
main,sbm,2000,0,2026084703,2,0.75,0.25,1176,705,balance,159,ZLZ,0.27672955974842767,0.3,-0.023270440251572322,5.551115123125783e-17,0.0013207547169811324,0.0012667741171510703,0.9591289744143816,1.5274575480845734e-15,1.0,0.13951717609179157,1.0,0.34015972418091744,0.0
main,sbm,2000,0,2026084703,2,0.75,0.25,1176,705,inference,96,LOO,0.3020833333333333,0.3,0.002083333333333326,-5.551115123125783e-17,0.0021875,0.0022192525584795327,1.0145154553049291,1.1868783374443498e-15,1.0,0.18466366525247144,1.0,0.4941814357900661,0.0
main,sbm,2000,0,2026084703,2,0.75,0.25,1176,705,inference,96,ZLZ,0.3229166666666667,0.3,0.022916666666666696,-5.551115123125783e-17,0.0021875,0.0023014894005847957,1.052109440267335,1.1868783374443498e-15,1.0,0.18805400031491482,1.0,0.4993023445071355,0.0
main,sbm,2000,0,2026084703,3,0.5,0.2,1899,1258,balance,159,LOO,0.3018867924528302,0.3,0.0018867924528301883,5.551115123125783e-17,0.0013207547169811324,0.00133386808224919,1.0099286908458152,1.5274575480845734e-15,1.0,0.1431642317088805,1.0,0.34566839472739974,0.0
main,sbm,2000,0,2026084703,3,0.5,0.2,1899,1258,balance,159,ZLZ,0.27044025157232704,0.3,-0.02955974842767295,5.551115123125783e-17,0.0013207547169811324,0.0012487488727963517,0.9454812894029518,1.5274575480845734e-15,1.0,0.1385210073921698,1.0,0.3386550678907253,0.0
main,sbm,2000,0,2026084703,3,0.5,0.2,1899,1258,inference,96,LOO,0.3020833333333333,0.3,0.002083333333333326,-5.551115123125783e-17,0.0021875,0.002219252558479532,1.0145154553049287,1.1868783374443498e-15,1.0,0.18466366525247135,1.0,0.4941814357900661,0.0
main,sbm,2000,0,2026084703,3,0.5,0.2,1899,1258,inference,96,ZLZ,0.2708333333333333,0.3,-0.029166666666666674,-5.551115123125783e-17,0.0021875,0.0020787646198830415,0.9502923976608189,1.1868783374443498e-15,1.0,0.17872312312844785,1.0,0.48520858402564315,0.0
main,sbm,2000,1,2026084703,0,0.25,0.75,30,1866,balance,159,LOO,0.34591194968553457,0.3,0.04591194968553458,5.551115123125783e-17,0.0013207547169811324,0.0014320055237359928,1.084232753685823,1.5274575480845734e-15,1.0,0.1483373216751379,1.0,0.35348205355889595,0.0
main,sbm,2000,1,2026084703,0,0.25,0.75,30,1866,balance,159,ZLZ,0.3584905660377358,0.3,0.058490566037735836,5.551115123125783e-17,0.0013207547169811324,0.0014555384816435416,1.102050564672967,1.5274575480845734e-15,1.0,0.14955121048215314,1.0,0.35531556371612416,0.0
main,sbm,2000,1,2026084703,0,0.25,0.75,30,1866,inference,96,LOO,0.3541666666666667,0.3,0.054166666666666696,-5.551115123125783e-17,0.0021875,0.002407711988304093,1.1006683375104425,1.1868783374443498e-15,1.0,0.19234475771553272,1.0,0.5057832900688461,0.0
main,sbm,2000,1,2026084703,0,0.25,0.75,30,1866,inference,96,ZLZ,0.3854166666666667,0.3,0.0854166666666667,-5.551115123125783e-17,0.0021875,0.0024933753654970765,1.139828738512949,1.1868783374443498e-15,1.0,0.19573654529586637,1.0,0.5109063927317612,0.0
main,sbm,2000,1,2026084703,1,0.5,0.8,308,413,balance,159,LOO,0.22641509433962265,0.3,-0.07358490566037734,5.551115123125783e-17,0.0013207547169811324,0.0011085525278152054,0.8393326282029411,1.5274575480845734e-15,0.0,0.1305137369962027,1.0,0.3265605403542381,0.0
main,sbm,2000,1,2026084703,1,0.5,0.8,308,413,balance,159,ZLZ,0.22012578616352202,0.3,-0.07987421383647797,5.551115123125783e-17,0.0013207547169811324,0.001086521673603882,0.8226521243000819,1.5274575480845734e-15,0.0,0.12921034427538647,1.0,0.324591839614382,0.0
main,sbm,2000,1,2026084703,1,0.5,0.8,308,413,inference,96,LOO,0.23958333333333334,0.3,-0.060416666666666646,-5.551115123125783e-17,0.0021875,0.0019177174707602342,0.8766708437761069,1.1868783374443498e-15,1.0,0.1716605102363514,1.0,0.4745409080413239,0.0
main,sbm,2000,1,2026084703,1,0.5,0.8,308,413,inference,96,ZLZ,0.21875,0.3,-0.08124999999999999,-5.551115123125783e-17,0.0021875,0.0017989309210526315,0.8223684210526315,1.1868783374443498e-15,1.0,0.16625906356643583,1.0,0.4519411646838697,0.0
main,sbm,2000,1,2026084703,2,0.75,0.25,1866,30,balance,159,LOO,0.37735849056603776,0.3,0.07735849056603777,5.551115123125783e-17,0.0013207547169811324,0.0014870826592642994,1.1259340134429694,1.5274575480845734e-15,0.0,0.15116304837535022,1.0,0.35775015338521343,0.0
main,sbm,2000,1,2026084703,2,0.75,0.25,1866,30,balance,159,ZLZ,0.389937106918239,0.3,0.08993710691823903,5.551115123125783e-17,0.0013207547169811324,0.0015056086048510942,1.1399608008158282,1.5274575480845734e-15,0.0,0.15210172195761906,1.0,0.35916796656337713,0.0
main,sbm,2000,1,2026084703,2,0.75,0.25,1866,30,inference,96,LOO,0.3541666666666667,0.3,0.054166666666666696,-5.551115123125783e-17,0.0021875,0.002407711988304093,1.1006683375104425,1.1868783374443498e-15,1.0,0.19234475771553272,1.0,0.5057832900688461,0.0
main,sbm,2000,1,2026084703,2,0.75,0.25,1866,30,inference,96,ZLZ,0.3541666666666667,0.3,0.054166666666666696,-5.551115123125783e-17,0.0021875,0.002407711988304093,1.1006683375104425,1.1868783374443498e-15,1.0,0.19234475771553272,1.0,0.5057832900688461,0.0
main,sbm,2000,1,2026084703,3,0.5,0.2,308,557,balance,159,LOO,0.6729559748427673,0.7,-0.0270440251572327,3.3306690738754696e-16,0.0013207547169811324,0.0013929508276341012,1.0546627694943906,9.16474528850744e-15,1.0,0.1463005569860647,1.0,0.3504056360783838,0.0
main,sbm,2000,1,2026084703,3,0.5,0.2,308,557,balance,159,ZLZ,0.6729559748427673,0.7,-0.0270440251572327,-0.004402515723270217,0.0013124480835409993,0.0013929508276341012,1.0613378503139757,0.12152338248028641,1.0,0.1463005569860647,1.0,0.3504056360783838,0.0
main,sbm,2000,1,2026084703,3,0.5,0.2,308,557,inference,96,LOO,0.6875,0.7,-0.012499999999999956,1.1102230246251565e-16,0.0021875,0.002261513157894737,1.0338345864661653,2.3737566748886996e-15,1.0,0.186413622554904,1.0,0.49682464698880485,0.0
main,sbm,2000,1,2026084703,3,0.5,0.2,308,557,inference,96,ZLZ,0.6979166666666666,0.7,-0.002083333333333326,-0.007291666666666585,0.0021647135416666668,0.0022192525584795327,1.0251945653607706,0.156720781993874,1.0,0.18466366525247135,1.0,0.4941814357900662,0.0
main,sbm,2000,2,2026084703,0,0.25,0.75,191,213,balance,159,LOO,0.27044025157232704,0.3,-0.02955974842767295,5.551115123125783e-17,0.0013207547169811324,0.0012487488727963517,0.9454812894029518,1.5274575480845734e-15,1.0,0.1385210073921698,1.0,0.3386550678907253,0.0
main,sbm,2000,2,2026084703,0,0.25,0.75,191,213,balance,159,ZLZ,0.25157232704402516,0.3,-0.04842767295597483,5.551115123125783e-17,0.0013207547169811324,0.0011916689323397422,0.9022636202000903,1.5274575480845734e-15,1.0,0.13531810125010846,1.0,0.33381725992167566,0.0
main,sbm,2000,2,2026084703,0,0.25,0.75,191,213,inference,96,LOO,0.2604166666666667,0.3,-0.039583333333333304,-5.551115123125783e-17,0.0021875,0.0020273665935672505,0.9267961570593144,1.1868783374443498e-15,1.0,0.17649980491365436,1.0,0.48185038803107105,0.0
main,sbm,2000,2,2026084703,0,0.25,0.75,191,213,inference,96,ZLZ,0.2708333333333333,0.3,-0.029166666666666674,-5.551115123125783e-17,0.0021875,0.0020787646198830415,0.9502923976608189,1.1868783374443498e-15,1.0,0.17872312312844785,1.0,0.48520858402564315,0.0
main,sbm,2000,2,2026084703,1,0.5,0.8,923,828,balance,159,LOO,0.660377358490566,0.7,-0.03962264150943395,3.3306690738754696e-16,0.0013207547169811324,0.0014194879929341046,1.0747551946501075,9.16474528850744e-15,1.0,0.1476875711944119,1.0,0.3525006423298027,0.0
main,sbm,2000,2,2026084703,1,0.5,0.8,923,828,balance,159,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,3.3306690738754696e-16,0.0013207547169811324,0.0014064697609001405,1.0648985332529632,9.16474528850744e-15,1.0,0.14700878435045173,1.0,0.3514753733218001,0.0
main,sbm,2000,2,2026084703,1,0.5,0.8,923,828,inference,96,LOO,0.6145833333333334,0.7,-0.08541666666666659,1.1102230246251565e-16,0.0021875,0.0024933753654970765,1.139828738512949,2.3737566748886996e-15,1.0,0.19573654529586637,1.0,0.5109063927317612,0.0
main,sbm,2000,2,2026084703,1,0.5,0.8,923,828,inference,96,ZLZ,0.6458333333333334,0.7,-0.054166666666666585,1.1102230246251565e-16,0.0021875,0.0024077119883040934,1.1006683375104427,2.3737566748886996e-15,1.0,0.19234475771553283,1.0,0.5057832900688461,0.0
main,sbm,2000,2,2026084703,2,0.75,0.25,213,191,balance,159,LOO,0.29559748427672955,0.3,-0.004402515723270439,5.551115123125783e-17,0.0013207547169811324,0.0013178456428227733,0.9977974152800996,1.5274575480845734e-15,1.0,0.14230178872993637,1.0,0.34436572354962314,0.0
main,sbm,2000,2,2026084703,2,0.75,0.25,213,191,balance,159,ZLZ,0.2830188679245283,0.3,-0.016981132075471694,5.551115123125783e-17,0.0013207547169811324,0.0012842986602737134,0.9723975570643828,1.5274575480845734e-15,1.0,0.14047890114766848,1.0,0.3416123553018413,0.0
main,sbm,2000,2,2026084703,2,0.75,0.25,213,191,inference,96,LOO,0.3125,0.3,0.012500000000000011,-5.551115123125783e-17,0.0021875,0.002261513157894737,1.0338345864661653,1.1868783374443498e-15,1.0,0.18641362255490412,1.0,0.49682464698880485,0.0
main,sbm,2000,2,2026084703,2,0.75,0.25,213,191,inference,96,ZLZ,0.3229166666666667,0.3,0.022916666666666696,-5.551115123125783e-17,0.0021875,0.0023014894005847952,1.0521094402673348,1.1868783374443498e-15,1.0,0.18805400031491482,1.0,0.4993023445071355,0.0
main,sbm,2000,2,2026084703,3,0.5,0.2,923,1060,balance,159,LOO,0.2830188679245283,0.3,-0.016981132075471694,5.551115123125783e-17,0.0013207547169811324,0.0012842986602737139,0.9723975570643831,1.5274575480845734e-15,1.0,0.1404789011476685,1.0,0.3416123553018413,0.0
main,sbm,2000,2,2026084703,3,0.5,0.2,923,1060,balance,159,ZLZ,0.2641509433962264,0.3,-0.03584905660377358,5.551115123125783e-17,0.0013207547169811324,0.001230222927209557,0.931454502030093,1.5274575480845734e-15,1.0,0.1374896463759988,1.0,0.33709725560347914,0.0
main,sbm,2000,2,2026084703,3,0.5,0.2,923,1060,inference,96,LOO,0.2708333333333333,0.3,-0.029166666666666674,-5.551115123125783e-17,0.0021875,0.0020787646198830415,0.9502923976608189,1.1868783374443498e-15,1.0,0.17872312312844785,1.0,0.48520858402564315,0.0
main,sbm,2000,2,2026084703,3,0.5,0.2,923,1060,inference,96,ZLZ,0.28125,0.3,-0.01874999999999999,-5.551115123125783e-17,0.0021875,0.0021278782894736843,0.9727443609022556,1.1868783374443498e-15,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
main,sbm,2000,3,2026084703,0,0.25,0.75,1582,48,balance,159,LOO,0.33962264150943394,0.3,0.03962264150943395,5.551115123125783e-17,0.0013207547169811324,0.0014194879929341046,1.0747551946501075,1.5274575480845734e-15,1.0,0.14768757119441178,1.0,0.3525006423298026,0.0
main,sbm,2000,3,2026084703,0,0.25,0.75,1582,48,balance,159,ZLZ,0.33962264150943394,0.3,0.03962264150943395,5.551115123125783e-17,0.0013207547169811324,0.0014194879929341046,1.0747551946501075,1.5274575480845734e-15,1.0,0.14768757119441178,1.0,0.3525006423298026,0.0
main,sbm,2000,3,2026084703,0,0.25,0.75,1582,48,inference,96,LOO,0.3854166666666667,0.3,0.0854166666666667,-5.551115123125783e-17,0.0021875,0.0024933753654970765,1.139828738512949,1.1868783374443498e-15,1.0,0.19573654529586637,1.0,0.5109063927317612,0.0
main,sbm,2000,3,2026084703,0,0.25,0.75,1582,48,inference,96,ZLZ,0.375,0.3,0.07500000000000001,-5.551115123125783e-17,0.0021875,0.0024671052631578946,1.1278195488721803,1.1868783374443498e-15,1.0,0.19470267871540747,1.0,0.509344795931844,0.0
main,sbm,2000,3,2026084703,1,0.5,0.8,1023,1830,balance,159,LOO,0.2893081761006289,0.3,-0.010691823899371067,5.551115123125783e-17,0.0013207547169811324,0.0013013225021642812,0.9852870373529555,1.5274575480845734e-15,1.0,0.14140688532750767,1.0,0.3430140227442374,0.0
main,sbm,2000,3,2026084703,1,0.5,0.8,1023,1830,balance,159,ZLZ,0.2893081761006289,0.3,-0.010691823899371067,5.551115123125783e-17,0.0013207547169811324,0.0013013225021642812,0.9852870373529555,1.5274575480845734e-15,1.0,0.14140688532750767,1.0,0.3430140227442374,0.0
main,sbm,2000,3,2026084703,1,0.5,0.8,1023,1830,inference,96,LOO,0.3333333333333333,0.3,0.033333333333333326,-5.551115123125783e-17,0.0021875,0.002339181286549708,1.069340016708438,1.1868783374443498e-15,1.0,0.18958764291397276,1.0,0.5016188246218545,0.0
main,sbm,2000,3,2026084703,1,0.5,0.8,1023,1830,inference,96,ZLZ,0.3333333333333333,0.3,0.033333333333333326,-5.551115123125783e-17,0.0021875,0.002339181286549708,1.069340016708438,1.1868783374443498e-15,1.0,0.18958764291397276,1.0,0.5016188246218545,0.0
main,sbm,2000,3,2026084703,2,0.75,0.25,48,1582,balance,159,LOO,0.2830188679245283,0.3,-0.016981132075471694,5.551115123125783e-17,0.0013207547169811324,0.0012842986602737139,0.9723975570643831,1.5274575480845734e-15,1.0,0.1404789011476685,1.0,0.3416123553018413,0.0
main,sbm,2000,3,2026084703,2,0.75,0.25,48,1582,balance,159,ZLZ,0.24528301886792453,0.3,-0.05471698113207546,5.551115123125783e-17,0.0013207547169811324,0.0011716408830567211,0.8870995257429458,1.5274575480845734e-15,1.0,0.13417615592800525,1.0,0.3320924163157577,0.0
main,sbm,2000,3,2026084703,2,0.75,0.25,48,1582,inference,96,LOO,0.23958333333333334,0.3,-0.060416666666666646,-5.551115123125783e-17,0.0021875,0.0019177174707602342,0.8766708437761069,1.1868783374443498e-15,1.0,0.1716605102363514,1.0,0.4745409080413239,0.0
main,sbm,2000,3,2026084703,2,0.75,0.25,48,1582,inference,96,ZLZ,0.2604166666666667,0.3,-0.039583333333333304,-5.551115123125783e-17,0.0021875,0.0020273665935672505,0.9267961570593144,1.1868783374443498e-15,1.0,0.17649980491365436,1.0,0.48185038803107105,0.0
main,sbm,2000,3,2026084703,3,0.5,0.2,1023,493,balance,159,LOO,0.6981132075471698,0.7,-0.0018867924528301883,3.3306690738754696e-16,0.0013207547169811324,0.00133386808224919,1.0099286908458152,9.16474528850744e-15,1.0,0.1431642317088806,1.0,0.34566839472739974,0.0
main,sbm,2000,3,2026084703,3,0.5,0.2,1023,493,balance,159,ZLZ,0.6792452830188679,0.7,-0.02075471698113207,3.3306690738754696e-16,0.0013207547169811324,0.001378931193135987,1.04404790337439,9.16474528850744e-15,1.0,0.14556245937744405,1.0,0.349290781526129,0.0
main,sbm,2000,3,2026084703,3,0.5,0.2,1023,493,inference,96,LOO,0.6458333333333334,0.7,-0.054166666666666585,1.1102230246251565e-16,0.0021875,0.0024077119883040934,1.1006683375104427,2.3737566748886996e-15,1.0,0.19234475771553283,1.0,0.5057832900688461,0.0
main,sbm,2000,3,2026084703,3,0.5,0.2,1023,493,inference,96,ZLZ,0.6458333333333334,0.7,-0.054166666666666585,1.1102230246251565e-16,0.0021875,0.002407711988304093,1.1006683375104425,2.3737566748886996e-15,1.0,0.19234475771553283,1.0,0.5057832900688461,0.0
main,sbm,2000,4,2026084703,0,0.25,0.75,745,112,balance,159,LOO,0.2893081761006289,0.3,-0.010691823899371067,5.551115123125783e-17,0.0013207547169811324,0.001301322502164281,0.9852870373529554,1.5274575480845734e-15,1.0,0.14140688532750767,1.0,0.3430140227442374,0.0
main,sbm,2000,4,2026084703,0,0.25,0.75,745,112,balance,159,ZLZ,0.3081761006289308,0.3,0.008176100628930816,5.551115123125783e-17,0.0013207547169811324,0.0013493898204435316,1.0216808640501023,1.5274575480845734e-15,1.0,0.14399479752126698,1.0,0.34692291725405644,0.0
main,sbm,2000,4,2026084703,0,0.25,0.75,745,112,inference,96,LOO,0.2604166666666667,0.3,-0.039583333333333304,-5.551115123125783e-17,0.0021875,0.002027366593567251,0.9267961570593146,1.1868783374443498e-15,1.0,0.17649980491365444,1.0,0.48185038803107105,0.0
main,sbm,2000,4,2026084703,0,0.25,0.75,745,112,inference,96,ZLZ,0.2708333333333333,0.3,-0.029166666666666674,-5.551115123125783e-17,0.0021875,0.0020787646198830415,0.9502923976608189,1.1868783374443498e-15,1.0,0.17872312312844785,1.0,0.48520858402564315,0.0
main,sbm,2000,4,2026084703,1,0.5,0.8,1566,1934,balance,159,LOO,0.33962264150943394,0.3,0.03962264150943395,5.551115123125783e-17,0.0013207547169811324,0.0014194879929341046,1.0747551946501075,1.5274575480845734e-15,1.0,0.14768757119441178,1.0,0.3525006423298026,0.0
main,sbm,2000,4,2026084703,1,0.5,0.8,1566,1934,balance,159,ZLZ,0.3522012578616352,0.3,0.05220125786163521,5.551115123125783e-17,0.0013207547169811324,0.0014440223533058044,1.0933312103601087,1.5274575480845734e-15,1.0,0.14895841575937985,1.0,0.35442018092729316,0.0
main,sbm,2000,4,2026084703,1,0.5,0.8,1566,1934,inference,96,LOO,0.3645833333333333,0.3,0.06458333333333333,-5.551115123125783e-17,0.0021875,0.0024385508040935676,1.1147660818713452,1.1868783374443498e-15,1.0,0.19357264782087358,1.0,0.5076379483926494,0.0
main,sbm,2000,4,2026084703,1,0.5,0.8,1566,1934,inference,96,ZLZ,0.3541666666666667,0.3,0.054166666666666696,-5.551115123125783e-17,0.0021875,0.002407711988304093,1.1006683375104425,1.1868783374443498e-15,1.0,0.19234475771553272,1.0,0.5057832900688461,0.0
main,sbm,2000,4,2026084703,2,0.75,0.25,112,745,balance,159,LOO,0.3270440251572327,0.3,0.0270440251572327,5.551115123125783e-17,0.0013207547169811324,0.0013929508276341017,1.054662769494391,1.5274575480845734e-15,1.0,0.1463005569860648,1.0,0.35040563607838393,0.0
main,sbm,2000,4,2026084703,2,0.75,0.25,112,745,balance,159,ZLZ,0.3081761006289308,0.3,0.008176100628930816,5.551115123125783e-17,0.0013207547169811324,0.0013493898204435314,1.021680864050102,1.5274575480845734e-15,1.0,0.14399479752126698,1.0,0.34692291725405644,0.0
main,sbm,2000,4,2026084703,2,0.75,0.25,112,745,inference,96,LOO,0.3854166666666667,0.3,0.0854166666666667,-5.551115123125783e-17,0.0021875,0.0024933753654970757,1.1398287385129489,1.1868783374443498e-15,1.0,0.19573654529586626,1.0,0.5109063927317611,0.0
main,sbm,2000,4,2026084703,2,0.75,0.25,112,745,inference,96,ZLZ,0.3541666666666667,0.3,0.054166666666666696,-5.551115123125783e-17,0.0021875,0.002407711988304093,1.1006683375104425,1.1868783374443498e-15,1.0,0.19234475771553272,1.0,0.5057832900688461,0.0
main,sbm,2000,4,2026084703,3,0.5,0.2,1566,54,balance,159,LOO,0.7547169811320755,0.7,0.05471698113207557,3.3306690738754696e-16,0.0013207547169811324,0.0011716408830567211,0.8870995257429458,9.16474528850744e-15,1.0,0.13417615592800525,1.0,0.3320924163157577,0.0
main,sbm,2000,4,2026084703,3,0.5,0.2,1566,54,balance,159,ZLZ,0.7484276729559748,0.7,0.04842767295597483,3.3306690738754696e-16,0.0013207547169811324,0.0011916689323397415,0.9022636202000898,9.16474528850744e-15,1.0,0.13531810125010835,1.0,0.33381725992167577,0.0
main,sbm,2000,4,2026084703,3,0.5,0.2,1566,54,inference,96,LOO,0.75,0.7,0.050000000000000044,1.1102230246251565e-16,0.0021875,0.001973684210526316,0.9022556390977443,2.3737566748886996e-15,1.0,0.17414737000358094,1.0,0.4782971685953934,0.0
main,sbm,2000,4,2026084703,3,0.5,0.2,1566,54,inference,96,ZLZ,0.75,0.7,0.050000000000000044,1.1102230246251565e-16,0.0021875,0.001973684210526316,0.9022556390977443,2.3737566748886996e-15,1.0,0.17414737000358094,1.0,0.4782971685953934,0.0
main,sbm,2000,5,2026084703,0,0.25,0.75,1951,848,balance,159,LOO,0.37735849056603776,0.3,0.07735849056603777,5.551115123125783e-17,0.0013207547169811324,0.0014870826592642994,1.1259340134429694,1.5274575480845734e-15,0.0,0.15116304837535022,1.0,0.35775015338521343,0.0
main,sbm,2000,5,2026084703,0,0.25,0.75,1951,848,balance,159,ZLZ,0.36477987421383645,0.3,0.06477987421383646,5.551115123125783e-17,0.0013207547169811324,0.001466553908749203,1.1103908166243963,1.5274575480845734e-15,1.0,0.150116041098719,1.0,0.35616870830943614,0.0
main,sbm,2000,5,2026084703,0,0.25,0.75,1951,848,inference,96,LOO,0.3854166666666667,0.3,0.0854166666666667,-5.551115123125783e-17,0.0021875,0.0024933753654970757,1.1398287385129489,1.1868783374443498e-15,1.0,0.19573654529586626,1.0,0.5109063927317611,0.0
main,sbm,2000,5,2026084703,0,0.25,0.75,1951,848,inference,96,ZLZ,0.3854166666666667,0.3,0.0854166666666667,-5.551115123125783e-17,0.0021875,0.0024933753654970765,1.139828738512949,1.1868783374443498e-15,1.0,0.19573654529586637,1.0,0.5109063927317612,0.0
main,sbm,2000,5,2026084703,1,0.5,0.8,1730,683,balance,159,LOO,0.6981132075471698,0.7,-0.0018867924528301883,3.3306690738754696e-16,0.0013207547169811324,0.00133386808224919,1.0099286908458152,9.16474528850744e-15,1.0,0.1431642317088806,1.0,0.34566839472739974,0.0
main,sbm,2000,5,2026084703,1,0.5,0.8,1730,683,balance,159,ZLZ,0.6855345911949685,0.7,-0.014465408805031443,3.3306690738754696e-16,0.0013207547169811324,0.0013644108574057967,1.0330539348929602,9.16474528850744e-15,1.0,0.1447940347284007,1.0,0.34813011970031504,0.0
main,sbm,2000,5,2026084703,1,0.5,0.8,1730,683,inference,96,LOO,0.6770833333333334,0.7,-0.022916666666666585,1.1102230246251565e-16,0.0021875,0.0023014894005847957,1.052109440267335,2.3737566748886996e-15,1.0,0.18805400031491493,1.0,0.49930234450713556,0.0
main,sbm,2000,5,2026084703,1,0.5,0.8,1730,683,inference,96,ZLZ,0.71875,0.7,0.018750000000000044,1.1102230246251565e-16,0.0021875,0.0021278782894736843,0.9727443609022556,2.3737566748886996e-15,1.0,0.18082208741702122,1.0,0.48837895047149704,0.0
main,sbm,2000,5,2026084703,2,0.75,0.25,848,1951,balance,159,LOO,0.3018867924528302,0.3,0.0018867924528301883,5.551115123125783e-17,0.0013207547169811324,0.00133386808224919,1.0099286908458152,1.5274575480845734e-15,1.0,0.1431642317088805,1.0,0.34566839472739974,0.0
main,sbm,2000,5,2026084703,2,0.75,0.25,848,1951,balance,159,ZLZ,0.3270440251572327,0.3,0.0270440251572327,5.551115123125783e-17,0.0013207547169811324,0.0013929508276341012,1.0546627694943906,1.5274575480845734e-15,1.0,0.1463005569860648,1.0,0.3504056360783839,0.0
main,sbm,2000,5,2026084703,2,0.75,0.25,848,1951,inference,96,LOO,0.3125,0.3,0.012500000000000011,-5.551115123125783e-17,0.0021875,0.002261513157894737,1.0338345864661653,1.1868783374443498e-15,1.0,0.18641362255490412,1.0,0.49682464698880485,0.0
main,sbm,2000,5,2026084703,2,0.75,0.25,848,1951,inference,96,ZLZ,0.3125,0.3,0.012500000000000011,-5.551115123125783e-17,0.0021875,0.002261513157894737,1.0338345864661653,1.1868783374443498e-15,1.0,0.18641362255490412,1.0,0.49682464698880485,0.0
main,sbm,2000,5,2026084703,3,0.5,0.2,1730,1068,balance,159,LOO,0.2830188679245283,0.3,-0.016981132075471694,5.551115123125783e-17,0.0013207547169811324,0.0012842986602737139,0.9723975570643831,1.5274575480845734e-15,1.0,0.1404789011476685,1.0,0.3416123553018413,0.0
main,sbm,2000,5,2026084703,3,0.5,0.2,1730,1068,balance,159,ZLZ,0.2893081761006289,0.3,-0.010691823899371067,5.551115123125783e-17,0.0013207547169811324,0.001301322502164281,0.9852870373529554,1.5274575480845734e-15,1.0,0.14140688532750767,1.0,0.3430140227442374,0.0
main,sbm,2000,5,2026084703,3,0.5,0.2,1730,1068,inference,96,LOO,0.2916666666666667,0.3,-0.008333333333333304,-5.551115123125783e-17,0.0021875,0.0021747076023391817,0.9941520467836258,1.1868783374443498e-15,1.0,0.1828009814135189,1.0,0.4913679575549203,0.0
main,sbm,2000,5,2026084703,3,0.5,0.2,1730,1068,inference,96,ZLZ,0.3020833333333333,0.3,0.002083333333333326,-5.551115123125783e-17,0.0021875,0.002219252558479532,1.0145154553049287,1.1868783374443498e-15,1.0,0.18466366525247135,1.0,0.4941814357900661,0.0
main,sbm,2000,6,2026084703,0,0.25,0.75,1834,729,balance,159,LOO,0.3584905660377358,0.3,0.058490566037735836,5.551115123125783e-17,0.0013207547169811324,0.0014555384816435416,1.102050564672967,1.5274575480845734e-15,1.0,0.14955121048215314,1.0,0.35531556371612416,0.0
main,sbm,2000,6,2026084703,0,0.25,0.75,1834,729,balance,159,ZLZ,0.36477987421383645,0.3,0.06477987421383646,5.551115123125783e-17,0.0013207547169811324,0.001466553908749203,1.1103908166243963,1.5274575480845734e-15,1.0,0.150116041098719,1.0,0.35616870830943614,0.0
main,sbm,2000,6,2026084703,0,0.25,0.75,1834,729,inference,96,LOO,0.3333333333333333,0.3,0.033333333333333326,-5.551115123125783e-17,0.0021875,0.002339181286549708,1.069340016708438,1.1868783374443498e-15,1.0,0.18958764291397276,1.0,0.5016188246218545,0.0
main,sbm,2000,6,2026084703,0,0.25,0.75,1834,729,inference,96,ZLZ,0.3333333333333333,0.3,0.033333333333333326,-5.551115123125783e-17,0.0021875,0.002339181286549708,1.069340016708438,1.1868783374443498e-15,1.0,0.18958764291397276,1.0,0.5016188246218545,0.0
main,sbm,2000,6,2026084703,1,0.5,0.8,823,628,balance,159,LOO,0.27044025157232704,0.3,-0.02955974842767295,5.551115123125783e-17,0.0013207547169811324,0.0012487488727963513,0.9454812894029515,1.5274575480845734e-15,1.0,0.13852100739216977,1.0,0.3386550678907253,0.0
main,sbm,2000,6,2026084703,1,0.5,0.8,823,628,balance,159,ZLZ,0.2830188679245283,0.3,-0.016981132075471694,5.551115123125783e-17,0.0013207547169811324,0.0012842986602737134,0.9723975570643828,1.5274575480845734e-15,1.0,0.14047890114766848,1.0,0.3416123553018413,0.0
main,sbm,2000,6,2026084703,1,0.5,0.8,823,628,inference,96,LOO,0.2916666666666667,0.3,-0.008333333333333304,-5.551115123125783e-17,0.0021875,0.0021747076023391817,0.9941520467836258,1.1868783374443498e-15,1.0,0.1828009814135189,1.0,0.4913679575549203,0.0
main,sbm,2000,6,2026084703,1,0.5,0.8,823,628,inference,96,ZLZ,0.3229166666666667,0.3,0.022916666666666696,-5.551115123125783e-17,0.0021875,0.0023014894005847957,1.052109440267335,1.1868783374443498e-15,1.0,0.18805400031491482,1.0,0.4993023445071355,0.0
main,sbm,2000,6,2026084703,2,0.75,0.25,729,1834,balance,159,LOO,0.389937106918239,0.3,0.08993710691823903,5.551115123125783e-17,0.0013207547169811324,0.0015056086048510942,1.1399608008158282,1.5274575480845734e-15,0.0,0.15210172195761906,1.0,0.35916796656337713,0.0
main,sbm,2000,6,2026084703,2,0.75,0.25,729,1834,balance,159,ZLZ,0.36477987421383645,0.3,0.06477987421383646,5.551115123125783e-17,0.0013207547169811324,0.001466553908749203,1.1103908166243963,1.5274575480845734e-15,1.0,0.150116041098719,1.0,0.35616870830943614,0.0
main,sbm,2000,6,2026084703,2,0.75,0.25,729,1834,inference,96,LOO,0.3645833333333333,0.3,0.06458333333333333,-5.551115123125783e-17,0.0021875,0.0024385508040935676,1.1147660818713452,1.1868783374443498e-15,1.0,0.19357264782087358,1.0,0.5076379483926494,0.0
main,sbm,2000,6,2026084703,2,0.75,0.25,729,1834,inference,96,ZLZ,0.375,0.3,0.07500000000000001,-5.551115123125783e-17,0.0021875,0.0024671052631578946,1.1278195488721803,1.1868783374443498e-15,1.0,0.19470267871540747,1.0,0.509344795931844,0.0
main,sbm,2000,6,2026084703,3,0.5,0.2,823,1221,balance,159,LOO,0.6918238993710691,0.7,-0.008176100628930816,3.3306690738754696e-16,0.0013207547169811324,0.0013493898204435316,1.0216808640501023,9.16474528850744e-15,1.0,0.14399479752126698,1.0,0.34692291725405644,0.0
main,sbm,2000,6,2026084703,3,0.5,0.2,823,1221,balance,159,ZLZ,0.6855345911949685,0.7,-0.014465408805031443,3.3306690738754696e-16,0.0013207547169811324,0.001364410857405797,1.0330539348929602,9.16474528850744e-15,1.0,0.1447940347284009,1.0,0.34813011970031504,0.0
main,sbm,2000,6,2026084703,3,0.5,0.2,823,1221,inference,96,LOO,0.6666666666666666,0.7,-0.033333333333333326,1.1102230246251565e-16,0.0021875,0.002339181286549708,1.069340016708438,2.3737566748886996e-15,1.0,0.18958764291397268,1.0,0.5016188246218545,0.0
main,sbm,2000,6,2026084703,3,0.5,0.2,823,1221,inference,96,ZLZ,0.6979166666666666,0.7,-0.002083333333333326,1.1102230246251565e-16,0.0021875,0.002219252558479532,1.0145154553049287,2.3737566748886996e-15,1.0,0.18466366525247135,1.0,0.4941814357900662,0.0
main,sbm,2000,7,2026084703,0,0.25,0.75,519,1921,balance,159,LOO,0.3081761006289308,0.3,0.008176100628930816,5.551115123125783e-17,0.0013207547169811324,0.0013493898204435316,1.0216808640501023,1.5274575480845734e-15,1.0,0.14399479752126698,1.0,0.34692291725405644,0.0
main,sbm,2000,7,2026084703,0,0.25,0.75,519,1921,balance,159,ZLZ,0.3081761006289308,0.3,0.008176100628930816,5.551115123125783e-17,0.0013207547169811324,0.0013493898204435314,1.021680864050102,1.5274575480845734e-15,1.0,0.14399479752126698,1.0,0.34692291725405644,0.0
main,sbm,2000,7,2026084703,0,0.25,0.75,519,1921,inference,96,LOO,0.3229166666666667,0.3,0.022916666666666696,-5.551115123125783e-17,0.0021875,0.0023014894005847952,1.0521094402673348,1.1868783374443498e-15,1.0,0.18805400031491482,1.0,0.4993023445071355,0.0
main,sbm,2000,7,2026084703,0,0.25,0.75,519,1921,inference,96,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,-5.551115123125783e-17,0.0021875,0.0021747076023391817,0.9941520467836258,1.1868783374443498e-15,1.0,0.1828009814135189,1.0,0.4913679575549203,0.0
main,sbm,2000,7,2026084703,1,0.5,0.8,747,274,balance,159,LOO,0.7044025157232704,0.7,0.004402515723270439,3.3306690738754696e-16,0.0013207547169811324,0.0013178456428227733,0.9977974152800996,9.16474528850744e-15,1.0,0.14230178872993648,1.0,0.34436572354962314,0.0
main,sbm,2000,7,2026084703,1,0.5,0.8,747,274,balance,159,ZLZ,0.710691823899371,0.7,0.010691823899371067,3.3306690738754696e-16,0.0013207547169811324,0.001301322502164281,0.9852870373529554,9.16474528850744e-15,1.0,0.14140688532750767,1.0,0.34301402274423753,0.0
main,sbm,2000,7,2026084703,1,0.5,0.8,747,274,inference,96,LOO,0.6875,0.7,-0.012499999999999956,1.1102230246251565e-16,0.0021875,0.002261513157894737,1.0338345864661653,2.3737566748886996e-15,1.0,0.186413622554904,1.0,0.49682464698880485,0.0
main,sbm,2000,7,2026084703,1,0.5,0.8,747,274,inference,96,ZLZ,0.7083333333333334,0.7,0.008333333333333415,1.1102230246251565e-16,0.0021875,0.0021747076023391817,0.9941520467836258,2.3737566748886996e-15,1.0,0.18280098141351897,1.0,0.49136795755492035,0.0
main,sbm,2000,7,2026084703,2,0.75,0.25,1921,519,balance,159,LOO,0.2641509433962264,0.3,-0.03584905660377358,5.551115123125783e-17,0.0013207547169811324,0.0012302229272095572,0.9314545020300931,1.5274575480845734e-15,1.0,0.1374896463759988,1.0,0.33709725560347914,0.0
main,sbm,2000,7,2026084703,2,0.75,0.25,1921,519,balance,159,ZLZ,0.25157232704402516,0.3,-0.04842767295597483,5.551115123125783e-17,0.0013207547169811324,0.001191668932339742,0.9022636202000901,1.5274575480845734e-15,1.0,0.13531810125010846,1.0,0.33381725992167566,0.0
main,sbm,2000,7,2026084703,2,0.75,0.25,1921,519,inference,96,LOO,0.28125,0.3,-0.01874999999999999,-5.551115123125783e-17,0.0021875,0.0021278782894736843,0.9727443609022556,1.1868783374443498e-15,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
main,sbm,2000,7,2026084703,2,0.75,0.25,1921,519,inference,96,ZLZ,0.28125,0.3,-0.01874999999999999,-5.551115123125783e-17,0.0021875,0.0021278782894736843,0.9727443609022556,1.1868783374443498e-15,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
main,sbm,2000,7,2026084703,3,0.5,0.2,747,1570,balance,159,LOO,0.27672955974842767,0.3,-0.023270440251572322,5.551115123125783e-17,0.0013207547169811324,0.0012667741171510701,0.9591289744143814,1.5274575480845734e-15,1.0,0.13951717609179157,1.0,0.34015972418091744,0.0
main,sbm,2000,7,2026084703,3,0.5,0.2,747,1570,balance,159,ZLZ,0.27044025157232704,0.3,-0.02955974842767295,5.551115123125783e-17,0.0013207547169811324,0.0012487488727963515,0.9454812894029516,1.5274575480845734e-15,1.0,0.13852100739216977,1.0,0.3386550678907253,0.0
main,sbm,2000,7,2026084703,3,0.5,0.2,747,1570,inference,96,LOO,0.2604166666666667,0.3,-0.039583333333333304,-5.551115123125783e-17,0.0021875,0.0020273665935672505,0.9267961570593144,1.1868783374443498e-15,1.0,0.17649980491365436,1.0,0.48185038803107105,0.0
main,sbm,2000,7,2026084703,3,0.5,0.2,747,1570,inference,96,ZLZ,0.2604166666666667,0.3,-0.039583333333333304,-5.551115123125783e-17,0.0021875,0.002027366593567251,0.9267961570593146,1.1868783374443498e-15,1.0,0.17649980491365444,1.0,0.48185038803107105,0.0
main,sbm,2000,8,2026084703,0,0.25,0.75,714,645,balance,159,LOO,0.27044025157232704,0.3,-0.02955974842767295,5.551115123125783e-17,0.0013207547169811324,0.0012487488727963513,0.9454812894029515,1.5274575480845734e-15,1.0,0.13852100739216977,1.0,0.3386550678907253,0.0
main,sbm,2000,8,2026084703,0,0.25,0.75,714,645,balance,159,ZLZ,0.27044025157232704,0.3,-0.02955974842767295,5.551115123125783e-17,0.0013207547169811324,0.0012487488727963517,0.9454812894029518,1.5274575480845734e-15,1.0,0.1385210073921698,1.0,0.3386550678907253,0.0
main,sbm,2000,8,2026084703,0,0.25,0.75,714,645,inference,96,LOO,0.28125,0.3,-0.01874999999999999,-5.551115123125783e-17,0.0021875,0.0021278782894736843,0.9727443609022556,1.1868783374443498e-15,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
main,sbm,2000,8,2026084703,0,0.25,0.75,714,645,inference,96,ZLZ,0.23958333333333334,0.3,-0.060416666666666646,-5.551115123125783e-17,0.0021875,0.0019177174707602342,0.8766708437761069,1.1868783374443498e-15,1.0,0.1716605102363514,1.0,0.4745409080413239,0.0
main,sbm,2000,8,2026084703,1,0.5,0.8,175,1136,balance,159,LOO,0.7044025157232704,0.7,0.004402515723270439,3.3306690738754696e-16,0.0013207547169811324,0.0013178456428227733,0.9977974152800996,9.16474528850744e-15,1.0,0.14230178872993648,1.0,0.34436572354962314,0.0
main,sbm,2000,8,2026084703,1,0.5,0.8,175,1136,balance,159,ZLZ,0.6855345911949685,0.7,-0.014465408805031443,-0.004402515723270217,0.0013124480835409993,0.0013644108574057967,1.0395922509365865,0.12152338248028641,1.0,0.1447940347284007,1.0,0.34813011970031504,0.0
main,sbm,2000,8,2026084703,1,0.5,0.8,175,1136,inference,96,LOO,0.6875,0.7,-0.012499999999999956,1.1102230246251565e-16,0.0021875,0.002261513157894737,1.0338345864661653,2.3737566748886996e-15,1.0,0.186413622554904,1.0,0.49682464698880485,0.0
main,sbm,2000,8,2026084703,1,0.5,0.8,175,1136,inference,96,ZLZ,0.6770833333333334,0.7,-0.022916666666666585,-0.007291666666666585,0.0021647135416666668,0.0023014894005847957,1.0631842764806754,0.156720781993874,1.0,0.18805400031491493,1.0,0.49930234450713556,0.0
main,sbm,2000,8,2026084703,2,0.75,0.25,645,714,balance,159,LOO,0.27044025157232704,0.3,-0.02955974842767295,5.551115123125783e-17,0.0013207547169811324,0.0012487488727963517,0.9454812894029518,1.5274575480845734e-15,1.0,0.1385210073921698,1.0,0.3386550678907253,0.0
main,sbm,2000,8,2026084703,2,0.75,0.25,645,714,balance,159,ZLZ,0.27672955974842767,0.3,-0.023270440251572322,5.551115123125783e-17,0.0013207547169811324,0.0012667741171510703,0.9591289744143816,1.5274575480845734e-15,1.0,0.13951717609179157,1.0,0.34015972418091744,0.0
main,sbm,2000,8,2026084703,2,0.75,0.25,645,714,inference,96,LOO,0.28125,0.3,-0.01874999999999999,-5.551115123125783e-17,0.0021875,0.0021278782894736843,0.9727443609022556,1.1868783374443498e-15,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
main,sbm,2000,8,2026084703,2,0.75,0.25,645,714,inference,96,ZLZ,0.3020833333333333,0.3,0.002083333333333326,-5.551115123125783e-17,0.0021875,0.002219252558479532,1.0145154553049287,1.1868783374443498e-15,1.0,0.18466366525247135,1.0,0.4941814357900661,0.0
main,sbm,2000,8,2026084703,3,0.5,0.2,175,469,balance,159,LOO,0.2830188679245283,0.3,-0.016981132075471694,5.551115123125783e-17,0.0013207547169811324,0.0012842986602737139,0.9723975570643831,1.5274575480845734e-15,1.0,0.1404789011476685,1.0,0.3416123553018413,0.0
main,sbm,2000,8,2026084703,3,0.5,0.2,175,469,balance,159,ZLZ,0.29559748427672955,0.3,-0.004402515723270439,5.551115123125783e-17,0.0013207547169811324,0.0013178456428227733,0.9977974152800996,1.5274575480845734e-15,1.0,0.14230178872993637,1.0,0.34436572354962314,0.0
main,sbm,2000,8,2026084703,3,0.5,0.2,175,469,inference,96,LOO,0.3020833333333333,0.3,0.002083333333333326,-5.551115123125783e-17,0.0021875,0.0022192525584795327,1.0145154553049291,1.1868783374443498e-15,1.0,0.18466366525247144,1.0,0.4941814357900661,0.0
main,sbm,2000,8,2026084703,3,0.5,0.2,175,469,inference,96,ZLZ,0.3020833333333333,0.3,0.002083333333333326,-5.551115123125783e-17,0.0021875,0.002219252558479532,1.0145154553049287,1.1868783374443498e-15,1.0,0.18466366525247135,1.0,0.4941814357900661,0.0
main,sbm,2000,9,2026084703,0,0.25,0.75,749,1518,balance,159,LOO,0.34591194968553457,0.3,0.04591194968553458,5.551115123125783e-17,0.0013207547169811324,0.0014320055237359928,1.084232753685823,1.5274575480845734e-15,1.0,0.1483373216751379,1.0,0.35348205355889595,0.0
main,sbm,2000,9,2026084703,0,0.25,0.75,749,1518,balance,159,ZLZ,0.36477987421383645,0.3,0.06477987421383646,5.551115123125783e-17,0.0013207547169811324,0.001466553908749203,1.1103908166243963,1.5274575480845734e-15,1.0,0.150116041098719,1.0,0.35616870830943614,0.0
main,sbm,2000,9,2026084703,0,0.25,0.75,749,1518,inference,96,LOO,0.28125,0.3,-0.01874999999999999,-5.551115123125783e-17,0.0021875,0.0021278782894736843,0.9727443609022556,1.1868783374443498e-15,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
main,sbm,2000,9,2026084703,0,0.25,0.75,749,1518,inference,96,ZLZ,0.28125,0.3,-0.01874999999999999,-5.551115123125783e-17,0.0021875,0.0021278782894736843,0.9727443609022556,1.1868783374443498e-15,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
main,sbm,2000,9,2026084703,1,0.5,0.8,1949,1815,balance,159,LOO,0.6918238993710691,0.7,-0.008176100628930816,3.3306690738754696e-16,0.0013207547169811324,0.0013493898204435316,1.0216808640501023,9.16474528850744e-15,1.0,0.14399479752126698,1.0,0.34692291725405644,0.0
main,sbm,2000,9,2026084703,1,0.5,0.8,1949,1815,balance,159,ZLZ,0.6981132075471698,0.7,-0.0018867924528301883,3.3306690738754696e-16,0.0013207547169811324,0.00133386808224919,1.0099286908458152,9.16474528850744e-15,1.0,0.1431642317088806,1.0,0.34566839472739974,0.0
main,sbm,2000,9,2026084703,1,0.5,0.8,1949,1815,inference,96,LOO,0.6875,0.7,-0.012499999999999956,1.1102230246251565e-16,0.0021875,0.002261513157894737,1.0338345864661653,2.3737566748886996e-15,1.0,0.186413622554904,1.0,0.49682464698880485,0.0
main,sbm,2000,9,2026084703,1,0.5,0.8,1949,1815,inference,96,ZLZ,0.7291666666666666,0.7,0.029166666666666674,1.1102230246251565e-16,0.0021875,0.0020787646198830406,0.9502923976608185,2.3737566748886996e-15,1.0,0.17872312312844785,1.0,0.48520858402564304,0.0
main,sbm,2000,9,2026084703,2,0.75,0.25,1518,749,balance,159,LOO,0.27044025157232704,0.3,-0.02955974842767295,5.551115123125783e-17,0.0013207547169811324,0.0012487488727963515,0.9454812894029516,1.5274575480845734e-15,1.0,0.13852100739216977,1.0,0.3386550678907253,0.0
main,sbm,2000,9,2026084703,2,0.75,0.25,1518,749,balance,159,ZLZ,0.27044025157232704,0.3,-0.02955974842767295,5.551115123125783e-17,0.0013207547169811324,0.0012487488727963515,0.9454812894029516,1.5274575480845734e-15,1.0,0.13852100739216977,1.0,0.3386550678907253,0.0
main,sbm,2000,9,2026084703,2,0.75,0.25,1518,749,inference,96,LOO,0.25,0.3,-0.04999999999999999,-5.551115123125783e-17,0.0021875,0.001973684210526316,0.9022556390977443,1.1868783374443498e-15,1.0,0.17414737000358105,1.0,0.4782971685953934,0.0
main,sbm,2000,9,2026084703,2,0.75,0.25,1518,749,inference,96,ZLZ,0.28125,0.3,-0.01874999999999999,-5.551115123125783e-17,0.0021875,0.0021278782894736843,0.9727443609022556,1.1868783374443498e-15,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
main,sbm,2000,9,2026084703,3,0.5,0.2,1949,230,balance,159,LOO,0.2641509433962264,0.3,-0.03584905660377358,5.551115123125783e-17,0.0013207547169811324,0.0012302229272095572,0.9314545020300931,1.5274575480845734e-15,1.0,0.1374896463759988,1.0,0.33709725560347914,0.0
main,sbm,2000,9,2026084703,3,0.5,0.2,1949,230,balance,159,ZLZ,0.2830188679245283,0.3,-0.016981132075471694,5.551115123125783e-17,0.0013207547169811324,0.0012842986602737134,0.9723975570643828,1.5274575480845734e-15,1.0,0.14047890114766848,1.0,0.3416123553018413,0.0
main,sbm,2000,9,2026084703,3,0.5,0.2,1949,230,inference,96,LOO,0.2708333333333333,0.3,-0.029166666666666674,-5.551115123125783e-17,0.0021875,0.0020787646198830415,0.9502923976608189,1.1868783374443498e-15,1.0,0.17872312312844785,1.0,0.48520858402564315,0.0
main,sbm,2000,9,2026084703,3,0.5,0.2,1949,230,inference,96,ZLZ,0.2708333333333333,0.3,-0.029166666666666674,-5.551115123125783e-17,0.0021875,0.0020787646198830415,0.9502923976608189,1.1868783374443498e-15,1.0,0.17872312312844785,1.0,0.48520858402564315,0.0
main,sbm,2000,10,2026084703,0,0.25,0.75,1692,1995,balance,159,LOO,0.2830188679245283,0.3,-0.016981132075471694,5.551115123125783e-17,0.0013207547169811324,0.0012842986602737139,0.9723975570643831,1.5274575480845734e-15,1.0,0.1404789011476685,1.0,0.3416123553018413,0.0
main,sbm,2000,10,2026084703,0,0.25,0.75,1692,1995,balance,159,ZLZ,0.2578616352201258,0.3,-0.042138364779874204,5.551115123125783e-17,0.0013207547169811324,0.0012111962803906873,0.9170486122958059,1.5274575480845734e-15,1.0,0.1364222948773216,1.0,0.3354850817347955,0.0
main,sbm,2000,10,2026084703,0,0.25,0.75,1692,1995,inference,96,LOO,0.2916666666666667,0.3,-0.008333333333333304,-5.551115123125783e-17,0.0021875,0.0021747076023391817,0.9941520467836258,1.1868783374443498e-15,1.0,0.1828009814135189,1.0,0.4913679575549203,0.0
main,sbm,2000,10,2026084703,0,0.25,0.75,1692,1995,inference,96,ZLZ,0.28125,0.3,-0.01874999999999999,-5.551115123125783e-17,0.0021875,0.0021278782894736843,0.9727443609022556,1.1868783374443498e-15,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
main,sbm,2000,10,2026084703,1,0.5,0.8,1868,183,balance,159,LOO,0.31446540880503143,0.3,0.014465408805031443,5.551115123125783e-17,0.0013207547169811324,0.001364410857405797,1.0330539348929602,1.5274575480845734e-15,1.0,0.1447940347284008,1.0,0.34813011970031504,0.0
main,sbm,2000,10,2026084703,1,0.5,0.8,1868,183,balance,159,ZLZ,0.3018867924528302,0.3,0.0018867924528301883,5.551115123125783e-17,0.0013207547169811324,0.00133386808224919,1.0099286908458152,1.5274575480845734e-15,1.0,0.1431642317088805,1.0,0.34566839472739974,0.0
main,sbm,2000,10,2026084703,1,0.5,0.8,1868,183,inference,96,LOO,0.2708333333333333,0.3,-0.029166666666666674,-5.551115123125783e-17,0.0021875,0.0020787646198830415,0.9502923976608189,1.1868783374443498e-15,1.0,0.17872312312844785,1.0,0.48520858402564315,0.0
main,sbm,2000,10,2026084703,1,0.5,0.8,1868,183,inference,96,ZLZ,0.28125,0.3,-0.01874999999999999,-5.551115123125783e-17,0.0021875,0.0021278782894736843,0.9727443609022556,1.1868783374443498e-15,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
main,sbm,2000,10,2026084703,2,0.75,0.25,1995,1692,balance,159,LOO,0.2578616352201258,0.3,-0.042138364779874204,5.551115123125783e-17,0.0013207547169811324,0.0012111962803906873,0.9170486122958059,1.5274575480845734e-15,1.0,0.1364222948773216,1.0,0.3354850817347955,0.0
main,sbm,2000,10,2026084703,2,0.75,0.25,1995,1692,balance,159,ZLZ,0.23270440251572327,0.3,-0.06729559748427671,5.551115123125783e-17,0.0013207547169811324,0.0011300826807944528,0.8556340297443712,1.5274575480845734e-15,0.0,0.1317750519977361,1.0,0.3284656850869442,0.0
main,sbm,2000,10,2026084703,2,0.75,0.25,1995,1692,inference,96,LOO,0.23958333333333334,0.3,-0.060416666666666646,-5.551115123125783e-17,0.0021875,0.0019177174707602342,0.8766708437761069,1.1868783374443498e-15,1.0,0.1716605102363514,1.0,0.4745409080413239,0.0
main,sbm,2000,10,2026084703,2,0.75,0.25,1995,1692,inference,96,ZLZ,0.25,0.3,-0.04999999999999999,-5.551115123125783e-17,0.0021875,0.001973684210526316,0.9022556390977443,1.1868783374443498e-15,1.0,0.17414737000358105,1.0,0.4782971685953934,0.0
main,sbm,2000,10,2026084703,3,0.5,0.2,1868,413,balance,159,LOO,0.7044025157232704,0.7,0.004402515723270439,3.3306690738754696e-16,0.0013207547169811324,0.0013178456428227733,0.9977974152800996,9.16474528850744e-15,1.0,0.14230178872993648,1.0,0.34436572354962314,0.0
main,sbm,2000,10,2026084703,3,0.5,0.2,1868,413,balance,159,ZLZ,0.6981132075471698,0.7,-0.0018867924528301883,3.3306690738754696e-16,0.0013207547169811324,0.00133386808224919,1.0099286908458152,9.16474528850744e-15,1.0,0.1431642317088806,1.0,0.34566839472739974,0.0
main,sbm,2000,10,2026084703,3,0.5,0.2,1868,413,inference,96,LOO,0.71875,0.7,0.018750000000000044,1.1102230246251565e-16,0.0021875,0.0021278782894736843,0.9727443609022556,2.3737566748886996e-15,1.0,0.18082208741702122,1.0,0.48837895047149704,0.0
main,sbm,2000,10,2026084703,3,0.5,0.2,1868,413,inference,96,ZLZ,0.7083333333333334,0.7,0.008333333333333415,1.1102230246251565e-16,0.0021875,0.0021747076023391817,0.9941520467836258,2.3737566748886996e-15,1.0,0.18280098141351897,1.0,0.49136795755492035,0.0
main,sbm,2000,11,2026084703,0,0.25,0.75,1773,1526,balance,159,LOO,0.2893081761006289,0.3,-0.010691823899371067,5.551115123125783e-17,0.0013207547169811324,0.001301322502164281,0.9852870373529554,1.5274575480845734e-15,1.0,0.14140688532750767,1.0,0.3430140227442374,0.0
main,sbm,2000,11,2026084703,0,0.25,0.75,1773,1526,balance,159,ZLZ,0.29559748427672955,0.3,-0.004402515723270439,5.551115123125783e-17,0.0013207547169811324,0.0013178456428227733,0.9977974152800996,1.5274575480845734e-15,1.0,0.14230178872993637,1.0,0.34436572354962314,0.0
main,sbm,2000,11,2026084703,0,0.25,0.75,1773,1526,inference,96,LOO,0.3229166666666667,0.3,0.022916666666666696,-5.551115123125783e-17,0.0021875,0.0023014894005847952,1.0521094402673348,1.1868783374443498e-15,1.0,0.18805400031491482,1.0,0.4993023445071355,0.0
main,sbm,2000,11,2026084703,0,0.25,0.75,1773,1526,inference,96,ZLZ,0.3125,0.3,0.012500000000000011,-5.551115123125783e-17,0.0021875,0.002261513157894737,1.0338345864661653,1.1868783374443498e-15,1.0,0.18641362255490412,1.0,0.49682464698880485,0.0
main,sbm,2000,11,2026084703,1,0.5,0.8,128,811,balance,159,LOO,0.6918238993710691,0.7,-0.008176100628930816,3.3306690738754696e-16,0.0013207547169811324,0.0013493898204435314,1.021680864050102,9.16474528850744e-15,1.0,0.14399479752126698,1.0,0.34692291725405644,0.0
main,sbm,2000,11,2026084703,1,0.5,0.8,128,811,balance,159,ZLZ,0.6918238993710691,0.7,-0.008176100628930816,3.3306690738754696e-16,0.0013207547169811324,0.0013493898204435314,1.021680864050102,9.16474528850744e-15,1.0,0.14399479752126698,1.0,0.34692291725405644,0.0
main,sbm,2000,11,2026084703,1,0.5,0.8,128,811,inference,96,LOO,0.6770833333333334,0.7,-0.022916666666666585,1.1102230246251565e-16,0.0021875,0.0023014894005847957,1.052109440267335,2.3737566748886996e-15,1.0,0.18805400031491493,1.0,0.49930234450713556,0.0
main,sbm,2000,11,2026084703,1,0.5,0.8,128,811,inference,96,ZLZ,0.65625,0.7,-0.043749999999999956,1.1102230246251565e-16,0.0021875,0.0023745888157894737,1.0855263157894737,2.3737566748886996e-15,1.0,0.19101712124242787,1.0,0.5037779705169423,0.0
main,sbm,2000,11,2026084703,2,0.75,0.25,1526,1773,balance,159,LOO,0.27672955974842767,0.3,-0.023270440251572322,5.551115123125783e-17,0.0013207547169811324,0.0012667741171510703,0.9591289744143816,1.5274575480845734e-15,1.0,0.13951717609179157,1.0,0.34015972418091744,0.0
main,sbm,2000,11,2026084703,2,0.75,0.25,1526,1773,balance,159,ZLZ,0.27672955974842767,0.3,-0.023270440251572322,5.551115123125783e-17,0.0013207547169811324,0.0012667741171510703,0.9591289744143816,1.5274575480845734e-15,1.0,0.13951717609179157,1.0,0.34015972418091744,0.0
main,sbm,2000,11,2026084703,2,0.75,0.25,1526,1773,inference,96,LOO,0.3229166666666667,0.3,0.022916666666666696,-5.551115123125783e-17,0.0021875,0.0023014894005847957,1.052109440267335,1.1868783374443498e-15,1.0,0.18805400031491482,1.0,0.4993023445071355,0.0
main,sbm,2000,11,2026084703,2,0.75,0.25,1526,1773,inference,96,ZLZ,0.3020833333333333,0.3,0.002083333333333326,-5.551115123125783e-17,0.0021875,0.002219252558479532,1.0145154553049287,1.1868783374443498e-15,1.0,0.18466366525247135,1.0,0.4941814357900661,0.0
main,sbm,2000,11,2026084703,3,0.5,0.2,128,1967,balance,159,LOO,0.29559748427672955,0.3,-0.004402515723270439,5.551115123125783e-17,0.0013207547169811324,0.0013178456428227733,0.9977974152800996,1.5274575480845734e-15,1.0,0.14230178872993637,1.0,0.34436572354962314,0.0
main,sbm,2000,11,2026084703,3,0.5,0.2,128,1967,balance,159,ZLZ,0.32075471698113206,0.3,0.02075471698113207,5.551115123125783e-17,0.0013207547169811324,0.001378931193135987,1.04404790337439,1.5274575480845734e-15,1.0,0.14556245937744405,1.0,0.3492907815261289,0.0
main,sbm,2000,11,2026084703,3,0.5,0.2,128,1967,inference,96,LOO,0.3125,0.3,0.012500000000000011,-5.551115123125783e-17,0.0021875,0.002261513157894737,1.0338345864661653,1.1868783374443498e-15,1.0,0.18641362255490412,1.0,0.49682464698880485,0.0
main,sbm,2000,11,2026084703,3,0.5,0.2,128,1967,inference,96,ZLZ,0.3125,0.3,0.012500000000000011,-5.551115123125783e-17,0.0021875,0.002261513157894737,1.0338345864661653,1.1868783374443498e-15,1.0,0.18641362255490412,1.0,0.49682464698880485,0.0
main,sbm,2000,12,2026084703,0,0.25,0.75,983,1057,balance,159,LOO,0.25157232704402516,0.3,-0.04842767295597483,5.551115123125783e-17,0.0013207547169811324,0.001191668932339742,0.9022636202000901,1.5274575480845734e-15,1.0,0.13531810125010846,1.0,0.33381725992167566,0.0
main,sbm,2000,12,2026084703,0,0.25,0.75,983,1057,balance,159,ZLZ,0.24528301886792453,0.3,-0.05471698113207546,5.551115123125783e-17,0.0013207547169811324,0.0011716408830567211,0.8870995257429458,1.5274575480845734e-15,1.0,0.13417615592800525,1.0,0.3320924163157577,0.0
main,sbm,2000,12,2026084703,0,0.25,0.75,983,1057,inference,96,LOO,0.23958333333333334,0.3,-0.060416666666666646,-5.551115123125783e-17,0.0021875,0.0019177174707602342,0.8766708437761069,1.1868783374443498e-15,1.0,0.1716605102363514,1.0,0.4745409080413239,0.0
main,sbm,2000,12,2026084703,0,0.25,0.75,983,1057,inference,96,ZLZ,0.21875,0.3,-0.08124999999999999,-5.551115123125783e-17,0.0021875,0.0017989309210526315,0.8223684210526315,1.1868783374443498e-15,1.0,0.16625906356643583,1.0,0.4519411646838697,0.0
main,sbm,2000,12,2026084703,1,0.5,0.8,535,631,balance,159,LOO,0.33962264150943394,0.3,0.03962264150943395,5.551115123125783e-17,0.0013207547169811324,0.0014194879929341046,1.0747551946501075,1.5274575480845734e-15,1.0,0.14768757119441178,1.0,0.3525006423298026,0.0
main,sbm,2000,12,2026084703,1,0.5,0.8,535,631,balance,159,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.0013207547169811324,0.0014064697609001407,1.0648985332529635,1.5274575480845734e-15,1.0,0.14700878435045173,1.0,0.3514753733218002,0.0
main,sbm,2000,12,2026084703,1,0.5,0.8,535,631,inference,96,LOO,0.375,0.3,0.07500000000000001,-5.551115123125783e-17,0.0021875,0.0024671052631578946,1.1278195488721803,1.1868783374443498e-15,1.0,0.19470267871540747,1.0,0.509344795931844,0.0
main,sbm,2000,12,2026084703,1,0.5,0.8,535,631,inference,96,ZLZ,0.3854166666666667,0.3,0.0854166666666667,-5.551115123125783e-17,0.0021875,0.0024933753654970757,1.1398287385129489,1.1868783374443498e-15,1.0,0.19573654529586626,1.0,0.5109063927317611,0.0
main,sbm,2000,12,2026084703,2,0.75,0.25,1057,983,balance,159,LOO,0.33962264150943394,0.3,0.03962264150943395,5.551115123125783e-17,0.0013207547169811324,0.0014194879929341046,1.0747551946501075,1.5274575480845734e-15,1.0,0.14768757119441178,1.0,0.3525006423298026,0.0
main,sbm,2000,12,2026084703,2,0.75,0.25,1057,983,balance,159,ZLZ,0.3270440251572327,0.3,0.0270440251572327,5.551115123125783e-17,0.0013207547169811324,0.0013929508276341012,1.0546627694943906,1.5274575480845734e-15,1.0,0.1463005569860648,1.0,0.3504056360783839,0.0
main,sbm,2000,12,2026084703,2,0.75,0.25,1057,983,inference,96,LOO,0.3229166666666667,0.3,0.022916666666666696,-5.551115123125783e-17,0.0021875,0.0023014894005847952,1.0521094402673348,1.1868783374443498e-15,1.0,0.18805400031491482,1.0,0.4993023445071355,0.0
main,sbm,2000,12,2026084703,2,0.75,0.25,1057,983,inference,96,ZLZ,0.3333333333333333,0.3,0.033333333333333326,-5.551115123125783e-17,0.0021875,0.002339181286549708,1.069340016708438,1.1868783374443498e-15,1.0,0.18958764291397276,1.0,0.5016188246218545,0.0
main,sbm,2000,12,2026084703,3,0.5,0.2,535,1832,balance,159,LOO,0.6981132075471698,0.7,-0.0018867924528301883,3.3306690738754696e-16,0.0013207547169811324,0.00133386808224919,1.0099286908458152,9.16474528850744e-15,1.0,0.1431642317088806,1.0,0.34566839472739974,0.0
main,sbm,2000,12,2026084703,3,0.5,0.2,535,1832,balance,159,ZLZ,0.6855345911949685,0.7,-0.014465408805031443,3.3306690738754696e-16,0.0013207547169811324,0.001364410857405797,1.0330539348929602,9.16474528850744e-15,1.0,0.1447940347284009,1.0,0.34813011970031504,0.0
main,sbm,2000,12,2026084703,3,0.5,0.2,535,1832,inference,96,LOO,0.71875,0.7,0.018750000000000044,1.1102230246251565e-16,0.0021875,0.0021278782894736843,0.9727443609022556,2.3737566748886996e-15,1.0,0.18082208741702122,1.0,0.48837895047149704,0.0
main,sbm,2000,12,2026084703,3,0.5,0.2,535,1832,inference,96,ZLZ,0.7083333333333334,0.7,0.008333333333333415,1.1102230246251565e-16,0.0021875,0.0021747076023391817,0.9941520467836258,2.3737566748886996e-15,1.0,0.18280098141351897,1.0,0.49136795755492035,0.0
main,sbm,2000,13,2026084703,0,0.25,0.75,484,285,balance,159,LOO,0.3270440251572327,0.3,0.0270440251572327,5.551115123125783e-17,0.0013207547169811324,0.0013929508276341017,1.054662769494391,1.5274575480845734e-15,1.0,0.1463005569860648,1.0,0.35040563607838393,0.0
main,sbm,2000,13,2026084703,0,0.25,0.75,484,285,balance,159,ZLZ,0.3081761006289308,0.3,0.008176100628930816,5.551115123125783e-17,0.0013207547169811324,0.0013493898204435316,1.0216808640501023,1.5274575480845734e-15,1.0,0.14399479752126698,1.0,0.34692291725405644,0.0
main,sbm,2000,13,2026084703,0,0.25,0.75,484,285,inference,96,LOO,0.28125,0.3,-0.01874999999999999,-5.551115123125783e-17,0.0021875,0.0021278782894736843,0.9727443609022556,1.1868783374443498e-15,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
main,sbm,2000,13,2026084703,0,0.25,0.75,484,285,inference,96,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,-5.551115123125783e-17,0.0021875,0.0021747076023391817,0.9941520467836258,1.1868783374443498e-15,1.0,0.1828009814135189,1.0,0.4913679575549203,0.0
main,sbm,2000,13,2026084703,1,0.5,0.8,80,1162,balance,159,LOO,0.34591194968553457,0.3,0.04591194968553458,5.551115123125783e-17,0.0013207547169811324,0.0014320055237359928,1.084232753685823,1.5274575480845734e-15,1.0,0.1483373216751379,1.0,0.35348205355889595,0.0
main,sbm,2000,13,2026084703,1,0.5,0.8,80,1162,balance,159,ZLZ,0.34591194968553457,0.3,0.04591194968553458,5.551115123125783e-17,0.0013207547169811324,0.0014320055237359928,1.084232753685823,1.5274575480845734e-15,1.0,0.1483373216751379,1.0,0.35348205355889595,0.0
main,sbm,2000,13,2026084703,1,0.5,0.8,80,1162,inference,96,LOO,0.2708333333333333,0.3,-0.029166666666666674,-5.551115123125783e-17,0.0021875,0.0020787646198830415,0.9502923976608189,1.1868783374443498e-15,1.0,0.17872312312844785,1.0,0.48520858402564315,0.0
main,sbm,2000,13,2026084703,1,0.5,0.8,80,1162,inference,96,ZLZ,0.2604166666666667,0.3,-0.039583333333333304,-5.551115123125783e-17,0.0021875,0.002027366593567251,0.9267961570593146,1.1868783374443498e-15,1.0,0.17649980491365444,1.0,0.48185038803107105,0.0
main,sbm,2000,13,2026084703,2,0.75,0.25,285,484,balance,159,LOO,0.3018867924528302,0.3,0.0018867924528301883,5.551115123125783e-17,0.0013207547169811324,0.00133386808224919,1.0099286908458152,1.5274575480845734e-15,1.0,0.1431642317088805,1.0,0.34566839472739974,0.0
main,sbm,2000,13,2026084703,2,0.75,0.25,285,484,balance,159,ZLZ,0.3081761006289308,0.3,0.008176100628930816,5.551115123125783e-17,0.0013207547169811324,0.0013493898204435314,1.021680864050102,1.5274575480845734e-15,1.0,0.14399479752126698,1.0,0.34692291725405644,0.0
main,sbm,2000,13,2026084703,2,0.75,0.25,285,484,inference,96,LOO,0.2604166666666667,0.3,-0.039583333333333304,-5.551115123125783e-17,0.0021875,0.002027366593567251,0.9267961570593146,1.1868783374443498e-15,1.0,0.17649980491365444,1.0,0.48185038803107105,0.0
main,sbm,2000,13,2026084703,2,0.75,0.25,285,484,inference,96,ZLZ,0.28125,0.3,-0.01874999999999999,-5.551115123125783e-17,0.0021875,0.0021278782894736843,0.9727443609022556,1.1868783374443498e-15,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
main,sbm,2000,13,2026084703,3,0.5,0.2,80,1000,balance,159,LOO,0.7169811320754716,0.7,0.016981132075471694,3.3306690738754696e-16,0.0013207547169811324,0.0012842986602737134,0.9723975570643828,9.16474528850744e-15,1.0,0.1404789011476686,1.0,0.3416123553018413,0.0
main,sbm,2000,13,2026084703,3,0.5,0.2,80,1000,balance,159,ZLZ,0.7169811320754716,0.7,0.016981132075471694,-0.004402515723270217,0.0013124480835409993,0.0012842986602737134,0.9785519719825119,0.12152338248028641,1.0,0.1404789011476686,1.0,0.3416123553018413,0.0
main,sbm,2000,13,2026084703,3,0.5,0.2,80,1000,inference,96,LOO,0.6875,0.7,-0.012499999999999956,1.1102230246251565e-16,0.0021875,0.002261513157894737,1.0338345864661653,2.3737566748886996e-15,1.0,0.186413622554904,1.0,0.49682464698880485,0.0
main,sbm,2000,13,2026084703,3,0.5,0.2,80,1000,inference,96,ZLZ,0.6770833333333334,0.7,-0.022916666666666585,-0.007291666666666585,0.0021647135416666668,0.0023014894005847957,1.0631842764806754,0.156720781993874,1.0,0.18805400031491493,1.0,0.49930234450713556,0.0
main,sbm,2000,14,2026084703,0,0.25,0.75,1272,1810,balance,159,LOO,0.3081761006289308,0.3,0.008176100628930816,5.551115123125783e-17,0.0013207547169811324,0.0013493898204435314,1.021680864050102,1.5274575480845734e-15,1.0,0.14399479752126698,1.0,0.34692291725405644,0.0
main,sbm,2000,14,2026084703,0,0.25,0.75,1272,1810,balance,159,ZLZ,0.29559748427672955,0.3,-0.004402515723270439,5.551115123125783e-17,0.0013207547169811324,0.0013178456428227733,0.9977974152800996,1.5274575480845734e-15,1.0,0.14230178872993637,1.0,0.34436572354962314,0.0
main,sbm,2000,14,2026084703,0,0.25,0.75,1272,1810,inference,96,LOO,0.2604166666666667,0.3,-0.039583333333333304,-5.551115123125783e-17,0.0021875,0.0020273665935672505,0.9267961570593144,1.1868783374443498e-15,1.0,0.17649980491365436,1.0,0.48185038803107105,0.0
main,sbm,2000,14,2026084703,0,0.25,0.75,1272,1810,inference,96,ZLZ,0.2604166666666667,0.3,-0.039583333333333304,-5.551115123125783e-17,0.0021875,0.002027366593567251,0.9267961570593146,1.1868783374443498e-15,1.0,0.17649980491365444,1.0,0.48185038803107105,0.0
main,sbm,2000,14,2026084703,1,0.5,0.8,1649,1217,balance,159,LOO,0.6477987421383647,0.7,-0.05220125786163521,3.3306690738754696e-16,0.0013207547169811324,0.0014440223533058044,1.0933312103601087,9.16474528850744e-15,1.0,0.14895841575937996,1.0,0.3544201809272931,0.0
main,sbm,2000,14,2026084703,1,0.5,0.8,1649,1217,balance,159,ZLZ,0.6415094339622641,0.7,-0.058490566037735836,3.3306690738754696e-16,0.0013207547169811324,0.0014555384816435418,1.102050564672967,9.16474528850744e-15,1.0,0.14955121048215303,1.0,0.35531556371612405,0.0
main,sbm,2000,14,2026084703,1,0.5,0.8,1649,1217,inference,96,LOO,0.6770833333333334,0.7,-0.022916666666666585,1.1102230246251565e-16,0.0021875,0.0023014894005847957,1.052109440267335,2.3737566748886996e-15,1.0,0.18805400031491493,1.0,0.49930234450713556,0.0
main,sbm,2000,14,2026084703,1,0.5,0.8,1649,1217,inference,96,ZLZ,0.6770833333333334,0.7,-0.022916666666666585,1.1102230246251565e-16,0.0021875,0.0023014894005847957,1.052109440267335,2.3737566748886996e-15,1.0,0.18805400031491493,1.0,0.49930234450713556,0.0
main,sbm,2000,14,2026084703,2,0.75,0.25,1810,1272,balance,159,LOO,0.2893081761006289,0.3,-0.010691823899371067,5.551115123125783e-17,0.0013207547169811324,0.001301322502164281,0.9852870373529554,1.5274575480845734e-15,1.0,0.14140688532750767,1.0,0.3430140227442374,0.0
main,sbm,2000,14,2026084703,2,0.75,0.25,1810,1272,balance,159,ZLZ,0.2893081761006289,0.3,-0.010691823899371067,5.551115123125783e-17,0.0013207547169811324,0.001301322502164281,0.9852870373529554,1.5274575480845734e-15,1.0,0.14140688532750767,1.0,0.3430140227442374,0.0
main,sbm,2000,14,2026084703,2,0.75,0.25,1810,1272,inference,96,LOO,0.3125,0.3,0.012500000000000011,-5.551115123125783e-17,0.0021875,0.002261513157894737,1.0338345864661653,1.1868783374443498e-15,1.0,0.18641362255490412,1.0,0.49682464698880485,0.0
main,sbm,2000,14,2026084703,2,0.75,0.25,1810,1272,inference,96,ZLZ,0.3020833333333333,0.3,0.002083333333333326,-5.551115123125783e-17,0.0021875,0.002219252558479532,1.0145154553049287,1.1868783374443498e-15,1.0,0.18466366525247135,1.0,0.4941814357900661,0.0
main,sbm,2000,14,2026084703,3,0.5,0.2,1649,1588,balance,159,LOO,0.2893081761006289,0.3,-0.010691823899371067,5.551115123125783e-17,0.0013207547169811324,0.0013013225021642812,0.9852870373529555,1.5274575480845734e-15,1.0,0.14140688532750767,1.0,0.3430140227442374,0.0
main,sbm,2000,14,2026084703,3,0.5,0.2,1649,1588,balance,159,ZLZ,0.2893081761006289,0.3,-0.010691823899371067,5.551115123125783e-17,0.0013207547169811324,0.0013013225021642808,0.9852870373529552,1.5274575480845734e-15,1.0,0.14140688532750767,1.0,0.3430140227442374,0.0
main,sbm,2000,14,2026084703,3,0.5,0.2,1649,1588,inference,96,LOO,0.2916666666666667,0.3,-0.008333333333333304,-5.551115123125783e-17,0.0021875,0.0021747076023391813,0.9941520467836257,1.1868783374443498e-15,1.0,0.18280098141351886,1.0,0.49136795755492024,0.0
main,sbm,2000,14,2026084703,3,0.5,0.2,1649,1588,inference,96,ZLZ,0.3020833333333333,0.3,0.002083333333333326,-5.551115123125783e-17,0.0021875,0.002219252558479532,1.0145154553049287,1.1868783374443498e-15,1.0,0.18466366525247135,1.0,0.4941814357900661,0.0
main,sbm,2000,15,2026084703,0,0.25,0.75,451,1940,balance,159,LOO,0.2830188679245283,0.3,-0.016981132075471694,5.551115123125783e-17,0.0013207547169811324,0.0012842986602737134,0.9723975570643828,1.5274575480845734e-15,1.0,0.14047890114766848,1.0,0.3416123553018413,0.0
main,sbm,2000,15,2026084703,0,0.25,0.75,451,1940,balance,159,ZLZ,0.2830188679245283,0.3,-0.016981132075471694,5.551115123125783e-17,0.0013207547169811324,0.0012842986602737134,0.9723975570643828,1.5274575480845734e-15,1.0,0.14047890114766848,1.0,0.3416123553018413,0.0
main,sbm,2000,15,2026084703,0,0.25,0.75,451,1940,inference,96,LOO,0.28125,0.3,-0.01874999999999999,-5.551115123125783e-17,0.0021875,0.0021278782894736843,0.9727443609022556,1.1868783374443498e-15,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
main,sbm,2000,15,2026084703,0,0.25,0.75,451,1940,inference,96,ZLZ,0.3020833333333333,0.3,0.002083333333333326,-5.551115123125783e-17,0.0021875,0.002219252558479532,1.0145154553049287,1.1868783374443498e-15,1.0,0.18466366525247135,1.0,0.4941814357900661,0.0
main,sbm,2000,15,2026084703,1,0.5,0.8,1349,285,balance,159,LOO,0.27672955974842767,0.3,-0.023270440251572322,5.551115123125783e-17,0.0013207547169811324,0.0012667741171510703,0.9591289744143816,1.5274575480845734e-15,1.0,0.13951717609179157,1.0,0.34015972418091744,0.0
main,sbm,2000,15,2026084703,1,0.5,0.8,1349,285,balance,159,ZLZ,0.29559748427672955,0.3,-0.004402515723270439,5.551115123125783e-17,0.0013207547169811324,0.0013178456428227733,0.9977974152800996,1.5274575480845734e-15,1.0,0.14230178872993637,1.0,0.34436572354962314,0.0
main,sbm,2000,15,2026084703,1,0.5,0.8,1349,285,inference,96,LOO,0.2916666666666667,0.3,-0.008333333333333304,-5.551115123125783e-17,0.0021875,0.0021747076023391817,0.9941520467836258,1.1868783374443498e-15,1.0,0.1828009814135189,1.0,0.4913679575549203,0.0
main,sbm,2000,15,2026084703,1,0.5,0.8,1349,285,inference,96,ZLZ,0.3020833333333333,0.3,0.002083333333333326,-5.551115123125783e-17,0.0021875,0.002219252558479532,1.0145154553049287,1.1868783374443498e-15,1.0,0.18466366525247135,1.0,0.4941814357900661,0.0
main,sbm,2000,15,2026084703,2,0.75,0.25,1940,451,balance,159,LOO,0.31446540880503143,0.3,0.014465408805031443,5.551115123125783e-17,0.0013207547169811324,0.001364410857405797,1.0330539348929602,1.5274575480845734e-15,1.0,0.1447940347284008,1.0,0.34813011970031504,0.0
main,sbm,2000,15,2026084703,2,0.75,0.25,1940,451,balance,159,ZLZ,0.3081761006289308,0.3,0.008176100628930816,5.551115123125783e-17,0.0013207547169811324,0.0013493898204435316,1.0216808640501023,1.5274575480845734e-15,1.0,0.14399479752126698,1.0,0.34692291725405644,0.0
main,sbm,2000,15,2026084703,2,0.75,0.25,1940,451,inference,96,LOO,0.3229166666666667,0.3,0.022916666666666696,-5.551115123125783e-17,0.0021875,0.0023014894005847952,1.0521094402673348,1.1868783374443498e-15,1.0,0.18805400031491482,1.0,0.4993023445071355,0.0
main,sbm,2000,15,2026084703,2,0.75,0.25,1940,451,inference,96,ZLZ,0.28125,0.3,-0.01874999999999999,-5.551115123125783e-17,0.0021875,0.0021278782894736843,0.9727443609022556,1.1868783374443498e-15,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
main,sbm,2000,15,2026084703,3,0.5,0.2,1349,666,balance,159,LOO,0.6729559748427673,0.7,-0.0270440251572327,3.3306690738754696e-16,0.0013207547169811324,0.0013929508276341012,1.0546627694943906,9.16474528850744e-15,1.0,0.1463005569860647,1.0,0.3504056360783838,0.0
main,sbm,2000,15,2026084703,3,0.5,0.2,1349,666,balance,159,ZLZ,0.6981132075471698,0.7,-0.0018867924528301883,3.3306690738754696e-16,0.0013207547169811324,0.00133386808224919,1.0099286908458152,9.16474528850744e-15,1.0,0.1431642317088806,1.0,0.34566839472739974,0.0
main,sbm,2000,15,2026084703,3,0.5,0.2,1349,666,inference,96,LOO,0.6666666666666666,0.7,-0.033333333333333326,1.1102230246251565e-16,0.0021875,0.002339181286549708,1.069340016708438,2.3737566748886996e-15,1.0,0.18958764291397268,1.0,0.5016188246218545,0.0
main,sbm,2000,15,2026084703,3,0.5,0.2,1349,666,inference,96,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,1.1102230246251565e-16,0.0021875,0.002339181286549708,1.069340016708438,2.3737566748886996e-15,1.0,0.18958764291397268,1.0,0.5016188246218545,0.0
main,sbm,2000,16,2026084703,0,0.25,0.75,1950,1412,balance,159,LOO,0.3018867924528302,0.3,0.0018867924528301883,5.551115123125783e-17,0.0013207547169811324,0.00133386808224919,1.0099286908458152,1.5274575480845734e-15,1.0,0.1431642317088805,1.0,0.34566839472739974,0.0
main,sbm,2000,16,2026084703,0,0.25,0.75,1950,1412,balance,159,ZLZ,0.31446540880503143,0.3,0.014465408805031443,5.551115123125783e-17,0.0013207547169811324,0.001364410857405797,1.0330539348929602,1.5274575480845734e-15,1.0,0.1447940347284008,1.0,0.34813011970031504,0.0
main,sbm,2000,16,2026084703,0,0.25,0.75,1950,1412,inference,96,LOO,0.3229166666666667,0.3,0.022916666666666696,-5.551115123125783e-17,0.0021875,0.0023014894005847952,1.0521094402673348,1.1868783374443498e-15,1.0,0.18805400031491482,1.0,0.4993023445071355,0.0
main,sbm,2000,16,2026084703,0,0.25,0.75,1950,1412,inference,96,ZLZ,0.3333333333333333,0.3,0.033333333333333326,-5.551115123125783e-17,0.0021875,0.0023391812865497085,1.0693400167084381,1.1868783374443498e-15,1.0,0.1895876429139728,1.0,0.5016188246218545,0.0
main,sbm,2000,16,2026084703,1,0.5,0.8,949,1508,balance,159,LOO,0.2893081761006289,0.3,-0.010691823899371067,5.551115123125783e-17,0.0013207547169811324,0.0013013225021642812,0.9852870373529555,1.5274575480845734e-15,1.0,0.14140688532750767,1.0,0.3430140227442374,0.0
main,sbm,2000,16,2026084703,1,0.5,0.8,949,1508,balance,159,ZLZ,0.2893081761006289,0.3,-0.010691823899371067,5.551115123125783e-17,0.0013207547169811324,0.001301322502164281,0.9852870373529554,1.5274575480845734e-15,1.0,0.14140688532750767,1.0,0.3430140227442374,0.0
main,sbm,2000,16,2026084703,1,0.5,0.8,949,1508,inference,96,LOO,0.25,0.3,-0.04999999999999999,-5.551115123125783e-17,0.0021875,0.001973684210526316,0.9022556390977443,1.1868783374443498e-15,1.0,0.17414737000358105,1.0,0.4782971685953934,0.0
main,sbm,2000,16,2026084703,1,0.5,0.8,949,1508,inference,96,ZLZ,0.2708333333333333,0.3,-0.029166666666666674,-5.551115123125783e-17,0.0021875,0.0020787646198830415,0.9502923976608189,1.1868783374443498e-15,1.0,0.17872312312844785,1.0,0.48520858402564315,0.0
main,sbm,2000,16,2026084703,2,0.75,0.25,1412,1950,balance,159,LOO,0.27672955974842767,0.3,-0.023270440251572322,5.551115123125783e-17,0.0013207547169811324,0.0012667741171510701,0.9591289744143814,1.5274575480845734e-15,1.0,0.13951717609179157,1.0,0.34015972418091744,0.0
main,sbm,2000,16,2026084703,2,0.75,0.25,1412,1950,balance,159,ZLZ,0.2830188679245283,0.3,-0.016981132075471694,5.551115123125783e-17,0.0013207547169811324,0.001284298660273714,0.9723975570643832,1.5274575480845734e-15,1.0,0.1404789011476685,1.0,0.3416123553018413,0.0
main,sbm,2000,16,2026084703,2,0.75,0.25,1412,1950,inference,96,LOO,0.2916666666666667,0.3,-0.008333333333333304,-5.551115123125783e-17,0.0021875,0.0021747076023391817,0.9941520467836258,1.1868783374443498e-15,1.0,0.1828009814135189,1.0,0.4913679575549203,0.0
main,sbm,2000,16,2026084703,2,0.75,0.25,1412,1950,inference,96,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,-5.551115123125783e-17,0.0021875,0.0021747076023391817,0.9941520467836258,1.1868783374443498e-15,1.0,0.1828009814135189,1.0,0.4913679575549203,0.0
main,sbm,2000,16,2026084703,3,0.5,0.2,949,720,balance,159,LOO,0.7169811320754716,0.7,0.016981132075471694,3.3306690738754696e-16,0.0013207547169811324,0.0012842986602737134,0.9723975570643828,9.16474528850744e-15,1.0,0.1404789011476686,1.0,0.3416123553018413,0.0
main,sbm,2000,16,2026084703,3,0.5,0.2,949,720,balance,159,ZLZ,0.7232704402515723,0.7,0.023270440251572322,3.3306690738754696e-16,0.0013207547169811324,0.0012667741171510701,0.9591289744143814,9.16474528850744e-15,1.0,0.13951717609179148,1.0,0.34015972418091756,0.0
main,sbm,2000,16,2026084703,3,0.5,0.2,949,720,inference,96,LOO,0.7395833333333334,0.7,0.039583333333333415,1.1102230246251565e-16,0.0021875,0.002027366593567252,0.9267961570593151,2.3737566748886996e-15,1.0,0.17649980491365436,1.0,0.4818503880310711,0.0
main,sbm,2000,16,2026084703,3,0.5,0.2,949,720,inference,96,ZLZ,0.7083333333333334,0.7,0.008333333333333415,1.1102230246251565e-16,0.0021875,0.0021747076023391817,0.9941520467836258,2.3737566748886996e-15,1.0,0.18280098141351897,1.0,0.49136795755492035,0.0
main,sbm,2000,17,2026084703,0,0.25,0.75,1306,1286,balance,159,LOO,0.22641509433962265,0.3,-0.07358490566037734,5.551115123125783e-17,0.0013207547169811324,0.0011085525278152054,0.8393326282029411,1.5274575480845734e-15,0.0,0.1305137369962027,1.0,0.3265605403542381,0.0
main,sbm,2000,17,2026084703,0,0.25,0.75,1306,1286,balance,159,ZLZ,0.22012578616352202,0.3,-0.07987421383647797,5.551115123125783e-17,0.0013207547169811324,0.001086521673603882,0.8226521243000819,1.5274575480845734e-15,0.0,0.12921034427538647,1.0,0.324591839614382,0.0
main,sbm,2000,17,2026084703,0,0.25,0.75,1306,1286,inference,96,LOO,0.2604166666666667,0.3,-0.039583333333333304,-5.551115123125783e-17,0.0021875,0.0020273665935672505,0.9267961570593144,1.1868783374443498e-15,1.0,0.17649980491365436,1.0,0.48185038803107105,0.0
main,sbm,2000,17,2026084703,0,0.25,0.75,1306,1286,inference,96,ZLZ,0.2604166666666667,0.3,-0.039583333333333304,-5.551115123125783e-17,0.0021875,0.002027366593567251,0.9267961570593146,1.1868783374443498e-15,1.0,0.17649980491365444,1.0,0.48185038803107105,0.0
main,sbm,2000,17,2026084703,1,0.5,0.8,1309,1123,balance,159,LOO,0.27044025157232704,0.3,-0.02955974842767295,5.551115123125783e-17,0.0013207547169811324,0.001248748872796351,0.9454812894029513,1.5274575480845734e-15,1.0,0.13852100739216977,1.0,0.3386550678907253,0.0
main,sbm,2000,17,2026084703,1,0.5,0.8,1309,1123,balance,159,ZLZ,0.2578616352201258,0.3,-0.042138364779874204,5.551115123125783e-17,0.0013207547169811324,0.0012111962803906876,0.917048612295806,1.5274575480845734e-15,1.0,0.1364222948773216,1.0,0.3354850817347955,0.0
main,sbm,2000,17,2026084703,1,0.5,0.8,1309,1123,inference,96,LOO,0.3229166666666667,0.3,0.022916666666666696,-5.551115123125783e-17,0.0021875,0.0023014894005847957,1.052109440267335,1.1868783374443498e-15,1.0,0.18805400031491482,1.0,0.4993023445071355,0.0
main,sbm,2000,17,2026084703,1,0.5,0.8,1309,1123,inference,96,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,-5.551115123125783e-17,0.0021875,0.0021747076023391813,0.9941520467836257,1.1868783374443498e-15,1.0,0.18280098141351886,1.0,0.49136795755492024,0.0
main,sbm,2000,17,2026084703,2,0.75,0.25,1286,1306,balance,159,LOO,0.33962264150943394,0.3,0.03962264150943395,5.551115123125783e-17,0.0013207547169811324,0.0014194879929341046,1.0747551946501075,1.5274575480845734e-15,1.0,0.14768757119441178,1.0,0.3525006423298026,0.0
main,sbm,2000,17,2026084703,2,0.75,0.25,1286,1306,balance,159,ZLZ,0.3584905660377358,0.3,0.058490566037735836,5.551115123125783e-17,0.0013207547169811324,0.0014555384816435416,1.102050564672967,1.5274575480845734e-15,1.0,0.14955121048215314,1.0,0.35531556371612416,0.0
main,sbm,2000,17,2026084703,2,0.75,0.25,1286,1306,inference,96,LOO,0.3020833333333333,0.3,0.002083333333333326,-5.551115123125783e-17,0.0021875,0.002219252558479532,1.0145154553049287,1.1868783374443498e-15,1.0,0.18466366525247135,1.0,0.4941814357900661,0.0
main,sbm,2000,17,2026084703,2,0.75,0.25,1286,1306,inference,96,ZLZ,0.3125,0.3,0.012500000000000011,-5.551115123125783e-17,0.0021875,0.002261513157894737,1.0338345864661653,1.1868783374443498e-15,1.0,0.18641362255490412,1.0,0.49682464698880485,0.0
main,sbm,2000,17,2026084703,3,0.5,0.2,1309,1378,balance,159,LOO,0.6855345911949685,0.7,-0.014465408805031443,3.3306690738754696e-16,0.0013207547169811324,0.001364410857405797,1.0330539348929602,9.16474528850744e-15,1.0,0.1447940347284009,1.0,0.34813011970031504,0.0
main,sbm,2000,17,2026084703,3,0.5,0.2,1309,1378,balance,159,ZLZ,0.6855345911949685,0.7,-0.014465408805031443,3.3306690738754696e-16,0.0013207547169811324,0.0013644108574057967,1.0330539348929602,9.16474528850744e-15,1.0,0.1447940347284007,1.0,0.34813011970031504,0.0
main,sbm,2000,17,2026084703,3,0.5,0.2,1309,1378,inference,96,LOO,0.6979166666666666,0.7,-0.002083333333333326,1.1102230246251565e-16,0.0021875,0.0022192525584795327,1.0145154553049291,2.3737566748886996e-15,1.0,0.18466366525247135,1.0,0.4941814357900662,0.0
main,sbm,2000,17,2026084703,3,0.5,0.2,1309,1378,inference,96,ZLZ,0.6979166666666666,0.7,-0.002083333333333326,1.1102230246251565e-16,0.0021875,0.0022192525584795327,1.0145154553049291,2.3737566748886996e-15,1.0,0.18466366525247135,1.0,0.4941814357900662,0.0
main,sbm,2000,18,2026084703,0,0.25,0.75,186,1760,balance,159,LOO,0.3270440251572327,0.3,0.0270440251572327,5.551115123125783e-17,0.0013207547169811324,0.0013929508276341012,1.0546627694943906,1.5274575480845734e-15,1.0,0.1463005569860648,1.0,0.3504056360783839,0.0
main,sbm,2000,18,2026084703,0,0.25,0.75,186,1760,balance,159,ZLZ,0.31446540880503143,0.3,0.014465408805031443,5.551115123125783e-17,0.0013207547169811324,0.0013644108574057967,1.0330539348929602,1.5274575480845734e-15,1.0,0.1447940347284008,1.0,0.34813011970031493,0.0
main,sbm,2000,18,2026084703,0,0.25,0.75,186,1760,inference,96,LOO,0.3541666666666667,0.3,0.054166666666666696,-5.551115123125783e-17,0.0021875,0.002407711988304093,1.1006683375104425,1.1868783374443498e-15,1.0,0.19234475771553272,1.0,0.5057832900688461,0.0
main,sbm,2000,18,2026084703,0,0.25,0.75,186,1760,inference,96,ZLZ,0.3333333333333333,0.3,0.033333333333333326,-5.551115123125783e-17,0.0021875,0.002339181286549708,1.069340016708438,1.1868783374443498e-15,1.0,0.18958764291397276,1.0,0.5016188246218545,0.0
main,sbm,2000,18,2026084703,1,0.5,0.8,1848,322,balance,159,LOO,0.710691823899371,0.7,0.010691823899371067,3.3306690738754696e-16,0.0013207547169811324,0.0013013225021642812,0.9852870373529555,9.16474528850744e-15,1.0,0.14140688532750767,1.0,0.34301402274423753,0.0
main,sbm,2000,18,2026084703,1,0.5,0.8,1848,322,balance,159,ZLZ,0.6981132075471698,0.7,-0.0018867924528301883,3.3306690738754696e-16,0.0013207547169811324,0.00133386808224919,1.0099286908458152,9.16474528850744e-15,1.0,0.1431642317088806,1.0,0.34566839472739974,0.0
main,sbm,2000,18,2026084703,1,0.5,0.8,1848,322,inference,96,LOO,0.6770833333333334,0.7,-0.022916666666666585,1.1102230246251565e-16,0.0021875,0.0023014894005847957,1.052109440267335,2.3737566748886996e-15,1.0,0.18805400031491493,1.0,0.49930234450713556,0.0
main,sbm,2000,18,2026084703,1,0.5,0.8,1848,322,inference,96,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,1.1102230246251565e-16,0.0021875,0.002339181286549708,1.069340016708438,2.3737566748886996e-15,1.0,0.18958764291397268,1.0,0.5016188246218545,0.0
main,sbm,2000,18,2026084703,2,0.75,0.25,1760,186,balance,159,LOO,0.22641509433962265,0.3,-0.07358490566037734,5.551115123125783e-17,0.0013207547169811324,0.0011085525278152054,0.8393326282029411,1.5274575480845734e-15,0.0,0.1305137369962027,1.0,0.3265605403542381,0.0
main,sbm,2000,18,2026084703,2,0.75,0.25,1760,186,balance,159,ZLZ,0.2138364779874214,0.3,-0.0861635220125786,5.551115123125783e-17,0.0013207547169811324,0.001063990118160484,0.8055925180357948,1.5274575480845734e-15,0.0,0.12786358706901624,1.0,0.3225576392799445,0.0
main,sbm,2000,18,2026084703,2,0.75,0.25,1760,186,inference,96,LOO,0.19791666666666666,0.3,-0.10208333333333333,-5.551115123125783e-17,0.0021875,0.0016710069444444446,0.7638888888888888,1.1868783374443498e-15,0.0,0.1602386266313744,1.0,0.42656106717922404,0.0
main,sbm,2000,18,2026084703,2,0.75,0.25,1760,186,inference,96,ZLZ,0.19791666666666666,0.3,-0.10208333333333333,-5.551115123125783e-17,0.0021875,0.0016710069444444446,0.7638888888888888,1.1868783374443498e-15,0.0,0.1602386266313744,1.0,0.42656106717922404,0.0
main,sbm,2000,18,2026084703,3,0.5,0.2,1848,1250,balance,159,LOO,0.27044025157232704,0.3,-0.02955974842767295,5.551115123125783e-17,0.0013207547169811324,0.001248748872796351,0.9454812894029513,1.5274575480845734e-15,1.0,0.13852100739216977,1.0,0.3386550678907253,0.0
main,sbm,2000,18,2026084703,3,0.5,0.2,1848,1250,balance,159,ZLZ,0.24528301886792453,0.3,-0.05471698113207546,5.551115123125783e-17,0.0013207547169811324,0.0011716408830567211,0.8870995257429458,1.5274575480845734e-15,1.0,0.13417615592800525,1.0,0.3320924163157577,0.0
main,sbm,2000,18,2026084703,3,0.5,0.2,1848,1250,inference,96,LOO,0.21875,0.3,-0.08124999999999999,-5.551115123125783e-17,0.0021875,0.0017989309210526315,0.8223684210526315,1.1868783374443498e-15,1.0,0.16625906356643583,1.0,0.4519411646838697,0.0
main,sbm,2000,18,2026084703,3,0.5,0.2,1848,1250,inference,96,ZLZ,0.2604166666666667,0.3,-0.039583333333333304,-5.551115123125783e-17,0.0021875,0.002027366593567251,0.9267961570593146,1.1868783374443498e-15,1.0,0.17649980491365444,1.0,0.48185038803107105,0.0
main,sbm,2000,19,2026084703,0,0.25,0.75,1004,1147,balance,159,LOO,0.3081761006289308,0.3,0.008176100628930816,5.551115123125783e-17,0.0013207547169811324,0.0013493898204435316,1.0216808640501023,1.5274575480845734e-15,1.0,0.14399479752126698,1.0,0.34692291725405644,0.0
main,sbm,2000,19,2026084703,0,0.25,0.75,1004,1147,balance,159,ZLZ,0.34591194968553457,0.3,0.04591194968553458,5.551115123125783e-17,0.0013207547169811324,0.0014320055237359928,1.084232753685823,1.5274575480845734e-15,1.0,0.1483373216751379,1.0,0.35348205355889595,0.0
main,sbm,2000,19,2026084703,0,0.25,0.75,1004,1147,inference,96,LOO,0.3333333333333333,0.3,0.033333333333333326,-5.551115123125783e-17,0.0021875,0.002339181286549708,1.069340016708438,1.1868783374443498e-15,1.0,0.18958764291397276,1.0,0.5016188246218545,0.0
main,sbm,2000,19,2026084703,0,0.25,0.75,1004,1147,inference,96,ZLZ,0.3229166666666667,0.3,0.022916666666666696,-5.551115123125783e-17,0.0021875,0.0023014894005847952,1.0521094402673348,1.1868783374443498e-15,1.0,0.18805400031491482,1.0,0.4993023445071355,0.0
main,sbm,2000,19,2026084703,1,0.5,0.8,1620,1210,balance,159,LOO,0.7232704402515723,0.7,0.023270440251572322,3.3306690738754696e-16,0.0013207547169811324,0.0012667741171510703,0.9591289744143816,9.16474528850744e-15,1.0,0.13951717609179148,1.0,0.34015972418091756,0.0
main,sbm,2000,19,2026084703,1,0.5,0.8,1620,1210,balance,159,ZLZ,0.7232704402515723,0.7,0.023270440251572322,-0.004402515723270217,0.0013124480835409993,0.00126677411715107,0.9651994109613078,0.12152338248028641,1.0,0.13951717609179148,1.0,0.34015972418091756,0.0
main,sbm,2000,19,2026084703,1,0.5,0.8,1620,1210,inference,96,LOO,0.7395833333333334,0.7,0.039583333333333415,1.1102230246251565e-16,0.0021875,0.0020273665935672514,0.9267961570593148,2.3737566748886996e-15,1.0,0.17649980491365436,1.0,0.4818503880310711,0.0
main,sbm,2000,19,2026084703,1,0.5,0.8,1620,1210,inference,96,ZLZ,0.71875,0.7,0.018750000000000044,-0.007291666666666585,0.0021647135416666668,0.0021278782894736843,0.9829837752275425,0.156720781993874,1.0,0.18082208741702122,1.0,0.48837895047149704,0.0
main,sbm,2000,19,2026084703,2,0.75,0.25,1147,1004,balance,159,LOO,0.3081761006289308,0.3,0.008176100628930816,5.551115123125783e-17,0.0013207547169811324,0.0013493898204435318,1.0216808640501025,1.5274575480845734e-15,1.0,0.14399479752126698,1.0,0.34692291725405655,0.0
main,sbm,2000,19,2026084703,2,0.75,0.25,1147,1004,balance,159,ZLZ,0.3018867924528302,0.3,0.0018867924528301883,5.551115123125783e-17,0.0013207547169811324,0.00133386808224919,1.0099286908458152,1.5274575480845734e-15,1.0,0.1431642317088805,1.0,0.34566839472739974,0.0
main,sbm,2000,19,2026084703,2,0.75,0.25,1147,1004,inference,96,LOO,0.3125,0.3,0.012500000000000011,-5.551115123125783e-17,0.0021875,0.002261513157894737,1.0338345864661653,1.1868783374443498e-15,1.0,0.18641362255490412,1.0,0.49682464698880485,0.0
main,sbm,2000,19,2026084703,2,0.75,0.25,1147,1004,inference,96,ZLZ,0.3020833333333333,0.3,0.002083333333333326,-5.551115123125783e-17,0.0021875,0.002219252558479532,1.0145154553049287,1.1868783374443498e-15,1.0,0.18466366525247135,1.0,0.4941814357900661,0.0
main,sbm,2000,19,2026084703,3,0.5,0.2,1620,979,balance,159,LOO,0.3270440251572327,0.3,0.0270440251572327,5.551115123125783e-17,0.0013207547169811324,0.0013929508276341017,1.054662769494391,1.5274575480845734e-15,1.0,0.1463005569860648,1.0,0.35040563607838393,0.0
main,sbm,2000,19,2026084703,3,0.5,0.2,1620,979,balance,159,ZLZ,0.29559748427672955,0.3,-0.004402515723270439,5.551115123125783e-17,0.0013207547169811324,0.0013178456428227733,0.9977974152800996,1.5274575480845734e-15,1.0,0.14230178872993637,1.0,0.34436572354962314,0.0
main,sbm,2000,19,2026084703,3,0.5,0.2,1620,979,inference,96,LOO,0.3333333333333333,0.3,0.033333333333333326,-5.551115123125783e-17,0.0021875,0.0023391812865497085,1.0693400167084381,1.1868783374443498e-15,1.0,0.1895876429139728,1.0,0.5016188246218545,0.0
main,sbm,2000,19,2026084703,3,0.5,0.2,1620,979,inference,96,ZLZ,0.3125,0.3,0.012500000000000011,-5.551115123125783e-17,0.0021875,0.002261513157894737,1.0338345864661653,1.1868783374443498e-15,1.0,0.18641362255490412,1.0,0.49682464698880485,0.0
main,sbm,2000,20,2026084703,0,0.25,0.75,636,837,balance,159,LOO,0.3522012578616352,0.3,0.05220125786163521,5.551115123125783e-17,0.0013207547169811324,0.0014440223533058044,1.0933312103601087,1.5274575480845734e-15,1.0,0.14895841575937985,1.0,0.35442018092729316,0.0
main,sbm,2000,20,2026084703,0,0.25,0.75,636,837,balance,159,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.0013207547169811324,0.0014064697609001407,1.0648985332529635,1.5274575480845734e-15,1.0,0.14700878435045173,1.0,0.3514753733218002,0.0
main,sbm,2000,20,2026084703,0,0.25,0.75,636,837,inference,96,LOO,0.28125,0.3,-0.01874999999999999,-5.551115123125783e-17,0.0021875,0.0021278782894736843,0.9727443609022556,1.1868783374443498e-15,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
main,sbm,2000,20,2026084703,0,0.25,0.75,636,837,inference,96,ZLZ,0.28125,0.3,-0.01874999999999999,-5.551115123125783e-17,0.0021875,0.0021278782894736843,0.9727443609022556,1.1868783374443498e-15,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
main,sbm,2000,20,2026084703,1,0.5,0.8,1254,1436,balance,159,LOO,0.3270440251572327,0.3,0.0270440251572327,5.551115123125783e-17,0.0013207547169811324,0.0013929508276341012,1.0546627694943906,1.5274575480845734e-15,1.0,0.1463005569860648,1.0,0.3504056360783839,0.0
main,sbm,2000,20,2026084703,1,0.5,0.8,1254,1436,balance,159,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.0013207547169811324,0.0014064697609001407,1.0648985332529635,1.5274575480845734e-15,1.0,0.14700878435045173,1.0,0.3514753733218002,0.0
main,sbm,2000,20,2026084703,1,0.5,0.8,1254,1436,inference,96,LOO,0.3020833333333333,0.3,0.002083333333333326,-5.551115123125783e-17,0.0021875,0.0022192525584795327,1.0145154553049291,1.1868783374443498e-15,1.0,0.18466366525247144,1.0,0.4941814357900661,0.0
main,sbm,2000,20,2026084703,1,0.5,0.8,1254,1436,inference,96,ZLZ,0.3020833333333333,0.3,0.002083333333333326,-5.551115123125783e-17,0.0021875,0.0022192525584795327,1.0145154553049291,1.1868783374443498e-15,1.0,0.18466366525247144,1.0,0.4941814357900661,0.0
main,sbm,2000,20,2026084703,2,0.75,0.25,837,636,balance,159,LOO,0.2641509433962264,0.3,-0.03584905660377358,5.551115123125783e-17,0.0013207547169811324,0.001230222927209557,0.931454502030093,1.5274575480845734e-15,1.0,0.1374896463759988,1.0,0.33709725560347914,0.0
main,sbm,2000,20,2026084703,2,0.75,0.25,837,636,balance,159,ZLZ,0.27672955974842767,0.3,-0.023270440251572322,5.551115123125783e-17,0.0013207547169811324,0.0012667741171510706,0.9591289744143817,1.5274575480845734e-15,1.0,0.1395171760917916,1.0,0.34015972418091744,0.0
main,sbm,2000,20,2026084703,2,0.75,0.25,837,636,inference,96,LOO,0.3125,0.3,0.012500000000000011,-5.551115123125783e-17,0.0021875,0.002261513157894737,1.0338345864661653,1.1868783374443498e-15,1.0,0.18641362255490412,1.0,0.49682464698880485,0.0
main,sbm,2000,20,2026084703,2,0.75,0.25,837,636,inference,96,ZLZ,0.3020833333333333,0.3,0.002083333333333326,-5.551115123125783e-17,0.0021875,0.0022192525584795327,1.0145154553049291,1.1868783374443498e-15,1.0,0.18466366525247144,1.0,0.4941814357900661,0.0
main,sbm,2000,20,2026084703,3,0.5,0.2,1254,702,balance,159,LOO,0.7672955974842768,0.7,0.06729559748427683,3.3306690738754696e-16,0.0013207547169811324,0.0011300826807944528,0.8556340297443712,9.16474528850744e-15,0.0,0.1317750519977361,1.0,0.32846568508694407,0.0
main,sbm,2000,20,2026084703,3,0.5,0.2,1254,702,balance,159,ZLZ,0.779874213836478,0.7,0.07987421383647808,3.3306690738754696e-16,0.0013207547169811324,0.001086521673603882,0.8226521243000819,9.16474528850744e-15,0.0,0.12921034427538647,1.0,0.32459183961438187,0.0
main,sbm,2000,20,2026084703,3,0.5,0.2,1254,702,inference,96,LOO,0.7708333333333334,0.7,0.07083333333333341,1.1102230246251565e-16,0.0021875,0.001859466374269006,0.8500417710944026,2.3737566748886996e-15,1.0,0.16903329264047118,1.0,0.4644529891427187,0.0
main,sbm,2000,20,2026084703,3,0.5,0.2,1254,702,inference,96,ZLZ,0.78125,0.7,0.08125000000000004,1.1102230246251565e-16,0.0021875,0.0017989309210526315,0.8223684210526315,2.3737566748886996e-15,1.0,0.16625906356643583,1.0,0.4519411646838697,0.0
main,sbm,2000,21,2026084703,0,0.25,0.75,1496,737,balance,159,LOO,0.23270440251572327,0.3,-0.06729559748427671,5.551115123125783e-17,0.0013207547169811324,0.0011300826807944528,0.8556340297443712,1.5274575480845734e-15,0.0,0.1317750519977361,1.0,0.3284656850869442,0.0
main,sbm,2000,21,2026084703,0,0.25,0.75,1496,737,balance,159,ZLZ,0.22012578616352202,0.3,-0.07987421383647797,5.551115123125783e-17,0.0013207547169811324,0.001086521673603882,0.8226521243000819,1.5274575480845734e-15,0.0,0.12921034427538647,1.0,0.324591839614382,0.0
main,sbm,2000,21,2026084703,0,0.25,0.75,1496,737,inference,96,LOO,0.21875,0.3,-0.08124999999999999,-5.551115123125783e-17,0.0021875,0.0017989309210526315,0.8223684210526315,1.1868783374443498e-15,1.0,0.16625906356643583,1.0,0.4519411646838697,0.0
main,sbm,2000,21,2026084703,0,0.25,0.75,1496,737,inference,96,ZLZ,0.22916666666666666,0.3,-0.07083333333333333,-5.551115123125783e-17,0.0021875,0.0018594663742690061,0.8500417710944027,1.1868783374443498e-15,1.0,0.16903329264047123,1.0,0.4644529891427188,0.0
main,sbm,2000,21,2026084703,1,0.5,0.8,62,1157,balance,159,LOO,0.6540880503144654,0.7,-0.04591194968553458,3.3306690738754696e-16,0.0013207547169811324,0.0014320055237359924,1.0842327536858225,9.16474528850744e-15,1.0,0.14833732167513802,1.0,0.35348205355889584,0.0
main,sbm,2000,21,2026084703,1,0.5,0.8,62,1157,balance,159,ZLZ,0.6729559748427673,0.7,-0.0270440251572327,3.3306690738754696e-16,0.0013207547169811324,0.0013929508276341017,1.054662769494391,9.16474528850744e-15,1.0,0.14630055698606492,1.0,0.3504056360783838,0.0
main,sbm,2000,21,2026084703,1,0.5,0.8,62,1157,inference,96,LOO,0.6770833333333334,0.7,-0.022916666666666585,1.1102230246251565e-16,0.0021875,0.0023014894005847957,1.052109440267335,2.3737566748886996e-15,1.0,0.18805400031491493,1.0,0.49930234450713556,0.0
main,sbm,2000,21,2026084703,1,0.5,0.8,62,1157,inference,96,ZLZ,0.6875,0.7,-0.012499999999999956,1.1102230246251565e-16,0.0021875,0.002261513157894737,1.0338345864661653,2.3737566748886996e-15,1.0,0.186413622554904,1.0,0.49682464698880485,0.0
main,sbm,2000,21,2026084703,2,0.75,0.25,737,1496,balance,159,LOO,0.31446540880503143,0.3,0.014465408805031443,5.551115123125783e-17,0.0013207547169811324,0.0013644108574057965,1.03305393489296,1.5274575480845734e-15,1.0,0.1447940347284008,1.0,0.34813011970031493,0.0
main,sbm,2000,21,2026084703,2,0.75,0.25,737,1496,balance,159,ZLZ,0.29559748427672955,0.3,-0.004402515723270439,5.551115123125783e-17,0.0013207547169811324,0.0013178456428227733,0.9977974152800996,1.5274575480845734e-15,1.0,0.14230178872993637,1.0,0.34436572354962314,0.0
main,sbm,2000,21,2026084703,2,0.75,0.25,737,1496,inference,96,LOO,0.3333333333333333,0.3,0.033333333333333326,-5.551115123125783e-17,0.0021875,0.002339181286549708,1.069340016708438,1.1868783374443498e-15,1.0,0.18958764291397276,1.0,0.5016188246218545,0.0
main,sbm,2000,21,2026084703,2,0.75,0.25,737,1496,inference,96,ZLZ,0.3125,0.3,0.012500000000000011,-5.551115123125783e-17,0.0021875,0.002261513157894737,1.0338345864661653,1.1868783374443498e-15,1.0,0.18641362255490412,1.0,0.49682464698880485,0.0
main,sbm,2000,21,2026084703,3,0.5,0.2,62,1143,balance,159,LOO,0.3522012578616352,0.3,0.05220125786163521,5.551115123125783e-17,0.0013207547169811324,0.0014440223533058044,1.0933312103601087,1.5274575480845734e-15,1.0,0.14895841575937985,1.0,0.35442018092729316,0.0
main,sbm,2000,21,2026084703,3,0.5,0.2,62,1143,balance,159,ZLZ,0.3710691823899371,0.3,0.07106918238993709,5.551115123125783e-17,0.0013207547169811324,0.0014770686346227892,1.1183519662143973,1.5274575480845734e-15,1.0,0.1506532221393534,1.0,0.35698008978736195,0.0
main,sbm,2000,21,2026084703,3,0.5,0.2,62,1143,inference,96,LOO,0.40625,0.3,0.10625000000000001,-5.551115123125783e-17,0.0021875,0.0025390625,1.1607142857142856,1.1868783374443498e-15,0.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,sbm,2000,21,2026084703,3,0.5,0.2,62,1143,inference,96,ZLZ,0.4375,0.3,0.1375,-5.551115123125783e-17,0.0021875,0.0025904605263157893,1.1842105263157894,1.1868783374443498e-15,0.0,0.19951087627972303,1.0,0.5166073054971227,0.0
main,sbm,2000,22,2026084703,0,0.25,0.75,854,1176,balance,159,LOO,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.0013207547169811324,0.0014064697609001405,1.0648985332529632,1.5274575480845734e-15,1.0,0.14700878435045162,1.0,0.3514753733218002,0.0
main,sbm,2000,22,2026084703,0,0.25,0.75,854,1176,balance,159,ZLZ,0.3081761006289308,0.3,0.008176100628930816,5.551115123125783e-17,0.0013207547169811324,0.0013493898204435314,1.021680864050102,1.5274575480845734e-15,1.0,0.14399479752126698,1.0,0.34692291725405644,0.0
main,sbm,2000,22,2026084703,0,0.25,0.75,854,1176,inference,96,LOO,0.3020833333333333,0.3,0.002083333333333326,-5.551115123125783e-17,0.0021875,0.0022192525584795327,1.0145154553049291,1.1868783374443498e-15,1.0,0.18466366525247144,1.0,0.4941814357900661,0.0
main,sbm,2000,22,2026084703,0,0.25,0.75,854,1176,inference,96,ZLZ,0.28125,0.3,-0.01874999999999999,-5.551115123125783e-17,0.0021875,0.0021278782894736843,0.9727443609022556,1.1868783374443498e-15,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
main,sbm,2000,22,2026084703,1,0.5,0.8,789,1776,balance,159,LOO,0.6918238993710691,0.7,-0.008176100628930816,3.3306690738754696e-16,0.0013207547169811324,0.0013493898204435314,1.021680864050102,9.16474528850744e-15,1.0,0.14399479752126698,1.0,0.34692291725405644,0.0
main,sbm,2000,22,2026084703,1,0.5,0.8,789,1776,balance,159,ZLZ,0.6981132075471698,0.7,-0.0018867924528301883,3.3306690738754696e-16,0.0013207547169811324,0.00133386808224919,1.0099286908458152,9.16474528850744e-15,1.0,0.1431642317088806,1.0,0.34566839472739974,0.0
main,sbm,2000,22,2026084703,1,0.5,0.8,789,1776,inference,96,LOO,0.6354166666666666,0.7,-0.06458333333333333,1.1102230246251565e-16,0.0021875,0.0024385508040935676,1.1147660818713452,2.3737566748886996e-15,1.0,0.1935726478208737,1.0,0.5076379483926494,0.0
main,sbm,2000,22,2026084703,1,0.5,0.8,789,1776,inference,96,ZLZ,0.6875,0.7,-0.012499999999999956,1.1102230246251565e-16,0.0021875,0.002261513157894737,1.0338345864661653,2.3737566748886996e-15,1.0,0.186413622554904,1.0,0.49682464698880485,0.0
main,sbm,2000,22,2026084703,2,0.75,0.25,1176,854,balance,159,LOO,0.3018867924528302,0.3,0.0018867924528301883,5.551115123125783e-17,0.0013207547169811324,0.00133386808224919,1.0099286908458152,1.5274575480845734e-15,1.0,0.1431642317088805,1.0,0.34566839472739974,0.0
main,sbm,2000,22,2026084703,2,0.75,0.25,1176,854,balance,159,ZLZ,0.27044025157232704,0.3,-0.02955974842767295,5.551115123125783e-17,0.0013207547169811324,0.0012487488727963513,0.9454812894029515,1.5274575480845734e-15,1.0,0.13852100739216977,1.0,0.3386550678907253,0.0
main,sbm,2000,22,2026084703,2,0.75,0.25,1176,854,inference,96,LOO,0.2916666666666667,0.3,-0.008333333333333304,-5.551115123125783e-17,0.0021875,0.0021747076023391813,0.9941520467836257,1.1868783374443498e-15,1.0,0.18280098141351886,1.0,0.49136795755492024,0.0
main,sbm,2000,22,2026084703,2,0.75,0.25,1176,854,inference,96,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,-5.551115123125783e-17,0.0021875,0.0021747076023391817,0.9941520467836258,1.1868783374443498e-15,1.0,0.1828009814135189,1.0,0.4913679575549203,0.0
main,sbm,2000,22,2026084703,3,0.5,0.2,789,1688,balance,159,LOO,0.2893081761006289,0.3,-0.010691823899371067,5.551115123125783e-17,0.0013207547169811324,0.0013013225021642812,0.9852870373529555,1.5274575480845734e-15,1.0,0.14140688532750767,1.0,0.3430140227442374,0.0
main,sbm,2000,22,2026084703,3,0.5,0.2,789,1688,balance,159,ZLZ,0.27672955974842767,0.3,-0.023270440251572322,5.551115123125783e-17,0.0013207547169811324,0.0012667741171510701,0.9591289744143814,1.5274575480845734e-15,1.0,0.13951717609179157,1.0,0.34015972418091744,0.0
main,sbm,2000,22,2026084703,3,0.5,0.2,789,1688,inference,96,LOO,0.2604166666666667,0.3,-0.039583333333333304,-5.551115123125783e-17,0.0021875,0.0020273665935672505,0.9267961570593144,1.1868783374443498e-15,1.0,0.17649980491365436,1.0,0.48185038803107105,0.0
main,sbm,2000,22,2026084703,3,0.5,0.2,789,1688,inference,96,ZLZ,0.28125,0.3,-0.01874999999999999,-5.551115123125783e-17,0.0021875,0.0021278782894736843,0.9727443609022556,1.1868783374443498e-15,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
main,sbm,2000,23,2026084703,0,0.25,0.75,613,238,balance,159,LOO,0.29559748427672955,0.3,-0.004402515723270439,5.551115123125783e-17,0.0013207547169811324,0.0013178456428227733,0.9977974152800996,1.5274575480845734e-15,1.0,0.14230178872993637,1.0,0.34436572354962314,0.0
main,sbm,2000,23,2026084703,0,0.25,0.75,613,238,balance,159,ZLZ,0.27044025157232704,0.3,-0.02955974842767295,5.551115123125783e-17,0.0013207547169811324,0.0012487488727963513,0.9454812894029515,1.5274575480845734e-15,1.0,0.13852100739216977,1.0,0.3386550678907253,0.0
main,sbm,2000,23,2026084703,0,0.25,0.75,613,238,inference,96,LOO,0.2916666666666667,0.3,-0.008333333333333304,-5.551115123125783e-17,0.0021875,0.0021747076023391817,0.9941520467836258,1.1868783374443498e-15,1.0,0.1828009814135189,1.0,0.4913679575549203,0.0
main,sbm,2000,23,2026084703,0,0.25,0.75,613,238,inference,96,ZLZ,0.28125,0.3,-0.01874999999999999,-5.551115123125783e-17,0.0021875,0.0021278782894736843,0.9727443609022556,1.1868783374443498e-15,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
main,sbm,2000,23,2026084703,1,0.5,0.8,1645,1845,balance,159,LOO,0.2830188679245283,0.3,-0.016981132075471694,5.551115123125783e-17,0.0013207547169811324,0.0012842986602737134,0.9723975570643828,1.5274575480845734e-15,1.0,0.14047890114766848,1.0,0.3416123553018413,0.0
main,sbm,2000,23,2026084703,1,0.5,0.8,1645,1845,balance,159,ZLZ,0.27672955974842767,0.3,-0.023270440251572322,5.551115123125783e-17,0.0013207547169811324,0.0012667741171510703,0.9591289744143816,1.5274575480845734e-15,1.0,0.13951717609179157,1.0,0.34015972418091744,0.0
main,sbm,2000,23,2026084703,1,0.5,0.8,1645,1845,inference,96,LOO,0.3333333333333333,0.3,0.033333333333333326,-5.551115123125783e-17,0.0021875,0.002339181286549708,1.069340016708438,1.1868783374443498e-15,1.0,0.18958764291397276,1.0,0.5016188246218545,0.0
main,sbm,2000,23,2026084703,1,0.5,0.8,1645,1845,inference,96,ZLZ,0.3229166666666667,0.3,0.022916666666666696,-5.551115123125783e-17,0.0021875,0.0023014894005847957,1.052109440267335,1.1868783374443498e-15,1.0,0.18805400031491482,1.0,0.4993023445071355,0.0
main,sbm,2000,23,2026084703,2,0.75,0.25,238,613,balance,159,LOO,0.34591194968553457,0.3,0.04591194968553458,5.551115123125783e-17,0.0013207547169811324,0.0014320055237359928,1.084232753685823,1.5274575480845734e-15,1.0,0.1483373216751379,1.0,0.35348205355889595,0.0
main,sbm,2000,23,2026084703,2,0.75,0.25,238,613,balance,159,ZLZ,0.3710691823899371,0.3,0.07106918238993709,5.551115123125783e-17,0.0013207547169811324,0.0014770686346227892,1.1183519662143973,1.5274575480845734e-15,1.0,0.1506532221393534,1.0,0.35698008978736195,0.0
main,sbm,2000,23,2026084703,2,0.75,0.25,238,613,inference,96,LOO,0.3645833333333333,0.3,0.06458333333333333,-5.551115123125783e-17,0.0021875,0.0024385508040935676,1.1147660818713452,1.1868783374443498e-15,1.0,0.19357264782087358,1.0,0.5076379483926494,0.0
main,sbm,2000,23,2026084703,2,0.75,0.25,238,613,inference,96,ZLZ,0.34375,0.3,0.04375000000000001,-5.551115123125783e-17,0.0021875,0.0023745888157894737,1.0855263157894737,1.1868783374443498e-15,1.0,0.19101712124242776,1.0,0.5037779705169423,0.0
main,sbm,2000,23,2026084703,3,0.5,0.2,1645,850,balance,159,LOO,0.6792452830188679,0.7,-0.02075471698113207,3.3306690738754696e-16,0.0013207547169811324,0.0013789311931359867,1.0440479033743897,9.16474528850744e-15,1.0,0.14556245937744405,1.0,0.349290781526129,0.0
main,sbm,2000,23,2026084703,3,0.5,0.2,1645,850,balance,159,ZLZ,0.6540880503144654,0.7,-0.04591194968553458,3.3306690738754696e-16,0.0013207547169811324,0.0014320055237359924,1.0842327536858225,9.16474528850744e-15,1.0,0.14833732167513802,1.0,0.35348205355889584,0.0
main,sbm,2000,23,2026084703,3,0.5,0.2,1645,850,inference,96,LOO,0.6979166666666666,0.7,-0.002083333333333326,1.1102230246251565e-16,0.0021875,0.0022192525584795327,1.0145154553049291,2.3737566748886996e-15,1.0,0.18466366525247135,1.0,0.4941814357900662,0.0
main,sbm,2000,23,2026084703,3,0.5,0.2,1645,850,inference,96,ZLZ,0.6770833333333334,0.7,-0.022916666666666585,1.1102230246251565e-16,0.0021875,0.0023014894005847957,1.052109440267335,2.3737566748886996e-15,1.0,0.18805400031491493,1.0,0.49930234450713556,0.0
main,sbm,2000,24,2026084703,0,0.25,0.75,527,560,balance,159,LOO,0.3081761006289308,0.3,0.008176100628930816,5.551115123125783e-17,0.0013207547169811324,0.0013493898204435316,1.0216808640501023,1.5274575480845734e-15,1.0,0.14399479752126698,1.0,0.34692291725405644,0.0
main,sbm,2000,24,2026084703,0,0.25,0.75,527,560,balance,159,ZLZ,0.31446540880503143,0.3,0.014465408805031443,5.551115123125783e-17,0.0013207547169811324,0.001364410857405797,1.0330539348929602,1.5274575480845734e-15,1.0,0.1447940347284008,1.0,0.34813011970031504,0.0
main,sbm,2000,24,2026084703,0,0.25,0.75,527,560,inference,96,LOO,0.2916666666666667,0.3,-0.008333333333333304,-5.551115123125783e-17,0.0021875,0.0021747076023391817,0.9941520467836258,1.1868783374443498e-15,1.0,0.1828009814135189,1.0,0.4913679575549203,0.0
main,sbm,2000,24,2026084703,0,0.25,0.75,527,560,inference,96,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,-5.551115123125783e-17,0.0021875,0.0021747076023391813,0.9941520467836257,1.1868783374443498e-15,1.0,0.18280098141351886,1.0,0.49136795755492024,0.0
main,sbm,2000,24,2026084703,1,0.5,0.8,533,1416,balance,159,LOO,0.23270440251572327,0.3,-0.06729559748427671,5.551115123125783e-17,0.0013207547169811324,0.0011300826807944526,0.8556340297443711,1.5274575480845734e-15,0.0,0.1317750519977361,1.0,0.3284656850869442,0.0
main,sbm,2000,24,2026084703,1,0.5,0.8,533,1416,balance,159,ZLZ,0.2138364779874214,0.3,-0.0861635220125786,5.551115123125783e-17,0.0013207547169811324,0.0010639901181604841,0.8055925180357949,1.5274575480845734e-15,0.0,0.12786358706901627,1.0,0.3225576392799445,0.0
main,sbm,2000,24,2026084703,1,0.5,0.8,533,1416,inference,96,LOO,0.25,0.3,-0.04999999999999999,-5.551115123125783e-17,0.0021875,0.001973684210526316,0.9022556390977443,1.1868783374443498e-15,1.0,0.17414737000358105,1.0,0.4782971685953934,0.0
main,sbm,2000,24,2026084703,1,0.5,0.8,533,1416,inference,96,ZLZ,0.23958333333333334,0.3,-0.060416666666666646,-5.551115123125783e-17,0.0021875,0.0019177174707602342,0.8766708437761069,1.1868783374443498e-15,1.0,0.1716605102363514,1.0,0.4745409080413239,0.0
main,sbm,2000,24,2026084703,2,0.75,0.25,560,527,balance,159,LOO,0.25157232704402516,0.3,-0.04842767295597483,5.551115123125783e-17,0.0013207547169811324,0.001191668932339742,0.9022636202000901,1.5274575480845734e-15,1.0,0.13531810125010846,1.0,0.33381725992167566,0.0
main,sbm,2000,24,2026084703,2,0.75,0.25,560,527,balance,159,ZLZ,0.23270440251572327,0.3,-0.06729559748427671,5.551115123125783e-17,0.0013207547169811324,0.0011300826807944526,0.8556340297443711,1.5274575480845734e-15,0.0,0.1317750519977361,1.0,0.3284656850869442,0.0
main,sbm,2000,24,2026084703,2,0.75,0.25,560,527,inference,96,LOO,0.21875,0.3,-0.08124999999999999,-5.551115123125783e-17,0.0021875,0.0017989309210526315,0.8223684210526315,1.1868783374443498e-15,1.0,0.16625906356643583,1.0,0.4519411646838697,0.0
main,sbm,2000,24,2026084703,2,0.75,0.25,560,527,inference,96,ZLZ,0.19791666666666666,0.3,-0.10208333333333333,-5.551115123125783e-17,0.0021875,0.0016710069444444446,0.7638888888888888,1.1868783374443498e-15,0.0,0.1602386266313744,1.0,0.42656106717922404,0.0
main,sbm,2000,24,2026084703,3,0.5,0.2,533,628,balance,159,LOO,0.7484276729559748,0.7,0.04842767295597483,3.3306690738754696e-16,0.0013207547169811324,0.0011916689323397415,0.9022636202000898,9.16474528850744e-15,1.0,0.13531810125010835,1.0,0.33381725992167577,0.0
main,sbm,2000,24,2026084703,3,0.5,0.2,533,628,balance,159,ZLZ,0.7484276729559748,0.7,0.04842767295597483,3.3306690738754696e-16,0.0013207547169811324,0.0011916689323397415,0.9022636202000898,9.16474528850744e-15,1.0,0.13531810125010835,1.0,0.33381725992167577,0.0
main,sbm,2000,24,2026084703,3,0.5,0.2,533,628,inference,96,LOO,0.75,0.7,0.050000000000000044,1.1102230246251565e-16,0.0021875,0.001973684210526316,0.9022556390977443,2.3737566748886996e-15,1.0,0.17414737000358094,1.0,0.4782971685953934,0.0
main,sbm,2000,24,2026084703,3,0.5,0.2,533,628,inference,96,ZLZ,0.7916666666666666,0.7,0.09166666666666667,1.1102230246251565e-16,0.0021875,0.001736111111111111,0.7936507936507935,2.3737566748886996e-15,0.0,0.16333033204500458,1.0,0.4393126566354777,0.0
main,sbm,2000,25,2026084703,0,0.25,0.75,202,79,balance,159,LOO,0.32075471698113206,0.3,0.02075471698113207,5.551115123125783e-17,0.0013207547169811324,0.001378931193135987,1.04404790337439,1.5274575480845734e-15,1.0,0.14556245937744405,1.0,0.3492907815261289,0.0
main,sbm,2000,25,2026084703,0,0.25,0.75,202,79,balance,159,ZLZ,0.29559748427672955,0.3,-0.004402515723270439,5.551115123125783e-17,0.0013207547169811324,0.0013178456428227733,0.9977974152800996,1.5274575480845734e-15,1.0,0.14230178872993637,1.0,0.34436572354962314,0.0
main,sbm,2000,25,2026084703,0,0.25,0.75,202,79,inference,96,LOO,0.2708333333333333,0.3,-0.029166666666666674,-5.551115123125783e-17,0.0021875,0.0020787646198830415,0.9502923976608189,1.1868783374443498e-15,1.0,0.17872312312844785,1.0,0.48520858402564315,0.0
main,sbm,2000,25,2026084703,0,0.25,0.75,202,79,inference,96,ZLZ,0.25,0.3,-0.04999999999999999,-5.551115123125783e-17,0.0021875,0.001973684210526316,0.9022556390977443,1.1868783374443498e-15,1.0,0.17414737000358105,1.0,0.4782971685953934,0.0
main,sbm,2000,25,2026084703,1,0.5,0.8,325,300,balance,159,LOO,0.27044025157232704,0.3,-0.02955974842767295,5.551115123125783e-17,0.0013207547169811324,0.001248748872796351,0.9454812894029513,1.5274575480845734e-15,1.0,0.13852100739216977,1.0,0.3386550678907253,0.0
main,sbm,2000,25,2026084703,1,0.5,0.8,325,300,balance,159,ZLZ,0.2641509433962264,0.3,-0.03584905660377358,5.551115123125783e-17,0.0013207547169811324,0.001230222927209557,0.931454502030093,1.5274575480845734e-15,1.0,0.1374896463759988,1.0,0.33709725560347914,0.0
main,sbm,2000,25,2026084703,1,0.5,0.8,325,300,inference,96,LOO,0.2708333333333333,0.3,-0.029166666666666674,-5.551115123125783e-17,0.0021875,0.0020787646198830415,0.9502923976608189,1.1868783374443498e-15,1.0,0.17872312312844785,1.0,0.48520858402564315,0.0
main,sbm,2000,25,2026084703,1,0.5,0.8,325,300,inference,96,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,-5.551115123125783e-17,0.0021875,0.0021747076023391817,0.9941520467836258,1.1868783374443498e-15,1.0,0.1828009814135189,1.0,0.4913679575549203,0.0
main,sbm,2000,25,2026084703,2,0.75,0.25,79,202,balance,159,LOO,0.2578616352201258,0.3,-0.042138364779874204,5.551115123125783e-17,0.0013207547169811324,0.0012111962803906871,0.9170486122958057,1.5274575480845734e-15,1.0,0.1364222948773216,1.0,0.3354850817347955,0.0
main,sbm,2000,25,2026084703,2,0.75,0.25,79,202,balance,159,ZLZ,0.27672955974842767,0.3,-0.023270440251572322,5.551115123125783e-17,0.0013207547169811324,0.00126677411715107,0.9591289744143813,1.5274575480845734e-15,1.0,0.13951717609179157,1.0,0.34015972418091744,0.0
main,sbm,2000,25,2026084703,2,0.75,0.25,79,202,inference,96,LOO,0.21875,0.3,-0.08124999999999999,-5.551115123125783e-17,0.0021875,0.0017989309210526315,0.8223684210526315,1.1868783374443498e-15,1.0,0.16625906356643583,1.0,0.4519411646838697,0.0
main,sbm,2000,25,2026084703,2,0.75,0.25,79,202,inference,96,ZLZ,0.21875,0.3,-0.08124999999999999,-5.551115123125783e-17,0.0021875,0.0017989309210526315,0.8223684210526315,1.1868783374443498e-15,1.0,0.16625906356643583,1.0,0.4519411646838697,0.0
main,sbm,2000,25,2026084703,3,0.5,0.2,325,1634,balance,159,LOO,0.7295597484276729,0.7,0.02955974842767295,3.3306690738754696e-16,0.0013207547169811324,0.001248748872796351,0.9454812894029513,9.16474528850744e-15,1.0,0.13852100739216988,1.0,0.3386550678907252,0.0
main,sbm,2000,25,2026084703,3,0.5,0.2,325,1634,balance,159,ZLZ,0.7421383647798742,0.7,0.042138364779874204,3.3306690738754696e-16,0.0013207547169811324,0.0012111962803906873,0.9170486122958059,9.16474528850744e-15,1.0,0.1364222948773215,1.0,0.3354850817347954,0.0
main,sbm,2000,25,2026084703,3,0.5,0.2,325,1634,inference,96,LOO,0.7083333333333334,0.7,0.008333333333333415,1.1102230246251565e-16,0.0021875,0.0021747076023391817,0.9941520467836258,2.3737566748886996e-15,1.0,0.18280098141351897,1.0,0.49136795755492035,0.0
main,sbm,2000,25,2026084703,3,0.5,0.2,325,1634,inference,96,ZLZ,0.71875,0.7,0.018750000000000044,1.1102230246251565e-16,0.0021875,0.0021278782894736843,0.9727443609022556,2.3737566748886996e-15,1.0,0.18082208741702122,1.0,0.48837895047149704,0.0
main,sbm,2000,26,2026084703,0,0.25,0.75,1163,881,balance,159,LOO,0.3081761006289308,0.3,0.008176100628930816,5.551115123125783e-17,0.0013207547169811324,0.0013493898204435316,1.0216808640501023,1.5274575480845734e-15,1.0,0.14399479752126698,1.0,0.34692291725405644,0.0
main,sbm,2000,26,2026084703,0,0.25,0.75,1163,881,balance,159,ZLZ,0.3018867924528302,0.3,0.0018867924528301883,5.551115123125783e-17,0.0013207547169811324,0.00133386808224919,1.0099286908458152,1.5274575480845734e-15,1.0,0.1431642317088805,1.0,0.34566839472739974,0.0
main,sbm,2000,26,2026084703,0,0.25,0.75,1163,881,inference,96,LOO,0.3125,0.3,0.012500000000000011,-5.551115123125783e-17,0.0021875,0.002261513157894737,1.0338345864661653,1.1868783374443498e-15,1.0,0.18641362255490412,1.0,0.49682464698880485,0.0
main,sbm,2000,26,2026084703,0,0.25,0.75,1163,881,inference,96,ZLZ,0.28125,0.3,-0.01874999999999999,-5.551115123125783e-17,0.0021875,0.0021278782894736843,0.9727443609022556,1.1868783374443498e-15,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
main,sbm,2000,26,2026084703,1,0.5,0.8,1609,1233,balance,159,LOO,0.6981132075471698,0.7,-0.0018867924528301883,3.3306690738754696e-16,0.0013207547169811324,0.00133386808224919,1.0099286908458152,9.16474528850744e-15,1.0,0.1431642317088806,1.0,0.34566839472739974,0.0
main,sbm,2000,26,2026084703,1,0.5,0.8,1609,1233,balance,159,ZLZ,0.7044025157232704,0.7,0.004402515723270439,-0.004402515723270217,0.0013124480835409993,0.0013178456428227733,1.0041125887945306,0.12152338248028641,1.0,0.14230178872993648,1.0,0.34436572354962314,0.0
main,sbm,2000,26,2026084703,1,0.5,0.8,1609,1233,inference,96,LOO,0.7291666666666666,0.7,0.029166666666666674,1.1102230246251565e-16,0.0021875,0.0020787646198830406,0.9502923976608185,2.3737566748886996e-15,1.0,0.17872312312844785,1.0,0.48520858402564304,0.0
main,sbm,2000,26,2026084703,1,0.5,0.8,1609,1233,inference,96,ZLZ,0.6875,0.7,-0.012499999999999956,-0.007291666666666585,0.0021647135416666668,0.002261513157894737,1.0447170557973882,0.156720781993874,1.0,0.186413622554904,1.0,0.49682464698880485,0.0
main,sbm,2000,26,2026084703,2,0.75,0.25,881,1163,balance,159,LOO,0.27672955974842767,0.3,-0.023270440251572322,5.551115123125783e-17,0.0013207547169811324,0.0012667741171510703,0.9591289744143816,1.5274575480845734e-15,1.0,0.13951717609179157,1.0,0.34015972418091744,0.0
main,sbm,2000,26,2026084703,2,0.75,0.25,881,1163,balance,159,ZLZ,0.2641509433962264,0.3,-0.03584905660377358,5.551115123125783e-17,0.0013207547169811324,0.001230222927209557,0.931454502030093,1.5274575480845734e-15,1.0,0.1374896463759988,1.0,0.33709725560347914,0.0
main,sbm,2000,26,2026084703,2,0.75,0.25,881,1163,inference,96,LOO,0.28125,0.3,-0.01874999999999999,-5.551115123125783e-17,0.0021875,0.0021278782894736843,0.9727443609022556,1.1868783374443498e-15,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
main,sbm,2000,26,2026084703,2,0.75,0.25,881,1163,inference,96,ZLZ,0.22916666666666666,0.3,-0.07083333333333333,-5.551115123125783e-17,0.0021875,0.0018594663742690061,0.8500417710944027,1.1868783374443498e-15,1.0,0.16903329264047123,1.0,0.4644529891427188,0.0
main,sbm,2000,26,2026084703,3,0.5,0.2,1609,1952,balance,159,LOO,0.3270440251572327,0.3,0.0270440251572327,5.551115123125783e-17,0.0013207547169811324,0.0013929508276341012,1.0546627694943906,1.5274575480845734e-15,1.0,0.1463005569860648,1.0,0.3504056360783839,0.0
main,sbm,2000,26,2026084703,3,0.5,0.2,1609,1952,balance,159,ZLZ,0.3270440251572327,0.3,0.0270440251572327,5.551115123125783e-17,0.0013207547169811324,0.0013929508276341012,1.0546627694943906,1.5274575480845734e-15,1.0,0.1463005569860648,1.0,0.3504056360783839,0.0
main,sbm,2000,26,2026084703,3,0.5,0.2,1609,1952,inference,96,LOO,0.2708333333333333,0.3,-0.029166666666666674,-5.551115123125783e-17,0.0021875,0.0020787646198830415,0.9502923976608189,1.1868783374443498e-15,1.0,0.17872312312844785,1.0,0.48520858402564315,0.0
main,sbm,2000,26,2026084703,3,0.5,0.2,1609,1952,inference,96,ZLZ,0.3333333333333333,0.3,0.033333333333333326,-5.551115123125783e-17,0.0021875,0.002339181286549708,1.069340016708438,1.1868783374443498e-15,1.0,0.18958764291397276,1.0,0.5016188246218545,0.0
main,sbm,2000,27,2026084703,0,0.25,0.75,1622,246,balance,159,LOO,0.32075471698113206,0.3,0.02075471698113207,5.551115123125783e-17,0.0013207547169811324,0.0013789311931359867,1.0440479033743897,1.5274575480845734e-15,1.0,0.14556245937744405,1.0,0.3492907815261289,0.0
main,sbm,2000,27,2026084703,0,0.25,0.75,1622,246,balance,159,ZLZ,0.3270440251572327,0.3,0.0270440251572327,5.551115123125783e-17,0.0013207547169811324,0.0013929508276341012,1.0546627694943906,1.5274575480845734e-15,1.0,0.1463005569860648,1.0,0.3504056360783839,0.0
main,sbm,2000,27,2026084703,0,0.25,0.75,1622,246,inference,96,LOO,0.3645833333333333,0.3,0.06458333333333333,-5.551115123125783e-17,0.0021875,0.0024385508040935676,1.1147660818713452,1.1868783374443498e-15,1.0,0.19357264782087358,1.0,0.5076379483926494,0.0
main,sbm,2000,27,2026084703,0,0.25,0.75,1622,246,inference,96,ZLZ,0.375,0.3,0.07500000000000001,-5.551115123125783e-17,0.0021875,0.0024671052631578946,1.1278195488721803,1.1868783374443498e-15,1.0,0.19470267871540747,1.0,0.509344795931844,0.0
main,sbm,2000,27,2026084703,1,0.5,0.8,1061,777,balance,159,LOO,0.6918238993710691,0.7,-0.008176100628930816,3.3306690738754696e-16,0.0013207547169811324,0.0013493898204435314,1.021680864050102,9.16474528850744e-15,1.0,0.14399479752126698,1.0,0.34692291725405644,0.0
main,sbm,2000,27,2026084703,1,0.5,0.8,1061,777,balance,159,ZLZ,0.6918238993710691,0.7,-0.008176100628930816,3.3306690738754696e-16,0.0013207547169811324,0.0013493898204435314,1.021680864050102,9.16474528850744e-15,1.0,0.14399479752126698,1.0,0.34692291725405644,0.0
main,sbm,2000,27,2026084703,1,0.5,0.8,1061,777,inference,96,LOO,0.6666666666666666,0.7,-0.033333333333333326,1.1102230246251565e-16,0.0021875,0.002339181286549708,1.069340016708438,2.3737566748886996e-15,1.0,0.18958764291397268,1.0,0.5016188246218545,0.0
main,sbm,2000,27,2026084703,1,0.5,0.8,1061,777,inference,96,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,1.1102230246251565e-16,0.0021875,0.002339181286549708,1.069340016708438,2.3737566748886996e-15,1.0,0.18958764291397268,1.0,0.5016188246218545,0.0
main,sbm,2000,27,2026084703,2,0.75,0.25,246,1622,balance,159,LOO,0.2893081761006289,0.3,-0.010691823899371067,5.551115123125783e-17,0.0013207547169811324,0.001301322502164281,0.9852870373529554,1.5274575480845734e-15,1.0,0.14140688532750767,1.0,0.3430140227442374,0.0
main,sbm,2000,27,2026084703,2,0.75,0.25,246,1622,balance,159,ZLZ,0.2830188679245283,0.3,-0.016981132075471694,5.551115123125783e-17,0.0013207547169811324,0.0012842986602737134,0.9723975570643828,1.5274575480845734e-15,1.0,0.14047890114766848,1.0,0.3416123553018413,0.0
main,sbm,2000,27,2026084703,2,0.75,0.25,246,1622,inference,96,LOO,0.25,0.3,-0.04999999999999999,-5.551115123125783e-17,0.0021875,0.001973684210526316,0.9022556390977443,1.1868783374443498e-15,1.0,0.17414737000358105,1.0,0.4782971685953934,0.0
main,sbm,2000,27,2026084703,2,0.75,0.25,246,1622,inference,96,ZLZ,0.23958333333333334,0.3,-0.060416666666666646,-5.551115123125783e-17,0.0021875,0.0019177174707602342,0.8766708437761069,1.1868783374443498e-15,1.0,0.1716605102363514,1.0,0.4745409080413239,0.0
main,sbm,2000,27,2026084703,3,0.5,0.2,1061,1804,balance,159,LOO,0.37735849056603776,0.3,0.07735849056603777,5.551115123125783e-17,0.0013207547169811324,0.0014870826592642996,1.1259340134429694,1.5274575480845734e-15,0.0,0.15116304837535022,1.0,0.35775015338521343,0.0
main,sbm,2000,27,2026084703,3,0.5,0.2,1061,1804,balance,159,ZLZ,0.3522012578616352,0.3,0.05220125786163521,5.551115123125783e-17,0.0013207547169811324,0.0014440223533058044,1.0933312103601087,1.5274575480845734e-15,1.0,0.14895841575937985,1.0,0.35442018092729316,0.0
main,sbm,2000,27,2026084703,3,0.5,0.2,1061,1804,inference,96,LOO,0.34375,0.3,0.04375000000000001,-5.551115123125783e-17,0.0021875,0.0023745888157894737,1.0855263157894737,1.1868783374443498e-15,1.0,0.19101712124242776,1.0,0.5037779705169423,0.0
main,sbm,2000,27,2026084703,3,0.5,0.2,1061,1804,inference,96,ZLZ,0.3229166666666667,0.3,0.022916666666666696,-5.551115123125783e-17,0.0021875,0.0023014894005847952,1.0521094402673348,1.1868783374443498e-15,1.0,0.18805400031491482,1.0,0.4993023445071355,0.0
main,sbm,2000,28,2026084703,0,0.25,0.75,673,912,balance,159,LOO,0.2830188679245283,0.3,-0.016981132075471694,5.551115123125783e-17,0.0013207547169811324,0.0012842986602737139,0.9723975570643831,1.5274575480845734e-15,1.0,0.1404789011476685,1.0,0.3416123553018413,0.0
main,sbm,2000,28,2026084703,0,0.25,0.75,673,912,balance,159,ZLZ,0.3081761006289308,0.3,0.008176100628930816,5.551115123125783e-17,0.0013207547169811324,0.0013493898204435316,1.0216808640501023,1.5274575480845734e-15,1.0,0.14399479752126698,1.0,0.34692291725405644,0.0
main,sbm,2000,28,2026084703,0,0.25,0.75,673,912,inference,96,LOO,0.2916666666666667,0.3,-0.008333333333333304,-5.551115123125783e-17,0.0021875,0.0021747076023391817,0.9941520467836258,1.1868783374443498e-15,1.0,0.1828009814135189,1.0,0.4913679575549203,0.0
main,sbm,2000,28,2026084703,0,0.25,0.75,673,912,inference,96,ZLZ,0.3020833333333333,0.3,0.002083333333333326,-5.551115123125783e-17,0.0021875,0.0022192525584795327,1.0145154553049291,1.1868783374443498e-15,1.0,0.18466366525247144,1.0,0.4941814357900661,0.0
main,sbm,2000,28,2026084703,1,0.5,0.8,983,278,balance,159,LOO,0.8113207547169812,0.7,0.11132075471698122,3.3306690738754696e-16,0.0013207547169811324,0.0009688568840661347,0.7335630693643589,9.16474528850744e-15,0.0,0.12201350455234161,1.0,0.31372142161902006,0.0
main,sbm,2000,28,2026084703,1,0.5,0.8,983,278,balance,159,ZLZ,0.8176100628930818,0.7,0.11761006289308185,3.3306690738754696e-16,0.0013207547169811324,0.0009438218224623587,0.7146079512929285,9.16474528850744e-15,0.0,0.12042678547668095,1.0,0.31132477249837653,0.0
main,sbm,2000,28,2026084703,1,0.5,0.8,983,278,inference,96,LOO,0.8229166666666666,0.7,0.12291666666666667,1.1102230246251565e-16,0.0021875,0.0015339455409356724,0.7012322472848788,2.3737566748886996e-15,0.0,0.1535263968012246,1.0,0.4006585127194964,0.0
main,sbm,2000,28,2026084703,1,0.5,0.8,983,278,inference,96,ZLZ,0.8125,0.7,0.11250000000000004,1.1102230246251565e-16,0.0021875,0.0016036184210526316,0.7330827067669172,2.3737566748886996e-15,0.0,0.1569743180087777,1.0,0.4136791240468425,0.0
main,sbm,2000,28,2026084703,2,0.75,0.25,912,673,balance,159,LOO,0.31446540880503143,0.3,0.014465408805031443,5.551115123125783e-17,0.0013207547169811324,0.001364410857405797,1.0330539348929602,1.5274575480845734e-15,1.0,0.1447940347284008,1.0,0.34813011970031504,0.0
main,sbm,2000,28,2026084703,2,0.75,0.25,912,673,balance,159,ZLZ,0.31446540880503143,0.3,0.014465408805031443,5.551115123125783e-17,0.0013207547169811324,0.0013644108574057967,1.0330539348929602,1.5274575480845734e-15,1.0,0.1447940347284008,1.0,0.34813011970031493,0.0
main,sbm,2000,28,2026084703,2,0.75,0.25,912,673,inference,96,LOO,0.3020833333333333,0.3,0.002083333333333326,-5.551115123125783e-17,0.0021875,0.002219252558479532,1.0145154553049287,1.1868783374443498e-15,1.0,0.18466366525247135,1.0,0.4941814357900661,0.0
main,sbm,2000,28,2026084703,2,0.75,0.25,912,673,inference,96,ZLZ,0.3020833333333333,0.3,0.002083333333333326,-5.551115123125783e-17,0.0021875,0.002219252558479532,1.0145154553049287,1.1868783374443498e-15,1.0,0.18466366525247135,1.0,0.4941814357900661,0.0
main,sbm,2000,28,2026084703,3,0.5,0.2,983,1625,balance,159,LOO,0.3018867924528302,0.3,0.0018867924528301883,5.551115123125783e-17,0.0013207547169811324,0.00133386808224919,1.0099286908458152,1.5274575480845734e-15,1.0,0.1431642317088805,1.0,0.34566839472739974,0.0
main,sbm,2000,28,2026084703,3,0.5,0.2,983,1625,balance,159,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.0013207547169811324,0.0014064697609001407,1.0648985332529635,1.5274575480845734e-15,1.0,0.14700878435045173,1.0,0.3514753733218002,0.0
main,sbm,2000,28,2026084703,3,0.5,0.2,983,1625,inference,96,LOO,0.3020833333333333,0.3,0.002083333333333326,-5.551115123125783e-17,0.0021875,0.0022192525584795327,1.0145154553049291,1.1868783374443498e-15,1.0,0.18466366525247144,1.0,0.4941814357900661,0.0
main,sbm,2000,28,2026084703,3,0.5,0.2,983,1625,inference,96,ZLZ,0.3229166666666667,0.3,0.022916666666666696,-5.551115123125783e-17,0.0021875,0.0023014894005847952,1.0521094402673348,1.1868783374443498e-15,1.0,0.18805400031491482,1.0,0.4993023445071355,0.0
main,sbm,2000,29,2026084703,0,0.25,0.75,430,1030,balance,159,LOO,0.2893081761006289,0.3,-0.010691823899371067,5.551115123125783e-17,0.0013207547169811324,0.001301322502164281,0.9852870373529554,1.5274575480845734e-15,1.0,0.14140688532750767,1.0,0.3430140227442374,0.0
main,sbm,2000,29,2026084703,0,0.25,0.75,430,1030,balance,159,ZLZ,0.2830188679245283,0.3,-0.016981132075471694,5.551115123125783e-17,0.0013207547169811324,0.0012842986602737139,0.9723975570643831,1.5274575480845734e-15,1.0,0.1404789011476685,1.0,0.3416123553018413,0.0
main,sbm,2000,29,2026084703,0,0.25,0.75,430,1030,inference,96,LOO,0.2916666666666667,0.3,-0.008333333333333304,-5.551115123125783e-17,0.0021875,0.0021747076023391817,0.9941520467836258,1.1868783374443498e-15,1.0,0.1828009814135189,1.0,0.4913679575549203,0.0
main,sbm,2000,29,2026084703,0,0.25,0.75,430,1030,inference,96,ZLZ,0.3020833333333333,0.3,0.002083333333333326,-5.551115123125783e-17,0.0021875,0.0022192525584795327,1.0145154553049291,1.1868783374443498e-15,1.0,0.18466366525247144,1.0,0.4941814357900661,0.0
main,sbm,2000,29,2026084703,1,0.5,0.8,1137,1097,balance,159,LOO,0.3584905660377358,0.3,0.058490566037735836,5.551115123125783e-17,0.0013207547169811324,0.0014555384816435418,1.102050564672967,1.5274575480845734e-15,1.0,0.14955121048215314,1.0,0.35531556371612416,0.0
main,sbm,2000,29,2026084703,1,0.5,0.8,1137,1097,balance,159,ZLZ,0.3710691823899371,0.3,0.07106918238993709,5.551115123125783e-17,0.0013207547169811324,0.0014770686346227892,1.1183519662143973,1.5274575480845734e-15,1.0,0.1506532221393534,1.0,0.35698008978736195,0.0
main,sbm,2000,29,2026084703,1,0.5,0.8,1137,1097,inference,96,LOO,0.375,0.3,0.07500000000000001,-5.551115123125783e-17,0.0021875,0.0024671052631578946,1.1278195488721803,1.1868783374443498e-15,1.0,0.19470267871540747,1.0,0.509344795931844,0.0
main,sbm,2000,29,2026084703,1,0.5,0.8,1137,1097,inference,96,ZLZ,0.3645833333333333,0.3,0.06458333333333333,-5.551115123125783e-17,0.0021875,0.002438550804093567,1.114766081871345,1.1868783374443498e-15,1.0,0.19357264782087358,1.0,0.5076379483926494,0.0
main,sbm,2000,29,2026084703,2,0.75,0.25,1030,430,balance,159,LOO,0.3081761006289308,0.3,0.008176100628930816,5.551115123125783e-17,0.0013207547169811324,0.0013493898204435314,1.021680864050102,1.5274575480845734e-15,1.0,0.14399479752126698,1.0,0.34692291725405644,0.0
main,sbm,2000,29,2026084703,2,0.75,0.25,1030,430,balance,159,ZLZ,0.3018867924528302,0.3,0.0018867924528301883,5.551115123125783e-17,0.0013207547169811324,0.00133386808224919,1.0099286908458152,1.5274575480845734e-15,1.0,0.1431642317088805,1.0,0.34566839472739974,0.0
main,sbm,2000,29,2026084703,2,0.75,0.25,1030,430,inference,96,LOO,0.3125,0.3,0.012500000000000011,-5.551115123125783e-17,0.0021875,0.002261513157894737,1.0338345864661653,1.1868783374443498e-15,1.0,0.18641362255490412,1.0,0.49682464698880485,0.0
main,sbm,2000,29,2026084703,2,0.75,0.25,1030,430,inference,96,ZLZ,0.3125,0.3,0.012500000000000011,-5.551115123125783e-17,0.0021875,0.002261513157894737,1.0338345864661653,1.1868783374443498e-15,1.0,0.18641362255490412,1.0,0.49682464698880485,0.0
main,sbm,2000,29,2026084703,3,0.5,0.2,1137,1076,balance,159,LOO,0.6918238993710691,0.7,-0.008176100628930816,3.3306690738754696e-16,0.0013207547169811324,0.0013493898204435314,1.021680864050102,9.16474528850744e-15,1.0,0.14399479752126698,1.0,0.34692291725405644,0.0
main,sbm,2000,29,2026084703,3,0.5,0.2,1137,1076,balance,159,ZLZ,0.710691823899371,0.7,0.010691823899371067,3.3306690738754696e-16,0.0013207547169811324,0.0013013225021642812,0.9852870373529555,9.16474528850744e-15,1.0,0.14140688532750767,1.0,0.34301402274423753,0.0
main,sbm,2000,29,2026084703,3,0.5,0.2,1137,1076,inference,96,LOO,0.6354166666666666,0.7,-0.06458333333333333,1.1102230246251565e-16,0.0021875,0.002438550804093567,1.114766081871345,2.3737566748886996e-15,1.0,0.19357264782087347,1.0,0.5076379483926494,0.0
main,sbm,2000,29,2026084703,3,0.5,0.2,1137,1076,inference,96,ZLZ,0.6458333333333334,0.7,-0.054166666666666585,1.1102230246251565e-16,0.0021875,0.0024077119883040934,1.1006683375104427,2.3737566748886996e-15,1.0,0.19234475771553283,1.0,0.5057832900688461,0.0
main,sbm,2000,30,2026084703,0,0.25,0.75,17,487,balance,159,LOO,0.2893081761006289,0.3,-0.010691823899371067,5.551115123125783e-17,0.0013207547169811324,0.001301322502164281,0.9852870373529554,1.5274575480845734e-15,1.0,0.14140688532750767,1.0,0.3430140227442374,0.0
main,sbm,2000,30,2026084703,0,0.25,0.75,17,487,balance,159,ZLZ,0.29559748427672955,0.3,-0.004402515723270439,5.551115123125783e-17,0.0013207547169811324,0.0013178456428227733,0.9977974152800996,1.5274575480845734e-15,1.0,0.14230178872993637,1.0,0.34436572354962314,0.0
main,sbm,2000,30,2026084703,0,0.25,0.75,17,487,inference,96,LOO,0.3229166666666667,0.3,0.022916666666666696,-5.551115123125783e-17,0.0021875,0.0023014894005847957,1.052109440267335,1.1868783374443498e-15,1.0,0.18805400031491482,1.0,0.4993023445071355,0.0
main,sbm,2000,30,2026084703,0,0.25,0.75,17,487,inference,96,ZLZ,0.34375,0.3,0.04375000000000001,-5.551115123125783e-17,0.0021875,0.0023745888157894737,1.0855263157894737,1.1868783374443498e-15,1.0,0.19101712124242776,1.0,0.5037779705169423,0.0
main,sbm,2000,30,2026084703,1,0.5,0.8,904,1847,balance,159,LOO,0.2893081761006289,0.3,-0.010691823899371067,5.551115123125783e-17,0.0013207547169811324,0.0013013225021642808,0.9852870373529552,1.5274575480845734e-15,1.0,0.14140688532750767,1.0,0.3430140227442374,0.0
main,sbm,2000,30,2026084703,1,0.5,0.8,904,1847,balance,159,ZLZ,0.29559748427672955,0.3,-0.004402515723270439,5.551115123125783e-17,0.0013207547169811324,0.0013178456428227733,0.9977974152800996,1.5274575480845734e-15,1.0,0.14230178872993637,1.0,0.34436572354962314,0.0
main,sbm,2000,30,2026084703,1,0.5,0.8,904,1847,inference,96,LOO,0.2708333333333333,0.3,-0.029166666666666674,-5.551115123125783e-17,0.0021875,0.0020787646198830415,0.9502923976608189,1.1868783374443498e-15,1.0,0.17872312312844785,1.0,0.48520858402564315,0.0
main,sbm,2000,30,2026084703,1,0.5,0.8,904,1847,inference,96,ZLZ,0.23958333333333334,0.3,-0.060416666666666646,-5.551115123125783e-17,0.0021875,0.0019177174707602342,0.8766708437761069,1.1868783374443498e-15,1.0,0.1716605102363514,1.0,0.4745409080413239,0.0
main,sbm,2000,30,2026084703,2,0.75,0.25,487,17,balance,159,LOO,0.3270440251572327,0.3,0.0270440251572327,5.551115123125783e-17,0.0013207547169811324,0.0013929508276341012,1.0546627694943906,1.5274575480845734e-15,1.0,0.1463005569860648,1.0,0.3504056360783839,0.0
main,sbm,2000,30,2026084703,2,0.75,0.25,487,17,balance,159,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.0013207547169811324,0.001406469760900141,1.0648985332529637,1.5274575480845734e-15,1.0,0.14700878435045173,1.0,0.3514753733218002,0.0
main,sbm,2000,30,2026084703,2,0.75,0.25,487,17,inference,96,LOO,0.3125,0.3,0.012500000000000011,-5.551115123125783e-17,0.0021875,0.002261513157894737,1.0338345864661653,1.1868783374443498e-15,1.0,0.18641362255490412,1.0,0.49682464698880485,0.0
main,sbm,2000,30,2026084703,2,0.75,0.25,487,17,inference,96,ZLZ,0.3229166666666667,0.3,0.022916666666666696,-5.551115123125783e-17,0.0021875,0.0023014894005847952,1.0521094402673348,1.1868783374443498e-15,1.0,0.18805400031491482,1.0,0.4993023445071355,0.0
main,sbm,2000,30,2026084703,3,0.5,0.2,904,497,balance,159,LOO,0.6729559748427673,0.7,-0.0270440251572327,3.3306690738754696e-16,0.0013207547169811324,0.0013929508276341012,1.0546627694943906,9.16474528850744e-15,1.0,0.1463005569860647,1.0,0.3504056360783838,0.0
main,sbm,2000,30,2026084703,3,0.5,0.2,904,497,balance,159,ZLZ,0.660377358490566,0.7,-0.03962264150943395,3.3306690738754696e-16,0.0013207547169811324,0.0014194879929341046,1.0747551946501075,9.16474528850744e-15,1.0,0.1476875711944119,1.0,0.3525006423298027,0.0
main,sbm,2000,30,2026084703,3,0.5,0.2,904,497,inference,96,LOO,0.71875,0.7,0.018750000000000044,1.1102230246251565e-16,0.0021875,0.0021278782894736843,0.9727443609022556,2.3737566748886996e-15,1.0,0.18082208741702122,1.0,0.48837895047149704,0.0
main,sbm,2000,30,2026084703,3,0.5,0.2,904,497,inference,96,ZLZ,0.7395833333333334,0.7,0.039583333333333415,1.1102230246251565e-16,0.0021875,0.002027366593567252,0.9267961570593151,2.3737566748886996e-15,1.0,0.17649980491365436,1.0,0.4818503880310711,0.0
main,sbm,2000,31,2026084703,0,0.25,0.75,777,787,balance,159,LOO,0.25157232704402516,0.3,-0.04842767295597483,5.551115123125783e-17,0.0013207547169811324,0.001191668932339742,0.9022636202000901,1.5274575480845734e-15,1.0,0.13531810125010846,1.0,0.33381725992167566,0.0
main,sbm,2000,31,2026084703,0,0.25,0.75,777,787,balance,159,ZLZ,0.25157232704402516,0.3,-0.04842767295597483,5.551115123125783e-17,0.0013207547169811324,0.001191668932339742,0.9022636202000901,1.5274575480845734e-15,1.0,0.13531810125010846,1.0,0.33381725992167566,0.0
main,sbm,2000,31,2026084703,0,0.25,0.75,777,787,inference,96,LOO,0.19791666666666666,0.3,-0.10208333333333333,-5.551115123125783e-17,0.0021875,0.0016710069444444446,0.7638888888888888,1.1868783374443498e-15,0.0,0.1602386266313744,1.0,0.42656106717922404,0.0
main,sbm,2000,31,2026084703,0,0.25,0.75,777,787,inference,96,ZLZ,0.21875,0.3,-0.08124999999999999,-5.551115123125783e-17,0.0021875,0.0017989309210526315,0.8223684210526315,1.1868783374443498e-15,1.0,0.16625906356643583,1.0,0.4519411646838697,0.0
main,sbm,2000,31,2026084703,1,0.5,0.8,1260,642,balance,159,LOO,0.7169811320754716,0.7,0.016981132075471694,3.3306690738754696e-16,0.0013207547169811324,0.0012842986602737134,0.9723975570643828,9.16474528850744e-15,1.0,0.1404789011476686,1.0,0.3416123553018413,0.0
main,sbm,2000,31,2026084703,1,0.5,0.8,1260,642,balance,159,ZLZ,0.7232704402515723,0.7,0.023270440251572322,-0.004402515723270217,0.0013124480835409993,0.0012667741171510701,0.965199410961308,0.12152338248028641,1.0,0.13951717609179148,1.0,0.34015972418091756,0.0
main,sbm,2000,31,2026084703,1,0.5,0.8,1260,642,inference,96,LOO,0.6979166666666666,0.7,-0.002083333333333326,1.1102230246251565e-16,0.0021875,0.0022192525584795327,1.0145154553049291,2.3737566748886996e-15,1.0,0.18466366525247135,1.0,0.4941814357900662,0.0
main,sbm,2000,31,2026084703,1,0.5,0.8,1260,642,inference,96,ZLZ,0.6875,0.7,-0.012499999999999956,1.1102230246251565e-16,0.0021875,0.002261513157894737,1.0338345864661653,2.3737566748886996e-15,1.0,0.186413622554904,1.0,0.49682464698880485,0.0
main,sbm,2000,31,2026084703,2,0.75,0.25,787,777,balance,159,LOO,0.3018867924528302,0.3,0.0018867924528301883,5.551115123125783e-17,0.0013207547169811324,0.00133386808224919,1.0099286908458152,1.5274575480845734e-15,1.0,0.1431642317088805,1.0,0.34566839472739974,0.0
main,sbm,2000,31,2026084703,2,0.75,0.25,787,777,balance,159,ZLZ,0.29559748427672955,0.3,-0.004402515723270439,5.551115123125783e-17,0.0013207547169811324,0.0013178456428227733,0.9977974152800996,1.5274575480845734e-15,1.0,0.14230178872993637,1.0,0.34436572354962314,0.0
main,sbm,2000,31,2026084703,2,0.75,0.25,787,777,inference,96,LOO,0.28125,0.3,-0.01874999999999999,-5.551115123125783e-17,0.0021875,0.0021278782894736843,0.9727443609022556,1.1868783374443498e-15,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
main,sbm,2000,31,2026084703,2,0.75,0.25,787,777,inference,96,ZLZ,0.25,0.3,-0.04999999999999999,-5.551115123125783e-17,0.0021875,0.001973684210526316,0.9022556390977443,1.1868783374443498e-15,1.0,0.17414737000358105,1.0,0.4782971685953934,0.0
main,sbm,2000,31,2026084703,3,0.5,0.2,1260,443,balance,159,LOO,0.27672955974842767,0.3,-0.023270440251572322,5.551115123125783e-17,0.0013207547169811324,0.0012667741171510701,0.9591289744143814,1.5274575480845734e-15,1.0,0.13951717609179157,1.0,0.34015972418091744,0.0
main,sbm,2000,31,2026084703,3,0.5,0.2,1260,443,balance,159,ZLZ,0.2830188679245283,0.3,-0.016981132075471694,5.551115123125783e-17,0.0013207547169811324,0.001284298660273714,0.9723975570643832,1.5274575480845734e-15,1.0,0.1404789011476685,1.0,0.3416123553018413,0.0
main,sbm,2000,31,2026084703,3,0.5,0.2,1260,443,inference,96,LOO,0.28125,0.3,-0.01874999999999999,-5.551115123125783e-17,0.0021875,0.0021278782894736843,0.9727443609022556,1.1868783374443498e-15,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
main,sbm,2000,31,2026084703,3,0.5,0.2,1260,443,inference,96,ZLZ,0.2604166666666667,0.3,-0.039583333333333304,-5.551115123125783e-17,0.0021875,0.0020273665935672505,0.9267961570593144,1.1868783374443498e-15,1.0,0.17649980491365436,1.0,0.48185038803107105,0.0
main,sbm,2000,32,2026084703,0,0.25,0.75,112,585,balance,159,LOO,0.3018867924528302,0.3,0.0018867924528301883,5.551115123125783e-17,0.0013207547169811324,0.00133386808224919,1.0099286908458152,1.5274575480845734e-15,1.0,0.1431642317088805,1.0,0.34566839472739974,0.0
main,sbm,2000,32,2026084703,0,0.25,0.75,112,585,balance,159,ZLZ,0.33962264150943394,0.3,0.03962264150943395,5.551115123125783e-17,0.0013207547169811324,0.0014194879929341046,1.0747551946501075,1.5274575480845734e-15,1.0,0.14768757119441178,1.0,0.3525006423298026,0.0
main,sbm,2000,32,2026084703,0,0.25,0.75,112,585,inference,96,LOO,0.3229166666666667,0.3,0.022916666666666696,-5.551115123125783e-17,0.0021875,0.0023014894005847957,1.052109440267335,1.1868783374443498e-15,1.0,0.18805400031491482,1.0,0.4993023445071355,0.0
main,sbm,2000,32,2026084703,0,0.25,0.75,112,585,inference,96,ZLZ,0.28125,0.3,-0.01874999999999999,-5.551115123125783e-17,0.0021875,0.0021278782894736843,0.9727443609022556,1.1868783374443498e-15,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
main,sbm,2000,32,2026084703,1,0.5,0.8,232,1109,balance,159,LOO,0.34591194968553457,0.3,0.04591194968553458,5.551115123125783e-17,0.0013207547169811324,0.0014320055237359928,1.084232753685823,1.5274575480845734e-15,1.0,0.1483373216751379,1.0,0.35348205355889595,0.0
main,sbm,2000,32,2026084703,1,0.5,0.8,232,1109,balance,159,ZLZ,0.3522012578616352,0.3,0.05220125786163521,5.551115123125783e-17,0.0013207547169811324,0.0014440223533058044,1.0933312103601087,1.5274575480845734e-15,1.0,0.14895841575937985,1.0,0.35442018092729316,0.0
main,sbm,2000,32,2026084703,1,0.5,0.8,232,1109,inference,96,LOO,0.3854166666666667,0.3,0.0854166666666667,-5.551115123125783e-17,0.0021875,0.0024933753654970757,1.1398287385129489,1.1868783374443498e-15,1.0,0.19573654529586626,1.0,0.5109063927317611,0.0
main,sbm,2000,32,2026084703,1,0.5,0.8,232,1109,inference,96,ZLZ,0.3958333333333333,0.3,0.09583333333333333,-5.551115123125783e-17,0.0021875,0.002517361111111111,1.1507936507936505,1.1868783374443498e-15,1.0,0.1966757640905472,1.0,0.5123250294223336,0.0
main,sbm,2000,32,2026084703,2,0.75,0.25,585,112,balance,159,LOO,0.2389937106918239,0.3,-0.06100628930817609,5.551115123125783e-17,0.0013207547169811324,0.0011511121325416243,0.8715563289243725,1.5274575480845734e-15,1.0,0.13299548646717374,1.0,0.3303090820958082,0.0
main,sbm,2000,32,2026084703,2,0.75,0.25,585,112,balance,159,ZLZ,0.24528301886792453,0.3,-0.05471698113207546,5.551115123125783e-17,0.0013207547169811324,0.0011716408830567211,0.8870995257429458,1.5274575480845734e-15,1.0,0.13417615592800525,1.0,0.3320924163157577,0.0
main,sbm,2000,32,2026084703,2,0.75,0.25,585,112,inference,96,LOO,0.2708333333333333,0.3,-0.029166666666666674,-5.551115123125783e-17,0.0021875,0.0020787646198830415,0.9502923976608189,1.1868783374443498e-15,1.0,0.17872312312844785,1.0,0.48520858402564315,0.0
main,sbm,2000,32,2026084703,2,0.75,0.25,585,112,inference,96,ZLZ,0.2604166666666667,0.3,-0.039583333333333304,-5.551115123125783e-17,0.0021875,0.002027366593567251,0.9267961570593146,1.1868783374443498e-15,1.0,0.17649980491365444,1.0,0.48185038803107105,0.0
main,sbm,2000,32,2026084703,3,0.5,0.2,232,1557,balance,159,LOO,0.6981132075471698,0.7,-0.0018867924528301883,3.3306690738754696e-16,0.0013207547169811324,0.00133386808224919,1.0099286908458152,9.16474528850744e-15,1.0,0.1431642317088806,1.0,0.34566839472739974,0.0
main,sbm,2000,32,2026084703,3,0.5,0.2,232,1557,balance,159,ZLZ,0.7169811320754716,0.7,0.016981132075471694,3.3306690738754696e-16,0.0013207547169811324,0.0012842986602737134,0.9723975570643828,9.16474528850744e-15,1.0,0.1404789011476686,1.0,0.3416123553018413,0.0
main,sbm,2000,32,2026084703,3,0.5,0.2,232,1557,inference,96,LOO,0.6979166666666666,0.7,-0.002083333333333326,1.1102230246251565e-16,0.0021875,0.0022192525584795327,1.0145154553049291,2.3737566748886996e-15,1.0,0.18466366525247135,1.0,0.4941814357900662,0.0
main,sbm,2000,32,2026084703,3,0.5,0.2,232,1557,inference,96,ZLZ,0.7083333333333334,0.7,0.008333333333333415,1.1102230246251565e-16,0.0021875,0.0021747076023391813,0.9941520467836257,2.3737566748886996e-15,1.0,0.18280098141351897,1.0,0.4913679575549203,0.0
main,sbm,2000,33,2026084703,0,0.25,0.75,639,1896,balance,159,LOO,0.27672955974842767,0.3,-0.023270440251572322,5.551115123125783e-17,0.0013207547169811324,0.0012667741171510701,0.9591289744143814,1.5274575480845734e-15,1.0,0.13951717609179157,1.0,0.34015972418091744,0.0
main,sbm,2000,33,2026084703,0,0.25,0.75,639,1896,balance,159,ZLZ,0.2830188679245283,0.3,-0.016981132075471694,5.551115123125783e-17,0.0013207547169811324,0.0012842986602737139,0.9723975570643831,1.5274575480845734e-15,1.0,0.1404789011476685,1.0,0.3416123553018413,0.0
main,sbm,2000,33,2026084703,0,0.25,0.75,639,1896,inference,96,LOO,0.3020833333333333,0.3,0.002083333333333326,-5.551115123125783e-17,0.0021875,0.002219252558479532,1.0145154553049287,1.1868783374443498e-15,1.0,0.18466366525247135,1.0,0.4941814357900661,0.0
main,sbm,2000,33,2026084703,0,0.25,0.75,639,1896,inference,96,ZLZ,0.3229166666666667,0.3,0.022916666666666696,-5.551115123125783e-17,0.0021875,0.0023014894005847957,1.052109440267335,1.1868783374443498e-15,1.0,0.18805400031491482,1.0,0.4993023445071355,0.0
main,sbm,2000,33,2026084703,1,0.5,0.8,1169,1605,balance,159,LOO,0.7295597484276729,0.7,0.02955974842767295,3.3306690738754696e-16,0.0013207547169811324,0.0012487488727963513,0.9454812894029515,9.16474528850744e-15,1.0,0.13852100739216988,1.0,0.3386550678907254,0.0
main,sbm,2000,33,2026084703,1,0.5,0.8,1169,1605,balance,159,ZLZ,0.7421383647798742,0.7,0.042138364779874204,3.3306690738754696e-16,0.0013207547169811324,0.001211196280390687,0.9170486122958056,9.16474528850744e-15,1.0,0.1364222948773215,1.0,0.3354850817347954,0.0
main,sbm,2000,33,2026084703,1,0.5,0.8,1169,1605,inference,96,LOO,0.7395833333333334,0.7,0.039583333333333415,1.1102230246251565e-16,0.0021875,0.0020273665935672514,0.9267961570593148,2.3737566748886996e-15,1.0,0.17649980491365436,1.0,0.4818503880310711,0.0
main,sbm,2000,33,2026084703,1,0.5,0.8,1169,1605,inference,96,ZLZ,0.78125,0.7,0.08125000000000004,1.1102230246251565e-16,0.0021875,0.0017989309210526315,0.8223684210526315,2.3737566748886996e-15,1.0,0.16625906356643583,1.0,0.4519411646838697,0.0
main,sbm,2000,33,2026084703,2,0.75,0.25,1896,639,balance,159,LOO,0.34591194968553457,0.3,0.04591194968553458,5.551115123125783e-17,0.0013207547169811324,0.0014320055237359926,1.0842327536858227,1.5274575480845734e-15,1.0,0.1483373216751379,1.0,0.35348205355889595,0.0
main,sbm,2000,33,2026084703,2,0.75,0.25,1896,639,balance,159,ZLZ,0.33962264150943394,0.3,0.03962264150943395,5.551115123125783e-17,0.0013207547169811324,0.0014194879929341046,1.0747551946501075,1.5274575480845734e-15,1.0,0.14768757119441178,1.0,0.3525006423298026,0.0
main,sbm,2000,33,2026084703,2,0.75,0.25,1896,639,inference,96,LOO,0.3125,0.3,0.012500000000000011,-5.551115123125783e-17,0.0021875,0.002261513157894737,1.0338345864661653,1.1868783374443498e-15,1.0,0.18641362255490412,1.0,0.49682464698880485,0.0
main,sbm,2000,33,2026084703,2,0.75,0.25,1896,639,inference,96,ZLZ,0.28125,0.3,-0.01874999999999999,-5.551115123125783e-17,0.0021875,0.0021278782894736843,0.9727443609022556,1.1868783374443498e-15,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
main,sbm,2000,33,2026084703,3,0.5,0.2,1169,719,balance,159,LOO,0.2893081761006289,0.3,-0.010691823899371067,5.551115123125783e-17,0.0013207547169811324,0.0013013225021642812,0.9852870373529555,1.5274575480845734e-15,1.0,0.14140688532750767,1.0,0.3430140227442374,0.0
main,sbm,2000,33,2026084703,3,0.5,0.2,1169,719,balance,159,ZLZ,0.29559748427672955,0.3,-0.004402515723270439,5.551115123125783e-17,0.0013207547169811324,0.0013178456428227733,0.9977974152800996,1.5274575480845734e-15,1.0,0.14230178872993637,1.0,0.34436572354962314,0.0
main,sbm,2000,33,2026084703,3,0.5,0.2,1169,719,inference,96,LOO,0.3020833333333333,0.3,0.002083333333333326,-5.551115123125783e-17,0.0021875,0.002219252558479532,1.0145154553049287,1.1868783374443498e-15,1.0,0.18466366525247135,1.0,0.4941814357900661,0.0
main,sbm,2000,33,2026084703,3,0.5,0.2,1169,719,inference,96,ZLZ,0.3333333333333333,0.3,0.033333333333333326,-5.551115123125783e-17,0.0021875,0.002339181286549708,1.069340016708438,1.1868783374443498e-15,1.0,0.18958764291397276,1.0,0.5016188246218545,0.0
main,sbm,2000,34,2026084703,0,0.25,0.75,654,1390,balance,159,LOO,0.3836477987421384,0.3,0.0836477987421384,5.551115123125783e-17,0.0013207547169811324,0.0014965959826737346,1.133136958310113,1.5274575480845734e-15,0.0,0.15164579570377024,1.0,0.35847931582984405,0.0
main,sbm,2000,34,2026084703,0,0.25,0.75,654,1390,balance,159,ZLZ,0.36477987421383645,0.3,0.06477987421383646,5.551115123125783e-17,0.0013207547169811324,0.001466553908749203,1.1103908166243963,1.5274575480845734e-15,1.0,0.150116041098719,1.0,0.35616870830943614,0.0
main,sbm,2000,34,2026084703,0,0.25,0.75,654,1390,inference,96,LOO,0.375,0.3,0.07500000000000001,-5.551115123125783e-17,0.0021875,0.0024671052631578946,1.1278195488721803,1.1868783374443498e-15,1.0,0.19470267871540747,1.0,0.509344795931844,0.0
main,sbm,2000,34,2026084703,0,0.25,0.75,654,1390,inference,96,ZLZ,0.3645833333333333,0.3,0.06458333333333333,-5.551115123125783e-17,0.0021875,0.0024385508040935676,1.1147660818713452,1.1868783374443498e-15,1.0,0.19357264782087358,1.0,0.5076379483926494,0.0
main,sbm,2000,34,2026084703,1,0.5,0.8,931,247,balance,159,LOO,0.27672955974842767,0.3,-0.023270440251572322,5.551115123125783e-17,0.0013207547169811324,0.0012667741171510706,0.9591289744143817,1.5274575480845734e-15,1.0,0.1395171760917916,1.0,0.34015972418091744,0.0
main,sbm,2000,34,2026084703,1,0.5,0.8,931,247,balance,159,ZLZ,0.2578616352201258,0.3,-0.042138364779874204,5.551115123125783e-17,0.0013207547169811324,0.0012111962803906876,0.917048612295806,1.5274575480845734e-15,1.0,0.1364222948773216,1.0,0.3354850817347955,0.0
main,sbm,2000,34,2026084703,1,0.5,0.8,931,247,inference,96,LOO,0.3333333333333333,0.3,0.033333333333333326,-5.551115123125783e-17,0.0021875,0.002339181286549708,1.069340016708438,1.1868783374443498e-15,1.0,0.18958764291397276,1.0,0.5016188246218545,0.0
main,sbm,2000,34,2026084703,1,0.5,0.8,931,247,inference,96,ZLZ,0.3333333333333333,0.3,0.033333333333333326,-5.551115123125783e-17,0.0021875,0.002339181286549708,1.069340016708438,1.1868783374443498e-15,1.0,0.18958764291397276,1.0,0.5016188246218545,0.0
main,sbm,2000,34,2026084703,2,0.75,0.25,1390,654,balance,159,LOO,0.2830188679245283,0.3,-0.016981132075471694,5.551115123125783e-17,0.0013207547169811324,0.001284298660273714,0.9723975570643832,1.5274575480845734e-15,1.0,0.1404789011476685,1.0,0.3416123553018413,0.0
main,sbm,2000,34,2026084703,2,0.75,0.25,1390,654,balance,159,ZLZ,0.2893081761006289,0.3,-0.010691823899371067,5.551115123125783e-17,0.0013207547169811324,0.001301322502164281,0.9852870373529554,1.5274575480845734e-15,1.0,0.14140688532750767,1.0,0.3430140227442374,0.0
main,sbm,2000,34,2026084703,2,0.75,0.25,1390,654,inference,96,LOO,0.28125,0.3,-0.01874999999999999,-5.551115123125783e-17,0.0021875,0.0021278782894736843,0.9727443609022556,1.1868783374443498e-15,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
main,sbm,2000,34,2026084703,2,0.75,0.25,1390,654,inference,96,ZLZ,0.3125,0.3,0.012500000000000011,-5.551115123125783e-17,0.0021875,0.002261513157894737,1.0338345864661653,1.1868783374443498e-15,1.0,0.18641362255490412,1.0,0.49682464698880485,0.0
main,sbm,2000,34,2026084703,3,0.5,0.2,931,767,balance,159,LOO,0.7169811320754716,0.7,0.016981132075471694,3.3306690738754696e-16,0.0013207547169811324,0.0012842986602737134,0.9723975570643828,9.16474528850744e-15,1.0,0.1404789011476686,1.0,0.3416123553018413,0.0
main,sbm,2000,34,2026084703,3,0.5,0.2,931,767,balance,159,ZLZ,0.6981132075471698,0.7,-0.0018867924528301883,-0.004402515723270217,0.0013124480835409993,0.00133386808224919,1.0163206445853457,0.12152338248028641,1.0,0.1431642317088806,1.0,0.34566839472739974,0.0
main,sbm,2000,34,2026084703,3,0.5,0.2,931,767,inference,96,LOO,0.6875,0.7,-0.012499999999999956,1.1102230246251565e-16,0.0021875,0.002261513157894737,1.0338345864661653,2.3737566748886996e-15,1.0,0.186413622554904,1.0,0.49682464698880485,0.0
main,sbm,2000,34,2026084703,3,0.5,0.2,931,767,inference,96,ZLZ,0.6979166666666666,0.7,-0.002083333333333326,1.1102230246251565e-16,0.0021875,0.0022192525584795327,1.0145154553049291,2.3737566748886996e-15,1.0,0.18466366525247135,1.0,0.4941814357900662,0.0
main,sbm,2000,35,2026084703,0,0.25,0.75,1444,1506,balance,159,LOO,0.2578616352201258,0.3,-0.042138364779874204,5.551115123125783e-17,0.0013207547169811324,0.0012111962803906873,0.9170486122958059,1.5274575480845734e-15,1.0,0.1364222948773216,1.0,0.3354850817347955,0.0
main,sbm,2000,35,2026084703,0,0.25,0.75,1444,1506,balance,159,ZLZ,0.27044025157232704,0.3,-0.02955974842767295,5.551115123125783e-17,0.0013207547169811324,0.0012487488727963515,0.9454812894029516,1.5274575480845734e-15,1.0,0.13852100739216977,1.0,0.3386550678907253,0.0
main,sbm,2000,35,2026084703,0,0.25,0.75,1444,1506,inference,96,LOO,0.25,0.3,-0.04999999999999999,-5.551115123125783e-17,0.0021875,0.001973684210526316,0.9022556390977443,1.1868783374443498e-15,1.0,0.17414737000358105,1.0,0.4782971685953934,0.0
main,sbm,2000,35,2026084703,0,0.25,0.75,1444,1506,inference,96,ZLZ,0.25,0.3,-0.04999999999999999,-5.551115123125783e-17,0.0021875,0.001973684210526316,0.9022556390977443,1.1868783374443498e-15,1.0,0.17414737000358105,1.0,0.4782971685953934,0.0
main,sbm,2000,35,2026084703,1,0.5,0.8,43,162,balance,159,LOO,0.31446540880503143,0.3,0.014465408805031443,5.551115123125783e-17,0.0013207547169811324,0.0013644108574057967,1.0330539348929602,1.5274575480845734e-15,1.0,0.1447940347284008,1.0,0.34813011970031493,0.0
main,sbm,2000,35,2026084703,1,0.5,0.8,43,162,balance,159,ZLZ,0.3270440251572327,0.3,0.0270440251572327,5.551115123125783e-17,0.0013207547169811324,0.0013929508276341012,1.0546627694943906,1.5274575480845734e-15,1.0,0.1463005569860648,1.0,0.3504056360783839,0.0
main,sbm,2000,35,2026084703,1,0.5,0.8,43,162,inference,96,LOO,0.28125,0.3,-0.01874999999999999,-5.551115123125783e-17,0.0021875,0.0021278782894736843,0.9727443609022556,1.1868783374443498e-15,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
main,sbm,2000,35,2026084703,1,0.5,0.8,43,162,inference,96,ZLZ,0.34375,0.3,0.04375000000000001,-5.551115123125783e-17,0.0021875,0.0023745888157894737,1.0855263157894737,1.1868783374443498e-15,1.0,0.19101712124242776,1.0,0.5037779705169423,0.0
main,sbm,2000,35,2026084703,2,0.75,0.25,1506,1444,balance,159,LOO,0.3081761006289308,0.3,0.008176100628930816,5.551115123125783e-17,0.0013207547169811324,0.0013493898204435314,1.021680864050102,1.5274575480845734e-15,1.0,0.14399479752126698,1.0,0.34692291725405644,0.0
main,sbm,2000,35,2026084703,2,0.75,0.25,1506,1444,balance,159,ZLZ,0.2830188679245283,0.3,-0.016981132075471694,5.551115123125783e-17,0.0013207547169811324,0.0012842986602737134,0.9723975570643828,1.5274575480845734e-15,1.0,0.14047890114766848,1.0,0.3416123553018413,0.0
main,sbm,2000,35,2026084703,2,0.75,0.25,1506,1444,inference,96,LOO,0.3333333333333333,0.3,0.033333333333333326,-5.551115123125783e-17,0.0021875,0.002339181286549708,1.069340016708438,1.1868783374443498e-15,1.0,0.18958764291397276,1.0,0.5016188246218545,0.0
main,sbm,2000,35,2026084703,2,0.75,0.25,1506,1444,inference,96,ZLZ,0.3229166666666667,0.3,0.022916666666666696,-5.551115123125783e-17,0.0021875,0.0023014894005847952,1.0521094402673348,1.1868783374443498e-15,1.0,0.18805400031491482,1.0,0.4993023445071355,0.0
main,sbm,2000,35,2026084703,3,0.5,0.2,43,813,balance,159,LOO,0.7547169811320755,0.7,0.05471698113207557,3.3306690738754696e-16,0.0013207547169811324,0.0011716408830567211,0.8870995257429458,9.16474528850744e-15,1.0,0.13417615592800525,1.0,0.3320924163157577,0.0
main,sbm,2000,35,2026084703,3,0.5,0.2,43,813,balance,159,ZLZ,0.7735849056603774,0.7,0.07358490566037745,-0.004402515723270217,0.0013124480835409993,0.0011085525278152052,0.8446448600270102,0.12152338248028641,0.0,0.1305137369962026,1.0,0.326560540354238,0.0
main,sbm,2000,35,2026084703,3,0.5,0.2,43,813,inference,96,LOO,0.7708333333333334,0.7,0.07083333333333341,1.1102230246251565e-16,0.0021875,0.0018594663742690061,0.8500417710944027,2.3737566748886996e-15,1.0,0.16903329264047118,1.0,0.4644529891427187,0.0
main,sbm,2000,35,2026084703,3,0.5,0.2,43,813,inference,96,ZLZ,0.7604166666666666,0.7,0.060416666666666674,1.1102230246251565e-16,0.0021875,0.0019177174707602342,0.8766708437761069,2.3737566748886996e-15,1.0,0.17166051023635132,1.0,0.4745409080413239,0.0
main,sbm,2000,36,2026084703,0,0.25,0.75,1050,467,balance,159,LOO,0.33962264150943394,0.3,0.03962264150943395,5.551115123125783e-17,0.0013207547169811324,0.0014194879929341046,1.0747551946501075,1.5274575480845734e-15,1.0,0.14768757119441178,1.0,0.3525006423298026,0.0
main,sbm,2000,36,2026084703,0,0.25,0.75,1050,467,balance,159,ZLZ,0.33962264150943394,0.3,0.03962264150943395,5.551115123125783e-17,0.0013207547169811324,0.0014194879929341046,1.0747551946501075,1.5274575480845734e-15,1.0,0.14768757119441178,1.0,0.3525006423298026,0.0
main,sbm,2000,36,2026084703,0,0.25,0.75,1050,467,inference,96,LOO,0.3333333333333333,0.3,0.033333333333333326,-5.551115123125783e-17,0.0021875,0.002339181286549708,1.069340016708438,1.1868783374443498e-15,1.0,0.18958764291397276,1.0,0.5016188246218545,0.0
main,sbm,2000,36,2026084703,0,0.25,0.75,1050,467,inference,96,ZLZ,0.3541666666666667,0.3,0.054166666666666696,-5.551115123125783e-17,0.0021875,0.002407711988304093,1.1006683375104425,1.1868783374443498e-15,1.0,0.19234475771553272,1.0,0.5057832900688461,0.0
main,sbm,2000,36,2026084703,1,0.5,0.8,1619,813,balance,159,LOO,0.31446540880503143,0.3,0.014465408805031443,5.551115123125783e-17,0.0013207547169811324,0.0013644108574057967,1.0330539348929602,1.5274575480845734e-15,1.0,0.1447940347284008,1.0,0.34813011970031493,0.0
main,sbm,2000,36,2026084703,1,0.5,0.8,1619,813,balance,159,ZLZ,0.31446540880503143,0.3,0.014465408805031443,5.551115123125783e-17,0.0013207547169811324,0.0013644108574057967,1.0330539348929602,1.5274575480845734e-15,1.0,0.1447940347284008,1.0,0.34813011970031493,0.0
main,sbm,2000,36,2026084703,1,0.5,0.8,1619,813,inference,96,LOO,0.3229166666666667,0.3,0.022916666666666696,-5.551115123125783e-17,0.0021875,0.0023014894005847957,1.052109440267335,1.1868783374443498e-15,1.0,0.18805400031491482,1.0,0.4993023445071355,0.0
main,sbm,2000,36,2026084703,1,0.5,0.8,1619,813,inference,96,ZLZ,0.3541666666666667,0.3,0.054166666666666696,-5.551115123125783e-17,0.0021875,0.002407711988304093,1.1006683375104425,1.1868783374443498e-15,1.0,0.19234475771553272,1.0,0.5057832900688461,0.0
main,sbm,2000,36,2026084703,2,0.75,0.25,467,1050,balance,159,LOO,0.27044025157232704,0.3,-0.02955974842767295,5.551115123125783e-17,0.0013207547169811324,0.0012487488727963517,0.9454812894029518,1.5274575480845734e-15,1.0,0.1385210073921698,1.0,0.3386550678907253,0.0
main,sbm,2000,36,2026084703,2,0.75,0.25,467,1050,balance,159,ZLZ,0.2641509433962264,0.3,-0.03584905660377358,5.551115123125783e-17,0.0013207547169811324,0.0012302229272095572,0.9314545020300931,1.5274575480845734e-15,1.0,0.1374896463759988,1.0,0.33709725560347914,0.0
main,sbm,2000,36,2026084703,2,0.75,0.25,467,1050,inference,96,LOO,0.22916666666666666,0.3,-0.07083333333333333,-5.551115123125783e-17,0.0021875,0.0018594663742690061,0.8500417710944027,1.1868783374443498e-15,1.0,0.16903329264047123,1.0,0.4644529891427188,0.0
main,sbm,2000,36,2026084703,2,0.75,0.25,467,1050,inference,96,ZLZ,0.22916666666666666,0.3,-0.07083333333333333,-5.551115123125783e-17,0.0021875,0.0018594663742690061,0.8500417710944027,1.1868783374443498e-15,1.0,0.16903329264047123,1.0,0.4644529891427188,0.0
main,sbm,2000,36,2026084703,3,0.5,0.2,1619,695,balance,159,LOO,0.7169811320754716,0.7,0.016981132075471694,3.3306690738754696e-16,0.0013207547169811324,0.0012842986602737134,0.9723975570643828,9.16474528850744e-15,1.0,0.1404789011476686,1.0,0.3416123553018413,0.0
main,sbm,2000,36,2026084703,3,0.5,0.2,1619,695,balance,159,ZLZ,0.6855345911949685,0.7,-0.014465408805031443,-0.004402515723270217,0.0013124480835409993,0.001364410857405797,1.0395922509365867,0.12152338248028641,1.0,0.1447940347284009,1.0,0.34813011970031504,0.0
main,sbm,2000,36,2026084703,3,0.5,0.2,1619,695,inference,96,LOO,0.71875,0.7,0.018750000000000044,1.1102230246251565e-16,0.0021875,0.0021278782894736843,0.9727443609022556,2.3737566748886996e-15,1.0,0.18082208741702122,1.0,0.48837895047149704,0.0
main,sbm,2000,36,2026084703,3,0.5,0.2,1619,695,inference,96,ZLZ,0.7395833333333334,0.7,0.039583333333333415,1.1102230246251565e-16,0.0021875,0.0020273665935672514,0.9267961570593148,2.3737566748886996e-15,1.0,0.17649980491365436,1.0,0.4818503880310711,0.0
main,sbm,2000,37,2026084703,0,0.25,0.75,917,21,balance,159,LOO,0.2578616352201258,0.3,-0.042138364779874204,5.551115123125783e-17,0.0013207547169811324,0.001211196280390687,0.9170486122958056,1.5274575480845734e-15,1.0,0.13642229487732158,1.0,0.3354850817347955,0.0
main,sbm,2000,37,2026084703,0,0.25,0.75,917,21,balance,159,ZLZ,0.23270440251572327,0.3,-0.06729559748427671,5.551115123125783e-17,0.0013207547169811324,0.0011300826807944528,0.8556340297443712,1.5274575480845734e-15,0.0,0.1317750519977361,1.0,0.3284656850869442,0.0
main,sbm,2000,37,2026084703,0,0.25,0.75,917,21,inference,96,LOO,0.2604166666666667,0.3,-0.039583333333333304,-5.551115123125783e-17,0.0021875,0.0020273665935672505,0.9267961570593144,1.1868783374443498e-15,1.0,0.17649980491365436,1.0,0.48185038803107105,0.0
main,sbm,2000,37,2026084703,0,0.25,0.75,917,21,inference,96,ZLZ,0.22916666666666666,0.3,-0.07083333333333333,-5.551115123125783e-17,0.0021875,0.0018594663742690061,0.8500417710944027,1.1868783374443498e-15,1.0,0.16903329264047123,1.0,0.4644529891427188,0.0
main,sbm,2000,37,2026084703,1,0.5,0.8,238,1203,balance,159,LOO,0.3522012578616352,0.3,0.05220125786163521,5.551115123125783e-17,0.0013207547169811324,0.0014440223533058044,1.0933312103601087,1.5274575480845734e-15,1.0,0.14895841575937985,1.0,0.35442018092729316,0.0
main,sbm,2000,37,2026084703,1,0.5,0.8,238,1203,balance,159,ZLZ,0.3270440251572327,0.3,0.0270440251572327,5.551115123125783e-17,0.0013207547169811324,0.0013929508276341012,1.0546627694943906,1.5274575480845734e-15,1.0,0.1463005569860648,1.0,0.3504056360783839,0.0
main,sbm,2000,37,2026084703,1,0.5,0.8,238,1203,inference,96,LOO,0.34375,0.3,0.04375000000000001,-5.551115123125783e-17,0.0021875,0.0023745888157894737,1.0855263157894737,1.1868783374443498e-15,1.0,0.19101712124242776,1.0,0.5037779705169423,0.0
main,sbm,2000,37,2026084703,1,0.5,0.8,238,1203,inference,96,ZLZ,0.3333333333333333,0.3,0.033333333333333326,-5.551115123125783e-17,0.0021875,0.002339181286549708,1.069340016708438,1.1868783374443498e-15,1.0,0.18958764291397276,1.0,0.5016188246218545,0.0
main,sbm,2000,37,2026084703,2,0.75,0.25,21,917,balance,159,LOO,0.32075471698113206,0.3,0.02075471698113207,5.551115123125783e-17,0.0013207547169811324,0.001378931193135987,1.04404790337439,1.5274575480845734e-15,1.0,0.14556245937744405,1.0,0.3492907815261289,0.0
main,sbm,2000,37,2026084703,2,0.75,0.25,21,917,balance,159,ZLZ,0.29559748427672955,0.3,-0.004402515723270439,5.551115123125783e-17,0.0013207547169811324,0.0013178456428227733,0.9977974152800996,1.5274575480845734e-15,1.0,0.14230178872993637,1.0,0.34436572354962314,0.0
main,sbm,2000,37,2026084703,2,0.75,0.25,21,917,inference,96,LOO,0.3125,0.3,0.012500000000000011,-5.551115123125783e-17,0.0021875,0.002261513157894737,1.0338345864661653,1.1868783374443498e-15,1.0,0.18641362255490412,1.0,0.49682464698880485,0.0
main,sbm,2000,37,2026084703,2,0.75,0.25,21,917,inference,96,ZLZ,0.3020833333333333,0.3,0.002083333333333326,-5.551115123125783e-17,0.0021875,0.002219252558479532,1.0145154553049287,1.1868783374443498e-15,1.0,0.18466366525247135,1.0,0.4941814357900661,0.0
main,sbm,2000,37,2026084703,3,0.5,0.2,238,1804,balance,159,LOO,0.6855345911949685,0.7,-0.014465408805031443,3.3306690738754696e-16,0.0013207547169811324,0.0013644108574057965,1.03305393489296,9.16474528850744e-15,1.0,0.1447940347284007,1.0,0.34813011970031504,0.0
main,sbm,2000,37,2026084703,3,0.5,0.2,238,1804,balance,159,ZLZ,0.6729559748427673,0.7,-0.0270440251572327,3.3306690738754696e-16,0.0013207547169811324,0.0013929508276341012,1.0546627694943906,9.16474528850744e-15,1.0,0.1463005569860647,1.0,0.3504056360783838,0.0
main,sbm,2000,37,2026084703,3,0.5,0.2,238,1804,inference,96,LOO,0.6875,0.7,-0.012499999999999956,1.1102230246251565e-16,0.0021875,0.002261513157894737,1.0338345864661653,2.3737566748886996e-15,1.0,0.186413622554904,1.0,0.49682464698880485,0.0
main,sbm,2000,37,2026084703,3,0.5,0.2,238,1804,inference,96,ZLZ,0.6770833333333334,0.7,-0.022916666666666585,1.1102230246251565e-16,0.0021875,0.0023014894005847957,1.052109440267335,2.3737566748886996e-15,1.0,0.18805400031491493,1.0,0.49930234450713556,0.0
main,sbm,2000,38,2026084703,0,0.25,0.75,841,1706,balance,159,LOO,0.2830188679245283,0.3,-0.016981132075471694,5.551115123125783e-17,0.0013207547169811324,0.0012842986602737139,0.9723975570643831,1.5274575480845734e-15,1.0,0.1404789011476685,1.0,0.3416123553018413,0.0
main,sbm,2000,38,2026084703,0,0.25,0.75,841,1706,balance,159,ZLZ,0.2893081761006289,0.3,-0.010691823899371067,5.551115123125783e-17,0.0013207547169811324,0.0013013225021642812,0.9852870373529555,1.5274575480845734e-15,1.0,0.14140688532750767,1.0,0.3430140227442374,0.0
main,sbm,2000,38,2026084703,0,0.25,0.75,841,1706,inference,96,LOO,0.2604166666666667,0.3,-0.039583333333333304,-5.551115123125783e-17,0.0021875,0.0020273665935672505,0.9267961570593144,1.1868783374443498e-15,1.0,0.17649980491365436,1.0,0.48185038803107105,0.0
main,sbm,2000,38,2026084703,0,0.25,0.75,841,1706,inference,96,ZLZ,0.2708333333333333,0.3,-0.029166666666666674,-5.551115123125783e-17,0.0021875,0.0020787646198830415,0.9502923976608189,1.1868783374443498e-15,1.0,0.17872312312844785,1.0,0.48520858402564315,0.0
main,sbm,2000,38,2026084703,1,0.5,0.8,1929,558,balance,159,LOO,0.7044025157232704,0.7,0.004402515723270439,3.3306690738754696e-16,0.0013207547169811324,0.0013178456428227733,0.9977974152800996,9.16474528850744e-15,1.0,0.14230178872993648,1.0,0.34436572354962314,0.0
main,sbm,2000,38,2026084703,1,0.5,0.8,1929,558,balance,159,ZLZ,0.7044025157232704,0.7,0.004402515723270439,3.3306690738754696e-16,0.0013207547169811324,0.0013178456428227737,0.9977974152800999,9.16474528850744e-15,1.0,0.14230178872993648,1.0,0.34436572354962314,0.0
main,sbm,2000,38,2026084703,1,0.5,0.8,1929,558,inference,96,LOO,0.6875,0.7,-0.012499999999999956,1.1102230246251565e-16,0.0021875,0.002261513157894737,1.0338345864661653,2.3737566748886996e-15,1.0,0.186413622554904,1.0,0.49682464698880485,0.0
main,sbm,2000,38,2026084703,1,0.5,0.8,1929,558,inference,96,ZLZ,0.6875,0.7,-0.012499999999999956,1.1102230246251565e-16,0.0021875,0.002261513157894737,1.0338345864661653,2.3737566748886996e-15,1.0,0.186413622554904,1.0,0.49682464698880485,0.0
main,sbm,2000,38,2026084703,2,0.75,0.25,1706,841,balance,159,LOO,0.2893081761006289,0.3,-0.010691823899371067,5.551115123125783e-17,0.0013207547169811324,0.0013013225021642812,0.9852870373529555,1.5274575480845734e-15,1.0,0.14140688532750767,1.0,0.3430140227442374,0.0
main,sbm,2000,38,2026084703,2,0.75,0.25,1706,841,balance,159,ZLZ,0.2893081761006289,0.3,-0.010691823899371067,5.551115123125783e-17,0.0013207547169811324,0.0013013225021642812,0.9852870373529555,1.5274575480845734e-15,1.0,0.14140688532750767,1.0,0.3430140227442374,0.0
main,sbm,2000,38,2026084703,2,0.75,0.25,1706,841,inference,96,LOO,0.2708333333333333,0.3,-0.029166666666666674,-5.551115123125783e-17,0.0021875,0.0020787646198830415,0.9502923976608189,1.1868783374443498e-15,1.0,0.17872312312844785,1.0,0.48520858402564315,0.0
main,sbm,2000,38,2026084703,2,0.75,0.25,1706,841,inference,96,ZLZ,0.23958333333333334,0.3,-0.060416666666666646,-5.551115123125783e-17,0.0021875,0.0019177174707602342,0.8766708437761069,1.1868783374443498e-15,1.0,0.1716605102363514,1.0,0.4745409080413239,0.0
main,sbm,2000,38,2026084703,3,0.5,0.2,1929,779,balance,159,LOO,0.27672955974842767,0.3,-0.023270440251572322,5.551115123125783e-17,0.0013207547169811324,0.0012667741171510703,0.9591289744143816,1.5274575480845734e-15,1.0,0.13951717609179157,1.0,0.34015972418091744,0.0
main,sbm,2000,38,2026084703,3,0.5,0.2,1929,779,balance,159,ZLZ,0.2830188679245283,0.3,-0.016981132075471694,5.551115123125783e-17,0.0013207547169811324,0.0012842986602737139,0.9723975570643831,1.5274575480845734e-15,1.0,0.1404789011476685,1.0,0.3416123553018413,0.0
main,sbm,2000,38,2026084703,3,0.5,0.2,1929,779,inference,96,LOO,0.23958333333333334,0.3,-0.060416666666666646,-5.551115123125783e-17,0.0021875,0.0019177174707602342,0.8766708437761069,1.1868783374443498e-15,1.0,0.1716605102363514,1.0,0.4745409080413239,0.0
main,sbm,2000,38,2026084703,3,0.5,0.2,1929,779,inference,96,ZLZ,0.2604166666666667,0.3,-0.039583333333333304,-5.551115123125783e-17,0.0021875,0.0020273665935672505,0.9267961570593144,1.1868783374443498e-15,1.0,0.17649980491365436,1.0,0.48185038803107105,0.0
main,sbm,2000,39,2026084703,0,0.25,0.75,876,1737,balance,159,LOO,0.3270440251572327,0.3,0.0270440251572327,5.551115123125783e-17,0.0013207547169811324,0.0013929508276341017,1.054662769494391,1.5274575480845734e-15,1.0,0.1463005569860648,1.0,0.35040563607838393,0.0
main,sbm,2000,39,2026084703,0,0.25,0.75,876,1737,balance,159,ZLZ,0.3584905660377358,0.3,0.058490566037735836,5.551115123125783e-17,0.0013207547169811324,0.001455538481643542,1.1020505646729672,1.5274575480845734e-15,1.0,0.14955121048215314,1.0,0.35531556371612416,0.0
main,sbm,2000,39,2026084703,0,0.25,0.75,876,1737,inference,96,LOO,0.3229166666666667,0.3,0.022916666666666696,-5.551115123125783e-17,0.0021875,0.0023014894005847957,1.052109440267335,1.1868783374443498e-15,1.0,0.18805400031491482,1.0,0.4993023445071355,0.0
main,sbm,2000,39,2026084703,0,0.25,0.75,876,1737,inference,96,ZLZ,0.34375,0.3,0.04375000000000001,-5.551115123125783e-17,0.0021875,0.0023745888157894737,1.0855263157894737,1.1868783374443498e-15,1.0,0.19101712124242776,1.0,0.5037779705169423,0.0
main,sbm,2000,39,2026084703,1,0.5,0.8,489,707,balance,159,LOO,0.29559748427672955,0.3,-0.004402515723270439,5.551115123125783e-17,0.0013207547169811324,0.0013178456428227733,0.9977974152800996,1.5274575480845734e-15,1.0,0.14230178872993637,1.0,0.34436572354962314,0.0
main,sbm,2000,39,2026084703,1,0.5,0.8,489,707,balance,159,ZLZ,0.31446540880503143,0.3,0.014465408805031443,5.551115123125783e-17,0.0013207547169811324,0.0013644108574057967,1.0330539348929602,1.5274575480845734e-15,1.0,0.1447940347284008,1.0,0.34813011970031493,0.0
main,sbm,2000,39,2026084703,1,0.5,0.8,489,707,inference,96,LOO,0.2708333333333333,0.3,-0.029166666666666674,-5.551115123125783e-17,0.0021875,0.0020787646198830415,0.9502923976608189,1.1868783374443498e-15,1.0,0.17872312312844785,1.0,0.48520858402564315,0.0
main,sbm,2000,39,2026084703,1,0.5,0.8,489,707,inference,96,ZLZ,0.2708333333333333,0.3,-0.029166666666666674,-5.551115123125783e-17,0.0021875,0.0020787646198830415,0.9502923976608189,1.1868783374443498e-15,1.0,0.17872312312844785,1.0,0.48520858402564315,0.0
main,sbm,2000,39,2026084703,2,0.75,0.25,1737,876,balance,159,LOO,0.33962264150943394,0.3,0.03962264150943395,5.551115123125783e-17,0.0013207547169811324,0.0014194879929341046,1.0747551946501075,1.5274575480845734e-15,1.0,0.14768757119441178,1.0,0.3525006423298026,0.0
main,sbm,2000,39,2026084703,2,0.75,0.25,1737,876,balance,159,ZLZ,0.33962264150943394,0.3,0.03962264150943395,5.551115123125783e-17,0.0013207547169811324,0.0014194879929341046,1.0747551946501075,1.5274575480845734e-15,1.0,0.14768757119441178,1.0,0.3525006423298026,0.0
main,sbm,2000,39,2026084703,2,0.75,0.25,1737,876,inference,96,LOO,0.2916666666666667,0.3,-0.008333333333333304,-5.551115123125783e-17,0.0021875,0.0021747076023391817,0.9941520467836258,1.1868783374443498e-15,1.0,0.1828009814135189,1.0,0.4913679575549203,0.0
main,sbm,2000,39,2026084703,2,0.75,0.25,1737,876,inference,96,ZLZ,0.3333333333333333,0.3,0.033333333333333326,-5.551115123125783e-17,0.0021875,0.002339181286549708,1.069340016708438,1.1868783374443498e-15,1.0,0.18958764291397276,1.0,0.5016188246218545,0.0
main,sbm,2000,39,2026084703,3,0.5,0.2,489,900,balance,159,LOO,0.7232704402515723,0.7,0.023270440251572322,3.3306690738754696e-16,0.0013207547169811324,0.0012667741171510703,0.9591289744143816,9.16474528850744e-15,1.0,0.13951717609179148,1.0,0.34015972418091756,0.0
main,sbm,2000,39,2026084703,3,0.5,0.2,489,900,balance,159,ZLZ,0.7358490566037735,0.7,0.03584905660377358,3.3306690738754696e-16,0.0013207547169811324,0.0012302229272095572,0.9314545020300931,9.16474528850744e-15,1.0,0.1374896463759987,1.0,0.33709725560347925,0.0
main,sbm,2000,39,2026084703,3,0.5,0.2,489,900,inference,96,LOO,0.7395833333333334,0.7,0.039583333333333415,1.1102230246251565e-16,0.0021875,0.0020273665935672514,0.9267961570593148,2.3737566748886996e-15,1.0,0.17649980491365436,1.0,0.4818503880310711,0.0
main,sbm,2000,39,2026084703,3,0.5,0.2,489,900,inference,96,ZLZ,0.71875,0.7,0.018750000000000044,1.1102230246251565e-16,0.0021875,0.0021278782894736843,0.9727443609022556,2.3737566748886996e-15,1.0,0.18082208741702122,1.0,0.48837895047149704,0.0
main,sbm,2000,40,2026084703,0,0.25,0.75,331,48,balance,159,LOO,0.36477987421383645,0.3,0.06477987421383646,5.551115123125783e-17,0.0013207547169811324,0.001466553908749203,1.1103908166243963,1.5274575480845734e-15,1.0,0.150116041098719,1.0,0.35616870830943614,0.0
main,sbm,2000,40,2026084703,0,0.25,0.75,331,48,balance,159,ZLZ,0.3836477987421384,0.3,0.0836477987421384,5.551115123125783e-17,0.0013207547169811324,0.0014965959826737344,1.133136958310113,1.5274575480845734e-15,0.0,0.15164579570377024,1.0,0.35847931582984405,0.0
main,sbm,2000,40,2026084703,0,0.25,0.75,331,48,inference,96,LOO,0.34375,0.3,0.04375000000000001,-5.551115123125783e-17,0.0021875,0.0023745888157894737,1.0855263157894737,1.1868783374443498e-15,1.0,0.19101712124242776,1.0,0.5037779705169423,0.0
main,sbm,2000,40,2026084703,0,0.25,0.75,331,48,inference,96,ZLZ,0.3958333333333333,0.3,0.09583333333333333,-5.551115123125783e-17,0.0021875,0.0025173611111111113,1.1507936507936507,1.1868783374443498e-15,1.0,0.1966757640905472,1.0,0.5123250294223336,0.0
main,sbm,2000,40,2026084703,1,0.5,0.8,1247,1388,balance,159,LOO,0.2893081761006289,0.3,-0.010691823899371067,5.551115123125783e-17,0.0013207547169811324,0.0013013225021642808,0.9852870373529552,1.5274575480845734e-15,1.0,0.14140688532750767,1.0,0.3430140227442374,0.0
main,sbm,2000,40,2026084703,1,0.5,0.8,1247,1388,balance,159,ZLZ,0.29559748427672955,0.3,-0.004402515723270439,5.551115123125783e-17,0.0013207547169811324,0.0013178456428227733,0.9977974152800996,1.5274575480845734e-15,1.0,0.14230178872993637,1.0,0.34436572354962314,0.0
main,sbm,2000,40,2026084703,1,0.5,0.8,1247,1388,inference,96,LOO,0.2916666666666667,0.3,-0.008333333333333304,-5.551115123125783e-17,0.0021875,0.0021747076023391817,0.9941520467836258,1.1868783374443498e-15,1.0,0.1828009814135189,1.0,0.4913679575549203,0.0
main,sbm,2000,40,2026084703,1,0.5,0.8,1247,1388,inference,96,ZLZ,0.2708333333333333,0.3,-0.029166666666666674,-5.551115123125783e-17,0.0021875,0.0020787646198830415,0.9502923976608189,1.1868783374443498e-15,1.0,0.17872312312844785,1.0,0.48520858402564315,0.0
main,sbm,2000,40,2026084703,2,0.75,0.25,48,331,balance,159,LOO,0.2893081761006289,0.3,-0.010691823899371067,5.551115123125783e-17,0.0013207547169811324,0.0013013225021642808,0.9852870373529552,1.5274575480845734e-15,1.0,0.14140688532750767,1.0,0.3430140227442374,0.0
main,sbm,2000,40,2026084703,2,0.75,0.25,48,331,balance,159,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.0013207547169811324,0.0014064697609001407,1.0648985332529635,1.5274575480845734e-15,1.0,0.14700878435045173,1.0,0.3514753733218002,0.0
main,sbm,2000,40,2026084703,2,0.75,0.25,48,331,inference,96,LOO,0.3229166666666667,0.3,0.022916666666666696,-5.551115123125783e-17,0.0021875,0.0023014894005847957,1.052109440267335,1.1868783374443498e-15,1.0,0.18805400031491482,1.0,0.4993023445071355,0.0
main,sbm,2000,40,2026084703,2,0.75,0.25,48,331,inference,96,ZLZ,0.3333333333333333,0.3,0.033333333333333326,-5.551115123125783e-17,0.0021875,0.002339181286549708,1.069340016708438,1.1868783374443498e-15,1.0,0.18958764291397276,1.0,0.5016188246218545,0.0
main,sbm,2000,40,2026084703,3,0.5,0.2,1247,1397,balance,159,LOO,0.6352201257861635,0.7,-0.06477987421383646,3.3306690738754696e-16,0.0013207547169811324,0.001466553908749203,1.1103908166243963,9.16474528850744e-15,1.0,0.150116041098719,1.0,0.3561687083094361,0.0
main,sbm,2000,40,2026084703,3,0.5,0.2,1247,1397,balance,159,ZLZ,0.6226415094339622,0.7,-0.07735849056603772,3.3306690738754696e-16,0.0013207547169811324,0.0014870826592642994,1.1259340134429694,9.16474528850744e-15,0.0,0.15116304837535033,1.0,0.35775015338521343,0.0
main,sbm,2000,40,2026084703,3,0.5,0.2,1247,1397,inference,96,LOO,0.65625,0.7,-0.043749999999999956,1.1102230246251565e-16,0.0021875,0.0023745888157894737,1.0855263157894737,2.3737566748886996e-15,1.0,0.19101712124242787,1.0,0.5037779705169423,0.0
main,sbm,2000,40,2026084703,3,0.5,0.2,1247,1397,inference,96,ZLZ,0.6145833333333334,0.7,-0.08541666666666659,1.1102230246251565e-16,0.0021875,0.0024933753654970765,1.139828738512949,2.3737566748886996e-15,1.0,0.19573654529586637,1.0,0.5109063927317612,0.0
main,sbm,2000,41,2026084703,0,0.25,0.75,113,462,balance,159,LOO,0.2893081761006289,0.3,-0.010691823899371067,5.551115123125783e-17,0.0013207547169811324,0.001301322502164281,0.9852870373529554,1.5274575480845734e-15,1.0,0.14140688532750767,1.0,0.3430140227442374,0.0
main,sbm,2000,41,2026084703,0,0.25,0.75,113,462,balance,159,ZLZ,0.2830188679245283,0.3,-0.016981132075471694,5.551115123125783e-17,0.0013207547169811324,0.0012842986602737134,0.9723975570643828,1.5274575480845734e-15,1.0,0.14047890114766848,1.0,0.3416123553018413,0.0
main,sbm,2000,41,2026084703,0,0.25,0.75,113,462,inference,96,LOO,0.28125,0.3,-0.01874999999999999,-5.551115123125783e-17,0.0021875,0.0021278782894736843,0.9727443609022556,1.1868783374443498e-15,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
main,sbm,2000,41,2026084703,0,0.25,0.75,113,462,inference,96,ZLZ,0.28125,0.3,-0.01874999999999999,-5.551115123125783e-17,0.0021875,0.0021278782894736843,0.9727443609022556,1.1868783374443498e-15,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
main,sbm,2000,41,2026084703,1,0.5,0.8,481,833,balance,159,LOO,0.27672955974842767,0.3,-0.023270440251572322,5.551115123125783e-17,0.0013207547169811324,0.00126677411715107,0.9591289744143813,1.5274575480845734e-15,1.0,0.13951717609179157,1.0,0.34015972418091744,0.0
main,sbm,2000,41,2026084703,1,0.5,0.8,481,833,balance,159,ZLZ,0.27672955974842767,0.3,-0.023270440251572322,5.551115123125783e-17,0.0013207547169811324,0.0012667741171510701,0.9591289744143814,1.5274575480845734e-15,1.0,0.13951717609179157,1.0,0.34015972418091744,0.0
main,sbm,2000,41,2026084703,1,0.5,0.8,481,833,inference,96,LOO,0.2604166666666667,0.3,-0.039583333333333304,-5.551115123125783e-17,0.0021875,0.002027366593567251,0.9267961570593146,1.1868783374443498e-15,1.0,0.17649980491365444,1.0,0.48185038803107105,0.0
main,sbm,2000,41,2026084703,1,0.5,0.8,481,833,inference,96,ZLZ,0.2604166666666667,0.3,-0.039583333333333304,-5.551115123125783e-17,0.0021875,0.002027366593567251,0.9267961570593146,1.1868783374443498e-15,1.0,0.17649980491365444,1.0,0.48185038803107105,0.0
main,sbm,2000,41,2026084703,2,0.75,0.25,462,113,balance,159,LOO,0.31446540880503143,0.3,0.014465408805031443,5.551115123125783e-17,0.0013207547169811324,0.0013644108574057967,1.0330539348929602,1.5274575480845734e-15,1.0,0.1447940347284008,1.0,0.34813011970031493,0.0
main,sbm,2000,41,2026084703,2,0.75,0.25,462,113,balance,159,ZLZ,0.32075471698113206,0.3,0.02075471698113207,5.551115123125783e-17,0.0013207547169811324,0.0013789311931359867,1.0440479033743897,1.5274575480845734e-15,1.0,0.14556245937744405,1.0,0.3492907815261289,0.0
main,sbm,2000,41,2026084703,2,0.75,0.25,462,113,inference,96,LOO,0.3229166666666667,0.3,0.022916666666666696,-5.551115123125783e-17,0.0021875,0.0023014894005847957,1.052109440267335,1.1868783374443498e-15,1.0,0.18805400031491482,1.0,0.4993023445071355,0.0
main,sbm,2000,41,2026084703,2,0.75,0.25,462,113,inference,96,ZLZ,0.3541666666666667,0.3,0.054166666666666696,-5.551115123125783e-17,0.0021875,0.002407711988304093,1.1006683375104425,1.1868783374443498e-15,1.0,0.19234475771553272,1.0,0.5057832900688461,0.0
main,sbm,2000,41,2026084703,3,0.5,0.2,481,1761,balance,159,LOO,0.7547169811320755,0.7,0.05471698113207557,3.3306690738754696e-16,0.0013207547169811324,0.0011716408830567211,0.8870995257429458,9.16474528850744e-15,1.0,0.13417615592800525,1.0,0.3320924163157577,0.0
main,sbm,2000,41,2026084703,3,0.5,0.2,481,1761,balance,159,ZLZ,0.7484276729559748,0.7,0.04842767295597483,3.3306690738754696e-16,0.0013207547169811324,0.0011916689323397415,0.9022636202000898,9.16474528850744e-15,1.0,0.13531810125010835,1.0,0.33381725992167577,0.0
main,sbm,2000,41,2026084703,3,0.5,0.2,481,1761,inference,96,LOO,0.7604166666666666,0.7,0.060416666666666674,1.1102230246251565e-16,0.0021875,0.0019177174707602342,0.8766708437761069,2.3737566748886996e-15,1.0,0.17166051023635132,1.0,0.4745409080413239,0.0
main,sbm,2000,41,2026084703,3,0.5,0.2,481,1761,inference,96,ZLZ,0.7604166666666666,0.7,0.060416666666666674,1.1102230246251565e-16,0.0021875,0.0019177174707602342,0.8766708437761069,2.3737566748886996e-15,1.0,0.17166051023635132,1.0,0.4745409080413239,0.0
main,sbm,2000,42,2026084703,0,0.25,0.75,1969,283,balance,159,LOO,0.2578616352201258,0.3,-0.042138364779874204,5.551115123125783e-17,0.0013207547169811324,0.0012111962803906876,0.917048612295806,1.5274575480845734e-15,1.0,0.1364222948773216,1.0,0.3354850817347955,0.0
main,sbm,2000,42,2026084703,0,0.25,0.75,1969,283,balance,159,ZLZ,0.2578616352201258,0.3,-0.042138364779874204,5.551115123125783e-17,0.0013207547169811324,0.0012111962803906873,0.9170486122958059,1.5274575480845734e-15,1.0,0.1364222948773216,1.0,0.3354850817347955,0.0
main,sbm,2000,42,2026084703,0,0.25,0.75,1969,283,inference,96,LOO,0.3020833333333333,0.3,0.002083333333333326,-5.551115123125783e-17,0.0021875,0.0022192525584795327,1.0145154553049291,1.1868783374443498e-15,1.0,0.18466366525247144,1.0,0.4941814357900661,0.0
main,sbm,2000,42,2026084703,0,0.25,0.75,1969,283,inference,96,ZLZ,0.3125,0.3,0.012500000000000011,-5.551115123125783e-17,0.0021875,0.002261513157894737,1.0338345864661653,1.1868783374443498e-15,1.0,0.18641362255490412,1.0,0.49682464698880485,0.0
main,sbm,2000,42,2026084703,1,0.5,0.8,1151,1572,balance,159,LOO,0.23270440251572327,0.3,-0.06729559748427671,5.551115123125783e-17,0.0013207547169811324,0.0011300826807944526,0.8556340297443711,1.5274575480845734e-15,0.0,0.1317750519977361,1.0,0.3284656850869442,0.0
main,sbm,2000,42,2026084703,1,0.5,0.8,1151,1572,balance,159,ZLZ,0.23270440251572327,0.3,-0.06729559748427671,5.551115123125783e-17,0.0013207547169811324,0.0011300826807944526,0.8556340297443711,1.5274575480845734e-15,0.0,0.1317750519977361,1.0,0.3284656850869442,0.0
main,sbm,2000,42,2026084703,1,0.5,0.8,1151,1572,inference,96,LOO,0.23958333333333334,0.3,-0.060416666666666646,-5.551115123125783e-17,0.0021875,0.0019177174707602342,0.8766708437761069,1.1868783374443498e-15,1.0,0.1716605102363514,1.0,0.4745409080413239,0.0
main,sbm,2000,42,2026084703,1,0.5,0.8,1151,1572,inference,96,ZLZ,0.22916666666666666,0.3,-0.07083333333333333,-5.551115123125783e-17,0.0021875,0.0018594663742690061,0.8500417710944027,1.1868783374443498e-15,1.0,0.16903329264047123,1.0,0.4644529891427188,0.0
main,sbm,2000,42,2026084703,2,0.75,0.25,283,1969,balance,159,LOO,0.2893081761006289,0.3,-0.010691823899371067,5.551115123125783e-17,0.0013207547169811324,0.0013013225021642812,0.9852870373529555,1.5274575480845734e-15,1.0,0.14140688532750767,1.0,0.3430140227442374,0.0
main,sbm,2000,42,2026084703,2,0.75,0.25,283,1969,balance,159,ZLZ,0.2893081761006289,0.3,-0.010691823899371067,5.551115123125783e-17,0.0013207547169811324,0.001301322502164281,0.9852870373529554,1.5274575480845734e-15,1.0,0.14140688532750767,1.0,0.3430140227442374,0.0
main,sbm,2000,42,2026084703,2,0.75,0.25,283,1969,inference,96,LOO,0.3125,0.3,0.012500000000000011,-5.551115123125783e-17,0.0021875,0.002261513157894737,1.0338345864661653,1.1868783374443498e-15,1.0,0.18641362255490412,1.0,0.49682464698880485,0.0
main,sbm,2000,42,2026084703,2,0.75,0.25,283,1969,inference,96,ZLZ,0.3229166666666667,0.3,0.022916666666666696,-5.551115123125783e-17,0.0021875,0.0023014894005847952,1.0521094402673348,1.1868783374443498e-15,1.0,0.18805400031491482,1.0,0.4993023445071355,0.0
main,sbm,2000,42,2026084703,3,0.5,0.2,1151,51,balance,159,LOO,0.6729559748427673,0.7,-0.0270440251572327,3.3306690738754696e-16,0.0013207547169811324,0.0013929508276341012,1.0546627694943906,9.16474528850744e-15,1.0,0.1463005569860647,1.0,0.3504056360783838,0.0
main,sbm,2000,42,2026084703,3,0.5,0.2,1151,51,balance,159,ZLZ,0.6981132075471698,0.7,-0.0018867924528301883,-0.004402515723270217,0.0013124480835409993,0.00133386808224919,1.0163206445853457,0.12152338248028641,1.0,0.1431642317088806,1.0,0.34566839472739974,0.0
main,sbm,2000,42,2026084703,3,0.5,0.2,1151,51,inference,96,LOO,0.6770833333333334,0.7,-0.022916666666666585,1.1102230246251565e-16,0.0021875,0.0023014894005847952,1.0521094402673348,2.3737566748886996e-15,1.0,0.1880540003149147,1.0,0.49930234450713556,0.0
main,sbm,2000,42,2026084703,3,0.5,0.2,1151,51,inference,96,ZLZ,0.71875,0.7,0.018750000000000044,1.1102230246251565e-16,0.0021875,0.0021278782894736843,0.9727443609022556,2.3737566748886996e-15,1.0,0.18082208741702122,1.0,0.48837895047149704,0.0
main,sbm,2000,43,2026084703,0,0.25,0.75,934,1745,balance,159,LOO,0.32075471698113206,0.3,0.02075471698113207,5.551115123125783e-17,0.0013207547169811324,0.001378931193135987,1.04404790337439,1.5274575480845734e-15,1.0,0.14556245937744405,1.0,0.3492907815261289,0.0
main,sbm,2000,43,2026084703,0,0.25,0.75,934,1745,balance,159,ZLZ,0.3081761006289308,0.3,0.008176100628930816,5.551115123125783e-17,0.0013207547169811324,0.0013493898204435314,1.021680864050102,1.5274575480845734e-15,1.0,0.14399479752126698,1.0,0.34692291725405644,0.0
main,sbm,2000,43,2026084703,0,0.25,0.75,934,1745,inference,96,LOO,0.3020833333333333,0.3,0.002083333333333326,-5.551115123125783e-17,0.0021875,0.0022192525584795327,1.0145154553049291,1.1868783374443498e-15,1.0,0.18466366525247144,1.0,0.4941814357900661,0.0
main,sbm,2000,43,2026084703,0,0.25,0.75,934,1745,inference,96,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,-5.551115123125783e-17,0.0021875,0.0021747076023391817,0.9941520467836258,1.1868783374443498e-15,1.0,0.1828009814135189,1.0,0.4913679575549203,0.0
main,sbm,2000,43,2026084703,1,0.5,0.8,390,1322,balance,159,LOO,0.6666666666666666,0.7,-0.033333333333333326,3.3306690738754696e-16,0.0013207547169811324,0.0014064697609001405,1.0648985332529632,9.16474528850744e-15,1.0,0.14700878435045173,1.0,0.3514753733218001,0.0
main,sbm,2000,43,2026084703,1,0.5,0.8,390,1322,balance,159,ZLZ,0.6918238993710691,0.7,-0.008176100628930816,3.3306690738754696e-16,0.0013207547169811324,0.0013493898204435316,1.0216808640501023,9.16474528850744e-15,1.0,0.14399479752126698,1.0,0.34692291725405644,0.0
main,sbm,2000,43,2026084703,1,0.5,0.8,390,1322,inference,96,LOO,0.6979166666666666,0.7,-0.002083333333333326,1.1102230246251565e-16,0.0021875,0.0022192525584795327,1.0145154553049291,2.3737566748886996e-15,1.0,0.18466366525247135,1.0,0.4941814357900662,0.0
main,sbm,2000,43,2026084703,1,0.5,0.8,390,1322,inference,96,ZLZ,0.7083333333333334,0.7,0.008333333333333415,1.1102230246251565e-16,0.0021875,0.0021747076023391817,0.9941520467836258,2.3737566748886996e-15,1.0,0.18280098141351897,1.0,0.49136795755492035,0.0
main,sbm,2000,43,2026084703,2,0.75,0.25,1745,934,balance,159,LOO,0.27044025157232704,0.3,-0.02955974842767295,5.551115123125783e-17,0.0013207547169811324,0.001248748872796352,0.945481289402952,1.5274575480845734e-15,1.0,0.1385210073921698,1.0,0.3386550678907253,0.0
main,sbm,2000,43,2026084703,2,0.75,0.25,1745,934,balance,159,ZLZ,0.27044025157232704,0.3,-0.02955974842767295,5.551115123125783e-17,0.0013207547169811324,0.0012487488727963517,0.9454812894029518,1.5274575480845734e-15,1.0,0.1385210073921698,1.0,0.3386550678907253,0.0
main,sbm,2000,43,2026084703,2,0.75,0.25,1745,934,inference,96,LOO,0.28125,0.3,-0.01874999999999999,-5.551115123125783e-17,0.0021875,0.0021278782894736843,0.9727443609022556,1.1868783374443498e-15,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
main,sbm,2000,43,2026084703,2,0.75,0.25,1745,934,inference,96,ZLZ,0.28125,0.3,-0.01874999999999999,-5.551115123125783e-17,0.0021875,0.0021278782894736843,0.9727443609022556,1.1868783374443498e-15,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
main,sbm,2000,43,2026084703,3,0.5,0.2,390,655,balance,159,LOO,0.29559748427672955,0.3,-0.004402515723270439,5.551115123125783e-17,0.0013207547169811324,0.0013178456428227733,0.9977974152800996,1.5274575480845734e-15,1.0,0.14230178872993637,1.0,0.34436572354962314,0.0
main,sbm,2000,43,2026084703,3,0.5,0.2,390,655,balance,159,ZLZ,0.3081761006289308,0.3,0.008176100628930816,5.551115123125783e-17,0.0013207547169811324,0.0013493898204435314,1.021680864050102,1.5274575480845734e-15,1.0,0.14399479752126698,1.0,0.34692291725405644,0.0
main,sbm,2000,43,2026084703,3,0.5,0.2,390,655,inference,96,LOO,0.28125,0.3,-0.01874999999999999,-5.551115123125783e-17,0.0021875,0.0021278782894736843,0.9727443609022556,1.1868783374443498e-15,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
main,sbm,2000,43,2026084703,3,0.5,0.2,390,655,inference,96,ZLZ,0.28125,0.3,-0.01874999999999999,-5.551115123125783e-17,0.0021875,0.0021278782894736843,0.9727443609022556,1.1868783374443498e-15,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
main,sbm,2000,44,2026084703,0,0.25,0.75,1126,1934,balance,159,LOO,0.29559748427672955,0.3,-0.004402515723270439,5.551115123125783e-17,0.0013207547169811324,0.0013178456428227733,0.9977974152800996,1.5274575480845734e-15,1.0,0.14230178872993637,1.0,0.34436572354962314,0.0
main,sbm,2000,44,2026084703,0,0.25,0.75,1126,1934,balance,159,ZLZ,0.3081761006289308,0.3,0.008176100628930816,5.551115123125783e-17,0.0013207547169811324,0.0013493898204435316,1.0216808640501023,1.5274575480845734e-15,1.0,0.14399479752126698,1.0,0.34692291725405644,0.0
main,sbm,2000,44,2026084703,0,0.25,0.75,1126,1934,inference,96,LOO,0.3229166666666667,0.3,0.022916666666666696,-5.551115123125783e-17,0.0021875,0.0023014894005847952,1.0521094402673348,1.1868783374443498e-15,1.0,0.18805400031491482,1.0,0.4993023445071355,0.0
main,sbm,2000,44,2026084703,0,0.25,0.75,1126,1934,inference,96,ZLZ,0.3020833333333333,0.3,0.002083333333333326,-5.551115123125783e-17,0.0021875,0.0022192525584795327,1.0145154553049291,1.1868783374443498e-15,1.0,0.18466366525247144,1.0,0.4941814357900661,0.0
main,sbm,2000,44,2026084703,1,0.5,0.8,338,178,balance,159,LOO,0.710691823899371,0.7,0.010691823899371067,3.3306690738754696e-16,0.0013207547169811324,0.001301322502164281,0.9852870373529554,9.16474528850744e-15,1.0,0.14140688532750767,1.0,0.34301402274423753,0.0
main,sbm,2000,44,2026084703,1,0.5,0.8,338,178,balance,159,ZLZ,0.7169811320754716,0.7,0.016981132075471694,3.3306690738754696e-16,0.0013207547169811324,0.0012842986602737134,0.9723975570643828,9.16474528850744e-15,1.0,0.1404789011476686,1.0,0.3416123553018413,0.0
main,sbm,2000,44,2026084703,1,0.5,0.8,338,178,inference,96,LOO,0.71875,0.7,0.018750000000000044,1.1102230246251565e-16,0.0021875,0.0021278782894736843,0.9727443609022556,2.3737566748886996e-15,1.0,0.18082208741702122,1.0,0.48837895047149704,0.0
main,sbm,2000,44,2026084703,1,0.5,0.8,338,178,inference,96,ZLZ,0.71875,0.7,0.018750000000000044,1.1102230246251565e-16,0.0021875,0.0021278782894736843,0.9727443609022556,2.3737566748886996e-15,1.0,0.18082208741702122,1.0,0.48837895047149704,0.0
main,sbm,2000,44,2026084703,2,0.75,0.25,1934,1126,balance,159,LOO,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.0013207547169811324,0.0014064697609001407,1.0648985332529635,1.5274575480845734e-15,1.0,0.14700878435045173,1.0,0.3514753733218002,0.0
main,sbm,2000,44,2026084703,2,0.75,0.25,1934,1126,balance,159,ZLZ,0.32075471698113206,0.3,0.02075471698113207,5.551115123125783e-17,0.0013207547169811324,0.0013789311931359867,1.0440479033743897,1.5274575480845734e-15,1.0,0.14556245937744405,1.0,0.3492907815261289,0.0
main,sbm,2000,44,2026084703,2,0.75,0.25,1934,1126,inference,96,LOO,0.3020833333333333,0.3,0.002083333333333326,-5.551115123125783e-17,0.0021875,0.002219252558479532,1.0145154553049287,1.1868783374443498e-15,1.0,0.18466366525247135,1.0,0.4941814357900661,0.0
main,sbm,2000,44,2026084703,2,0.75,0.25,1934,1126,inference,96,ZLZ,0.3020833333333333,0.3,0.002083333333333326,-5.551115123125783e-17,0.0021875,0.0022192525584795327,1.0145154553049291,1.1868783374443498e-15,1.0,0.18466366525247144,1.0,0.4941814357900661,0.0
main,sbm,2000,44,2026084703,3,0.5,0.2,338,1936,balance,159,LOO,0.33962264150943394,0.3,0.03962264150943395,5.551115123125783e-17,0.0013207547169811324,0.0014194879929341046,1.0747551946501075,1.5274575480845734e-15,1.0,0.14768757119441178,1.0,0.3525006423298026,0.0
main,sbm,2000,44,2026084703,3,0.5,0.2,338,1936,balance,159,ZLZ,0.33962264150943394,0.3,0.03962264150943395,5.551115123125783e-17,0.0013207547169811324,0.0014194879929341046,1.0747551946501075,1.5274575480845734e-15,1.0,0.14768757119441178,1.0,0.3525006423298026,0.0
main,sbm,2000,44,2026084703,3,0.5,0.2,338,1936,inference,96,LOO,0.3229166666666667,0.3,0.022916666666666696,-5.551115123125783e-17,0.0021875,0.0023014894005847957,1.052109440267335,1.1868783374443498e-15,1.0,0.18805400031491482,1.0,0.4993023445071355,0.0
main,sbm,2000,44,2026084703,3,0.5,0.2,338,1936,inference,96,ZLZ,0.3333333333333333,0.3,0.033333333333333326,-5.551115123125783e-17,0.0021875,0.0023391812865497085,1.0693400167084381,1.1868783374443498e-15,1.0,0.1895876429139728,1.0,0.5016188246218545,0.0
main,sbm,2000,45,2026084703,0,0.25,0.75,1007,1633,balance,159,LOO,0.36477987421383645,0.3,0.06477987421383646,5.551115123125783e-17,0.0013207547169811324,0.001466553908749203,1.1103908166243963,1.5274575480845734e-15,1.0,0.150116041098719,1.0,0.35616870830943614,0.0
main,sbm,2000,45,2026084703,0,0.25,0.75,1007,1633,balance,159,ZLZ,0.3584905660377358,0.3,0.058490566037735836,5.551115123125783e-17,0.0013207547169811324,0.0014555384816435416,1.102050564672967,1.5274575480845734e-15,1.0,0.14955121048215314,1.0,0.35531556371612416,0.0
main,sbm,2000,45,2026084703,0,0.25,0.75,1007,1633,inference,96,LOO,0.3333333333333333,0.3,0.033333333333333326,-5.551115123125783e-17,0.0021875,0.002339181286549708,1.069340016708438,1.1868783374443498e-15,1.0,0.18958764291397276,1.0,0.5016188246218545,0.0
main,sbm,2000,45,2026084703,0,0.25,0.75,1007,1633,inference,96,ZLZ,0.3645833333333333,0.3,0.06458333333333333,-5.551115123125783e-17,0.0021875,0.0024385508040935676,1.1147660818713452,1.1868783374443498e-15,1.0,0.19357264782087358,1.0,0.5076379483926494,0.0
main,sbm,2000,45,2026084703,1,0.5,0.8,1377,1799,balance,159,LOO,0.6666666666666666,0.7,-0.033333333333333326,3.3306690738754696e-16,0.0013207547169811324,0.0014064697609001405,1.0648985332529632,9.16474528850744e-15,1.0,0.14700878435045173,1.0,0.3514753733218001,0.0
main,sbm,2000,45,2026084703,1,0.5,0.8,1377,1799,balance,159,ZLZ,0.6855345911949685,0.7,-0.014465408805031443,3.3306690738754696e-16,0.0013207547169811324,0.0013644108574057967,1.0330539348929602,9.16474528850744e-15,1.0,0.1447940347284007,1.0,0.34813011970031504,0.0
main,sbm,2000,45,2026084703,1,0.5,0.8,1377,1799,inference,96,LOO,0.6979166666666666,0.7,-0.002083333333333326,1.1102230246251565e-16,0.0021875,0.0022192525584795327,1.0145154553049291,2.3737566748886996e-15,1.0,0.18466366525247135,1.0,0.4941814357900662,0.0
main,sbm,2000,45,2026084703,1,0.5,0.8,1377,1799,inference,96,ZLZ,0.6979166666666666,0.7,-0.002083333333333326,1.1102230246251565e-16,0.0021875,0.0022192525584795327,1.0145154553049291,2.3737566748886996e-15,1.0,0.18466366525247135,1.0,0.4941814357900662,0.0
main,sbm,2000,45,2026084703,2,0.75,0.25,1633,1007,balance,159,LOO,0.23270440251572327,0.3,-0.06729559748427671,5.551115123125783e-17,0.0013207547169811324,0.0011300826807944528,0.8556340297443712,1.5274575480845734e-15,0.0,0.1317750519977361,1.0,0.3284656850869442,0.0
main,sbm,2000,45,2026084703,2,0.75,0.25,1633,1007,balance,159,ZLZ,0.2578616352201258,0.3,-0.042138364779874204,5.551115123125783e-17,0.0013207547169811324,0.0012111962803906873,0.9170486122958059,1.5274575480845734e-15,1.0,0.1364222948773216,1.0,0.3354850817347955,0.0
main,sbm,2000,45,2026084703,2,0.75,0.25,1633,1007,inference,96,LOO,0.21875,0.3,-0.08124999999999999,-5.551115123125783e-17,0.0021875,0.0017989309210526315,0.8223684210526315,1.1868783374443498e-15,1.0,0.16625906356643583,1.0,0.4519411646838697,0.0
main,sbm,2000,45,2026084703,2,0.75,0.25,1633,1007,inference,96,ZLZ,0.23958333333333334,0.3,-0.060416666666666646,-5.551115123125783e-17,0.0021875,0.0019177174707602342,0.8766708437761069,1.1868783374443498e-15,1.0,0.1716605102363514,1.0,0.4745409080413239,0.0
main,sbm,2000,45,2026084703,3,0.5,0.2,1377,1129,balance,159,LOO,0.33962264150943394,0.3,0.03962264150943395,5.551115123125783e-17,0.0013207547169811324,0.0014194879929341046,1.0747551946501075,1.5274575480845734e-15,1.0,0.14768757119441178,1.0,0.3525006423298026,0.0
main,sbm,2000,45,2026084703,3,0.5,0.2,1377,1129,balance,159,ZLZ,0.34591194968553457,0.3,0.04591194968553458,5.551115123125783e-17,0.0013207547169811324,0.0014320055237359928,1.084232753685823,1.5274575480845734e-15,1.0,0.1483373216751379,1.0,0.35348205355889595,0.0
main,sbm,2000,45,2026084703,3,0.5,0.2,1377,1129,inference,96,LOO,0.3333333333333333,0.3,0.033333333333333326,-5.551115123125783e-17,0.0021875,0.002339181286549708,1.069340016708438,1.1868783374443498e-15,1.0,0.18958764291397276,1.0,0.5016188246218545,0.0
main,sbm,2000,45,2026084703,3,0.5,0.2,1377,1129,inference,96,ZLZ,0.3541666666666667,0.3,0.054166666666666696,-5.551115123125783e-17,0.0021875,0.002407711988304093,1.1006683375104425,1.1868783374443498e-15,1.0,0.19234475771553272,1.0,0.5057832900688461,0.0
main,sbm,2000,46,2026084703,0,0.25,0.75,784,795,balance,159,LOO,0.3522012578616352,0.3,0.05220125786163521,5.551115123125783e-17,0.0013207547169811324,0.0014440223533058044,1.0933312103601087,1.5274575480845734e-15,1.0,0.14895841575937985,1.0,0.35442018092729316,0.0
main,sbm,2000,46,2026084703,0,0.25,0.75,784,795,balance,159,ZLZ,0.34591194968553457,0.3,0.04591194968553458,5.551115123125783e-17,0.0013207547169811324,0.0014320055237359928,1.084232753685823,1.5274575480845734e-15,1.0,0.1483373216751379,1.0,0.35348205355889595,0.0
main,sbm,2000,46,2026084703,0,0.25,0.75,784,795,inference,96,LOO,0.375,0.3,0.07500000000000001,-5.551115123125783e-17,0.0021875,0.0024671052631578946,1.1278195488721803,1.1868783374443498e-15,1.0,0.19470267871540747,1.0,0.509344795931844,0.0
main,sbm,2000,46,2026084703,0,0.25,0.75,784,795,inference,96,ZLZ,0.3333333333333333,0.3,0.033333333333333326,-5.551115123125783e-17,0.0021875,0.002339181286549708,1.069340016708438,1.1868783374443498e-15,1.0,0.18958764291397276,1.0,0.5016188246218545,0.0
main,sbm,2000,46,2026084703,1,0.5,0.8,720,581,balance,159,LOO,0.27044025157232704,0.3,-0.02955974842767295,5.551115123125783e-17,0.0013207547169811324,0.0012487488727963515,0.9454812894029516,1.5274575480845734e-15,1.0,0.13852100739216977,1.0,0.3386550678907253,0.0
main,sbm,2000,46,2026084703,1,0.5,0.8,720,581,balance,159,ZLZ,0.27044025157232704,0.3,-0.02955974842767295,5.551115123125783e-17,0.0013207547169811324,0.0012487488727963517,0.9454812894029518,1.5274575480845734e-15,1.0,0.1385210073921698,1.0,0.3386550678907253,0.0
main,sbm,2000,46,2026084703,1,0.5,0.8,720,581,inference,96,LOO,0.23958333333333334,0.3,-0.060416666666666646,-5.551115123125783e-17,0.0021875,0.0019177174707602342,0.8766708437761069,1.1868783374443498e-15,1.0,0.1716605102363514,1.0,0.4745409080413239,0.0
main,sbm,2000,46,2026084703,1,0.5,0.8,720,581,inference,96,ZLZ,0.23958333333333334,0.3,-0.060416666666666646,-5.551115123125783e-17,0.0021875,0.0019177174707602342,0.8766708437761069,1.1868783374443498e-15,1.0,0.1716605102363514,1.0,0.4745409080413239,0.0
main,sbm,2000,46,2026084703,2,0.75,0.25,795,784,balance,159,LOO,0.29559748427672955,0.3,-0.004402515723270439,5.551115123125783e-17,0.0013207547169811324,0.0013178456428227733,0.9977974152800996,1.5274575480845734e-15,1.0,0.14230178872993637,1.0,0.34436572354962314,0.0
main,sbm,2000,46,2026084703,2,0.75,0.25,795,784,balance,159,ZLZ,0.3018867924528302,0.3,0.0018867924528301883,5.551115123125783e-17,0.0013207547169811324,0.00133386808224919,1.0099286908458152,1.5274575480845734e-15,1.0,0.1431642317088805,1.0,0.34566839472739974,0.0
main,sbm,2000,46,2026084703,2,0.75,0.25,795,784,inference,96,LOO,0.3125,0.3,0.012500000000000011,-5.551115123125783e-17,0.0021875,0.002261513157894737,1.0338345864661653,1.1868783374443498e-15,1.0,0.18641362255490412,1.0,0.49682464698880485,0.0
main,sbm,2000,46,2026084703,2,0.75,0.25,795,784,inference,96,ZLZ,0.3125,0.3,0.012500000000000011,-5.551115123125783e-17,0.0021875,0.002261513157894737,1.0338345864661653,1.1868783374443498e-15,1.0,0.18641362255490412,1.0,0.49682464698880485,0.0
main,sbm,2000,46,2026084703,3,0.5,0.2,720,189,balance,159,LOO,0.610062893081761,0.7,-0.08993710691823897,3.3306690738754696e-16,0.0013207547169811324,0.0015056086048510942,1.1399608008158282,9.16474528850744e-15,0.0,0.15210172195761906,1.0,0.35916796656337713,0.0
main,sbm,2000,46,2026084703,3,0.5,0.2,720,189,balance,159,ZLZ,0.6289308176100629,0.7,-0.07106918238993709,3.3306690738754696e-16,0.0013207547169811324,0.0014770686346227888,1.118351966214397,9.16474528850744e-15,1.0,0.1506532221393535,1.0,0.3569800897873619,0.0
main,sbm,2000,46,2026084703,3,0.5,0.2,720,189,inference,96,LOO,0.6145833333333334,0.7,-0.08541666666666659,1.1102230246251565e-16,0.0021875,0.0024933753654970757,1.1398287385129489,2.3737566748886996e-15,1.0,0.19573654529586637,1.0,0.510906392731761,0.0
main,sbm,2000,46,2026084703,3,0.5,0.2,720,189,inference,96,ZLZ,0.6145833333333334,0.7,-0.08541666666666659,1.1102230246251565e-16,0.0021875,0.0024933753654970765,1.139828738512949,2.3737566748886996e-15,1.0,0.19573654529586637,1.0,0.5109063927317612,0.0
main,sbm,2000,47,2026084703,0,0.25,0.75,699,294,balance,159,LOO,0.31446540880503143,0.3,0.014465408805031443,5.551115123125783e-17,0.0013207547169811324,0.0013644108574057967,1.0330539348929602,1.5274575480845734e-15,1.0,0.1447940347284008,1.0,0.34813011970031493,0.0
main,sbm,2000,47,2026084703,0,0.25,0.75,699,294,balance,159,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.0013207547169811324,0.0014064697609001407,1.0648985332529635,1.5274575480845734e-15,1.0,0.14700878435045173,1.0,0.3514753733218002,0.0
main,sbm,2000,47,2026084703,0,0.25,0.75,699,294,inference,96,LOO,0.3020833333333333,0.3,0.002083333333333326,-5.551115123125783e-17,0.0021875,0.002219252558479532,1.0145154553049287,1.1868783374443498e-15,1.0,0.18466366525247135,1.0,0.49418143579006596,0.0
main,sbm,2000,47,2026084703,0,0.25,0.75,699,294,inference,96,ZLZ,0.3125,0.3,0.012500000000000011,-5.551115123125783e-17,0.0021875,0.002261513157894737,1.0338345864661653,1.1868783374443498e-15,1.0,0.18641362255490412,1.0,0.49682464698880485,0.0
main,sbm,2000,47,2026084703,1,0.5,0.8,609,1297,balance,159,LOO,0.389937106918239,0.3,0.08993710691823903,5.551115123125783e-17,0.0013207547169811324,0.0015056086048510942,1.1399608008158282,1.5274575480845734e-15,0.0,0.15210172195761906,1.0,0.35916796656337713,0.0
main,sbm,2000,47,2026084703,1,0.5,0.8,609,1297,balance,159,ZLZ,0.36477987421383645,0.3,0.06477987421383646,5.551115123125783e-17,0.0013207547169811324,0.001466553908749203,1.1103908166243963,1.5274575480845734e-15,1.0,0.150116041098719,1.0,0.35616870830943614,0.0
main,sbm,2000,47,2026084703,1,0.5,0.8,609,1297,inference,96,LOO,0.40625,0.3,0.10625000000000001,-5.551115123125783e-17,0.0021875,0.0025390625,1.1607142857142856,1.1868783374443498e-15,0.0,0.19752168525930186,1.0,0.5136027453433987,0.0
main,sbm,2000,47,2026084703,1,0.5,0.8,609,1297,inference,96,ZLZ,0.34375,0.3,0.04375000000000001,-5.551115123125783e-17,0.0021875,0.0023745888157894737,1.0855263157894737,1.1868783374443498e-15,1.0,0.19101712124242776,1.0,0.5037779705169423,0.0
main,sbm,2000,47,2026084703,2,0.75,0.25,294,699,balance,159,LOO,0.27672955974842767,0.3,-0.023270440251572322,5.551115123125783e-17,0.0013207547169811324,0.0012667741171510703,0.9591289744143816,1.5274575480845734e-15,1.0,0.13951717609179157,1.0,0.34015972418091744,0.0
main,sbm,2000,47,2026084703,2,0.75,0.25,294,699,balance,159,ZLZ,0.27044025157232704,0.3,-0.02955974842767295,5.551115123125783e-17,0.0013207547169811324,0.001248748872796351,0.9454812894029513,1.5274575480845734e-15,1.0,0.13852100739216977,1.0,0.3386550678907253,0.0
main,sbm,2000,47,2026084703,2,0.75,0.25,294,699,inference,96,LOO,0.3020833333333333,0.3,0.002083333333333326,-5.551115123125783e-17,0.0021875,0.002219252558479532,1.0145154553049287,1.1868783374443498e-15,1.0,0.18466366525247135,1.0,0.4941814357900661,0.0
main,sbm,2000,47,2026084703,2,0.75,0.25,294,699,inference,96,ZLZ,0.3020833333333333,0.3,0.002083333333333326,-5.551115123125783e-17,0.0021875,0.002219252558479532,1.0145154553049287,1.1868783374443498e-15,1.0,0.18466366525247135,1.0,0.49418143579006596,0.0
main,sbm,2000,47,2026084703,3,0.5,0.2,609,1842,balance,159,LOO,0.6855345911949685,0.7,-0.014465408805031443,3.3306690738754696e-16,0.0013207547169811324,0.0013644108574057967,1.0330539348929602,9.16474528850744e-15,1.0,0.1447940347284007,1.0,0.34813011970031504,0.0
main,sbm,2000,47,2026084703,3,0.5,0.2,609,1842,balance,159,ZLZ,0.6918238993710691,0.7,-0.008176100628930816,3.3306690738754696e-16,0.0013207547169811324,0.0013493898204435314,1.021680864050102,9.16474528850744e-15,1.0,0.14399479752126698,1.0,0.34692291725405644,0.0
main,sbm,2000,47,2026084703,3,0.5,0.2,609,1842,inference,96,LOO,0.7291666666666666,0.7,0.029166666666666674,1.1102230246251565e-16,0.0021875,0.0020787646198830406,0.9502923976608185,2.3737566748886996e-15,1.0,0.17872312312844785,1.0,0.48520858402564304,0.0
main,sbm,2000,47,2026084703,3,0.5,0.2,609,1842,inference,96,ZLZ,0.6875,0.7,-0.012499999999999956,1.1102230246251565e-16,0.0021875,0.002261513157894737,1.0338345864661653,2.3737566748886996e-15,1.0,0.186413622554904,1.0,0.49682464698880485,0.0
main,sbm,2000,48,2026084703,0,0.25,0.75,1883,501,balance,159,LOO,0.27044025157232704,0.3,-0.02955974842767295,5.551115123125783e-17,0.0013207547169811324,0.001248748872796351,0.9454812894029513,1.5274575480845734e-15,1.0,0.13852100739216977,1.0,0.3386550678907253,0.0
main,sbm,2000,48,2026084703,0,0.25,0.75,1883,501,balance,159,ZLZ,0.3081761006289308,0.3,0.008176100628930816,5.551115123125783e-17,0.0013207547169811324,0.0013493898204435316,1.0216808640501023,1.5274575480845734e-15,1.0,0.14399479752126698,1.0,0.34692291725405644,0.0
main,sbm,2000,48,2026084703,0,0.25,0.75,1883,501,inference,96,LOO,0.3333333333333333,0.3,0.033333333333333326,-5.551115123125783e-17,0.0021875,0.002339181286549708,1.069340016708438,1.1868783374443498e-15,1.0,0.18958764291397276,1.0,0.5016188246218545,0.0
main,sbm,2000,48,2026084703,0,0.25,0.75,1883,501,inference,96,ZLZ,0.34375,0.3,0.04375000000000001,-5.551115123125783e-17,0.0021875,0.0023745888157894737,1.0855263157894737,1.1868783374443498e-15,1.0,0.19101712124242776,1.0,0.5037779705169423,0.0
main,sbm,2000,48,2026084703,1,0.5,0.8,1837,187,balance,159,LOO,0.6666666666666666,0.7,-0.033333333333333326,3.3306690738754696e-16,0.0013207547169811324,0.0014064697609001405,1.0648985332529632,9.16474528850744e-15,1.0,0.14700878435045173,1.0,0.3514753733218001,0.0
main,sbm,2000,48,2026084703,1,0.5,0.8,1837,187,balance,159,ZLZ,0.6477987421383647,0.7,-0.05220125786163521,3.3306690738754696e-16,0.0013207547169811324,0.0014440223533058044,1.0933312103601087,9.16474528850744e-15,1.0,0.14895841575937996,1.0,0.3544201809272931,0.0
main,sbm,2000,48,2026084703,1,0.5,0.8,1837,187,inference,96,LOO,0.6770833333333334,0.7,-0.022916666666666585,1.1102230246251565e-16,0.0021875,0.0023014894005847957,1.052109440267335,2.3737566748886996e-15,1.0,0.18805400031491493,1.0,0.49930234450713556,0.0
main,sbm,2000,48,2026084703,1,0.5,0.8,1837,187,inference,96,ZLZ,0.6875,0.7,-0.012499999999999956,1.1102230246251565e-16,0.0021875,0.002261513157894737,1.0338345864661653,2.3737566748886996e-15,1.0,0.186413622554904,1.0,0.49682464698880485,0.0
main,sbm,2000,48,2026084703,2,0.75,0.25,501,1883,balance,159,LOO,0.29559748427672955,0.3,-0.004402515723270439,5.551115123125783e-17,0.0013207547169811324,0.0013178456428227733,0.9977974152800996,1.5274575480845734e-15,1.0,0.14230178872993637,1.0,0.34436572354962314,0.0
main,sbm,2000,48,2026084703,2,0.75,0.25,501,1883,balance,159,ZLZ,0.3081761006289308,0.3,0.008176100628930816,5.551115123125783e-17,0.0013207547169811324,0.0013493898204435316,1.0216808640501023,1.5274575480845734e-15,1.0,0.14399479752126698,1.0,0.34692291725405644,0.0
main,sbm,2000,48,2026084703,2,0.75,0.25,501,1883,inference,96,LOO,0.2604166666666667,0.3,-0.039583333333333304,-5.551115123125783e-17,0.0021875,0.002027366593567251,0.9267961570593146,1.1868783374443498e-15,1.0,0.17649980491365444,1.0,0.48185038803107105,0.0
main,sbm,2000,48,2026084703,2,0.75,0.25,501,1883,inference,96,ZLZ,0.2708333333333333,0.3,-0.029166666666666674,-5.551115123125783e-17,0.0021875,0.0020787646198830415,0.9502923976608189,1.1868783374443498e-15,1.0,0.17872312312844785,1.0,0.48520858402564315,0.0
main,sbm,2000,48,2026084703,3,0.5,0.2,1837,723,balance,159,LOO,0.34591194968553457,0.3,0.04591194968553458,5.551115123125783e-17,0.0013207547169811324,0.0014320055237359928,1.084232753685823,1.5274575480845734e-15,1.0,0.1483373216751379,1.0,0.35348205355889595,0.0
main,sbm,2000,48,2026084703,3,0.5,0.2,1837,723,balance,159,ZLZ,0.33962264150943394,0.3,0.03962264150943395,5.551115123125783e-17,0.0013207547169811324,0.0014194879929341046,1.0747551946501075,1.5274575480845734e-15,1.0,0.14768757119441178,1.0,0.3525006423298026,0.0
main,sbm,2000,48,2026084703,3,0.5,0.2,1837,723,inference,96,LOO,0.3541666666666667,0.3,0.054166666666666696,-5.551115123125783e-17,0.0021875,0.002407711988304093,1.1006683375104425,1.1868783374443498e-15,1.0,0.19234475771553272,1.0,0.5057832900688461,0.0
main,sbm,2000,48,2026084703,3,0.5,0.2,1837,723,inference,96,ZLZ,0.34375,0.3,0.04375000000000001,-5.551115123125783e-17,0.0021875,0.0023745888157894737,1.0855263157894737,1.1868783374443498e-15,1.0,0.19101712124242776,1.0,0.5037779705169423,0.0
main,sbm,2000,49,2026084703,0,0.25,0.75,186,1986,balance,159,LOO,0.32075471698113206,0.3,0.02075471698113207,5.551115123125783e-17,0.0013207547169811324,0.001378931193135987,1.04404790337439,1.5274575480845734e-15,1.0,0.14556245937744405,1.0,0.3492907815261289,0.0
main,sbm,2000,49,2026084703,0,0.25,0.75,186,1986,balance,159,ZLZ,0.3270440251572327,0.3,0.0270440251572327,5.551115123125783e-17,0.0013207547169811324,0.0013929508276341017,1.054662769494391,1.5274575480845734e-15,1.0,0.1463005569860648,1.0,0.35040563607838393,0.0
main,sbm,2000,49,2026084703,0,0.25,0.75,186,1986,inference,96,LOO,0.3020833333333333,0.3,0.002083333333333326,-5.551115123125783e-17,0.0021875,0.0022192525584795327,1.0145154553049291,1.1868783374443498e-15,1.0,0.18466366525247144,1.0,0.4941814357900661,0.0
main,sbm,2000,49,2026084703,0,0.25,0.75,186,1986,inference,96,ZLZ,0.3125,0.3,0.012500000000000011,-5.551115123125783e-17,0.0021875,0.002261513157894737,1.0338345864661653,1.1868783374443498e-15,1.0,0.18641362255490412,1.0,0.49682464698880485,0.0
main,sbm,2000,49,2026084703,1,0.5,0.8,1971,976,balance,159,LOO,0.6540880503144654,0.7,-0.04591194968553458,3.3306690738754696e-16,0.0013207547169811324,0.0014320055237359924,1.0842327536858225,9.16474528850744e-15,1.0,0.14833732167513802,1.0,0.35348205355889584,0.0
main,sbm,2000,49,2026084703,1,0.5,0.8,1971,976,balance,159,ZLZ,0.6477987421383647,0.7,-0.05220125786163521,3.3306690738754696e-16,0.0013207547169811324,0.0014440223533058044,1.0933312103601087,9.16474528850744e-15,1.0,0.14895841575937996,1.0,0.3544201809272931,0.0
main,sbm,2000,49,2026084703,1,0.5,0.8,1971,976,inference,96,LOO,0.6041666666666666,0.7,-0.09583333333333333,1.1102230246251565e-16,0.0021875,0.0025173611111111113,1.1507936507936507,2.3737566748886996e-15,1.0,0.1966757640905472,1.0,0.5123250294223336,0.0
main,sbm,2000,49,2026084703,1,0.5,0.8,1971,976,inference,96,ZLZ,0.6041666666666666,0.7,-0.09583333333333333,1.1102230246251565e-16,0.0021875,0.0025173611111111113,1.1507936507936507,2.3737566748886996e-15,1.0,0.1966757640905472,1.0,0.5123250294223336,0.0
main,sbm,2000,49,2026084703,2,0.75,0.25,1986,186,balance,159,LOO,0.32075471698113206,0.3,0.02075471698113207,5.551115123125783e-17,0.0013207547169811324,0.001378931193135987,1.04404790337439,1.5274575480845734e-15,1.0,0.14556245937744405,1.0,0.3492907815261289,0.0
main,sbm,2000,49,2026084703,2,0.75,0.25,1986,186,balance,159,ZLZ,0.3018867924528302,0.3,0.0018867924528301883,5.551115123125783e-17,0.0013207547169811324,0.00133386808224919,1.0099286908458152,1.5274575480845734e-15,1.0,0.1431642317088805,1.0,0.34566839472739974,0.0
main,sbm,2000,49,2026084703,2,0.75,0.25,1986,186,inference,96,LOO,0.2916666666666667,0.3,-0.008333333333333304,-5.551115123125783e-17,0.0021875,0.0021747076023391817,0.9941520467836258,1.1868783374443498e-15,1.0,0.1828009814135189,1.0,0.4913679575549203,0.0
main,sbm,2000,49,2026084703,2,0.75,0.25,1986,186,inference,96,ZLZ,0.28125,0.3,-0.01874999999999999,-5.551115123125783e-17,0.0021875,0.0021278782894736843,0.9727443609022556,1.1868783374443498e-15,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
main,sbm,2000,49,2026084703,3,0.5,0.2,1971,431,balance,159,LOO,0.2830188679245283,0.3,-0.016981132075471694,5.551115123125783e-17,0.0013207547169811324,0.0012842986602737139,0.9723975570643831,1.5274575480845734e-15,1.0,0.1404789011476685,1.0,0.3416123553018413,0.0
main,sbm,2000,49,2026084703,3,0.5,0.2,1971,431,balance,159,ZLZ,0.27044025157232704,0.3,-0.02955974842767295,5.551115123125783e-17,0.0013207547169811324,0.0012487488727963517,0.9454812894029518,1.5274575480845734e-15,1.0,0.1385210073921698,1.0,0.3386550678907253,0.0
main,sbm,2000,49,2026084703,3,0.5,0.2,1971,431,inference,96,LOO,0.3020833333333333,0.3,0.002083333333333326,-5.551115123125783e-17,0.0021875,0.002219252558479532,1.0145154553049287,1.1868783374443498e-15,1.0,0.18466366525247135,1.0,0.4941814357900661,0.0
main,sbm,2000,49,2026084703,3,0.5,0.2,1971,431,inference,96,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,-5.551115123125783e-17,0.0021875,0.0021747076023391817,0.9941520467836258,1.1868783374443498e-15,1.0,0.1828009814135189,1.0,0.4913679575549203,0.0
main,sbm,2000,50,2026084703,0,0.25,0.75,1604,1082,balance,159,LOO,0.3081761006289308,0.3,0.008176100628930816,5.551115123125783e-17,0.0013207547169811324,0.0013493898204435316,1.0216808640501023,1.5274575480845734e-15,1.0,0.14399479752126698,1.0,0.34692291725405644,0.0
main,sbm,2000,50,2026084703,0,0.25,0.75,1604,1082,balance,159,ZLZ,0.32075471698113206,0.3,0.02075471698113207,5.551115123125783e-17,0.0013207547169811324,0.0013789311931359867,1.0440479033743897,1.5274575480845734e-15,1.0,0.14556245937744405,1.0,0.3492907815261289,0.0
main,sbm,2000,50,2026084703,0,0.25,0.75,1604,1082,inference,96,LOO,0.3020833333333333,0.3,0.002083333333333326,-5.551115123125783e-17,0.0021875,0.0022192525584795327,1.0145154553049291,1.1868783374443498e-15,1.0,0.18466366525247144,1.0,0.4941814357900661,0.0
main,sbm,2000,50,2026084703,0,0.25,0.75,1604,1082,inference,96,ZLZ,0.3125,0.3,0.012500000000000011,-5.551115123125783e-17,0.0021875,0.002261513157894737,1.0338345864661653,1.1868783374443498e-15,1.0,0.18641362255490412,1.0,0.49682464698880485,0.0
main,sbm,2000,50,2026084703,1,0.5,0.8,633,730,balance,159,LOO,0.3018867924528302,0.3,0.0018867924528301883,5.551115123125783e-17,0.0013207547169811324,0.00133386808224919,1.0099286908458152,1.5274575480845734e-15,1.0,0.1431642317088805,1.0,0.34566839472739974,0.0
main,sbm,2000,50,2026084703,1,0.5,0.8,633,730,balance,159,ZLZ,0.27044025157232704,0.3,-0.02955974842767295,5.551115123125783e-17,0.0013207547169811324,0.0012487488727963517,0.9454812894029518,1.5274575480845734e-15,1.0,0.1385210073921698,1.0,0.3386550678907253,0.0
main,sbm,2000,50,2026084703,1,0.5,0.8,633,730,inference,96,LOO,0.28125,0.3,-0.01874999999999999,-5.551115123125783e-17,0.0021875,0.0021278782894736843,0.9727443609022556,1.1868783374443498e-15,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
main,sbm,2000,50,2026084703,1,0.5,0.8,633,730,inference,96,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,-5.551115123125783e-17,0.0021875,0.0021747076023391817,0.9941520467836258,1.1868783374443498e-15,1.0,0.1828009814135189,1.0,0.4913679575549203,0.0
main,sbm,2000,50,2026084703,2,0.75,0.25,1082,1604,balance,159,LOO,0.3081761006289308,0.3,0.008176100628930816,5.551115123125783e-17,0.0013207547169811324,0.0013493898204435316,1.0216808640501023,1.5274575480845734e-15,1.0,0.14399479752126698,1.0,0.34692291725405644,0.0
main,sbm,2000,50,2026084703,2,0.75,0.25,1082,1604,balance,159,ZLZ,0.3081761006289308,0.3,0.008176100628930816,5.551115123125783e-17,0.0013207547169811324,0.0013493898204435316,1.0216808640501023,1.5274575480845734e-15,1.0,0.14399479752126698,1.0,0.34692291725405644,0.0
main,sbm,2000,50,2026084703,2,0.75,0.25,1082,1604,inference,96,LOO,0.3541666666666667,0.3,0.054166666666666696,-5.551115123125783e-17,0.0021875,0.002407711988304093,1.1006683375104425,1.1868783374443498e-15,1.0,0.19234475771553272,1.0,0.5057832900688461,0.0
main,sbm,2000,50,2026084703,2,0.75,0.25,1082,1604,inference,96,ZLZ,0.3333333333333333,0.3,0.033333333333333326,-5.551115123125783e-17,0.0021875,0.002339181286549708,1.069340016708438,1.1868783374443498e-15,1.0,0.18958764291397276,1.0,0.5016188246218545,0.0
main,sbm,2000,50,2026084703,3,0.5,0.2,633,1970,balance,159,LOO,0.6415094339622641,0.7,-0.058490566037735836,3.3306690738754696e-16,0.0013207547169811324,0.0014555384816435418,1.102050564672967,9.16474528850744e-15,1.0,0.14955121048215303,1.0,0.35531556371612405,0.0
main,sbm,2000,50,2026084703,3,0.5,0.2,633,1970,balance,159,ZLZ,0.6352201257861635,0.7,-0.06477987421383646,3.3306690738754696e-16,0.0013207547169811324,0.001466553908749203,1.1103908166243963,9.16474528850744e-15,1.0,0.150116041098719,1.0,0.3561687083094361,0.0
main,sbm,2000,50,2026084703,3,0.5,0.2,633,1970,inference,96,LOO,0.6145833333333334,0.7,-0.08541666666666659,1.1102230246251565e-16,0.0021875,0.0024933753654970765,1.139828738512949,2.3737566748886996e-15,1.0,0.19573654529586637,1.0,0.5109063927317612,0.0
main,sbm,2000,50,2026084703,3,0.5,0.2,633,1970,inference,96,ZLZ,0.625,0.7,-0.07499999999999996,1.1102230246251565e-16,0.0021875,0.0024671052631578946,1.1278195488721803,2.3737566748886996e-15,1.0,0.19470267871540736,1.0,0.509344795931844,0.0
main,sbm,2000,51,2026084703,0,0.25,0.75,818,549,balance,159,LOO,0.24528301886792453,0.3,-0.05471698113207546,5.551115123125783e-17,0.0013207547169811324,0.0011716408830567211,0.8870995257429458,1.5274575480845734e-15,1.0,0.13417615592800525,1.0,0.3320924163157577,0.0
main,sbm,2000,51,2026084703,0,0.25,0.75,818,549,balance,159,ZLZ,0.24528301886792453,0.3,-0.05471698113207546,5.551115123125783e-17,0.0013207547169811324,0.0011716408830567211,0.8870995257429458,1.5274575480845734e-15,1.0,0.13417615592800525,1.0,0.3320924163157577,0.0
main,sbm,2000,51,2026084703,0,0.25,0.75,818,549,inference,96,LOO,0.25,0.3,-0.04999999999999999,-5.551115123125783e-17,0.0021875,0.001973684210526316,0.9022556390977443,1.1868783374443498e-15,1.0,0.17414737000358105,1.0,0.4782971685953934,0.0
main,sbm,2000,51,2026084703,0,0.25,0.75,818,549,inference,96,ZLZ,0.25,0.3,-0.04999999999999999,-5.551115123125783e-17,0.0021875,0.001973684210526316,0.9022556390977443,1.1868783374443498e-15,1.0,0.17414737000358105,1.0,0.4782971685953934,0.0
main,sbm,2000,51,2026084703,1,0.5,0.8,34,1588,balance,159,LOO,0.24528301886792453,0.3,-0.05471698113207546,5.551115123125783e-17,0.0013207547169811324,0.0011716408830567211,0.8870995257429458,1.5274575480845734e-15,1.0,0.13417615592800525,1.0,0.3320924163157577,0.0
main,sbm,2000,51,2026084703,1,0.5,0.8,34,1588,balance,159,ZLZ,0.27044025157232704,0.3,-0.02955974842767295,5.551115123125783e-17,0.0013207547169811324,0.0012487488727963517,0.9454812894029518,1.5274575480845734e-15,1.0,0.1385210073921698,1.0,0.3386550678907253,0.0
main,sbm,2000,51,2026084703,1,0.5,0.8,34,1588,inference,96,LOO,0.23958333333333334,0.3,-0.060416666666666646,-5.551115123125783e-17,0.0021875,0.0019177174707602342,0.8766708437761069,1.1868783374443498e-15,1.0,0.1716605102363514,1.0,0.4745409080413239,0.0
main,sbm,2000,51,2026084703,1,0.5,0.8,34,1588,inference,96,ZLZ,0.28125,0.3,-0.01874999999999999,-5.551115123125783e-17,0.0021875,0.0021278782894736843,0.9727443609022556,1.1868783374443498e-15,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
main,sbm,2000,51,2026084703,2,0.75,0.25,549,818,balance,159,LOO,0.31446540880503143,0.3,0.014465408805031443,5.551115123125783e-17,0.0013207547169811324,0.001364410857405797,1.0330539348929602,1.5274575480845734e-15,1.0,0.1447940347284008,1.0,0.34813011970031504,0.0
main,sbm,2000,51,2026084703,2,0.75,0.25,549,818,balance,159,ZLZ,0.31446540880503143,0.3,0.014465408805031443,5.551115123125783e-17,0.0013207547169811324,0.0013644108574057967,1.0330539348929602,1.5274575480845734e-15,1.0,0.1447940347284008,1.0,0.34813011970031493,0.0
main,sbm,2000,51,2026084703,2,0.75,0.25,549,818,inference,96,LOO,0.3125,0.3,0.012500000000000011,-5.551115123125783e-17,0.0021875,0.002261513157894737,1.0338345864661653,1.1868783374443498e-15,1.0,0.18641362255490412,1.0,0.49682464698880485,0.0
main,sbm,2000,51,2026084703,2,0.75,0.25,549,818,inference,96,ZLZ,0.3333333333333333,0.3,0.033333333333333326,-5.551115123125783e-17,0.0021875,0.002339181286549708,1.069340016708438,1.1868783374443498e-15,1.0,0.18958764291397276,1.0,0.5016188246218545,0.0
main,sbm,2000,51,2026084703,3,0.5,0.2,34,1980,balance,159,LOO,0.7169811320754716,0.7,0.016981132075471694,3.3306690738754696e-16,0.0013207547169811324,0.0012842986602737134,0.9723975570643828,9.16474528850744e-15,1.0,0.1404789011476686,1.0,0.3416123553018413,0.0
main,sbm,2000,51,2026084703,3,0.5,0.2,34,1980,balance,159,ZLZ,0.7232704402515723,0.7,0.023270440251572322,3.3306690738754696e-16,0.0013207547169811324,0.0012667741171510701,0.9591289744143814,9.16474528850744e-15,1.0,0.13951717609179148,1.0,0.34015972418091756,0.0
main,sbm,2000,51,2026084703,3,0.5,0.2,34,1980,inference,96,LOO,0.7291666666666666,0.7,0.029166666666666674,1.1102230246251565e-16,0.0021875,0.0020787646198830406,0.9502923976608185,2.3737566748886996e-15,1.0,0.17872312312844785,1.0,0.48520858402564304,0.0
main,sbm,2000,51,2026084703,3,0.5,0.2,34,1980,inference,96,ZLZ,0.71875,0.7,0.018750000000000044,1.1102230246251565e-16,0.0021875,0.0021278782894736843,0.9727443609022556,2.3737566748886996e-15,1.0,0.18082208741702122,1.0,0.48837895047149704,0.0
main,sbm,2000,52,2026084703,0,0.25,0.75,1381,844,balance,159,LOO,0.3522012578616352,0.3,0.05220125786163521,5.551115123125783e-17,0.0013207547169811324,0.0014440223533058044,1.0933312103601087,1.5274575480845734e-15,1.0,0.14895841575937985,1.0,0.35442018092729316,0.0
main,sbm,2000,52,2026084703,0,0.25,0.75,1381,844,balance,159,ZLZ,0.36477987421383645,0.3,0.06477987421383646,5.551115123125783e-17,0.0013207547169811324,0.001466553908749203,1.1103908166243963,1.5274575480845734e-15,1.0,0.150116041098719,1.0,0.35616870830943614,0.0
main,sbm,2000,52,2026084703,0,0.25,0.75,1381,844,inference,96,LOO,0.3333333333333333,0.3,0.033333333333333326,-5.551115123125783e-17,0.0021875,0.002339181286549708,1.069340016708438,1.1868783374443498e-15,1.0,0.18958764291397276,1.0,0.5016188246218545,0.0
main,sbm,2000,52,2026084703,0,0.25,0.75,1381,844,inference,96,ZLZ,0.3854166666666667,0.3,0.0854166666666667,-5.551115123125783e-17,0.0021875,0.0024933753654970765,1.139828738512949,1.1868783374443498e-15,1.0,0.19573654529586637,1.0,0.5109063927317612,0.0
main,sbm,2000,52,2026084703,1,0.5,0.8,1303,161,balance,159,LOO,0.2830188679245283,0.3,-0.016981132075471694,5.551115123125783e-17,0.0013207547169811324,0.0012842986602737139,0.9723975570643831,1.5274575480845734e-15,1.0,0.1404789011476685,1.0,0.3416123553018413,0.0
main,sbm,2000,52,2026084703,1,0.5,0.8,1303,161,balance,159,ZLZ,0.27672955974842767,0.3,-0.023270440251572322,5.551115123125783e-17,0.0013207547169811324,0.00126677411715107,0.9591289744143813,1.5274575480845734e-15,1.0,0.13951717609179157,1.0,0.34015972418091744,0.0
main,sbm,2000,52,2026084703,1,0.5,0.8,1303,161,inference,96,LOO,0.3020833333333333,0.3,0.002083333333333326,-5.551115123125783e-17,0.0021875,0.0022192525584795327,1.0145154553049291,1.1868783374443498e-15,1.0,0.18466366525247144,1.0,0.4941814357900661,0.0
main,sbm,2000,52,2026084703,1,0.5,0.8,1303,161,inference,96,ZLZ,0.28125,0.3,-0.01874999999999999,-5.551115123125783e-17,0.0021875,0.0021278782894736843,0.9727443609022556,1.1868783374443498e-15,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
main,sbm,2000,52,2026084703,2,0.75,0.25,844,1381,balance,159,LOO,0.3081761006289308,0.3,0.008176100628930816,5.551115123125783e-17,0.0013207547169811324,0.0013493898204435314,1.021680864050102,1.5274575480845734e-15,1.0,0.14399479752126698,1.0,0.34692291725405644,0.0
main,sbm,2000,52,2026084703,2,0.75,0.25,844,1381,balance,159,ZLZ,0.3018867924528302,0.3,0.0018867924528301883,5.551115123125783e-17,0.0013207547169811324,0.00133386808224919,1.0099286908458152,1.5274575480845734e-15,1.0,0.1431642317088805,1.0,0.34566839472739974,0.0
main,sbm,2000,52,2026084703,2,0.75,0.25,844,1381,inference,96,LOO,0.3333333333333333,0.3,0.033333333333333326,-5.551115123125783e-17,0.0021875,0.0023391812865497085,1.0693400167084381,1.1868783374443498e-15,1.0,0.1895876429139728,1.0,0.5016188246218545,0.0
main,sbm,2000,52,2026084703,2,0.75,0.25,844,1381,inference,96,ZLZ,0.3125,0.3,0.012500000000000011,-5.551115123125783e-17,0.0021875,0.002261513157894737,1.0338345864661653,1.1868783374443498e-15,1.0,0.18641362255490412,1.0,0.49682464698880485,0.0
main,sbm,2000,52,2026084703,3,0.5,0.2,1303,1831,balance,159,LOO,0.6918238993710691,0.7,-0.008176100628930816,3.3306690738754696e-16,0.0013207547169811324,0.001349389820443531,1.0216808640501018,9.16474528850744e-15,1.0,0.14399479752126698,1.0,0.34692291725405644,0.0
main,sbm,2000,52,2026084703,3,0.5,0.2,1303,1831,balance,159,ZLZ,0.6729559748427673,0.7,-0.0270440251572327,3.3306690738754696e-16,0.0013207547169811324,0.0013929508276341012,1.0546627694943906,9.16474528850744e-15,1.0,0.1463005569860647,1.0,0.3504056360783838,0.0
main,sbm,2000,52,2026084703,3,0.5,0.2,1303,1831,inference,96,LOO,0.6354166666666666,0.7,-0.06458333333333333,1.1102230246251565e-16,0.0021875,0.0024385508040935676,1.1147660818713452,2.3737566748886996e-15,1.0,0.1935726478208737,1.0,0.5076379483926494,0.0
main,sbm,2000,52,2026084703,3,0.5,0.2,1303,1831,inference,96,ZLZ,0.6145833333333334,0.7,-0.08541666666666659,1.1102230246251565e-16,0.0021875,0.0024933753654970765,1.139828738512949,2.3737566748886996e-15,1.0,0.19573654529586637,1.0,0.5109063927317612,0.0
main,sbm,2000,53,2026084703,0,0.25,0.75,1629,1020,balance,159,LOO,0.3018867924528302,0.3,0.0018867924528301883,5.551115123125783e-17,0.0013207547169811324,0.00133386808224919,1.0099286908458152,1.5274575480845734e-15,1.0,0.1431642317088805,1.0,0.34566839472739974,0.0
main,sbm,2000,53,2026084703,0,0.25,0.75,1629,1020,balance,159,ZLZ,0.3081761006289308,0.3,0.008176100628930816,5.551115123125783e-17,0.0013207547169811324,0.0013493898204435316,1.0216808640501023,1.5274575480845734e-15,1.0,0.14399479752126698,1.0,0.34692291725405644,0.0
main,sbm,2000,53,2026084703,0,0.25,0.75,1629,1020,inference,96,LOO,0.2916666666666667,0.3,-0.008333333333333304,-5.551115123125783e-17,0.0021875,0.0021747076023391817,0.9941520467836258,1.1868783374443498e-15,1.0,0.1828009814135189,1.0,0.4913679575549203,0.0
main,sbm,2000,53,2026084703,0,0.25,0.75,1629,1020,inference,96,ZLZ,0.28125,0.3,-0.01874999999999999,-5.551115123125783e-17,0.0021875,0.0021278782894736843,0.9727443609022556,1.1868783374443498e-15,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
main,sbm,2000,53,2026084703,1,0.5,0.8,1578,164,balance,159,LOO,0.27044025157232704,0.3,-0.02955974842767295,5.551115123125783e-17,0.0013207547169811324,0.0012487488727963517,0.9454812894029518,1.5274575480845734e-15,1.0,0.1385210073921698,1.0,0.3386550678907253,0.0
main,sbm,2000,53,2026084703,1,0.5,0.8,1578,164,balance,159,ZLZ,0.2641509433962264,0.3,-0.03584905660377358,5.551115123125783e-17,0.0013207547169811324,0.0012302229272095572,0.9314545020300931,1.5274575480845734e-15,1.0,0.1374896463759988,1.0,0.33709725560347914,0.0
main,sbm,2000,53,2026084703,1,0.5,0.8,1578,164,inference,96,LOO,0.25,0.3,-0.04999999999999999,-5.551115123125783e-17,0.0021875,0.001973684210526316,0.9022556390977443,1.1868783374443498e-15,1.0,0.17414737000358105,1.0,0.4782971685953934,0.0
main,sbm,2000,53,2026084703,1,0.5,0.8,1578,164,inference,96,ZLZ,0.28125,0.3,-0.01874999999999999,-5.551115123125783e-17,0.0021875,0.0021278782894736843,0.9727443609022556,1.1868783374443498e-15,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
main,sbm,2000,53,2026084703,2,0.75,0.25,1020,1629,balance,159,LOO,0.3584905660377358,0.3,0.058490566037735836,5.551115123125783e-17,0.0013207547169811324,0.0014555384816435416,1.102050564672967,1.5274575480845734e-15,1.0,0.14955121048215314,1.0,0.35531556371612416,0.0
main,sbm,2000,53,2026084703,2,0.75,0.25,1020,1629,balance,159,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.0013207547169811324,0.0014064697609001407,1.0648985332529635,1.5274575480845734e-15,1.0,0.14700878435045173,1.0,0.3514753733218002,0.0
main,sbm,2000,53,2026084703,2,0.75,0.25,1020,1629,inference,96,LOO,0.3541666666666667,0.3,0.054166666666666696,-5.551115123125783e-17,0.0021875,0.002407711988304093,1.1006683375104425,1.1868783374443498e-15,1.0,0.19234475771553272,1.0,0.5057832900688461,0.0
main,sbm,2000,53,2026084703,2,0.75,0.25,1020,1629,inference,96,ZLZ,0.3333333333333333,0.3,0.033333333333333326,-5.551115123125783e-17,0.0021875,0.002339181286549708,1.069340016708438,1.1868783374443498e-15,1.0,0.18958764291397276,1.0,0.5016188246218545,0.0
main,sbm,2000,53,2026084703,3,0.5,0.2,1578,1029,balance,159,LOO,0.7169811320754716,0.7,0.016981132075471694,3.3306690738754696e-16,0.0013207547169811324,0.0012842986602737134,0.9723975570643828,9.16474528850744e-15,1.0,0.1404789011476686,1.0,0.3416123553018413,0.0
main,sbm,2000,53,2026084703,3,0.5,0.2,1578,1029,balance,159,ZLZ,0.7295597484276729,0.7,0.02955974842767295,3.3306690738754696e-16,0.0013207547169811324,0.0012487488727963515,0.9454812894029516,9.16474528850744e-15,1.0,0.13852100739216988,1.0,0.3386550678907254,0.0
main,sbm,2000,53,2026084703,3,0.5,0.2,1578,1029,inference,96,LOO,0.75,0.7,0.050000000000000044,1.1102230246251565e-16,0.0021875,0.001973684210526316,0.9022556390977443,2.3737566748886996e-15,1.0,0.17414737000358094,1.0,0.4782971685953934,0.0
main,sbm,2000,53,2026084703,3,0.5,0.2,1578,1029,inference,96,ZLZ,0.7708333333333334,0.7,0.07083333333333341,1.1102230246251565e-16,0.0021875,0.0018594663742690061,0.8500417710944027,2.3737566748886996e-15,1.0,0.16903329264047118,1.0,0.4644529891427187,0.0
main,sbm,2000,54,2026084703,0,0.25,0.75,1432,284,balance,159,LOO,0.33962264150943394,0.3,0.03962264150943395,5.551115123125783e-17,0.0013207547169811324,0.0014194879929341046,1.0747551946501075,1.5274575480845734e-15,1.0,0.14768757119441178,1.0,0.3525006423298026,0.0
main,sbm,2000,54,2026084703,0,0.25,0.75,1432,284,balance,159,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.0013207547169811324,0.001406469760900141,1.0648985332529637,1.5274575480845734e-15,1.0,0.14700878435045173,1.0,0.3514753733218002,0.0
main,sbm,2000,54,2026084703,0,0.25,0.75,1432,284,inference,96,LOO,0.375,0.3,0.07500000000000001,-5.551115123125783e-17,0.0021875,0.0024671052631578946,1.1278195488721803,1.1868783374443498e-15,1.0,0.19470267871540747,1.0,0.509344795931844,0.0
main,sbm,2000,54,2026084703,0,0.25,0.75,1432,284,inference,96,ZLZ,0.375,0.3,0.07500000000000001,-5.551115123125783e-17,0.0021875,0.0024671052631578946,1.1278195488721803,1.1868783374443498e-15,1.0,0.19470267871540747,1.0,0.509344795931844,0.0
main,sbm,2000,54,2026084703,1,0.5,0.8,1474,471,balance,159,LOO,0.2893081761006289,0.3,-0.010691823899371067,5.551115123125783e-17,0.0013207547169811324,0.0013013225021642812,0.9852870373529555,1.5274575480845734e-15,1.0,0.14140688532750767,1.0,0.3430140227442374,0.0
main,sbm,2000,54,2026084703,1,0.5,0.8,1474,471,balance,159,ZLZ,0.2641509433962264,0.3,-0.03584905660377358,5.551115123125783e-17,0.0013207547169811324,0.001230222927209557,0.931454502030093,1.5274575480845734e-15,1.0,0.1374896463759988,1.0,0.33709725560347914,0.0
main,sbm,2000,54,2026084703,1,0.5,0.8,1474,471,inference,96,LOO,0.28125,0.3,-0.01874999999999999,-5.551115123125783e-17,0.0021875,0.0021278782894736843,0.9727443609022556,1.1868783374443498e-15,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
main,sbm,2000,54,2026084703,1,0.5,0.8,1474,471,inference,96,ZLZ,0.3125,0.3,0.012500000000000011,-5.551115123125783e-17,0.0021875,0.002261513157894737,1.0338345864661653,1.1868783374443498e-15,1.0,0.18641362255490412,1.0,0.49682464698880485,0.0
main,sbm,2000,54,2026084703,2,0.75,0.25,284,1432,balance,159,LOO,0.3018867924528302,0.3,0.0018867924528301883,5.551115123125783e-17,0.0013207547169811324,0.00133386808224919,1.0099286908458152,1.5274575480845734e-15,1.0,0.1431642317088805,1.0,0.34566839472739974,0.0
main,sbm,2000,54,2026084703,2,0.75,0.25,284,1432,balance,159,ZLZ,0.3081761006289308,0.3,0.008176100628930816,5.551115123125783e-17,0.0013207547169811324,0.0013493898204435316,1.0216808640501023,1.5274575480845734e-15,1.0,0.14399479752126698,1.0,0.34692291725405644,0.0
main,sbm,2000,54,2026084703,2,0.75,0.25,284,1432,inference,96,LOO,0.2916666666666667,0.3,-0.008333333333333304,-5.551115123125783e-17,0.0021875,0.0021747076023391817,0.9941520467836258,1.1868783374443498e-15,1.0,0.1828009814135189,1.0,0.4913679575549203,0.0
main,sbm,2000,54,2026084703,2,0.75,0.25,284,1432,inference,96,ZLZ,0.3125,0.3,0.012500000000000011,-5.551115123125783e-17,0.0021875,0.002261513157894737,1.0338345864661653,1.1868783374443498e-15,1.0,0.18641362255490412,1.0,0.49682464698880485,0.0
main,sbm,2000,54,2026084703,3,0.5,0.2,1474,911,balance,159,LOO,0.7547169811320755,0.7,0.05471698113207557,3.3306690738754696e-16,0.0013207547169811324,0.001171640883056721,0.8870995257429456,9.16474528850744e-15,1.0,0.13417615592800525,1.0,0.3320924163157577,0.0
main,sbm,2000,54,2026084703,3,0.5,0.2,1474,911,balance,159,ZLZ,0.7735849056603774,0.7,0.07358490566037745,3.3306690738754696e-16,0.0013207547169811324,0.0011085525278152052,0.8393326282029409,9.16474528850744e-15,0.0,0.1305137369962026,1.0,0.326560540354238,0.0
main,sbm,2000,54,2026084703,3,0.5,0.2,1474,911,inference,96,LOO,0.78125,0.7,0.08125000000000004,1.1102230246251565e-16,0.0021875,0.0017989309210526315,0.8223684210526315,2.3737566748886996e-15,1.0,0.16625906356643583,1.0,0.4519411646838697,0.0
main,sbm,2000,54,2026084703,3,0.5,0.2,1474,911,inference,96,ZLZ,0.7604166666666666,0.7,0.060416666666666674,1.1102230246251565e-16,0.0021875,0.0019177174707602342,0.8766708437761069,2.3737566748886996e-15,1.0,0.17166051023635132,1.0,0.4745409080413239,0.0
main,sbm,2000,55,2026084703,0,0.25,0.75,1497,257,balance,159,LOO,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.0013207547169811324,0.0014064697609001407,1.0648985332529635,1.5274575480845734e-15,1.0,0.14700878435045173,1.0,0.3514753733218002,0.0
main,sbm,2000,55,2026084703,0,0.25,0.75,1497,257,balance,159,ZLZ,0.32075471698113206,0.3,0.02075471698113207,5.551115123125783e-17,0.0013207547169811324,0.001378931193135987,1.04404790337439,1.5274575480845734e-15,1.0,0.14556245937744405,1.0,0.3492907815261289,0.0
main,sbm,2000,55,2026084703,0,0.25,0.75,1497,257,inference,96,LOO,0.3020833333333333,0.3,0.002083333333333326,-5.551115123125783e-17,0.0021875,0.0022192525584795327,1.0145154553049291,1.1868783374443498e-15,1.0,0.18466366525247144,1.0,0.4941814357900661,0.0
main,sbm,2000,55,2026084703,0,0.25,0.75,1497,257,inference,96,ZLZ,0.3125,0.3,0.012500000000000011,-5.551115123125783e-17,0.0021875,0.002261513157894737,1.0338345864661653,1.1868783374443498e-15,1.0,0.18641362255490412,1.0,0.49682464698880485,0.0
main,sbm,2000,55,2026084703,1,0.5,0.8,478,518,balance,159,LOO,0.7358490566037735,0.7,0.03584905660377358,3.3306690738754696e-16,0.0013207547169811324,0.0012302229272095572,0.9314545020300931,9.16474528850744e-15,1.0,0.1374896463759987,1.0,0.33709725560347903,0.0
main,sbm,2000,55,2026084703,1,0.5,0.8,478,518,balance,159,ZLZ,0.7484276729559748,0.7,0.04842767295597483,3.3306690738754696e-16,0.0013207547169811324,0.0011916689323397415,0.9022636202000898,9.16474528850744e-15,1.0,0.13531810125010835,1.0,0.33381725992167577,0.0
main,sbm,2000,55,2026084703,1,0.5,0.8,478,518,inference,96,LOO,0.7916666666666666,0.7,0.09166666666666667,1.1102230246251565e-16,0.0021875,0.001736111111111111,0.7936507936507935,2.3737566748886996e-15,0.0,0.16333033204500458,1.0,0.4393126566354777,0.0
main,sbm,2000,55,2026084703,1,0.5,0.8,478,518,inference,96,ZLZ,0.8333333333333334,0.7,0.13333333333333341,1.1102230246251565e-16,0.0021875,0.0014619883040935672,0.6683375104427735,2.3737566748886996e-15,0.0,0.1498821919577089,1.0,0.3874896637454419,0.0
main,sbm,2000,55,2026084703,2,0.75,0.25,257,1497,balance,159,LOO,0.32075471698113206,0.3,0.02075471698113207,5.551115123125783e-17,0.0013207547169811324,0.0013789311931359867,1.0440479033743897,1.5274575480845734e-15,1.0,0.14556245937744405,1.0,0.3492907815261289,0.0
main,sbm,2000,55,2026084703,2,0.75,0.25,257,1497,balance,159,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.0013207547169811324,0.0014064697609001407,1.0648985332529635,1.5274575480845734e-15,1.0,0.14700878435045173,1.0,0.3514753733218002,0.0
main,sbm,2000,55,2026084703,2,0.75,0.25,257,1497,inference,96,LOO,0.34375,0.3,0.04375000000000001,-5.551115123125783e-17,0.0021875,0.0023745888157894737,1.0855263157894737,1.1868783374443498e-15,1.0,0.19101712124242776,1.0,0.5037779705169423,0.0
main,sbm,2000,55,2026084703,2,0.75,0.25,257,1497,inference,96,ZLZ,0.3229166666666667,0.3,0.022916666666666696,-5.551115123125783e-17,0.0021875,0.0023014894005847957,1.052109440267335,1.1868783374443498e-15,1.0,0.18805400031491482,1.0,0.4993023445071355,0.0
main,sbm,2000,55,2026084703,3,0.5,0.2,478,170,balance,159,LOO,0.31446540880503143,0.3,0.014465408805031443,5.551115123125783e-17,0.0013207547169811324,0.001364410857405797,1.0330539348929602,1.5274575480845734e-15,1.0,0.1447940347284008,1.0,0.34813011970031504,0.0
main,sbm,2000,55,2026084703,3,0.5,0.2,478,170,balance,159,ZLZ,0.32075471698113206,0.3,0.02075471698113207,5.551115123125783e-17,0.0013207547169811324,0.0013789311931359867,1.0440479033743897,1.5274575480845734e-15,1.0,0.14556245937744405,1.0,0.3492907815261289,0.0
main,sbm,2000,55,2026084703,3,0.5,0.2,478,170,inference,96,LOO,0.2916666666666667,0.3,-0.008333333333333304,-5.551115123125783e-17,0.0021875,0.0021747076023391817,0.9941520467836258,1.1868783374443498e-15,1.0,0.1828009814135189,1.0,0.4913679575549203,0.0
main,sbm,2000,55,2026084703,3,0.5,0.2,478,170,inference,96,ZLZ,0.3125,0.3,0.012500000000000011,-5.551115123125783e-17,0.0021875,0.002261513157894737,1.0338345864661653,1.1868783374443498e-15,1.0,0.18641362255490412,1.0,0.49682464698880485,0.0
main,sbm,2000,56,2026084703,0,0.25,0.75,150,894,balance,159,LOO,0.2830188679245283,0.3,-0.016981132075471694,5.551115123125783e-17,0.0013207547169811324,0.0012842986602737139,0.9723975570643831,1.5274575480845734e-15,1.0,0.1404789011476685,1.0,0.3416123553018413,0.0
main,sbm,2000,56,2026084703,0,0.25,0.75,150,894,balance,159,ZLZ,0.2830188679245283,0.3,-0.016981132075471694,5.551115123125783e-17,0.0013207547169811324,0.0012842986602737139,0.9723975570643831,1.5274575480845734e-15,1.0,0.1404789011476685,1.0,0.3416123553018413,0.0
main,sbm,2000,56,2026084703,0,0.25,0.75,150,894,inference,96,LOO,0.3125,0.3,0.012500000000000011,-5.551115123125783e-17,0.0021875,0.002261513157894737,1.0338345864661653,1.1868783374443498e-15,1.0,0.18641362255490412,1.0,0.49682464698880485,0.0
main,sbm,2000,56,2026084703,0,0.25,0.75,150,894,inference,96,ZLZ,0.2604166666666667,0.3,-0.039583333333333304,-5.551115123125783e-17,0.0021875,0.002027366593567251,0.9267961570593146,1.1868783374443498e-15,1.0,0.17649980491365444,1.0,0.48185038803107105,0.0
main,sbm,2000,56,2026084703,1,0.5,0.8,1434,1994,balance,159,LOO,0.2893081761006289,0.3,-0.010691823899371067,5.551115123125783e-17,0.0013207547169811324,0.001301322502164281,0.9852870373529554,1.5274575480845734e-15,1.0,0.14140688532750767,1.0,0.3430140227442374,0.0
main,sbm,2000,56,2026084703,1,0.5,0.8,1434,1994,balance,159,ZLZ,0.2893081761006289,0.3,-0.010691823899371067,5.551115123125783e-17,0.0013207547169811324,0.001301322502164281,0.9852870373529554,1.5274575480845734e-15,1.0,0.14140688532750767,1.0,0.3430140227442374,0.0
main,sbm,2000,56,2026084703,1,0.5,0.8,1434,1994,inference,96,LOO,0.2916666666666667,0.3,-0.008333333333333304,-5.551115123125783e-17,0.0021875,0.0021747076023391817,0.9941520467836258,1.1868783374443498e-15,1.0,0.1828009814135189,1.0,0.4913679575549203,0.0
main,sbm,2000,56,2026084703,1,0.5,0.8,1434,1994,inference,96,ZLZ,0.2604166666666667,0.3,-0.039583333333333304,-5.551115123125783e-17,0.0021875,0.0020273665935672505,0.9267961570593144,1.1868783374443498e-15,1.0,0.17649980491365436,1.0,0.48185038803107105,0.0
main,sbm,2000,56,2026084703,2,0.75,0.25,894,150,balance,159,LOO,0.3018867924528302,0.3,0.0018867924528301883,5.551115123125783e-17,0.0013207547169811324,0.00133386808224919,1.0099286908458152,1.5274575480845734e-15,1.0,0.1431642317088805,1.0,0.34566839472739974,0.0
main,sbm,2000,56,2026084703,2,0.75,0.25,894,150,balance,159,ZLZ,0.31446540880503143,0.3,0.014465408805031443,5.551115123125783e-17,0.0013207547169811324,0.0013644108574057967,1.0330539348929602,1.5274575480845734e-15,1.0,0.1447940347284008,1.0,0.34813011970031493,0.0
main,sbm,2000,56,2026084703,2,0.75,0.25,894,150,inference,96,LOO,0.2708333333333333,0.3,-0.029166666666666674,-5.551115123125783e-17,0.0021875,0.0020787646198830415,0.9502923976608189,1.1868783374443498e-15,1.0,0.17872312312844785,1.0,0.48520858402564315,0.0
main,sbm,2000,56,2026084703,2,0.75,0.25,894,150,inference,96,ZLZ,0.28125,0.3,-0.01874999999999999,-5.551115123125783e-17,0.0021875,0.0021278782894736843,0.9727443609022556,1.1868783374443498e-15,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
main,sbm,2000,56,2026084703,3,0.5,0.2,1434,79,balance,159,LOO,0.6981132075471698,0.7,-0.0018867924528301883,3.3306690738754696e-16,0.0013207547169811324,0.00133386808224919,1.0099286908458152,9.16474528850744e-15,1.0,0.1431642317088806,1.0,0.34566839472739974,0.0
main,sbm,2000,56,2026084703,3,0.5,0.2,1434,79,balance,159,ZLZ,0.6729559748427673,0.7,-0.0270440251572327,3.3306690738754696e-16,0.0013207547169811324,0.0013929508276341012,1.0546627694943906,9.16474528850744e-15,1.0,0.1463005569860647,1.0,0.3504056360783838,0.0
main,sbm,2000,56,2026084703,3,0.5,0.2,1434,79,inference,96,LOO,0.6979166666666666,0.7,-0.002083333333333326,1.1102230246251565e-16,0.0021875,0.0022192525584795327,1.0145154553049291,2.3737566748886996e-15,1.0,0.18466366525247135,1.0,0.4941814357900662,0.0
main,sbm,2000,56,2026084703,3,0.5,0.2,1434,79,inference,96,ZLZ,0.6875,0.7,-0.012499999999999956,1.1102230246251565e-16,0.0021875,0.002261513157894737,1.0338345864661653,2.3737566748886996e-15,1.0,0.186413622554904,1.0,0.49682464698880485,0.0
main,sbm,2000,57,2026084703,0,0.25,0.75,405,1053,balance,159,LOO,0.27672955974842767,0.3,-0.023270440251572322,5.551115123125783e-17,0.0013207547169811324,0.0012667741171510701,0.9591289744143814,1.5274575480845734e-15,1.0,0.13951717609179157,1.0,0.34015972418091744,0.0
main,sbm,2000,57,2026084703,0,0.25,0.75,405,1053,balance,159,ZLZ,0.2830188679245283,0.3,-0.016981132075471694,5.551115123125783e-17,0.0013207547169811324,0.0012842986602737139,0.9723975570643831,1.5274575480845734e-15,1.0,0.1404789011476685,1.0,0.3416123553018413,0.0
main,sbm,2000,57,2026084703,0,0.25,0.75,405,1053,inference,96,LOO,0.23958333333333334,0.3,-0.060416666666666646,-5.551115123125783e-17,0.0021875,0.0019177174707602342,0.8766708437761069,1.1868783374443498e-15,1.0,0.1716605102363514,1.0,0.4745409080413239,0.0
main,sbm,2000,57,2026084703,0,0.25,0.75,405,1053,inference,96,ZLZ,0.2604166666666667,0.3,-0.039583333333333304,-5.551115123125783e-17,0.0021875,0.002027366593567251,0.9267961570593146,1.1868783374443498e-15,1.0,0.17649980491365444,1.0,0.48185038803107105,0.0
main,sbm,2000,57,2026084703,1,0.5,0.8,171,192,balance,159,LOO,0.7421383647798742,0.7,0.042138364779874204,3.3306690738754696e-16,0.0013207547169811324,0.0012111962803906873,0.9170486122958059,9.16474528850744e-15,1.0,0.1364222948773215,1.0,0.3354850817347954,0.0
main,sbm,2000,57,2026084703,1,0.5,0.8,171,192,balance,159,ZLZ,0.7421383647798742,0.7,0.042138364779874204,3.3306690738754696e-16,0.0013207547169811324,0.0012111962803906871,0.9170486122958057,9.16474528850744e-15,1.0,0.1364222948773215,1.0,0.3354850817347954,0.0
main,sbm,2000,57,2026084703,1,0.5,0.8,171,192,inference,96,LOO,0.7708333333333334,0.7,0.07083333333333341,1.1102230246251565e-16,0.0021875,0.001859466374269006,0.8500417710944026,2.3737566748886996e-15,1.0,0.16903329264047118,1.0,0.4644529891427187,0.0
main,sbm,2000,57,2026084703,1,0.5,0.8,171,192,inference,96,ZLZ,0.7708333333333334,0.7,0.07083333333333341,1.1102230246251565e-16,0.0021875,0.0018594663742690061,0.8500417710944027,2.3737566748886996e-15,1.0,0.16903329264047118,1.0,0.4644529891427187,0.0
main,sbm,2000,57,2026084703,2,0.75,0.25,1053,405,balance,159,LOO,0.34591194968553457,0.3,0.04591194968553458,5.551115123125783e-17,0.0013207547169811324,0.0014320055237359928,1.084232753685823,1.5274575480845734e-15,1.0,0.1483373216751379,1.0,0.35348205355889595,0.0
main,sbm,2000,57,2026084703,2,0.75,0.25,1053,405,balance,159,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.0013207547169811324,0.0014064697609001405,1.0648985332529632,1.5274575480845734e-15,1.0,0.14700878435045162,1.0,0.3514753733218002,0.0
main,sbm,2000,57,2026084703,2,0.75,0.25,1053,405,inference,96,LOO,0.3645833333333333,0.3,0.06458333333333333,-5.551115123125783e-17,0.0021875,0.0024385508040935676,1.1147660818713452,1.1868783374443498e-15,1.0,0.19357264782087358,1.0,0.5076379483926494,0.0
main,sbm,2000,57,2026084703,2,0.75,0.25,1053,405,inference,96,ZLZ,0.3645833333333333,0.3,0.06458333333333333,-5.551115123125783e-17,0.0021875,0.0024385508040935676,1.1147660818713452,1.1868783374443498e-15,1.0,0.19357264782087358,1.0,0.5076379483926494,0.0
main,sbm,2000,57,2026084703,3,0.5,0.2,171,1231,balance,159,LOO,0.31446540880503143,0.3,0.014465408805031443,5.551115123125783e-17,0.0013207547169811324,0.001364410857405797,1.0330539348929602,1.5274575480845734e-15,1.0,0.1447940347284008,1.0,0.34813011970031504,0.0
main,sbm,2000,57,2026084703,3,0.5,0.2,171,1231,balance,159,ZLZ,0.29559748427672955,0.3,-0.004402515723270439,5.551115123125783e-17,0.0013207547169811324,0.0013178456428227733,0.9977974152800996,1.5274575480845734e-15,1.0,0.14230178872993637,1.0,0.34436572354962314,0.0
main,sbm,2000,57,2026084703,3,0.5,0.2,171,1231,inference,96,LOO,0.2708333333333333,0.3,-0.029166666666666674,-5.551115123125783e-17,0.0021875,0.0020787646198830415,0.9502923976608189,1.1868783374443498e-15,1.0,0.17872312312844785,1.0,0.48520858402564315,0.0
main,sbm,2000,57,2026084703,3,0.5,0.2,171,1231,inference,96,ZLZ,0.2708333333333333,0.3,-0.029166666666666674,-5.551115123125783e-17,0.0021875,0.0020787646198830415,0.9502923976608189,1.1868783374443498e-15,1.0,0.17872312312844785,1.0,0.48520858402564315,0.0
main,sbm,2000,58,2026084703,0,0.25,0.75,188,968,balance,159,LOO,0.24528301886792453,0.3,-0.05471698113207546,5.551115123125783e-17,0.0013207547169811324,0.0011716408830567211,0.8870995257429458,1.5274575480845734e-15,1.0,0.13417615592800525,1.0,0.3320924163157577,0.0
main,sbm,2000,58,2026084703,0,0.25,0.75,188,968,balance,159,ZLZ,0.2578616352201258,0.3,-0.042138364779874204,5.551115123125783e-17,0.0013207547169811324,0.0012111962803906871,0.9170486122958057,1.5274575480845734e-15,1.0,0.1364222948773216,1.0,0.3354850817347955,0.0
main,sbm,2000,58,2026084703,0,0.25,0.75,188,968,inference,96,LOO,0.25,0.3,-0.04999999999999999,-5.551115123125783e-17,0.0021875,0.001973684210526316,0.9022556390977443,1.1868783374443498e-15,1.0,0.17414737000358105,1.0,0.4782971685953934,0.0
main,sbm,2000,58,2026084703,0,0.25,0.75,188,968,inference,96,ZLZ,0.2708333333333333,0.3,-0.029166666666666674,-5.551115123125783e-17,0.0021875,0.0020787646198830415,0.9502923976608189,1.1868783374443498e-15,1.0,0.17872312312844785,1.0,0.48520858402564315,0.0
main,sbm,2000,58,2026084703,1,0.5,0.8,1939,516,balance,159,LOO,0.7169811320754716,0.7,0.016981132075471694,3.3306690738754696e-16,0.0013207547169811324,0.0012842986602737134,0.9723975570643828,9.16474528850744e-15,1.0,0.1404789011476686,1.0,0.3416123553018413,0.0
main,sbm,2000,58,2026084703,1,0.5,0.8,1939,516,balance,159,ZLZ,0.7044025157232704,0.7,0.004402515723270439,3.3306690738754696e-16,0.0013207547169811324,0.0013178456428227733,0.9977974152800996,9.16474528850744e-15,1.0,0.14230178872993648,1.0,0.34436572354962314,0.0
main,sbm,2000,58,2026084703,1,0.5,0.8,1939,516,inference,96,LOO,0.7291666666666666,0.7,0.029166666666666674,1.1102230246251565e-16,0.0021875,0.0020787646198830415,0.9502923976608189,2.3737566748886996e-15,1.0,0.17872312312844785,1.0,0.4852085840256432,0.0
main,sbm,2000,58,2026084703,1,0.5,0.8,1939,516,inference,96,ZLZ,0.7291666666666666,0.7,0.029166666666666674,1.1102230246251565e-16,0.0021875,0.0020787646198830415,0.9502923976608189,2.3737566748886996e-15,1.0,0.17872312312844785,1.0,0.4852085840256432,0.0
main,sbm,2000,58,2026084703,2,0.75,0.25,968,188,balance,159,LOO,0.3081761006289308,0.3,0.008176100628930816,5.551115123125783e-17,0.0013207547169811324,0.0013493898204435316,1.0216808640501023,1.5274575480845734e-15,1.0,0.14399479752126698,1.0,0.34692291725405644,0.0
main,sbm,2000,58,2026084703,2,0.75,0.25,968,188,balance,159,ZLZ,0.3018867924528302,0.3,0.0018867924528301883,5.551115123125783e-17,0.0013207547169811324,0.00133386808224919,1.0099286908458152,1.5274575480845734e-15,1.0,0.1431642317088805,1.0,0.34566839472739974,0.0
main,sbm,2000,58,2026084703,2,0.75,0.25,968,188,inference,96,LOO,0.28125,0.3,-0.01874999999999999,-5.551115123125783e-17,0.0021875,0.0021278782894736843,0.9727443609022556,1.1868783374443498e-15,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
main,sbm,2000,58,2026084703,2,0.75,0.25,968,188,inference,96,ZLZ,0.28125,0.3,-0.01874999999999999,-5.551115123125783e-17,0.0021875,0.0021278782894736843,0.9727443609022556,1.1868783374443498e-15,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
main,sbm,2000,58,2026084703,3,0.5,0.2,1939,1065,balance,159,LOO,0.2830188679245283,0.3,-0.016981132075471694,5.551115123125783e-17,0.0013207547169811324,0.0012842986602737139,0.9723975570643831,1.5274575480845734e-15,1.0,0.1404789011476685,1.0,0.3416123553018413,0.0
main,sbm,2000,58,2026084703,3,0.5,0.2,1939,1065,balance,159,ZLZ,0.2641509433962264,0.3,-0.03584905660377358,5.551115123125783e-17,0.0013207547169811324,0.001230222927209557,0.931454502030093,1.5274575480845734e-15,1.0,0.1374896463759988,1.0,0.33709725560347914,0.0
main,sbm,2000,58,2026084703,3,0.5,0.2,1939,1065,inference,96,LOO,0.2916666666666667,0.3,-0.008333333333333304,-5.551115123125783e-17,0.0021875,0.0021747076023391817,0.9941520467836258,1.1868783374443498e-15,1.0,0.1828009814135189,1.0,0.4913679575549203,0.0
main,sbm,2000,58,2026084703,3,0.5,0.2,1939,1065,inference,96,ZLZ,0.28125,0.3,-0.01874999999999999,-5.551115123125783e-17,0.0021875,0.0021278782894736843,0.9727443609022556,1.1868783374443498e-15,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
main,sbm,2000,59,2026084703,0,0.25,0.75,646,665,balance,159,LOO,0.3018867924528302,0.3,0.0018867924528301883,5.551115123125783e-17,0.0013207547169811324,0.00133386808224919,1.0099286908458152,1.5274575480845734e-15,1.0,0.1431642317088805,1.0,0.34566839472739974,0.0
main,sbm,2000,59,2026084703,0,0.25,0.75,646,665,balance,159,ZLZ,0.3018867924528302,0.3,0.0018867924528301883,5.551115123125783e-17,0.0013207547169811324,0.00133386808224919,1.0099286908458152,1.5274575480845734e-15,1.0,0.1431642317088805,1.0,0.34566839472739974,0.0
main,sbm,2000,59,2026084703,0,0.25,0.75,646,665,inference,96,LOO,0.3125,0.3,0.012500000000000011,-5.551115123125783e-17,0.0021875,0.002261513157894737,1.0338345864661653,1.1868783374443498e-15,1.0,0.18641362255490412,1.0,0.49682464698880485,0.0
main,sbm,2000,59,2026084703,0,0.25,0.75,646,665,inference,96,ZLZ,0.3229166666666667,0.3,0.022916666666666696,-5.551115123125783e-17,0.0021875,0.0023014894005847952,1.0521094402673348,1.1868783374443498e-15,1.0,0.18805400031491482,1.0,0.4993023445071355,0.0
main,sbm,2000,59,2026084703,1,0.5,0.8,311,544,balance,159,LOO,0.7672955974842768,0.7,0.06729559748427683,3.3306690738754696e-16,0.0013207547169811324,0.0011300826807944528,0.8556340297443712,9.16474528850744e-15,0.0,0.1317750519977361,1.0,0.32846568508694407,0.0
main,sbm,2000,59,2026084703,1,0.5,0.8,311,544,balance,159,ZLZ,0.7484276729559748,0.7,0.04842767295597483,3.3306690738754696e-16,0.0013207547169811324,0.0011916689323397413,0.9022636202000897,9.16474528850744e-15,1.0,0.13531810125010835,1.0,0.33381725992167577,0.0
main,sbm,2000,59,2026084703,1,0.5,0.8,311,544,inference,96,LOO,0.6770833333333334,0.7,-0.022916666666666585,1.1102230246251565e-16,0.0021875,0.0023014894005847957,1.052109440267335,2.3737566748886996e-15,1.0,0.18805400031491493,1.0,0.49930234450713556,0.0
main,sbm,2000,59,2026084703,1,0.5,0.8,311,544,inference,96,ZLZ,0.6875,0.7,-0.012499999999999956,1.1102230246251565e-16,0.0021875,0.002261513157894737,1.0338345864661653,2.3737566748886996e-15,1.0,0.186413622554904,1.0,0.49682464698880485,0.0
main,sbm,2000,59,2026084703,2,0.75,0.25,665,646,balance,159,LOO,0.3081761006289308,0.3,0.008176100628930816,5.551115123125783e-17,0.0013207547169811324,0.0013493898204435314,1.021680864050102,1.5274575480845734e-15,1.0,0.14399479752126698,1.0,0.34692291725405644,0.0
main,sbm,2000,59,2026084703,2,0.75,0.25,665,646,balance,159,ZLZ,0.3081761006289308,0.3,0.008176100628930816,5.551115123125783e-17,0.0013207547169811324,0.0013493898204435314,1.021680864050102,1.5274575480845734e-15,1.0,0.14399479752126698,1.0,0.34692291725405644,0.0
main,sbm,2000,59,2026084703,2,0.75,0.25,665,646,inference,96,LOO,0.3645833333333333,0.3,0.06458333333333333,-5.551115123125783e-17,0.0021875,0.0024385508040935676,1.1147660818713452,1.1868783374443498e-15,1.0,0.19357264782087358,1.0,0.5076379483926494,0.0
main,sbm,2000,59,2026084703,2,0.75,0.25,665,646,inference,96,ZLZ,0.375,0.3,0.07500000000000001,-5.551115123125783e-17,0.0021875,0.0024671052631578946,1.1278195488721803,1.1868783374443498e-15,1.0,0.19470267871540747,1.0,0.509344795931844,0.0
main,sbm,2000,59,2026084703,3,0.5,0.2,311,996,balance,159,LOO,0.3836477987421384,0.3,0.0836477987421384,5.551115123125783e-17,0.0013207547169811324,0.0014965959826737346,1.133136958310113,1.5274575480845734e-15,0.0,0.15164579570377024,1.0,0.35847931582984405,0.0
main,sbm,2000,59,2026084703,3,0.5,0.2,311,996,balance,159,ZLZ,0.37735849056603776,0.3,0.07735849056603777,5.551115123125783e-17,0.0013207547169811324,0.0014870826592642994,1.1259340134429694,1.5274575480845734e-15,0.0,0.15116304837535022,1.0,0.35775015338521343,0.0
main,sbm,2000,59,2026084703,3,0.5,0.2,311,996,inference,96,LOO,0.3333333333333333,0.3,0.033333333333333326,-5.551115123125783e-17,0.0021875,0.0023391812865497085,1.0693400167084381,1.1868783374443498e-15,1.0,0.1895876429139728,1.0,0.5016188246218545,0.0
main,sbm,2000,59,2026084703,3,0.5,0.2,311,996,inference,96,ZLZ,0.34375,0.3,0.04375000000000001,-5.551115123125783e-17,0.0021875,0.0023745888157894737,1.0855263157894737,1.1868783374443498e-15,1.0,0.19101712124242776,1.0,0.5037779705169423,0.0


==> generated_results/regenerated_20260831/jobs/main_sbm_n200_raw.csv <==
stream,model,n,replication,base_seed,target_id,target_u,target_v,i,j,regime,h,method,estimate,target,err,bias,oracle_V,empirical_V,Vratio,std_bias,normal_cover_P,normal_width,EB_cover_mean,EB_width,EB_full
main,sbm,200,0,2026082903,0,0.25,0.75,7,38,balance,34,LOO,0.17647058823529413,0.3,-0.12352941176470586,5.551115123125783e-17,0.006176470588235294,0.004403900597672225,0.7130124777183603,7.063338916872295e-16,1.0,0.26013383321965716,1.0,0.6827695518345487,0.0
main,sbm,200,0,2026082903,0,0.25,0.75,7,38,balance,34,ZLZ,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,0,2026082903,0,0.25,0.75,7,38,inference,24,LOO,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,0,2026082903,0,0.25,0.75,7,38,inference,24,ZLZ,0.125,0.3,-0.175,0.0,0.00875,0.004755434782608695,0.5434782608695651,0.0,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
main,sbm,200,0,2026082903,1,0.5,0.8,194,95,balance,34,LOO,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,0,2026082903,1,0.5,0.8,194,95,balance,34,ZLZ,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,0,2026082903,1,0.5,0.8,194,95,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,0,2026082903,1,0.5,0.8,194,95,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,0,2026082903,2,0.75,0.25,38,7,balance,34,LOO,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,0,2026082903,2,0.75,0.25,38,7,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,0,2026082903,2,0.75,0.25,38,7,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,0,2026082903,2,0.75,0.25,38,7,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,0,2026082903,3,0.5,0.2,194,91,balance,34,LOO,0.6176470588235294,0.7,-0.08235294117647052,0.0,0.0061764705882352946,0.007156338471217364,1.158645276292335,0.0,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,0,2026082903,3,0.5,0.2,194,91,balance,34,ZLZ,0.6470588235294118,0.7,-0.05294117647058816,-0.020588235294117685,0.0059948096885813155,0.006920415224913495,1.1544011544011543,0.2659080117391557,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,sbm,200,0,2026082903,3,0.5,0.2,194,91,inference,24,LOO,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.009661835748792272,1.1042097998619738,1.1868783374443498e-15,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,0,2026082903,3,0.5,0.2,194,91,inference,24,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,-0.029166666666666674,0.008385416666666668,0.009661835748792272,1.152218921595103,0.3185110286353031,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,1,2026082903,0,0.25,0.75,121,158,balance,34,LOO,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453707,1.1883541295306004,7.063338916872295e-16,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,1,2026082903,0,0.25,0.75,121,158,balance,34,ZLZ,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453707,1.1883541295306004,7.063338916872295e-16,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,1,2026082903,0,0.25,0.75,121,158,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,1,2026082903,0,0.25,0.75,121,158,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,1,2026082903,1,0.5,0.8,69,58,balance,34,LOO,0.7352941176470589,0.7,0.03529411764705892,0.0,0.0061764705882352946,0.00589808115759673,0.954927425515661,0.0,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,1,2026082903,1,0.5,0.8,69,58,balance,34,ZLZ,0.7647058823529411,0.7,0.06470588235294117,0.0,0.0061764705882352946,0.005452448359022754,0.8827773533655886,0.0,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,1,2026082903,1,0.5,0.8,69,58,inference,24,LOO,0.8333333333333334,0.7,0.13333333333333341,-1.1102230246251565e-16,0.00875,0.006038647342995169,0.6901311249137335,1.1868783374443498e-15,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
main,sbm,200,1,2026082903,1,0.5,0.8,69,58,inference,24,ZLZ,0.7916666666666666,0.7,0.09166666666666667,-1.1102230246251565e-16,0.00875,0.007170893719806763,0.8195307108350586,1.1868783374443498e-15,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,sbm,200,1,2026082903,2,0.75,0.25,158,121,balance,34,LOO,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,1,2026082903,2,0.75,0.25,158,121,balance,34,ZLZ,0.4411764705882353,0.3,0.1411764705882353,5.551115123125783e-17,0.006176470588235294,0.007470902799622523,1.209574738986504,7.063338916872295e-16,1.0,0.338816560741404,1.0,1.0,1.0
main,sbm,200,1,2026082903,2,0.75,0.25,158,121,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,1,2026082903,2,0.75,0.25,158,121,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,1,2026082903,3,0.5,0.2,69,54,balance,34,LOO,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,1,2026082903,3,0.5,0.2,69,54,balance,34,ZLZ,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,1,2026082903,3,0.5,0.2,69,54,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,1,2026082903,3,0.5,0.2,69,54,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,2,2026082903,0,0.25,0.75,11,155,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,2,2026082903,0,0.25,0.75,11,155,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,2,2026082903,0,0.25,0.75,11,155,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,2,2026082903,0,0.25,0.75,11,155,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,2,2026082903,1,0.5,0.8,127,132,balance,34,LOO,0.5882352941176471,0.7,-0.11176470588235288,0.0,0.0061764705882352946,0.007339834329453707,1.1883541295306002,0.0,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,2,2026082903,1,0.5,0.8,127,132,balance,34,ZLZ,0.5588235294117647,0.7,-0.14117647058823524,0.0,0.0061764705882352946,0.007470902799622522,1.2095747389865035,0.0,1.0,0.338816560741404,1.0,1.0,1.0
main,sbm,200,2,2026082903,1,0.5,0.8,127,132,inference,24,LOO,0.5833333333333334,0.7,-0.11666666666666659,-1.1102230246251565e-16,0.00875,0.010567632850241546,1.2077294685990336,1.1868783374443498e-15,1.0,0.40296464572673063,1.0,1.0,1.0
main,sbm,200,2,2026082903,1,0.5,0.8,127,132,inference,24,ZLZ,0.625,0.7,-0.07499999999999996,-1.1102230246251565e-16,0.00875,0.010190217391304348,1.1645962732919253,1.1868783374443498e-15,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,2,2026082903,2,0.75,0.25,155,11,balance,34,LOO,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,2,2026082903,2,0.75,0.25,155,11,balance,34,ZLZ,0.17647058823529413,0.3,-0.12352941176470586,5.551115123125783e-17,0.006176470588235294,0.004403900597672224,0.7130124777183601,7.063338916872295e-16,1.0,0.2601338332196571,1.0,0.6827695518345487,0.0
main,sbm,200,2,2026082903,2,0.75,0.25,155,11,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,2,2026082903,2,0.75,0.25,155,11,inference,24,ZLZ,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,2,2026082903,3,0.5,0.2,127,4,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,2,2026082903,3,0.5,0.2,127,4,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,2,2026082903,3,0.5,0.2,127,4,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,2,2026082903,3,0.5,0.2,127,4,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,3,2026082903,0,0.25,0.75,175,188,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,3,2026082903,0,0.25,0.75,175,188,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.006632064590542101,1.0737628384687212,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,3,2026082903,0,0.25,0.75,175,188,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,3,2026082903,0,0.25,0.75,175,188,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,3,2026082903,1,0.5,0.8,68,154,balance,34,LOO,0.7058823529411765,0.7,0.005882352941176561,0.0,0.0061764705882352946,0.006291286568103178,1.0185892538833716,0.0,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,sbm,200,3,2026082903,1,0.5,0.8,68,154,balance,34,ZLZ,0.5882352941176471,0.7,-0.11176470588235288,0.0,0.0061764705882352946,0.007339834329453707,1.1883541295306002,0.0,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,3,2026082903,1,0.5,0.8,68,154,inference,24,LOO,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.009661835748792272,1.1042097998619738,1.1868783374443498e-15,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,3,2026082903,1,0.5,0.8,68,154,inference,24,ZLZ,0.625,0.7,-0.07499999999999996,-1.1102230246251565e-16,0.00875,0.010190217391304348,1.1645962732919253,1.1868783374443498e-15,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,3,2026082903,2,0.75,0.25,188,175,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,3,2026082903,2,0.75,0.25,188,175,balance,34,ZLZ,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,3,2026082903,2,0.75,0.25,188,175,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,3,2026082903,2,0.75,0.25,188,175,inference,24,ZLZ,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,3,2026082903,3,0.5,0.2,68,179,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,3,2026082903,3,0.5,0.2,68,179,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,3,2026082903,3,0.5,0.2,68,179,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,3,2026082903,3,0.5,0.2,68,179,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,4,2026082903,0,0.25,0.75,35,62,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,4,2026082903,0,0.25,0.75,35,62,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,4,2026082903,0,0.25,0.75,35,62,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,4,2026082903,0,0.25,0.75,35,62,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,4,2026082903,1,0.5,0.8,109,199,balance,34,LOO,0.6470588235294118,0.7,-0.05294117647058816,0.0,0.0061764705882352946,0.006920415224913495,1.1204481792717087,0.0,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,sbm,200,4,2026082903,1,0.5,0.8,109,199,balance,34,ZLZ,0.6764705882352942,0.7,-0.0235294117647058,-0.020588235294117685,0.0059948096885813155,0.0066320645905421,1.1063011063011063,0.2659080117391557,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,sbm,200,4,2026082903,1,0.5,0.8,109,199,inference,24,LOO,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.009661835748792272,1.1042097998619738,1.1868783374443498e-15,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,4,2026082903,1,0.5,0.8,109,199,inference,24,ZLZ,0.7083333333333334,0.7,0.008333333333333415,-0.029166666666666674,0.008385416666666668,0.008982487922705314,1.0712035286704473,0.3185110286353031,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,4,2026082903,2,0.75,0.25,62,35,balance,34,LOO,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,4,2026082903,2,0.75,0.25,62,35,balance,34,ZLZ,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,4,2026082903,2,0.75,0.25,62,35,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,4,2026082903,2,0.75,0.25,62,35,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,4,2026082903,3,0.5,0.2,109,13,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,4,2026082903,3,0.5,0.2,109,13,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,4,2026082903,3,0.5,0.2,109,13,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,4,2026082903,3,0.5,0.2,109,13,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,5,2026082903,0,0.25,0.75,152,68,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,5,2026082903,0,0.25,0.75,152,68,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,5,2026082903,0,0.25,0.75,152,68,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,5,2026082903,0,0.25,0.75,152,68,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,5,2026082903,1,0.5,0.8,161,83,balance,34,LOO,0.6176470588235294,0.7,-0.08235294117647052,0.0,0.0061764705882352946,0.007156338471217364,1.158645276292335,0.0,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,5,2026082903,1,0.5,0.8,161,83,balance,34,ZLZ,0.6176470588235294,0.7,-0.08235294117647052,-0.020588235294117685,0.0059948096885813155,0.007156338471217364,1.1937557392102844,0.2659080117391557,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,5,2026082903,1,0.5,0.8,161,83,inference,24,LOO,0.625,0.7,-0.07499999999999996,-1.1102230246251565e-16,0.00875,0.010190217391304348,1.1645962732919253,1.1868783374443498e-15,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,5,2026082903,1,0.5,0.8,161,83,inference,24,ZLZ,0.5833333333333334,0.7,-0.11666666666666659,-0.029166666666666674,0.008385416666666668,0.010567632850241544,1.2602394454946437,0.3185110286353031,1.0,0.40296464572673063,1.0,1.0,1.0
main,sbm,200,5,2026082903,2,0.75,0.25,68,152,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,5,2026082903,2,0.75,0.25,68,152,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,5,2026082903,2,0.75,0.25,68,152,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,5,2026082903,2,0.75,0.25,68,152,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,5,2026082903,3,0.5,0.2,161,74,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,5,2026082903,3,0.5,0.2,161,74,balance,34,ZLZ,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,5,2026082903,3,0.5,0.2,161,74,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705312,1.0265700483091784,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,5,2026082903,3,0.5,0.2,161,74,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,6,2026082903,0,0.25,0.75,100,69,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,6,2026082903,0,0.25,0.75,100,69,balance,34,ZLZ,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,6,2026082903,0,0.25,0.75,100,69,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,6,2026082903,0,0.25,0.75,100,69,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,6,2026082903,1,0.5,0.8,61,102,balance,34,LOO,0.7647058823529411,0.7,0.06470588235294117,0.0,0.0061764705882352946,0.005452448359022754,0.8827773533655886,0.0,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,6,2026082903,1,0.5,0.8,61,102,balance,34,ZLZ,0.7352941176470589,0.7,0.03529411764705892,0.0,0.0061764705882352946,0.00589808115759673,0.954927425515661,0.0,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,6,2026082903,1,0.5,0.8,61,102,inference,24,LOO,0.75,0.7,0.050000000000000044,-1.1102230246251565e-16,0.00875,0.008152173913043478,0.9316770186335402,1.1868783374443498e-15,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,6,2026082903,1,0.5,0.8,61,102,inference,24,ZLZ,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,6,2026082903,2,0.75,0.25,69,100,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,6,2026082903,2,0.75,0.25,69,100,balance,34,ZLZ,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,6,2026082903,2,0.75,0.25,69,100,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,6,2026082903,2,0.75,0.25,69,100,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,6,2026082903,3,0.5,0.2,61,150,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,6,2026082903,3,0.5,0.2,61,150,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,6,2026082903,3,0.5,0.2,61,150,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,6,2026082903,3,0.5,0.2,61,150,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,7,2026082903,0,0.25,0.75,114,39,balance,34,LOO,0.11764705882352941,0.3,-0.18235294117647058,5.551115123125783e-17,0.006176470588235294,0.0031456432840515883,0.5092946269416858,7.063338916872295e-16,0.0,0.21985321594443152,1.0,0.5935252291480066,0.0
main,sbm,200,7,2026082903,0,0.25,0.75,114,39,balance,34,ZLZ,0.17647058823529413,0.3,-0.12352941176470586,5.551115123125783e-17,0.006176470588235294,0.004403900597672225,0.7130124777183603,7.063338916872295e-16,1.0,0.26013383321965716,1.0,0.6827695518345487,0.0
main,sbm,200,7,2026082903,0,0.25,0.75,114,39,inference,24,LOO,0.08333333333333333,0.3,-0.21666666666666667,0.0,0.00875,0.0033212560386473426,0.3795721187025534,0.0,0.0,0.19628672330214064,1.0,0.6984964457077149,0.0
main,sbm,200,7,2026082903,0,0.25,0.75,114,39,inference,24,ZLZ,0.125,0.3,-0.175,0.0,0.00875,0.004755434782608695,0.5434782608695651,0.0,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
main,sbm,200,7,2026082903,1,0.5,0.8,122,185,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,7,2026082903,1,0.5,0.8,122,185,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.0062912865681031774,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,7,2026082903,1,0.5,0.8,122,185,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,7,2026082903,1,0.5,0.8,122,185,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,7,2026082903,2,0.75,0.25,39,114,balance,34,LOO,0.4411764705882353,0.3,0.1411764705882353,5.551115123125783e-17,0.006176470588235294,0.007470902799622523,1.209574738986504,7.063338916872295e-16,1.0,0.338816560741404,1.0,1.0,1.0
main,sbm,200,7,2026082903,2,0.75,0.25,39,114,balance,34,ZLZ,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453707,1.1883541295306004,7.063338916872295e-16,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,7,2026082903,2,0.75,0.25,39,114,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,7,2026082903,2,0.75,0.25,39,114,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,7,2026082903,3,0.5,0.2,122,104,balance,34,LOO,0.8235294117647058,0.7,0.12352941176470589,0.0,0.0061764705882352946,0.004403900597672226,0.7130124777183603,0.0,1.0,0.2601338332196572,1.0,0.6827695518345487,0.0
main,sbm,200,7,2026082903,3,0.5,0.2,122,104,balance,34,ZLZ,0.7941176470588235,0.7,0.09411764705882353,-0.020588235294117685,0.0059948096885813155,0.004954388172381253,0.8264462809917357,0.2659080117391557,1.0,0.27591359622850486,1.0,0.7240985348178276,0.0
main,sbm,200,7,2026082903,3,0.5,0.2,122,104,inference,24,LOO,0.8333333333333334,0.7,0.13333333333333341,-1.1102230246251565e-16,0.00875,0.006038647342995169,0.6901311249137335,1.1868783374443498e-15,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
main,sbm,200,7,2026082903,3,0.5,0.2,122,104,inference,24,ZLZ,0.75,0.7,0.050000000000000044,-0.029166666666666674,0.008385416666666668,0.008152173913043478,0.972184715095868,0.3185110286353031,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,8,2026082903,0,0.25,0.75,105,22,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,8,2026082903,0,0.25,0.75,105,22,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,8,2026082903,0,0.25,0.75,105,22,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,8,2026082903,0,0.25,0.75,105,22,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,8,2026082903,1,0.5,0.8,195,151,balance,34,LOO,0.8529411764705882,0.7,0.15294117647058825,0.0,0.0061764705882352946,0.003800985634895669,0.6153976742212035,0.0,0.0,0.24167192467890541,1.0,0.6394149545415033,0.0
main,sbm,200,8,2026082903,1,0.5,0.8,195,151,balance,34,ZLZ,0.8529411764705882,0.7,0.15294117647058825,0.0,0.0061764705882352946,0.0038009856348956697,0.6153976742212036,0.0,0.0,0.24167192467890541,1.0,0.6394149545415033,0.0
main,sbm,200,8,2026082903,1,0.5,0.8,195,151,inference,24,LOO,0.875,0.7,0.17500000000000004,-1.1102230246251565e-16,0.00875,0.004755434782608695,0.5434782608695651,1.1868783374443498e-15,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
main,sbm,200,8,2026082903,1,0.5,0.8,195,151,inference,24,ZLZ,0.8333333333333334,0.7,0.13333333333333341,-1.1102230246251565e-16,0.00875,0.006038647342995169,0.6901311249137335,1.1868783374443498e-15,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
main,sbm,200,8,2026082903,2,0.75,0.25,22,105,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,8,2026082903,2,0.75,0.25,22,105,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,8,2026082903,2,0.75,0.25,22,105,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,8,2026082903,2,0.75,0.25,22,105,inference,24,ZLZ,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,8,2026082903,3,0.5,0.2,195,68,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,8,2026082903,3,0.5,0.2,195,68,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,8,2026082903,3,0.5,0.2,195,68,inference,24,LOO,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,8,2026082903,3,0.5,0.2,195,68,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,9,2026082903,0,0.25,0.75,172,189,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,9,2026082903,0,0.25,0.75,172,189,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.0062912865681031774,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,9,2026082903,0,0.25,0.75,172,189,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,9,2026082903,0,0.25,0.75,172,189,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,9,2026082903,1,0.5,0.8,129,157,balance,34,LOO,0.7058823529411765,0.7,0.005882352941176561,0.0,0.0061764705882352946,0.006291286568103178,1.0185892538833716,0.0,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,sbm,200,9,2026082903,1,0.5,0.8,129,157,balance,34,ZLZ,0.6764705882352942,0.7,-0.0235294117647058,0.0,0.0061764705882352946,0.0066320645905421,1.0737628384687208,0.0,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,sbm,200,9,2026082903,1,0.5,0.8,129,157,inference,24,LOO,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,9,2026082903,1,0.5,0.8,129,157,inference,24,ZLZ,0.625,0.7,-0.07499999999999996,-1.1102230246251565e-16,0.00875,0.010190217391304348,1.1645962732919253,1.1868783374443498e-15,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,9,2026082903,2,0.75,0.25,189,172,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,9,2026082903,2,0.75,0.25,189,172,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,9,2026082903,2,0.75,0.25,189,172,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,9,2026082903,2,0.75,0.25,189,172,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,9,2026082903,3,0.5,0.2,129,51,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,9,2026082903,3,0.5,0.2,129,51,balance,34,ZLZ,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381252,0.8021390374331552,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,9,2026082903,3,0.5,0.2,129,51,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,9,2026082903,3,0.5,0.2,129,51,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,10,2026082903,0,0.25,0.75,186,59,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,10,2026082903,0,0.25,0.75,186,59,balance,34,ZLZ,0.11764705882352941,0.3,-0.18235294117647058,5.551115123125783e-17,0.006176470588235294,0.0031456432840515883,0.5092946269416858,7.063338916872295e-16,0.0,0.21985321594443152,1.0,0.5935252291480066,0.0
main,sbm,200,10,2026082903,0,0.25,0.75,186,59,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,10,2026082903,0,0.25,0.75,186,59,inference,24,ZLZ,0.125,0.3,-0.175,0.0,0.00875,0.004755434782608695,0.5434782608695651,0.0,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
main,sbm,200,10,2026082903,1,0.5,0.8,161,10,balance,34,LOO,0.6470588235294118,0.7,-0.05294117647058816,0.0,0.0061764705882352946,0.006920415224913495,1.1204481792717087,0.0,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,sbm,200,10,2026082903,1,0.5,0.8,161,10,balance,34,ZLZ,0.5294117647058824,0.7,-0.1705882352941176,-0.020588235294117685,0.0059948096885813155,0.0075495438817238135,1.2593467138921686,0.2659080117391557,0.0,0.34059513758517057,1.0,1.0,1.0
main,sbm,200,10,2026082903,1,0.5,0.8,161,10,inference,24,LOO,0.625,0.7,-0.07499999999999996,-1.1102230246251565e-16,0.00875,0.010190217391304348,1.1645962732919253,1.1868783374443498e-15,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,10,2026082903,1,0.5,0.8,161,10,inference,24,ZLZ,0.5416666666666666,0.7,-0.15833333333333333,-0.029166666666666674,0.008385416666666668,0.010794082125603866,1.2872445764695293,0.3185110286353031,1.0,0.40725923927001473,1.0,1.0,1.0
main,sbm,200,10,2026082903,2,0.75,0.25,59,186,balance,34,LOO,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,10,2026082903,2,0.75,0.25,59,186,balance,34,ZLZ,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,10,2026082903,2,0.75,0.25,59,186,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,10,2026082903,2,0.75,0.25,59,186,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,10,2026082903,3,0.5,0.2,161,137,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,10,2026082903,3,0.5,0.2,161,137,balance,34,ZLZ,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381252,0.8021390374331552,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,10,2026082903,3,0.5,0.2,161,137,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,10,2026082903,3,0.5,0.2,161,137,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,11,2026082903,0,0.25,0.75,140,52,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,11,2026082903,0,0.25,0.75,140,52,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,11,2026082903,0,0.25,0.75,140,52,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,11,2026082903,0,0.25,0.75,140,52,inference,24,ZLZ,0.125,0.3,-0.175,0.0,0.00875,0.004755434782608695,0.5434782608695651,0.0,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
main,sbm,200,11,2026082903,1,0.5,0.8,49,1,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,11,2026082903,1,0.5,0.8,49,1,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,11,2026082903,1,0.5,0.8,49,1,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,11,2026082903,1,0.5,0.8,49,1,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.00966183574879227,1.1042097998619735,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,11,2026082903,2,0.75,0.25,52,140,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,11,2026082903,2,0.75,0.25,52,140,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,11,2026082903,2,0.75,0.25,52,140,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,11,2026082903,2,0.75,0.25,52,140,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,11,2026082903,3,0.5,0.2,49,90,balance,34,LOO,0.5294117647058824,0.7,-0.1705882352941176,0.0,0.0061764705882352946,0.0075495438817238135,1.222307104660046,0.0,0.0,0.34059513758517057,1.0,1.0,1.0
main,sbm,200,11,2026082903,3,0.5,0.2,49,90,balance,34,ZLZ,0.5588235294117647,0.7,-0.14117647058823524,0.0,0.0061764705882352946,0.007470902799622522,1.2095747389865035,0.0,1.0,0.338816560741404,1.0,1.0,1.0
main,sbm,200,11,2026082903,3,0.5,0.2,49,90,inference,24,LOO,0.5833333333333334,0.7,-0.11666666666666659,-1.1102230246251565e-16,0.00875,0.010567632850241546,1.2077294685990336,1.1868783374443498e-15,1.0,0.40296464572673063,1.0,1.0,1.0
main,sbm,200,11,2026082903,3,0.5,0.2,49,90,inference,24,ZLZ,0.5416666666666666,0.7,-0.15833333333333333,-1.1102230246251565e-16,0.00875,0.010794082125603866,1.2336093857832988,1.1868783374443498e-15,1.0,0.40725923927001473,1.0,1.0,1.0
main,sbm,200,12,2026082903,0,0.25,0.75,64,99,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,12,2026082903,0,0.25,0.75,64,99,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,12,2026082903,0,0.25,0.75,64,99,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,12,2026082903,0,0.25,0.75,64,99,inference,24,ZLZ,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,12,2026082903,1,0.5,0.8,57,96,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,12,2026082903,1,0.5,0.8,57,96,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,12,2026082903,1,0.5,0.8,57,96,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,12,2026082903,1,0.5,0.8,57,96,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,12,2026082903,2,0.75,0.25,99,64,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.0062912865681031774,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,12,2026082903,2,0.75,0.25,99,64,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,12,2026082903,2,0.75,0.25,99,64,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,12,2026082903,2,0.75,0.25,99,64,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,12,2026082903,3,0.5,0.2,57,44,balance,34,LOO,0.5882352941176471,0.7,-0.11176470588235288,0.0,0.0061764705882352946,0.007339834329453706,1.1883541295306,0.0,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,sbm,200,12,2026082903,3,0.5,0.2,57,44,balance,34,ZLZ,0.6176470588235294,0.7,-0.08235294117647052,0.0,0.0061764705882352946,0.007156338471217364,1.158645276292335,0.0,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,12,2026082903,3,0.5,0.2,57,44,inference,24,LOO,0.625,0.7,-0.07499999999999996,-1.1102230246251565e-16,0.00875,0.010190217391304348,1.1645962732919253,1.1868783374443498e-15,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,12,2026082903,3,0.5,0.2,57,44,inference,24,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.009661835748792272,1.1042097998619738,1.1868783374443498e-15,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,13,2026082903,0,0.25,0.75,182,72,balance,34,LOO,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381252,0.8021390374331552,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,13,2026082903,0,0.25,0.75,182,72,balance,34,ZLZ,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,13,2026082903,0,0.25,0.75,182,72,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,13,2026082903,0,0.25,0.75,182,72,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,13,2026082903,1,0.5,0.8,49,157,balance,34,LOO,0.7647058823529411,0.7,0.06470588235294117,0.0,0.0061764705882352946,0.005452448359022753,0.8827773533655885,0.0,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,13,2026082903,1,0.5,0.8,49,157,balance,34,ZLZ,0.7352941176470589,0.7,0.03529411764705892,-0.020588235294117685,0.0059948096885813155,0.00589808115759673,0.9838646202282568,0.2659080117391557,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,13,2026082903,1,0.5,0.8,49,157,inference,24,LOO,0.75,0.7,0.050000000000000044,-1.1102230246251565e-16,0.00875,0.008152173913043478,0.9316770186335402,1.1868783374443498e-15,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,13,2026082903,1,0.5,0.8,49,157,inference,24,ZLZ,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,13,2026082903,2,0.75,0.25,72,182,balance,34,LOO,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,13,2026082903,2,0.75,0.25,72,182,balance,34,ZLZ,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,13,2026082903,2,0.75,0.25,72,182,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,13,2026082903,2,0.75,0.25,72,182,inference,24,ZLZ,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,13,2026082903,3,0.5,0.2,49,47,balance,34,LOO,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453706,1.1883541295306,7.063338916872295e-16,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,sbm,200,13,2026082903,3,0.5,0.2,49,47,balance,34,ZLZ,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453706,1.1883541295306,7.063338916872295e-16,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,sbm,200,13,2026082903,3,0.5,0.2,49,47,inference,24,LOO,0.5,0.3,0.2,0.0,0.00875,0.010869565217391304,1.2422360248447204,0.0,1.0,0.408680741809339,1.0,1.0,1.0
main,sbm,200,13,2026082903,3,0.5,0.2,49,47,inference,24,ZLZ,0.4583333333333333,0.3,0.15833333333333333,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,1.0,0.4072592392700146,1.0,1.0,1.0
main,sbm,200,14,2026082903,0,0.25,0.75,137,154,balance,34,LOO,0.14705882352941177,0.3,-0.15294117647058822,5.551115123125783e-17,0.006176470588235294,0.0038009856348956697,0.6153976742212037,7.063338916872295e-16,0.0,0.24167192467890536,1.0,0.6394149545415033,0.0
main,sbm,200,14,2026082903,0,0.25,0.75,137,154,balance,34,ZLZ,0.14705882352941177,0.3,-0.15294117647058822,5.551115123125783e-17,0.006176470588235294,0.0038009856348956697,0.6153976742212037,7.063338916872295e-16,0.0,0.24167192467890536,1.0,0.6394149545415033,0.0
main,sbm,200,14,2026082903,0,0.25,0.75,137,154,inference,24,LOO,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,14,2026082903,0,0.25,0.75,137,154,inference,24,ZLZ,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,14,2026082903,1,0.5,0.8,138,176,balance,34,LOO,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453707,1.1883541295306004,7.063338916872295e-16,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,14,2026082903,1,0.5,0.8,138,176,balance,34,ZLZ,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453707,1.1883541295306004,7.063338916872295e-16,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,14,2026082903,1,0.5,0.8,138,176,inference,24,LOO,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,14,2026082903,1,0.5,0.8,138,176,inference,24,ZLZ,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,14,2026082903,2,0.75,0.25,154,137,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,14,2026082903,2,0.75,0.25,154,137,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,14,2026082903,2,0.75,0.25,154,137,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,14,2026082903,2,0.75,0.25,154,137,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,14,2026082903,3,0.5,0.2,138,190,balance,34,LOO,0.6176470588235294,0.7,-0.08235294117647052,0.0,0.0061764705882352946,0.007156338471217364,1.158645276292335,0.0,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,14,2026082903,3,0.5,0.2,138,190,balance,34,ZLZ,0.6176470588235294,0.7,-0.08235294117647052,0.0,0.0061764705882352946,0.007156338471217364,1.158645276292335,0.0,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,14,2026082903,3,0.5,0.2,138,190,inference,24,LOO,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.009661835748792272,1.1042097998619738,1.1868783374443498e-15,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,14,2026082903,3,0.5,0.2,138,190,inference,24,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.00966183574879227,1.1042097998619735,1.1868783374443498e-15,1.0,0.38530789849830943,1.0,1.0,1.0
main,sbm,200,15,2026082903,0,0.25,0.75,163,25,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,15,2026082903,0,0.25,0.75,163,25,balance,34,ZLZ,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,15,2026082903,0,0.25,0.75,163,25,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,15,2026082903,0,0.25,0.75,163,25,inference,24,ZLZ,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,15,2026082903,1,0.5,0.8,173,165,balance,34,LOO,0.7647058823529411,0.7,0.06470588235294117,0.0,0.0061764705882352946,0.005452448359022754,0.8827773533655886,0.0,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,15,2026082903,1,0.5,0.8,173,165,balance,34,ZLZ,0.8235294117647058,0.7,0.12352941176470589,0.0,0.0061764705882352946,0.004403900597672226,0.7130124777183603,0.0,1.0,0.2601338332196572,1.0,0.6827695518345487,0.0
main,sbm,200,15,2026082903,1,0.5,0.8,173,165,inference,24,LOO,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,15,2026082903,1,0.5,0.8,173,165,inference,24,ZLZ,0.875,0.7,0.17500000000000004,-1.1102230246251565e-16,0.00875,0.004755434782608695,0.5434782608695651,1.1868783374443498e-15,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
main,sbm,200,15,2026082903,2,0.75,0.25,25,163,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,15,2026082903,2,0.75,0.25,25,163,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,15,2026082903,2,0.75,0.25,25,163,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,15,2026082903,2,0.75,0.25,25,163,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,15,2026082903,3,0.5,0.2,173,179,balance,34,LOO,0.11764705882352941,0.3,-0.18235294117647058,5.551115123125783e-17,0.006176470588235294,0.0031456432840515883,0.5092946269416858,7.063338916872295e-16,0.0,0.21985321594443152,1.0,0.5935252291480066,0.0
main,sbm,200,15,2026082903,3,0.5,0.2,173,179,balance,34,ZLZ,0.17647058823529413,0.3,-0.12352941176470586,5.551115123125783e-17,0.006176470588235294,0.004403900597672225,0.7130124777183603,7.063338916872295e-16,1.0,0.26013383321965716,1.0,0.6827695518345487,0.0
main,sbm,200,15,2026082903,3,0.5,0.2,173,179,inference,24,LOO,0.125,0.3,-0.175,0.0,0.00875,0.004755434782608695,0.5434782608695651,0.0,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
main,sbm,200,15,2026082903,3,0.5,0.2,173,179,inference,24,ZLZ,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,16,2026082903,0,0.25,0.75,83,160,balance,34,LOO,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,16,2026082903,0,0.25,0.75,83,160,balance,34,ZLZ,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,16,2026082903,0,0.25,0.75,83,160,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,16,2026082903,0,0.25,0.75,83,160,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,16,2026082903,1,0.5,0.8,134,92,balance,34,LOO,0.17647058823529413,0.3,-0.12352941176470586,5.551115123125783e-17,0.006176470588235294,0.004403900597672225,0.7130124777183603,7.063338916872295e-16,1.0,0.26013383321965716,1.0,0.6827695518345487,0.0
main,sbm,200,16,2026082903,1,0.5,0.8,134,92,balance,34,ZLZ,0.17647058823529413,0.3,-0.12352941176470586,5.551115123125783e-17,0.006176470588235294,0.004403900597672225,0.7130124777183603,7.063338916872295e-16,1.0,0.26013383321965716,1.0,0.6827695518345487,0.0
main,sbm,200,16,2026082903,1,0.5,0.8,134,92,inference,24,LOO,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,16,2026082903,1,0.5,0.8,134,92,inference,24,ZLZ,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,16,2026082903,2,0.75,0.25,160,83,balance,34,LOO,0.4411764705882353,0.3,0.1411764705882353,5.551115123125783e-17,0.006176470588235294,0.007470902799622522,1.2095747389865035,7.063338916872295e-16,1.0,0.338816560741404,1.0,1.0,1.0
main,sbm,200,16,2026082903,2,0.75,0.25,160,83,balance,34,ZLZ,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,16,2026082903,2,0.75,0.25,160,83,inference,24,LOO,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,16,2026082903,2,0.75,0.25,160,83,inference,24,ZLZ,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,16,2026082903,3,0.5,0.2,134,61,balance,34,LOO,0.7941176470588235,0.7,0.09411764705882353,0.0,0.0061764705882352946,0.004954388172381253,0.8021390374331552,0.0,1.0,0.27591359622850486,1.0,0.7240985348178276,0.0
main,sbm,200,16,2026082903,3,0.5,0.2,134,61,balance,34,ZLZ,0.7941176470588235,0.7,0.09411764705882353,0.0,0.0061764705882352946,0.004954388172381253,0.8021390374331552,0.0,1.0,0.27591359622850486,1.0,0.7240985348178276,0.0
main,sbm,200,16,2026082903,3,0.5,0.2,134,61,inference,24,LOO,0.7916666666666666,0.7,0.09166666666666667,-1.1102230246251565e-16,0.00875,0.007170893719806764,0.8195307108350587,1.1868783374443498e-15,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,sbm,200,16,2026082903,3,0.5,0.2,134,61,inference,24,ZLZ,0.8333333333333334,0.7,0.13333333333333341,-1.1102230246251565e-16,0.00875,0.006038647342995169,0.6901311249137335,1.1868783374443498e-15,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
main,sbm,200,17,2026082903,0,0.25,0.75,81,155,balance,34,LOO,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381252,0.8021390374331552,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,17,2026082903,0,0.25,0.75,81,155,balance,34,ZLZ,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381252,0.8021390374331552,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,17,2026082903,0,0.25,0.75,81,155,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,17,2026082903,0,0.25,0.75,81,155,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,17,2026082903,1,0.5,0.8,161,142,balance,34,LOO,0.8235294117647058,0.7,0.12352941176470589,0.0,0.0061764705882352946,0.004403900597672226,0.7130124777183603,0.0,1.0,0.2601338332196572,1.0,0.6827695518345487,0.0
main,sbm,200,17,2026082903,1,0.5,0.8,161,142,balance,34,ZLZ,0.7941176470588235,0.7,0.09411764705882353,-0.020588235294117685,0.0059948096885813155,0.004954388172381252,0.8264462809917354,0.2659080117391557,1.0,0.27591359622850486,1.0,0.7240985348178276,0.0
main,sbm,200,17,2026082903,1,0.5,0.8,161,142,inference,24,LOO,0.8333333333333334,0.7,0.13333333333333341,-1.1102230246251565e-16,0.00875,0.006038647342995169,0.6901311249137335,1.1868783374443498e-15,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
main,sbm,200,17,2026082903,1,0.5,0.8,161,142,inference,24,ZLZ,0.8333333333333334,0.7,0.13333333333333341,-0.029166666666666674,0.008385416666666668,0.006038647342995169,0.7201368259969393,0.3185110286353031,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
main,sbm,200,17,2026082903,2,0.75,0.25,155,81,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,17,2026082903,2,0.75,0.25,155,81,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,17,2026082903,2,0.75,0.25,155,81,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,17,2026082903,2,0.75,0.25,155,81,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,17,2026082903,3,0.5,0.2,161,58,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,17,2026082903,3,0.5,0.2,161,58,balance,34,ZLZ,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,17,2026082903,3,0.5,0.2,161,58,inference,24,LOO,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,17,2026082903,3,0.5,0.2,161,58,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,18,2026082903,0,0.25,0.75,143,67,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,18,2026082903,0,0.25,0.75,143,67,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,18,2026082903,0,0.25,0.75,143,67,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,18,2026082903,0,0.25,0.75,143,67,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,18,2026082903,1,0.5,0.8,199,152,balance,34,LOO,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,18,2026082903,1,0.5,0.8,199,152,balance,34,ZLZ,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,18,2026082903,1,0.5,0.8,199,152,inference,24,LOO,0.4583333333333333,0.3,0.15833333333333333,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,1.0,0.4072592392700146,1.0,1.0,1.0
main,sbm,200,18,2026082903,1,0.5,0.8,199,152,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,18,2026082903,2,0.75,0.25,67,143,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,18,2026082903,2,0.75,0.25,67,143,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,18,2026082903,2,0.75,0.25,67,143,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,18,2026082903,2,0.75,0.25,67,143,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,18,2026082903,3,0.5,0.2,199,122,balance,34,LOO,0.7647058823529411,0.7,0.06470588235294117,0.0,0.0061764705882352946,0.005452448359022755,0.8827773533655888,0.0,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,18,2026082903,3,0.5,0.2,199,122,balance,34,ZLZ,0.7647058823529411,0.7,0.06470588235294117,0.0,0.0061764705882352946,0.005452448359022754,0.8827773533655886,0.0,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,18,2026082903,3,0.5,0.2,199,122,inference,24,LOO,0.8333333333333334,0.7,0.13333333333333341,-1.1102230246251565e-16,0.00875,0.006038647342995169,0.6901311249137335,1.1868783374443498e-15,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
main,sbm,200,18,2026082903,3,0.5,0.2,199,122,inference,24,ZLZ,0.7916666666666666,0.7,0.09166666666666667,-1.1102230246251565e-16,0.00875,0.007170893719806763,0.8195307108350586,1.1868783374443498e-15,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,sbm,200,19,2026082903,0,0.25,0.75,138,23,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,19,2026082903,0,0.25,0.75,138,23,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,19,2026082903,0,0.25,0.75,138,23,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.00966183574879227,1.1042097998619735,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,19,2026082903,0,0.25,0.75,138,23,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,19,2026082903,1,0.5,0.8,99,83,balance,34,LOO,0.7352941176470589,0.7,0.03529411764705892,0.0,0.0061764705882352946,0.00589808115759673,0.954927425515661,0.0,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,19,2026082903,1,0.5,0.8,99,83,balance,34,ZLZ,0.7941176470588235,0.7,0.09411764705882353,-0.020588235294117685,0.0059948096885813155,0.004954388172381253,0.8264462809917357,0.2659080117391557,1.0,0.27591359622850486,1.0,0.7240985348178276,0.0
main,sbm,200,19,2026082903,1,0.5,0.8,99,83,inference,24,LOO,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,19,2026082903,1,0.5,0.8,99,83,inference,24,ZLZ,0.7083333333333334,0.7,0.008333333333333415,-0.029166666666666674,0.008385416666666668,0.008982487922705314,1.0712035286704473,0.3185110286353031,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,19,2026082903,2,0.75,0.25,23,138,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,19,2026082903,2,0.75,0.25,23,138,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,19,2026082903,2,0.75,0.25,23,138,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,19,2026082903,2,0.75,0.25,23,138,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,19,2026082903,3,0.5,0.2,99,154,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,19,2026082903,3,0.5,0.2,99,154,balance,34,ZLZ,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,19,2026082903,3,0.5,0.2,99,154,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,19,2026082903,3,0.5,0.2,99,154,inference,24,ZLZ,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,20,2026082903,0,0.25,0.75,151,70,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,20,2026082903,0,0.25,0.75,151,70,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,20,2026082903,0,0.25,0.75,151,70,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,20,2026082903,0,0.25,0.75,151,70,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,20,2026082903,1,0.5,0.8,174,92,balance,34,LOO,0.4411764705882353,0.3,0.1411764705882353,5.551115123125783e-17,0.006176470588235294,0.007470902799622522,1.2095747389865035,7.063338916872295e-16,1.0,0.338816560741404,1.0,1.0,1.0
main,sbm,200,20,2026082903,1,0.5,0.8,174,92,balance,34,ZLZ,0.4411764705882353,0.3,0.1411764705882353,5.551115123125783e-17,0.006176470588235294,0.007470902799622523,1.209574738986504,7.063338916872295e-16,1.0,0.338816560741404,1.0,1.0,1.0
main,sbm,200,20,2026082903,1,0.5,0.8,174,92,inference,24,LOO,0.5,0.3,0.2,0.0,0.00875,0.010869565217391304,1.2422360248447204,0.0,1.0,0.408680741809339,1.0,1.0,1.0
main,sbm,200,20,2026082903,1,0.5,0.8,174,92,inference,24,ZLZ,0.5,0.3,0.2,0.0,0.00875,0.010869565217391304,1.2422360248447204,0.0,1.0,0.408680741809339,1.0,1.0,1.0
main,sbm,200,20,2026082903,2,0.75,0.25,70,151,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,20,2026082903,2,0.75,0.25,70,151,balance,34,ZLZ,0.17647058823529413,0.3,-0.12352941176470586,5.551115123125783e-17,0.006176470588235294,0.004403900597672226,0.7130124777183604,7.063338916872295e-16,1.0,0.26013383321965716,1.0,0.6827695518345487,0.0
main,sbm,200,20,2026082903,2,0.75,0.25,70,151,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,20,2026082903,2,0.75,0.25,70,151,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,20,2026082903,3,0.5,0.2,174,58,balance,34,LOO,0.5882352941176471,0.7,-0.11176470588235288,0.0,0.0061764705882352946,0.007339834329453706,1.1883541295306,0.0,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,sbm,200,20,2026082903,3,0.5,0.2,174,58,balance,34,ZLZ,0.5882352941176471,0.7,-0.11176470588235288,0.0,0.0061764705882352946,0.007339834329453707,1.1883541295306002,0.0,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,20,2026082903,3,0.5,0.2,174,58,inference,24,LOO,0.4583333333333333,0.7,-0.24166666666666664,-1.1102230246251565e-16,0.00875,0.010794082125603866,1.2336093857832988,1.1868783374443498e-15,0.0,0.4072592392700146,1.0,1.0,1.0
main,sbm,200,20,2026082903,3,0.5,0.2,174,58,inference,24,ZLZ,0.5416666666666666,0.7,-0.15833333333333333,-1.1102230246251565e-16,0.00875,0.010794082125603866,1.2336093857832988,1.1868783374443498e-15,1.0,0.40725923927001473,1.0,1.0,1.0
main,sbm,200,21,2026082903,0,0.25,0.75,139,4,balance,34,LOO,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,21,2026082903,0,0.25,0.75,139,4,balance,34,ZLZ,0.17647058823529413,0.3,-0.12352941176470586,5.551115123125783e-17,0.006176470588235294,0.004403900597672225,0.7130124777183603,7.063338916872295e-16,1.0,0.26013383321965716,1.0,0.6827695518345487,0.0
main,sbm,200,21,2026082903,0,0.25,0.75,139,4,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,21,2026082903,0,0.25,0.75,139,4,inference,24,ZLZ,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,21,2026082903,1,0.5,0.8,150,69,balance,34,LOO,0.8235294117647058,0.7,0.12352941176470589,0.0,0.0061764705882352946,0.004403900597672226,0.7130124777183603,0.0,1.0,0.2601338332196572,1.0,0.6827695518345487,0.0
main,sbm,200,21,2026082903,1,0.5,0.8,150,69,balance,34,ZLZ,0.8235294117647058,0.7,0.12352941176470589,0.0,0.0061764705882352946,0.004403900597672226,0.7130124777183603,0.0,1.0,0.2601338332196572,1.0,0.6827695518345487,0.0
main,sbm,200,21,2026082903,1,0.5,0.8,150,69,inference,24,LOO,0.8333333333333334,0.7,0.13333333333333341,-1.1102230246251565e-16,0.00875,0.006038647342995169,0.6901311249137335,1.1868783374443498e-15,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
main,sbm,200,21,2026082903,1,0.5,0.8,150,69,inference,24,ZLZ,0.7916666666666666,0.7,0.09166666666666667,-1.1102230246251565e-16,0.00875,0.007170893719806763,0.8195307108350586,1.1868783374443498e-15,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,sbm,200,21,2026082903,2,0.75,0.25,4,139,balance,34,LOO,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453706,1.1883541295306,7.063338916872295e-16,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,sbm,200,21,2026082903,2,0.75,0.25,4,139,balance,34,ZLZ,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453707,1.1883541295306004,7.063338916872295e-16,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,21,2026082903,2,0.75,0.25,4,139,inference,24,LOO,0.5,0.3,0.2,0.0,0.00875,0.010869565217391304,1.2422360248447204,0.0,1.0,0.408680741809339,1.0,1.0,1.0
main,sbm,200,21,2026082903,2,0.75,0.25,4,139,inference,24,ZLZ,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,21,2026082903,3,0.5,0.2,150,1,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.0062912865681031774,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,21,2026082903,3,0.5,0.2,150,1,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,21,2026082903,3,0.5,0.2,150,1,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,21,2026082903,3,0.5,0.2,150,1,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,22,2026082903,0,0.25,0.75,191,187,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,22,2026082903,0,0.25,0.75,191,187,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,22,2026082903,0,0.25,0.75,191,187,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,22,2026082903,0,0.25,0.75,191,187,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,22,2026082903,1,0.5,0.8,29,71,balance,34,LOO,0.6176470588235294,0.7,-0.08235294117647052,0.0,0.0061764705882352946,0.007156338471217364,1.158645276292335,0.0,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,22,2026082903,1,0.5,0.8,29,71,balance,34,ZLZ,0.5882352941176471,0.7,-0.11176470588235288,-0.020588235294117685,0.0059948096885813155,0.007339834329453706,1.2243648607284967,0.2659080117391557,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,sbm,200,22,2026082903,1,0.5,0.8,29,71,inference,24,LOO,0.5833333333333334,0.7,-0.11666666666666659,-1.1102230246251565e-16,0.00875,0.010567632850241546,1.2077294685990336,1.1868783374443498e-15,1.0,0.40296464572673063,1.0,1.0,1.0
main,sbm,200,22,2026082903,1,0.5,0.8,29,71,inference,24,ZLZ,0.5833333333333334,0.7,-0.11666666666666659,-0.029166666666666674,0.008385416666666668,0.010567632850241546,1.2602394454946437,0.3185110286353031,1.0,0.40296464572673063,1.0,1.0,1.0
main,sbm,200,22,2026082903,2,0.75,0.25,187,191,balance,34,LOO,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,22,2026082903,2,0.75,0.25,187,191,balance,34,ZLZ,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381252,0.8021390374331552,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,22,2026082903,2,0.75,0.25,187,191,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,22,2026082903,2,0.75,0.25,187,191,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,22,2026082903,3,0.5,0.2,29,68,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,22,2026082903,3,0.5,0.2,29,68,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.006632064590542101,1.0737628384687212,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,22,2026082903,3,0.5,0.2,29,68,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,22,2026082903,3,0.5,0.2,29,68,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705312,1.0265700483091784,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,23,2026082903,0,0.25,0.75,67,24,balance,34,LOO,0.5,0.3,0.2,5.551115123125783e-17,0.006176470588235294,0.007575757575757576,1.2265512265512266,7.063338916872295e-16,0.0,0.3411859361863223,1.0,1.0,1.0
main,sbm,200,23,2026082903,0,0.25,0.75,67,24,balance,34,ZLZ,0.47058823529411764,0.3,0.17058823529411765,5.551115123125783e-17,0.006176470588235294,0.0075495438817238135,1.222307104660046,7.063338916872295e-16,0.0,0.34059513758517057,1.0,1.0,1.0
main,sbm,200,23,2026082903,0,0.25,0.75,67,24,inference,24,LOO,0.5416666666666666,0.3,0.24166666666666664,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,0.0,0.40725923927001473,1.0,1.0,1.0
main,sbm,200,23,2026082903,0,0.25,0.75,67,24,inference,24,ZLZ,0.5,0.3,0.2,0.0,0.00875,0.010869565217391304,1.2422360248447204,0.0,1.0,0.408680741809339,1.0,1.0,1.0
main,sbm,200,23,2026082903,1,0.5,0.8,92,121,balance,34,LOO,0.4411764705882353,0.3,0.1411764705882353,5.551115123125783e-17,0.006176470588235294,0.007470902799622523,1.209574738986504,7.063338916872295e-16,1.0,0.338816560741404,1.0,1.0,1.0
main,sbm,200,23,2026082903,1,0.5,0.8,92,121,balance,34,ZLZ,0.47058823529411764,0.3,0.17058823529411765,5.551115123125783e-17,0.006176470588235294,0.0075495438817238135,1.222307104660046,7.063338916872295e-16,0.0,0.34059513758517057,1.0,1.0,1.0
main,sbm,200,23,2026082903,1,0.5,0.8,92,121,inference,24,LOO,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,23,2026082903,1,0.5,0.8,92,121,inference,24,ZLZ,0.4583333333333333,0.3,0.15833333333333333,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,1.0,0.4072592392700146,1.0,1.0,1.0
main,sbm,200,23,2026082903,2,0.75,0.25,24,67,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.0062912865681031774,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,23,2026082903,2,0.75,0.25,24,67,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,23,2026082903,2,0.75,0.25,24,67,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,23,2026082903,2,0.75,0.25,24,67,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,23,2026082903,3,0.5,0.2,92,111,balance,34,LOO,0.7352941176470589,0.7,0.03529411764705892,0.0,0.0061764705882352946,0.00589808115759673,0.954927425515661,0.0,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,23,2026082903,3,0.5,0.2,92,111,balance,34,ZLZ,0.7352941176470589,0.7,0.03529411764705892,0.0,0.0061764705882352946,0.00589808115759673,0.954927425515661,0.0,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,23,2026082903,3,0.5,0.2,92,111,inference,24,LOO,0.7916666666666666,0.7,0.09166666666666667,-1.1102230246251565e-16,0.00875,0.007170893719806763,0.8195307108350586,1.1868783374443498e-15,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,sbm,200,23,2026082903,3,0.5,0.2,92,111,inference,24,ZLZ,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,24,2026082903,0,0.25,0.75,150,84,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,24,2026082903,0,0.25,0.75,150,84,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,24,2026082903,0,0.25,0.75,150,84,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,24,2026082903,0,0.25,0.75,150,84,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,24,2026082903,1,0.5,0.8,77,148,balance,34,LOO,0.7352941176470589,0.7,0.03529411764705892,0.0,0.0061764705882352946,0.00589808115759673,0.954927425515661,0.0,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,24,2026082903,1,0.5,0.8,77,148,balance,34,ZLZ,0.6764705882352942,0.7,-0.0235294117647058,-0.020588235294117685,0.0059948096885813155,0.006632064590542101,1.1063011063011066,0.2659080117391557,1.0,0.3192290902831454,1.0,0.8744583914921856,0.0
main,sbm,200,24,2026082903,1,0.5,0.8,77,148,inference,24,LOO,0.7916666666666666,0.7,0.09166666666666667,-1.1102230246251565e-16,0.00875,0.007170893719806764,0.8195307108350587,1.1868783374443498e-15,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,sbm,200,24,2026082903,1,0.5,0.8,77,148,inference,24,ZLZ,0.7916666666666666,0.7,0.09166666666666667,-0.029166666666666674,0.008385416666666668,0.007170893719806763,0.8551624808713654,0.3185110286353031,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,sbm,200,24,2026082903,2,0.75,0.25,84,150,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,24,2026082903,2,0.75,0.25,84,150,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,24,2026082903,2,0.75,0.25,84,150,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.00966183574879227,1.1042097998619735,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,24,2026082903,2,0.75,0.25,84,150,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,24,2026082903,3,0.5,0.2,77,162,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,24,2026082903,3,0.5,0.2,77,162,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,24,2026082903,3,0.5,0.2,77,162,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,24,2026082903,3,0.5,0.2,77,162,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,25,2026082903,0,0.25,0.75,11,157,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,25,2026082903,0,0.25,0.75,11,157,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,25,2026082903,0,0.25,0.75,11,157,inference,24,LOO,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,25,2026082903,0,0.25,0.75,11,157,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,25,2026082903,1,0.5,0.8,124,26,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,25,2026082903,1,0.5,0.8,124,26,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,25,2026082903,1,0.5,0.8,124,26,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,25,2026082903,1,0.5,0.8,124,26,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,25,2026082903,2,0.75,0.25,157,11,balance,34,LOO,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,25,2026082903,2,0.75,0.25,157,11,balance,34,ZLZ,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,25,2026082903,2,0.75,0.25,157,11,inference,24,LOO,0.5,0.3,0.2,0.0,0.00875,0.010869565217391304,1.2422360248447204,0.0,1.0,0.408680741809339,1.0,1.0,1.0
main,sbm,200,25,2026082903,2,0.75,0.25,157,11,inference,24,ZLZ,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,25,2026082903,3,0.5,0.2,124,177,balance,34,LOO,0.8529411764705882,0.7,0.15294117647058825,0.0,0.0061764705882352946,0.0038009856348956697,0.6153976742212036,0.0,0.0,0.24167192467890541,1.0,0.6394149545415033,0.0
main,sbm,200,25,2026082903,3,0.5,0.2,124,177,balance,34,ZLZ,0.7941176470588235,0.7,0.09411764705882353,-0.020588235294117685,0.0059948096885813155,0.004954388172381253,0.8264462809917357,0.2659080117391557,1.0,0.27591359622850486,1.0,0.7240985348178276,0.0
main,sbm,200,25,2026082903,3,0.5,0.2,124,177,inference,24,LOO,0.8333333333333334,0.7,0.13333333333333341,-1.1102230246251565e-16,0.00875,0.006038647342995169,0.6901311249137335,1.1868783374443498e-15,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
main,sbm,200,25,2026082903,3,0.5,0.2,124,177,inference,24,ZLZ,0.875,0.7,0.17500000000000004,-1.1102230246251565e-16,0.00875,0.004755434782608695,0.5434782608695651,1.1868783374443498e-15,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
main,sbm,200,26,2026082903,0,0.25,0.75,52,121,balance,34,LOO,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453706,1.1883541295306,7.063338916872295e-16,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,sbm,200,26,2026082903,0,0.25,0.75,52,121,balance,34,ZLZ,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453707,1.1883541295306004,7.063338916872295e-16,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,26,2026082903,0,0.25,0.75,52,121,inference,24,LOO,0.4583333333333333,0.3,0.15833333333333333,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,1.0,0.4072592392700146,1.0,1.0,1.0
main,sbm,200,26,2026082903,0,0.25,0.75,52,121,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,26,2026082903,1,0.5,0.8,103,190,balance,34,LOO,0.7352941176470589,0.7,0.03529411764705892,0.0,0.0061764705882352946,0.00589808115759673,0.954927425515661,0.0,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,26,2026082903,1,0.5,0.8,103,190,balance,34,ZLZ,0.7058823529411765,0.7,0.005882352941176561,-0.020588235294117685,0.0059948096885813155,0.006291286568103178,1.0494555949101405,0.2659080117391557,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,sbm,200,26,2026082903,1,0.5,0.8,103,190,inference,24,LOO,0.7916666666666666,0.7,0.09166666666666667,-1.1102230246251565e-16,0.00875,0.007170893719806764,0.8195307108350587,1.1868783374443498e-15,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,sbm,200,26,2026082903,1,0.5,0.8,103,190,inference,24,ZLZ,0.7083333333333334,0.7,0.008333333333333415,-0.029166666666666674,0.008385416666666668,0.008982487922705314,1.0712035286704473,0.3185110286353031,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,26,2026082903,2,0.75,0.25,121,52,balance,34,LOO,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,26,2026082903,2,0.75,0.25,121,52,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103176,1.0185892538833714,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,26,2026082903,2,0.75,0.25,121,52,inference,24,LOO,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,26,2026082903,2,0.75,0.25,121,52,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,26,2026082903,3,0.5,0.2,103,110,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,26,2026082903,3,0.5,0.2,103,110,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,26,2026082903,3,0.5,0.2,103,110,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,26,2026082903,3,0.5,0.2,103,110,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,27,2026082903,0,0.25,0.75,186,28,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,27,2026082903,0,0.25,0.75,186,28,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,27,2026082903,0,0.25,0.75,186,28,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,27,2026082903,0,0.25,0.75,186,28,inference,24,ZLZ,0.125,0.3,-0.175,0.0,0.00875,0.004755434782608695,0.5434782608695651,0.0,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
main,sbm,200,27,2026082903,1,0.5,0.8,67,83,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,27,2026082903,1,0.5,0.8,67,83,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,27,2026082903,1,0.5,0.8,67,83,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,27,2026082903,1,0.5,0.8,67,83,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,27,2026082903,2,0.75,0.25,28,186,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,27,2026082903,2,0.75,0.25,28,186,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,27,2026082903,2,0.75,0.25,28,186,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,27,2026082903,2,0.75,0.25,28,186,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,27,2026082903,3,0.5,0.2,67,99,balance,34,LOO,0.7647058823529411,0.7,0.06470588235294117,0.0,0.0061764705882352946,0.005452448359022755,0.8827773533655888,0.0,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,27,2026082903,3,0.5,0.2,67,99,balance,34,ZLZ,0.7058823529411765,0.7,0.005882352941176561,-0.020588235294117685,0.0059948096885813155,0.006291286568103178,1.0494555949101405,0.2659080117391557,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,sbm,200,27,2026082903,3,0.5,0.2,67,99,inference,24,LOO,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,27,2026082903,3,0.5,0.2,67,99,inference,24,ZLZ,0.625,0.7,-0.07499999999999996,-0.029166666666666674,0.008385416666666668,0.010190217391304348,1.215230893869835,0.3185110286353031,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,28,2026082903,0,0.25,0.75,106,75,balance,34,LOO,0.08823529411764706,0.3,-0.2117647058823529,5.551115123125783e-17,0.006176470588235294,0.00243787354513998,0.3947033358798063,7.063338916872295e-16,0.0,0.18500817685715645,1.0,0.5442455089257877,0.0
main,sbm,200,28,2026082903,0,0.25,0.75,106,75,balance,34,ZLZ,0.11764705882352941,0.3,-0.18235294117647058,5.551115123125783e-17,0.006176470588235294,0.0031456432840515883,0.5092946269416858,7.063338916872295e-16,0.0,0.21985321594443152,1.0,0.5935252291480066,0.0
main,sbm,200,28,2026082903,0,0.25,0.75,106,75,inference,24,LOO,0.08333333333333333,0.3,-0.21666666666666667,0.0,0.00875,0.0033212560386473426,0.3795721187025534,0.0,0.0,0.19628672330214064,1.0,0.6984964457077149,0.0
main,sbm,200,28,2026082903,0,0.25,0.75,106,75,inference,24,ZLZ,0.08333333333333333,0.3,-0.21666666666666667,0.0,0.00875,0.0033212560386473426,0.3795721187025534,0.0,0.0,0.19628672330214064,1.0,0.6984964457077149,0.0
main,sbm,200,28,2026082903,1,0.5,0.8,66,120,balance,34,LOO,0.14705882352941177,0.3,-0.15294117647058822,5.551115123125783e-17,0.006176470588235294,0.0038009856348956697,0.6153976742212037,7.063338916872295e-16,0.0,0.24167192467890536,1.0,0.6394149545415033,0.0
main,sbm,200,28,2026082903,1,0.5,0.8,66,120,balance,34,ZLZ,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,28,2026082903,1,0.5,0.8,66,120,inference,24,LOO,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,28,2026082903,1,0.5,0.8,66,120,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,28,2026082903,2,0.75,0.25,75,106,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,28,2026082903,2,0.75,0.25,75,106,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,28,2026082903,2,0.75,0.25,75,106,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,28,2026082903,2,0.75,0.25,75,106,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,28,2026082903,3,0.5,0.2,66,31,balance,34,LOO,0.7941176470588235,0.7,0.09411764705882353,0.0,0.0061764705882352946,0.004954388172381253,0.8021390374331552,0.0,1.0,0.27591359622850486,1.0,0.7240985348178276,0.0
main,sbm,200,28,2026082903,3,0.5,0.2,66,31,balance,34,ZLZ,0.7647058823529411,0.7,0.06470588235294117,-0.020588235294117685,0.0059948096885813155,0.005452448359022755,0.9095281822554551,0.2659080117391557,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,28,2026082903,3,0.5,0.2,66,31,inference,24,LOO,0.7916666666666666,0.7,0.09166666666666667,-1.1102230246251565e-16,0.00875,0.007170893719806763,0.8195307108350586,1.1868783374443498e-15,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,sbm,200,28,2026082903,3,0.5,0.2,66,31,inference,24,ZLZ,0.75,0.7,0.050000000000000044,-1.1102230246251565e-16,0.00875,0.008152173913043478,0.9316770186335402,1.1868783374443498e-15,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,29,2026082903,0,0.25,0.75,94,111,balance,34,LOO,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,29,2026082903,0,0.25,0.75,94,111,balance,34,ZLZ,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381252,0.8021390374331552,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,29,2026082903,0,0.25,0.75,94,111,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,29,2026082903,0,0.25,0.75,94,111,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,29,2026082903,1,0.5,0.8,102,92,balance,34,LOO,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,29,2026082903,1,0.5,0.8,102,92,balance,34,ZLZ,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,29,2026082903,1,0.5,0.8,102,92,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,29,2026082903,1,0.5,0.8,102,92,inference,24,ZLZ,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,29,2026082903,2,0.75,0.25,111,94,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103176,1.0185892538833714,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,29,2026082903,2,0.75,0.25,111,94,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,29,2026082903,2,0.75,0.25,111,94,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,29,2026082903,2,0.75,0.25,111,94,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,29,2026082903,3,0.5,0.2,102,0,balance,34,LOO,0.7941176470588235,0.7,0.09411764705882353,0.0,0.0061764705882352946,0.004954388172381252,0.8021390374331551,0.0,1.0,0.27591359622850486,1.0,0.7240985348178276,0.0
main,sbm,200,29,2026082903,3,0.5,0.2,102,0,balance,34,ZLZ,0.7941176470588235,0.7,0.09411764705882353,0.0,0.0061764705882352946,0.004954388172381252,0.8021390374331551,0.0,1.0,0.27591359622850486,1.0,0.7240985348178276,0.0
main,sbm,200,29,2026082903,3,0.5,0.2,102,0,inference,24,LOO,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,29,2026082903,3,0.5,0.2,102,0,inference,24,ZLZ,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,30,2026082903,0,0.25,0.75,156,36,balance,34,LOO,0.17647058823529413,0.3,-0.12352941176470586,5.551115123125783e-17,0.006176470588235294,0.004403900597672225,0.7130124777183603,7.063338916872295e-16,1.0,0.26013383321965716,1.0,0.6827695518345487,0.0
main,sbm,200,30,2026082903,0,0.25,0.75,156,36,balance,34,ZLZ,0.11764705882352941,0.3,-0.18235294117647058,5.551115123125783e-17,0.006176470588235294,0.0031456432840515883,0.5092946269416858,7.063338916872295e-16,0.0,0.21985321594443152,1.0,0.5935252291480066,0.0
main,sbm,200,30,2026082903,0,0.25,0.75,156,36,inference,24,LOO,0.125,0.3,-0.175,0.0,0.00875,0.004755434782608695,0.5434782608695651,0.0,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
main,sbm,200,30,2026082903,0,0.25,0.75,156,36,inference,24,ZLZ,0.08333333333333333,0.3,-0.21666666666666667,0.0,0.00875,0.0033212560386473426,0.3795721187025534,0.0,0.0,0.19628672330214064,1.0,0.6984964457077149,0.0
main,sbm,200,30,2026082903,1,0.5,0.8,94,15,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,30,2026082903,1,0.5,0.8,94,15,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,30,2026082903,1,0.5,0.8,94,15,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,30,2026082903,1,0.5,0.8,94,15,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,30,2026082903,2,0.75,0.25,36,156,balance,34,LOO,0.17647058823529413,0.3,-0.12352941176470586,5.551115123125783e-17,0.006176470588235294,0.004403900597672225,0.7130124777183603,7.063338916872295e-16,1.0,0.26013383321965716,1.0,0.6827695518345487,0.0
main,sbm,200,30,2026082903,2,0.75,0.25,36,156,balance,34,ZLZ,0.11764705882352941,0.3,-0.18235294117647058,5.551115123125783e-17,0.006176470588235294,0.0031456432840515883,0.5092946269416858,7.063338916872295e-16,0.0,0.21985321594443152,1.0,0.5935252291480066,0.0
main,sbm,200,30,2026082903,2,0.75,0.25,36,156,inference,24,LOO,0.125,0.3,-0.175,0.0,0.00875,0.004755434782608695,0.5434782608695651,0.0,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
main,sbm,200,30,2026082903,2,0.75,0.25,36,156,inference,24,ZLZ,0.08333333333333333,0.3,-0.21666666666666667,0.0,0.00875,0.0033212560386473426,0.3795721187025534,0.0,0.0,0.19628672330214064,1.0,0.6984964457077149,0.0
main,sbm,200,30,2026082903,3,0.5,0.2,94,40,balance,34,LOO,0.6764705882352942,0.7,-0.0235294117647058,0.0,0.0061764705882352946,0.0066320645905421,1.0737628384687208,0.0,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,sbm,200,30,2026082903,3,0.5,0.2,94,40,balance,34,ZLZ,0.6764705882352942,0.7,-0.0235294117647058,-0.020588235294117685,0.0059948096885813155,0.0066320645905421,1.1063011063011063,0.2659080117391557,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,sbm,200,30,2026082903,3,0.5,0.2,94,40,inference,24,LOO,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.009661835748792272,1.1042097998619738,1.1868783374443498e-15,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,30,2026082903,3,0.5,0.2,94,40,inference,24,ZLZ,0.625,0.7,-0.07499999999999996,-0.029166666666666674,0.008385416666666668,0.010190217391304348,1.215230893869835,0.3185110286353031,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,31,2026082903,0,0.25,0.75,7,83,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103176,1.0185892538833714,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,31,2026082903,0,0.25,0.75,7,83,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,31,2026082903,0,0.25,0.75,7,83,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,31,2026082903,0,0.25,0.75,7,83,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,31,2026082903,1,0.5,0.8,195,120,balance,34,LOO,0.6176470588235294,0.7,-0.08235294117647052,0.0,0.0061764705882352946,0.007156338471217364,1.158645276292335,0.0,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,31,2026082903,1,0.5,0.8,195,120,balance,34,ZLZ,0.5882352941176471,0.7,-0.11176470588235288,0.0,0.0061764705882352946,0.007339834329453707,1.1883541295306002,0.0,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,31,2026082903,1,0.5,0.8,195,120,inference,24,LOO,0.5833333333333334,0.7,-0.11666666666666659,-1.1102230246251565e-16,0.00875,0.010567632850241546,1.2077294685990336,1.1868783374443498e-15,1.0,0.40296464572673063,1.0,1.0,1.0
main,sbm,200,31,2026082903,1,0.5,0.8,195,120,inference,24,ZLZ,0.5416666666666666,0.7,-0.15833333333333333,-1.1102230246251565e-16,0.00875,0.010794082125603866,1.2336093857832988,1.1868783374443498e-15,1.0,0.40725923927001473,1.0,1.0,1.0
main,sbm,200,31,2026082903,2,0.75,0.25,83,7,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,31,2026082903,2,0.75,0.25,83,7,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,31,2026082903,2,0.75,0.25,83,7,inference,24,LOO,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,31,2026082903,2,0.75,0.25,83,7,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,31,2026082903,3,0.5,0.2,195,72,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103176,1.0185892538833714,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,31,2026082903,3,0.5,0.2,195,72,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,31,2026082903,3,0.5,0.2,195,72,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,31,2026082903,3,0.5,0.2,195,72,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,32,2026082903,0,0.25,0.75,167,175,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,32,2026082903,0,0.25,0.75,167,175,balance,34,ZLZ,0.17647058823529413,0.3,-0.12352941176470586,5.551115123125783e-17,0.006176470588235294,0.004403900597672225,0.7130124777183603,7.063338916872295e-16,1.0,0.26013383321965716,1.0,0.6827695518345487,0.0
main,sbm,200,32,2026082903,0,0.25,0.75,167,175,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,32,2026082903,0,0.25,0.75,167,175,inference,24,ZLZ,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,32,2026082903,1,0.5,0.8,111,94,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,32,2026082903,1,0.5,0.8,111,94,balance,34,ZLZ,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,32,2026082903,1,0.5,0.8,111,94,inference,24,LOO,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,32,2026082903,1,0.5,0.8,111,94,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,32,2026082903,2,0.75,0.25,175,167,balance,34,LOO,0.17647058823529413,0.3,-0.12352941176470586,5.551115123125783e-17,0.006176470588235294,0.004403900597672225,0.7130124777183603,7.063338916872295e-16,1.0,0.26013383321965716,1.0,0.6827695518345487,0.0
main,sbm,200,32,2026082903,2,0.75,0.25,175,167,balance,34,ZLZ,0.14705882352941177,0.3,-0.15294117647058822,5.551115123125783e-17,0.006176470588235294,0.0038009856348956697,0.6153976742212037,7.063338916872295e-16,0.0,0.24167192467890536,1.0,0.6394149545415033,0.0
main,sbm,200,32,2026082903,2,0.75,0.25,175,167,inference,24,LOO,0.125,0.3,-0.175,0.0,0.00875,0.004755434782608695,0.5434782608695651,0.0,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
main,sbm,200,32,2026082903,2,0.75,0.25,175,167,inference,24,ZLZ,0.125,0.3,-0.175,0.0,0.00875,0.004755434782608695,0.5434782608695651,0.0,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
main,sbm,200,32,2026082903,3,0.5,0.2,111,10,balance,34,LOO,0.7058823529411765,0.7,0.005882352941176561,0.0,0.0061764705882352946,0.006291286568103178,1.0185892538833716,0.0,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,sbm,200,32,2026082903,3,0.5,0.2,111,10,balance,34,ZLZ,0.6764705882352942,0.7,-0.0235294117647058,0.0,0.0061764705882352946,0.0066320645905421,1.0737628384687208,0.0,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,sbm,200,32,2026082903,3,0.5,0.2,111,10,inference,24,LOO,0.625,0.7,-0.07499999999999996,-1.1102230246251565e-16,0.00875,0.010190217391304348,1.1645962732919253,1.1868783374443498e-15,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,32,2026082903,3,0.5,0.2,111,10,inference,24,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.009661835748792272,1.1042097998619738,1.1868783374443498e-15,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,33,2026082903,0,0.25,0.75,58,7,balance,34,LOO,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,33,2026082903,0,0.25,0.75,58,7,balance,34,ZLZ,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,33,2026082903,0,0.25,0.75,58,7,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,33,2026082903,0,0.25,0.75,58,7,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,33,2026082903,1,0.5,0.8,34,57,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.006632064590542101,1.0737628384687212,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,33,2026082903,1,0.5,0.8,34,57,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.0062912865681031774,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,33,2026082903,1,0.5,0.8,34,57,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,33,2026082903,1,0.5,0.8,34,57,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,33,2026082903,2,0.75,0.25,7,58,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,33,2026082903,2,0.75,0.25,7,58,balance,34,ZLZ,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,33,2026082903,2,0.75,0.25,7,58,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,33,2026082903,2,0.75,0.25,7,58,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,33,2026082903,3,0.5,0.2,34,26,balance,34,LOO,0.6470588235294118,0.7,-0.05294117647058816,0.0,0.0061764705882352946,0.006920415224913495,1.1204481792717087,0.0,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,sbm,200,33,2026082903,3,0.5,0.2,34,26,balance,34,ZLZ,0.6470588235294118,0.7,-0.05294117647058816,-0.020588235294117685,0.0059948096885813155,0.006920415224913495,1.1544011544011543,0.2659080117391557,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,sbm,200,33,2026082903,3,0.5,0.2,34,26,inference,24,LOO,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.009661835748792272,1.1042097998619738,1.1868783374443498e-15,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,33,2026082903,3,0.5,0.2,34,26,inference,24,ZLZ,0.5833333333333334,0.7,-0.11666666666666659,-1.1102230246251565e-16,0.00875,0.010567632850241546,1.2077294685990336,1.1868783374443498e-15,1.0,0.40296464572673063,1.0,1.0,1.0
main,sbm,200,34,2026082903,0,0.25,0.75,65,5,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,34,2026082903,0,0.25,0.75,65,5,balance,34,ZLZ,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,34,2026082903,0,0.25,0.75,65,5,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,34,2026082903,0,0.25,0.75,65,5,inference,24,ZLZ,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,34,2026082903,1,0.5,0.8,64,26,balance,34,LOO,0.7352941176470589,0.7,0.03529411764705892,0.0,0.0061764705882352946,0.00589808115759673,0.954927425515661,0.0,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,34,2026082903,1,0.5,0.8,64,26,balance,34,ZLZ,0.7058823529411765,0.7,0.005882352941176561,-0.020588235294117685,0.0059948096885813155,0.006291286568103178,1.0494555949101405,0.2659080117391557,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,sbm,200,34,2026082903,1,0.5,0.8,64,26,inference,24,LOO,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.009661835748792272,1.1042097998619738,1.1868783374443498e-15,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,34,2026082903,1,0.5,0.8,64,26,inference,24,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,-0.029166666666666674,0.008385416666666668,0.009661835748792272,1.152218921595103,0.3185110286353031,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,34,2026082903,2,0.75,0.25,5,65,balance,34,LOO,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,34,2026082903,2,0.75,0.25,5,65,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,34,2026082903,2,0.75,0.25,5,65,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,34,2026082903,2,0.75,0.25,5,65,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,34,2026082903,3,0.5,0.2,64,34,balance,34,LOO,0.47058823529411764,0.3,0.17058823529411765,5.551115123125783e-17,0.006176470588235294,0.0075495438817238135,1.222307104660046,7.063338916872295e-16,0.0,0.34059513758517057,1.0,1.0,1.0
main,sbm,200,34,2026082903,3,0.5,0.2,64,34,balance,34,ZLZ,0.47058823529411764,0.3,0.17058823529411765,5.551115123125783e-17,0.006176470588235294,0.0075495438817238135,1.222307104660046,7.063338916872295e-16,0.0,0.34059513758517057,1.0,1.0,1.0
main,sbm,200,34,2026082903,3,0.5,0.2,64,34,inference,24,LOO,0.4583333333333333,0.3,0.15833333333333333,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,1.0,0.4072592392700146,1.0,1.0,1.0
main,sbm,200,34,2026082903,3,0.5,0.2,64,34,inference,24,ZLZ,0.5,0.3,0.2,0.0,0.00875,0.010869565217391304,1.2422360248447204,0.0,1.0,0.408680741809339,1.0,1.0,1.0
main,sbm,200,35,2026082903,0,0.25,0.75,82,182,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,35,2026082903,0,0.25,0.75,82,182,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022754,0.8827773533655887,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,35,2026082903,0,0.25,0.75,82,182,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,35,2026082903,0,0.25,0.75,82,182,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,35,2026082903,1,0.5,0.8,137,160,balance,34,LOO,0.7647058823529411,0.7,0.06470588235294117,0.0,0.0061764705882352946,0.005452448359022754,0.8827773533655886,0.0,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,35,2026082903,1,0.5,0.8,137,160,balance,34,ZLZ,0.7647058823529411,0.7,0.06470588235294117,0.0,0.0061764705882352946,0.005452448359022754,0.8827773533655886,0.0,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,35,2026082903,1,0.5,0.8,137,160,inference,24,LOO,0.7916666666666666,0.7,0.09166666666666667,-1.1102230246251565e-16,0.00875,0.007170893719806763,0.8195307108350586,1.1868783374443498e-15,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,sbm,200,35,2026082903,1,0.5,0.8,137,160,inference,24,ZLZ,0.75,0.7,0.050000000000000044,-1.1102230246251565e-16,0.00875,0.008152173913043478,0.9316770186335402,1.1868783374443498e-15,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,35,2026082903,2,0.75,0.25,182,82,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,35,2026082903,2,0.75,0.25,182,82,balance,34,ZLZ,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453707,1.1883541295306004,7.063338916872295e-16,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,35,2026082903,2,0.75,0.25,182,82,inference,24,LOO,0.4583333333333333,0.3,0.15833333333333333,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,1.0,0.4072592392700146,1.0,1.0,1.0
main,sbm,200,35,2026082903,2,0.75,0.25,182,82,inference,24,ZLZ,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,35,2026082903,3,0.5,0.2,137,36,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,35,2026082903,3,0.5,0.2,137,36,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,35,2026082903,3,0.5,0.2,137,36,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,35,2026082903,3,0.5,0.2,137,36,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,36,2026082903,0,0.25,0.75,18,72,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,36,2026082903,0,0.25,0.75,18,72,balance,34,ZLZ,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453707,1.1883541295306004,7.063338916872295e-16,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,36,2026082903,0,0.25,0.75,18,72,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,36,2026082903,0,0.25,0.75,18,72,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,36,2026082903,1,0.5,0.8,124,95,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,36,2026082903,1,0.5,0.8,124,95,balance,34,ZLZ,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,36,2026082903,1,0.5,0.8,124,95,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,36,2026082903,1,0.5,0.8,124,95,inference,24,ZLZ,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,36,2026082903,2,0.75,0.25,72,18,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,36,2026082903,2,0.75,0.25,72,18,balance,34,ZLZ,0.47058823529411764,0.3,0.17058823529411765,5.551115123125783e-17,0.006176470588235294,0.0075495438817238135,1.222307104660046,7.063338916872295e-16,0.0,0.34059513758517057,1.0,1.0,1.0
main,sbm,200,36,2026082903,2,0.75,0.25,72,18,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,36,2026082903,2,0.75,0.25,72,18,inference,24,ZLZ,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,36,2026082903,3,0.5,0.2,124,82,balance,34,LOO,0.6764705882352942,0.7,-0.0235294117647058,0.0,0.0061764705882352946,0.0066320645905421,1.0737628384687208,0.0,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,sbm,200,36,2026082903,3,0.5,0.2,124,82,balance,34,ZLZ,0.6764705882352942,0.7,-0.0235294117647058,0.0,0.0061764705882352946,0.0066320645905421,1.0737628384687208,0.0,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,sbm,200,36,2026082903,3,0.5,0.2,124,82,inference,24,LOO,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,36,2026082903,3,0.5,0.2,124,82,inference,24,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.009661835748792272,1.1042097998619738,1.1868783374443498e-15,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,37,2026082903,0,0.25,0.75,108,123,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,37,2026082903,0,0.25,0.75,108,123,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,37,2026082903,0,0.25,0.75,108,123,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,37,2026082903,0,0.25,0.75,108,123,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,37,2026082903,1,0.5,0.8,145,186,balance,34,LOO,0.6176470588235294,0.7,-0.08235294117647052,0.0,0.0061764705882352946,0.007156338471217364,1.158645276292335,0.0,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,37,2026082903,1,0.5,0.8,145,186,balance,34,ZLZ,0.5882352941176471,0.7,-0.11176470588235288,0.0,0.0061764705882352946,0.007339834329453707,1.1883541295306002,0.0,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,37,2026082903,1,0.5,0.8,145,186,inference,24,LOO,0.5833333333333334,0.7,-0.11666666666666659,-1.1102230246251565e-16,0.00875,0.010567632850241544,1.2077294685990334,1.1868783374443498e-15,1.0,0.40296464572673063,1.0,1.0,1.0
main,sbm,200,37,2026082903,1,0.5,0.8,145,186,inference,24,ZLZ,0.5833333333333334,0.7,-0.11666666666666659,-1.1102230246251565e-16,0.00875,0.010567632850241546,1.2077294685990336,1.1868783374443498e-15,1.0,0.40296464572673063,1.0,1.0,1.0
main,sbm,200,37,2026082903,2,0.75,0.25,123,108,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,37,2026082903,2,0.75,0.25,123,108,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,37,2026082903,2,0.75,0.25,123,108,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,37,2026082903,2,0.75,0.25,123,108,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,37,2026082903,3,0.5,0.2,145,18,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,37,2026082903,3,0.5,0.2,145,18,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,37,2026082903,3,0.5,0.2,145,18,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,37,2026082903,3,0.5,0.2,145,18,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,38,2026082903,0,0.25,0.75,173,155,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,38,2026082903,0,0.25,0.75,173,155,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,38,2026082903,0,0.25,0.75,173,155,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,38,2026082903,0,0.25,0.75,173,155,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,38,2026082903,1,0.5,0.8,113,101,balance,34,LOO,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,38,2026082903,1,0.5,0.8,113,101,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,38,2026082903,1,0.5,0.8,113,101,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,38,2026082903,1,0.5,0.8,113,101,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,38,2026082903,2,0.75,0.25,155,173,balance,34,LOO,0.4411764705882353,0.3,0.1411764705882353,5.551115123125783e-17,0.006176470588235294,0.007470902799622522,1.2095747389865035,7.063338916872295e-16,1.0,0.338816560741404,1.0,1.0,1.0
main,sbm,200,38,2026082903,2,0.75,0.25,155,173,balance,34,ZLZ,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453707,1.1883541295306004,7.063338916872295e-16,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,38,2026082903,2,0.75,0.25,155,173,inference,24,LOO,0.5,0.3,0.2,0.0,0.00875,0.010869565217391304,1.2422360248447204,0.0,1.0,0.408680741809339,1.0,1.0,1.0
main,sbm,200,38,2026082903,2,0.75,0.25,155,173,inference,24,ZLZ,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,38,2026082903,3,0.5,0.2,113,55,balance,34,LOO,0.6470588235294118,0.7,-0.05294117647058816,0.0,0.0061764705882352946,0.006920415224913495,1.1204481792717087,0.0,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,sbm,200,38,2026082903,3,0.5,0.2,113,55,balance,34,ZLZ,0.6470588235294118,0.7,-0.05294117647058816,0.0,0.0061764705882352946,0.006920415224913495,1.1204481792717087,0.0,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,sbm,200,38,2026082903,3,0.5,0.2,113,55,inference,24,LOO,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.00966183574879227,1.1042097998619735,1.1868783374443498e-15,1.0,0.38530789849830943,1.0,1.0,1.0
main,sbm,200,38,2026082903,3,0.5,0.2,113,55,inference,24,ZLZ,0.625,0.7,-0.07499999999999996,-1.1102230246251565e-16,0.00875,0.010190217391304348,1.1645962732919253,1.1868783374443498e-15,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,39,2026082903,0,0.25,0.75,121,60,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,39,2026082903,0,0.25,0.75,121,60,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,39,2026082903,0,0.25,0.75,121,60,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,39,2026082903,0,0.25,0.75,121,60,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,39,2026082903,1,0.5,0.8,87,101,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,39,2026082903,1,0.5,0.8,87,101,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,39,2026082903,1,0.5,0.8,87,101,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806764,0.8195307108350587,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,39,2026082903,1,0.5,0.8,87,101,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,39,2026082903,2,0.75,0.25,60,121,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,39,2026082903,2,0.75,0.25,60,121,balance,34,ZLZ,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,39,2026082903,2,0.75,0.25,60,121,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,39,2026082903,2,0.75,0.25,60,121,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,39,2026082903,3,0.5,0.2,87,32,balance,34,LOO,0.7941176470588235,0.7,0.09411764705882353,0.0,0.0061764705882352946,0.004954388172381253,0.8021390374331552,0.0,1.0,0.27591359622850486,1.0,0.7240985348178276,0.0
main,sbm,200,39,2026082903,3,0.5,0.2,87,32,balance,34,ZLZ,0.7647058823529411,0.7,0.06470588235294117,0.0,0.0061764705882352946,0.005452448359022754,0.8827773533655886,0.0,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,39,2026082903,3,0.5,0.2,87,32,inference,24,LOO,0.75,0.7,0.050000000000000044,-1.1102230246251565e-16,0.00875,0.008152173913043478,0.9316770186335402,1.1868783374443498e-15,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,39,2026082903,3,0.5,0.2,87,32,inference,24,ZLZ,0.8333333333333334,0.7,0.13333333333333341,-1.1102230246251565e-16,0.00875,0.006038647342995169,0.6901311249137335,1.1868783374443498e-15,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
main,sbm,200,40,2026082903,0,0.25,0.75,105,52,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,40,2026082903,0,0.25,0.75,105,52,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,40,2026082903,0,0.25,0.75,105,52,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,40,2026082903,0,0.25,0.75,105,52,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,40,2026082903,1,0.5,0.8,158,41,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,40,2026082903,1,0.5,0.8,158,41,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,40,2026082903,1,0.5,0.8,158,41,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,40,2026082903,1,0.5,0.8,158,41,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,40,2026082903,2,0.75,0.25,52,105,balance,34,LOO,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453706,1.1883541295306,7.063338916872295e-16,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,sbm,200,40,2026082903,2,0.75,0.25,52,105,balance,34,ZLZ,0.4411764705882353,0.3,0.1411764705882353,5.551115123125783e-17,0.006176470588235294,0.007470902799622523,1.209574738986504,7.063338916872295e-16,1.0,0.338816560741404,1.0,1.0,1.0
main,sbm,200,40,2026082903,2,0.75,0.25,52,105,inference,24,LOO,0.4583333333333333,0.3,0.15833333333333333,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,1.0,0.4072592392700146,1.0,1.0,1.0
main,sbm,200,40,2026082903,2,0.75,0.25,52,105,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,40,2026082903,3,0.5,0.2,158,83,balance,34,LOO,0.7058823529411765,0.7,0.005882352941176561,0.0,0.0061764705882352946,0.006291286568103178,1.0185892538833716,0.0,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,sbm,200,40,2026082903,3,0.5,0.2,158,83,balance,34,ZLZ,0.6764705882352942,0.7,-0.0235294117647058,-0.020588235294117685,0.0059948096885813155,0.0066320645905421,1.1063011063011063,0.2659080117391557,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,sbm,200,40,2026082903,3,0.5,0.2,158,83,inference,24,LOO,0.75,0.7,0.050000000000000044,-1.1102230246251565e-16,0.00875,0.008152173913043478,0.9316770186335402,1.1868783374443498e-15,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,40,2026082903,3,0.5,0.2,158,83,inference,24,ZLZ,0.625,0.7,-0.07499999999999996,-0.029166666666666674,0.008385416666666668,0.010190217391304348,1.215230893869835,0.3185110286353031,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,41,2026082903,0,0.25,0.75,193,44,balance,34,LOO,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381252,0.8021390374331552,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,41,2026082903,0,0.25,0.75,193,44,balance,34,ZLZ,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,41,2026082903,0,0.25,0.75,193,44,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,41,2026082903,0,0.25,0.75,193,44,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,41,2026082903,1,0.5,0.8,188,192,balance,34,LOO,0.5882352941176471,0.7,-0.11176470588235288,0.0,0.0061764705882352946,0.007339834329453706,1.1883541295306,0.0,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,sbm,200,41,2026082903,1,0.5,0.8,188,192,balance,34,ZLZ,0.5882352941176471,0.7,-0.11176470588235288,0.0,0.0061764705882352946,0.007339834329453707,1.1883541295306002,0.0,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,41,2026082903,1,0.5,0.8,188,192,inference,24,LOO,0.5833333333333334,0.7,-0.11666666666666659,-1.1102230246251565e-16,0.00875,0.010567632850241546,1.2077294685990336,1.1868783374443498e-15,1.0,0.40296464572673063,1.0,1.0,1.0
main,sbm,200,41,2026082903,1,0.5,0.8,188,192,inference,24,ZLZ,0.625,0.7,-0.07499999999999996,-1.1102230246251565e-16,0.00875,0.010190217391304348,1.1645962732919253,1.1868783374443498e-15,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,41,2026082903,2,0.75,0.25,44,193,balance,34,LOO,0.4411764705882353,0.3,0.1411764705882353,5.551115123125783e-17,0.006176470588235294,0.007470902799622523,1.209574738986504,7.063338916872295e-16,1.0,0.338816560741404,1.0,1.0,1.0
main,sbm,200,41,2026082903,2,0.75,0.25,44,193,balance,34,ZLZ,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453707,1.1883541295306004,7.063338916872295e-16,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,41,2026082903,2,0.75,0.25,44,193,inference,24,LOO,0.4583333333333333,0.3,0.15833333333333333,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,1.0,0.4072592392700146,1.0,1.0,1.0
main,sbm,200,41,2026082903,2,0.75,0.25,44,193,inference,24,ZLZ,0.4583333333333333,0.3,0.15833333333333333,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,1.0,0.4072592392700146,1.0,1.0,1.0
main,sbm,200,41,2026082903,3,0.5,0.2,188,175,balance,34,LOO,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,41,2026082903,3,0.5,0.2,188,175,balance,34,ZLZ,0.4411764705882353,0.3,0.1411764705882353,5.551115123125783e-17,0.006176470588235294,0.007470902799622523,1.209574738986504,7.063338916872295e-16,1.0,0.338816560741404,1.0,1.0,1.0
main,sbm,200,41,2026082903,3,0.5,0.2,188,175,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,41,2026082903,3,0.5,0.2,188,175,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,42,2026082903,0,0.25,0.75,32,40,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,42,2026082903,0,0.25,0.75,32,40,balance,34,ZLZ,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,42,2026082903,0,0.25,0.75,32,40,inference,24,LOO,0.4583333333333333,0.3,0.15833333333333333,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,1.0,0.4072592392700146,1.0,1.0,1.0
main,sbm,200,42,2026082903,0,0.25,0.75,32,40,inference,24,ZLZ,0.4583333333333333,0.3,0.15833333333333333,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,1.0,0.4072592392700146,1.0,1.0,1.0
main,sbm,200,42,2026082903,1,0.5,0.8,17,112,balance,34,LOO,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,42,2026082903,1,0.5,0.8,17,112,balance,34,ZLZ,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,42,2026082903,1,0.5,0.8,17,112,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,42,2026082903,1,0.5,0.8,17,112,inference,24,ZLZ,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,42,2026082903,2,0.75,0.25,40,32,balance,34,LOO,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,42,2026082903,2,0.75,0.25,40,32,balance,34,ZLZ,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,42,2026082903,2,0.75,0.25,40,32,inference,24,LOO,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,42,2026082903,2,0.75,0.25,40,32,inference,24,ZLZ,0.4583333333333333,0.3,0.15833333333333333,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,1.0,0.4072592392700146,1.0,1.0,1.0
main,sbm,200,42,2026082903,3,0.5,0.2,17,79,balance,34,LOO,0.6176470588235294,0.7,-0.08235294117647052,0.0,0.0061764705882352946,0.007156338471217364,1.158645276292335,0.0,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,42,2026082903,3,0.5,0.2,17,79,balance,34,ZLZ,0.6470588235294118,0.7,-0.05294117647058816,0.0,0.0061764705882352946,0.006920415224913496,1.1204481792717087,0.0,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,sbm,200,42,2026082903,3,0.5,0.2,17,79,inference,24,LOO,0.5833333333333334,0.7,-0.11666666666666659,-1.1102230246251565e-16,0.00875,0.010567632850241544,1.2077294685990334,1.1868783374443498e-15,1.0,0.40296464572673063,1.0,1.0,1.0
main,sbm,200,42,2026082903,3,0.5,0.2,17,79,inference,24,ZLZ,0.625,0.7,-0.07499999999999996,-1.1102230246251565e-16,0.00875,0.010190217391304348,1.1645962732919253,1.1868783374443498e-15,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,43,2026082903,0,0.25,0.75,5,180,balance,34,LOO,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,43,2026082903,0,0.25,0.75,5,180,balance,34,ZLZ,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453707,1.1883541295306004,7.063338916872295e-16,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,43,2026082903,0,0.25,0.75,5,180,inference,24,LOO,0.4583333333333333,0.3,0.15833333333333333,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,1.0,0.4072592392700146,1.0,1.0,1.0
main,sbm,200,43,2026082903,0,0.25,0.75,5,180,inference,24,ZLZ,0.4583333333333333,0.3,0.15833333333333333,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,1.0,0.4072592392700146,1.0,1.0,1.0
main,sbm,200,43,2026082903,1,0.5,0.8,138,122,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,43,2026082903,1,0.5,0.8,138,122,balance,34,ZLZ,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381252,0.8021390374331552,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,43,2026082903,1,0.5,0.8,138,122,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,43,2026082903,1,0.5,0.8,138,122,inference,24,ZLZ,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,43,2026082903,2,0.75,0.25,180,5,balance,34,LOO,0.4411764705882353,0.3,0.1411764705882353,5.551115123125783e-17,0.006176470588235294,0.007470902799622522,1.2095747389865035,7.063338916872295e-16,1.0,0.338816560741404,1.0,1.0,1.0
main,sbm,200,43,2026082903,2,0.75,0.25,180,5,balance,34,ZLZ,0.4411764705882353,0.3,0.1411764705882353,5.551115123125783e-17,0.006176470588235294,0.007470902799622523,1.209574738986504,7.063338916872295e-16,1.0,0.338816560741404,1.0,1.0,1.0
main,sbm,200,43,2026082903,2,0.75,0.25,180,5,inference,24,LOO,0.4583333333333333,0.3,0.15833333333333333,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,1.0,0.4072592392700146,1.0,1.0,1.0
main,sbm,200,43,2026082903,2,0.75,0.25,180,5,inference,24,ZLZ,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,43,2026082903,3,0.5,0.2,138,94,balance,34,LOO,0.5882352941176471,0.7,-0.11176470588235288,0.0,0.0061764705882352946,0.007339834329453707,1.1883541295306002,0.0,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,43,2026082903,3,0.5,0.2,138,94,balance,34,ZLZ,0.6470588235294118,0.7,-0.05294117647058816,0.0,0.0061764705882352946,0.006920415224913496,1.1204481792717087,0.0,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,sbm,200,43,2026082903,3,0.5,0.2,138,94,inference,24,LOO,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.009661835748792272,1.1042097998619738,1.1868783374443498e-15,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,43,2026082903,3,0.5,0.2,138,94,inference,24,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.009661835748792272,1.1042097998619738,1.1868783374443498e-15,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,44,2026082903,0,0.25,0.75,187,71,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,44,2026082903,0,0.25,0.75,187,71,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,44,2026082903,0,0.25,0.75,187,71,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,44,2026082903,0,0.25,0.75,187,71,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,44,2026082903,1,0.5,0.8,181,97,balance,34,LOO,0.6470588235294118,0.7,-0.05294117647058816,0.0,0.0061764705882352946,0.006920415224913495,1.1204481792717087,0.0,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,sbm,200,44,2026082903,1,0.5,0.8,181,97,balance,34,ZLZ,0.6470588235294118,0.7,-0.05294117647058816,0.0,0.0061764705882352946,0.006920415224913495,1.1204481792717087,0.0,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,sbm,200,44,2026082903,1,0.5,0.8,181,97,inference,24,LOO,0.5833333333333334,0.7,-0.11666666666666659,-1.1102230246251565e-16,0.00875,0.010567632850241544,1.2077294685990334,1.1868783374443498e-15,1.0,0.40296464572673063,1.0,1.0,1.0
main,sbm,200,44,2026082903,1,0.5,0.8,181,97,inference,24,ZLZ,0.5833333333333334,0.7,-0.11666666666666659,-1.1102230246251565e-16,0.00875,0.010567632850241546,1.2077294685990336,1.1868783374443498e-15,1.0,0.40296464572673063,1.0,1.0,1.0
main,sbm,200,44,2026082903,2,0.75,0.25,71,187,balance,34,LOO,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381252,0.8021390374331552,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,44,2026082903,2,0.75,0.25,71,187,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,44,2026082903,2,0.75,0.25,71,187,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,44,2026082903,2,0.75,0.25,71,187,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,44,2026082903,3,0.5,0.2,181,123,balance,34,LOO,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453706,1.1883541295306,7.063338916872295e-16,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,sbm,200,44,2026082903,3,0.5,0.2,181,123,balance,34,ZLZ,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453707,1.1883541295306004,7.063338916872295e-16,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,44,2026082903,3,0.5,0.2,181,123,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.00966183574879227,1.1042097998619735,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,44,2026082903,3,0.5,0.2,181,123,inference,24,ZLZ,0.5,0.3,0.2,0.0,0.00875,0.010869565217391304,1.2422360248447204,0.0,1.0,0.408680741809339,1.0,1.0,1.0
main,sbm,200,45,2026082903,0,0.25,0.75,169,158,balance,34,LOO,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,45,2026082903,0,0.25,0.75,169,158,balance,34,ZLZ,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381252,0.8021390374331552,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,45,2026082903,0,0.25,0.75,169,158,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,45,2026082903,0,0.25,0.75,169,158,inference,24,ZLZ,0.125,0.3,-0.175,0.0,0.00875,0.004755434782608695,0.5434782608695651,0.0,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
main,sbm,200,45,2026082903,1,0.5,0.8,134,12,balance,34,LOO,0.7058823529411765,0.7,0.005882352941176561,0.0,0.0061764705882352946,0.006291286568103178,1.0185892538833716,0.0,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,sbm,200,45,2026082903,1,0.5,0.8,134,12,balance,34,ZLZ,0.6764705882352942,0.7,-0.0235294117647058,0.0,0.0061764705882352946,0.006632064590542101,1.073762838468721,0.0,1.0,0.3192290902831454,1.0,0.8744583914921856,0.0
main,sbm,200,45,2026082903,1,0.5,0.8,134,12,inference,24,LOO,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.009661835748792272,1.1042097998619738,1.1868783374443498e-15,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,45,2026082903,1,0.5,0.8,134,12,inference,24,ZLZ,0.75,0.7,0.050000000000000044,-1.1102230246251565e-16,0.00875,0.008152173913043478,0.9316770186335402,1.1868783374443498e-15,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,45,2026082903,2,0.75,0.25,158,169,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,45,2026082903,2,0.75,0.25,158,169,balance,34,ZLZ,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,45,2026082903,2,0.75,0.25,158,169,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,45,2026082903,2,0.75,0.25,158,169,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,45,2026082903,3,0.5,0.2,134,11,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,45,2026082903,3,0.5,0.2,134,11,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,45,2026082903,3,0.5,0.2,134,11,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,45,2026082903,3,0.5,0.2,134,11,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,46,2026082903,0,0.25,0.75,77,146,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,46,2026082903,0,0.25,0.75,77,146,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,46,2026082903,0,0.25,0.75,77,146,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,46,2026082903,0,0.25,0.75,77,146,inference,24,ZLZ,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,46,2026082903,1,0.5,0.8,167,105,balance,34,LOO,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,46,2026082903,1,0.5,0.8,167,105,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,46,2026082903,1,0.5,0.8,167,105,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,46,2026082903,1,0.5,0.8,167,105,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,46,2026082903,2,0.75,0.25,146,77,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,46,2026082903,2,0.75,0.25,146,77,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,46,2026082903,2,0.75,0.25,146,77,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,46,2026082903,2,0.75,0.25,146,77,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,46,2026082903,3,0.5,0.2,167,154,balance,34,LOO,0.8235294117647058,0.7,0.12352941176470589,0.0,0.0061764705882352946,0.004403900597672225,0.7130124777183602,0.0,1.0,0.2601338332196572,1.0,0.6827695518345487,0.0
main,sbm,200,46,2026082903,3,0.5,0.2,167,154,balance,34,ZLZ,0.8235294117647058,0.7,0.12352941176470589,0.0,0.0061764705882352946,0.004403900597672226,0.7130124777183603,0.0,1.0,0.2601338332196572,1.0,0.6827695518345487,0.0
main,sbm,200,46,2026082903,3,0.5,0.2,167,154,inference,24,LOO,0.7916666666666666,0.7,0.09166666666666667,-1.1102230246251565e-16,0.00875,0.007170893719806763,0.8195307108350586,1.1868783374443498e-15,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,sbm,200,46,2026082903,3,0.5,0.2,167,154,inference,24,ZLZ,0.7916666666666666,0.7,0.09166666666666667,-1.1102230246251565e-16,0.00875,0.007170893719806763,0.8195307108350586,1.1868783374443498e-15,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,sbm,200,47,2026082903,0,0.25,0.75,172,49,balance,34,LOO,0.47058823529411764,0.3,0.17058823529411765,5.551115123125783e-17,0.006176470588235294,0.0075495438817238135,1.222307104660046,7.063338916872295e-16,0.0,0.34059513758517057,1.0,1.0,1.0
main,sbm,200,47,2026082903,0,0.25,0.75,172,49,balance,34,ZLZ,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,47,2026082903,0,0.25,0.75,172,49,inference,24,LOO,0.4583333333333333,0.3,0.15833333333333333,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,1.0,0.4072592392700146,1.0,1.0,1.0
main,sbm,200,47,2026082903,0,0.25,0.75,172,49,inference,24,ZLZ,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,47,2026082903,1,0.5,0.8,92,142,balance,34,LOO,0.7058823529411765,0.7,0.005882352941176561,0.0,0.0061764705882352946,0.006291286568103178,1.0185892538833716,0.0,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,sbm,200,47,2026082903,1,0.5,0.8,92,142,balance,34,ZLZ,0.7058823529411765,0.7,0.005882352941176561,-0.020588235294117685,0.0059948096885813155,0.006291286568103178,1.0494555949101405,0.2659080117391557,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,sbm,200,47,2026082903,1,0.5,0.8,92,142,inference,24,LOO,0.7916666666666666,0.7,0.09166666666666667,-1.1102230246251565e-16,0.00875,0.007170893719806763,0.8195307108350586,1.1868783374443498e-15,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,sbm,200,47,2026082903,1,0.5,0.8,92,142,inference,24,ZLZ,0.7916666666666666,0.7,0.09166666666666667,-1.1102230246251565e-16,0.00875,0.007170893719806764,0.8195307108350587,1.1868783374443498e-15,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,sbm,200,47,2026082903,2,0.75,0.25,49,172,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,47,2026082903,2,0.75,0.25,49,172,balance,34,ZLZ,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913495,1.1204481792717087,7.063338916872295e-16,1.0,0.3260950174940419,1.0,0.9090554529102617,0.0
main,sbm,200,47,2026082903,2,0.75,0.25,49,172,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,47,2026082903,2,0.75,0.25,49,172,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,47,2026082903,3,0.5,0.2,92,82,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,47,2026082903,3,0.5,0.2,92,82,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,47,2026082903,3,0.5,0.2,92,82,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806764,0.8195307108350587,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,47,2026082903,3,0.5,0.2,92,82,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,48,2026082903,0,0.25,0.75,120,155,balance,34,LOO,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,48,2026082903,0,0.25,0.75,120,155,balance,34,ZLZ,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,48,2026082903,0,0.25,0.75,120,155,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,48,2026082903,0,0.25,0.75,120,155,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,48,2026082903,1,0.5,0.8,88,40,balance,34,LOO,0.7058823529411765,0.7,0.005882352941176561,0.0,0.0061764705882352946,0.0062912865681031774,1.0185892538833716,0.0,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,sbm,200,48,2026082903,1,0.5,0.8,88,40,balance,34,ZLZ,0.6764705882352942,0.7,-0.0235294117647058,0.0,0.0061764705882352946,0.0066320645905421,1.0737628384687208,0.0,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,sbm,200,48,2026082903,1,0.5,0.8,88,40,inference,24,LOO,0.625,0.7,-0.07499999999999996,-1.1102230246251565e-16,0.00875,0.010190217391304348,1.1645962732919253,1.1868783374443498e-15,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,48,2026082903,1,0.5,0.8,88,40,inference,24,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.009661835748792272,1.1042097998619738,1.1868783374443498e-15,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,48,2026082903,2,0.75,0.25,155,120,balance,34,LOO,0.47058823529411764,0.3,0.17058823529411765,5.551115123125783e-17,0.006176470588235294,0.0075495438817238135,1.222307104660046,7.063338916872295e-16,0.0,0.34059513758517057,1.0,1.0,1.0
main,sbm,200,48,2026082903,2,0.75,0.25,155,120,balance,34,ZLZ,0.4411764705882353,0.3,0.1411764705882353,5.551115123125783e-17,0.006176470588235294,0.007470902799622523,1.209574738986504,7.063338916872295e-16,1.0,0.338816560741404,1.0,1.0,1.0
main,sbm,200,48,2026082903,2,0.75,0.25,155,120,inference,24,LOO,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,48,2026082903,2,0.75,0.25,155,120,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,48,2026082903,3,0.5,0.2,88,126,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,48,2026082903,3,0.5,0.2,88,126,balance,34,ZLZ,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913495,1.1204481792717087,7.063338916872295e-16,1.0,0.3260950174940419,1.0,0.9090554529102617,0.0
main,sbm,200,48,2026082903,3,0.5,0.2,88,126,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,48,2026082903,3,0.5,0.2,88,126,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,49,2026082903,0,0.25,0.75,40,15,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,49,2026082903,0,0.25,0.75,40,15,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,49,2026082903,0,0.25,0.75,40,15,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,49,2026082903,0,0.25,0.75,40,15,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,49,2026082903,1,0.5,0.8,10,198,balance,34,LOO,0.7058823529411765,0.7,0.005882352941176561,0.0,0.0061764705882352946,0.006291286568103178,1.0185892538833716,0.0,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,sbm,200,49,2026082903,1,0.5,0.8,10,198,balance,34,ZLZ,0.7352941176470589,0.7,0.03529411764705892,0.0,0.0061764705882352946,0.005898081157596729,0.9549274255156609,0.0,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,49,2026082903,1,0.5,0.8,10,198,inference,24,LOO,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.009661835748792272,1.1042097998619738,1.1868783374443498e-15,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,49,2026082903,1,0.5,0.8,10,198,inference,24,ZLZ,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,49,2026082903,2,0.75,0.25,15,40,balance,34,LOO,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,49,2026082903,2,0.75,0.25,15,40,balance,34,ZLZ,0.14705882352941177,0.3,-0.15294117647058822,5.551115123125783e-17,0.006176470588235294,0.0038009856348956697,0.6153976742212037,7.063338916872295e-16,0.0,0.24167192467890536,1.0,0.6394149545415033,0.0
main,sbm,200,49,2026082903,2,0.75,0.25,15,40,inference,24,LOO,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,49,2026082903,2,0.75,0.25,15,40,inference,24,ZLZ,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,49,2026082903,3,0.5,0.2,10,19,balance,34,LOO,0.5,0.3,0.2,5.551115123125783e-17,0.006176470588235294,0.007575757575757576,1.2265512265512266,7.063338916872295e-16,0.0,0.3411859361863223,1.0,1.0,1.0
main,sbm,200,49,2026082903,3,0.5,0.2,10,19,balance,34,ZLZ,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453706,1.1883541295306,7.063338916872295e-16,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,sbm,200,49,2026082903,3,0.5,0.2,10,19,inference,24,LOO,0.5,0.3,0.2,0.0,0.00875,0.010869565217391304,1.2422360248447204,0.0,1.0,0.408680741809339,1.0,1.0,1.0
main,sbm,200,49,2026082903,3,0.5,0.2,10,19,inference,24,ZLZ,0.5833333333333334,0.3,0.2833333333333334,0.0,0.00875,0.010567632850241546,1.2077294685990336,0.0,0.0,0.40296464572673063,1.0,1.0,1.0
main,sbm,200,50,2026082903,0,0.25,0.75,140,194,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,50,2026082903,0,0.25,0.75,140,194,balance,34,ZLZ,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,50,2026082903,0,0.25,0.75,140,194,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,50,2026082903,0,0.25,0.75,140,194,inference,24,ZLZ,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,50,2026082903,1,0.5,0.8,17,16,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,50,2026082903,1,0.5,0.8,17,16,balance,34,ZLZ,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,50,2026082903,1,0.5,0.8,17,16,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,50,2026082903,1,0.5,0.8,17,16,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,50,2026082903,2,0.75,0.25,194,140,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,50,2026082903,2,0.75,0.25,194,140,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,50,2026082903,2,0.75,0.25,194,140,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,50,2026082903,2,0.75,0.25,194,140,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,50,2026082903,3,0.5,0.2,17,101,balance,34,LOO,0.7058823529411765,0.7,0.005882352941176561,0.0,0.0061764705882352946,0.006291286568103178,1.0185892538833716,0.0,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,sbm,200,50,2026082903,3,0.5,0.2,17,101,balance,34,ZLZ,0.6470588235294118,0.7,-0.05294117647058816,0.0,0.0061764705882352946,0.006920415224913495,1.1204481792717087,0.0,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,sbm,200,50,2026082903,3,0.5,0.2,17,101,inference,24,LOO,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.009661835748792272,1.1042097998619738,1.1868783374443498e-15,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,50,2026082903,3,0.5,0.2,17,101,inference,24,ZLZ,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,51,2026082903,0,0.25,0.75,90,10,balance,34,LOO,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,51,2026082903,0,0.25,0.75,90,10,balance,34,ZLZ,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,51,2026082903,0,0.25,0.75,90,10,inference,24,LOO,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,51,2026082903,0,0.25,0.75,90,10,inference,24,ZLZ,0.5,0.3,0.2,0.0,0.00875,0.010869565217391304,1.2422360248447204,0.0,1.0,0.408680741809339,1.0,1.0,1.0
main,sbm,200,51,2026082903,1,0.5,0.8,125,197,balance,34,LOO,0.7647058823529411,0.7,0.06470588235294117,0.0,0.0061764705882352946,0.005452448359022754,0.8827773533655886,0.0,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,51,2026082903,1,0.5,0.8,125,197,balance,34,ZLZ,0.7352941176470589,0.7,0.03529411764705892,0.0,0.0061764705882352946,0.0058980811575967285,0.9549274255156608,0.0,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,51,2026082903,1,0.5,0.8,125,197,inference,24,LOO,0.75,0.7,0.050000000000000044,-1.1102230246251565e-16,0.00875,0.008152173913043478,0.9316770186335402,1.1868783374443498e-15,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,51,2026082903,1,0.5,0.8,125,197,inference,24,ZLZ,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,51,2026082903,2,0.75,0.25,10,90,balance,34,LOO,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453706,1.1883541295306,7.063338916872295e-16,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,sbm,200,51,2026082903,2,0.75,0.25,10,90,balance,34,ZLZ,0.4411764705882353,0.3,0.1411764705882353,5.551115123125783e-17,0.006176470588235294,0.007470902799622523,1.209574738986504,7.063338916872295e-16,1.0,0.338816560741404,1.0,1.0,1.0
main,sbm,200,51,2026082903,2,0.75,0.25,10,90,inference,24,LOO,0.4583333333333333,0.3,0.15833333333333333,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,1.0,0.4072592392700146,1.0,1.0,1.0
main,sbm,200,51,2026082903,2,0.75,0.25,10,90,inference,24,ZLZ,0.4583333333333333,0.3,0.15833333333333333,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,1.0,0.4072592392700146,1.0,1.0,1.0
main,sbm,200,51,2026082903,3,0.5,0.2,125,199,balance,34,LOO,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,51,2026082903,3,0.5,0.2,125,199,balance,34,ZLZ,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,51,2026082903,3,0.5,0.2,125,199,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,51,2026082903,3,0.5,0.2,125,199,inference,24,ZLZ,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,52,2026082903,0,0.25,0.75,180,158,balance,34,LOO,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,52,2026082903,0,0.25,0.75,180,158,balance,34,ZLZ,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453706,1.1883541295306,7.063338916872295e-16,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,sbm,200,52,2026082903,0,0.25,0.75,180,158,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,52,2026082903,0,0.25,0.75,180,158,inference,24,ZLZ,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,52,2026082903,1,0.5,0.8,21,121,balance,34,LOO,0.6176470588235294,0.7,-0.08235294117647052,0.0,0.0061764705882352946,0.007156338471217364,1.158645276292335,0.0,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,52,2026082903,1,0.5,0.8,21,121,balance,34,ZLZ,0.6176470588235294,0.7,-0.08235294117647052,0.0,0.0061764705882352946,0.007156338471217364,1.158645276292335,0.0,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,52,2026082903,1,0.5,0.8,21,121,inference,24,LOO,0.625,0.7,-0.07499999999999996,-1.1102230246251565e-16,0.00875,0.010190217391304348,1.1645962732919253,1.1868783374443498e-15,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,52,2026082903,1,0.5,0.8,21,121,inference,24,ZLZ,0.625,0.7,-0.07499999999999996,-1.1102230246251565e-16,0.00875,0.010190217391304348,1.1645962732919253,1.1868783374443498e-15,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,52,2026082903,2,0.75,0.25,158,180,balance,34,LOO,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453706,1.1883541295306,7.063338916872295e-16,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,sbm,200,52,2026082903,2,0.75,0.25,158,180,balance,34,ZLZ,0.4411764705882353,0.3,0.1411764705882353,5.551115123125783e-17,0.006176470588235294,0.007470902799622522,1.2095747389865035,7.063338916872295e-16,1.0,0.338816560741404,1.0,1.0,1.0
main,sbm,200,52,2026082903,2,0.75,0.25,158,180,inference,24,LOO,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,52,2026082903,2,0.75,0.25,158,180,inference,24,ZLZ,0.4583333333333333,0.3,0.15833333333333333,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,1.0,0.4072592392700146,1.0,1.0,1.0
main,sbm,200,52,2026082903,3,0.5,0.2,21,196,balance,34,LOO,0.47058823529411764,0.3,0.17058823529411765,5.551115123125783e-17,0.006176470588235294,0.0075495438817238135,1.222307104660046,7.063338916872295e-16,0.0,0.34059513758517057,1.0,1.0,1.0
main,sbm,200,52,2026082903,3,0.5,0.2,21,196,balance,34,ZLZ,0.5,0.3,0.2,5.551115123125783e-17,0.006176470588235294,0.007575757575757576,1.2265512265512266,7.063338916872295e-16,0.0,0.3411859361863223,1.0,1.0,1.0
main,sbm,200,52,2026082903,3,0.5,0.2,21,196,inference,24,LOO,0.5,0.3,0.2,0.0,0.00875,0.010869565217391304,1.2422360248447204,0.0,1.0,0.408680741809339,1.0,1.0,1.0
main,sbm,200,52,2026082903,3,0.5,0.2,21,196,inference,24,ZLZ,0.5833333333333334,0.3,0.2833333333333334,0.0,0.00875,0.010567632850241546,1.2077294685990336,0.0,0.0,0.40296464572673063,1.0,1.0,1.0
main,sbm,200,53,2026082903,0,0.25,0.75,76,127,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,53,2026082903,0,0.25,0.75,76,127,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,53,2026082903,0,0.25,0.75,76,127,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,53,2026082903,0,0.25,0.75,76,127,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,53,2026082903,1,0.5,0.8,135,10,balance,34,LOO,0.5588235294117647,0.7,-0.14117647058823524,0.0,0.0061764705882352946,0.007470902799622523,1.2095747389865037,0.0,1.0,0.338816560741404,1.0,1.0,1.0
main,sbm,200,53,2026082903,1,0.5,0.8,135,10,balance,34,ZLZ,0.6470588235294118,0.7,-0.05294117647058816,0.0,0.0061764705882352946,0.006920415224913495,1.1204481792717087,0.0,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,sbm,200,53,2026082903,1,0.5,0.8,135,10,inference,24,LOO,0.5833333333333334,0.7,-0.11666666666666659,-1.1102230246251565e-16,0.00875,0.010567632850241546,1.2077294685990336,1.1868783374443498e-15,1.0,0.40296464572673063,1.0,1.0,1.0
main,sbm,200,53,2026082903,1,0.5,0.8,135,10,inference,24,ZLZ,0.5416666666666666,0.7,-0.15833333333333333,-1.1102230246251565e-16,0.00875,0.010794082125603866,1.2336093857832988,1.1868783374443498e-15,1.0,0.40725923927001473,1.0,1.0,1.0
main,sbm,200,53,2026082903,2,0.75,0.25,127,76,balance,34,LOO,0.47058823529411764,0.3,0.17058823529411765,5.551115123125783e-17,0.006176470588235294,0.0075495438817238135,1.222307104660046,7.063338916872295e-16,0.0,0.34059513758517057,1.0,1.0,1.0
main,sbm,200,53,2026082903,2,0.75,0.25,127,76,balance,34,ZLZ,0.4411764705882353,0.3,0.1411764705882353,5.551115123125783e-17,0.006176470588235294,0.007470902799622522,1.2095747389865035,7.063338916872295e-16,1.0,0.338816560741404,1.0,1.0,1.0
main,sbm,200,53,2026082903,2,0.75,0.25,127,76,inference,24,LOO,0.4583333333333333,0.3,0.15833333333333333,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,1.0,0.4072592392700146,1.0,1.0,1.0
main,sbm,200,53,2026082903,2,0.75,0.25,127,76,inference,24,ZLZ,0.5416666666666666,0.3,0.24166666666666664,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,0.0,0.40725923927001473,1.0,1.0,1.0
main,sbm,200,53,2026082903,3,0.5,0.2,135,153,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103176,1.0185892538833714,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,53,2026082903,3,0.5,0.2,135,153,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103176,1.0185892538833714,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,53,2026082903,3,0.5,0.2,135,153,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,53,2026082903,3,0.5,0.2,135,153,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,54,2026082903,0,0.25,0.75,102,73,balance,34,LOO,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,54,2026082903,0,0.25,0.75,102,73,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,54,2026082903,0,0.25,0.75,102,73,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,54,2026082903,0,0.25,0.75,102,73,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,54,2026082903,1,0.5,0.8,0,119,balance,34,LOO,0.6764705882352942,0.7,-0.0235294117647058,0.0,0.0061764705882352946,0.0066320645905421,1.0737628384687208,0.0,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,sbm,200,54,2026082903,1,0.5,0.8,0,119,balance,34,ZLZ,0.7058823529411765,0.7,0.005882352941176561,0.0,0.0061764705882352946,0.006291286568103178,1.0185892538833716,0.0,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,sbm,200,54,2026082903,1,0.5,0.8,0,119,inference,24,LOO,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,54,2026082903,1,0.5,0.8,0,119,inference,24,ZLZ,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,54,2026082903,2,0.75,0.25,73,102,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,54,2026082903,2,0.75,0.25,73,102,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,54,2026082903,2,0.75,0.25,73,102,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,54,2026082903,2,0.75,0.25,73,102,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,54,2026082903,3,0.5,0.2,0,40,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.006632064590542101,1.0737628384687212,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,54,2026082903,3,0.5,0.2,0,40,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.0062912865681031774,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,54,2026082903,3,0.5,0.2,0,40,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,54,2026082903,3,0.5,0.2,0,40,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,55,2026082903,0,0.25,0.75,84,38,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,55,2026082903,0,0.25,0.75,84,38,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,55,2026082903,0,0.25,0.75,84,38,inference,24,LOO,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,55,2026082903,0,0.25,0.75,84,38,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,55,2026082903,1,0.5,0.8,197,6,balance,34,LOO,0.6764705882352942,0.7,-0.0235294117647058,0.0,0.0061764705882352946,0.0066320645905421,1.0737628384687208,0.0,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,sbm,200,55,2026082903,1,0.5,0.8,197,6,balance,34,ZLZ,0.6470588235294118,0.7,-0.05294117647058816,-0.020588235294117685,0.0059948096885813155,0.006920415224913496,1.1544011544011545,0.2659080117391557,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,sbm,200,55,2026082903,1,0.5,0.8,197,6,inference,24,LOO,0.625,0.7,-0.07499999999999996,-1.1102230246251565e-16,0.00875,0.010190217391304348,1.1645962732919253,1.1868783374443498e-15,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,55,2026082903,1,0.5,0.8,197,6,inference,24,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,-0.029166666666666674,0.008385416666666668,0.009661835748792272,1.152218921595103,0.3185110286353031,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,55,2026082903,2,0.75,0.25,38,84,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,55,2026082903,2,0.75,0.25,38,84,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,55,2026082903,2,0.75,0.25,38,84,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,55,2026082903,2,0.75,0.25,38,84,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,55,2026082903,3,0.5,0.2,197,190,balance,34,LOO,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,55,2026082903,3,0.5,0.2,197,190,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,55,2026082903,3,0.5,0.2,197,190,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,55,2026082903,3,0.5,0.2,197,190,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,56,2026082903,0,0.25,0.75,10,58,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,56,2026082903,0,0.25,0.75,10,58,balance,34,ZLZ,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453707,1.1883541295306004,7.063338916872295e-16,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,56,2026082903,0,0.25,0.75,10,58,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,56,2026082903,0,0.25,0.75,10,58,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,56,2026082903,1,0.5,0.8,85,138,balance,34,LOO,0.7647058823529411,0.7,0.06470588235294117,0.0,0.0061764705882352946,0.005452448359022754,0.8827773533655886,0.0,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,56,2026082903,1,0.5,0.8,85,138,balance,34,ZLZ,0.7058823529411765,0.7,0.005882352941176561,0.0,0.0061764705882352946,0.006291286568103178,1.0185892538833716,0.0,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,sbm,200,56,2026082903,1,0.5,0.8,85,138,inference,24,LOO,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,56,2026082903,1,0.5,0.8,85,138,inference,24,ZLZ,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,56,2026082903,2,0.75,0.25,58,10,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,56,2026082903,2,0.75,0.25,58,10,balance,34,ZLZ,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,56,2026082903,2,0.75,0.25,58,10,inference,24,LOO,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,56,2026082903,2,0.75,0.25,58,10,inference,24,ZLZ,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,56,2026082903,3,0.5,0.2,85,46,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,56,2026082903,3,0.5,0.2,85,46,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,56,2026082903,3,0.5,0.2,85,46,inference,24,LOO,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,56,2026082903,3,0.5,0.2,85,46,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,57,2026082903,0,0.25,0.75,10,65,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,57,2026082903,0,0.25,0.75,10,65,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,57,2026082903,0,0.25,0.75,10,65,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,57,2026082903,0,0.25,0.75,10,65,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,57,2026082903,1,0.5,0.8,160,55,balance,34,LOO,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,57,2026082903,1,0.5,0.8,160,55,balance,34,ZLZ,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,57,2026082903,1,0.5,0.8,160,55,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,57,2026082903,1,0.5,0.8,160,55,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,57,2026082903,2,0.75,0.25,65,10,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,57,2026082903,2,0.75,0.25,65,10,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,57,2026082903,2,0.75,0.25,65,10,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,57,2026082903,2,0.75,0.25,65,10,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,57,2026082903,3,0.5,0.2,160,102,balance,34,LOO,0.7352941176470589,0.7,0.03529411764705892,0.0,0.0061764705882352946,0.00589808115759673,0.954927425515661,0.0,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,57,2026082903,3,0.5,0.2,160,102,balance,34,ZLZ,0.6764705882352942,0.7,-0.0235294117647058,0.0,0.0061764705882352946,0.0066320645905421,1.0737628384687208,0.0,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,sbm,200,57,2026082903,3,0.5,0.2,160,102,inference,24,LOO,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,57,2026082903,3,0.5,0.2,160,102,inference,24,ZLZ,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,58,2026082903,0,0.25,0.75,70,165,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,58,2026082903,0,0.25,0.75,70,165,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.0062912865681031774,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,58,2026082903,0,0.25,0.75,70,165,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,58,2026082903,0,0.25,0.75,70,165,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,58,2026082903,1,0.5,0.8,119,7,balance,34,LOO,0.7352941176470589,0.7,0.03529411764705892,0.0,0.0061764705882352946,0.00589808115759673,0.954927425515661,0.0,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,58,2026082903,1,0.5,0.8,119,7,balance,34,ZLZ,0.7647058823529411,0.7,0.06470588235294117,-0.020588235294117685,0.0059948096885813155,0.005452448359022755,0.9095281822554551,0.2659080117391557,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,58,2026082903,1,0.5,0.8,119,7,inference,24,LOO,0.75,0.7,0.050000000000000044,-1.1102230246251565e-16,0.00875,0.008152173913043478,0.9316770186335402,1.1868783374443498e-15,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,58,2026082903,1,0.5,0.8,119,7,inference,24,ZLZ,0.7083333333333334,0.7,0.008333333333333415,-0.029166666666666674,0.008385416666666668,0.008982487922705314,1.0712035286704473,0.3185110286353031,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,58,2026082903,2,0.75,0.25,165,70,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,58,2026082903,2,0.75,0.25,165,70,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,58,2026082903,2,0.75,0.25,165,70,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,58,2026082903,2,0.75,0.25,165,70,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,58,2026082903,3,0.5,0.2,119,33,balance,34,LOO,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381252,0.8021390374331552,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,58,2026082903,3,0.5,0.2,119,33,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,58,2026082903,3,0.5,0.2,119,33,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,58,2026082903,3,0.5,0.2,119,33,inference,24,ZLZ,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,59,2026082903,0,0.25,0.75,16,173,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,59,2026082903,0,0.25,0.75,16,173,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,59,2026082903,0,0.25,0.75,16,173,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,59,2026082903,0,0.25,0.75,16,173,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,59,2026082903,1,0.5,0.8,110,147,balance,34,LOO,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453707,1.1883541295306004,7.063338916872295e-16,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,59,2026082903,1,0.5,0.8,110,147,balance,34,ZLZ,0.4411764705882353,0.3,0.1411764705882353,5.551115123125783e-17,0.006176470588235294,0.007470902799622522,1.2095747389865035,7.063338916872295e-16,1.0,0.338816560741404,1.0,1.0,1.0
main,sbm,200,59,2026082903,1,0.5,0.8,110,147,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,59,2026082903,1,0.5,0.8,110,147,inference,24,ZLZ,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,59,2026082903,2,0.75,0.25,173,16,balance,34,LOO,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381252,0.8021390374331552,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,59,2026082903,2,0.75,0.25,173,16,balance,34,ZLZ,0.17647058823529413,0.3,-0.12352941176470586,5.551115123125783e-17,0.006176470588235294,0.004403900597672225,0.7130124777183603,7.063338916872295e-16,1.0,0.26013383321965716,1.0,0.6827695518345487,0.0
main,sbm,200,59,2026082903,2,0.75,0.25,173,16,inference,24,LOO,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,59,2026082903,2,0.75,0.25,173,16,inference,24,ZLZ,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,59,2026082903,3,0.5,0.2,110,76,balance,34,LOO,0.7352941176470589,0.7,0.03529411764705892,0.0,0.0061764705882352946,0.005898081157596729,0.9549274255156609,0.0,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,59,2026082903,3,0.5,0.2,110,76,balance,34,ZLZ,0.7352941176470589,0.7,0.03529411764705892,-0.020588235294117685,0.0059948096885813155,0.00589808115759673,0.9838646202282568,0.2659080117391557,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,59,2026082903,3,0.5,0.2,110,76,inference,24,LOO,0.75,0.7,0.050000000000000044,-1.1102230246251565e-16,0.00875,0.008152173913043478,0.9316770186335402,1.1868783374443498e-15,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,59,2026082903,3,0.5,0.2,110,76,inference,24,ZLZ,0.7916666666666666,0.7,0.09166666666666667,-1.1102230246251565e-16,0.00875,0.007170893719806764,0.8195307108350587,1.1868783374443498e-15,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,sbm,200,60,2026082903,0,0.25,0.75,62,84,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,60,2026082903,0,0.25,0.75,62,84,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103176,1.0185892538833714,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,60,2026082903,0,0.25,0.75,62,84,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,60,2026082903,0,0.25,0.75,62,84,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,60,2026082903,1,0.5,0.8,133,127,balance,34,LOO,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,60,2026082903,1,0.5,0.8,133,127,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,60,2026082903,1,0.5,0.8,133,127,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,60,2026082903,1,0.5,0.8,133,127,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,60,2026082903,2,0.75,0.25,84,62,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,60,2026082903,2,0.75,0.25,84,62,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,60,2026082903,2,0.75,0.25,84,62,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,60,2026082903,2,0.75,0.25,84,62,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,60,2026082903,3,0.5,0.2,133,3,balance,34,LOO,0.6176470588235294,0.7,-0.08235294117647052,0.0,0.0061764705882352946,0.007156338471217364,1.158645276292335,0.0,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,60,2026082903,3,0.5,0.2,133,3,balance,34,ZLZ,0.6176470588235294,0.7,-0.08235294117647052,0.0,0.0061764705882352946,0.007156338471217364,1.158645276292335,0.0,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,60,2026082903,3,0.5,0.2,133,3,inference,24,LOO,0.5833333333333334,0.7,-0.11666666666666659,-1.1102230246251565e-16,0.00875,0.010567632850241546,1.2077294685990336,1.1868783374443498e-15,1.0,0.40296464572673063,1.0,1.0,1.0
main,sbm,200,60,2026082903,3,0.5,0.2,133,3,inference,24,ZLZ,0.5833333333333334,0.7,-0.11666666666666659,-1.1102230246251565e-16,0.00875,0.010567632850241544,1.2077294685990334,1.1868783374443498e-15,1.0,0.40296464572673063,1.0,1.0,1.0
main,sbm,200,61,2026082903,0,0.25,0.75,129,120,balance,34,LOO,0.4411764705882353,0.3,0.1411764705882353,5.551115123125783e-17,0.006176470588235294,0.007470902799622522,1.2095747389865035,7.063338916872295e-16,1.0,0.338816560741404,1.0,1.0,1.0
main,sbm,200,61,2026082903,0,0.25,0.75,129,120,balance,34,ZLZ,0.4411764705882353,0.3,0.1411764705882353,5.551115123125783e-17,0.006176470588235294,0.007470902799622523,1.209574738986504,7.063338916872295e-16,1.0,0.338816560741404,1.0,1.0,1.0
main,sbm,200,61,2026082903,0,0.25,0.75,129,120,inference,24,LOO,0.4583333333333333,0.3,0.15833333333333333,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,1.0,0.4072592392700146,1.0,1.0,1.0
main,sbm,200,61,2026082903,0,0.25,0.75,129,120,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,61,2026082903,1,0.5,0.8,20,179,balance,34,LOO,0.7941176470588235,0.7,0.09411764705882353,0.0,0.0061764705882352946,0.004954388172381252,0.8021390374331551,0.0,1.0,0.27591359622850486,1.0,0.7240985348178276,0.0
main,sbm,200,61,2026082903,1,0.5,0.8,20,179,balance,34,ZLZ,0.8235294117647058,0.7,0.12352941176470589,0.0,0.0061764705882352946,0.004403900597672226,0.7130124777183603,0.0,1.0,0.2601338332196572,1.0,0.6827695518345487,0.0
main,sbm,200,61,2026082903,1,0.5,0.8,20,179,inference,24,LOO,0.8333333333333334,0.7,0.13333333333333341,-1.1102230246251565e-16,0.00875,0.006038647342995169,0.6901311249137335,1.1868783374443498e-15,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
main,sbm,200,61,2026082903,1,0.5,0.8,20,179,inference,24,ZLZ,0.8333333333333334,0.7,0.13333333333333341,-1.1102230246251565e-16,0.00875,0.006038647342995169,0.6901311249137335,1.1868783374443498e-15,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
main,sbm,200,61,2026082903,2,0.75,0.25,120,129,balance,34,LOO,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381252,0.8021390374331552,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,61,2026082903,2,0.75,0.25,120,129,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,61,2026082903,2,0.75,0.25,120,129,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,61,2026082903,2,0.75,0.25,120,129,inference,24,ZLZ,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,61,2026082903,3,0.5,0.2,20,119,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,61,2026082903,3,0.5,0.2,20,119,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,61,2026082903,3,0.5,0.2,20,119,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,61,2026082903,3,0.5,0.2,20,119,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,62,2026082903,0,0.25,0.75,141,39,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,62,2026082903,0,0.25,0.75,141,39,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,62,2026082903,0,0.25,0.75,141,39,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,62,2026082903,0,0.25,0.75,141,39,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,62,2026082903,1,0.5,0.8,94,181,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,62,2026082903,1,0.5,0.8,94,181,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,62,2026082903,1,0.5,0.8,94,181,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,62,2026082903,1,0.5,0.8,94,181,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,62,2026082903,2,0.75,0.25,39,141,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,62,2026082903,2,0.75,0.25,39,141,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.006632064590542101,1.0737628384687212,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,62,2026082903,2,0.75,0.25,39,141,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,62,2026082903,2,0.75,0.25,39,141,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,62,2026082903,3,0.5,0.2,94,142,balance,34,LOO,0.6176470588235294,0.7,-0.08235294117647052,0.0,0.0061764705882352946,0.007156338471217364,1.158645276292335,0.0,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,62,2026082903,3,0.5,0.2,94,142,balance,34,ZLZ,0.6764705882352942,0.7,-0.0235294117647058,0.0,0.0061764705882352946,0.0066320645905421,1.0737628384687208,0.0,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,sbm,200,62,2026082903,3,0.5,0.2,94,142,inference,24,LOO,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.009661835748792272,1.1042097998619738,1.1868783374443498e-15,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,62,2026082903,3,0.5,0.2,94,142,inference,24,ZLZ,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,63,2026082903,0,0.25,0.75,111,83,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,63,2026082903,0,0.25,0.75,111,83,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,63,2026082903,0,0.25,0.75,111,83,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,63,2026082903,0,0.25,0.75,111,83,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,63,2026082903,1,0.5,0.8,9,169,balance,34,LOO,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,63,2026082903,1,0.5,0.8,9,169,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.006632064590542101,1.0737628384687212,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,63,2026082903,1,0.5,0.8,9,169,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,63,2026082903,1,0.5,0.8,9,169,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705312,1.0265700483091784,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,63,2026082903,2,0.75,0.25,83,111,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,63,2026082903,2,0.75,0.25,83,111,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,63,2026082903,2,0.75,0.25,83,111,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,63,2026082903,2,0.75,0.25,83,111,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,63,2026082903,3,0.5,0.2,9,93,balance,34,LOO,0.7058823529411765,0.7,0.005882352941176561,0.0,0.0061764705882352946,0.006291286568103178,1.0185892538833716,0.0,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,sbm,200,63,2026082903,3,0.5,0.2,9,93,balance,34,ZLZ,0.6470588235294118,0.7,-0.05294117647058816,0.0,0.0061764705882352946,0.006920415224913495,1.1204481792717087,0.0,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,sbm,200,63,2026082903,3,0.5,0.2,9,93,inference,24,LOO,0.75,0.7,0.050000000000000044,-1.1102230246251565e-16,0.00875,0.008152173913043478,0.9316770186335402,1.1868783374443498e-15,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,63,2026082903,3,0.5,0.2,9,93,inference,24,ZLZ,0.625,0.7,-0.07499999999999996,-1.1102230246251565e-16,0.00875,0.010190217391304348,1.1645962732919253,1.1868783374443498e-15,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,64,2026082903,0,0.25,0.75,174,9,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,64,2026082903,0,0.25,0.75,174,9,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,64,2026082903,0,0.25,0.75,174,9,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,64,2026082903,0,0.25,0.75,174,9,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,64,2026082903,1,0.5,0.8,161,190,balance,34,LOO,0.8235294117647058,0.7,0.12352941176470589,0.0,0.0061764705882352946,0.004403900597672226,0.7130124777183603,0.0,1.0,0.2601338332196572,1.0,0.6827695518345487,0.0
main,sbm,200,64,2026082903,1,0.5,0.8,161,190,balance,34,ZLZ,0.8823529411764706,0.7,0.1823529411764706,0.0,0.0061764705882352946,0.0031456432840515887,0.5092946269416858,0.0,0.0,0.21985321594443152,1.0,0.5935252291480068,0.0
main,sbm,200,64,2026082903,1,0.5,0.8,161,190,inference,24,LOO,0.75,0.7,0.050000000000000044,-1.1102230246251565e-16,0.00875,0.008152173913043478,0.9316770186335402,1.1868783374443498e-15,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,64,2026082903,1,0.5,0.8,161,190,inference,24,ZLZ,0.8333333333333334,0.7,0.13333333333333341,-1.1102230246251565e-16,0.00875,0.006038647342995169,0.6901311249137335,1.1868783374443498e-15,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
main,sbm,200,64,2026082903,2,0.75,0.25,9,174,balance,34,LOO,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,64,2026082903,2,0.75,0.25,9,174,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,64,2026082903,2,0.75,0.25,9,174,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,64,2026082903,2,0.75,0.25,9,174,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,64,2026082903,3,0.5,0.2,161,162,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,64,2026082903,3,0.5,0.2,161,162,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,64,2026082903,3,0.5,0.2,161,162,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,64,2026082903,3,0.5,0.2,161,162,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,65,2026082903,0,0.25,0.75,131,179,balance,34,LOO,0.47058823529411764,0.3,0.17058823529411765,5.551115123125783e-17,0.006176470588235294,0.0075495438817238135,1.222307104660046,7.063338916872295e-16,0.0,0.34059513758517057,1.0,1.0,1.0
main,sbm,200,65,2026082903,0,0.25,0.75,131,179,balance,34,ZLZ,0.4411764705882353,0.3,0.1411764705882353,5.551115123125783e-17,0.006176470588235294,0.007470902799622523,1.209574738986504,7.063338916872295e-16,1.0,0.338816560741404,1.0,1.0,1.0
main,sbm,200,65,2026082903,0,0.25,0.75,131,179,inference,24,LOO,0.4583333333333333,0.3,0.15833333333333333,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,1.0,0.4072592392700146,1.0,1.0,1.0
main,sbm,200,65,2026082903,0,0.25,0.75,131,179,inference,24,ZLZ,0.4583333333333333,0.3,0.15833333333333333,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,1.0,0.4072592392700146,1.0,1.0,1.0
main,sbm,200,65,2026082903,1,0.5,0.8,14,37,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,65,2026082903,1,0.5,0.8,14,37,balance,34,ZLZ,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,65,2026082903,1,0.5,0.8,14,37,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,65,2026082903,1,0.5,0.8,14,37,inference,24,ZLZ,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,65,2026082903,2,0.75,0.25,179,131,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,65,2026082903,2,0.75,0.25,179,131,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,65,2026082903,2,0.75,0.25,179,131,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,65,2026082903,2,0.75,0.25,179,131,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,65,2026082903,3,0.5,0.2,14,98,balance,34,LOO,0.7352941176470589,0.7,0.03529411764705892,0.0,0.0061764705882352946,0.00589808115759673,0.954927425515661,0.0,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,65,2026082903,3,0.5,0.2,14,98,balance,34,ZLZ,0.7352941176470589,0.7,0.03529411764705892,0.0,0.0061764705882352946,0.005898081157596729,0.9549274255156609,0.0,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,65,2026082903,3,0.5,0.2,14,98,inference,24,LOO,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.009661835748792272,1.1042097998619738,1.1868783374443498e-15,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,65,2026082903,3,0.5,0.2,14,98,inference,24,ZLZ,0.75,0.7,0.050000000000000044,-1.1102230246251565e-16,0.00875,0.008152173913043478,0.9316770186335402,1.1868783374443498e-15,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,66,2026082903,0,0.25,0.75,69,185,balance,34,LOO,0.4411764705882353,0.3,0.1411764705882353,5.551115123125783e-17,0.006176470588235294,0.007470902799622523,1.209574738986504,7.063338916872295e-16,1.0,0.338816560741404,1.0,1.0,1.0
main,sbm,200,66,2026082903,0,0.25,0.75,69,185,balance,34,ZLZ,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453707,1.1883541295306004,7.063338916872295e-16,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,66,2026082903,0,0.25,0.75,69,185,inference,24,LOO,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,66,2026082903,0,0.25,0.75,69,185,inference,24,ZLZ,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,66,2026082903,1,0.5,0.8,22,81,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,66,2026082903,1,0.5,0.8,22,81,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,66,2026082903,1,0.5,0.8,22,81,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,66,2026082903,1,0.5,0.8,22,81,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,66,2026082903,2,0.75,0.25,185,69,balance,34,LOO,0.14705882352941177,0.3,-0.15294117647058822,5.551115123125783e-17,0.006176470588235294,0.0038009856348956697,0.6153976742212037,7.063338916872295e-16,0.0,0.24167192467890536,1.0,0.6394149545415033,0.0
main,sbm,200,66,2026082903,2,0.75,0.25,185,69,balance,34,ZLZ,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381252,0.8021390374331552,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,66,2026082903,2,0.75,0.25,185,69,inference,24,LOO,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995169,0.6901311249137335,0.0,1.0,0.3046126399269074,1.0,0.8412701465976901,0.0
main,sbm,200,66,2026082903,2,0.75,0.25,185,69,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,66,2026082903,3,0.5,0.2,22,167,balance,34,LOO,0.7352941176470589,0.7,0.03529411764705892,0.0,0.0061764705882352946,0.00589808115759673,0.954927425515661,0.0,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,66,2026082903,3,0.5,0.2,22,167,balance,34,ZLZ,0.7352941176470589,0.7,0.03529411764705892,0.0,0.0061764705882352946,0.00589808115759673,0.954927425515661,0.0,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,66,2026082903,3,0.5,0.2,22,167,inference,24,LOO,0.7916666666666666,0.7,0.09166666666666667,-1.1102230246251565e-16,0.00875,0.007170893719806763,0.8195307108350586,1.1868783374443498e-15,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,sbm,200,66,2026082903,3,0.5,0.2,22,167,inference,24,ZLZ,0.75,0.7,0.050000000000000044,-1.1102230246251565e-16,0.00875,0.008152173913043478,0.9316770186335402,1.1868783374443498e-15,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,67,2026082903,0,0.25,0.75,73,132,balance,34,LOO,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453707,1.1883541295306004,7.063338916872295e-16,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,67,2026082903,0,0.25,0.75,73,132,balance,34,ZLZ,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,67,2026082903,0,0.25,0.75,73,132,inference,24,LOO,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,67,2026082903,0,0.25,0.75,73,132,inference,24,ZLZ,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,67,2026082903,1,0.5,0.8,9,27,balance,34,LOO,0.5,0.3,0.2,5.551115123125783e-17,0.006176470588235294,0.007575757575757576,1.2265512265512266,7.063338916872295e-16,0.0,0.3411859361863223,1.0,1.0,1.0
main,sbm,200,67,2026082903,1,0.5,0.8,9,27,balance,34,ZLZ,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,67,2026082903,1,0.5,0.8,9,27,inference,24,LOO,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,67,2026082903,1,0.5,0.8,9,27,inference,24,ZLZ,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,67,2026082903,2,0.75,0.25,132,73,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,67,2026082903,2,0.75,0.25,132,73,balance,34,ZLZ,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,67,2026082903,2,0.75,0.25,132,73,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,67,2026082903,2,0.75,0.25,132,73,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,67,2026082903,3,0.5,0.2,9,195,balance,34,LOO,0.7647058823529411,0.7,0.06470588235294117,0.0,0.0061764705882352946,0.005452448359022755,0.8827773533655888,0.0,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,67,2026082903,3,0.5,0.2,9,195,balance,34,ZLZ,0.7058823529411765,0.7,0.005882352941176561,-0.020588235294117685,0.0059948096885813155,0.006291286568103178,1.0494555949101405,0.2659080117391557,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,sbm,200,67,2026082903,3,0.5,0.2,9,195,inference,24,LOO,0.7916666666666666,0.7,0.09166666666666667,-1.1102230246251565e-16,0.00875,0.007170893719806763,0.8195307108350586,1.1868783374443498e-15,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,sbm,200,67,2026082903,3,0.5,0.2,9,195,inference,24,ZLZ,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,68,2026082903,0,0.25,0.75,176,127,balance,34,LOO,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381252,0.8021390374331552,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,68,2026082903,0,0.25,0.75,176,127,balance,34,ZLZ,0.17647058823529413,0.3,-0.12352941176470586,5.551115123125783e-17,0.006176470588235294,0.004403900597672225,0.7130124777183603,7.063338916872295e-16,1.0,0.26013383321965716,1.0,0.6827695518345487,0.0
main,sbm,200,68,2026082903,0,0.25,0.75,176,127,inference,24,LOO,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,68,2026082903,0,0.25,0.75,176,127,inference,24,ZLZ,0.125,0.3,-0.175,0.0,0.00875,0.004755434782608695,0.5434782608695651,0.0,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
main,sbm,200,68,2026082903,1,0.5,0.8,88,22,balance,34,LOO,0.6764705882352942,0.7,-0.0235294117647058,0.0,0.0061764705882352946,0.0066320645905421,1.0737628384687208,0.0,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,sbm,200,68,2026082903,1,0.5,0.8,88,22,balance,34,ZLZ,0.6764705882352942,0.7,-0.0235294117647058,0.0,0.0061764705882352946,0.0066320645905421,1.0737628384687208,0.0,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,sbm,200,68,2026082903,1,0.5,0.8,88,22,inference,24,LOO,0.625,0.7,-0.07499999999999996,-1.1102230246251565e-16,0.00875,0.010190217391304348,1.1645962732919253,1.1868783374443498e-15,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,68,2026082903,1,0.5,0.8,88,22,inference,24,ZLZ,0.625,0.7,-0.07499999999999996,-1.1102230246251565e-16,0.00875,0.010190217391304348,1.1645962732919253,1.1868783374443498e-15,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,68,2026082903,2,0.75,0.25,127,176,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103176,1.0185892538833714,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,68,2026082903,2,0.75,0.25,127,176,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,68,2026082903,2,0.75,0.25,127,176,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,68,2026082903,2,0.75,0.25,127,176,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,68,2026082903,3,0.5,0.2,88,125,balance,34,LOO,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381252,0.8021390374331552,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,68,2026082903,3,0.5,0.2,88,125,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,68,2026082903,3,0.5,0.2,88,125,inference,24,LOO,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,68,2026082903,3,0.5,0.2,88,125,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,69,2026082903,0,0.25,0.75,30,6,balance,34,LOO,0.08823529411764706,0.3,-0.2117647058823529,5.551115123125783e-17,0.006176470588235294,0.0024378735451399806,0.3947033358798064,7.063338916872295e-16,0.0,0.18500817685715648,1.0,0.5442455089257877,0.0
main,sbm,200,69,2026082903,0,0.25,0.75,30,6,balance,34,ZLZ,0.058823529411764705,0.3,-0.24117647058823527,5.551115123125783e-17,0.006176470588235294,0.0016776764181608474,0.27162380103556577,7.063338916872295e-16,0.0,0.1391025732203111,1.0,0.48992073650714124,0.0
main,sbm,200,69,2026082903,0,0.25,0.75,30,6,inference,24,LOO,0.125,0.3,-0.175,0.0,0.00875,0.004755434782608695,0.5434782608695651,0.0,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
main,sbm,200,69,2026082903,0,0.25,0.75,30,6,inference,24,ZLZ,0.08333333333333333,0.3,-0.21666666666666667,0.0,0.00875,0.0033212560386473426,0.3795721187025534,0.0,0.0,0.19628672330214064,1.0,0.6984964457077149,0.0
main,sbm,200,69,2026082903,1,0.5,0.8,7,108,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,69,2026082903,1,0.5,0.8,7,108,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,69,2026082903,1,0.5,0.8,7,108,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,69,2026082903,1,0.5,0.8,7,108,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705312,1.0265700483091784,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,69,2026082903,2,0.75,0.25,6,30,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,69,2026082903,2,0.75,0.25,6,30,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,69,2026082903,2,0.75,0.25,6,30,inference,24,LOO,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,69,2026082903,2,0.75,0.25,6,30,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,69,2026082903,3,0.5,0.2,7,14,balance,34,LOO,0.7352941176470589,0.7,0.03529411764705892,0.0,0.0061764705882352946,0.00589808115759673,0.954927425515661,0.0,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,69,2026082903,3,0.5,0.2,7,14,balance,34,ZLZ,0.7058823529411765,0.7,0.005882352941176561,0.0,0.0061764705882352946,0.006291286568103178,1.0185892538833716,0.0,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,sbm,200,69,2026082903,3,0.5,0.2,7,14,inference,24,LOO,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.009661835748792272,1.1042097998619738,1.1868783374443498e-15,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,69,2026082903,3,0.5,0.2,7,14,inference,24,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.009661835748792272,1.1042097998619738,1.1868783374443498e-15,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,70,2026082903,0,0.25,0.75,119,136,balance,34,LOO,0.5,0.3,0.2,5.551115123125783e-17,0.006176470588235294,0.007575757575757576,1.2265512265512266,7.063338916872295e-16,0.0,0.3411859361863223,1.0,1.0,1.0
main,sbm,200,70,2026082903,0,0.25,0.75,119,136,balance,34,ZLZ,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453707,1.1883541295306004,7.063338916872295e-16,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,70,2026082903,0,0.25,0.75,119,136,inference,24,LOO,0.5,0.3,0.2,0.0,0.00875,0.010869565217391304,1.2422360248447204,0.0,1.0,0.408680741809339,1.0,1.0,1.0
main,sbm,200,70,2026082903,0,0.25,0.75,119,136,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,70,2026082903,1,0.5,0.8,21,41,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,70,2026082903,1,0.5,0.8,21,41,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,70,2026082903,1,0.5,0.8,21,41,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,70,2026082903,1,0.5,0.8,21,41,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,70,2026082903,2,0.75,0.25,136,119,balance,34,LOO,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453707,1.1883541295306004,7.063338916872295e-16,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,70,2026082903,2,0.75,0.25,136,119,balance,34,ZLZ,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,70,2026082903,2,0.75,0.25,136,119,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,70,2026082903,2,0.75,0.25,136,119,inference,24,ZLZ,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,70,2026082903,3,0.5,0.2,21,46,balance,34,LOO,0.7352941176470589,0.7,0.03529411764705892,0.0,0.0061764705882352946,0.00589808115759673,0.954927425515661,0.0,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,70,2026082903,3,0.5,0.2,21,46,balance,34,ZLZ,0.7352941176470589,0.7,0.03529411764705892,0.0,0.0061764705882352946,0.00589808115759673,0.954927425515661,0.0,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,70,2026082903,3,0.5,0.2,21,46,inference,24,LOO,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,70,2026082903,3,0.5,0.2,21,46,inference,24,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.009661835748792272,1.1042097998619738,1.1868783374443498e-15,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,71,2026082903,0,0.25,0.75,151,33,balance,34,LOO,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453707,1.1883541295306004,7.063338916872295e-16,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,71,2026082903,0,0.25,0.75,151,33,balance,34,ZLZ,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,71,2026082903,0,0.25,0.75,151,33,inference,24,LOO,0.4583333333333333,0.3,0.15833333333333333,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,1.0,0.4072592392700146,1.0,1.0,1.0
main,sbm,200,71,2026082903,0,0.25,0.75,151,33,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,71,2026082903,1,0.5,0.8,6,4,balance,34,LOO,0.6176470588235294,0.7,-0.08235294117647052,0.0,0.0061764705882352946,0.007156338471217364,1.158645276292335,0.0,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,71,2026082903,1,0.5,0.8,6,4,balance,34,ZLZ,0.6176470588235294,0.7,-0.08235294117647052,-0.020588235294117685,0.0059948096885813155,0.007156338471217364,1.1937557392102844,0.2659080117391557,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,71,2026082903,1,0.5,0.8,6,4,inference,24,LOO,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.009661835748792272,1.1042097998619738,1.1868783374443498e-15,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,71,2026082903,1,0.5,0.8,6,4,inference,24,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,-0.029166666666666674,0.008385416666666668,0.009661835748792272,1.152218921595103,0.3185110286353031,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,71,2026082903,2,0.75,0.25,33,151,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,71,2026082903,2,0.75,0.25,33,151,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,71,2026082903,2,0.75,0.25,33,151,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,71,2026082903,2,0.75,0.25,33,151,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705312,1.0265700483091784,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,71,2026082903,3,0.5,0.2,6,108,balance,34,LOO,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,71,2026082903,3,0.5,0.2,6,108,balance,34,ZLZ,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,71,2026082903,3,0.5,0.2,6,108,inference,24,LOO,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,71,2026082903,3,0.5,0.2,6,108,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,72,2026082903,0,0.25,0.75,66,18,balance,34,LOO,0.47058823529411764,0.3,0.17058823529411765,5.551115123125783e-17,0.006176470588235294,0.0075495438817238135,1.222307104660046,7.063338916872295e-16,0.0,0.34059513758517057,1.0,1.0,1.0
main,sbm,200,72,2026082903,0,0.25,0.75,66,18,balance,34,ZLZ,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453707,1.1883541295306004,7.063338916872295e-16,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,72,2026082903,0,0.25,0.75,66,18,inference,24,LOO,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,72,2026082903,0,0.25,0.75,66,18,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,72,2026082903,1,0.5,0.8,179,51,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,72,2026082903,1,0.5,0.8,179,51,balance,34,ZLZ,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,72,2026082903,1,0.5,0.8,179,51,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,72,2026082903,1,0.5,0.8,179,51,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,72,2026082903,2,0.75,0.25,18,66,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,72,2026082903,2,0.75,0.25,18,66,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,72,2026082903,2,0.75,0.25,18,66,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,72,2026082903,2,0.75,0.25,18,66,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,72,2026082903,3,0.5,0.2,179,75,balance,34,LOO,0.8529411764705882,0.7,0.15294117647058825,0.0,0.0061764705882352946,0.003800985634895669,0.6153976742212035,0.0,0.0,0.24167192467890541,1.0,0.6394149545415033,0.0
main,sbm,200,72,2026082903,3,0.5,0.2,179,75,balance,34,ZLZ,0.8823529411764706,0.7,0.1823529411764706,0.0,0.0061764705882352946,0.0031456432840515883,0.5092946269416857,0.0,0.0,0.21985321594443152,1.0,0.5935252291480066,0.0
main,sbm,200,72,2026082903,3,0.5,0.2,179,75,inference,24,LOO,0.875,0.7,0.17500000000000004,-1.1102230246251565e-16,0.00875,0.004755434782608695,0.5434782608695651,1.1868783374443498e-15,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
main,sbm,200,72,2026082903,3,0.5,0.2,179,75,inference,24,ZLZ,0.9583333333333334,0.7,0.2583333333333334,-1.1102230246251565e-16,0.00875,0.0017361111111111112,0.1984126984126984,1.1868783374443498e-15,0.0,0.12333183268916892,1.0,0.6095706923144457,0.0
main,sbm,200,73,2026082903,0,0.25,0.75,91,68,balance,34,LOO,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,73,2026082903,0,0.25,0.75,91,68,balance,34,ZLZ,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453706,1.1883541295306,7.063338916872295e-16,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,sbm,200,73,2026082903,0,0.25,0.75,91,68,inference,24,LOO,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,73,2026082903,0,0.25,0.75,91,68,inference,24,ZLZ,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,73,2026082903,1,0.5,0.8,48,3,balance,34,LOO,0.17647058823529413,0.3,-0.12352941176470586,5.551115123125783e-17,0.006176470588235294,0.004403900597672225,0.7130124777183603,7.063338916872295e-16,1.0,0.26013383321965716,1.0,0.6827695518345487,0.0
main,sbm,200,73,2026082903,1,0.5,0.8,48,3,balance,34,ZLZ,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,73,2026082903,1,0.5,0.8,48,3,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,73,2026082903,1,0.5,0.8,48,3,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,73,2026082903,2,0.75,0.25,68,91,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,73,2026082903,2,0.75,0.25,68,91,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,73,2026082903,2,0.75,0.25,68,91,inference,24,LOO,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,73,2026082903,2,0.75,0.25,68,91,inference,24,ZLZ,0.4583333333333333,0.3,0.15833333333333333,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,1.0,0.4072592392700146,1.0,1.0,1.0
main,sbm,200,73,2026082903,3,0.5,0.2,48,182,balance,34,LOO,0.5294117647058824,0.7,-0.1705882352941176,0.0,0.0061764705882352946,0.0075495438817238135,1.222307104660046,0.0,0.0,0.34059513758517057,1.0,1.0,1.0
main,sbm,200,73,2026082903,3,0.5,0.2,48,182,balance,34,ZLZ,0.5588235294117647,0.7,-0.14117647058823524,0.0,0.0061764705882352946,0.007470902799622522,1.2095747389865035,0.0,1.0,0.338816560741404,1.0,1.0,1.0
main,sbm,200,73,2026082903,3,0.5,0.2,48,182,inference,24,LOO,0.5,0.7,-0.19999999999999996,-1.1102230246251565e-16,0.00875,0.010869565217391304,1.2422360248447204,1.1868783374443498e-15,1.0,0.408680741809339,1.0,1.0,1.0
main,sbm,200,73,2026082903,3,0.5,0.2,48,182,inference,24,ZLZ,0.5416666666666666,0.7,-0.15833333333333333,-1.1102230246251565e-16,0.00875,0.010794082125603866,1.2336093857832988,1.1868783374443498e-15,1.0,0.40725923927001473,1.0,1.0,1.0
main,sbm,200,74,2026082903,0,0.25,0.75,70,179,balance,34,LOO,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381252,0.8021390374331552,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,74,2026082903,0,0.25,0.75,70,179,balance,34,ZLZ,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381252,0.8021390374331552,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,74,2026082903,0,0.25,0.75,70,179,inference,24,LOO,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,74,2026082903,0,0.25,0.75,70,179,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,74,2026082903,1,0.5,0.8,145,197,balance,34,LOO,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,74,2026082903,1,0.5,0.8,145,197,balance,34,ZLZ,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453707,1.1883541295306004,7.063338916872295e-16,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,74,2026082903,1,0.5,0.8,145,197,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,74,2026082903,1,0.5,0.8,145,197,inference,24,ZLZ,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,74,2026082903,2,0.75,0.25,179,70,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,74,2026082903,2,0.75,0.25,179,70,balance,34,ZLZ,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,74,2026082903,2,0.75,0.25,179,70,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,74,2026082903,2,0.75,0.25,179,70,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,74,2026082903,3,0.5,0.2,145,12,balance,34,LOO,0.6764705882352942,0.7,-0.0235294117647058,0.0,0.0061764705882352946,0.0066320645905421,1.0737628384687208,0.0,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,sbm,200,74,2026082903,3,0.5,0.2,145,12,balance,34,ZLZ,0.7058823529411765,0.7,0.005882352941176561,0.0,0.0061764705882352946,0.006291286568103178,1.0185892538833716,0.0,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,sbm,200,74,2026082903,3,0.5,0.2,145,12,inference,24,LOO,0.5833333333333334,0.7,-0.11666666666666659,-1.1102230246251565e-16,0.00875,0.010567632850241546,1.2077294685990336,1.1868783374443498e-15,1.0,0.40296464572673063,1.0,1.0,1.0
main,sbm,200,74,2026082903,3,0.5,0.2,145,12,inference,24,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.009661835748792272,1.1042097998619738,1.1868783374443498e-15,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,75,2026082903,0,0.25,0.75,71,20,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,75,2026082903,0,0.25,0.75,71,20,balance,34,ZLZ,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,75,2026082903,0,0.25,0.75,71,20,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,75,2026082903,0,0.25,0.75,71,20,inference,24,ZLZ,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,75,2026082903,1,0.5,0.8,19,144,balance,34,LOO,0.7647058823529411,0.7,0.06470588235294117,0.0,0.0061764705882352946,0.005452448359022755,0.8827773533655888,0.0,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,75,2026082903,1,0.5,0.8,19,144,balance,34,ZLZ,0.7352941176470589,0.7,0.03529411764705892,0.0,0.0061764705882352946,0.00589808115759673,0.954927425515661,0.0,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,75,2026082903,1,0.5,0.8,19,144,inference,24,LOO,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,75,2026082903,1,0.5,0.8,19,144,inference,24,ZLZ,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,75,2026082903,2,0.75,0.25,20,71,balance,34,LOO,0.4411764705882353,0.3,0.1411764705882353,5.551115123125783e-17,0.006176470588235294,0.007470902799622523,1.209574738986504,7.063338916872295e-16,1.0,0.338816560741404,1.0,1.0,1.0
main,sbm,200,75,2026082903,2,0.75,0.25,20,71,balance,34,ZLZ,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,75,2026082903,2,0.75,0.25,20,71,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,75,2026082903,2,0.75,0.25,20,71,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,75,2026082903,3,0.5,0.2,19,77,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,75,2026082903,3,0.5,0.2,19,77,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,75,2026082903,3,0.5,0.2,19,77,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,75,2026082903,3,0.5,0.2,19,77,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,76,2026082903,0,0.25,0.75,68,84,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913495,1.1204481792717087,7.063338916872295e-16,1.0,0.3260950174940419,1.0,0.9090554529102617,0.0
main,sbm,200,76,2026082903,0,0.25,0.75,68,84,balance,34,ZLZ,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453707,1.1883541295306004,7.063338916872295e-16,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,76,2026082903,0,0.25,0.75,68,84,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,76,2026082903,0,0.25,0.75,68,84,inference,24,ZLZ,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,76,2026082903,1,0.5,0.8,104,179,balance,34,LOO,0.7058823529411765,0.7,0.005882352941176561,0.0,0.0061764705882352946,0.006291286568103178,1.0185892538833716,0.0,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,sbm,200,76,2026082903,1,0.5,0.8,104,179,balance,34,ZLZ,0.7647058823529411,0.7,0.06470588235294117,0.0,0.0061764705882352946,0.005452448359022755,0.8827773533655888,0.0,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,76,2026082903,1,0.5,0.8,104,179,inference,24,LOO,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,76,2026082903,1,0.5,0.8,104,179,inference,24,ZLZ,0.75,0.7,0.050000000000000044,-1.1102230246251565e-16,0.00875,0.008152173913043478,0.9316770186335402,1.1868783374443498e-15,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,76,2026082903,2,0.75,0.25,84,68,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,76,2026082903,2,0.75,0.25,84,68,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,76,2026082903,2,0.75,0.25,84,68,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,76,2026082903,2,0.75,0.25,84,68,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,76,2026082903,3,0.5,0.2,104,43,balance,34,LOO,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,76,2026082903,3,0.5,0.2,104,43,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,76,2026082903,3,0.5,0.2,104,43,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,76,2026082903,3,0.5,0.2,104,43,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,77,2026082903,0,0.25,0.75,179,194,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,77,2026082903,0,0.25,0.75,179,194,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,77,2026082903,0,0.25,0.75,179,194,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,77,2026082903,0,0.25,0.75,179,194,inference,24,ZLZ,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,77,2026082903,1,0.5,0.8,17,140,balance,34,LOO,0.6470588235294118,0.7,-0.05294117647058816,0.0,0.0061764705882352946,0.006920415224913495,1.1204481792717087,0.0,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,sbm,200,77,2026082903,1,0.5,0.8,17,140,balance,34,ZLZ,0.6176470588235294,0.7,-0.08235294117647052,-0.020588235294117685,0.0059948096885813155,0.007156338471217364,1.1937557392102844,0.2659080117391557,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,77,2026082903,1,0.5,0.8,17,140,inference,24,LOO,0.625,0.7,-0.07499999999999996,-1.1102230246251565e-16,0.00875,0.010190217391304348,1.1645962732919253,1.1868783374443498e-15,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,77,2026082903,1,0.5,0.8,17,140,inference,24,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,-0.029166666666666674,0.008385416666666668,0.009661835748792272,1.152218921595103,0.3185110286353031,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,77,2026082903,2,0.75,0.25,194,179,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,77,2026082903,2,0.75,0.25,194,179,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,77,2026082903,2,0.75,0.25,194,179,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,77,2026082903,2,0.75,0.25,194,179,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,77,2026082903,3,0.5,0.2,17,152,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,77,2026082903,3,0.5,0.2,17,152,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,77,2026082903,3,0.5,0.2,17,152,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,77,2026082903,3,0.5,0.2,17,152,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,78,2026082903,0,0.25,0.75,156,13,balance,34,LOO,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453706,1.1883541295306,7.063338916872295e-16,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,sbm,200,78,2026082903,0,0.25,0.75,156,13,balance,34,ZLZ,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,78,2026082903,0,0.25,0.75,156,13,inference,24,LOO,0.5,0.3,0.2,0.0,0.00875,0.010869565217391304,1.2422360248447204,0.0,1.0,0.408680741809339,1.0,1.0,1.0
main,sbm,200,78,2026082903,0,0.25,0.75,156,13,inference,24,ZLZ,0.5,0.3,0.2,0.0,0.00875,0.010869565217391304,1.2422360248447204,0.0,1.0,0.408680741809339,1.0,1.0,1.0
main,sbm,200,78,2026082903,1,0.5,0.8,24,14,balance,34,LOO,0.5588235294117647,0.7,-0.14117647058823524,0.0,0.0061764705882352946,0.007470902799622522,1.2095747389865035,0.0,1.0,0.338816560741404,1.0,1.0,1.0
main,sbm,200,78,2026082903,1,0.5,0.8,24,14,balance,34,ZLZ,0.5588235294117647,0.7,-0.14117647058823524,0.0,0.0061764705882352946,0.007470902799622522,1.2095747389865035,0.0,1.0,0.338816560741404,1.0,1.0,1.0
main,sbm,200,78,2026082903,1,0.5,0.8,24,14,inference,24,LOO,0.5416666666666666,0.7,-0.15833333333333333,-1.1102230246251565e-16,0.00875,0.010794082125603866,1.2336093857832988,1.1868783374443498e-15,1.0,0.40725923927001473,1.0,1.0,1.0
main,sbm,200,78,2026082903,1,0.5,0.8,24,14,inference,24,ZLZ,0.5,0.7,-0.19999999999999996,-1.1102230246251565e-16,0.00875,0.010869565217391304,1.2422360248447204,1.1868783374443498e-15,1.0,0.408680741809339,1.0,1.0,1.0
main,sbm,200,78,2026082903,2,0.75,0.25,13,156,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,78,2026082903,2,0.75,0.25,13,156,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,78,2026082903,2,0.75,0.25,13,156,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,78,2026082903,2,0.75,0.25,13,156,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,78,2026082903,3,0.5,0.2,24,2,balance,34,LOO,0.17647058823529413,0.3,-0.12352941176470586,5.551115123125783e-17,0.006176470588235294,0.004403900597672225,0.7130124777183603,7.063338916872295e-16,1.0,0.26013383321965716,1.0,0.6827695518345487,0.0
main,sbm,200,78,2026082903,3,0.5,0.2,24,2,balance,34,ZLZ,0.14705882352941177,0.3,-0.15294117647058822,5.551115123125783e-17,0.006176470588235294,0.0038009856348956697,0.6153976742212037,7.063338916872295e-16,0.0,0.24167192467890536,1.0,0.6394149545415033,0.0
main,sbm,200,78,2026082903,3,0.5,0.2,24,2,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,78,2026082903,3,0.5,0.2,24,2,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,79,2026082903,0,0.25,0.75,7,108,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,79,2026082903,0,0.25,0.75,7,108,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,79,2026082903,0,0.25,0.75,7,108,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,79,2026082903,0,0.25,0.75,7,108,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,79,2026082903,1,0.5,0.8,62,27,balance,34,LOO,0.6176470588235294,0.7,-0.08235294117647052,0.0,0.0061764705882352946,0.007156338471217364,1.158645276292335,0.0,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,79,2026082903,1,0.5,0.8,62,27,balance,34,ZLZ,0.6470588235294118,0.7,-0.05294117647058816,0.0,0.0061764705882352946,0.006920415224913495,1.1204481792717087,0.0,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,sbm,200,79,2026082903,1,0.5,0.8,62,27,inference,24,LOO,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.009661835748792272,1.1042097998619738,1.1868783374443498e-15,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,79,2026082903,1,0.5,0.8,62,27,inference,24,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.009661835748792272,1.1042097998619738,1.1868783374443498e-15,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,79,2026082903,2,0.75,0.25,108,7,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,79,2026082903,2,0.75,0.25,108,7,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,79,2026082903,2,0.75,0.25,108,7,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,79,2026082903,2,0.75,0.25,108,7,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,79,2026082903,3,0.5,0.2,62,90,balance,34,LOO,0.14705882352941177,0.3,-0.15294117647058822,5.551115123125783e-17,0.006176470588235294,0.003800985634895669,0.6153976742212036,7.063338916872295e-16,0.0,0.24167192467890536,1.0,0.6394149545415033,0.0
main,sbm,200,79,2026082903,3,0.5,0.2,62,90,balance,34,ZLZ,0.17647058823529413,0.3,-0.12352941176470586,5.551115123125783e-17,0.006176470588235294,0.004403900597672225,0.7130124777183603,7.063338916872295e-16,1.0,0.26013383321965716,1.0,0.6827695518345487,0.0
main,sbm,200,79,2026082903,3,0.5,0.2,62,90,inference,24,LOO,0.125,0.3,-0.175,0.0,0.00875,0.004755434782608695,0.5434782608695651,0.0,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
main,sbm,200,79,2026082903,3,0.5,0.2,62,90,inference,24,ZLZ,0.125,0.3,-0.175,0.0,0.00875,0.004755434782608695,0.5434782608695651,0.0,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
main,sbm,200,80,2026082903,0,0.25,0.75,22,79,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,80,2026082903,0,0.25,0.75,22,79,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,80,2026082903,0,0.25,0.75,22,79,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,80,2026082903,0,0.25,0.75,22,79,inference,24,ZLZ,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,80,2026082903,1,0.5,0.8,161,50,balance,34,LOO,0.47058823529411764,0.3,0.17058823529411765,5.551115123125783e-17,0.006176470588235294,0.0075495438817238135,1.222307104660046,7.063338916872295e-16,0.0,0.34059513758517057,1.0,1.0,1.0
main,sbm,200,80,2026082903,1,0.5,0.8,161,50,balance,34,ZLZ,0.5294117647058824,0.3,0.22941176470588237,5.551115123125783e-17,0.006176470588235294,0.0075495438817238135,1.222307104660046,7.063338916872295e-16,0.0,0.34059513758517057,1.0,1.0,1.0
main,sbm,200,80,2026082903,1,0.5,0.8,161,50,inference,24,LOO,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,80,2026082903,1,0.5,0.8,161,50,inference,24,ZLZ,0.4583333333333333,0.3,0.15833333333333333,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,1.0,0.4072592392700146,1.0,1.0,1.0
main,sbm,200,80,2026082903,2,0.75,0.25,79,22,balance,34,LOO,0.47058823529411764,0.3,0.17058823529411765,5.551115123125783e-17,0.006176470588235294,0.0075495438817238135,1.222307104660046,7.063338916872295e-16,0.0,0.34059513758517057,1.0,1.0,1.0
main,sbm,200,80,2026082903,2,0.75,0.25,79,22,balance,34,ZLZ,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,80,2026082903,2,0.75,0.25,79,22,inference,24,LOO,0.5416666666666666,0.3,0.24166666666666664,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,0.0,0.40725923927001473,1.0,1.0,1.0
main,sbm,200,80,2026082903,2,0.75,0.25,79,22,inference,24,ZLZ,0.4583333333333333,0.3,0.15833333333333333,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,1.0,0.4072592392700146,1.0,1.0,1.0
main,sbm,200,80,2026082903,3,0.5,0.2,161,21,balance,34,LOO,0.5294117647058824,0.7,-0.1705882352941176,0.0,0.0061764705882352946,0.007549543881723815,1.2223071046600462,0.0,0.0,0.34059513758517057,1.0,1.0,1.0
main,sbm,200,80,2026082903,3,0.5,0.2,161,21,balance,34,ZLZ,0.6176470588235294,0.7,-0.08235294117647052,-0.020588235294117685,0.0059948096885813155,0.007156338471217364,1.1937557392102844,0.2659080117391557,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,80,2026082903,3,0.5,0.2,161,21,inference,24,LOO,0.5416666666666666,0.7,-0.15833333333333333,-1.1102230246251565e-16,0.00875,0.010794082125603866,1.2336093857832988,1.1868783374443498e-15,1.0,0.40725923927001473,1.0,1.0,1.0
main,sbm,200,80,2026082903,3,0.5,0.2,161,21,inference,24,ZLZ,0.5416666666666666,0.7,-0.15833333333333333,-0.029166666666666674,0.008385416666666668,0.010794082125603866,1.2872445764695293,0.3185110286353031,1.0,0.40725923927001473,1.0,1.0,1.0
main,sbm,200,81,2026082903,0,0.25,0.75,161,45,balance,34,LOO,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453706,1.1883541295306,7.063338916872295e-16,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,sbm,200,81,2026082903,0,0.25,0.75,161,45,balance,34,ZLZ,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,81,2026082903,0,0.25,0.75,161,45,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,81,2026082903,0,0.25,0.75,161,45,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,81,2026082903,1,0.5,0.8,88,114,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,81,2026082903,1,0.5,0.8,88,114,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,81,2026082903,1,0.5,0.8,88,114,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,81,2026082903,1,0.5,0.8,88,114,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,81,2026082903,2,0.75,0.25,45,161,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.0062912865681031774,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,81,2026082903,2,0.75,0.25,45,161,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,81,2026082903,2,0.75,0.25,45,161,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,81,2026082903,2,0.75,0.25,45,161,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,81,2026082903,3,0.5,0.2,88,39,balance,34,LOO,0.6470588235294118,0.7,-0.05294117647058816,0.0,0.0061764705882352946,0.006920415224913496,1.1204481792717087,0.0,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,sbm,200,81,2026082903,3,0.5,0.2,88,39,balance,34,ZLZ,0.6176470588235294,0.7,-0.08235294117647052,0.0,0.0061764705882352946,0.007156338471217364,1.158645276292335,0.0,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,81,2026082903,3,0.5,0.2,88,39,inference,24,LOO,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.009661835748792272,1.1042097998619738,1.1868783374443498e-15,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,81,2026082903,3,0.5,0.2,88,39,inference,24,ZLZ,0.625,0.7,-0.07499999999999996,-1.1102230246251565e-16,0.00875,0.010190217391304348,1.1645962732919253,1.1868783374443498e-15,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,82,2026082903,0,0.25,0.75,98,14,balance,34,LOO,0.14705882352941177,0.3,-0.15294117647058822,5.551115123125783e-17,0.006176470588235294,0.003800985634895669,0.6153976742212036,7.063338916872295e-16,0.0,0.24167192467890536,1.0,0.6394149545415033,0.0
main,sbm,200,82,2026082903,0,0.25,0.75,98,14,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,82,2026082903,0,0.25,0.75,98,14,inference,24,LOO,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,82,2026082903,0,0.25,0.75,98,14,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,82,2026082903,1,0.5,0.8,28,78,balance,34,LOO,0.7647058823529411,0.7,0.06470588235294117,0.0,0.0061764705882352946,0.005452448359022755,0.8827773533655888,0.0,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,82,2026082903,1,0.5,0.8,28,78,balance,34,ZLZ,0.7647058823529411,0.7,0.06470588235294117,0.0,0.0061764705882352946,0.005452448359022755,0.8827773533655888,0.0,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,82,2026082903,1,0.5,0.8,28,78,inference,24,LOO,0.7916666666666666,0.7,0.09166666666666667,-1.1102230246251565e-16,0.00875,0.007170893719806764,0.8195307108350587,1.1868783374443498e-15,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,sbm,200,82,2026082903,1,0.5,0.8,28,78,inference,24,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.009661835748792272,1.1042097998619738,1.1868783374443498e-15,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,82,2026082903,2,0.75,0.25,14,98,balance,34,LOO,0.4411764705882353,0.3,0.1411764705882353,5.551115123125783e-17,0.006176470588235294,0.007470902799622522,1.2095747389865035,7.063338916872295e-16,1.0,0.338816560741404,1.0,1.0,1.0
main,sbm,200,82,2026082903,2,0.75,0.25,14,98,balance,34,ZLZ,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453706,1.1883541295306,7.063338916872295e-16,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,sbm,200,82,2026082903,2,0.75,0.25,14,98,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,82,2026082903,2,0.75,0.25,14,98,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,82,2026082903,3,0.5,0.2,28,110,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,82,2026082903,3,0.5,0.2,28,110,balance,34,ZLZ,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,82,2026082903,3,0.5,0.2,28,110,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,82,2026082903,3,0.5,0.2,28,110,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,83,2026082903,0,0.25,0.75,61,27,balance,34,LOO,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,83,2026082903,0,0.25,0.75,61,27,balance,34,ZLZ,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453707,1.1883541295306004,7.063338916872295e-16,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,83,2026082903,0,0.25,0.75,61,27,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,83,2026082903,0,0.25,0.75,61,27,inference,24,ZLZ,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,83,2026082903,1,0.5,0.8,156,34,balance,34,LOO,0.8823529411764706,0.7,0.1823529411764706,0.0,0.0061764705882352946,0.0031456432840515887,0.5092946269416858,0.0,0.0,0.21985321594443152,1.0,0.5935252291480068,0.0
main,sbm,200,83,2026082903,1,0.5,0.8,156,34,balance,34,ZLZ,0.8529411764705882,0.7,0.15294117647058825,-0.020588235294117685,0.0059948096885813155,0.0038009856348956697,0.6340460885915431,0.2659080117391557,0.0,0.24167192467890541,1.0,0.6394149545415033,0.0
main,sbm,200,83,2026082903,1,0.5,0.8,156,34,inference,24,LOO,0.8333333333333334,0.7,0.13333333333333341,-1.1102230246251565e-16,0.00875,0.006038647342995169,0.6901311249137335,1.1868783374443498e-15,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
main,sbm,200,83,2026082903,1,0.5,0.8,156,34,inference,24,ZLZ,0.7916666666666666,0.7,0.09166666666666667,-0.029166666666666674,0.008385416666666668,0.007170893719806764,0.8551624808713655,0.3185110286353031,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,sbm,200,83,2026082903,2,0.75,0.25,27,61,balance,34,LOO,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,83,2026082903,2,0.75,0.25,27,61,balance,34,ZLZ,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,83,2026082903,2,0.75,0.25,27,61,inference,24,LOO,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,83,2026082903,2,0.75,0.25,27,61,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,83,2026082903,3,0.5,0.2,156,188,balance,34,LOO,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,83,2026082903,3,0.5,0.2,156,188,balance,34,ZLZ,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453707,1.1883541295306004,7.063338916872295e-16,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,83,2026082903,3,0.5,0.2,156,188,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,83,2026082903,3,0.5,0.2,156,188,inference,24,ZLZ,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,84,2026082903,0,0.25,0.75,193,35,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,84,2026082903,0,0.25,0.75,193,35,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,84,2026082903,0,0.25,0.75,193,35,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,84,2026082903,0,0.25,0.75,193,35,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,84,2026082903,1,0.5,0.8,83,97,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,84,2026082903,1,0.5,0.8,83,97,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,84,2026082903,1,0.5,0.8,83,97,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,84,2026082903,1,0.5,0.8,83,97,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.00966183574879227,1.1042097998619735,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,84,2026082903,2,0.75,0.25,35,193,balance,34,LOO,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453707,1.1883541295306004,7.063338916872295e-16,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,84,2026082903,2,0.75,0.25,35,193,balance,34,ZLZ,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453706,1.1883541295306,7.063338916872295e-16,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,sbm,200,84,2026082903,2,0.75,0.25,35,193,inference,24,LOO,0.5,0.3,0.2,0.0,0.00875,0.010869565217391304,1.2422360248447204,0.0,1.0,0.408680741809339,1.0,1.0,1.0
main,sbm,200,84,2026082903,2,0.75,0.25,35,193,inference,24,ZLZ,0.4583333333333333,0.3,0.15833333333333333,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,1.0,0.4072592392700146,1.0,1.0,1.0
main,sbm,200,84,2026082903,3,0.5,0.2,83,41,balance,34,LOO,0.7352941176470589,0.7,0.03529411764705892,0.0,0.0061764705882352946,0.00589808115759673,0.954927425515661,0.0,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,84,2026082903,3,0.5,0.2,83,41,balance,34,ZLZ,0.7352941176470589,0.7,0.03529411764705892,0.0,0.0061764705882352946,0.00589808115759673,0.954927425515661,0.0,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,84,2026082903,3,0.5,0.2,83,41,inference,24,LOO,0.7916666666666666,0.7,0.09166666666666667,-1.1102230246251565e-16,0.00875,0.007170893719806763,0.8195307108350586,1.1868783374443498e-15,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,sbm,200,84,2026082903,3,0.5,0.2,83,41,inference,24,ZLZ,0.8333333333333334,0.7,0.13333333333333341,-1.1102230246251565e-16,0.00875,0.006038647342995169,0.6901311249137335,1.1868783374443498e-15,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
main,sbm,200,85,2026082903,0,0.25,0.75,56,94,balance,34,LOO,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381252,0.8021390374331552,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,85,2026082903,0,0.25,0.75,56,94,balance,34,ZLZ,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381252,0.8021390374331552,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,85,2026082903,0,0.25,0.75,56,94,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,85,2026082903,0,0.25,0.75,56,94,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,85,2026082903,1,0.5,0.8,71,175,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,85,2026082903,1,0.5,0.8,71,175,balance,34,ZLZ,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,85,2026082903,1,0.5,0.8,71,175,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,85,2026082903,1,0.5,0.8,71,175,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,85,2026082903,2,0.75,0.25,94,56,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,85,2026082903,2,0.75,0.25,94,56,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,85,2026082903,2,0.75,0.25,94,56,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,85,2026082903,2,0.75,0.25,94,56,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,85,2026082903,3,0.5,0.2,71,6,balance,34,LOO,0.7058823529411765,0.7,0.005882352941176561,0.0,0.0061764705882352946,0.006291286568103178,1.0185892538833716,0.0,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,sbm,200,85,2026082903,3,0.5,0.2,71,6,balance,34,ZLZ,0.7647058823529411,0.7,0.06470588235294117,-0.020588235294117685,0.0059948096885813155,0.005452448359022754,0.909528182255455,0.2659080117391557,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,85,2026082903,3,0.5,0.2,71,6,inference,24,LOO,0.7916666666666666,0.7,0.09166666666666667,-1.1102230246251565e-16,0.00875,0.007170893719806764,0.8195307108350587,1.1868783374443498e-15,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,sbm,200,85,2026082903,3,0.5,0.2,71,6,inference,24,ZLZ,0.7916666666666666,0.7,0.09166666666666667,-0.029166666666666674,0.008385416666666668,0.007170893719806764,0.8551624808713655,0.3185110286353031,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,sbm,200,86,2026082903,0,0.25,0.75,83,45,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,86,2026082903,0,0.25,0.75,83,45,balance,34,ZLZ,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,86,2026082903,0,0.25,0.75,83,45,inference,24,LOO,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,86,2026082903,0,0.25,0.75,83,45,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,86,2026082903,1,0.5,0.8,194,42,balance,34,LOO,0.6176470588235294,0.7,-0.08235294117647052,0.0,0.0061764705882352946,0.007156338471217364,1.158645276292335,0.0,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,86,2026082903,1,0.5,0.8,194,42,balance,34,ZLZ,0.6470588235294118,0.7,-0.05294117647058816,0.0,0.0061764705882352946,0.006920415224913496,1.1204481792717087,0.0,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,sbm,200,86,2026082903,1,0.5,0.8,194,42,inference,24,LOO,0.5833333333333334,0.7,-0.11666666666666659,-1.1102230246251565e-16,0.00875,0.010567632850241546,1.2077294685990336,1.1868783374443498e-15,1.0,0.40296464572673063,1.0,1.0,1.0
main,sbm,200,86,2026082903,1,0.5,0.8,194,42,inference,24,ZLZ,0.5833333333333334,0.7,-0.11666666666666659,-1.1102230246251565e-16,0.00875,0.010567632850241546,1.2077294685990336,1.1868783374443498e-15,1.0,0.40296464572673063,1.0,1.0,1.0
main,sbm,200,86,2026082903,2,0.75,0.25,45,83,balance,34,LOO,0.11764705882352941,0.3,-0.18235294117647058,5.551115123125783e-17,0.006176470588235294,0.0031456432840515883,0.5092946269416858,7.063338916872295e-16,0.0,0.21985321594443152,1.0,0.5935252291480066,0.0
main,sbm,200,86,2026082903,2,0.75,0.25,45,83,balance,34,ZLZ,0.11764705882352941,0.3,-0.18235294117647058,5.551115123125783e-17,0.006176470588235294,0.0031456432840515883,0.5092946269416858,7.063338916872295e-16,0.0,0.21985321594443152,1.0,0.5935252291480066,0.0
main,sbm,200,86,2026082903,2,0.75,0.25,45,83,inference,24,LOO,0.125,0.3,-0.175,0.0,0.00875,0.004755434782608695,0.5434782608695651,0.0,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
main,sbm,200,86,2026082903,2,0.75,0.25,45,83,inference,24,ZLZ,0.08333333333333333,0.3,-0.21666666666666667,0.0,0.00875,0.0033212560386473426,0.3795721187025534,0.0,0.0,0.19628672330214064,1.0,0.6984964457077149,0.0
main,sbm,200,86,2026082903,3,0.5,0.2,194,95,balance,34,LOO,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453707,1.1883541295306004,7.063338916872295e-16,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,86,2026082903,3,0.5,0.2,194,95,balance,34,ZLZ,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453706,1.1883541295306,7.063338916872295e-16,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,sbm,200,86,2026082903,3,0.5,0.2,194,95,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,86,2026082903,3,0.5,0.2,194,95,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,87,2026082903,0,0.25,0.75,114,81,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,87,2026082903,0,0.25,0.75,114,81,balance,34,ZLZ,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381252,0.8021390374331552,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,87,2026082903,0,0.25,0.75,114,81,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,87,2026082903,0,0.25,0.75,114,81,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,87,2026082903,1,0.5,0.8,194,70,balance,34,LOO,0.7647058823529411,0.7,0.06470588235294117,0.0,0.0061764705882352946,0.005452448359022754,0.8827773533655886,0.0,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,87,2026082903,1,0.5,0.8,194,70,balance,34,ZLZ,0.7647058823529411,0.7,0.06470588235294117,0.0,0.0061764705882352946,0.005452448359022755,0.8827773533655888,0.0,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,87,2026082903,1,0.5,0.8,194,70,inference,24,LOO,0.75,0.7,0.050000000000000044,-1.1102230246251565e-16,0.00875,0.008152173913043478,0.9316770186335402,1.1868783374443498e-15,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,87,2026082903,1,0.5,0.8,194,70,inference,24,ZLZ,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,87,2026082903,2,0.75,0.25,81,114,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913495,1.1204481792717087,7.063338916872295e-16,1.0,0.3260950174940419,1.0,0.9090554529102617,0.0
main,sbm,200,87,2026082903,2,0.75,0.25,81,114,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,87,2026082903,2,0.75,0.25,81,114,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,87,2026082903,2,0.75,0.25,81,114,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,87,2026082903,3,0.5,0.2,194,13,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,87,2026082903,3,0.5,0.2,194,13,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,87,2026082903,3,0.5,0.2,194,13,inference,24,LOO,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,87,2026082903,3,0.5,0.2,194,13,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,88,2026082903,0,0.25,0.75,22,173,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,88,2026082903,0,0.25,0.75,22,173,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,88,2026082903,0,0.25,0.75,22,173,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,88,2026082903,0,0.25,0.75,22,173,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,88,2026082903,1,0.5,0.8,84,106,balance,34,LOO,0.7058823529411765,0.7,0.005882352941176561,0.0,0.0061764705882352946,0.006291286568103178,1.0185892538833716,0.0,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,sbm,200,88,2026082903,1,0.5,0.8,84,106,balance,34,ZLZ,0.7058823529411765,0.7,0.005882352941176561,-0.020588235294117685,0.0059948096885813155,0.0062912865681031774,1.0494555949101403,0.2659080117391557,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,sbm,200,88,2026082903,1,0.5,0.8,84,106,inference,24,LOO,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,88,2026082903,1,0.5,0.8,84,106,inference,24,ZLZ,0.625,0.7,-0.07499999999999996,-0.029166666666666674,0.008385416666666668,0.010190217391304348,1.215230893869835,0.3185110286353031,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,88,2026082903,2,0.75,0.25,173,22,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,88,2026082903,2,0.75,0.25,173,22,balance,34,ZLZ,0.14705882352941177,0.3,-0.15294117647058822,5.551115123125783e-17,0.006176470588235294,0.0038009856348956697,0.6153976742212037,7.063338916872295e-16,0.0,0.24167192467890536,1.0,0.6394149545415033,0.0
main,sbm,200,88,2026082903,2,0.75,0.25,173,22,inference,24,LOO,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,88,2026082903,2,0.75,0.25,173,22,inference,24,ZLZ,0.125,0.3,-0.175,0.0,0.00875,0.004755434782608695,0.5434782608695651,0.0,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
main,sbm,200,88,2026082903,3,0.5,0.2,84,59,balance,34,LOO,0.17647058823529413,0.3,-0.12352941176470586,5.551115123125783e-17,0.006176470588235294,0.004403900597672225,0.7130124777183603,7.063338916872295e-16,1.0,0.26013383321965716,1.0,0.6827695518345487,0.0
main,sbm,200,88,2026082903,3,0.5,0.2,84,59,balance,34,ZLZ,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381252,0.8021390374331552,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,88,2026082903,3,0.5,0.2,84,59,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,88,2026082903,3,0.5,0.2,84,59,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,89,2026082903,0,0.25,0.75,148,28,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,89,2026082903,0,0.25,0.75,148,28,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,89,2026082903,0,0.25,0.75,148,28,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,89,2026082903,0,0.25,0.75,148,28,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,89,2026082903,1,0.5,0.8,138,141,balance,34,LOO,0.6470588235294118,0.7,-0.05294117647058816,0.0,0.0061764705882352946,0.006920415224913496,1.1204481792717087,0.0,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,sbm,200,89,2026082903,1,0.5,0.8,138,141,balance,34,ZLZ,0.6470588235294118,0.7,-0.05294117647058816,0.0,0.0061764705882352946,0.006920415224913496,1.1204481792717087,0.0,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,sbm,200,89,2026082903,1,0.5,0.8,138,141,inference,24,LOO,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.009661835748792272,1.1042097998619738,1.1868783374443498e-15,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,89,2026082903,1,0.5,0.8,138,141,inference,24,ZLZ,0.625,0.7,-0.07499999999999996,-1.1102230246251565e-16,0.00875,0.010190217391304348,1.1645962732919253,1.1868783374443498e-15,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,89,2026082903,2,0.75,0.25,28,148,balance,34,LOO,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453706,1.1883541295306,7.063338916872295e-16,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,sbm,200,89,2026082903,2,0.75,0.25,28,148,balance,34,ZLZ,0.4411764705882353,0.3,0.1411764705882353,5.551115123125783e-17,0.006176470588235294,0.007470902799622523,1.209574738986504,7.063338916872295e-16,1.0,0.338816560741404,1.0,1.0,1.0
main,sbm,200,89,2026082903,2,0.75,0.25,28,148,inference,24,LOO,0.4583333333333333,0.3,0.15833333333333333,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,1.0,0.4072592392700146,1.0,1.0,1.0
main,sbm,200,89,2026082903,2,0.75,0.25,28,148,inference,24,ZLZ,0.5,0.3,0.2,0.0,0.00875,0.010869565217391304,1.2422360248447204,0.0,1.0,0.408680741809339,1.0,1.0,1.0
main,sbm,200,89,2026082903,3,0.5,0.2,138,84,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,89,2026082903,3,0.5,0.2,138,84,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,89,2026082903,3,0.5,0.2,138,84,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,89,2026082903,3,0.5,0.2,138,84,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,90,2026082903,0,0.25,0.75,165,16,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,90,2026082903,0,0.25,0.75,165,16,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,90,2026082903,0,0.25,0.75,165,16,inference,24,LOO,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,90,2026082903,0,0.25,0.75,165,16,inference,24,ZLZ,0.125,0.3,-0.175,0.0,0.00875,0.004755434782608695,0.5434782608695651,0.0,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
main,sbm,200,90,2026082903,1,0.5,0.8,94,39,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,90,2026082903,1,0.5,0.8,94,39,balance,34,ZLZ,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913495,1.1204481792717087,7.063338916872295e-16,1.0,0.3260950174940419,1.0,0.9090554529102617,0.0
main,sbm,200,90,2026082903,1,0.5,0.8,94,39,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,90,2026082903,1,0.5,0.8,94,39,inference,24,ZLZ,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,90,2026082903,2,0.75,0.25,16,165,balance,34,LOO,0.17647058823529413,0.3,-0.12352941176470586,5.551115123125783e-17,0.006176470588235294,0.004403900597672225,0.7130124777183603,7.063338916872295e-16,1.0,0.26013383321965716,1.0,0.6827695518345487,0.0
main,sbm,200,90,2026082903,2,0.75,0.25,16,165,balance,34,ZLZ,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381252,0.8021390374331552,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,90,2026082903,2,0.75,0.25,16,165,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,90,2026082903,2,0.75,0.25,16,165,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,90,2026082903,3,0.5,0.2,94,133,balance,34,LOO,0.7058823529411765,0.7,0.005882352941176561,0.0,0.0061764705882352946,0.006291286568103178,1.0185892538833716,0.0,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,sbm,200,90,2026082903,3,0.5,0.2,94,133,balance,34,ZLZ,0.7058823529411765,0.7,0.005882352941176561,-0.020588235294117685,0.0059948096885813155,0.006291286568103178,1.0494555949101405,0.2659080117391557,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,sbm,200,90,2026082903,3,0.5,0.2,94,133,inference,24,LOO,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.009661835748792272,1.1042097998619738,1.1868783374443498e-15,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,90,2026082903,3,0.5,0.2,94,133,inference,24,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.009661835748792272,1.1042097998619738,1.1868783374443498e-15,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,91,2026082903,0,0.25,0.75,111,123,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,91,2026082903,0,0.25,0.75,111,123,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,91,2026082903,0,0.25,0.75,111,123,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,91,2026082903,0,0.25,0.75,111,123,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,91,2026082903,1,0.5,0.8,64,137,balance,34,LOO,0.4411764705882353,0.3,0.1411764705882353,5.551115123125783e-17,0.006176470588235294,0.007470902799622523,1.209574738986504,7.063338916872295e-16,1.0,0.338816560741404,1.0,1.0,1.0
main,sbm,200,91,2026082903,1,0.5,0.8,64,137,balance,34,ZLZ,0.47058823529411764,0.3,0.17058823529411765,5.551115123125783e-17,0.006176470588235294,0.0075495438817238135,1.222307104660046,7.063338916872295e-16,0.0,0.34059513758517057,1.0,1.0,1.0
main,sbm,200,91,2026082903,1,0.5,0.8,64,137,inference,24,LOO,0.5,0.3,0.2,0.0,0.00875,0.010869565217391304,1.2422360248447204,0.0,1.0,0.408680741809339,1.0,1.0,1.0
main,sbm,200,91,2026082903,1,0.5,0.8,64,137,inference,24,ZLZ,0.4583333333333333,0.3,0.15833333333333333,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,1.0,0.4072592392700146,1.0,1.0,1.0
main,sbm,200,91,2026082903,2,0.75,0.25,123,111,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,91,2026082903,2,0.75,0.25,123,111,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,91,2026082903,2,0.75,0.25,123,111,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,91,2026082903,2,0.75,0.25,123,111,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,91,2026082903,3,0.5,0.2,64,98,balance,34,LOO,0.6764705882352942,0.7,-0.0235294117647058,0.0,0.0061764705882352946,0.0066320645905421,1.0737628384687208,0.0,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,sbm,200,91,2026082903,3,0.5,0.2,64,98,balance,34,ZLZ,0.6764705882352942,0.7,-0.0235294117647058,-0.020588235294117685,0.0059948096885813155,0.0066320645905421,1.1063011063011063,0.2659080117391557,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,sbm,200,91,2026082903,3,0.5,0.2,64,98,inference,24,LOO,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,91,2026082903,3,0.5,0.2,64,98,inference,24,ZLZ,0.75,0.7,0.050000000000000044,-0.029166666666666674,0.008385416666666668,0.008152173913043478,0.972184715095868,0.3185110286353031,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,92,2026082903,0,0.25,0.75,29,104,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,92,2026082903,0,0.25,0.75,29,104,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,92,2026082903,0,0.25,0.75,29,104,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,92,2026082903,0,0.25,0.75,29,104,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,92,2026082903,1,0.5,0.8,39,139,balance,34,LOO,0.7058823529411765,0.7,0.005882352941176561,0.0,0.0061764705882352946,0.0062912865681031774,1.0185892538833716,0.0,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,sbm,200,92,2026082903,1,0.5,0.8,39,139,balance,34,ZLZ,0.7058823529411765,0.7,0.005882352941176561,0.0,0.0061764705882352946,0.006291286568103178,1.0185892538833716,0.0,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,sbm,200,92,2026082903,1,0.5,0.8,39,139,inference,24,LOO,0.625,0.7,-0.07499999999999996,-1.1102230246251565e-16,0.00875,0.010190217391304348,1.1645962732919253,1.1868783374443498e-15,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,92,2026082903,1,0.5,0.8,39,139,inference,24,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.009661835748792272,1.1042097998619738,1.1868783374443498e-15,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,92,2026082903,2,0.75,0.25,104,29,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,92,2026082903,2,0.75,0.25,104,29,balance,34,ZLZ,0.17647058823529413,0.3,-0.12352941176470586,5.551115123125783e-17,0.006176470588235294,0.004403900597672225,0.7130124777183603,7.063338916872295e-16,1.0,0.26013383321965716,1.0,0.6827695518345487,0.0
main,sbm,200,92,2026082903,2,0.75,0.25,104,29,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,92,2026082903,2,0.75,0.25,104,29,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,92,2026082903,3,0.5,0.2,39,64,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.006632064590542101,1.0737628384687212,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,92,2026082903,3,0.5,0.2,39,64,balance,34,ZLZ,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913495,1.1204481792717087,7.063338916872295e-16,1.0,0.3260950174940419,1.0,0.9090554529102617,0.0
main,sbm,200,92,2026082903,3,0.5,0.2,39,64,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,92,2026082903,3,0.5,0.2,39,64,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,93,2026082903,0,0.25,0.75,69,68,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,93,2026082903,0,0.25,0.75,69,68,balance,34,ZLZ,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381252,0.8021390374331552,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,93,2026082903,0,0.25,0.75,69,68,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,93,2026082903,0,0.25,0.75,69,68,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,93,2026082903,1,0.5,0.8,16,152,balance,34,LOO,0.7647058823529411,0.7,0.06470588235294117,0.0,0.0061764705882352946,0.005452448359022754,0.8827773533655886,0.0,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,93,2026082903,1,0.5,0.8,16,152,balance,34,ZLZ,0.7352941176470589,0.7,0.03529411764705892,0.0,0.0061764705882352946,0.00589808115759673,0.954927425515661,0.0,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,93,2026082903,1,0.5,0.8,16,152,inference,24,LOO,0.75,0.7,0.050000000000000044,-1.1102230246251565e-16,0.00875,0.008152173913043478,0.9316770186335402,1.1868783374443498e-15,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,93,2026082903,1,0.5,0.8,16,152,inference,24,ZLZ,0.75,0.7,0.050000000000000044,-1.1102230246251565e-16,0.00875,0.008152173913043478,0.9316770186335402,1.1868783374443498e-15,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,93,2026082903,2,0.75,0.25,68,69,balance,34,LOO,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,93,2026082903,2,0.75,0.25,68,69,balance,34,ZLZ,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,93,2026082903,2,0.75,0.25,68,69,inference,24,LOO,0.4583333333333333,0.3,0.15833333333333333,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,1.0,0.4072592392700146,1.0,1.0,1.0
main,sbm,200,93,2026082903,2,0.75,0.25,68,69,inference,24,ZLZ,0.4583333333333333,0.3,0.15833333333333333,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,1.0,0.4072592392700146,1.0,1.0,1.0
main,sbm,200,93,2026082903,3,0.5,0.2,16,13,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,93,2026082903,3,0.5,0.2,16,13,balance,34,ZLZ,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,93,2026082903,3,0.5,0.2,16,13,inference,24,LOO,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,93,2026082903,3,0.5,0.2,16,13,inference,24,ZLZ,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,94,2026082903,0,0.25,0.75,199,14,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.0062912865681031774,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,94,2026082903,0,0.25,0.75,199,14,balance,34,ZLZ,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,94,2026082903,0,0.25,0.75,199,14,inference,24,LOO,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,94,2026082903,0,0.25,0.75,199,14,inference,24,ZLZ,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,94,2026082903,1,0.5,0.8,126,148,balance,34,LOO,0.7058823529411765,0.7,0.005882352941176561,0.0,0.0061764705882352946,0.006291286568103178,1.0185892538833716,0.0,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,sbm,200,94,2026082903,1,0.5,0.8,126,148,balance,34,ZLZ,0.7352941176470589,0.7,0.03529411764705892,-0.020588235294117685,0.0059948096885813155,0.00589808115759673,0.9838646202282568,0.2659080117391557,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,94,2026082903,1,0.5,0.8,126,148,inference,24,LOO,0.7916666666666666,0.7,0.09166666666666667,-1.1102230246251565e-16,0.00875,0.007170893719806763,0.8195307108350586,1.1868783374443498e-15,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,sbm,200,94,2026082903,1,0.5,0.8,126,148,inference,24,ZLZ,0.8333333333333334,0.7,0.13333333333333341,-0.029166666666666674,0.008385416666666668,0.006038647342995169,0.7201368259969393,0.3185110286353031,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
main,sbm,200,94,2026082903,2,0.75,0.25,14,199,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,94,2026082903,2,0.75,0.25,14,199,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,94,2026082903,2,0.75,0.25,14,199,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,94,2026082903,2,0.75,0.25,14,199,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.00966183574879227,1.1042097998619735,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,94,2026082903,3,0.5,0.2,126,60,balance,34,LOO,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453706,1.1883541295306,7.063338916872295e-16,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,sbm,200,94,2026082903,3,0.5,0.2,126,60,balance,34,ZLZ,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453707,1.1883541295306004,7.063338916872295e-16,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,94,2026082903,3,0.5,0.2,126,60,inference,24,LOO,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,94,2026082903,3,0.5,0.2,126,60,inference,24,ZLZ,0.4583333333333333,0.3,0.15833333333333333,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,1.0,0.4072592392700146,1.0,1.0,1.0
main,sbm,200,95,2026082903,0,0.25,0.75,58,177,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,95,2026082903,0,0.25,0.75,58,177,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,95,2026082903,0,0.25,0.75,58,177,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,95,2026082903,0,0.25,0.75,58,177,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,95,2026082903,1,0.5,0.8,158,33,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,95,2026082903,1,0.5,0.8,158,33,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,95,2026082903,1,0.5,0.8,158,33,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,95,2026082903,1,0.5,0.8,158,33,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,95,2026082903,2,0.75,0.25,177,58,balance,34,LOO,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,95,2026082903,2,0.75,0.25,177,58,balance,34,ZLZ,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,95,2026082903,2,0.75,0.25,177,58,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,95,2026082903,2,0.75,0.25,177,58,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,95,2026082903,3,0.5,0.2,158,95,balance,34,LOO,0.7058823529411765,0.7,0.005882352941176561,0.0,0.0061764705882352946,0.006291286568103178,1.0185892538833716,0.0,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,sbm,200,95,2026082903,3,0.5,0.2,158,95,balance,34,ZLZ,0.7058823529411765,0.7,0.005882352941176561,0.0,0.0061764705882352946,0.006291286568103178,1.0185892538833716,0.0,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,sbm,200,95,2026082903,3,0.5,0.2,158,95,inference,24,LOO,0.7916666666666666,0.7,0.09166666666666667,-1.1102230246251565e-16,0.00875,0.007170893719806763,0.8195307108350586,1.1868783374443498e-15,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,sbm,200,95,2026082903,3,0.5,0.2,158,95,inference,24,ZLZ,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,96,2026082903,0,0.25,0.75,29,64,balance,34,LOO,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381252,0.8021390374331552,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,96,2026082903,0,0.25,0.75,29,64,balance,34,ZLZ,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,96,2026082903,0,0.25,0.75,29,64,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,96,2026082903,0,0.25,0.75,29,64,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,96,2026082903,1,0.5,0.8,150,123,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,96,2026082903,1,0.5,0.8,150,123,balance,34,ZLZ,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,96,2026082903,1,0.5,0.8,150,123,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,96,2026082903,1,0.5,0.8,150,123,inference,24,ZLZ,0.4583333333333333,0.3,0.15833333333333333,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,1.0,0.4072592392700146,1.0,1.0,1.0
main,sbm,200,96,2026082903,2,0.75,0.25,64,29,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,96,2026082903,2,0.75,0.25,64,29,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,96,2026082903,2,0.75,0.25,64,29,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,96,2026082903,2,0.75,0.25,64,29,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,96,2026082903,3,0.5,0.2,150,142,balance,34,LOO,0.7941176470588235,0.7,0.09411764705882353,0.0,0.0061764705882352946,0.004954388172381253,0.8021390374331552,0.0,1.0,0.27591359622850486,1.0,0.7240985348178276,0.0
main,sbm,200,96,2026082903,3,0.5,0.2,150,142,balance,34,ZLZ,0.7647058823529411,0.7,0.06470588235294117,0.0,0.0061764705882352946,0.005452448359022755,0.8827773533655888,0.0,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,96,2026082903,3,0.5,0.2,150,142,inference,24,LOO,0.7916666666666666,0.7,0.09166666666666667,-1.1102230246251565e-16,0.00875,0.007170893719806763,0.8195307108350586,1.1868783374443498e-15,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,sbm,200,96,2026082903,3,0.5,0.2,150,142,inference,24,ZLZ,0.7916666666666666,0.7,0.09166666666666667,-1.1102230246251565e-16,0.00875,0.007170893719806763,0.8195307108350586,1.1868783374443498e-15,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,sbm,200,97,2026082903,0,0.25,0.75,68,40,balance,34,LOO,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,97,2026082903,0,0.25,0.75,68,40,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,97,2026082903,0,0.25,0.75,68,40,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,97,2026082903,0,0.25,0.75,68,40,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,97,2026082903,1,0.5,0.8,116,132,balance,34,LOO,0.7352941176470589,0.7,0.03529411764705892,0.0,0.0061764705882352946,0.00589808115759673,0.954927425515661,0.0,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,97,2026082903,1,0.5,0.8,116,132,balance,34,ZLZ,0.7647058823529411,0.7,0.06470588235294117,0.0,0.0061764705882352946,0.005452448359022755,0.8827773533655888,0.0,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,97,2026082903,1,0.5,0.8,116,132,inference,24,LOO,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,97,2026082903,1,0.5,0.8,116,132,inference,24,ZLZ,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,97,2026082903,2,0.75,0.25,40,68,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,97,2026082903,2,0.75,0.25,40,68,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103176,1.0185892538833714,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,97,2026082903,2,0.75,0.25,40,68,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,97,2026082903,2,0.75,0.25,40,68,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,97,2026082903,3,0.5,0.2,116,58,balance,34,LOO,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,97,2026082903,3,0.5,0.2,116,58,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,97,2026082903,3,0.5,0.2,116,58,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,97,2026082903,3,0.5,0.2,116,58,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.00966183574879227,1.1042097998619735,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,98,2026082903,0,0.25,0.75,74,66,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,98,2026082903,0,0.25,0.75,74,66,balance,34,ZLZ,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381252,0.8021390374331552,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,98,2026082903,0,0.25,0.75,74,66,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,98,2026082903,0,0.25,0.75,74,66,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,98,2026082903,1,0.5,0.8,86,52,balance,34,LOO,0.7941176470588235,0.7,0.09411764705882353,0.0,0.0061764705882352946,0.004954388172381252,0.8021390374331551,0.0,1.0,0.27591359622850486,1.0,0.7240985348178276,0.0
main,sbm,200,98,2026082903,1,0.5,0.8,86,52,balance,34,ZLZ,0.7647058823529411,0.7,0.06470588235294117,0.0,0.0061764705882352946,0.005452448359022755,0.8827773533655888,0.0,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,98,2026082903,1,0.5,0.8,86,52,inference,24,LOO,0.7916666666666666,0.7,0.09166666666666667,-1.1102230246251565e-16,0.00875,0.007170893719806763,0.8195307108350586,1.1868783374443498e-15,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,sbm,200,98,2026082903,1,0.5,0.8,86,52,inference,24,ZLZ,0.8333333333333334,0.7,0.13333333333333341,-1.1102230246251565e-16,0.00875,0.006038647342995169,0.6901311249137335,1.1868783374443498e-15,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
main,sbm,200,98,2026082903,2,0.75,0.25,66,74,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,98,2026082903,2,0.75,0.25,66,74,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421005,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,98,2026082903,2,0.75,0.25,66,74,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,98,2026082903,2,0.75,0.25,66,74,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,98,2026082903,3,0.5,0.2,86,28,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,98,2026082903,3,0.5,0.2,86,28,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,98,2026082903,3,0.5,0.2,86,28,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,98,2026082903,3,0.5,0.2,86,28,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,99,2026082903,0,0.25,0.75,53,194,balance,34,LOO,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,99,2026082903,0,0.25,0.75,53,194,balance,34,ZLZ,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,99,2026082903,0,0.25,0.75,53,194,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,99,2026082903,0,0.25,0.75,53,194,inference,24,ZLZ,0.4583333333333333,0.3,0.15833333333333333,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,1.0,0.4072592392700146,1.0,1.0,1.0
main,sbm,200,99,2026082903,1,0.5,0.8,90,199,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,99,2026082903,1,0.5,0.8,90,199,balance,34,ZLZ,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,99,2026082903,1,0.5,0.8,90,199,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,99,2026082903,1,0.5,0.8,90,199,inference,24,ZLZ,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,99,2026082903,2,0.75,0.25,194,53,balance,34,LOO,0.4411764705882353,0.3,0.1411764705882353,5.551115123125783e-17,0.006176470588235294,0.007470902799622523,1.209574738986504,7.063338916872295e-16,1.0,0.338816560741404,1.0,1.0,1.0
main,sbm,200,99,2026082903,2,0.75,0.25,194,53,balance,34,ZLZ,0.4411764705882353,0.3,0.1411764705882353,5.551115123125783e-17,0.006176470588235294,0.007470902799622522,1.2095747389865035,7.063338916872295e-16,1.0,0.338816560741404,1.0,1.0,1.0
main,sbm,200,99,2026082903,2,0.75,0.25,194,53,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,99,2026082903,2,0.75,0.25,194,53,inference,24,ZLZ,0.4583333333333333,0.3,0.15833333333333333,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,1.0,0.4072592392700146,1.0,1.0,1.0
main,sbm,200,99,2026082903,3,0.5,0.2,90,132,balance,34,LOO,0.6470588235294118,0.7,-0.05294117647058816,0.0,0.0061764705882352946,0.006920415224913495,1.1204481792717087,0.0,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,sbm,200,99,2026082903,3,0.5,0.2,90,132,balance,34,ZLZ,0.6764705882352942,0.7,-0.0235294117647058,0.0,0.0061764705882352946,0.0066320645905421,1.0737628384687208,0.0,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,sbm,200,99,2026082903,3,0.5,0.2,90,132,inference,24,LOO,0.5833333333333334,0.7,-0.11666666666666659,-1.1102230246251565e-16,0.00875,0.010567632850241546,1.2077294685990336,1.1868783374443498e-15,1.0,0.40296464572673063,1.0,1.0,1.0
main,sbm,200,99,2026082903,3,0.5,0.2,90,132,inference,24,ZLZ,0.5416666666666666,0.7,-0.15833333333333333,-1.1102230246251565e-16,0.00875,0.010794082125603866,1.2336093857832988,1.1868783374443498e-15,1.0,0.40725923927001473,1.0,1.0,1.0
main,sbm,200,100,2026082903,0,0.25,0.75,162,5,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,100,2026082903,0,0.25,0.75,162,5,balance,34,ZLZ,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381252,0.8021390374331552,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,100,2026082903,0,0.25,0.75,162,5,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,100,2026082903,0,0.25,0.75,162,5,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806764,0.8195307108350587,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,100,2026082903,1,0.5,0.8,141,117,balance,34,LOO,0.8235294117647058,0.7,0.12352941176470589,0.0,0.0061764705882352946,0.004403900597672225,0.7130124777183602,0.0,1.0,0.2601338332196572,1.0,0.6827695518345487,0.0
main,sbm,200,100,2026082903,1,0.5,0.8,141,117,balance,34,ZLZ,0.7941176470588235,0.7,0.09411764705882353,0.0,0.0061764705882352946,0.004954388172381252,0.8021390374331551,0.0,1.0,0.27591359622850486,1.0,0.7240985348178276,0.0
main,sbm,200,100,2026082903,1,0.5,0.8,141,117,inference,24,LOO,0.7916666666666666,0.7,0.09166666666666667,-1.1102230246251565e-16,0.00875,0.007170893719806763,0.8195307108350586,1.1868783374443498e-15,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,sbm,200,100,2026082903,1,0.5,0.8,141,117,inference,24,ZLZ,0.8333333333333334,0.7,0.13333333333333341,-1.1102230246251565e-16,0.00875,0.006038647342995169,0.6901311249137335,1.1868783374443498e-15,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
main,sbm,200,100,2026082903,2,0.75,0.25,5,162,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,100,2026082903,2,0.75,0.25,5,162,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.006632064590542101,1.0737628384687212,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,100,2026082903,2,0.75,0.25,5,162,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,100,2026082903,2,0.75,0.25,5,162,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705312,1.0265700483091784,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,100,2026082903,3,0.5,0.2,141,76,balance,34,LOO,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,100,2026082903,3,0.5,0.2,141,76,balance,34,ZLZ,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,100,2026082903,3,0.5,0.2,141,76,inference,24,LOO,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,100,2026082903,3,0.5,0.2,141,76,inference,24,ZLZ,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,101,2026082903,0,0.25,0.75,54,79,balance,34,LOO,0.17647058823529413,0.3,-0.12352941176470586,5.551115123125783e-17,0.006176470588235294,0.004403900597672224,0.7130124777183601,7.063338916872295e-16,1.0,0.2601338332196571,1.0,0.6827695518345487,0.0
main,sbm,200,101,2026082903,0,0.25,0.75,54,79,balance,34,ZLZ,0.11764705882352941,0.3,-0.18235294117647058,5.551115123125783e-17,0.006176470588235294,0.0031456432840515883,0.5092946269416858,7.063338916872295e-16,0.0,0.21985321594443152,1.0,0.5935252291480066,0.0
main,sbm,200,101,2026082903,0,0.25,0.75,54,79,inference,24,LOO,0.125,0.3,-0.175,0.0,0.00875,0.004755434782608695,0.5434782608695651,0.0,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
main,sbm,200,101,2026082903,0,0.25,0.75,54,79,inference,24,ZLZ,0.08333333333333333,0.3,-0.21666666666666667,0.0,0.00875,0.0033212560386473426,0.3795721187025534,0.0,0.0,0.19628672330214064,1.0,0.6984964457077149,0.0
main,sbm,200,101,2026082903,1,0.5,0.8,128,124,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,101,2026082903,1,0.5,0.8,128,124,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,101,2026082903,1,0.5,0.8,128,124,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,101,2026082903,1,0.5,0.8,128,124,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,101,2026082903,2,0.75,0.25,79,54,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,101,2026082903,2,0.75,0.25,79,54,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,101,2026082903,2,0.75,0.25,79,54,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,101,2026082903,2,0.75,0.25,79,54,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,101,2026082903,3,0.5,0.2,128,50,balance,34,LOO,0.7058823529411765,0.7,0.005882352941176561,0.0,0.0061764705882352946,0.006291286568103178,1.0185892538833716,0.0,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,sbm,200,101,2026082903,3,0.5,0.2,128,50,balance,34,ZLZ,0.6764705882352942,0.7,-0.0235294117647058,0.0,0.0061764705882352946,0.0066320645905421,1.0737628384687208,0.0,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,sbm,200,101,2026082903,3,0.5,0.2,128,50,inference,24,LOO,0.625,0.7,-0.07499999999999996,-1.1102230246251565e-16,0.00875,0.010190217391304348,1.1645962732919253,1.1868783374443498e-15,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,101,2026082903,3,0.5,0.2,128,50,inference,24,ZLZ,0.5833333333333334,0.7,-0.11666666666666659,-1.1102230246251565e-16,0.00875,0.010567632850241546,1.2077294685990336,1.1868783374443498e-15,1.0,0.40296464572673063,1.0,1.0,1.0
main,sbm,200,102,2026082903,0,0.25,0.75,97,19,balance,34,LOO,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,102,2026082903,0,0.25,0.75,97,19,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,102,2026082903,0,0.25,0.75,97,19,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,102,2026082903,0,0.25,0.75,97,19,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,102,2026082903,1,0.5,0.8,113,196,balance,34,LOO,0.6176470588235294,0.7,-0.08235294117647052,0.0,0.0061764705882352946,0.007156338471217364,1.158645276292335,0.0,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,102,2026082903,1,0.5,0.8,113,196,balance,34,ZLZ,0.6176470588235294,0.7,-0.08235294117647052,0.0,0.0061764705882352946,0.007156338471217364,1.158645276292335,0.0,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,102,2026082903,1,0.5,0.8,113,196,inference,24,LOO,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.009661835748792272,1.1042097998619738,1.1868783374443498e-15,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,102,2026082903,1,0.5,0.8,113,196,inference,24,ZLZ,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,102,2026082903,2,0.75,0.25,19,97,balance,34,LOO,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,102,2026082903,2,0.75,0.25,19,97,balance,34,ZLZ,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453707,1.1883541295306004,7.063338916872295e-16,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,102,2026082903,2,0.75,0.25,19,97,inference,24,LOO,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,102,2026082903,2,0.75,0.25,19,97,inference,24,ZLZ,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,102,2026082903,3,0.5,0.2,113,195,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,102,2026082903,3,0.5,0.2,113,195,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,102,2026082903,3,0.5,0.2,113,195,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,102,2026082903,3,0.5,0.2,113,195,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,103,2026082903,0,0.25,0.75,170,74,balance,34,LOO,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,103,2026082903,0,0.25,0.75,170,74,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,103,2026082903,0,0.25,0.75,170,74,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,103,2026082903,0,0.25,0.75,170,74,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,103,2026082903,1,0.5,0.8,136,169,balance,34,LOO,0.7058823529411765,0.7,0.005882352941176561,0.0,0.0061764705882352946,0.006291286568103178,1.0185892538833716,0.0,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,sbm,200,103,2026082903,1,0.5,0.8,136,169,balance,34,ZLZ,0.6764705882352942,0.7,-0.0235294117647058,0.0,0.0061764705882352946,0.006632064590542101,1.073762838468721,0.0,1.0,0.3192290902831454,1.0,0.8744583914921856,0.0
main,sbm,200,103,2026082903,1,0.5,0.8,136,169,inference,24,LOO,0.75,0.7,0.050000000000000044,-1.1102230246251565e-16,0.00875,0.008152173913043478,0.9316770186335402,1.1868783374443498e-15,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,103,2026082903,1,0.5,0.8,136,169,inference,24,ZLZ,0.75,0.7,0.050000000000000044,-1.1102230246251565e-16,0.00875,0.008152173913043478,0.9316770186335402,1.1868783374443498e-15,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,103,2026082903,2,0.75,0.25,74,170,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,103,2026082903,2,0.75,0.25,74,170,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,103,2026082903,2,0.75,0.25,74,170,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,103,2026082903,2,0.75,0.25,74,170,inference,24,ZLZ,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,103,2026082903,3,0.5,0.2,136,34,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,103,2026082903,3,0.5,0.2,136,34,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,103,2026082903,3,0.5,0.2,136,34,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,103,2026082903,3,0.5,0.2,136,34,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705312,1.0265700483091784,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,104,2026082903,0,0.25,0.75,40,165,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,104,2026082903,0,0.25,0.75,40,165,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,104,2026082903,0,0.25,0.75,40,165,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,104,2026082903,0,0.25,0.75,40,165,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,104,2026082903,1,0.5,0.8,187,37,balance,34,LOO,0.7647058823529411,0.7,0.06470588235294117,0.0,0.0061764705882352946,0.005452448359022754,0.8827773533655886,0.0,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,104,2026082903,1,0.5,0.8,187,37,balance,34,ZLZ,0.7647058823529411,0.7,0.06470588235294117,0.0,0.0061764705882352946,0.005452448359022755,0.8827773533655888,0.0,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,104,2026082903,1,0.5,0.8,187,37,inference,24,LOO,0.75,0.7,0.050000000000000044,-1.1102230246251565e-16,0.00875,0.008152173913043478,0.9316770186335402,1.1868783374443498e-15,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,104,2026082903,1,0.5,0.8,187,37,inference,24,ZLZ,0.8333333333333334,0.7,0.13333333333333341,-1.1102230246251565e-16,0.00875,0.006038647342995169,0.6901311249137335,1.1868783374443498e-15,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
main,sbm,200,104,2026082903,2,0.75,0.25,165,40,balance,34,LOO,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453706,1.1883541295306,7.063338916872295e-16,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,sbm,200,104,2026082903,2,0.75,0.25,165,40,balance,34,ZLZ,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453707,1.1883541295306004,7.063338916872295e-16,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,104,2026082903,2,0.75,0.25,165,40,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,104,2026082903,2,0.75,0.25,165,40,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,104,2026082903,3,0.5,0.2,187,56,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,104,2026082903,3,0.5,0.2,187,56,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,104,2026082903,3,0.5,0.2,187,56,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,104,2026082903,3,0.5,0.2,187,56,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,105,2026082903,0,0.25,0.75,123,3,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,105,2026082903,0,0.25,0.75,123,3,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,105,2026082903,0,0.25,0.75,123,3,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,105,2026082903,0,0.25,0.75,123,3,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,105,2026082903,1,0.5,0.8,186,124,balance,34,LOO,0.7058823529411765,0.7,0.005882352941176561,0.0,0.0061764705882352946,0.006291286568103178,1.0185892538833716,0.0,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,sbm,200,105,2026082903,1,0.5,0.8,186,124,balance,34,ZLZ,0.6176470588235294,0.7,-0.08235294117647052,0.0,0.0061764705882352946,0.007156338471217364,1.158645276292335,0.0,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,105,2026082903,1,0.5,0.8,186,124,inference,24,LOO,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,105,2026082903,1,0.5,0.8,186,124,inference,24,ZLZ,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,105,2026082903,2,0.75,0.25,3,123,balance,34,LOO,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453706,1.1883541295306,7.063338916872295e-16,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,sbm,200,105,2026082903,2,0.75,0.25,3,123,balance,34,ZLZ,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,105,2026082903,2,0.75,0.25,3,123,inference,24,LOO,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,105,2026082903,2,0.75,0.25,3,123,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,105,2026082903,3,0.5,0.2,186,42,balance,34,LOO,0.14705882352941177,0.3,-0.15294117647058822,5.551115123125783e-17,0.006176470588235294,0.0038009856348956697,0.6153976742212037,7.063338916872295e-16,0.0,0.24167192467890536,1.0,0.6394149545415033,0.0
main,sbm,200,105,2026082903,3,0.5,0.2,186,42,balance,34,ZLZ,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,105,2026082903,3,0.5,0.2,186,42,inference,24,LOO,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,105,2026082903,3,0.5,0.2,186,42,inference,24,ZLZ,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,106,2026082903,0,0.25,0.75,149,100,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,106,2026082903,0,0.25,0.75,149,100,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,106,2026082903,0,0.25,0.75,149,100,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806764,0.8195307108350587,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,106,2026082903,0,0.25,0.75,149,100,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,106,2026082903,1,0.5,0.8,72,76,balance,34,LOO,0.7058823529411765,0.7,0.005882352941176561,0.0,0.0061764705882352946,0.006291286568103178,1.0185892538833716,0.0,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,sbm,200,106,2026082903,1,0.5,0.8,72,76,balance,34,ZLZ,0.7058823529411765,0.7,0.005882352941176561,-0.020588235294117685,0.0059948096885813155,0.006291286568103178,1.0494555949101405,0.2659080117391557,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,sbm,200,106,2026082903,1,0.5,0.8,72,76,inference,24,LOO,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.009661835748792272,1.1042097998619738,1.1868783374443498e-15,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,106,2026082903,1,0.5,0.8,72,76,inference,24,ZLZ,0.7083333333333334,0.7,0.008333333333333415,-0.029166666666666674,0.008385416666666668,0.008982487922705314,1.0712035286704473,0.3185110286353031,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,106,2026082903,2,0.75,0.25,100,149,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,106,2026082903,2,0.75,0.25,100,149,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,106,2026082903,2,0.75,0.25,100,149,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,106,2026082903,2,0.75,0.25,100,149,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,106,2026082903,3,0.5,0.2,72,161,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,106,2026082903,3,0.5,0.2,72,161,balance,34,ZLZ,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,106,2026082903,3,0.5,0.2,72,161,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,106,2026082903,3,0.5,0.2,72,161,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,107,2026082903,0,0.25,0.75,197,17,balance,34,LOO,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,107,2026082903,0,0.25,0.75,197,17,balance,34,ZLZ,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,107,2026082903,0,0.25,0.75,197,17,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,107,2026082903,0,0.25,0.75,197,17,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,107,2026082903,1,0.5,0.8,25,47,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,107,2026082903,1,0.5,0.8,25,47,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,107,2026082903,1,0.5,0.8,25,47,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,107,2026082903,1,0.5,0.8,25,47,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,107,2026082903,2,0.75,0.25,17,197,balance,34,LOO,0.5294117647058824,0.3,0.22941176470588237,5.551115123125783e-17,0.006176470588235294,0.0075495438817238135,1.222307104660046,7.063338916872295e-16,0.0,0.34059513758517057,1.0,1.0,1.0
main,sbm,200,107,2026082903,2,0.75,0.25,17,197,balance,34,ZLZ,0.5,0.3,0.2,5.551115123125783e-17,0.006176470588235294,0.007575757575757576,1.2265512265512266,7.063338916872295e-16,0.0,0.3411859361863223,1.0,1.0,1.0
main,sbm,200,107,2026082903,2,0.75,0.25,17,197,inference,24,LOO,0.625,0.3,0.325,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,0.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,107,2026082903,2,0.75,0.25,17,197,inference,24,ZLZ,0.5,0.3,0.2,0.0,0.00875,0.010869565217391304,1.2422360248447204,0.0,1.0,0.408680741809339,1.0,1.0,1.0
main,sbm,200,107,2026082903,3,0.5,0.2,25,73,balance,34,LOO,0.7352941176470589,0.7,0.03529411764705892,0.0,0.0061764705882352946,0.00589808115759673,0.954927425515661,0.0,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,107,2026082903,3,0.5,0.2,25,73,balance,34,ZLZ,0.7058823529411765,0.7,0.005882352941176561,-0.020588235294117685,0.0059948096885813155,0.006291286568103178,1.0494555949101405,0.2659080117391557,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,sbm,200,107,2026082903,3,0.5,0.2,25,73,inference,24,LOO,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,107,2026082903,3,0.5,0.2,25,73,inference,24,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.009661835748792272,1.1042097998619738,1.1868783374443498e-15,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,108,2026082903,0,0.25,0.75,185,29,balance,34,LOO,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,108,2026082903,0,0.25,0.75,185,29,balance,34,ZLZ,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453707,1.1883541295306004,7.063338916872295e-16,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,108,2026082903,0,0.25,0.75,185,29,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,108,2026082903,0,0.25,0.75,185,29,inference,24,ZLZ,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,108,2026082903,1,0.5,0.8,11,192,balance,34,LOO,0.6176470588235294,0.7,-0.08235294117647052,0.0,0.0061764705882352946,0.007156338471217364,1.158645276292335,0.0,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,108,2026082903,1,0.5,0.8,11,192,balance,34,ZLZ,0.5882352941176471,0.7,-0.11176470588235288,0.0,0.0061764705882352946,0.007339834329453707,1.1883541295306002,0.0,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,108,2026082903,1,0.5,0.8,11,192,inference,24,LOO,0.5833333333333334,0.7,-0.11666666666666659,-1.1102230246251565e-16,0.00875,0.010567632850241546,1.2077294685990336,1.1868783374443498e-15,1.0,0.40296464572673063,1.0,1.0,1.0
main,sbm,200,108,2026082903,1,0.5,0.8,11,192,inference,24,ZLZ,0.5833333333333334,0.7,-0.11666666666666659,-1.1102230246251565e-16,0.00875,0.010567632850241546,1.2077294685990336,1.1868783374443498e-15,1.0,0.40296464572673063,1.0,1.0,1.0
main,sbm,200,108,2026082903,2,0.75,0.25,29,185,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,108,2026082903,2,0.75,0.25,29,185,balance,34,ZLZ,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453707,1.1883541295306004,7.063338916872295e-16,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,108,2026082903,2,0.75,0.25,29,185,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,108,2026082903,2,0.75,0.25,29,185,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,108,2026082903,3,0.5,0.2,11,61,balance,34,LOO,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,108,2026082903,3,0.5,0.2,11,61,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,108,2026082903,3,0.5,0.2,11,61,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,108,2026082903,3,0.5,0.2,11,61,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,109,2026082903,0,0.25,0.75,42,1,balance,34,LOO,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,109,2026082903,0,0.25,0.75,42,1,balance,34,ZLZ,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,109,2026082903,0,0.25,0.75,42,1,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,109,2026082903,0,0.25,0.75,42,1,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,109,2026082903,1,0.5,0.8,14,195,balance,34,LOO,0.6470588235294118,0.7,-0.05294117647058816,0.0,0.0061764705882352946,0.006920415224913495,1.1204481792717087,0.0,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,sbm,200,109,2026082903,1,0.5,0.8,14,195,balance,34,ZLZ,0.6176470588235294,0.7,-0.08235294117647052,0.0,0.0061764705882352946,0.007156338471217364,1.158645276292335,0.0,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,109,2026082903,1,0.5,0.8,14,195,inference,24,LOO,0.5833333333333334,0.7,-0.11666666666666659,-1.1102230246251565e-16,0.00875,0.010567632850241546,1.2077294685990336,1.1868783374443498e-15,1.0,0.40296464572673063,1.0,1.0,1.0
main,sbm,200,109,2026082903,1,0.5,0.8,14,195,inference,24,ZLZ,0.625,0.7,-0.07499999999999996,-1.1102230246251565e-16,0.00875,0.010190217391304348,1.1645962732919253,1.1868783374443498e-15,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,109,2026082903,2,0.75,0.25,1,42,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,109,2026082903,2,0.75,0.25,1,42,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,109,2026082903,2,0.75,0.25,1,42,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,109,2026082903,2,0.75,0.25,1,42,inference,24,ZLZ,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,109,2026082903,3,0.5,0.2,14,100,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,109,2026082903,3,0.5,0.2,14,100,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,109,2026082903,3,0.5,0.2,14,100,inference,24,LOO,0.4583333333333333,0.3,0.15833333333333333,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,1.0,0.4072592392700146,1.0,1.0,1.0
main,sbm,200,109,2026082903,3,0.5,0.2,14,100,inference,24,ZLZ,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,110,2026082903,0,0.25,0.75,165,0,balance,34,LOO,0.4411764705882353,0.3,0.1411764705882353,5.551115123125783e-17,0.006176470588235294,0.007470902799622523,1.209574738986504,7.063338916872295e-16,1.0,0.338816560741404,1.0,1.0,1.0
main,sbm,200,110,2026082903,0,0.25,0.75,165,0,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,110,2026082903,0,0.25,0.75,165,0,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,110,2026082903,0,0.25,0.75,165,0,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,110,2026082903,1,0.5,0.8,169,173,balance,34,LOO,0.6176470588235294,0.7,-0.08235294117647052,0.0,0.0061764705882352946,0.007156338471217364,1.158645276292335,0.0,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,110,2026082903,1,0.5,0.8,169,173,balance,34,ZLZ,0.5882352941176471,0.7,-0.11176470588235288,-0.020588235294117685,0.0059948096885813155,0.007339834329453707,1.2243648607284972,0.2659080117391557,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,110,2026082903,1,0.5,0.8,169,173,inference,24,LOO,0.5416666666666666,0.7,-0.15833333333333333,-1.1102230246251565e-16,0.00875,0.010794082125603866,1.2336093857832988,1.1868783374443498e-15,1.0,0.40725923927001473,1.0,1.0,1.0
main,sbm,200,110,2026082903,1,0.5,0.8,169,173,inference,24,ZLZ,0.5416666666666666,0.7,-0.15833333333333333,-0.029166666666666674,0.008385416666666668,0.010794082125603866,1.2872445764695293,0.3185110286353031,1.0,0.40725923927001473,1.0,1.0,1.0
main,sbm,200,110,2026082903,2,0.75,0.25,0,165,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,110,2026082903,2,0.75,0.25,0,165,balance,34,ZLZ,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381252,0.8021390374331552,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,110,2026082903,2,0.75,0.25,0,165,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,110,2026082903,2,0.75,0.25,0,165,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,110,2026082903,3,0.5,0.2,169,166,balance,34,LOO,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453707,1.1883541295306004,7.063338916872295e-16,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,110,2026082903,3,0.5,0.2,169,166,balance,34,ZLZ,0.47058823529411764,0.3,0.17058823529411765,5.551115123125783e-17,0.006176470588235294,0.0075495438817238135,1.222307104660046,7.063338916872295e-16,0.0,0.34059513758517057,1.0,1.0,1.0
main,sbm,200,110,2026082903,3,0.5,0.2,169,166,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,110,2026082903,3,0.5,0.2,169,166,inference,24,ZLZ,0.5,0.3,0.2,0.0,0.00875,0.010869565217391304,1.2422360248447204,0.0,1.0,0.408680741809339,1.0,1.0,1.0
main,sbm,200,111,2026082903,0,0.25,0.75,59,20,balance,34,LOO,0.14705882352941177,0.3,-0.15294117647058822,5.551115123125783e-17,0.006176470588235294,0.003800985634895669,0.6153976742212036,7.063338916872295e-16,0.0,0.24167192467890536,1.0,0.6394149545415033,0.0
main,sbm,200,111,2026082903,0,0.25,0.75,59,20,balance,34,ZLZ,0.14705882352941177,0.3,-0.15294117647058822,5.551115123125783e-17,0.006176470588235294,0.0038009856348956697,0.6153976742212037,7.063338916872295e-16,0.0,0.24167192467890536,1.0,0.6394149545415033,0.0
main,sbm,200,111,2026082903,0,0.25,0.75,59,20,inference,24,LOO,0.125,0.3,-0.175,0.0,0.00875,0.004755434782608695,0.5434782608695651,0.0,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
main,sbm,200,111,2026082903,0,0.25,0.75,59,20,inference,24,ZLZ,0.125,0.3,-0.175,0.0,0.00875,0.004755434782608695,0.5434782608695651,0.0,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
main,sbm,200,111,2026082903,1,0.5,0.8,77,155,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,111,2026082903,1,0.5,0.8,77,155,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,111,2026082903,1,0.5,0.8,77,155,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,111,2026082903,1,0.5,0.8,77,155,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705312,1.0265700483091784,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,111,2026082903,2,0.75,0.25,20,59,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,111,2026082903,2,0.75,0.25,20,59,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,111,2026082903,2,0.75,0.25,20,59,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,111,2026082903,2,0.75,0.25,20,59,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,111,2026082903,3,0.5,0.2,77,122,balance,34,LOO,0.7647058823529411,0.7,0.06470588235294117,0.0,0.0061764705882352946,0.005452448359022755,0.8827773533655888,0.0,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,111,2026082903,3,0.5,0.2,77,122,balance,34,ZLZ,0.6470588235294118,0.7,-0.05294117647058816,-0.020588235294117685,0.0059948096885813155,0.006920415224913495,1.1544011544011543,0.2659080117391557,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,sbm,200,111,2026082903,3,0.5,0.2,77,122,inference,24,LOO,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.009661835748792272,1.1042097998619738,1.1868783374443498e-15,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,111,2026082903,3,0.5,0.2,77,122,inference,24,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.009661835748792272,1.1042097998619738,1.1868783374443498e-15,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,112,2026082903,0,0.25,0.75,98,196,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,112,2026082903,0,0.25,0.75,98,196,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,112,2026082903,0,0.25,0.75,98,196,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.00966183574879227,1.1042097998619735,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,112,2026082903,0,0.25,0.75,98,196,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705312,1.0265700483091784,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,112,2026082903,1,0.5,0.8,16,66,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,112,2026082903,1,0.5,0.8,16,66,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,112,2026082903,1,0.5,0.8,16,66,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,112,2026082903,1,0.5,0.8,16,66,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,112,2026082903,2,0.75,0.25,196,98,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,112,2026082903,2,0.75,0.25,196,98,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,112,2026082903,2,0.75,0.25,196,98,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,112,2026082903,2,0.75,0.25,196,98,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,112,2026082903,3,0.5,0.2,16,110,balance,34,LOO,0.7058823529411765,0.7,0.005882352941176561,0.0,0.0061764705882352946,0.006291286568103178,1.0185892538833716,0.0,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,sbm,200,112,2026082903,3,0.5,0.2,16,110,balance,34,ZLZ,0.6764705882352942,0.7,-0.0235294117647058,0.0,0.0061764705882352946,0.0066320645905421,1.0737628384687208,0.0,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,sbm,200,112,2026082903,3,0.5,0.2,16,110,inference,24,LOO,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,112,2026082903,3,0.5,0.2,16,110,inference,24,ZLZ,0.5833333333333334,0.7,-0.11666666666666659,-1.1102230246251565e-16,0.00875,0.010567632850241546,1.2077294685990336,1.1868783374443498e-15,1.0,0.40296464572673063,1.0,1.0,1.0
main,sbm,200,113,2026082903,0,0.25,0.75,6,173,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,113,2026082903,0,0.25,0.75,6,173,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,113,2026082903,0,0.25,0.75,6,173,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,113,2026082903,0,0.25,0.75,6,173,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,113,2026082903,1,0.5,0.8,122,96,balance,34,LOO,0.9411764705882353,0.7,0.24117647058823533,0.0,0.0061764705882352946,0.0016776764181608474,0.27162380103556577,0.0,0.0,0.13910257322031117,1.0,0.4899207365071412,0.0
main,sbm,200,113,2026082903,1,0.5,0.8,122,96,balance,34,ZLZ,0.8823529411764706,0.7,0.1823529411764706,0.0,0.0061764705882352946,0.0031456432840515883,0.5092946269416857,0.0,0.0,0.21985321594443152,1.0,0.5935252291480066,0.0
main,sbm,200,113,2026082903,1,0.5,0.8,122,96,inference,24,LOO,0.9166666666666666,0.7,0.21666666666666667,-1.1102230246251565e-16,0.00875,0.0033212560386473434,0.3795721187025535,1.1868783374443498e-15,0.0,0.1962867233021407,1.0,0.6984964457077149,0.0
main,sbm,200,113,2026082903,1,0.5,0.8,122,96,inference,24,ZLZ,0.9166666666666666,0.7,0.21666666666666667,-1.1102230246251565e-16,0.00875,0.0033212560386473434,0.3795721187025535,1.1868783374443498e-15,0.0,0.1962867233021407,1.0,0.6984964457077149,0.0
main,sbm,200,113,2026082903,2,0.75,0.25,173,6,balance,34,LOO,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,113,2026082903,2,0.75,0.25,173,6,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103176,1.0185892538833714,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,113,2026082903,2,0.75,0.25,173,6,inference,24,LOO,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,113,2026082903,2,0.75,0.25,173,6,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,113,2026082903,3,0.5,0.2,122,45,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,113,2026082903,3,0.5,0.2,122,45,balance,34,ZLZ,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,113,2026082903,3,0.5,0.2,122,45,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,113,2026082903,3,0.5,0.2,122,45,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,114,2026082903,0,0.25,0.75,87,168,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,114,2026082903,0,0.25,0.75,87,168,balance,34,ZLZ,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381252,0.8021390374331552,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,114,2026082903,0,0.25,0.75,87,168,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,114,2026082903,0,0.25,0.75,87,168,inference,24,ZLZ,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,114,2026082903,1,0.5,0.8,35,8,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,114,2026082903,1,0.5,0.8,35,8,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,114,2026082903,1,0.5,0.8,35,8,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,114,2026082903,1,0.5,0.8,35,8,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,114,2026082903,2,0.75,0.25,168,87,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,114,2026082903,2,0.75,0.25,168,87,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022754,0.8827773533655887,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,114,2026082903,2,0.75,0.25,168,87,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,114,2026082903,2,0.75,0.25,168,87,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,114,2026082903,3,0.5,0.2,35,125,balance,34,LOO,0.7647058823529411,0.7,0.06470588235294117,0.0,0.0061764705882352946,0.005452448359022755,0.8827773533655888,0.0,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,114,2026082903,3,0.5,0.2,35,125,balance,34,ZLZ,0.7352941176470589,0.7,0.03529411764705892,-0.020588235294117685,0.0059948096885813155,0.00589808115759673,0.9838646202282568,0.2659080117391557,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,114,2026082903,3,0.5,0.2,35,125,inference,24,LOO,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,114,2026082903,3,0.5,0.2,35,125,inference,24,ZLZ,0.75,0.7,0.050000000000000044,-1.1102230246251565e-16,0.00875,0.008152173913043478,0.9316770186335402,1.1868783374443498e-15,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,115,2026082903,0,0.25,0.75,76,32,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.0062912865681031774,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,115,2026082903,0,0.25,0.75,76,32,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,115,2026082903,0,0.25,0.75,76,32,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,115,2026082903,0,0.25,0.75,76,32,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,115,2026082903,1,0.5,0.8,65,89,balance,34,LOO,0.7941176470588235,0.7,0.09411764705882353,0.0,0.0061764705882352946,0.004954388172381252,0.8021390374331551,0.0,1.0,0.27591359622850486,1.0,0.7240985348178276,0.0
main,sbm,200,115,2026082903,1,0.5,0.8,65,89,balance,34,ZLZ,0.7647058823529411,0.7,0.06470588235294117,-0.020588235294117685,0.0059948096885813155,0.005452448359022755,0.9095281822554551,0.2659080117391557,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,115,2026082903,1,0.5,0.8,65,89,inference,24,LOO,0.7916666666666666,0.7,0.09166666666666667,-1.1102230246251565e-16,0.00875,0.007170893719806763,0.8195307108350586,1.1868783374443498e-15,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,sbm,200,115,2026082903,1,0.5,0.8,65,89,inference,24,ZLZ,0.7083333333333334,0.7,0.008333333333333415,-0.029166666666666674,0.008385416666666668,0.008982487922705314,1.0712035286704473,0.3185110286353031,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,115,2026082903,2,0.75,0.25,32,76,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,115,2026082903,2,0.75,0.25,32,76,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,115,2026082903,2,0.75,0.25,32,76,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,115,2026082903,2,0.75,0.25,32,76,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,115,2026082903,3,0.5,0.2,65,20,balance,34,LOO,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,115,2026082903,3,0.5,0.2,65,20,balance,34,ZLZ,0.17647058823529413,0.3,-0.12352941176470586,5.551115123125783e-17,0.006176470588235294,0.004403900597672226,0.7130124777183604,7.063338916872295e-16,1.0,0.26013383321965716,1.0,0.6827695518345487,0.0
main,sbm,200,115,2026082903,3,0.5,0.2,65,20,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,115,2026082903,3,0.5,0.2,65,20,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,116,2026082903,0,0.25,0.75,165,178,balance,34,LOO,0.17647058823529413,0.3,-0.12352941176470586,5.551115123125783e-17,0.006176470588235294,0.004403900597672225,0.7130124777183603,7.063338916872295e-16,1.0,0.26013383321965716,1.0,0.6827695518345487,0.0
main,sbm,200,116,2026082903,0,0.25,0.75,165,178,balance,34,ZLZ,0.17647058823529413,0.3,-0.12352941176470586,5.551115123125783e-17,0.006176470588235294,0.004403900597672225,0.7130124777183603,7.063338916872295e-16,1.0,0.26013383321965716,1.0,0.6827695518345487,0.0
main,sbm,200,116,2026082903,0,0.25,0.75,165,178,inference,24,LOO,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,116,2026082903,0,0.25,0.75,165,178,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,116,2026082903,1,0.5,0.8,134,52,balance,34,LOO,0.6176470588235294,0.7,-0.08235294117647052,0.0,0.0061764705882352946,0.007156338471217364,1.158645276292335,0.0,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,116,2026082903,1,0.5,0.8,134,52,balance,34,ZLZ,0.6176470588235294,0.7,-0.08235294117647052,0.0,0.0061764705882352946,0.007156338471217364,1.158645276292335,0.0,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,116,2026082903,1,0.5,0.8,134,52,inference,24,LOO,0.5833333333333334,0.7,-0.11666666666666659,-1.1102230246251565e-16,0.00875,0.010567632850241544,1.2077294685990334,1.1868783374443498e-15,1.0,0.40296464572673063,1.0,1.0,1.0
main,sbm,200,116,2026082903,1,0.5,0.8,134,52,inference,24,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.009661835748792272,1.1042097998619738,1.1868783374443498e-15,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,116,2026082903,2,0.75,0.25,178,165,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,116,2026082903,2,0.75,0.25,178,165,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,116,2026082903,2,0.75,0.25,178,165,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,116,2026082903,2,0.75,0.25,178,165,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,116,2026082903,3,0.5,0.2,134,34,balance,34,LOO,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453707,1.1883541295306004,7.063338916872295e-16,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,116,2026082903,3,0.5,0.2,134,34,balance,34,ZLZ,0.47058823529411764,0.3,0.17058823529411765,5.551115123125783e-17,0.006176470588235294,0.0075495438817238135,1.222307104660046,7.063338916872295e-16,0.0,0.34059513758517057,1.0,1.0,1.0
main,sbm,200,116,2026082903,3,0.5,0.2,134,34,inference,24,LOO,0.4583333333333333,0.3,0.15833333333333333,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,1.0,0.4072592392700146,1.0,1.0,1.0
main,sbm,200,116,2026082903,3,0.5,0.2,134,34,inference,24,ZLZ,0.5416666666666666,0.3,0.24166666666666664,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,0.0,0.40725923927001473,1.0,1.0,1.0
main,sbm,200,117,2026082903,0,0.25,0.75,8,144,balance,34,LOO,0.11764705882352941,0.3,-0.18235294117647058,5.551115123125783e-17,0.006176470588235294,0.0031456432840515883,0.5092946269416858,7.063338916872295e-16,0.0,0.21985321594443152,1.0,0.5935252291480066,0.0
main,sbm,200,117,2026082903,0,0.25,0.75,8,144,balance,34,ZLZ,0.11764705882352941,0.3,-0.18235294117647058,5.551115123125783e-17,0.006176470588235294,0.0031456432840515883,0.5092946269416858,7.063338916872295e-16,0.0,0.21985321594443152,1.0,0.5935252291480066,0.0
main,sbm,200,117,2026082903,0,0.25,0.75,8,144,inference,24,LOO,0.125,0.3,-0.175,0.0,0.00875,0.004755434782608695,0.5434782608695651,0.0,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
main,sbm,200,117,2026082903,0,0.25,0.75,8,144,inference,24,ZLZ,0.125,0.3,-0.175,0.0,0.00875,0.004755434782608695,0.5434782608695651,0.0,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
main,sbm,200,117,2026082903,1,0.5,0.8,184,34,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,117,2026082903,1,0.5,0.8,184,34,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,117,2026082903,1,0.5,0.8,184,34,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,117,2026082903,1,0.5,0.8,184,34,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,117,2026082903,2,0.75,0.25,144,8,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,117,2026082903,2,0.75,0.25,144,8,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,117,2026082903,2,0.75,0.25,144,8,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,117,2026082903,2,0.75,0.25,144,8,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,117,2026082903,3,0.5,0.2,184,182,balance,34,LOO,0.6470588235294118,0.7,-0.05294117647058816,0.0,0.0061764705882352946,0.006920415224913495,1.1204481792717087,0.0,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,sbm,200,117,2026082903,3,0.5,0.2,184,182,balance,34,ZLZ,0.6470588235294118,0.7,-0.05294117647058816,0.0,0.0061764705882352946,0.006920415224913495,1.1204481792717087,0.0,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,sbm,200,117,2026082903,3,0.5,0.2,184,182,inference,24,LOO,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.009661835748792272,1.1042097998619738,1.1868783374443498e-15,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,117,2026082903,3,0.5,0.2,184,182,inference,24,ZLZ,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,118,2026082903,0,0.25,0.75,105,94,balance,34,LOO,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453707,1.1883541295306004,7.063338916872295e-16,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,118,2026082903,0,0.25,0.75,105,94,balance,34,ZLZ,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,118,2026082903,0,0.25,0.75,105,94,inference,24,LOO,0.4583333333333333,0.3,0.15833333333333333,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,1.0,0.4072592392700146,1.0,1.0,1.0
main,sbm,200,118,2026082903,0,0.25,0.75,105,94,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,118,2026082903,1,0.5,0.8,128,198,balance,34,LOO,0.6470588235294118,0.7,-0.05294117647058816,0.0,0.0061764705882352946,0.006920415224913495,1.1204481792717087,0.0,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,sbm,200,118,2026082903,1,0.5,0.8,128,198,balance,34,ZLZ,0.7058823529411765,0.7,0.005882352941176561,0.0,0.0061764705882352946,0.006291286568103178,1.0185892538833716,0.0,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,sbm,200,118,2026082903,1,0.5,0.8,128,198,inference,24,LOO,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.009661835748792272,1.1042097998619738,1.1868783374443498e-15,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,118,2026082903,1,0.5,0.8,128,198,inference,24,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.009661835748792272,1.1042097998619738,1.1868783374443498e-15,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,118,2026082903,2,0.75,0.25,94,105,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,118,2026082903,2,0.75,0.25,94,105,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,118,2026082903,2,0.75,0.25,94,105,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,118,2026082903,2,0.75,0.25,94,105,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,118,2026082903,3,0.5,0.2,128,18,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,118,2026082903,3,0.5,0.2,128,18,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,118,2026082903,3,0.5,0.2,128,18,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,118,2026082903,3,0.5,0.2,128,18,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,119,2026082903,0,0.25,0.75,164,171,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,119,2026082903,0,0.25,0.75,164,171,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,119,2026082903,0,0.25,0.75,164,171,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,119,2026082903,0,0.25,0.75,164,171,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,119,2026082903,1,0.5,0.8,76,191,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,119,2026082903,1,0.5,0.8,76,191,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,119,2026082903,1,0.5,0.8,76,191,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,119,2026082903,1,0.5,0.8,76,191,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,119,2026082903,2,0.75,0.25,171,164,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,119,2026082903,2,0.75,0.25,171,164,balance,34,ZLZ,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,119,2026082903,2,0.75,0.25,171,164,inference,24,LOO,0.4583333333333333,0.3,0.15833333333333333,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,1.0,0.4072592392700146,1.0,1.0,1.0
main,sbm,200,119,2026082903,2,0.75,0.25,171,164,inference,24,ZLZ,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,119,2026082903,3,0.5,0.2,76,11,balance,34,LOO,0.7941176470588235,0.7,0.09411764705882353,0.0,0.0061764705882352946,0.004954388172381252,0.8021390374331551,0.0,1.0,0.27591359622850486,1.0,0.7240985348178276,0.0
main,sbm,200,119,2026082903,3,0.5,0.2,76,11,balance,34,ZLZ,0.7352941176470589,0.7,0.03529411764705892,-0.020588235294117685,0.0059948096885813155,0.00589808115759673,0.9838646202282568,0.2659080117391557,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,119,2026082903,3,0.5,0.2,76,11,inference,24,LOO,0.75,0.7,0.050000000000000044,-1.1102230246251565e-16,0.00875,0.008152173913043478,0.9316770186335402,1.1868783374443498e-15,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,119,2026082903,3,0.5,0.2,76,11,inference,24,ZLZ,0.7916666666666666,0.7,0.09166666666666667,-0.029166666666666674,0.008385416666666668,0.007170893719806764,0.8551624808713655,0.3185110286353031,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,sbm,200,120,2026082903,0,0.25,0.75,121,170,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,120,2026082903,0,0.25,0.75,121,170,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,120,2026082903,0,0.25,0.75,121,170,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,120,2026082903,0,0.25,0.75,121,170,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,120,2026082903,1,0.5,0.8,194,78,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.006632064590542101,1.0737628384687212,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,120,2026082903,1,0.5,0.8,194,78,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103176,1.0185892538833714,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,120,2026082903,1,0.5,0.8,194,78,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,120,2026082903,1,0.5,0.8,194,78,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,120,2026082903,2,0.75,0.25,170,121,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,120,2026082903,2,0.75,0.25,170,121,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,120,2026082903,2,0.75,0.25,170,121,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,120,2026082903,2,0.75,0.25,170,121,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,120,2026082903,3,0.5,0.2,194,0,balance,34,LOO,0.7058823529411765,0.7,0.005882352941176561,0.0,0.0061764705882352946,0.006291286568103178,1.0185892538833716,0.0,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,sbm,200,120,2026082903,3,0.5,0.2,194,0,balance,34,ZLZ,0.7647058823529411,0.7,0.06470588235294117,0.0,0.0061764705882352946,0.005452448359022755,0.8827773533655888,0.0,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,120,2026082903,3,0.5,0.2,194,0,inference,24,LOO,0.75,0.7,0.050000000000000044,-1.1102230246251565e-16,0.00875,0.008152173913043478,0.9316770186335402,1.1868783374443498e-15,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,120,2026082903,3,0.5,0.2,194,0,inference,24,ZLZ,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,121,2026082903,0,0.25,0.75,108,6,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,121,2026082903,0,0.25,0.75,108,6,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,121,2026082903,0,0.25,0.75,108,6,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,121,2026082903,0,0.25,0.75,108,6,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,121,2026082903,1,0.5,0.8,165,58,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,121,2026082903,1,0.5,0.8,165,58,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,121,2026082903,1,0.5,0.8,165,58,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,121,2026082903,1,0.5,0.8,165,58,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,121,2026082903,2,0.75,0.25,6,108,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,121,2026082903,2,0.75,0.25,6,108,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.006632064590542101,1.0737628384687212,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,121,2026082903,2,0.75,0.25,6,108,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,121,2026082903,2,0.75,0.25,6,108,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,121,2026082903,3,0.5,0.2,165,27,balance,34,LOO,0.6470588235294118,0.7,-0.05294117647058816,0.0,0.0061764705882352946,0.006920415224913495,1.1204481792717087,0.0,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,sbm,200,121,2026082903,3,0.5,0.2,165,27,balance,34,ZLZ,0.6764705882352942,0.7,-0.0235294117647058,-0.020588235294117685,0.0059948096885813155,0.0066320645905421,1.1063011063011063,0.2659080117391557,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,sbm,200,121,2026082903,3,0.5,0.2,165,27,inference,24,LOO,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,121,2026082903,3,0.5,0.2,165,27,inference,24,ZLZ,0.625,0.7,-0.07499999999999996,-0.029166666666666674,0.008385416666666668,0.010190217391304348,1.215230893869835,0.3185110286353031,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,122,2026082903,0,0.25,0.75,148,60,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,122,2026082903,0,0.25,0.75,148,60,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,122,2026082903,0,0.25,0.75,148,60,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,122,2026082903,0,0.25,0.75,148,60,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,122,2026082903,1,0.5,0.8,121,11,balance,34,LOO,0.6176470588235294,0.7,-0.08235294117647052,0.0,0.0061764705882352946,0.007156338471217364,1.158645276292335,0.0,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,122,2026082903,1,0.5,0.8,121,11,balance,34,ZLZ,0.6470588235294118,0.7,-0.05294117647058816,-0.020588235294117685,0.0059948096885813155,0.006920415224913495,1.1544011544011543,0.2659080117391557,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,sbm,200,122,2026082903,1,0.5,0.8,121,11,inference,24,LOO,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,122,2026082903,1,0.5,0.8,121,11,inference,24,ZLZ,0.75,0.7,0.050000000000000044,-0.029166666666666674,0.008385416666666668,0.008152173913043478,0.972184715095868,0.3185110286353031,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,122,2026082903,2,0.75,0.25,60,148,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,122,2026082903,2,0.75,0.25,60,148,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,122,2026082903,2,0.75,0.25,60,148,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,122,2026082903,2,0.75,0.25,60,148,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,122,2026082903,3,0.5,0.2,121,48,balance,34,LOO,0.08823529411764706,0.3,-0.2117647058823529,5.551115123125783e-17,0.006176470588235294,0.00243787354513998,0.3947033358798063,7.063338916872295e-16,0.0,0.18500817685715645,1.0,0.5442455089257877,0.0
main,sbm,200,122,2026082903,3,0.5,0.2,121,48,balance,34,ZLZ,0.11764705882352941,0.3,-0.18235294117647058,5.551115123125783e-17,0.006176470588235294,0.0031456432840515883,0.5092946269416858,7.063338916872295e-16,0.0,0.21985321594443152,1.0,0.5935252291480066,0.0
main,sbm,200,122,2026082903,3,0.5,0.2,121,48,inference,24,LOO,0.125,0.3,-0.175,0.0,0.00875,0.004755434782608695,0.5434782608695651,0.0,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
main,sbm,200,122,2026082903,3,0.5,0.2,121,48,inference,24,ZLZ,0.08333333333333333,0.3,-0.21666666666666667,0.0,0.00875,0.0033212560386473426,0.3795721187025534,0.0,0.0,0.19628672330214064,1.0,0.6984964457077149,0.0
main,sbm,200,123,2026082903,0,0.25,0.75,177,4,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,123,2026082903,0,0.25,0.75,177,4,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,123,2026082903,0,0.25,0.75,177,4,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,123,2026082903,0,0.25,0.75,177,4,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,123,2026082903,1,0.5,0.8,99,196,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,123,2026082903,1,0.5,0.8,99,196,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,123,2026082903,1,0.5,0.8,99,196,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,123,2026082903,1,0.5,0.8,99,196,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,123,2026082903,2,0.75,0.25,4,177,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,123,2026082903,2,0.75,0.25,4,177,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,123,2026082903,2,0.75,0.25,4,177,inference,24,LOO,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,123,2026082903,2,0.75,0.25,4,177,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,123,2026082903,3,0.5,0.2,99,150,balance,34,LOO,0.7352941176470589,0.7,0.03529411764705892,0.0,0.0061764705882352946,0.00589808115759673,0.954927425515661,0.0,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,123,2026082903,3,0.5,0.2,99,150,balance,34,ZLZ,0.7647058823529411,0.7,0.06470588235294117,0.0,0.0061764705882352946,0.005452448359022754,0.8827773533655886,0.0,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,123,2026082903,3,0.5,0.2,99,150,inference,24,LOO,0.7916666666666666,0.7,0.09166666666666667,-1.1102230246251565e-16,0.00875,0.007170893719806763,0.8195307108350586,1.1868783374443498e-15,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,sbm,200,123,2026082903,3,0.5,0.2,99,150,inference,24,ZLZ,0.7916666666666666,0.7,0.09166666666666667,-1.1102230246251565e-16,0.00875,0.007170893719806764,0.8195307108350587,1.1868783374443498e-15,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,sbm,200,124,2026082903,0,0.25,0.75,45,33,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,124,2026082903,0,0.25,0.75,45,33,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,124,2026082903,0,0.25,0.75,45,33,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,124,2026082903,0,0.25,0.75,45,33,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,124,2026082903,1,0.5,0.8,133,185,balance,34,LOO,0.8235294117647058,0.7,0.12352941176470589,0.0,0.0061764705882352946,0.004403900597672225,0.7130124777183602,0.0,1.0,0.2601338332196572,1.0,0.6827695518345487,0.0
main,sbm,200,124,2026082903,1,0.5,0.8,133,185,balance,34,ZLZ,0.8235294117647058,0.7,0.12352941176470589,-0.020588235294117685,0.0059948096885813155,0.004403900597672226,0.7346189164370984,0.2659080117391557,1.0,0.2601338332196572,1.0,0.6827695518345487,0.0
main,sbm,200,124,2026082903,1,0.5,0.8,133,185,inference,24,LOO,0.8333333333333334,0.7,0.13333333333333341,-1.1102230246251565e-16,0.00875,0.006038647342995169,0.6901311249137335,1.1868783374443498e-15,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
main,sbm,200,124,2026082903,1,0.5,0.8,133,185,inference,24,ZLZ,0.7916666666666666,0.7,0.09166666666666667,-1.1102230246251565e-16,0.00875,0.007170893719806764,0.8195307108350587,1.1868783374443498e-15,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,sbm,200,124,2026082903,2,0.75,0.25,33,45,balance,34,LOO,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381252,0.8021390374331552,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,124,2026082903,2,0.75,0.25,33,45,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,124,2026082903,2,0.75,0.25,33,45,inference,24,LOO,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,124,2026082903,2,0.75,0.25,33,45,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,124,2026082903,3,0.5,0.2,133,98,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,124,2026082903,3,0.5,0.2,133,98,balance,34,ZLZ,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,124,2026082903,3,0.5,0.2,133,98,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,124,2026082903,3,0.5,0.2,133,98,inference,24,ZLZ,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,125,2026082903,0,0.25,0.75,13,32,balance,34,LOO,0.17647058823529413,0.3,-0.12352941176470586,5.551115123125783e-17,0.006176470588235294,0.004403900597672225,0.7130124777183603,7.063338916872295e-16,1.0,0.26013383321965716,1.0,0.6827695518345487,0.0
main,sbm,200,125,2026082903,0,0.25,0.75,13,32,balance,34,ZLZ,0.17647058823529413,0.3,-0.12352941176470586,5.551115123125783e-17,0.006176470588235294,0.004403900597672225,0.7130124777183603,7.063338916872295e-16,1.0,0.26013383321965716,1.0,0.6827695518345487,0.0
main,sbm,200,125,2026082903,0,0.25,0.75,13,32,inference,24,LOO,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,125,2026082903,0,0.25,0.75,13,32,inference,24,ZLZ,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,125,2026082903,1,0.5,0.8,141,142,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,125,2026082903,1,0.5,0.8,141,142,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,125,2026082903,1,0.5,0.8,141,142,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,125,2026082903,1,0.5,0.8,141,142,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,125,2026082903,2,0.75,0.25,32,13,balance,34,LOO,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,125,2026082903,2,0.75,0.25,32,13,balance,34,ZLZ,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,125,2026082903,2,0.75,0.25,32,13,inference,24,LOO,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,125,2026082903,2,0.75,0.25,32,13,inference,24,ZLZ,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,125,2026082903,3,0.5,0.2,141,182,balance,34,LOO,0.6176470588235294,0.7,-0.08235294117647052,0.0,0.0061764705882352946,0.007156338471217364,1.158645276292335,0.0,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,125,2026082903,3,0.5,0.2,141,182,balance,34,ZLZ,0.6176470588235294,0.7,-0.08235294117647052,0.0,0.0061764705882352946,0.007156338471217364,1.158645276292335,0.0,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,125,2026082903,3,0.5,0.2,141,182,inference,24,LOO,0.625,0.7,-0.07499999999999996,-1.1102230246251565e-16,0.00875,0.010190217391304348,1.1645962732919253,1.1868783374443498e-15,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,125,2026082903,3,0.5,0.2,141,182,inference,24,ZLZ,0.5416666666666666,0.7,-0.15833333333333333,-1.1102230246251565e-16,0.00875,0.010794082125603866,1.2336093857832988,1.1868783374443498e-15,1.0,0.40725923927001473,1.0,1.0,1.0
main,sbm,200,126,2026082903,0,0.25,0.75,94,172,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,126,2026082903,0,0.25,0.75,94,172,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,126,2026082903,0,0.25,0.75,94,172,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,126,2026082903,0,0.25,0.75,94,172,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.00966183574879227,1.1042097998619735,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,126,2026082903,1,0.5,0.8,174,165,balance,34,LOO,0.5882352941176471,0.7,-0.11176470588235288,0.0,0.0061764705882352946,0.007339834329453707,1.1883541295306002,0.0,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,126,2026082903,1,0.5,0.8,174,165,balance,34,ZLZ,0.6470588235294118,0.7,-0.05294117647058816,0.0,0.0061764705882352946,0.006920415224913495,1.1204481792717087,0.0,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,sbm,200,126,2026082903,1,0.5,0.8,174,165,inference,24,LOO,0.5833333333333334,0.7,-0.11666666666666659,-1.1102230246251565e-16,0.00875,0.010567632850241544,1.2077294685990334,1.1868783374443498e-15,1.0,0.40296464572673063,1.0,1.0,1.0
main,sbm,200,126,2026082903,1,0.5,0.8,174,165,inference,24,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.009661835748792272,1.1042097998619738,1.1868783374443498e-15,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,126,2026082903,2,0.75,0.25,172,94,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,126,2026082903,2,0.75,0.25,172,94,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,126,2026082903,2,0.75,0.25,172,94,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,126,2026082903,2,0.75,0.25,172,94,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,126,2026082903,3,0.5,0.2,174,55,balance,34,LOO,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453706,1.1883541295306,7.063338916872295e-16,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,sbm,200,126,2026082903,3,0.5,0.2,174,55,balance,34,ZLZ,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453707,1.1883541295306004,7.063338916872295e-16,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,126,2026082903,3,0.5,0.2,174,55,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,126,2026082903,3,0.5,0.2,174,55,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,127,2026082903,0,0.25,0.75,181,5,balance,34,LOO,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453706,1.1883541295306,7.063338916872295e-16,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,sbm,200,127,2026082903,0,0.25,0.75,181,5,balance,34,ZLZ,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,127,2026082903,0,0.25,0.75,181,5,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,127,2026082903,0,0.25,0.75,181,5,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.00966183574879227,1.1042097998619735,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,127,2026082903,1,0.5,0.8,84,46,balance,34,LOO,0.5882352941176471,0.7,-0.11176470588235288,0.0,0.0061764705882352946,0.007339834329453707,1.1883541295306002,0.0,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,127,2026082903,1,0.5,0.8,84,46,balance,34,ZLZ,0.5882352941176471,0.7,-0.11176470588235288,0.0,0.0061764705882352946,0.007339834329453707,1.1883541295306002,0.0,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,127,2026082903,1,0.5,0.8,84,46,inference,24,LOO,0.5416666666666666,0.7,-0.15833333333333333,-1.1102230246251565e-16,0.00875,0.010794082125603866,1.2336093857832988,1.1868783374443498e-15,1.0,0.40725923927001473,1.0,1.0,1.0
main,sbm,200,127,2026082903,1,0.5,0.8,84,46,inference,24,ZLZ,0.5416666666666666,0.7,-0.15833333333333333,-1.1102230246251565e-16,0.00875,0.010794082125603866,1.2336093857832988,1.1868783374443498e-15,1.0,0.40725923927001473,1.0,1.0,1.0
main,sbm,200,127,2026082903,2,0.75,0.25,5,181,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,127,2026082903,2,0.75,0.25,5,181,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,127,2026082903,2,0.75,0.25,5,181,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,127,2026082903,2,0.75,0.25,5,181,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,127,2026082903,3,0.5,0.2,84,142,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,127,2026082903,3,0.5,0.2,84,142,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,127,2026082903,3,0.5,0.2,84,142,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,127,2026082903,3,0.5,0.2,84,142,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,128,2026082903,0,0.25,0.75,0,122,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,128,2026082903,0,0.25,0.75,0,122,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103176,1.0185892538833714,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,128,2026082903,0,0.25,0.75,0,122,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,128,2026082903,0,0.25,0.75,0,122,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,128,2026082903,1,0.5,0.8,62,167,balance,34,LOO,0.7941176470588235,0.7,0.09411764705882353,0.0,0.0061764705882352946,0.004954388172381252,0.8021390374331551,0.0,1.0,0.27591359622850486,1.0,0.7240985348178276,0.0
main,sbm,200,128,2026082903,1,0.5,0.8,62,167,balance,34,ZLZ,0.8235294117647058,0.7,0.12352941176470589,-0.020588235294117685,0.0059948096885813155,0.004403900597672226,0.7346189164370984,0.2659080117391557,1.0,0.2601338332196572,1.0,0.6827695518345487,0.0
main,sbm,200,128,2026082903,1,0.5,0.8,62,167,inference,24,LOO,0.8333333333333334,0.7,0.13333333333333341,-1.1102230246251565e-16,0.00875,0.006038647342995169,0.6901311249137335,1.1868783374443498e-15,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
main,sbm,200,128,2026082903,1,0.5,0.8,62,167,inference,24,ZLZ,0.7916666666666666,0.7,0.09166666666666667,-0.029166666666666674,0.008385416666666668,0.007170893719806763,0.8551624808713654,0.3185110286353031,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,sbm,200,128,2026082903,2,0.75,0.25,122,0,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,128,2026082903,2,0.75,0.25,122,0,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,128,2026082903,2,0.75,0.25,122,0,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,128,2026082903,2,0.75,0.25,122,0,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,128,2026082903,3,0.5,0.2,62,184,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,128,2026082903,3,0.5,0.2,62,184,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,128,2026082903,3,0.5,0.2,62,184,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,128,2026082903,3,0.5,0.2,62,184,inference,24,ZLZ,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,129,2026082903,0,0.25,0.75,127,6,balance,34,LOO,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,129,2026082903,0,0.25,0.75,127,6,balance,34,ZLZ,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381252,0.8021390374331552,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,129,2026082903,0,0.25,0.75,127,6,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,129,2026082903,0,0.25,0.75,127,6,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,129,2026082903,1,0.5,0.8,92,184,balance,34,LOO,0.7941176470588235,0.7,0.09411764705882353,0.0,0.0061764705882352946,0.004954388172381253,0.8021390374331552,0.0,1.0,0.27591359622850486,1.0,0.7240985348178276,0.0
main,sbm,200,129,2026082903,1,0.5,0.8,92,184,balance,34,ZLZ,0.7352941176470589,0.7,0.03529411764705892,0.0,0.0061764705882352946,0.00589808115759673,0.954927425515661,0.0,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,129,2026082903,1,0.5,0.8,92,184,inference,24,LOO,0.7916666666666666,0.7,0.09166666666666667,-1.1102230246251565e-16,0.00875,0.007170893719806764,0.8195307108350587,1.1868783374443498e-15,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,sbm,200,129,2026082903,1,0.5,0.8,92,184,inference,24,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.00966183574879227,1.1042097998619735,1.1868783374443498e-15,1.0,0.38530789849830943,1.0,1.0,1.0
main,sbm,200,129,2026082903,2,0.75,0.25,6,127,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,129,2026082903,2,0.75,0.25,6,127,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,129,2026082903,2,0.75,0.25,6,127,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,129,2026082903,2,0.75,0.25,6,127,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,129,2026082903,3,0.5,0.2,92,4,balance,34,LOO,0.4411764705882353,0.3,0.1411764705882353,5.551115123125783e-17,0.006176470588235294,0.007470902799622523,1.209574738986504,7.063338916872295e-16,1.0,0.338816560741404,1.0,1.0,1.0
main,sbm,200,129,2026082903,3,0.5,0.2,92,4,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,129,2026082903,3,0.5,0.2,92,4,inference,24,LOO,0.5,0.3,0.2,0.0,0.00875,0.010869565217391304,1.2422360248447204,0.0,1.0,0.408680741809339,1.0,1.0,1.0
main,sbm,200,129,2026082903,3,0.5,0.2,92,4,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705312,1.0265700483091784,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,130,2026082903,0,0.25,0.75,26,192,balance,34,LOO,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,130,2026082903,0,0.25,0.75,26,192,balance,34,ZLZ,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,130,2026082903,0,0.25,0.75,26,192,inference,24,LOO,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,130,2026082903,0,0.25,0.75,26,192,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.00966183574879227,1.1042097998619735,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,130,2026082903,1,0.5,0.8,53,167,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,130,2026082903,1,0.5,0.8,53,167,balance,34,ZLZ,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,130,2026082903,1,0.5,0.8,53,167,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,130,2026082903,1,0.5,0.8,53,167,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.00966183574879227,1.1042097998619735,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,130,2026082903,2,0.75,0.25,192,26,balance,34,LOO,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453707,1.1883541295306004,7.063338916872295e-16,1.0,0.3358313346149433,1.0,0.9752320595693004,0.0
main,sbm,200,130,2026082903,2,0.75,0.25,192,26,balance,34,ZLZ,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,130,2026082903,2,0.75,0.25,192,26,inference,24,LOO,0.4166666666666667,0.3,0.1166666666666667,0.0,0.00875,0.010567632850241544,1.2077294685990334,0.0,1.0,0.4029646457267307,1.0,1.0,1.0
main,sbm,200,130,2026082903,2,0.75,0.25,192,26,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,130,2026082903,3,0.5,0.2,53,33,balance,34,LOO,0.6176470588235294,0.7,-0.08235294117647052,0.0,0.0061764705882352946,0.007156338471217364,1.158645276292335,0.0,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,130,2026082903,3,0.5,0.2,53,33,balance,34,ZLZ,0.6176470588235294,0.7,-0.08235294117647052,-0.020588235294117685,0.0059948096885813155,0.007156338471217364,1.1937557392102844,0.2659080117391557,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,130,2026082903,3,0.5,0.2,53,33,inference,24,LOO,0.625,0.7,-0.07499999999999996,-1.1102230246251565e-16,0.00875,0.010190217391304348,1.1645962732919253,1.1868783374443498e-15,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,130,2026082903,3,0.5,0.2,53,33,inference,24,ZLZ,0.5833333333333334,0.7,-0.11666666666666659,-0.029166666666666674,0.008385416666666668,0.010567632850241546,1.2602394454946437,0.3185110286353031,1.0,0.40296464572673063,1.0,1.0,1.0
main,sbm,200,131,2026082903,0,0.25,0.75,3,83,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,131,2026082903,0,0.25,0.75,3,83,balance,34,ZLZ,0.14705882352941177,0.3,-0.15294117647058822,5.551115123125783e-17,0.006176470588235294,0.003800985634895669,0.6153976742212036,7.063338916872295e-16,0.0,0.24167192467890536,1.0,0.6394149545415033,0.0
main,sbm,200,131,2026082903,0,0.25,0.75,3,83,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,131,2026082903,0,0.25,0.75,3,83,inference,24,ZLZ,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,131,2026082903,1,0.5,0.8,1,130,balance,34,LOO,0.7941176470588235,0.7,0.09411764705882353,0.0,0.0061764705882352946,0.004954388172381252,0.8021390374331551,0.0,1.0,0.27591359622850486,1.0,0.7240985348178276,0.0
main,sbm,200,131,2026082903,1,0.5,0.8,1,130,balance,34,ZLZ,0.7647058823529411,0.7,0.06470588235294117,-0.020588235294117685,0.0059948096885813155,0.005452448359022755,0.9095281822554551,0.2659080117391557,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,131,2026082903,1,0.5,0.8,1,130,inference,24,LOO,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,131,2026082903,1,0.5,0.8,1,130,inference,24,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,-0.029166666666666674,0.008385416666666668,0.009661835748792272,1.152218921595103,0.3185110286353031,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,131,2026082903,2,0.75,0.25,83,3,balance,34,LOO,0.11764705882352941,0.3,-0.18235294117647058,5.551115123125783e-17,0.006176470588235294,0.0031456432840515883,0.5092946269416858,7.063338916872295e-16,0.0,0.21985321594443152,1.0,0.5935252291480066,0.0
main,sbm,200,131,2026082903,2,0.75,0.25,83,3,balance,34,ZLZ,0.11764705882352941,0.3,-0.18235294117647058,5.551115123125783e-17,0.006176470588235294,0.0031456432840515883,0.5092946269416858,7.063338916872295e-16,0.0,0.21985321594443152,1.0,0.5935252291480066,0.0
main,sbm,200,131,2026082903,2,0.75,0.25,83,3,inference,24,LOO,0.125,0.3,-0.175,0.0,0.00875,0.004755434782608695,0.5434782608695651,0.0,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
main,sbm,200,131,2026082903,2,0.75,0.25,83,3,inference,24,ZLZ,0.125,0.3,-0.175,0.0,0.00875,0.004755434782608695,0.5434782608695651,0.0,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
main,sbm,200,131,2026082903,3,0.5,0.2,1,43,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,131,2026082903,3,0.5,0.2,1,43,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,131,2026082903,3,0.5,0.2,1,43,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,131,2026082903,3,0.5,0.2,1,43,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,132,2026082903,0,0.25,0.75,186,141,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,132,2026082903,0,0.25,0.75,186,141,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.0062912865681031774,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,132,2026082903,0,0.25,0.75,186,141,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,132,2026082903,0,0.25,0.75,186,141,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,132,2026082903,1,0.5,0.8,111,3,balance,34,LOO,0.7941176470588235,0.7,0.09411764705882353,0.0,0.0061764705882352946,0.004954388172381253,0.8021390374331552,0.0,1.0,0.27591359622850486,1.0,0.7240985348178276,0.0
main,sbm,200,132,2026082903,1,0.5,0.8,111,3,balance,34,ZLZ,0.7941176470588235,0.7,0.09411764705882353,-0.020588235294117685,0.0059948096885813155,0.004954388172381252,0.8264462809917354,0.2659080117391557,1.0,0.27591359622850486,1.0,0.7240985348178276,0.0
main,sbm,200,132,2026082903,1,0.5,0.8,111,3,inference,24,LOO,0.7916666666666666,0.7,0.09166666666666667,-1.1102230246251565e-16,0.00875,0.007170893719806763,0.8195307108350586,1.1868783374443498e-15,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,sbm,200,132,2026082903,1,0.5,0.8,111,3,inference,24,ZLZ,0.7916666666666666,0.7,0.09166666666666667,-0.029166666666666674,0.008385416666666668,0.007170893719806764,0.8551624808713655,0.3185110286353031,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,sbm,200,132,2026082903,2,0.75,0.25,141,186,balance,34,LOO,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,132,2026082903,2,0.75,0.25,141,186,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.006632064590542101,1.0737628384687212,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,132,2026082903,2,0.75,0.25,141,186,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,132,2026082903,2,0.75,0.25,141,186,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,132,2026082903,3,0.5,0.2,111,55,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,132,2026082903,3,0.5,0.2,111,55,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.0062912865681031774,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,132,2026082903,3,0.5,0.2,111,55,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,132,2026082903,3,0.5,0.2,111,55,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,133,2026082903,0,0.25,0.75,25,37,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,133,2026082903,0,0.25,0.75,25,37,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,133,2026082903,0,0.25,0.75,25,37,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,133,2026082903,0,0.25,0.75,25,37,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,133,2026082903,1,0.5,0.8,194,150,balance,34,LOO,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,133,2026082903,1,0.5,0.8,194,150,balance,34,ZLZ,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,133,2026082903,1,0.5,0.8,194,150,inference,24,LOO,0.4583333333333333,0.3,0.15833333333333333,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,1.0,0.4072592392700146,1.0,1.0,1.0
main,sbm,200,133,2026082903,1,0.5,0.8,194,150,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,133,2026082903,2,0.75,0.25,37,25,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,133,2026082903,2,0.75,0.25,37,25,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,133,2026082903,2,0.75,0.25,37,25,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,133,2026082903,2,0.75,0.25,37,25,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,133,2026082903,3,0.5,0.2,194,128,balance,34,LOO,0.6176470588235294,0.7,-0.08235294117647052,0.0,0.0061764705882352946,0.007156338471217364,1.158645276292335,0.0,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,133,2026082903,3,0.5,0.2,194,128,balance,34,ZLZ,0.5588235294117647,0.7,-0.14117647058823524,0.0,0.0061764705882352946,0.007470902799622523,1.2095747389865037,0.0,1.0,0.338816560741404,1.0,1.0,1.0
main,sbm,200,133,2026082903,3,0.5,0.2,194,128,inference,24,LOO,0.625,0.7,-0.07499999999999996,-1.1102230246251565e-16,0.00875,0.010190217391304348,1.1645962732919253,1.1868783374443498e-15,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,133,2026082903,3,0.5,0.2,194,128,inference,24,ZLZ,0.5833333333333334,0.7,-0.11666666666666659,-1.1102230246251565e-16,0.00875,0.010567632850241546,1.2077294685990336,1.1868783374443498e-15,1.0,0.40296464572673063,1.0,1.0,1.0
main,sbm,200,134,2026082903,0,0.25,0.75,88,19,balance,34,LOO,0.17647058823529413,0.3,-0.12352941176470586,5.551115123125783e-17,0.006176470588235294,0.004403900597672225,0.7130124777183603,7.063338916872295e-16,1.0,0.26013383321965716,1.0,0.6827695518345487,0.0
main,sbm,200,134,2026082903,0,0.25,0.75,88,19,balance,34,ZLZ,0.17647058823529413,0.3,-0.12352941176470586,5.551115123125783e-17,0.006176470588235294,0.004403900597672225,0.7130124777183603,7.063338916872295e-16,1.0,0.26013383321965716,1.0,0.6827695518345487,0.0
main,sbm,200,134,2026082903,0,0.25,0.75,88,19,inference,24,LOO,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,134,2026082903,0,0.25,0.75,88,19,inference,24,ZLZ,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,134,2026082903,1,0.5,0.8,114,135,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,134,2026082903,1,0.5,0.8,114,135,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103176,1.0185892538833714,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,134,2026082903,1,0.5,0.8,114,135,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,134,2026082903,1,0.5,0.8,114,135,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,134,2026082903,2,0.75,0.25,19,88,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,134,2026082903,2,0.75,0.25,19,88,balance,34,ZLZ,0.17647058823529413,0.3,-0.12352941176470586,5.551115123125783e-17,0.006176470588235294,0.004403900597672226,0.7130124777183604,7.063338916872295e-16,1.0,0.26013383321965716,1.0,0.6827695518345487,0.0
main,sbm,200,134,2026082903,2,0.75,0.25,19,88,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,134,2026082903,2,0.75,0.25,19,88,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,134,2026082903,3,0.5,0.2,114,50,balance,34,LOO,0.6764705882352942,0.7,-0.0235294117647058,0.0,0.0061764705882352946,0.0066320645905421,1.0737628384687208,0.0,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,sbm,200,134,2026082903,3,0.5,0.2,114,50,balance,34,ZLZ,0.7058823529411765,0.7,0.005882352941176561,0.0,0.0061764705882352946,0.0062912865681031774,1.0185892538833716,0.0,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,sbm,200,134,2026082903,3,0.5,0.2,114,50,inference,24,LOO,0.625,0.7,-0.07499999999999996,-1.1102230246251565e-16,0.00875,0.010190217391304348,1.1645962732919253,1.1868783374443498e-15,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,134,2026082903,3,0.5,0.2,114,50,inference,24,ZLZ,0.625,0.7,-0.07499999999999996,-1.1102230246251565e-16,0.00875,0.010190217391304348,1.1645962732919253,1.1868783374443498e-15,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,135,2026082903,0,0.25,0.75,31,16,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,135,2026082903,0,0.25,0.75,31,16,balance,34,ZLZ,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,135,2026082903,0,0.25,0.75,31,16,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,135,2026082903,0,0.25,0.75,31,16,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,135,2026082903,1,0.5,0.8,109,148,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103176,1.0185892538833714,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,135,2026082903,1,0.5,0.8,109,148,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,135,2026082903,1,0.5,0.8,109,148,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,135,2026082903,1,0.5,0.8,109,148,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,135,2026082903,2,0.75,0.25,16,31,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,135,2026082903,2,0.75,0.25,16,31,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,135,2026082903,2,0.75,0.25,16,31,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,135,2026082903,2,0.75,0.25,16,31,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,135,2026082903,3,0.5,0.2,109,49,balance,34,LOO,0.7647058823529411,0.7,0.06470588235294117,0.0,0.0061764705882352946,0.005452448359022755,0.8827773533655888,0.0,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,135,2026082903,3,0.5,0.2,109,49,balance,34,ZLZ,0.7352941176470589,0.7,0.03529411764705892,0.0,0.0061764705882352946,0.00589808115759673,0.954927425515661,0.0,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,135,2026082903,3,0.5,0.2,109,49,inference,24,LOO,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,135,2026082903,3,0.5,0.2,109,49,inference,24,ZLZ,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,136,2026082903,0,0.25,0.75,2,75,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,136,2026082903,0,0.25,0.75,2,75,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103176,1.0185892538833714,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,136,2026082903,0,0.25,0.75,2,75,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,136,2026082903,0,0.25,0.75,2,75,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,136,2026082903,1,0.5,0.8,76,197,balance,34,LOO,0.6470588235294118,0.7,-0.05294117647058816,0.0,0.0061764705882352946,0.006920415224913495,1.1204481792717087,0.0,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,sbm,200,136,2026082903,1,0.5,0.8,76,197,balance,34,ZLZ,0.6470588235294118,0.7,-0.05294117647058816,-0.020588235294117685,0.0059948096885813155,0.006920415224913495,1.1544011544011543,0.2659080117391557,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,sbm,200,136,2026082903,1,0.5,0.8,76,197,inference,24,LOO,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,136,2026082903,1,0.5,0.8,76,197,inference,24,ZLZ,0.5833333333333334,0.7,-0.11666666666666659,-0.029166666666666674,0.008385416666666668,0.010567632850241546,1.2602394454946437,0.3185110286353031,1.0,0.40296464572673063,1.0,1.0,1.0
main,sbm,200,136,2026082903,2,0.75,0.25,75,2,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,136,2026082903,2,0.75,0.25,75,2,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,136,2026082903,2,0.75,0.25,75,2,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,136,2026082903,2,0.75,0.25,75,2,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,136,2026082903,3,0.5,0.2,76,34,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,136,2026082903,3,0.5,0.2,76,34,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.0062912865681031774,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,136,2026082903,3,0.5,0.2,76,34,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,136,2026082903,3,0.5,0.2,76,34,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,137,2026082903,0,0.25,0.75,77,49,balance,34,LOO,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,137,2026082903,0,0.25,0.75,77,49,balance,34,ZLZ,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,137,2026082903,0,0.25,0.75,77,49,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,137,2026082903,0,0.25,0.75,77,49,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,137,2026082903,1,0.5,0.8,25,100,balance,34,LOO,0.6470588235294118,0.7,-0.05294117647058816,0.0,0.0061764705882352946,0.006920415224913496,1.1204481792717087,0.0,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,sbm,200,137,2026082903,1,0.5,0.8,25,100,balance,34,ZLZ,0.5882352941176471,0.7,-0.11176470588235288,-0.020588235294117685,0.0059948096885813155,0.007339834329453706,1.2243648607284967,0.2659080117391557,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,sbm,200,137,2026082903,1,0.5,0.8,25,100,inference,24,LOO,0.5833333333333334,0.7,-0.11666666666666659,-1.1102230246251565e-16,0.00875,0.010567632850241546,1.2077294685990336,1.1868783374443498e-15,1.0,0.40296464572673063,1.0,1.0,1.0
main,sbm,200,137,2026082903,1,0.5,0.8,25,100,inference,24,ZLZ,0.5,0.7,-0.19999999999999996,-0.029166666666666674,0.008385416666666668,0.010869565217391304,1.2962462867944908,0.3185110286353031,1.0,0.408680741809339,1.0,1.0,1.0
main,sbm,200,137,2026082903,2,0.75,0.25,49,77,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.0062912865681031774,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,137,2026082903,2,0.75,0.25,49,77,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103176,1.0185892538833714,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,137,2026082903,2,0.75,0.25,49,77,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,137,2026082903,2,0.75,0.25,49,77,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,137,2026082903,3,0.5,0.2,25,82,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,137,2026082903,3,0.5,0.2,25,82,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,137,2026082903,3,0.5,0.2,25,82,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,137,2026082903,3,0.5,0.2,25,82,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705312,1.0265700483091784,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,138,2026082903,0,0.25,0.75,59,104,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,138,2026082903,0,0.25,0.75,59,104,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,138,2026082903,0,0.25,0.75,59,104,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,138,2026082903,0,0.25,0.75,59,104,inference,24,ZLZ,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,138,2026082903,1,0.5,0.8,52,199,balance,34,LOO,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,138,2026082903,1,0.5,0.8,52,199,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.0062912865681031774,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,138,2026082903,1,0.5,0.8,52,199,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,138,2026082903,1,0.5,0.8,52,199,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,138,2026082903,2,0.75,0.25,104,59,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,138,2026082903,2,0.75,0.25,104,59,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,138,2026082903,2,0.75,0.25,104,59,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,138,2026082903,2,0.75,0.25,104,59,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,138,2026082903,3,0.5,0.2,52,120,balance,34,LOO,0.6764705882352942,0.7,-0.0235294117647058,0.0,0.0061764705882352946,0.0066320645905421,1.0737628384687208,0.0,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,sbm,200,138,2026082903,3,0.5,0.2,52,120,balance,34,ZLZ,0.6764705882352942,0.7,-0.0235294117647058,0.0,0.0061764705882352946,0.0066320645905421,1.0737628384687208,0.0,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,sbm,200,138,2026082903,3,0.5,0.2,52,120,inference,24,LOO,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.009661835748792272,1.1042097998619738,1.1868783374443498e-15,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,138,2026082903,3,0.5,0.2,52,120,inference,24,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.00966183574879227,1.1042097998619735,1.1868783374443498e-15,1.0,0.38530789849830943,1.0,1.0,1.0
main,sbm,200,139,2026082903,0,0.25,0.75,95,41,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,139,2026082903,0,0.25,0.75,95,41,balance,34,ZLZ,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381253,0.8021390374331553,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,139,2026082903,0,0.25,0.75,95,41,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,139,2026082903,0,0.25,0.75,95,41,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,139,2026082903,1,0.5,0.8,86,14,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103176,1.0185892538833714,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,139,2026082903,1,0.5,0.8,86,14,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,139,2026082903,1,0.5,0.8,86,14,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,139,2026082903,1,0.5,0.8,86,14,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,139,2026082903,2,0.75,0.25,41,95,balance,34,LOO,0.11764705882352941,0.3,-0.18235294117647058,5.551115123125783e-17,0.006176470588235294,0.0031456432840515883,0.5092946269416858,7.063338916872295e-16,0.0,0.21985321594443152,1.0,0.5935252291480066,0.0
main,sbm,200,139,2026082903,2,0.75,0.25,41,95,balance,34,ZLZ,0.058823529411764705,0.3,-0.24117647058823527,5.551115123125783e-17,0.006176470588235294,0.0016776764181608474,0.27162380103556577,7.063338916872295e-16,0.0,0.1391025732203111,1.0,0.48992073650714124,0.0
main,sbm,200,139,2026082903,2,0.75,0.25,41,95,inference,24,LOO,0.08333333333333333,0.3,-0.21666666666666667,0.0,0.00875,0.0033212560386473426,0.3795721187025534,0.0,0.0,0.19628672330214064,1.0,0.6984964457077149,0.0
main,sbm,200,139,2026082903,2,0.75,0.25,41,95,inference,24,ZLZ,0.041666666666666664,0.3,-0.2583333333333333,0.0,0.00875,0.0017361111111111117,0.19841269841269846,0.0,0.0,0.12333183268916892,1.0,0.6095706923144457,0.0
main,sbm,200,139,2026082903,3,0.5,0.2,86,98,balance,34,LOO,0.7941176470588235,0.7,0.09411764705882353,0.0,0.0061764705882352946,0.004954388172381252,0.8021390374331551,0.0,1.0,0.27591359622850486,1.0,0.7240985348178276,0.0
main,sbm,200,139,2026082903,3,0.5,0.2,86,98,balance,34,ZLZ,0.7941176470588235,0.7,0.09411764705882353,0.0,0.0061764705882352946,0.004954388172381252,0.8021390374331551,0.0,1.0,0.27591359622850486,1.0,0.7240985348178276,0.0
main,sbm,200,139,2026082903,3,0.5,0.2,86,98,inference,24,LOO,0.8333333333333334,0.7,0.13333333333333341,-1.1102230246251565e-16,0.00875,0.006038647342995169,0.6901311249137335,1.1868783374443498e-15,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
main,sbm,200,139,2026082903,3,0.5,0.2,86,98,inference,24,ZLZ,0.7916666666666666,0.7,0.09166666666666667,-1.1102230246251565e-16,0.00875,0.007170893719806763,0.8195307108350586,1.1868783374443498e-15,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,sbm,200,140,2026082903,0,0.25,0.75,75,1,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,140,2026082903,0,0.25,0.75,75,1,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,140,2026082903,0,0.25,0.75,75,1,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,140,2026082903,0,0.25,0.75,75,1,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.00966183574879227,1.1042097998619735,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,140,2026082903,1,0.5,0.8,183,56,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,140,2026082903,1,0.5,0.8,183,56,balance,34,ZLZ,0.17647058823529413,0.3,-0.12352941176470586,5.551115123125783e-17,0.006176470588235294,0.004403900597672225,0.7130124777183603,7.063338916872295e-16,1.0,0.26013383321965716,1.0,0.6827695518345487,0.0
main,sbm,200,140,2026082903,1,0.5,0.8,183,56,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,140,2026082903,1,0.5,0.8,183,56,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,140,2026082903,2,0.75,0.25,1,75,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,140,2026082903,2,0.75,0.25,1,75,balance,34,ZLZ,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,140,2026082903,2,0.75,0.25,1,75,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,140,2026082903,2,0.75,0.25,1,75,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,140,2026082903,3,0.5,0.2,183,119,balance,34,LOO,0.6470588235294118,0.7,-0.05294117647058816,0.0,0.0061764705882352946,0.006920415224913495,1.1204481792717087,0.0,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,sbm,200,140,2026082903,3,0.5,0.2,183,119,balance,34,ZLZ,0.6176470588235294,0.7,-0.08235294117647052,0.0,0.0061764705882352946,0.007156338471217364,1.158645276292335,0.0,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,140,2026082903,3,0.5,0.2,183,119,inference,24,LOO,0.625,0.7,-0.07499999999999996,-1.1102230246251565e-16,0.00875,0.010190217391304348,1.1645962732919253,1.1868783374443498e-15,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,140,2026082903,3,0.5,0.2,183,119,inference,24,ZLZ,0.625,0.7,-0.07499999999999996,-1.1102230246251565e-16,0.00875,0.010190217391304348,1.1645962732919253,1.1868783374443498e-15,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,141,2026082903,0,0.25,0.75,52,108,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,141,2026082903,0,0.25,0.75,52,108,balance,34,ZLZ,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,141,2026082903,0,0.25,0.75,52,108,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,141,2026082903,0,0.25,0.75,52,108,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,141,2026082903,1,0.5,0.8,91,29,balance,34,LOO,0.7352941176470589,0.7,0.03529411764705892,0.0,0.0061764705882352946,0.00589808115759673,0.954927425515661,0.0,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,141,2026082903,1,0.5,0.8,91,29,balance,34,ZLZ,0.7058823529411765,0.7,0.005882352941176561,0.0,0.0061764705882352946,0.006291286568103178,1.0185892538833716,0.0,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,sbm,200,141,2026082903,1,0.5,0.8,91,29,inference,24,LOO,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,141,2026082903,1,0.5,0.8,91,29,inference,24,ZLZ,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,141,2026082903,2,0.75,0.25,108,52,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,141,2026082903,2,0.75,0.25,108,52,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,141,2026082903,2,0.75,0.25,108,52,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,141,2026082903,2,0.75,0.25,108,52,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,141,2026082903,3,0.5,0.2,91,68,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.0062912865681031774,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,141,2026082903,3,0.5,0.2,91,68,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,141,2026082903,3,0.5,0.2,91,68,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,141,2026082903,3,0.5,0.2,91,68,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,142,2026082903,0,0.25,0.75,158,80,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,142,2026082903,0,0.25,0.75,158,80,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,142,2026082903,0,0.25,0.75,158,80,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,142,2026082903,0,0.25,0.75,158,80,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,142,2026082903,1,0.5,0.8,53,24,balance,34,LOO,0.8235294117647058,0.7,0.12352941176470589,0.0,0.0061764705882352946,0.004403900597672226,0.7130124777183603,0.0,1.0,0.2601338332196572,1.0,0.6827695518345487,0.0
main,sbm,200,142,2026082903,1,0.5,0.8,53,24,balance,34,ZLZ,0.7352941176470589,0.7,0.03529411764705892,0.0,0.0061764705882352946,0.00589808115759673,0.954927425515661,0.0,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,142,2026082903,1,0.5,0.8,53,24,inference,24,LOO,0.875,0.7,0.17500000000000004,-1.1102230246251565e-16,0.00875,0.004755434782608695,0.5434782608695651,1.1868783374443498e-15,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
main,sbm,200,142,2026082903,1,0.5,0.8,53,24,inference,24,ZLZ,0.8333333333333334,0.7,0.13333333333333341,-1.1102230246251565e-16,0.00875,0.006038647342995168,0.6901311249137334,1.1868783374443498e-15,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
main,sbm,200,142,2026082903,2,0.75,0.25,80,158,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.0062912865681031774,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,142,2026082903,2,0.75,0.25,80,158,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,142,2026082903,2,0.75,0.25,80,158,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.00966183574879227,1.1042097998619735,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,142,2026082903,2,0.75,0.25,80,158,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,142,2026082903,3,0.5,0.2,53,122,balance,34,LOO,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,142,2026082903,3,0.5,0.2,53,122,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,142,2026082903,3,0.5,0.2,53,122,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,142,2026082903,3,0.5,0.2,53,122,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,143,2026082903,0,0.25,0.75,65,134,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,143,2026082903,0,0.25,0.75,65,134,balance,34,ZLZ,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,143,2026082903,0,0.25,0.75,65,134,inference,24,LOO,0.4583333333333333,0.3,0.15833333333333333,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,1.0,0.4072592392700146,1.0,1.0,1.0
main,sbm,200,143,2026082903,0,0.25,0.75,65,134,inference,24,ZLZ,0.5,0.3,0.2,0.0,0.00875,0.010869565217391304,1.2422360248447204,0.0,1.0,0.408680741809339,1.0,1.0,1.0
main,sbm,200,143,2026082903,1,0.5,0.8,55,167,balance,34,LOO,0.17647058823529413,0.3,-0.12352941176470586,5.551115123125783e-17,0.006176470588235294,0.004403900597672226,0.7130124777183604,7.063338916872295e-16,1.0,0.26013383321965716,1.0,0.6827695518345487,0.0
main,sbm,200,143,2026082903,1,0.5,0.8,55,167,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,143,2026082903,1,0.5,0.8,55,167,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,143,2026082903,1,0.5,0.8,55,167,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,143,2026082903,2,0.75,0.25,134,65,balance,34,LOO,0.5588235294117647,0.3,0.25882352941176473,5.551115123125783e-17,0.006176470588235294,0.007470902799622522,1.2095747389865035,7.063338916872295e-16,0.0,0.338816560741404,1.0,1.0,1.0
main,sbm,200,143,2026082903,2,0.75,0.25,134,65,balance,34,ZLZ,0.5,0.3,0.2,5.551115123125783e-17,0.006176470588235294,0.007575757575757576,1.2265512265512266,7.063338916872295e-16,0.0,0.3411859361863223,1.0,1.0,1.0
main,sbm,200,143,2026082903,2,0.75,0.25,134,65,inference,24,LOO,0.5416666666666666,0.3,0.24166666666666664,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,0.0,0.40725923927001473,1.0,1.0,1.0
main,sbm,200,143,2026082903,2,0.75,0.25,134,65,inference,24,ZLZ,0.5,0.3,0.2,0.0,0.00875,0.010869565217391304,1.2422360248447204,0.0,1.0,0.408680741809339,1.0,1.0,1.0
main,sbm,200,143,2026082903,3,0.5,0.2,55,198,balance,34,LOO,0.6764705882352942,0.7,-0.0235294117647058,0.0,0.0061764705882352946,0.0066320645905421,1.0737628384687208,0.0,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,sbm,200,143,2026082903,3,0.5,0.2,55,198,balance,34,ZLZ,0.7352941176470589,0.7,0.03529411764705892,-0.020588235294117685,0.0059948096885813155,0.00589808115759673,0.9838646202282568,0.2659080117391557,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,143,2026082903,3,0.5,0.2,55,198,inference,24,LOO,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,143,2026082903,3,0.5,0.2,55,198,inference,24,ZLZ,0.75,0.7,0.050000000000000044,-0.029166666666666674,0.008385416666666668,0.008152173913043478,0.972184715095868,0.3185110286353031,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,144,2026082903,0,0.25,0.75,36,153,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,144,2026082903,0,0.25,0.75,36,153,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,144,2026082903,0,0.25,0.75,36,153,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,144,2026082903,0,0.25,0.75,36,153,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,144,2026082903,1,0.5,0.8,41,150,balance,34,LOO,0.17647058823529413,0.3,-0.12352941176470586,5.551115123125783e-17,0.006176470588235294,0.004403900597672226,0.7130124777183604,7.063338916872295e-16,1.0,0.26013383321965716,1.0,0.6827695518345487,0.0
main,sbm,200,144,2026082903,1,0.5,0.8,41,150,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,144,2026082903,1,0.5,0.8,41,150,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,144,2026082903,1,0.5,0.8,41,150,inference,24,ZLZ,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,144,2026082903,2,0.75,0.25,153,36,balance,34,LOO,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,144,2026082903,2,0.75,0.25,153,36,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103176,1.0185892538833714,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,144,2026082903,2,0.75,0.25,153,36,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,144,2026082903,2,0.75,0.25,153,36,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,144,2026082903,3,0.5,0.2,41,122,balance,34,LOO,0.6764705882352942,0.7,-0.0235294117647058,0.0,0.0061764705882352946,0.0066320645905421,1.0737628384687208,0.0,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,sbm,200,144,2026082903,3,0.5,0.2,41,122,balance,34,ZLZ,0.6764705882352942,0.7,-0.0235294117647058,0.0,0.0061764705882352946,0.0066320645905421,1.0737628384687208,0.0,1.0,0.31922909028314517,1.0,0.8744583914921856,0.0
main,sbm,200,144,2026082903,3,0.5,0.2,41,122,inference,24,LOO,0.5833333333333334,0.7,-0.11666666666666659,-1.1102230246251565e-16,0.00875,0.010567632850241546,1.2077294685990336,1.1868783374443498e-15,1.0,0.40296464572673063,1.0,1.0,1.0
main,sbm,200,144,2026082903,3,0.5,0.2,41,122,inference,24,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.009661835748792272,1.1042097998619738,1.1868783374443498e-15,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,145,2026082903,0,0.25,0.75,62,105,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,145,2026082903,0,0.25,0.75,62,105,balance,34,ZLZ,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,145,2026082903,0,0.25,0.75,62,105,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,145,2026082903,0,0.25,0.75,62,105,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,145,2026082903,1,0.5,0.8,14,49,balance,34,LOO,0.6470588235294118,0.7,-0.05294117647058816,0.0,0.0061764705882352946,0.006920415224913496,1.1204481792717087,0.0,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,sbm,200,145,2026082903,1,0.5,0.8,14,49,balance,34,ZLZ,0.6176470588235294,0.7,-0.08235294117647052,-0.020588235294117685,0.0059948096885813155,0.007156338471217364,1.1937557392102844,0.2659080117391557,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,145,2026082903,1,0.5,0.8,14,49,inference,24,LOO,0.5833333333333334,0.7,-0.11666666666666659,-1.1102230246251565e-16,0.00875,0.010567632850241546,1.2077294685990336,1.1868783374443498e-15,1.0,0.40296464572673063,1.0,1.0,1.0
main,sbm,200,145,2026082903,1,0.5,0.8,14,49,inference,24,ZLZ,0.5833333333333334,0.7,-0.11666666666666659,-0.029166666666666674,0.008385416666666668,0.010567632850241546,1.2602394454946437,0.3185110286353031,1.0,0.40296464572673063,1.0,1.0,1.0
main,sbm,200,145,2026082903,2,0.75,0.25,105,62,balance,34,LOO,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103176,1.0185892538833714,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,145,2026082903,2,0.75,0.25,105,62,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103176,1.0185892538833714,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,145,2026082903,2,0.75,0.25,105,62,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,145,2026082903,2,0.75,0.25,105,62,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,145,2026082903,3,0.5,0.2,14,74,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,145,2026082903,3,0.5,0.2,14,74,balance,34,ZLZ,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,145,2026082903,3,0.5,0.2,14,74,inference,24,LOO,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,145,2026082903,3,0.5,0.2,14,74,inference,24,ZLZ,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,146,2026082903,0,0.25,0.75,154,81,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,146,2026082903,0,0.25,0.75,154,81,balance,34,ZLZ,0.38235294117647056,0.3,0.08235294117647057,5.551115123125783e-17,0.006176470588235294,0.007156338471217364,1.1586452762923352,7.063338916872295e-16,1.0,0.3316068729331807,1.0,0.9426298900431532,0.0
main,sbm,200,146,2026082903,0,0.25,0.75,154,81,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,146,2026082903,0,0.25,0.75,154,81,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,146,2026082903,1,0.5,0.8,123,92,balance,34,LOO,0.7352941176470589,0.7,0.03529411764705892,0.0,0.0061764705882352946,0.00589808115759673,0.954927425515661,0.0,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,146,2026082903,1,0.5,0.8,123,92,balance,34,ZLZ,0.7941176470588235,0.7,0.09411764705882353,-0.020588235294117685,0.0059948096885813155,0.004954388172381253,0.8264462809917357,0.2659080117391557,1.0,0.27591359622850486,1.0,0.7240985348178276,0.0
main,sbm,200,146,2026082903,1,0.5,0.8,123,92,inference,24,LOO,0.7916666666666666,0.7,0.09166666666666667,-1.1102230246251565e-16,0.00875,0.007170893719806763,0.8195307108350586,1.1868783374443498e-15,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,sbm,200,146,2026082903,1,0.5,0.8,123,92,inference,24,ZLZ,0.8333333333333334,0.7,0.13333333333333341,-1.1102230246251565e-16,0.00875,0.006038647342995169,0.6901311249137335,1.1868783374443498e-15,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
main,sbm,200,146,2026082903,2,0.75,0.25,81,154,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,146,2026082903,2,0.75,0.25,81,154,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,146,2026082903,2,0.75,0.25,81,154,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,146,2026082903,2,0.75,0.25,81,154,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,146,2026082903,3,0.5,0.2,123,149,balance,34,LOO,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453706,1.1883541295306,7.063338916872295e-16,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,sbm,200,146,2026082903,3,0.5,0.2,123,149,balance,34,ZLZ,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453706,1.1883541295306,7.063338916872295e-16,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,sbm,200,146,2026082903,3,0.5,0.2,123,149,inference,24,LOO,0.4583333333333333,0.3,0.15833333333333333,0.0,0.00875,0.010794082125603866,1.2336093857832988,0.0,1.0,0.4072592392700146,1.0,1.0,1.0
main,sbm,200,146,2026082903,3,0.5,0.2,123,149,inference,24,ZLZ,0.375,0.3,0.07500000000000001,0.0,0.00875,0.010190217391304348,1.1645962732919253,0.0,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,147,2026082903,0,0.25,0.75,110,9,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,147,2026082903,0,0.25,0.75,110,9,balance,34,ZLZ,0.17647058823529413,0.3,-0.12352941176470586,5.551115123125783e-17,0.006176470588235294,0.004403900597672225,0.7130124777183603,7.063338916872295e-16,1.0,0.26013383321965716,1.0,0.6827695518345487,0.0
main,sbm,200,147,2026082903,0,0.25,0.75,110,9,inference,24,LOO,0.125,0.3,-0.175,0.0,0.00875,0.004755434782608695,0.5434782608695651,0.0,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
main,sbm,200,147,2026082903,0,0.25,0.75,110,9,inference,24,ZLZ,0.125,0.3,-0.175,0.0,0.00875,0.004755434782608695,0.5434782608695651,0.0,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
main,sbm,200,147,2026082903,1,0.5,0.8,86,27,balance,34,LOO,0.17647058823529413,0.3,-0.12352941176470586,5.551115123125783e-17,0.006176470588235294,0.004403900597672225,0.7130124777183603,7.063338916872295e-16,1.0,0.26013383321965716,1.0,0.6827695518345487,0.0
main,sbm,200,147,2026082903,1,0.5,0.8,86,27,balance,34,ZLZ,0.17647058823529413,0.3,-0.12352941176470586,5.551115123125783e-17,0.006176470588235294,0.004403900597672225,0.7130124777183603,7.063338916872295e-16,1.0,0.26013383321965716,1.0,0.6827695518345487,0.0
main,sbm,200,147,2026082903,1,0.5,0.8,86,27,inference,24,LOO,0.125,0.3,-0.175,0.0,0.00875,0.004755434782608695,0.5434782608695651,0.0,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
main,sbm,200,147,2026082903,1,0.5,0.8,86,27,inference,24,ZLZ,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,147,2026082903,2,0.75,0.25,9,110,balance,34,LOO,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,147,2026082903,2,0.75,0.25,9,110,balance,34,ZLZ,0.17647058823529413,0.3,-0.12352941176470586,5.551115123125783e-17,0.006176470588235294,0.004403900597672225,0.7130124777183603,7.063338916872295e-16,1.0,0.26013383321965716,1.0,0.6827695518345487,0.0
main,sbm,200,147,2026082903,2,0.75,0.25,9,110,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,147,2026082903,2,0.75,0.25,9,110,inference,24,ZLZ,0.16666666666666666,0.3,-0.13333333333333333,0.0,0.00875,0.006038647342995171,0.6901311249137337,0.0,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
main,sbm,200,147,2026082903,3,0.5,0.2,86,78,balance,34,LOO,0.7058823529411765,0.7,0.005882352941176561,0.0,0.0061764705882352946,0.006291286568103178,1.0185892538833716,0.0,1.0,0.31091939971995575,1.0,0.8387709687676357,0.0
main,sbm,200,147,2026082903,3,0.5,0.2,86,78,balance,34,ZLZ,0.6470588235294118,0.7,-0.05294117647058816,-0.020588235294117685,0.0059948096885813155,0.006920415224913495,1.1544011544011543,0.2659080117391557,1.0,0.3260950174940418,1.0,0.9090554529102616,0.0
main,sbm,200,147,2026082903,3,0.5,0.2,86,78,inference,24,LOO,0.625,0.7,-0.07499999999999996,-1.1102230246251565e-16,0.00875,0.010190217391304348,1.1645962732919253,1.1868783374443498e-15,1.0,0.3957034267358157,1.0,1.0,1.0
main,sbm,200,147,2026082903,3,0.5,0.2,86,78,inference,24,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,-1.1102230246251565e-16,0.00875,0.009661835748792272,1.1042097998619738,1.1868783374443498e-15,1.0,0.3853078984983096,1.0,1.0,1.0
main,sbm,200,148,2026082903,0,0.25,0.75,8,137,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,148,2026082903,0,0.25,0.75,8,137,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,148,2026082903,0,0.25,0.75,8,137,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,148,2026082903,0,0.25,0.75,8,137,inference,24,ZLZ,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,148,2026082903,1,0.5,0.8,19,53,balance,34,LOO,0.7647058823529411,0.7,0.06470588235294117,0.0,0.0061764705882352946,0.005452448359022754,0.8827773533655886,0.0,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,148,2026082903,1,0.5,0.8,19,53,balance,34,ZLZ,0.7647058823529411,0.7,0.06470588235294117,0.0,0.0061764705882352946,0.005452448359022754,0.8827773533655886,0.0,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,148,2026082903,1,0.5,0.8,19,53,inference,24,LOO,0.7916666666666666,0.7,0.09166666666666667,-1.1102230246251565e-16,0.00875,0.007170893719806764,0.8195307108350587,1.1868783374443498e-15,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,sbm,200,148,2026082903,1,0.5,0.8,19,53,inference,24,ZLZ,0.7916666666666666,0.7,0.09166666666666667,-1.1102230246251565e-16,0.00875,0.007170893719806764,0.8195307108350587,1.1868783374443498e-15,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
main,sbm,200,148,2026082903,2,0.75,0.25,137,8,balance,34,LOO,0.3235294117647059,0.3,0.02352941176470591,5.551115123125783e-17,0.006176470588235294,0.0066320645905421,1.073762838468721,7.063338916872295e-16,1.0,0.3192290902831453,1.0,0.8744583914921857,0.0
main,sbm,200,148,2026082903,2,0.75,0.25,137,8,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,148,2026082903,2,0.75,0.25,137,8,inference,24,LOO,0.25,0.3,-0.04999999999999999,0.0,0.00875,0.008152173913043478,0.9316770186335402,0.0,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,148,2026082903,2,0.75,0.25,137,8,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,148,2026082903,3,0.5,0.2,19,41,balance,34,LOO,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,148,2026082903,3,0.5,0.2,19,41,balance,34,ZLZ,0.23529411764705882,0.3,-0.06470588235294117,5.551115123125783e-17,0.006176470588235294,0.005452448359022753,0.8827773533655886,7.063338916872295e-16,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,148,2026082903,3,0.5,0.2,19,41,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,148,2026082903,3,0.5,0.2,19,41,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,149,2026082903,0,0.25,0.75,61,130,balance,34,LOO,0.4117647058823529,0.3,0.11176470588235293,5.551115123125783e-17,0.006176470588235294,0.007339834329453706,1.1883541295306,7.063338916872295e-16,1.0,0.33583133461494324,1.0,0.9752320595693004,0.0
main,sbm,200,149,2026082903,0,0.25,0.75,61,130,balance,34,ZLZ,0.29411764705882354,0.3,-0.00588235294117645,5.551115123125783e-17,0.006176470588235294,0.006291286568103177,1.0185892538833716,7.063338916872295e-16,1.0,0.31091939971995586,1.0,0.8387709687676357,0.0
main,sbm,200,149,2026082903,0,0.25,0.75,61,130,inference,24,LOO,0.3333333333333333,0.3,0.033333333333333326,0.0,0.00875,0.009661835748792272,1.1042097998619738,0.0,1.0,0.3853078984983095,1.0,1.0,1.0
main,sbm,200,149,2026082903,0,0.25,0.75,61,130,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,149,2026082903,1,0.5,0.8,70,34,balance,34,LOO,0.7647058823529411,0.7,0.06470588235294117,0.0,0.0061764705882352946,0.005452448359022755,0.8827773533655888,0.0,1.0,0.28945020879693395,1.0,0.7637334420781365,0.0
main,sbm,200,149,2026082903,1,0.5,0.8,70,34,balance,34,ZLZ,0.7352941176470589,0.7,0.03529411764705892,0.0,0.0061764705882352946,0.00589808115759673,0.954927425515661,0.0,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,149,2026082903,1,0.5,0.8,70,34,inference,24,LOO,0.7083333333333334,0.7,0.008333333333333415,-1.1102230246251565e-16,0.00875,0.008982487922705314,1.0265700483091786,1.1868783374443498e-15,1.0,0.3715150465994872,1.0,1.0,1.0
main,sbm,200,149,2026082903,1,0.5,0.8,70,34,inference,24,ZLZ,0.75,0.7,0.050000000000000044,-1.1102230246251565e-16,0.00875,0.008152173913043478,0.9316770186335402,1.1868783374443498e-15,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
main,sbm,200,149,2026082903,2,0.75,0.25,130,61,balance,34,LOO,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,149,2026082903,2,0.75,0.25,130,61,balance,34,ZLZ,0.35294117647058826,0.3,0.05294117647058827,5.551115123125783e-17,0.006176470588235294,0.006920415224913494,1.1204481792717087,7.063338916872295e-16,1.0,0.32609501749404185,1.0,0.9090554529102617,0.0
main,sbm,200,149,2026082903,2,0.75,0.25,130,61,inference,24,LOO,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,149,2026082903,2,0.75,0.25,130,61,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0
main,sbm,200,149,2026082903,3,0.5,0.2,70,43,balance,34,LOO,0.20588235294117646,0.3,-0.09411764705882353,5.551115123125783e-17,0.006176470588235294,0.004954388172381252,0.8021390374331552,7.063338916872295e-16,1.0,0.27591359622850486,1.0,0.7240985348178275,0.0
main,sbm,200,149,2026082903,3,0.5,0.2,70,43,balance,34,ZLZ,0.2647058823529412,0.3,-0.03529411764705881,5.551115123125783e-17,0.006176470588235294,0.00589808115759673,0.9549274255156611,7.063338916872295e-16,1.0,0.30104641428204904,1.0,0.801902911945888,0.0
main,sbm,200,149,2026082903,3,0.5,0.2,70,43,inference,24,LOO,0.20833333333333334,0.3,-0.09166666666666665,0.0,0.00875,0.007170893719806763,0.8195307108350586,0.0,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
main,sbm,200,149,2026082903,3,0.5,0.2,70,43,inference,24,ZLZ,0.2916666666666667,0.3,-0.008333333333333304,0.0,0.00875,0.008982487922705314,1.0265700483091786,0.0,1.0,0.3715150465994871,1.0,1.0,1.0


==> generated_results/regenerated_20260831/jobs/main_sbm_n500_raw.csv <==
stream,model,n,replication,base_seed,target_id,target_u,target_v,i,j,regime,h,method,estimate,target,err,bias,oracle_V,empirical_V,Vratio,std_bias,normal_cover_P,normal_width,EB_cover_mean,EB_width,EB_full
main,sbm,500,0,2026083203,0,0.25,0.75,456,450,balance,63,LOO,0.3968253968253968,0.3,0.09682539682539681,1.1102230246251565e-16,0.003333333333333335,0.003860564536447793,1.1581693609343373,1.9229626863835637e-15,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,sbm,500,0,2026083203,0,0.25,0.75,456,450,balance,63,ZLZ,0.3968253968253968,0.3,0.09682539682539681,1.1102230246251565e-16,0.003333333333333335,0.003860564536447793,1.1581693609343373,1.9229626863835637e-15,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,sbm,500,0,2026083203,0,0.25,0.75,456,450,inference,42,LOO,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968143,1.1199601791936284,7.850462293418874e-16,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,sbm,500,0,2026083203,0,0.25,0.75,456,450,inference,42,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,0,2026083203,1,0.5,0.8,438,384,balance,63,LOO,0.6825396825396826,0.7,-0.0174603174603174,4.440892098500626e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,7.691850745534255e-15,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,sbm,500,0,2026083203,1,0.5,0.8,438,384,balance,63,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,4.440892098500626e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,7.691850745534255e-15,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,sbm,500,0,2026083203,1,0.5,0.8,438,384,inference,42,LOO,0.7142857142857143,0.7,0.014285714285714346,0.0,0.005000000000000001,0.004977600796416126,0.995520159283225,0.0,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,0,2026083203,1,0.5,0.8,438,384,inference,42,ZLZ,0.6904761904761905,0.7,-0.00952380952380949,0.0,0.005000000000000001,0.0052126541673580004,1.0425308334716,0.0,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,0,2026083203,2,0.75,0.25,450,456,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,0,2026083203,2,0.75,0.25,450,456,balance,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,0,2026083203,2,0.75,0.25,450,456,inference,42,LOO,0.40476190476190477,0.3,0.10476190476190478,5.551115123125783e-17,0.005000000000000001,0.0058763342735468176,1.1752668547093632,7.850462293418874e-16,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,0,2026083203,2,0.75,0.25,450,456,inference,42,ZLZ,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,0,2026083203,3,0.5,0.2,438,462,balance,63,LOO,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.0027877339705296702,0.8363201911589007,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,500,0,2026083203,3,0.5,0.2,438,462,balance,63,ZLZ,0.20634920634920634,0.3,-0.09365079365079365,1.1102230246251565e-16,0.003333333333333335,0.0026414388933590164,0.7924316680077046,1.9229626863835637e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
main,sbm,500,0,2026083203,3,0.5,0.2,438,462,inference,42,LOO,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043305,0.8213041314086609,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,0,2026083203,3,0.5,0.2,438,462,inference,42,ZLZ,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043305,0.8213041314086609,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,1,2026083203,0,0.25,0.75,459,95,balance,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,1,2026083203,0,0.25,0.75,459,95,balance,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,1,2026083203,0,0.25,0.75,459,95,inference,42,LOO,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,1,2026083203,0,0.25,0.75,459,95,inference,42,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,1,2026083203,1,0.5,0.8,399,305,balance,63,LOO,0.746031746031746,0.7,0.04603174603174609,4.440892098500626e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,7.691850745534255e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,1,2026083203,1,0.5,0.8,399,305,balance,63,ZLZ,0.746031746031746,0.7,0.04603174603174609,4.440892098500626e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,7.691850745534255e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,1,2026083203,1,0.5,0.8,399,305,inference,42,LOO,0.7857142857142857,0.7,0.08571428571428574,0.0,0.005000000000000001,0.004106520657043305,0.8213041314086609,0.0,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
main,sbm,500,1,2026083203,1,0.5,0.8,399,305,inference,42,ZLZ,0.8333333333333334,0.7,0.13333333333333341,0.0,0.005000000000000001,0.003387533875338753,0.6775067750677505,0.0,0.0,0.2281497042366718,1.0,0.588353886886712,0.0
main,sbm,500,1,2026083203,2,0.75,0.25,95,459,balance,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,1,2026083203,2,0.75,0.25,95,459,balance,63,ZLZ,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.0037386519721389153,1.121595591641674,1.9229626863835637e-15,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,sbm,500,1,2026083203,2,0.75,0.25,95,459,inference,42,LOO,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,1,2026083203,2,0.75,0.25,95,459,inference,42,ZLZ,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636413,1.1503788507272823,7.850462293418874e-16,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
main,sbm,500,1,2026083203,3,0.5,0.2,399,54,balance,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,1,2026083203,3,0.5,0.2,399,54,balance,63,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,500,1,2026083203,3,0.5,0.2,399,54,inference,42,LOO,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,1,2026083203,3,0.5,0.2,399,54,inference,42,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416128,0.9955201592832253,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,2,2026083203,0,0.25,0.75,419,279,balance,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,2,2026083203,0,0.25,0.75,419,279,balance,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,2,2026083203,0,0.25,0.75,419,279,inference,42,LOO,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,2,2026083203,0,0.25,0.75,419,279,inference,42,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,2,2026083203,1,0.5,0.8,16,152,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,2,2026083203,1,0.5,0.8,16,152,balance,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,2,2026083203,1,0.5,0.8,16,152,inference,42,LOO,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,2,2026083203,1,0.5,0.8,16,152,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,2,2026083203,2,0.75,0.25,279,419,balance,63,LOO,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.00278773397052967,0.8363201911589005,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,500,2,2026083203,2,0.75,0.25,279,419,balance,63,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,500,2,2026083203,2,0.75,0.25,279,419,inference,42,LOO,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,2,2026083203,2,0.75,0.25,279,419,inference,42,ZLZ,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,2,2026083203,3,0.5,0.2,16,217,balance,63,LOO,0.5873015873015873,0.7,-0.11269841269841263,4.440892098500626e-16,0.003333333333333335,0.003909329562171343,1.1727988686514024,7.691850745534255e-15,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,sbm,500,2,2026083203,3,0.5,0.2,16,217,balance,63,ZLZ,0.6031746031746031,0.7,-0.09682539682539681,4.440892098500626e-16,0.003333333333333335,0.0038605645364477915,1.1581693609343369,7.691850745534255e-15,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,sbm,500,2,2026083203,3,0.5,0.2,16,217,inference,42,LOO,0.6904761904761905,0.7,-0.00952380952380949,0.0,0.005000000000000001,0.0052126541673580004,1.0425308334716,0.0,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,2,2026083203,3,0.5,0.2,16,217,inference,42,ZLZ,0.6190476190476191,0.7,-0.08095238095238089,0.0,0.005000000000000001,0.005751894253636413,1.1503788507272823,0.0,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
main,sbm,500,3,2026083203,0,0.25,0.75,456,332,balance,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,3,2026083203,0,0.25,0.75,456,332,balance,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,3,2026083203,0,0.25,0.75,456,332,inference,42,LOO,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.0054200542005420045,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,3,2026083203,0,0.25,0.75,456,332,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,3,2026083203,1,0.5,0.8,29,381,balance,63,LOO,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.00278773397052967,0.8363201911589005,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,500,3,2026083203,1,0.5,0.8,29,381,balance,63,ZLZ,0.20634920634920634,0.3,-0.09365079365079365,1.1102230246251565e-16,0.003333333333333335,0.002641438893359016,0.7924316680077045,1.9229626863835637e-15,1.0,0.20146442600338674,1.0,0.5234144786109522,0.0
main,sbm,500,3,2026083203,1,0.5,0.8,29,381,inference,42,LOO,0.19047619047619047,0.3,-0.10952380952380952,5.551115123125783e-17,0.005000000000000001,0.0037608539350699626,0.7521707870139924,7.850462293418874e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,3,2026083203,1,0.5,0.8,29,381,inference,42,ZLZ,0.19047619047619047,0.3,-0.10952380952380952,5.551115123125783e-17,0.005000000000000001,0.0037608539350699618,0.7521707870139922,7.850462293418874e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,3,2026083203,2,0.75,0.25,332,456,balance,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,500,3,2026083203,2,0.75,0.25,332,456,balance,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,3,2026083203,2,0.75,0.25,332,456,inference,42,LOO,0.14285714285714285,0.3,-0.15714285714285714,5.551115123125783e-17,0.005000000000000001,0.002986560477849677,0.5973120955699353,7.850462293418874e-16,0.0,0.21422183914038362,1.0,0.5540257381524962,0.0
main,sbm,500,3,2026083203,2,0.75,0.25,332,456,inference,42,ZLZ,0.11904761904761904,0.3,-0.18095238095238095,5.551115123125783e-17,0.005000000000000001,0.0025579337426027324,0.5115867485205464,7.850462293418874e-16,0.0,0.1982543531756355,1.0,0.5181572236295837,0.0
main,sbm,500,3,2026083203,3,0.5,0.2,29,315,balance,63,LOO,0.6507936507936508,0.7,-0.04920634920634914,4.440892098500626e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,7.691850745534255e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,3,2026083203,3,0.5,0.2,29,315,balance,63,ZLZ,0.5714285714285714,0.7,-0.12857142857142856,-0.011111111111110739,0.003280423280423282,0.003949967083607637,1.2041028690352307,0.19399589841578607,0.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,sbm,500,3,2026083203,3,0.5,0.2,29,315,inference,42,LOO,0.6428571428571429,0.7,-0.05714285714285705,0.0,0.005000000000000001,0.0055998008959681446,1.1199601791936287,0.0,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,sbm,500,3,2026083203,3,0.5,0.2,29,315,inference,42,ZLZ,0.6190476190476191,0.7,-0.08095238095238089,-0.016666666666666607,0.0048809523809523825,0.005751894253636414,1.1784368714767284,0.23855936180684806,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,4,2026083203,0,0.25,0.75,209,259,balance,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,4,2026083203,0,0.25,0.75,209,259,balance,63,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,500,4,2026083203,0,0.25,0.75,209,259,inference,42,LOO,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.004424534041258779,0.8849068082517557,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730632,0.0
main,sbm,500,4,2026083203,0,0.25,0.75,209,259,inference,42,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,4,2026083203,1,0.5,0.8,161,466,balance,63,LOO,0.7142857142857143,0.7,0.014285714285714346,4.440892098500626e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,7.691850745534255e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,4,2026083203,1,0.5,0.8,161,466,balance,63,ZLZ,0.6984126984126984,0.7,-0.0015873015873015817,4.440892098500626e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,7.691850745534255e-15,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,500,4,2026083203,1,0.5,0.8,161,466,inference,42,LOO,0.6904761904761905,0.7,-0.00952380952380949,0.0,0.005000000000000001,0.0052126541673580004,1.0425308334716,0.0,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,4,2026083203,1,0.5,0.8,161,466,inference,42,ZLZ,0.7142857142857143,0.7,0.014285714285714346,0.0,0.005000000000000001,0.004977600796416126,0.995520159283225,0.0,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,4,2026083203,2,0.75,0.25,259,209,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,4,2026083203,2,0.75,0.25,259,209,balance,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,4,2026083203,2,0.75,0.25,259,209,inference,42,LOO,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,4,2026083203,2,0.75,0.25,259,209,inference,42,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,4,2026083203,3,0.5,0.2,161,53,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,4,2026083203,3,0.5,0.2,161,53,balance,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,4,2026083203,3,0.5,0.2,161,53,inference,42,LOO,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968143,1.1199601791936284,7.850462293418874e-16,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,sbm,500,4,2026083203,3,0.5,0.2,161,53,inference,42,ZLZ,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968143,1.1199601791936284,7.850462293418874e-16,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,sbm,500,5,2026083203,0,0.25,0.75,66,282,balance,63,LOO,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369835,1.1411016019310944,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,500,5,2026083203,0,0.25,0.75,66,282,balance,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,5,2026083203,0,0.25,0.75,66,282,inference,42,LOO,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968142,1.1199601791936282,7.850462293418874e-16,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
main,sbm,500,5,2026083203,0,0.25,0.75,66,282,inference,42,ZLZ,0.40476190476190477,0.3,0.10476190476190478,5.551115123125783e-17,0.005000000000000001,0.005876334273546817,1.1752668547093632,7.850462293418874e-16,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,5,2026083203,1,0.5,0.8,135,396,balance,63,LOO,0.7301587301587301,0.7,0.030158730158730163,4.440892098500626e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,7.691850745534255e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,5,2026083203,1,0.5,0.8,135,396,balance,63,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,-0.011111111111110739,0.003280423280423282,0.0035842293906810036,1.0926118626430796,0.19399589841578607,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,sbm,500,5,2026083203,1,0.5,0.8,135,396,inference,42,LOO,0.6666666666666666,0.7,-0.033333333333333326,0.0,0.005000000000000001,0.005420054200542005,1.0840108401084008,0.0,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,sbm,500,5,2026083203,1,0.5,0.8,135,396,inference,42,ZLZ,0.6904761904761905,0.7,-0.00952380952380949,-0.016666666666666607,0.0048809523809523825,0.005212654167357999,1.0679584147757848,0.23855936180684806,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,5,2026083203,2,0.75,0.25,282,66,balance,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,5,2026083203,2,0.75,0.25,282,66,balance,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.0032916392363396964,0.9874917709019084,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,5,2026083203,2,0.75,0.25,282,66,inference,42,LOO,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,5,2026083203,2,0.75,0.25,282,66,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,5,2026083203,3,0.5,0.2,135,313,balance,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,5,2026083203,3,0.5,0.2,135,313,balance,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,5,2026083203,3,0.5,0.2,135,313,inference,42,LOO,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,5,2026083203,3,0.5,0.2,135,313,inference,42,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.0054200542005420045,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,6,2026083203,0,0.25,0.75,350,38,balance,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,500,6,2026083203,0,0.25,0.75,350,38,balance,63,ZLZ,0.20634920634920634,0.3,-0.09365079365079365,1.1102230246251565e-16,0.003333333333333335,0.0026414388933590164,0.7924316680077046,1.9229626863835637e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
main,sbm,500,6,2026083203,0,0.25,0.75,350,38,inference,42,LOO,0.16666666666666666,0.3,-0.13333333333333333,5.551115123125783e-17,0.005000000000000001,0.003387533875338754,0.6775067750677507,7.850462293418874e-16,0.0,0.22814970423667186,1.0,0.5883538868867121,0.0
main,sbm,500,6,2026083203,0,0.25,0.75,350,38,inference,42,ZLZ,0.16666666666666666,0.3,-0.13333333333333333,5.551115123125783e-17,0.005000000000000001,0.003387533875338754,0.6775067750677507,7.850462293418874e-16,0.0,0.22814970423667186,1.0,0.5883538868867121,0.0
main,sbm,500,6,2026083203,1,0.5,0.8,145,177,balance,63,LOO,0.6190476190476191,0.7,-0.08095238095238089,4.440892098500626e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,7.691850745534255e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,500,6,2026083203,1,0.5,0.8,145,177,balance,63,ZLZ,0.6031746031746031,0.7,-0.09682539682539681,4.440892098500626e-16,0.003333333333333335,0.0038605645364477924,1.158169360934337,7.691850745534255e-15,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,sbm,500,6,2026083203,1,0.5,0.8,145,177,inference,42,LOO,0.6190476190476191,0.7,-0.08095238095238089,0.0,0.005000000000000001,0.005751894253636414,1.1503788507272827,0.0,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,6,2026083203,1,0.5,0.8,145,177,inference,42,ZLZ,0.5952380952380952,0.7,-0.10476190476190472,0.0,0.005000000000000001,0.005876334273546817,1.1752668547093632,0.0,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,6,2026083203,2,0.75,0.25,38,350,balance,63,LOO,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.00278773397052967,0.8363201911589005,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,500,6,2026083203,2,0.75,0.25,38,350,balance,63,ZLZ,0.19047619047619047,0.3,-0.10952380952380952,1.1102230246251565e-16,0.003333333333333335,0.002487016311901105,0.7461048935703312,1.9229626863835637e-15,0.0,0.19548678470487635,1.0,0.5030270187568459,0.0
main,sbm,500,6,2026083203,2,0.75,0.25,38,350,inference,42,LOO,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043305,0.8213041314086609,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,6,2026083203,2,0.75,0.25,38,350,inference,42,ZLZ,0.19047619047619047,0.3,-0.10952380952380952,5.551115123125783e-17,0.005000000000000001,0.0037608539350699626,0.7521707870139924,7.850462293418874e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,6,2026083203,3,0.5,0.2,145,35,balance,63,LOO,0.20634920634920634,0.3,-0.09365079365079365,1.1102230246251565e-16,0.003333333333333335,0.002641438893359016,0.7924316680077045,1.9229626863835637e-15,1.0,0.20146442600338674,1.0,0.5234144786109522,0.0
main,sbm,500,6,2026083203,3,0.5,0.2,145,35,balance,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,6,2026083203,3,0.5,0.2,145,35,inference,42,LOO,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043305,0.8213041314086609,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,6,2026083203,3,0.5,0.2,145,35,inference,42,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.004424534041258779,0.8849068082517557,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730632,0.0
main,sbm,500,7,2026083203,0,0.25,0.75,127,410,balance,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,7,2026083203,0,0.25,0.75,127,410,balance,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,7,2026083203,0,0.25,0.75,127,410,inference,42,LOO,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,7,2026083203,0,0.25,0.75,127,410,inference,42,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,7,2026083203,1,0.5,0.8,290,391,balance,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,7,2026083203,1,0.5,0.8,290,391,balance,63,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,500,7,2026083203,1,0.5,0.8,290,391,inference,42,LOO,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,7,2026083203,1,0.5,0.8,290,391,inference,42,ZLZ,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043305,0.8213041314086609,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,7,2026083203,2,0.75,0.25,410,127,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,7,2026083203,2,0.75,0.25,410,127,balance,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,7,2026083203,2,0.75,0.25,410,127,inference,42,LOO,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,7,2026083203,2,0.75,0.25,410,127,inference,42,ZLZ,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,7,2026083203,3,0.5,0.2,290,349,balance,63,LOO,0.5714285714285714,0.7,-0.12857142857142856,4.440892098500626e-16,0.003333333333333335,0.003949967083607638,1.1849901250822907,7.691850745534255e-15,0.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,sbm,500,7,2026083203,3,0.5,0.2,290,349,balance,63,ZLZ,0.5873015873015873,0.7,-0.11269841269841263,4.440892098500626e-16,0.003333333333333335,0.003909329562171343,1.1727988686514024,7.691850745534255e-15,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,sbm,500,7,2026083203,3,0.5,0.2,290,349,inference,42,LOO,0.5476190476190477,0.7,-0.15238095238095228,0.0,0.005000000000000001,0.00604225430009402,1.2084508600188038,0.0,0.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,sbm,500,7,2026083203,3,0.5,0.2,290,349,inference,42,ZLZ,0.6190476190476191,0.7,-0.08095238095238089,0.0,0.005000000000000001,0.005751894253636414,1.1503788507272827,0.0,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,8,2026083203,0,0.25,0.75,292,449,balance,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,8,2026083203,0,0.25,0.75,292,449,balance,63,ZLZ,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.00278773397052967,0.8363201911589005,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,500,8,2026083203,0,0.25,0.75,292,449,inference,42,LOO,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,8,2026083203,0,0.25,0.75,292,449,inference,42,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,8,2026083203,1,0.5,0.8,428,228,balance,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,8,2026083203,1,0.5,0.8,428,228,balance,63,ZLZ,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369835,1.1411016019310944,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,500,8,2026083203,1,0.5,0.8,428,228,inference,42,LOO,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542006,1.084010840108401,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,8,2026083203,1,0.5,0.8,428,228,inference,42,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542006,1.084010840108401,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,8,2026083203,2,0.75,0.25,449,292,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,8,2026083203,2,0.75,0.25,449,292,balance,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,8,2026083203,2,0.75,0.25,449,292,inference,42,LOO,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,8,2026083203,2,0.75,0.25,449,292,inference,42,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,8,2026083203,3,0.5,0.2,428,246,balance,63,LOO,0.6507936507936508,0.7,-0.04920634920634914,4.440892098500626e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,7.691850745534255e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,8,2026083203,3,0.5,0.2,428,246,balance,63,ZLZ,0.6190476190476191,0.7,-0.08095238095238089,4.440892098500626e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,7.691850745534255e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,500,8,2026083203,3,0.5,0.2,428,246,inference,42,LOO,0.5952380952380952,0.7,-0.10476190476190472,0.0,0.005000000000000001,0.005876334273546817,1.1752668547093632,0.0,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,8,2026083203,3,0.5,0.2,428,246,inference,42,ZLZ,0.5952380952380952,0.7,-0.10476190476190472,0.0,0.005000000000000001,0.005876334273546817,1.1752668547093632,0.0,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,9,2026083203,0,0.25,0.75,499,460,balance,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,9,2026083203,0,0.25,0.75,499,460,balance,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,9,2026083203,0,0.25,0.75,499,460,inference,42,LOO,0.19047619047619047,0.3,-0.10952380952380952,5.551115123125783e-17,0.005000000000000001,0.0037608539350699618,0.7521707870139922,7.850462293418874e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,9,2026083203,0,0.25,0.75,499,460,inference,42,ZLZ,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043305,0.8213041314086609,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,9,2026083203,1,0.5,0.8,463,195,balance,63,LOO,0.6825396825396826,0.7,-0.0174603174603174,4.440892098500626e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,7.691850745534255e-15,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,sbm,500,9,2026083203,1,0.5,0.8,463,195,balance,63,ZLZ,0.6507936507936508,0.7,-0.04920634920634914,4.440892098500626e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,7.691850745534255e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,9,2026083203,1,0.5,0.8,463,195,inference,42,LOO,0.5952380952380952,0.7,-0.10476190476190472,0.0,0.005000000000000001,0.005876334273546816,1.175266854709363,0.0,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,9,2026083203,1,0.5,0.8,463,195,inference,42,ZLZ,0.5952380952380952,0.7,-0.10476190476190472,0.0,0.005000000000000001,0.005876334273546817,1.1752668547093632,0.0,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,9,2026083203,2,0.75,0.25,460,499,balance,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,9,2026083203,2,0.75,0.25,460,499,balance,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,9,2026083203,2,0.75,0.25,460,499,inference,42,LOO,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.004424534041258779,0.8849068082517557,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730632,0.0
main,sbm,500,9,2026083203,2,0.75,0.25,460,499,inference,42,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,9,2026083203,3,0.5,0.2,463,295,balance,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,9,2026083203,3,0.5,0.2,463,295,balance,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,9,2026083203,3,0.5,0.2,463,295,inference,42,LOO,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,9,2026083203,3,0.5,0.2,463,295,inference,42,ZLZ,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968142,1.1199601791936282,7.850462293418874e-16,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
main,sbm,500,10,2026083203,0,0.25,0.75,257,243,balance,63,LOO,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.0027877339705296702,0.8363201911589007,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,500,10,2026083203,0,0.25,0.75,257,243,balance,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,10,2026083203,0,0.25,0.75,257,243,inference,42,LOO,0.19047619047619047,0.3,-0.10952380952380952,5.551115123125783e-17,0.005000000000000001,0.0037608539350699618,0.7521707870139922,7.850462293418874e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,10,2026083203,0,0.25,0.75,257,243,inference,42,ZLZ,0.14285714285714285,0.3,-0.15714285714285714,5.551115123125783e-17,0.005000000000000001,0.002986560477849677,0.5973120955699353,7.850462293418874e-16,0.0,0.21422183914038362,1.0,0.5540257381524962,0.0
main,sbm,500,10,2026083203,1,0.5,0.8,99,152,balance,63,LOO,0.7619047619047619,0.7,0.06190476190476191,4.440892098500626e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,7.691850745534255e-15,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
main,sbm,500,10,2026083203,1,0.5,0.8,99,152,balance,63,ZLZ,0.8095238095238095,0.7,0.10952380952380958,4.440892098500626e-16,0.003333333333333335,0.002487016311901105,0.7461048935703312,7.691850745534255e-15,0.0,0.19548678470487646,1.0,0.5030270187568459,0.0
main,sbm,500,10,2026083203,1,0.5,0.8,99,152,inference,42,LOO,0.7857142857142857,0.7,0.08571428571428574,0.0,0.005000000000000001,0.004106520657043306,0.821304131408661,0.0,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
main,sbm,500,10,2026083203,1,0.5,0.8,99,152,inference,42,ZLZ,0.7857142857142857,0.7,0.08571428571428574,0.0,0.005000000000000001,0.004106520657043305,0.8213041314086609,0.0,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
main,sbm,500,10,2026083203,2,0.75,0.25,243,257,balance,63,LOO,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.0027877339705296702,0.8363201911589007,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,500,10,2026083203,2,0.75,0.25,243,257,balance,63,ZLZ,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.00278773397052967,0.8363201911589005,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,500,10,2026083203,2,0.75,0.25,243,257,inference,42,LOO,0.19047619047619047,0.3,-0.10952380952380952,5.551115123125783e-17,0.005000000000000001,0.0037608539350699618,0.7521707870139922,7.850462293418874e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,10,2026083203,2,0.75,0.25,243,257,inference,42,ZLZ,0.16666666666666666,0.3,-0.13333333333333333,5.551115123125783e-17,0.005000000000000001,0.003387533875338754,0.6775067750677507,7.850462293418874e-16,0.0,0.22814970423667186,1.0,0.5883538868867121,0.0
main,sbm,500,10,2026083203,3,0.5,0.2,99,174,balance,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,500,10,2026083203,3,0.5,0.2,99,174,balance,63,ZLZ,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.0027877339705296702,0.8363201911589007,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,500,10,2026083203,3,0.5,0.2,99,174,inference,42,LOO,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043305,0.8213041314086609,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,10,2026083203,3,0.5,0.2,99,174,inference,42,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,11,2026083203,0,0.25,0.75,459,124,balance,63,LOO,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.0037386519721389158,1.1215955916416742,1.9229626863835637e-15,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,sbm,500,11,2026083203,0,0.25,0.75,459,124,balance,63,ZLZ,0.4126984126984127,0.3,0.11269841269841269,1.1102230246251565e-16,0.003333333333333335,0.003909329562171343,1.1727988686514024,1.9229626863835637e-15,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,sbm,500,11,2026083203,0,0.25,0.75,459,124,inference,42,LOO,0.40476190476190477,0.3,0.10476190476190478,5.551115123125783e-17,0.005000000000000001,0.005876334273546817,1.1752668547093632,7.850462293418874e-16,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,11,2026083203,0,0.25,0.75,459,124,inference,42,ZLZ,0.4523809523809524,0.3,0.1523809523809524,5.551115123125783e-17,0.005000000000000001,0.006042254300094022,1.2084508600188042,7.850462293418874e-16,0.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,sbm,500,11,2026083203,1,0.5,0.8,427,478,balance,63,LOO,0.6507936507936508,0.7,-0.04920634920634914,4.440892098500626e-16,0.003333333333333335,0.003665504433553589,1.0996513300660762,7.691850745534255e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,11,2026083203,1,0.5,0.8,427,478,balance,63,ZLZ,0.6984126984126984,0.7,-0.0015873015873015817,4.440892098500626e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,7.691850745534255e-15,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,500,11,2026083203,1,0.5,0.8,427,478,inference,42,LOO,0.6904761904761905,0.7,-0.00952380952380949,0.0,0.005000000000000001,0.0052126541673580004,1.0425308334716,0.0,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,11,2026083203,1,0.5,0.8,427,478,inference,42,ZLZ,0.7380952380952381,0.7,0.03809523809523818,0.0,0.005000000000000001,0.004714894087716387,0.9429788175432772,0.0,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,11,2026083203,2,0.75,0.25,124,459,balance,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,11,2026083203,2,0.75,0.25,124,459,balance,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,11,2026083203,2,0.75,0.25,124,459,inference,42,LOO,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,11,2026083203,2,0.75,0.25,124,459,inference,42,ZLZ,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,11,2026083203,3,0.5,0.2,427,106,balance,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,11,2026083203,3,0.5,0.2,427,106,balance,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,11,2026083203,3,0.5,0.2,427,106,inference,42,LOO,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,11,2026083203,3,0.5,0.2,427,106,inference,42,ZLZ,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,12,2026083203,0,0.25,0.75,198,405,balance,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,12,2026083203,0,0.25,0.75,198,405,balance,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,12,2026083203,0,0.25,0.75,198,405,inference,42,LOO,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,12,2026083203,0,0.25,0.75,198,405,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.005212654167357999,1.0425308334715995,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,12,2026083203,1,0.5,0.8,83,480,balance,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,500,12,2026083203,1,0.5,0.8,83,480,balance,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,12,2026083203,1,0.5,0.8,83,480,inference,42,LOO,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,12,2026083203,1,0.5,0.8,83,480,inference,42,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,12,2026083203,2,0.75,0.25,405,198,balance,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,12,2026083203,2,0.75,0.25,405,198,balance,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,12,2026083203,2,0.75,0.25,405,198,inference,42,LOO,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,12,2026083203,2,0.75,0.25,405,198,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,12,2026083203,3,0.5,0.2,83,122,balance,63,LOO,0.7301587301587301,0.7,0.030158730158730163,4.440892098500626e-16,0.003333333333333335,0.003177854176318079,0.9533562528954233,7.691850745534255e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,12,2026083203,3,0.5,0.2,83,122,balance,63,ZLZ,0.7301587301587301,0.7,0.030158730158730163,4.440892098500626e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,7.691850745534255e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,12,2026083203,3,0.5,0.2,83,122,inference,42,LOO,0.6904761904761905,0.7,-0.00952380952380949,0.0,0.005000000000000001,0.0052126541673580004,1.0425308334716,0.0,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,12,2026083203,3,0.5,0.2,83,122,inference,42,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,0.0,0.005000000000000001,0.005420054200542005,1.0840108401084008,0.0,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,sbm,500,13,2026083203,0,0.25,0.75,231,393,balance,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,13,2026083203,0,0.25,0.75,231,393,balance,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,13,2026083203,0,0.25,0.75,231,393,inference,42,LOO,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968142,1.1199601791936282,7.850462293418874e-16,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
main,sbm,500,13,2026083203,0,0.25,0.75,231,393,inference,42,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,13,2026083203,1,0.5,0.8,166,307,balance,63,LOO,0.6825396825396826,0.7,-0.0174603174603174,4.440892098500626e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,7.691850745534255e-15,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,sbm,500,13,2026083203,1,0.5,0.8,166,307,balance,63,ZLZ,0.746031746031746,0.7,0.04603174603174609,4.440892098500626e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,7.691850745534255e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,13,2026083203,1,0.5,0.8,166,307,inference,42,LOO,0.7380952380952381,0.7,0.03809523809523818,0.0,0.005000000000000001,0.004714894087716387,0.9429788175432772,0.0,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,13,2026083203,1,0.5,0.8,166,307,inference,42,ZLZ,0.7142857142857143,0.7,0.014285714285714346,0.0,0.005000000000000001,0.004977600796416126,0.995520159283225,0.0,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,13,2026083203,2,0.75,0.25,393,231,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.003494826843521161,1.0484480530563478,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,13,2026083203,2,0.75,0.25,393,231,balance,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,13,2026083203,2,0.75,0.25,393,231,inference,42,LOO,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,13,2026083203,2,0.75,0.25,393,231,inference,42,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,13,2026083203,3,0.5,0.2,166,224,balance,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,13,2026083203,3,0.5,0.2,166,224,balance,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,500,13,2026083203,3,0.5,0.2,166,224,inference,42,LOO,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,13,2026083203,3,0.5,0.2,166,224,inference,42,ZLZ,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,14,2026083203,0,0.25,0.75,483,184,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,14,2026083203,0,0.25,0.75,483,184,balance,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,14,2026083203,0,0.25,0.75,483,184,inference,42,LOO,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,14,2026083203,0,0.25,0.75,483,184,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,14,2026083203,1,0.5,0.8,68,455,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,14,2026083203,1,0.5,0.8,68,455,balance,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,14,2026083203,1,0.5,0.8,68,455,inference,42,LOO,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636413,1.1503788507272823,7.850462293418874e-16,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
main,sbm,500,14,2026083203,1,0.5,0.8,68,455,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,14,2026083203,2,0.75,0.25,184,483,balance,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,500,14,2026083203,2,0.75,0.25,184,483,balance,63,ZLZ,0.15873015873015872,0.3,-0.14126984126984127,1.1102230246251565e-16,0.003333333333333335,0.0021537886361235052,0.6461365908370513,1.9229626863835637e-15,0.0,0.18191965648766395,1.0,0.4610347983784949,0.0
main,sbm,500,14,2026083203,2,0.75,0.25,184,483,inference,42,LOO,0.16666666666666666,0.3,-0.13333333333333333,5.551115123125783e-17,0.005000000000000001,0.003387533875338754,0.6775067750677507,7.850462293418874e-16,0.0,0.22814970423667186,1.0,0.5883538868867121,0.0
main,sbm,500,14,2026083203,2,0.75,0.25,184,483,inference,42,ZLZ,0.11904761904761904,0.3,-0.18095238095238095,5.551115123125783e-17,0.005000000000000001,0.0025579337426027324,0.5115867485205464,7.850462293418874e-16,0.0,0.1982543531756355,1.0,0.5181572236295837,0.0
main,sbm,500,14,2026083203,3,0.5,0.2,68,309,balance,63,LOO,0.7301587301587301,0.7,0.030158730158730163,4.440892098500626e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,7.691850745534255e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,14,2026083203,3,0.5,0.2,68,309,balance,63,ZLZ,0.746031746031746,0.7,0.04603174603174609,-0.011111111111110739,0.003280423280423282,0.0030559416120091993,0.9315692978544168,0.19399589841578607,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,14,2026083203,3,0.5,0.2,68,309,inference,42,LOO,0.7619047619047619,0.7,0.06190476190476191,0.0,0.005000000000000001,0.00442453404125878,0.8849068082517558,0.0,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
main,sbm,500,14,2026083203,3,0.5,0.2,68,309,inference,42,ZLZ,0.7142857142857143,0.7,0.014285714285714346,-0.016666666666666607,0.0048809523809523825,0.004977600796416126,1.0198011387779378,0.23855936180684806,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,15,2026083203,0,0.25,0.75,198,442,balance,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,15,2026083203,0,0.25,0.75,198,442,balance,63,ZLZ,0.20634920634920634,0.3,-0.09365079365079365,1.1102230246251565e-16,0.003333333333333335,0.0026414388933590164,0.7924316680077046,1.9229626863835637e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
main,sbm,500,15,2026083203,0,0.25,0.75,198,442,inference,42,LOO,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,15,2026083203,0,0.25,0.75,198,442,inference,42,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,15,2026083203,1,0.5,0.8,329,29,balance,63,LOO,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.0037386519721389153,1.121595591641674,1.9229626863835637e-15,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,sbm,500,15,2026083203,1,0.5,0.8,329,29,balance,63,ZLZ,0.3968253968253968,0.3,0.09682539682539681,1.1102230246251565e-16,0.003333333333333335,0.0038605645364477932,1.1581693609343375,1.9229626863835637e-15,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,sbm,500,15,2026083203,1,0.5,0.8,329,29,inference,42,LOO,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,15,2026083203,1,0.5,0.8,329,29,inference,42,ZLZ,0.4523809523809524,0.3,0.1523809523809524,5.551115123125783e-17,0.005000000000000001,0.006042254300094022,1.2084508600188042,7.850462293418874e-16,0.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,sbm,500,15,2026083203,2,0.75,0.25,442,198,balance,63,LOO,0.15873015873015872,0.3,-0.14126984126984127,1.1102230246251565e-16,0.003333333333333335,0.0021537886361235057,0.6461365908370514,1.9229626863835637e-15,0.0,0.18191965648766395,1.0,0.4610347983784949,0.0
main,sbm,500,15,2026083203,2,0.75,0.25,442,198,balance,63,ZLZ,0.14285714285714285,0.3,-0.15714285714285714,1.1102230246251565e-16,0.003333333333333335,0.0019749835418038184,0.5924950625411453,1.9229626863835637e-15,0.0,0.17420468360394914,1.0,0.43933526813971363,0.0
main,sbm,500,15,2026083203,2,0.75,0.25,442,198,inference,42,LOO,0.19047619047619047,0.3,-0.10952380952380952,5.551115123125783e-17,0.005000000000000001,0.0037608539350699618,0.7521707870139922,7.850462293418874e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,15,2026083203,2,0.75,0.25,442,198,inference,42,ZLZ,0.16666666666666666,0.3,-0.13333333333333333,5.551115123125783e-17,0.005000000000000001,0.003387533875338754,0.6775067750677507,7.850462293418874e-16,0.0,0.22814970423667186,1.0,0.5883538868867121,0.0
main,sbm,500,15,2026083203,3,0.5,0.2,329,481,balance,63,LOO,0.6825396825396826,0.7,-0.0174603174603174,4.440892098500626e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,7.691850745534255e-15,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,sbm,500,15,2026083203,3,0.5,0.2,329,481,balance,63,ZLZ,0.6984126984126984,0.7,-0.0015873015873015817,4.440892098500626e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,7.691850745534255e-15,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,500,15,2026083203,3,0.5,0.2,329,481,inference,42,LOO,0.6428571428571429,0.7,-0.05714285714285705,0.0,0.005000000000000001,0.005599800895968143,1.1199601791936284,0.0,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,sbm,500,15,2026083203,3,0.5,0.2,329,481,inference,42,ZLZ,0.7142857142857143,0.7,0.014285714285714346,0.0,0.005000000000000001,0.004977600796416128,0.9955201592832253,0.0,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,16,2026083203,0,0.25,0.75,74,279,balance,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,16,2026083203,0,0.25,0.75,74,279,balance,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,16,2026083203,0,0.25,0.75,74,279,inference,42,LOO,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,16,2026083203,0,0.25,0.75,74,279,inference,42,ZLZ,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,16,2026083203,1,0.5,0.8,459,349,balance,63,LOO,0.6825396825396826,0.7,-0.0174603174603174,4.440892098500626e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,7.691850745534255e-15,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,sbm,500,16,2026083203,1,0.5,0.8,459,349,balance,63,ZLZ,0.7142857142857143,0.7,0.014285714285714346,-0.011111111111110739,0.003280423280423282,0.003291639236339696,1.0034190575293584,0.19399589841578607,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,16,2026083203,1,0.5,0.8,459,349,inference,42,LOO,0.6666666666666666,0.7,-0.033333333333333326,0.0,0.005000000000000001,0.005420054200542005,1.0840108401084008,0.0,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,sbm,500,16,2026083203,1,0.5,0.8,459,349,inference,42,ZLZ,0.6904761904761905,0.7,-0.00952380952380949,0.0,0.005000000000000001,0.0052126541673580004,1.0425308334716,0.0,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,16,2026083203,2,0.75,0.25,279,74,balance,63,LOO,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.00278773397052967,0.8363201911589005,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,500,16,2026083203,2,0.75,0.25,279,74,balance,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,16,2026083203,2,0.75,0.25,279,74,inference,42,LOO,0.19047619047619047,0.3,-0.10952380952380952,5.551115123125783e-17,0.005000000000000001,0.003760853935069963,0.7521707870139924,7.850462293418874e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,16,2026083203,2,0.75,0.25,279,74,inference,42,ZLZ,0.19047619047619047,0.3,-0.10952380952380952,5.551115123125783e-17,0.005000000000000001,0.0037608539350699618,0.7521707870139922,7.850462293418874e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,16,2026083203,3,0.5,0.2,459,215,balance,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,500,16,2026083203,3,0.5,0.2,459,215,balance,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,500,16,2026083203,3,0.5,0.2,459,215,inference,42,LOO,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,16,2026083203,3,0.5,0.2,459,215,inference,42,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,17,2026083203,0,0.25,0.75,466,430,balance,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,17,2026083203,0,0.25,0.75,466,430,balance,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,17,2026083203,0,0.25,0.75,466,430,inference,42,LOO,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416128,0.9955201592832253,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,17,2026083203,0,0.25,0.75,466,430,inference,42,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,17,2026083203,1,0.5,0.8,276,418,balance,63,LOO,0.6984126984126984,0.7,-0.0015873015873015817,4.440892098500626e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,7.691850745534255e-15,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,500,17,2026083203,1,0.5,0.8,276,418,balance,63,ZLZ,0.6349206349206349,0.7,-0.06507936507936507,4.440892098500626e-16,0.003333333333333335,0.0037386519721389158,1.1215955916416742,7.691850745534255e-15,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,sbm,500,17,2026083203,1,0.5,0.8,276,418,inference,42,LOO,0.5952380952380952,0.7,-0.10476190476190472,0.0,0.005000000000000001,0.005876334273546817,1.1752668547093632,0.0,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,17,2026083203,1,0.5,0.8,276,418,inference,42,ZLZ,0.5952380952380952,0.7,-0.10476190476190472,0.0,0.005000000000000001,0.0058763342735468176,1.1752668547093632,0.0,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,17,2026083203,2,0.75,0.25,430,466,balance,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,17,2026083203,2,0.75,0.25,430,466,balance,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,17,2026083203,2,0.75,0.25,430,466,inference,42,LOO,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,17,2026083203,2,0.75,0.25,430,466,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,17,2026083203,3,0.5,0.2,276,281,balance,63,LOO,0.4444444444444444,0.3,0.14444444444444443,1.1102230246251565e-16,0.003333333333333335,0.003982477100756672,1.194743130227001,1.9229626863835637e-15,0.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,sbm,500,17,2026083203,3,0.5,0.2,276,281,balance,63,ZLZ,0.42857142857142855,0.3,0.12857142857142856,1.1102230246251565e-16,0.003333333333333335,0.003949967083607637,1.1849901250822905,1.9229626863835637e-15,0.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,sbm,500,17,2026083203,3,0.5,0.2,276,281,inference,42,LOO,0.42857142857142855,0.3,0.12857142857142856,5.551115123125783e-17,0.005000000000000001,0.005973120955699353,1.1946241911398705,7.850462293418874e-16,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,sbm,500,17,2026083203,3,0.5,0.2,276,281,inference,42,ZLZ,0.4523809523809524,0.3,0.1523809523809524,5.551115123125783e-17,0.005000000000000001,0.006042254300094022,1.2084508600188042,7.850462293418874e-16,0.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,sbm,500,18,2026083203,0,0.25,0.75,8,82,balance,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,18,2026083203,0,0.25,0.75,8,82,balance,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,18,2026083203,0,0.25,0.75,8,82,inference,42,LOO,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968143,1.1199601791936284,7.850462293418874e-16,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,sbm,500,18,2026083203,0,0.25,0.75,8,82,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,18,2026083203,1,0.5,0.8,96,10,balance,63,LOO,0.6349206349206349,0.7,-0.06507936507936507,4.440892098500626e-16,0.003333333333333335,0.0037386519721389158,1.1215955916416742,7.691850745534255e-15,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,sbm,500,18,2026083203,1,0.5,0.8,96,10,balance,63,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,4.440892098500626e-16,0.003333333333333335,0.003584229390681003,1.0752688172043006,7.691850745534255e-15,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
main,sbm,500,18,2026083203,1,0.5,0.8,96,10,inference,42,LOO,0.6904761904761905,0.7,-0.00952380952380949,0.0,0.005000000000000001,0.005212654167357999,1.0425308334715995,0.0,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,18,2026083203,1,0.5,0.8,96,10,inference,42,ZLZ,0.5952380952380952,0.7,-0.10476190476190472,0.0,0.005000000000000001,0.005876334273546817,1.1752668547093632,0.0,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,18,2026083203,2,0.75,0.25,82,8,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.003494826843521161,1.0484480530563478,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,18,2026083203,2,0.75,0.25,82,8,balance,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,18,2026083203,2,0.75,0.25,82,8,inference,42,LOO,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,18,2026083203,2,0.75,0.25,82,8,inference,42,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.0044245340412587784,0.8849068082517555,7.850462293418874e-16,1.0,0.2607425191276249,1.0,0.6843972569730632,0.0
main,sbm,500,18,2026083203,3,0.5,0.2,96,332,balance,63,LOO,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,500,18,2026083203,3,0.5,0.2,96,332,balance,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,18,2026083203,3,0.5,0.2,96,332,inference,42,LOO,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,18,2026083203,3,0.5,0.2,96,332,inference,42,ZLZ,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968143,1.1199601791936284,7.850462293418874e-16,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,sbm,500,19,2026083203,0,0.25,0.75,330,479,balance,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,19,2026083203,0,0.25,0.75,330,479,balance,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,19,2026083203,0,0.25,0.75,330,479,inference,42,LOO,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,19,2026083203,0,0.25,0.75,330,479,inference,42,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416128,0.9955201592832253,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,19,2026083203,1,0.5,0.8,152,147,balance,63,LOO,0.6666666666666666,0.7,-0.033333333333333326,4.440892098500626e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,7.691850745534255e-15,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,sbm,500,19,2026083203,1,0.5,0.8,152,147,balance,63,ZLZ,0.7142857142857143,0.7,0.014285714285714346,-0.011111111111110739,0.003280423280423282,0.003291639236339696,1.0034190575293584,0.19399589841578607,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,19,2026083203,1,0.5,0.8,152,147,inference,42,LOO,0.6666666666666666,0.7,-0.033333333333333326,0.0,0.005000000000000001,0.005420054200542005,1.0840108401084008,0.0,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,sbm,500,19,2026083203,1,0.5,0.8,152,147,inference,42,ZLZ,0.7142857142857143,0.7,0.014285714285714346,-0.016666666666666607,0.0048809523809523825,0.004977600796416126,1.0198011387779378,0.23855936180684806,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,19,2026083203,2,0.75,0.25,479,330,balance,63,LOO,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.0027877339705296702,0.8363201911589007,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,500,19,2026083203,2,0.75,0.25,479,330,balance,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,19,2026083203,2,0.75,0.25,479,330,inference,42,LOO,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043305,0.8213041314086609,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,19,2026083203,2,0.75,0.25,479,330,inference,42,ZLZ,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043305,0.8213041314086609,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,19,2026083203,3,0.5,0.2,152,225,balance,63,LOO,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.00278773397052967,0.8363201911589005,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,500,19,2026083203,3,0.5,0.2,152,225,balance,63,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,500,19,2026083203,3,0.5,0.2,152,225,inference,42,LOO,0.16666666666666666,0.3,-0.13333333333333333,5.551115123125783e-17,0.005000000000000001,0.003387533875338754,0.6775067750677507,7.850462293418874e-16,0.0,0.22814970423667186,1.0,0.5883538868867121,0.0
main,sbm,500,19,2026083203,3,0.5,0.2,152,225,inference,42,ZLZ,0.19047619047619047,0.3,-0.10952380952380952,5.551115123125783e-17,0.005000000000000001,0.0037608539350699618,0.7521707870139922,7.850462293418874e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,20,2026083203,0,0.25,0.75,330,259,balance,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,20,2026083203,0,0.25,0.75,330,259,balance,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,20,2026083203,0,0.25,0.75,330,259,inference,42,LOO,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,20,2026083203,0,0.25,0.75,330,259,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,20,2026083203,1,0.5,0.8,38,337,balance,63,LOO,0.746031746031746,0.7,0.04603174603174609,4.440892098500626e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,7.691850745534255e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,20,2026083203,1,0.5,0.8,38,337,balance,63,ZLZ,0.7619047619047619,0.7,0.06190476190476191,4.440892098500626e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,7.691850745534255e-15,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
main,sbm,500,20,2026083203,1,0.5,0.8,38,337,inference,42,LOO,0.7380952380952381,0.7,0.03809523809523818,0.0,0.005000000000000001,0.004714894087716387,0.9429788175432772,0.0,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,20,2026083203,1,0.5,0.8,38,337,inference,42,ZLZ,0.7619047619047619,0.7,0.06190476190476191,0.0,0.005000000000000001,0.00442453404125878,0.8849068082517558,0.0,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
main,sbm,500,20,2026083203,2,0.75,0.25,259,330,balance,63,LOO,0.20634920634920634,0.3,-0.09365079365079365,1.1102230246251565e-16,0.003333333333333335,0.0026414388933590164,0.7924316680077046,1.9229626863835637e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
main,sbm,500,20,2026083203,2,0.75,0.25,259,330,balance,63,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,500,20,2026083203,2,0.75,0.25,259,330,inference,42,LOO,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,20,2026083203,2,0.75,0.25,259,330,inference,42,ZLZ,0.16666666666666666,0.3,-0.13333333333333333,5.551115123125783e-17,0.005000000000000001,0.003387533875338754,0.6775067750677507,7.850462293418874e-16,0.0,0.22814970423667186,1.0,0.5883538868867121,0.0
main,sbm,500,20,2026083203,3,0.5,0.2,38,231,balance,63,LOO,0.20634920634920634,0.3,-0.09365079365079365,1.1102230246251565e-16,0.003333333333333335,0.002641438893359016,0.7924316680077045,1.9229626863835637e-15,1.0,0.20146442600338674,1.0,0.5234144786109522,0.0
main,sbm,500,20,2026083203,3,0.5,0.2,38,231,balance,63,ZLZ,0.19047619047619047,0.3,-0.10952380952380952,1.1102230246251565e-16,0.003333333333333335,0.002487016311901105,0.7461048935703312,1.9229626863835637e-15,0.0,0.19548678470487635,1.0,0.5030270187568459,0.0
main,sbm,500,20,2026083203,3,0.5,0.2,38,231,inference,42,LOO,0.14285714285714285,0.3,-0.15714285714285714,5.551115123125783e-17,0.005000000000000001,0.0029865604778496766,0.5973120955699353,7.850462293418874e-16,0.0,0.21422183914038362,1.0,0.5540257381524962,0.0
main,sbm,500,20,2026083203,3,0.5,0.2,38,231,inference,42,ZLZ,0.14285714285714285,0.3,-0.15714285714285714,5.551115123125783e-17,0.005000000000000001,0.0029865604778496766,0.5973120955699353,7.850462293418874e-16,0.0,0.21422183914038362,1.0,0.5540257381524962,0.0
main,sbm,500,21,2026083203,0,0.25,0.75,65,78,balance,63,LOO,0.4126984126984127,0.3,0.11269841269841269,1.1102230246251565e-16,0.003333333333333335,0.003909329562171343,1.1727988686514024,1.9229626863835637e-15,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,sbm,500,21,2026083203,0,0.25,0.75,65,78,balance,63,ZLZ,0.4444444444444444,0.3,0.14444444444444443,1.1102230246251565e-16,0.003333333333333335,0.003982477100756672,1.194743130227001,1.9229626863835637e-15,0.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,sbm,500,21,2026083203,0,0.25,0.75,65,78,inference,42,LOO,0.4523809523809524,0.3,0.1523809523809524,5.551115123125783e-17,0.005000000000000001,0.006042254300094022,1.2084508600188042,7.850462293418874e-16,0.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,sbm,500,21,2026083203,0,0.25,0.75,65,78,inference,42,ZLZ,0.5,0.3,0.2,5.551115123125783e-17,0.005000000000000001,0.006097560975609756,1.219512195121951,7.850462293418874e-16,0.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,sbm,500,21,2026083203,1,0.5,0.8,212,102,balance,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,21,2026083203,1,0.5,0.8,212,102,balance,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,21,2026083203,1,0.5,0.8,212,102,inference,42,LOO,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,21,2026083203,1,0.5,0.8,212,102,inference,42,ZLZ,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,21,2026083203,2,0.75,0.25,78,65,balance,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,21,2026083203,2,0.75,0.25,78,65,balance,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,21,2026083203,2,0.75,0.25,78,65,inference,42,LOO,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968143,1.1199601791936284,7.850462293418874e-16,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,sbm,500,21,2026083203,2,0.75,0.25,78,65,inference,42,ZLZ,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,21,2026083203,3,0.5,0.2,212,104,balance,63,LOO,0.6984126984126984,0.7,-0.0015873015873015817,4.440892098500626e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,7.691850745534255e-15,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,500,21,2026083203,3,0.5,0.2,212,104,balance,63,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,4.440892098500626e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,7.691850745534255e-15,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,sbm,500,21,2026083203,3,0.5,0.2,212,104,inference,42,LOO,0.7380952380952381,0.7,0.03809523809523818,0.0,0.005000000000000001,0.004714894087716387,0.9429788175432772,0.0,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,21,2026083203,3,0.5,0.2,212,104,inference,42,ZLZ,0.6428571428571429,0.7,-0.05714285714285705,0.0,0.005000000000000001,0.005599800895968143,1.1199601791936284,0.0,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,sbm,500,22,2026083203,0,0.25,0.75,135,284,balance,63,LOO,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369835,1.1411016019310944,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,500,22,2026083203,0,0.25,0.75,135,284,balance,63,ZLZ,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.0037386519721389158,1.1215955916416742,1.9229626863835637e-15,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,sbm,500,22,2026083203,0,0.25,0.75,135,284,inference,42,LOO,0.4523809523809524,0.3,0.1523809523809524,5.551115123125783e-17,0.005000000000000001,0.006042254300094022,1.2084508600188042,7.850462293418874e-16,0.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,sbm,500,22,2026083203,0,0.25,0.75,135,284,inference,42,ZLZ,0.42857142857142855,0.3,0.12857142857142856,5.551115123125783e-17,0.005000000000000001,0.005973120955699353,1.1946241911398705,7.850462293418874e-16,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,sbm,500,22,2026083203,1,0.5,0.8,482,188,balance,63,LOO,0.6507936507936508,0.7,-0.04920634920634914,4.440892098500626e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,7.691850745534255e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,22,2026083203,1,0.5,0.8,482,188,balance,63,ZLZ,0.6984126984126984,0.7,-0.0015873015873015817,4.440892098500626e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,7.691850745534255e-15,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,500,22,2026083203,1,0.5,0.8,482,188,inference,42,LOO,0.6190476190476191,0.7,-0.08095238095238089,0.0,0.005000000000000001,0.005751894253636414,1.1503788507272827,0.0,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,22,2026083203,1,0.5,0.8,482,188,inference,42,ZLZ,0.6428571428571429,0.7,-0.05714285714285705,0.0,0.005000000000000001,0.0055998008959681446,1.1199601791936287,0.0,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,sbm,500,22,2026083203,2,0.75,0.25,284,135,balance,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,22,2026083203,2,0.75,0.25,284,135,balance,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,22,2026083203,2,0.75,0.25,284,135,inference,42,LOO,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968143,1.1199601791936284,7.850462293418874e-16,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,sbm,500,22,2026083203,2,0.75,0.25,284,135,inference,42,ZLZ,0.40476190476190477,0.3,0.10476190476190478,5.551115123125783e-17,0.005000000000000001,0.005876334273546817,1.1752668547093632,7.850462293418874e-16,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,22,2026083203,3,0.5,0.2,482,101,balance,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,500,22,2026083203,3,0.5,0.2,482,101,balance,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,500,22,2026083203,3,0.5,0.2,482,101,inference,42,LOO,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,22,2026083203,3,0.5,0.2,482,101,inference,42,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,23,2026083203,0,0.25,0.75,5,278,balance,63,LOO,0.20634920634920634,0.3,-0.09365079365079365,1.1102230246251565e-16,0.003333333333333335,0.0026414388933590164,0.7924316680077046,1.9229626863835637e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
main,sbm,500,23,2026083203,0,0.25,0.75,5,278,balance,63,ZLZ,0.19047619047619047,0.3,-0.10952380952380952,1.1102230246251565e-16,0.003333333333333335,0.002487016311901105,0.7461048935703312,1.9229626863835637e-15,0.0,0.19548678470487635,1.0,0.5030270187568459,0.0
main,sbm,500,23,2026083203,0,0.25,0.75,5,278,inference,42,LOO,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043305,0.8213041314086609,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,23,2026083203,0,0.25,0.75,5,278,inference,42,ZLZ,0.19047619047619047,0.3,-0.10952380952380952,5.551115123125783e-17,0.005000000000000001,0.0037608539350699618,0.7521707870139922,7.850462293418874e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,23,2026083203,1,0.5,0.8,42,415,balance,63,LOO,0.6984126984126984,0.7,-0.0015873015873015817,4.440892098500626e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,7.691850745534255e-15,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,500,23,2026083203,1,0.5,0.8,42,415,balance,63,ZLZ,0.7301587301587301,0.7,0.030158730158730163,4.440892098500626e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,7.691850745534255e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,23,2026083203,1,0.5,0.8,42,415,inference,42,LOO,0.7380952380952381,0.7,0.03809523809523818,0.0,0.005000000000000001,0.004714894087716387,0.9429788175432772,0.0,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,23,2026083203,1,0.5,0.8,42,415,inference,42,ZLZ,0.7380952380952381,0.7,0.03809523809523818,0.0,0.005000000000000001,0.004714894087716387,0.9429788175432772,0.0,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,23,2026083203,2,0.75,0.25,278,5,balance,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.0032916392363396964,0.9874917709019084,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,23,2026083203,2,0.75,0.25,278,5,balance,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,23,2026083203,2,0.75,0.25,278,5,inference,42,LOO,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416128,0.9955201592832253,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,23,2026083203,2,0.75,0.25,278,5,inference,42,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,23,2026083203,3,0.5,0.2,42,245,balance,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,23,2026083203,3,0.5,0.2,42,245,balance,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,23,2026083203,3,0.5,0.2,42,245,inference,42,LOO,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,23,2026083203,3,0.5,0.2,42,245,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,24,2026083203,0,0.25,0.75,198,281,balance,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,24,2026083203,0,0.25,0.75,198,281,balance,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,24,2026083203,0,0.25,0.75,198,281,inference,42,LOO,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043305,0.8213041314086609,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,24,2026083203,0,0.25,0.75,198,281,inference,42,ZLZ,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043305,0.8213041314086609,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,24,2026083203,1,0.5,0.8,112,110,balance,63,LOO,0.7142857142857143,0.7,0.014285714285714346,4.440892098500626e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,7.691850745534255e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,24,2026083203,1,0.5,0.8,112,110,balance,63,ZLZ,0.7301587301587301,0.7,0.030158730158730163,4.440892098500626e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,7.691850745534255e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,24,2026083203,1,0.5,0.8,112,110,inference,42,LOO,0.7857142857142857,0.7,0.08571428571428574,0.0,0.005000000000000001,0.004106520657043305,0.8213041314086609,0.0,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
main,sbm,500,24,2026083203,1,0.5,0.8,112,110,inference,42,ZLZ,0.7857142857142857,0.7,0.08571428571428574,0.0,0.005000000000000001,0.004106520657043305,0.8213041314086609,0.0,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
main,sbm,500,24,2026083203,2,0.75,0.25,281,198,balance,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,24,2026083203,2,0.75,0.25,281,198,balance,63,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,500,24,2026083203,2,0.75,0.25,281,198,inference,42,LOO,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,24,2026083203,2,0.75,0.25,281,198,inference,42,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.004424534041258779,0.8849068082517557,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730632,0.0
main,sbm,500,24,2026083203,3,0.5,0.2,112,321,balance,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,24,2026083203,3,0.5,0.2,112,321,balance,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.0032916392363396964,0.9874917709019084,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,24,2026083203,3,0.5,0.2,112,321,inference,42,LOO,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968143,1.1199601791936284,7.850462293418874e-16,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,sbm,500,24,2026083203,3,0.5,0.2,112,321,inference,42,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,25,2026083203,0,0.25,0.75,83,426,balance,63,LOO,0.1746031746031746,0.3,-0.1253968253968254,1.1102230246251565e-16,0.003333333333333335,0.0023244662261559345,0.69733986784678,1.9229626863835637e-15,0.0,0.18899038375401322,1.0,0.48224778039458777,0.0
main,sbm,500,25,2026083203,0,0.25,0.75,83,426,balance,63,ZLZ,0.15873015873015872,0.3,-0.14126984126984127,1.1102230246251565e-16,0.003333333333333335,0.0021537886361235052,0.6461365908370513,1.9229626863835637e-15,0.0,0.18191965648766395,1.0,0.4610347983784949,0.0
main,sbm,500,25,2026083203,0,0.25,0.75,83,426,inference,42,LOO,0.19047619047619047,0.3,-0.10952380952380952,5.551115123125783e-17,0.005000000000000001,0.0037608539350699618,0.7521707870139922,7.850462293418874e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,25,2026083203,0,0.25,0.75,83,426,inference,42,ZLZ,0.14285714285714285,0.3,-0.15714285714285714,5.551115123125783e-17,0.005000000000000001,0.0029865604778496766,0.5973120955699353,7.850462293418874e-16,0.0,0.21422183914038362,1.0,0.5540257381524962,0.0
main,sbm,500,25,2026083203,1,0.5,0.8,208,479,balance,63,LOO,0.6984126984126984,0.7,-0.0015873015873015817,4.440892098500626e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,7.691850745534255e-15,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,500,25,2026083203,1,0.5,0.8,208,479,balance,63,ZLZ,0.6984126984126984,0.7,-0.0015873015873015817,4.440892098500626e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,7.691850745534255e-15,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,500,25,2026083203,1,0.5,0.8,208,479,inference,42,LOO,0.6666666666666666,0.7,-0.033333333333333326,0.0,0.005000000000000001,0.005420054200542005,1.0840108401084008,0.0,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,sbm,500,25,2026083203,1,0.5,0.8,208,479,inference,42,ZLZ,0.6428571428571429,0.7,-0.05714285714285705,0.0,0.005000000000000001,0.005599800895968143,1.1199601791936284,0.0,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,sbm,500,25,2026083203,2,0.75,0.25,426,83,balance,63,LOO,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.0037386519721389158,1.1215955916416742,1.9229626863835637e-15,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,sbm,500,25,2026083203,2,0.75,0.25,426,83,balance,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,25,2026083203,2,0.75,0.25,426,83,inference,42,LOO,0.40476190476190477,0.3,0.10476190476190478,5.551115123125783e-17,0.005000000000000001,0.0058763342735468176,1.1752668547093632,7.850462293418874e-16,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,25,2026083203,2,0.75,0.25,426,83,inference,42,ZLZ,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,25,2026083203,3,0.5,0.2,208,85,balance,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,25,2026083203,3,0.5,0.2,208,85,balance,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,25,2026083203,3,0.5,0.2,208,85,inference,42,LOO,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,25,2026083203,3,0.5,0.2,208,85,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,26,2026083203,0,0.25,0.75,2,311,balance,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,26,2026083203,0,0.25,0.75,2,311,balance,63,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,500,26,2026083203,0,0.25,0.75,2,311,inference,42,LOO,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,26,2026083203,0,0.25,0.75,2,311,inference,42,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,26,2026083203,1,0.5,0.8,449,372,balance,63,LOO,0.7142857142857143,0.7,0.014285714285714346,4.440892098500626e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,7.691850745534255e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,26,2026083203,1,0.5,0.8,449,372,balance,63,ZLZ,0.746031746031746,0.7,0.04603174603174609,-0.011111111111110739,0.003280423280423282,0.0030559416120091993,0.9315692978544168,0.19399589841578607,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,26,2026083203,1,0.5,0.8,449,372,inference,42,LOO,0.7142857142857143,0.7,0.014285714285714346,0.0,0.005000000000000001,0.004977600796416128,0.9955201592832253,0.0,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,26,2026083203,1,0.5,0.8,449,372,inference,42,ZLZ,0.7380952380952381,0.7,0.03809523809523818,-0.016666666666666607,0.0048809523809523825,0.004714894087716387,0.9659783008979912,0.23855936180684806,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,26,2026083203,2,0.75,0.25,311,2,balance,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,26,2026083203,2,0.75,0.25,311,2,balance,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,26,2026083203,2,0.75,0.25,311,2,inference,42,LOO,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043305,0.8213041314086609,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,26,2026083203,2,0.75,0.25,311,2,inference,42,ZLZ,0.16666666666666666,0.3,-0.13333333333333333,5.551115123125783e-17,0.005000000000000001,0.003387533875338754,0.6775067750677507,7.850462293418874e-16,0.0,0.22814970423667186,1.0,0.5883538868867121,0.0
main,sbm,500,26,2026083203,3,0.5,0.2,449,380,balance,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.0032916392363396964,0.9874917709019084,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,26,2026083203,3,0.5,0.2,449,380,balance,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,26,2026083203,3,0.5,0.2,449,380,inference,42,LOO,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,26,2026083203,3,0.5,0.2,449,380,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,27,2026083203,0,0.25,0.75,18,419,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,27,2026083203,0,0.25,0.75,18,419,balance,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,27,2026083203,0,0.25,0.75,18,419,inference,42,LOO,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,27,2026083203,0,0.25,0.75,18,419,inference,42,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,27,2026083203,1,0.5,0.8,295,96,balance,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,500,27,2026083203,1,0.5,0.8,295,96,balance,63,ZLZ,0.20634920634920634,0.3,-0.09365079365079365,1.1102230246251565e-16,0.003333333333333335,0.0026414388933590164,0.7924316680077046,1.9229626863835637e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
main,sbm,500,27,2026083203,1,0.5,0.8,295,96,inference,42,LOO,0.19047619047619047,0.3,-0.10952380952380952,5.551115123125783e-17,0.005000000000000001,0.0037608539350699618,0.7521707870139922,7.850462293418874e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,27,2026083203,1,0.5,0.8,295,96,inference,42,ZLZ,0.19047619047619047,0.3,-0.10952380952380952,5.551115123125783e-17,0.005000000000000001,0.0037608539350699618,0.7521707870139922,7.850462293418874e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,27,2026083203,2,0.75,0.25,419,18,balance,63,LOO,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369835,1.1411016019310944,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,500,27,2026083203,2,0.75,0.25,419,18,balance,63,ZLZ,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.0037386519721389158,1.1215955916416742,1.9229626863835637e-15,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,sbm,500,27,2026083203,2,0.75,0.25,419,18,inference,42,LOO,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,27,2026083203,2,0.75,0.25,419,18,inference,42,ZLZ,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968142,1.1199601791936282,7.850462293418874e-16,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
main,sbm,500,27,2026083203,3,0.5,0.2,295,384,balance,63,LOO,0.7301587301587301,0.7,0.030158730158730163,4.440892098500626e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,7.691850745534255e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,27,2026083203,3,0.5,0.2,295,384,balance,63,ZLZ,0.7619047619047619,0.7,0.06190476190476191,4.440892098500626e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,7.691850745534255e-15,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
main,sbm,500,27,2026083203,3,0.5,0.2,295,384,inference,42,LOO,0.8095238095238095,0.7,0.10952380952380958,0.0,0.005000000000000001,0.0037608539350699618,0.7521707870139922,0.0,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,27,2026083203,3,0.5,0.2,295,384,inference,42,ZLZ,0.7380952380952381,0.7,0.03809523809523818,0.0,0.005000000000000001,0.004714894087716387,0.9429788175432772,0.0,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,28,2026083203,0,0.25,0.75,310,475,balance,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,28,2026083203,0,0.25,0.75,310,475,balance,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,28,2026083203,0,0.25,0.75,310,475,inference,42,LOO,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,28,2026083203,0,0.25,0.75,310,475,inference,42,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416128,0.9955201592832253,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,28,2026083203,1,0.5,0.8,51,372,balance,63,LOO,0.6507936507936508,0.7,-0.04920634920634914,4.440892098500626e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,7.691850745534255e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,28,2026083203,1,0.5,0.8,51,372,balance,63,ZLZ,0.6190476190476191,0.7,-0.08095238095238089,4.440892098500626e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,7.691850745534255e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,500,28,2026083203,1,0.5,0.8,51,372,inference,42,LOO,0.5952380952380952,0.7,-0.10476190476190472,0.0,0.005000000000000001,0.0058763342735468176,1.1752668547093632,0.0,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,28,2026083203,1,0.5,0.8,51,372,inference,42,ZLZ,0.6904761904761905,0.7,-0.00952380952380949,0.0,0.005000000000000001,0.0052126541673580004,1.0425308334716,0.0,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,28,2026083203,2,0.75,0.25,475,310,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,28,2026083203,2,0.75,0.25,475,310,balance,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,28,2026083203,2,0.75,0.25,475,310,inference,42,LOO,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.005212654167357999,1.0425308334715995,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,28,2026083203,2,0.75,0.25,475,310,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,28,2026083203,3,0.5,0.2,51,397,balance,63,LOO,0.19047619047619047,0.3,-0.10952380952380952,1.1102230246251565e-16,0.003333333333333335,0.002487016311901105,0.7461048935703312,1.9229626863835637e-15,0.0,0.19548678470487635,1.0,0.5030270187568459,0.0
main,sbm,500,28,2026083203,3,0.5,0.2,51,397,balance,63,ZLZ,0.20634920634920634,0.3,-0.09365079365079365,1.1102230246251565e-16,0.003333333333333335,0.002641438893359016,0.7924316680077045,1.9229626863835637e-15,1.0,0.20146442600338674,1.0,0.5234144786109522,0.0
main,sbm,500,28,2026083203,3,0.5,0.2,51,397,inference,42,LOO,0.16666666666666666,0.3,-0.13333333333333333,5.551115123125783e-17,0.005000000000000001,0.003387533875338754,0.6775067750677507,7.850462293418874e-16,0.0,0.22814970423667186,1.0,0.5883538868867121,0.0
main,sbm,500,28,2026083203,3,0.5,0.2,51,397,inference,42,ZLZ,0.16666666666666666,0.3,-0.13333333333333333,5.551115123125783e-17,0.005000000000000001,0.003387533875338754,0.6775067750677507,7.850462293418874e-16,0.0,0.22814970423667186,1.0,0.5883538868867121,0.0
main,sbm,500,29,2026083203,0,0.25,0.75,64,26,balance,63,LOO,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,500,29,2026083203,0,0.25,0.75,64,26,balance,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,29,2026083203,0,0.25,0.75,64,26,inference,42,LOO,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542006,1.084010840108401,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,29,2026083203,0,0.25,0.75,64,26,inference,42,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,29,2026083203,1,0.5,0.8,424,383,balance,63,LOO,0.3968253968253968,0.3,0.09682539682539681,1.1102230246251565e-16,0.003333333333333335,0.0038605645364477932,1.1581693609343375,1.9229626863835637e-15,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,sbm,500,29,2026083203,1,0.5,0.8,424,383,balance,63,ZLZ,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,500,29,2026083203,1,0.5,0.8,424,383,inference,42,LOO,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968143,1.1199601791936284,7.850462293418874e-16,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,sbm,500,29,2026083203,1,0.5,0.8,424,383,inference,42,ZLZ,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968142,1.1199601791936282,7.850462293418874e-16,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
main,sbm,500,29,2026083203,2,0.75,0.25,26,64,balance,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,29,2026083203,2,0.75,0.25,26,64,balance,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.0032916392363396964,0.9874917709019084,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,29,2026083203,2,0.75,0.25,26,64,inference,42,LOO,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,29,2026083203,2,0.75,0.25,26,64,inference,42,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,29,2026083203,3,0.5,0.2,424,493,balance,63,LOO,0.6666666666666666,0.7,-0.033333333333333326,4.440892098500626e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,7.691850745534255e-15,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,sbm,500,29,2026083203,3,0.5,0.2,424,493,balance,63,ZLZ,0.7142857142857143,0.7,0.014285714285714346,4.440892098500626e-16,0.003333333333333335,0.0032916392363396964,0.9874917709019084,7.691850745534255e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,29,2026083203,3,0.5,0.2,424,493,inference,42,LOO,0.6666666666666666,0.7,-0.033333333333333326,0.0,0.005000000000000001,0.0054200542005420045,1.0840108401084008,0.0,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,sbm,500,29,2026083203,3,0.5,0.2,424,493,inference,42,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,0.0,0.005000000000000001,0.0054200542005420045,1.0840108401084008,0.0,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,sbm,500,30,2026083203,0,0.25,0.75,442,239,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,30,2026083203,0,0.25,0.75,442,239,balance,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,30,2026083203,0,0.25,0.75,442,239,inference,42,LOO,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,30,2026083203,0,0.25,0.75,442,239,inference,42,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,30,2026083203,1,0.5,0.8,129,67,balance,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,30,2026083203,1,0.5,0.8,129,67,balance,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,30,2026083203,1,0.5,0.8,129,67,inference,42,LOO,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.005212654167357999,1.0425308334715995,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,30,2026083203,1,0.5,0.8,129,67,inference,42,ZLZ,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,30,2026083203,2,0.75,0.25,239,442,balance,63,LOO,0.20634920634920634,0.3,-0.09365079365079365,1.1102230246251565e-16,0.003333333333333335,0.0026414388933590164,0.7924316680077046,1.9229626863835637e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
main,sbm,500,30,2026083203,2,0.75,0.25,239,442,balance,63,ZLZ,0.15873015873015872,0.3,-0.14126984126984127,1.1102230246251565e-16,0.003333333333333335,0.0021537886361235057,0.6461365908370514,1.9229626863835637e-15,0.0,0.18191965648766395,1.0,0.4610347983784949,0.0
main,sbm,500,30,2026083203,2,0.75,0.25,239,442,inference,42,LOO,0.19047619047619047,0.3,-0.10952380952380952,5.551115123125783e-17,0.005000000000000001,0.0037608539350699618,0.7521707870139922,7.850462293418874e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,30,2026083203,2,0.75,0.25,239,442,inference,42,ZLZ,0.16666666666666666,0.3,-0.13333333333333333,5.551115123125783e-17,0.005000000000000001,0.003387533875338754,0.6775067750677507,7.850462293418874e-16,0.0,0.22814970423667186,1.0,0.5883538868867121,0.0
main,sbm,500,30,2026083203,3,0.5,0.2,129,322,balance,63,LOO,0.746031746031746,0.7,0.04603174603174609,4.440892098500626e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,7.691850745534255e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,30,2026083203,3,0.5,0.2,129,322,balance,63,ZLZ,0.7619047619047619,0.7,0.06190476190476191,-0.011111111111110739,0.003280423280423282,0.002925901543413063,0.8919280511372075,0.19399589841578607,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
main,sbm,500,30,2026083203,3,0.5,0.2,129,322,inference,42,LOO,0.7380952380952381,0.7,0.03809523809523818,0.0,0.005000000000000001,0.004714894087716387,0.9429788175432772,0.0,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,30,2026083203,3,0.5,0.2,129,322,inference,42,ZLZ,0.7142857142857143,0.7,0.014285714285714346,-0.016666666666666607,0.0048809523809523825,0.004977600796416126,1.0198011387779378,0.23855936180684806,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,31,2026083203,0,0.25,0.75,309,21,balance,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,31,2026083203,0,0.25,0.75,309,21,balance,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,31,2026083203,0,0.25,0.75,309,21,inference,42,LOO,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,31,2026083203,0,0.25,0.75,309,21,inference,42,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,31,2026083203,1,0.5,0.8,223,298,balance,63,LOO,0.5714285714285714,0.7,-0.12857142857142856,4.440892098500626e-16,0.003333333333333335,0.003949967083607638,1.1849901250822907,7.691850745534255e-15,0.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,sbm,500,31,2026083203,1,0.5,0.8,223,298,balance,63,ZLZ,0.6031746031746031,0.7,-0.09682539682539681,4.440892098500626e-16,0.003333333333333335,0.003860564536447792,1.158169360934337,7.691850745534255e-15,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,sbm,500,31,2026083203,1,0.5,0.8,223,298,inference,42,LOO,0.5952380952380952,0.7,-0.10476190476190472,0.0,0.005000000000000001,0.005876334273546817,1.1752668547093632,0.0,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,31,2026083203,1,0.5,0.8,223,298,inference,42,ZLZ,0.5952380952380952,0.7,-0.10476190476190472,0.0,0.005000000000000001,0.0058763342735468176,1.1752668547093632,0.0,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,31,2026083203,2,0.75,0.25,21,309,balance,63,LOO,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.0037386519721389158,1.1215955916416742,1.9229626863835637e-15,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,sbm,500,31,2026083203,2,0.75,0.25,21,309,balance,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,31,2026083203,2,0.75,0.25,21,309,inference,42,LOO,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,31,2026083203,2,0.75,0.25,21,309,inference,42,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,31,2026083203,3,0.5,0.2,223,232,balance,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,31,2026083203,3,0.5,0.2,223,232,balance,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,31,2026083203,3,0.5,0.2,223,232,inference,42,LOO,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.004424534041258779,0.8849068082517557,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730632,0.0
main,sbm,500,31,2026083203,3,0.5,0.2,223,232,inference,42,ZLZ,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,32,2026083203,0,0.25,0.75,400,6,balance,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,500,32,2026083203,0,0.25,0.75,400,6,balance,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,32,2026083203,0,0.25,0.75,400,6,inference,42,LOO,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,32,2026083203,0,0.25,0.75,400,6,inference,42,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,32,2026083203,1,0.5,0.8,44,480,balance,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,500,32,2026083203,1,0.5,0.8,44,480,balance,63,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,500,32,2026083203,1,0.5,0.8,44,480,inference,42,LOO,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,32,2026083203,1,0.5,0.8,44,480,inference,42,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,32,2026083203,2,0.75,0.25,6,400,balance,63,LOO,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.0037386519721389158,1.1215955916416742,1.9229626863835637e-15,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,sbm,500,32,2026083203,2,0.75,0.25,6,400,balance,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,32,2026083203,2,0.75,0.25,6,400,inference,42,LOO,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,32,2026083203,2,0.75,0.25,6,400,inference,42,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,32,2026083203,3,0.5,0.2,44,488,balance,63,LOO,0.8095238095238095,0.7,0.10952380952380958,4.440892098500626e-16,0.003333333333333335,0.0024870163119011055,0.7461048935703313,7.691850745534255e-15,0.0,0.19548678470487646,1.0,0.503027018756846,0.0
main,sbm,500,32,2026083203,3,0.5,0.2,44,488,balance,63,ZLZ,0.8095238095238095,0.7,0.10952380952380958,4.440892098500626e-16,0.003333333333333335,0.0024870163119011055,0.7461048935703313,7.691850745534255e-15,0.0,0.19548678470487646,1.0,0.503027018756846,0.0
main,sbm,500,32,2026083203,3,0.5,0.2,44,488,inference,42,LOO,0.7619047619047619,0.7,0.06190476190476191,0.0,0.005000000000000001,0.00442453404125878,0.8849068082517558,0.0,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
main,sbm,500,32,2026083203,3,0.5,0.2,44,488,inference,42,ZLZ,0.7380952380952381,0.7,0.03809523809523818,0.0,0.005000000000000001,0.004714894087716387,0.9429788175432772,0.0,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,33,2026083203,0,0.25,0.75,476,487,balance,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,500,33,2026083203,0,0.25,0.75,476,487,balance,63,ZLZ,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.0027877339705296702,0.8363201911589007,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,500,33,2026083203,0,0.25,0.75,476,487,inference,42,LOO,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,33,2026083203,0,0.25,0.75,476,487,inference,42,ZLZ,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,33,2026083203,1,0.5,0.8,110,404,balance,63,LOO,0.42857142857142855,0.3,0.12857142857142856,1.1102230246251565e-16,0.003333333333333335,0.003949967083607637,1.1849901250822905,1.9229626863835637e-15,0.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,sbm,500,33,2026083203,1,0.5,0.8,110,404,balance,63,ZLZ,0.4126984126984127,0.3,0.11269841269841269,1.1102230246251565e-16,0.003333333333333335,0.003909329562171343,1.1727988686514024,1.9229626863835637e-15,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,sbm,500,33,2026083203,1,0.5,0.8,110,404,inference,42,LOO,0.47619047619047616,0.3,0.17619047619047618,5.551115123125783e-17,0.005000000000000001,0.006083734306730822,1.216746861346164,7.850462293418874e-16,0.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,sbm,500,33,2026083203,1,0.5,0.8,110,404,inference,42,ZLZ,0.4523809523809524,0.3,0.1523809523809524,5.551115123125783e-17,0.005000000000000001,0.006042254300094022,1.2084508600188042,7.850462293418874e-16,0.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,sbm,500,33,2026083203,2,0.75,0.25,487,476,balance,63,LOO,0.15873015873015872,0.3,-0.14126984126984127,1.1102230246251565e-16,0.003333333333333335,0.002153788636123504,0.6461365908370509,1.9229626863835637e-15,0.0,0.18191965648766384,1.0,0.46103479837849487,0.0
main,sbm,500,33,2026083203,2,0.75,0.25,487,476,balance,63,ZLZ,0.19047619047619047,0.3,-0.10952380952380952,1.1102230246251565e-16,0.003333333333333335,0.002487016311901105,0.7461048935703312,1.9229626863835637e-15,0.0,0.19548678470487635,1.0,0.5030270187568459,0.0
main,sbm,500,33,2026083203,2,0.75,0.25,487,476,inference,42,LOO,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043305,0.8213041314086609,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,33,2026083203,2,0.75,0.25,487,476,inference,42,ZLZ,0.19047619047619047,0.3,-0.10952380952380952,5.551115123125783e-17,0.005000000000000001,0.0037608539350699626,0.7521707870139924,7.850462293418874e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,33,2026083203,3,0.5,0.2,110,108,balance,63,LOO,0.6984126984126984,0.7,-0.0015873015873015817,4.440892098500626e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,7.691850745534255e-15,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,500,33,2026083203,3,0.5,0.2,110,108,balance,63,ZLZ,0.6984126984126984,0.7,-0.0015873015873015817,-0.011111111111110739,0.003280423280423282,0.0033972967920740584,1.0356275704870914,0.19399589841578607,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,500,33,2026083203,3,0.5,0.2,110,108,inference,42,LOO,0.6666666666666666,0.7,-0.033333333333333326,0.0,0.005000000000000001,0.005420054200542005,1.0840108401084008,0.0,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,sbm,500,33,2026083203,3,0.5,0.2,110,108,inference,42,ZLZ,0.6190476190476191,0.7,-0.08095238095238089,-0.016666666666666607,0.0048809523809523825,0.005751894253636414,1.1784368714767284,0.23855936180684806,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,34,2026083203,0,0.25,0.75,223,458,balance,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,34,2026083203,0,0.25,0.75,223,458,balance,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,500,34,2026083203,0,0.25,0.75,223,458,inference,42,LOO,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,34,2026083203,0,0.25,0.75,223,458,inference,42,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,34,2026083203,1,0.5,0.8,334,284,balance,63,LOO,0.4126984126984127,0.3,0.11269841269841269,1.1102230246251565e-16,0.003333333333333335,0.003909329562171343,1.1727988686514024,1.9229626863835637e-15,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,sbm,500,34,2026083203,1,0.5,0.8,334,284,balance,63,ZLZ,0.4126984126984127,0.3,0.11269841269841269,1.1102230246251565e-16,0.003333333333333335,0.003909329562171344,1.1727988686514026,1.9229626863835637e-15,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,sbm,500,34,2026083203,1,0.5,0.8,334,284,inference,42,LOO,0.40476190476190477,0.3,0.10476190476190478,5.551115123125783e-17,0.005000000000000001,0.0058763342735468176,1.1752668547093632,7.850462293418874e-16,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,34,2026083203,1,0.5,0.8,334,284,inference,42,ZLZ,0.40476190476190477,0.3,0.10476190476190478,5.551115123125783e-17,0.005000000000000001,0.0058763342735468176,1.1752668547093632,7.850462293418874e-16,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,34,2026083203,2,0.75,0.25,458,223,balance,63,LOO,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.0037386519721389153,1.121595591641674,1.9229626863835637e-15,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,sbm,500,34,2026083203,2,0.75,0.25,458,223,balance,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,34,2026083203,2,0.75,0.25,458,223,inference,42,LOO,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,34,2026083203,2,0.75,0.25,458,223,inference,42,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,34,2026083203,3,0.5,0.2,334,185,balance,63,LOO,0.6190476190476191,0.7,-0.08095238095238089,4.440892098500626e-16,0.003333333333333335,0.003803672006436983,1.1411016019310944,7.691850745534255e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,500,34,2026083203,3,0.5,0.2,334,185,balance,63,ZLZ,0.6190476190476191,0.7,-0.08095238095238089,4.440892098500626e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,7.691850745534255e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,500,34,2026083203,3,0.5,0.2,334,185,inference,42,LOO,0.5714285714285714,0.7,-0.12857142857142856,0.0,0.005000000000000001,0.005973120955699354,1.1946241911398705,0.0,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,sbm,500,34,2026083203,3,0.5,0.2,334,185,inference,42,ZLZ,0.5714285714285714,0.7,-0.12857142857142856,0.0,0.005000000000000001,0.005973120955699354,1.1946241911398705,0.0,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,sbm,500,35,2026083203,0,0.25,0.75,391,121,balance,63,LOO,0.20634920634920634,0.3,-0.09365079365079365,1.1102230246251565e-16,0.003333333333333335,0.0026414388933590164,0.7924316680077046,1.9229626863835637e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
main,sbm,500,35,2026083203,0,0.25,0.75,391,121,balance,63,ZLZ,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.0027877339705296702,0.8363201911589007,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,500,35,2026083203,0,0.25,0.75,391,121,inference,42,LOO,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043305,0.8213041314086609,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,35,2026083203,0,0.25,0.75,391,121,inference,42,ZLZ,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043305,0.8213041314086609,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,35,2026083203,1,0.5,0.8,182,117,balance,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,35,2026083203,1,0.5,0.8,182,117,balance,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,35,2026083203,1,0.5,0.8,182,117,inference,42,LOO,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043305,0.8213041314086609,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,35,2026083203,1,0.5,0.8,182,117,inference,42,ZLZ,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043305,0.8213041314086609,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,35,2026083203,2,0.75,0.25,121,391,balance,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,500,35,2026083203,2,0.75,0.25,121,391,balance,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.0032916392363396964,0.9874917709019084,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,35,2026083203,2,0.75,0.25,121,391,inference,42,LOO,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,35,2026083203,2,0.75,0.25,121,391,inference,42,ZLZ,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,35,2026083203,3,0.5,0.2,182,230,balance,63,LOO,0.6984126984126984,0.7,-0.0015873015873015817,4.440892098500626e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,7.691850745534255e-15,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,500,35,2026083203,3,0.5,0.2,182,230,balance,63,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,-0.011111111111110739,0.003280423280423282,0.003584229390681003,1.0926118626430794,0.19399589841578607,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
main,sbm,500,35,2026083203,3,0.5,0.2,182,230,inference,42,LOO,0.6428571428571429,0.7,-0.05714285714285705,0.0,0.005000000000000001,0.005599800895968143,1.1199601791936284,0.0,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,sbm,500,35,2026083203,3,0.5,0.2,182,230,inference,42,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,-0.016666666666666607,0.0048809523809523825,0.005420054200542005,1.1104501288915325,0.23855936180684806,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,sbm,500,36,2026083203,0,0.25,0.75,190,431,balance,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,500,36,2026083203,0,0.25,0.75,190,431,balance,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,36,2026083203,0,0.25,0.75,190,431,inference,42,LOO,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,36,2026083203,0,0.25,0.75,190,431,inference,42,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,36,2026083203,1,0.5,0.8,213,422,balance,63,LOO,0.7936507936507936,0.7,0.09365079365079365,4.440892098500626e-16,0.003333333333333335,0.002641438893359016,0.7924316680077045,7.691850745534255e-15,1.0,0.20146442600338665,1.0,0.5234144786109524,0.0
main,sbm,500,36,2026083203,1,0.5,0.8,213,422,balance,63,ZLZ,0.746031746031746,0.7,0.04603174603174609,4.440892098500626e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,7.691850745534255e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,36,2026083203,1,0.5,0.8,213,422,inference,42,LOO,0.8095238095238095,0.7,0.10952380952380958,0.0,0.005000000000000001,0.003760853935069963,0.7521707870139924,0.0,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,36,2026083203,1,0.5,0.8,213,422,inference,42,ZLZ,0.7857142857142857,0.7,0.08571428571428574,0.0,0.005000000000000001,0.004106520657043305,0.8213041314086609,0.0,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
main,sbm,500,36,2026083203,2,0.75,0.25,431,190,balance,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,36,2026083203,2,0.75,0.25,431,190,balance,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,36,2026083203,2,0.75,0.25,431,190,inference,42,LOO,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968143,1.1199601791936284,7.850462293418874e-16,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,sbm,500,36,2026083203,2,0.75,0.25,431,190,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,36,2026083203,3,0.5,0.2,213,50,balance,63,LOO,0.42857142857142855,0.3,0.12857142857142856,1.1102230246251565e-16,0.003333333333333335,0.003949967083607637,1.1849901250822905,1.9229626863835637e-15,0.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,sbm,500,36,2026083203,3,0.5,0.2,213,50,balance,63,ZLZ,0.4126984126984127,0.3,0.11269841269841269,1.1102230246251565e-16,0.003333333333333335,0.003909329562171343,1.1727988686514024,1.9229626863835637e-15,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,sbm,500,36,2026083203,3,0.5,0.2,213,50,inference,42,LOO,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,36,2026083203,3,0.5,0.2,213,50,inference,42,ZLZ,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,37,2026083203,0,0.25,0.75,33,498,balance,63,LOO,0.20634920634920634,0.3,-0.09365079365079365,1.1102230246251565e-16,0.003333333333333335,0.0026414388933590164,0.7924316680077046,1.9229626863835637e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
main,sbm,500,37,2026083203,0,0.25,0.75,33,498,balance,63,ZLZ,0.20634920634920634,0.3,-0.09365079365079365,1.1102230246251565e-16,0.003333333333333335,0.0026414388933590164,0.7924316680077046,1.9229626863835637e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
main,sbm,500,37,2026083203,0,0.25,0.75,33,498,inference,42,LOO,0.19047619047619047,0.3,-0.10952380952380952,5.551115123125783e-17,0.005000000000000001,0.0037608539350699626,0.7521707870139924,7.850462293418874e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,37,2026083203,0,0.25,0.75,33,498,inference,42,ZLZ,0.14285714285714285,0.3,-0.15714285714285714,5.551115123125783e-17,0.005000000000000001,0.002986560477849677,0.5973120955699353,7.850462293418874e-16,0.0,0.21422183914038362,1.0,0.5540257381524962,0.0
main,sbm,500,37,2026083203,1,0.5,0.8,178,207,balance,63,LOO,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,500,37,2026083203,1,0.5,0.8,178,207,balance,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,37,2026083203,1,0.5,0.8,178,207,inference,42,LOO,0.42857142857142855,0.3,0.12857142857142856,5.551115123125783e-17,0.005000000000000001,0.005973120955699353,1.1946241911398705,7.850462293418874e-16,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,sbm,500,37,2026083203,1,0.5,0.8,178,207,inference,42,ZLZ,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968142,1.1199601791936282,7.850462293418874e-16,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
main,sbm,500,37,2026083203,2,0.75,0.25,498,33,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,37,2026083203,2,0.75,0.25,498,33,balance,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,500,37,2026083203,2,0.75,0.25,498,33,inference,42,LOO,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968143,1.1199601791936284,7.850462293418874e-16,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,sbm,500,37,2026083203,2,0.75,0.25,498,33,inference,42,ZLZ,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,37,2026083203,3,0.5,0.2,178,210,balance,63,LOO,0.6825396825396826,0.7,-0.0174603174603174,4.440892098500626e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,7.691850745534255e-15,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,sbm,500,37,2026083203,3,0.5,0.2,178,210,balance,63,ZLZ,0.6825396825396826,0.7,-0.0174603174603174,4.440892098500626e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,7.691850745534255e-15,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,sbm,500,37,2026083203,3,0.5,0.2,178,210,inference,42,LOO,0.7380952380952381,0.7,0.03809523809523818,0.0,0.005000000000000001,0.004714894087716387,0.9429788175432772,0.0,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,37,2026083203,3,0.5,0.2,178,210,inference,42,ZLZ,0.6904761904761905,0.7,-0.00952380952380949,0.0,0.005000000000000001,0.0052126541673580004,1.0425308334716,0.0,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,38,2026083203,0,0.25,0.75,272,202,balance,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,38,2026083203,0,0.25,0.75,272,202,balance,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,38,2026083203,0,0.25,0.75,272,202,inference,42,LOO,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,38,2026083203,0,0.25,0.75,272,202,inference,42,ZLZ,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043305,0.8213041314086609,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,38,2026083203,1,0.5,0.8,397,361,balance,63,LOO,0.6825396825396826,0.7,-0.0174603174603174,4.440892098500626e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,7.691850745534255e-15,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,sbm,500,38,2026083203,1,0.5,0.8,397,361,balance,63,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,-0.011111111111110739,0.003280423280423282,0.0035842293906810036,1.0926118626430796,0.19399589841578607,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,sbm,500,38,2026083203,1,0.5,0.8,397,361,inference,42,LOO,0.7380952380952381,0.7,0.03809523809523818,0.0,0.005000000000000001,0.004714894087716387,0.9429788175432772,0.0,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,38,2026083203,1,0.5,0.8,397,361,inference,42,ZLZ,0.7619047619047619,0.7,0.06190476190476191,0.0,0.005000000000000001,0.00442453404125878,0.8849068082517558,0.0,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
main,sbm,500,38,2026083203,2,0.75,0.25,202,272,balance,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,38,2026083203,2,0.75,0.25,202,272,balance,63,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,500,38,2026083203,2,0.75,0.25,202,272,inference,42,LOO,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,38,2026083203,2,0.75,0.25,202,272,inference,42,ZLZ,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,38,2026083203,3,0.5,0.2,397,221,balance,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,38,2026083203,3,0.5,0.2,397,221,balance,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,38,2026083203,3,0.5,0.2,397,221,inference,42,LOO,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,38,2026083203,3,0.5,0.2,397,221,inference,42,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,39,2026083203,0,0.25,0.75,439,287,balance,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,39,2026083203,0,0.25,0.75,439,287,balance,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,39,2026083203,0,0.25,0.75,439,287,inference,42,LOO,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,39,2026083203,0,0.25,0.75,439,287,inference,42,ZLZ,0.16666666666666666,0.3,-0.13333333333333333,5.551115123125783e-17,0.005000000000000001,0.003387533875338754,0.6775067750677507,7.850462293418874e-16,0.0,0.22814970423667186,1.0,0.5883538868867121,0.0
main,sbm,500,39,2026083203,1,0.5,0.8,240,485,balance,63,LOO,0.7301587301587301,0.7,0.030158730158730163,4.440892098500626e-16,0.003333333333333335,0.0031778541763180777,0.9533562528954229,7.691850745534255e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,39,2026083203,1,0.5,0.8,240,485,balance,63,ZLZ,0.6825396825396826,0.7,-0.0174603174603174,-0.011111111111110739,0.003280423280423282,0.00349482684352116,1.0653585055249983,0.19399589841578607,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,sbm,500,39,2026083203,1,0.5,0.8,240,485,inference,42,LOO,0.7142857142857143,0.7,0.014285714285714346,0.0,0.005000000000000001,0.004977600796416126,0.995520159283225,0.0,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,39,2026083203,1,0.5,0.8,240,485,inference,42,ZLZ,0.7380952380952381,0.7,0.03809523809523818,-0.016666666666666607,0.0048809523809523825,0.004714894087716387,0.9659783008979912,0.23855936180684806,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,39,2026083203,2,0.75,0.25,287,439,balance,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,39,2026083203,2,0.75,0.25,287,439,balance,63,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,500,39,2026083203,2,0.75,0.25,287,439,inference,42,LOO,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,39,2026083203,2,0.75,0.25,287,439,inference,42,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416128,0.9955201592832253,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,39,2026083203,3,0.5,0.2,240,367,balance,63,LOO,0.1746031746031746,0.3,-0.1253968253968254,1.1102230246251565e-16,0.003333333333333335,0.0023244662261559345,0.69733986784678,1.9229626863835637e-15,0.0,0.18899038375401322,1.0,0.48224778039458777,0.0
main,sbm,500,39,2026083203,3,0.5,0.2,240,367,balance,63,ZLZ,0.1746031746031746,0.3,-0.1253968253968254,1.1102230246251565e-16,0.003333333333333335,0.0023244662261559345,0.69733986784678,1.9229626863835637e-15,0.0,0.18899038375401322,1.0,0.48224778039458777,0.0
main,sbm,500,39,2026083203,3,0.5,0.2,240,367,inference,42,LOO,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043305,0.8213041314086609,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,39,2026083203,3,0.5,0.2,240,367,inference,42,ZLZ,0.19047619047619047,0.3,-0.10952380952380952,5.551115123125783e-17,0.005000000000000001,0.0037608539350699618,0.7521707870139922,7.850462293418874e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,40,2026083203,0,0.25,0.75,212,38,balance,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,500,40,2026083203,0,0.25,0.75,212,38,balance,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,40,2026083203,0,0.25,0.75,212,38,inference,42,LOO,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416128,0.9955201592832253,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,40,2026083203,0,0.25,0.75,212,38,inference,42,ZLZ,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,40,2026083203,1,0.5,0.8,196,84,balance,63,LOO,0.8095238095238095,0.7,0.10952380952380958,4.440892098500626e-16,0.003333333333333335,0.0024870163119011055,0.7461048935703313,7.691850745534255e-15,0.0,0.19548678470487646,1.0,0.503027018756846,0.0
main,sbm,500,40,2026083203,1,0.5,0.8,196,84,balance,63,ZLZ,0.7936507936507936,0.7,0.09365079365079365,4.440892098500626e-16,0.003333333333333335,0.002641438893359016,0.7924316680077045,7.691850745534255e-15,1.0,0.20146442600338665,1.0,0.5234144786109524,0.0
main,sbm,500,40,2026083203,1,0.5,0.8,196,84,inference,42,LOO,0.7857142857142857,0.7,0.08571428571428574,0.0,0.005000000000000001,0.004106520657043305,0.8213041314086609,0.0,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
main,sbm,500,40,2026083203,1,0.5,0.8,196,84,inference,42,ZLZ,0.7380952380952381,0.7,0.03809523809523818,0.0,0.005000000000000001,0.004714894087716387,0.9429788175432772,0.0,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,40,2026083203,2,0.75,0.25,38,212,balance,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,500,40,2026083203,2,0.75,0.25,38,212,balance,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,40,2026083203,2,0.75,0.25,38,212,inference,42,LOO,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,40,2026083203,2,0.75,0.25,38,212,inference,42,ZLZ,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,40,2026083203,3,0.5,0.2,196,213,balance,63,LOO,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,500,40,2026083203,3,0.5,0.2,196,213,balance,63,ZLZ,0.3968253968253968,0.3,0.09682539682539681,1.1102230246251565e-16,0.003333333333333335,0.003860564536447792,1.158169360934337,1.9229626863835637e-15,1.0,0.2435586146404704,1.0,0.6977114276985763,0.0
main,sbm,500,40,2026083203,3,0.5,0.2,196,213,inference,42,LOO,0.40476190476190477,0.3,0.10476190476190478,5.551115123125783e-17,0.005000000000000001,0.0058763342735468176,1.1752668547093632,7.850462293418874e-16,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,40,2026083203,3,0.5,0.2,196,213,inference,42,ZLZ,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,41,2026083203,0,0.25,0.75,417,359,balance,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,41,2026083203,0,0.25,0.75,417,359,balance,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,41,2026083203,0,0.25,0.75,417,359,inference,42,LOO,0.42857142857142855,0.3,0.12857142857142856,5.551115123125783e-17,0.005000000000000001,0.005973120955699353,1.1946241911398705,7.850462293418874e-16,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,sbm,500,41,2026083203,0,0.25,0.75,417,359,inference,42,ZLZ,0.42857142857142855,0.3,0.12857142857142856,5.551115123125783e-17,0.005000000000000001,0.005973120955699353,1.1946241911398705,7.850462293418874e-16,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,sbm,500,41,2026083203,1,0.5,0.8,8,492,balance,63,LOO,0.8412698412698413,0.7,0.14126984126984132,4.440892098500626e-16,0.003333333333333335,0.002153788636123505,0.6461365908370511,7.691850745534255e-15,0.0,0.18191965648766395,1.0,0.4610347983784949,0.0
main,sbm,500,41,2026083203,1,0.5,0.8,8,492,balance,63,ZLZ,0.8253968253968254,0.7,0.1253968253968254,4.440892098500626e-16,0.003333333333333335,0.002324466226155935,0.6973398678467801,7.691850745534255e-15,0.0,0.18899038375401322,1.0,0.4822477803945878,0.0
main,sbm,500,41,2026083203,1,0.5,0.8,8,492,inference,42,LOO,0.8333333333333334,0.7,0.13333333333333341,0.0,0.005000000000000001,0.003387533875338754,0.6775067750677507,0.0,0.0,0.2281497042366718,1.0,0.5883538868867121,0.0
main,sbm,500,41,2026083203,1,0.5,0.8,8,492,inference,42,ZLZ,0.8095238095238095,0.7,0.10952380952380958,0.0,0.005000000000000001,0.0037608539350699618,0.7521707870139922,0.0,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,41,2026083203,2,0.75,0.25,359,417,balance,63,LOO,0.4126984126984127,0.3,0.11269841269841269,1.1102230246251565e-16,0.003333333333333335,0.003909329562171343,1.1727988686514024,1.9229626863835637e-15,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,sbm,500,41,2026083203,2,0.75,0.25,359,417,balance,63,ZLZ,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.0037386519721389153,1.121595591641674,1.9229626863835637e-15,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,sbm,500,41,2026083203,2,0.75,0.25,359,417,inference,42,LOO,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,41,2026083203,2,0.75,0.25,359,417,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,41,2026083203,3,0.5,0.2,8,490,balance,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,41,2026083203,3,0.5,0.2,8,490,balance,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,41,2026083203,3,0.5,0.2,8,490,inference,42,LOO,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,41,2026083203,3,0.5,0.2,8,490,inference,42,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,42,2026083203,0,0.25,0.75,202,132,balance,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,42,2026083203,0,0.25,0.75,202,132,balance,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,42,2026083203,0,0.25,0.75,202,132,inference,42,LOO,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,42,2026083203,0,0.25,0.75,202,132,inference,42,ZLZ,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968143,1.1199601791936284,7.850462293418874e-16,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,sbm,500,42,2026083203,1,0.5,0.8,255,44,balance,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,500,42,2026083203,1,0.5,0.8,255,44,balance,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,42,2026083203,1,0.5,0.8,255,44,inference,42,LOO,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968143,1.1199601791936284,7.850462293418874e-16,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,sbm,500,42,2026083203,1,0.5,0.8,255,44,inference,42,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,42,2026083203,2,0.75,0.25,132,202,balance,63,LOO,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.0027877339705296702,0.8363201911589007,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,500,42,2026083203,2,0.75,0.25,132,202,balance,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,42,2026083203,2,0.75,0.25,132,202,inference,42,LOO,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,42,2026083203,2,0.75,0.25,132,202,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,42,2026083203,3,0.5,0.2,255,131,balance,63,LOO,0.6825396825396826,0.7,-0.0174603174603174,4.440892098500626e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,7.691850745534255e-15,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,sbm,500,42,2026083203,3,0.5,0.2,255,131,balance,63,ZLZ,0.6825396825396826,0.7,-0.0174603174603174,4.440892098500626e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,7.691850745534255e-15,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,sbm,500,42,2026083203,3,0.5,0.2,255,131,inference,42,LOO,0.7380952380952381,0.7,0.03809523809523818,0.0,0.005000000000000001,0.004714894087716387,0.9429788175432772,0.0,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,42,2026083203,3,0.5,0.2,255,131,inference,42,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,0.0,0.005000000000000001,0.005420054200542005,1.0840108401084008,0.0,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,sbm,500,43,2026083203,0,0.25,0.75,187,19,balance,63,LOO,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.00278773397052967,0.8363201911589005,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,500,43,2026083203,0,0.25,0.75,187,19,balance,63,ZLZ,0.19047619047619047,0.3,-0.10952380952380952,1.1102230246251565e-16,0.003333333333333335,0.002487016311901105,0.7461048935703312,1.9229626863835637e-15,0.0,0.19548678470487635,1.0,0.5030270187568459,0.0
main,sbm,500,43,2026083203,0,0.25,0.75,187,19,inference,42,LOO,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.004424534041258779,0.8849068082517557,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730632,0.0
main,sbm,500,43,2026083203,0,0.25,0.75,187,19,inference,42,ZLZ,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043305,0.8213041314086609,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,43,2026083203,1,0.5,0.8,80,165,balance,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,43,2026083203,1,0.5,0.8,80,165,balance,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,43,2026083203,1,0.5,0.8,80,165,inference,42,LOO,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,43,2026083203,1,0.5,0.8,80,165,inference,42,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,43,2026083203,2,0.75,0.25,19,187,balance,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,43,2026083203,2,0.75,0.25,19,187,balance,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,500,43,2026083203,2,0.75,0.25,19,187,inference,42,LOO,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636413,1.1503788507272823,7.850462293418874e-16,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
main,sbm,500,43,2026083203,2,0.75,0.25,19,187,inference,42,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416128,0.9955201592832253,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,43,2026083203,3,0.5,0.2,80,366,balance,63,LOO,0.6507936507936508,0.7,-0.04920634920634914,4.440892098500626e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,7.691850745534255e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,43,2026083203,3,0.5,0.2,80,366,balance,63,ZLZ,0.6031746031746031,0.7,-0.09682539682539681,4.440892098500626e-16,0.003333333333333335,0.003860564536447792,1.158169360934337,7.691850745534255e-15,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,sbm,500,43,2026083203,3,0.5,0.2,80,366,inference,42,LOO,0.6190476190476191,0.7,-0.08095238095238089,0.0,0.005000000000000001,0.005751894253636413,1.1503788507272823,0.0,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
main,sbm,500,43,2026083203,3,0.5,0.2,80,366,inference,42,ZLZ,0.6190476190476191,0.7,-0.08095238095238089,0.0,0.005000000000000001,0.005751894253636414,1.1503788507272827,0.0,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,44,2026083203,0,0.25,0.75,100,471,balance,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,500,44,2026083203,0,0.25,0.75,100,471,balance,63,ZLZ,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.00278773397052967,0.8363201911589005,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,500,44,2026083203,0,0.25,0.75,100,471,inference,42,LOO,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,44,2026083203,0,0.25,0.75,100,471,inference,42,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.0044245340412587784,0.8849068082517555,7.850462293418874e-16,1.0,0.2607425191276249,1.0,0.6843972569730632,0.0
main,sbm,500,44,2026083203,1,0.5,0.8,184,264,balance,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,44,2026083203,1,0.5,0.8,184,264,balance,63,ZLZ,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.003803672006436983,1.1411016019310944,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,500,44,2026083203,1,0.5,0.8,184,264,inference,42,LOO,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968142,1.1199601791936282,7.850462293418874e-16,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
main,sbm,500,44,2026083203,1,0.5,0.8,184,264,inference,42,ZLZ,0.42857142857142855,0.3,0.12857142857142856,5.551115123125783e-17,0.005000000000000001,0.005973120955699353,1.1946241911398705,7.850462293418874e-16,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,sbm,500,44,2026083203,2,0.75,0.25,471,100,balance,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,44,2026083203,2,0.75,0.25,471,100,balance,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,500,44,2026083203,2,0.75,0.25,471,100,inference,42,LOO,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,44,2026083203,2,0.75,0.25,471,100,inference,42,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,44,2026083203,3,0.5,0.2,184,279,balance,63,LOO,0.5714285714285714,0.7,-0.12857142857142856,4.440892098500626e-16,0.003333333333333335,0.003949967083607638,1.1849901250822907,7.691850745534255e-15,0.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,sbm,500,44,2026083203,3,0.5,0.2,184,279,balance,63,ZLZ,0.5555555555555556,0.7,-0.14444444444444438,4.440892098500626e-16,0.003333333333333335,0.003982477100756672,1.194743130227001,7.691850745534255e-15,0.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,sbm,500,44,2026083203,3,0.5,0.2,184,279,inference,42,LOO,0.5952380952380952,0.7,-0.10476190476190472,0.0,0.005000000000000001,0.0058763342735468176,1.1752668547093632,0.0,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,44,2026083203,3,0.5,0.2,184,279,inference,42,ZLZ,0.5476190476190477,0.7,-0.15238095238095228,0.0,0.005000000000000001,0.00604225430009402,1.2084508600188038,0.0,0.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,sbm,500,45,2026083203,0,0.25,0.75,176,263,balance,63,LOO,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.0037386519721389153,1.121595591641674,1.9229626863835637e-15,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,sbm,500,45,2026083203,0,0.25,0.75,176,263,balance,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,45,2026083203,0,0.25,0.75,176,263,inference,42,LOO,0.42857142857142855,0.3,0.12857142857142856,5.551115123125783e-17,0.005000000000000001,0.005973120955699353,1.1946241911398705,7.850462293418874e-16,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,sbm,500,45,2026083203,0,0.25,0.75,176,263,inference,42,ZLZ,0.4523809523809524,0.3,0.1523809523809524,5.551115123125783e-17,0.005000000000000001,0.006042254300094022,1.2084508600188042,7.850462293418874e-16,0.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,sbm,500,45,2026083203,1,0.5,0.8,95,463,balance,63,LOO,0.6507936507936508,0.7,-0.04920634920634914,4.440892098500626e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,7.691850745534255e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,45,2026083203,1,0.5,0.8,95,463,balance,63,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,4.440892098500626e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,7.691850745534255e-15,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,sbm,500,45,2026083203,1,0.5,0.8,95,463,inference,42,LOO,0.7142857142857143,0.7,0.014285714285714346,0.0,0.005000000000000001,0.004977600796416126,0.995520159283225,0.0,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,45,2026083203,1,0.5,0.8,95,463,inference,42,ZLZ,0.7142857142857143,0.7,0.014285714285714346,0.0,0.005000000000000001,0.004977600796416126,0.995520159283225,0.0,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,45,2026083203,2,0.75,0.25,263,176,balance,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,45,2026083203,2,0.75,0.25,263,176,balance,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,45,2026083203,2,0.75,0.25,263,176,inference,42,LOO,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,45,2026083203,2,0.75,0.25,263,176,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,45,2026083203,3,0.5,0.2,95,33,balance,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,500,45,2026083203,3,0.5,0.2,95,33,balance,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.0032916392363396955,0.9874917709019082,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,45,2026083203,3,0.5,0.2,95,33,inference,42,LOO,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.005212654167358001,1.0425308334716001,7.850462293418874e-16,1.0,0.2830137546510797,1.0,0.7726455471066307,0.0
main,sbm,500,45,2026083203,3,0.5,0.2,95,33,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,46,2026083203,0,0.25,0.75,452,441,balance,63,LOO,0.4444444444444444,0.3,0.14444444444444443,1.1102230246251565e-16,0.003333333333333335,0.003982477100756672,1.194743130227001,1.9229626863835637e-15,0.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,sbm,500,46,2026083203,0,0.25,0.75,452,441,balance,63,ZLZ,0.4444444444444444,0.3,0.14444444444444443,1.1102230246251565e-16,0.003333333333333335,0.003982477100756672,1.194743130227001,1.9229626863835637e-15,0.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,sbm,500,46,2026083203,0,0.25,0.75,452,441,inference,42,LOO,0.4523809523809524,0.3,0.1523809523809524,5.551115123125783e-17,0.005000000000000001,0.006042254300094022,1.2084508600188042,7.850462293418874e-16,0.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,sbm,500,46,2026083203,0,0.25,0.75,452,441,inference,42,ZLZ,0.47619047619047616,0.3,0.17619047619047618,5.551115123125783e-17,0.005000000000000001,0.006083734306730822,1.216746861346164,7.850462293418874e-16,0.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,sbm,500,46,2026083203,1,0.5,0.8,411,10,balance,63,LOO,0.6349206349206349,0.7,-0.06507936507936507,4.440892098500626e-16,0.003333333333333335,0.0037386519721389158,1.1215955916416742,7.691850745534255e-15,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,sbm,500,46,2026083203,1,0.5,0.8,411,10,balance,63,ZLZ,0.6507936507936508,0.7,-0.04920634920634914,-0.011111111111110739,0.0032804232804232816,0.003665504433553589,1.1173876418413355,0.1939958984157861,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,46,2026083203,1,0.5,0.8,411,10,inference,42,LOO,0.7142857142857143,0.7,0.014285714285714346,0.0,0.005000000000000001,0.004977600796416126,0.995520159283225,0.0,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,46,2026083203,1,0.5,0.8,411,10,inference,42,ZLZ,0.7619047619047619,0.7,0.06190476190476191,0.0,0.005000000000000001,0.00442453404125878,0.8849068082517558,0.0,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
main,sbm,500,46,2026083203,2,0.75,0.25,441,452,balance,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,46,2026083203,2,0.75,0.25,441,452,balance,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,500,46,2026083203,2,0.75,0.25,441,452,inference,42,LOO,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,46,2026083203,2,0.75,0.25,441,452,inference,42,ZLZ,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968143,1.1199601791936284,7.850462293418874e-16,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,sbm,500,46,2026083203,3,0.5,0.2,411,456,balance,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,46,2026083203,3,0.5,0.2,411,456,balance,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180777,0.9533562528954229,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,46,2026083203,3,0.5,0.2,411,456,inference,42,LOO,0.16666666666666666,0.3,-0.13333333333333333,5.551115123125783e-17,0.005000000000000001,0.003387533875338754,0.6775067750677507,7.850462293418874e-16,0.0,0.22814970423667186,1.0,0.5883538868867121,0.0
main,sbm,500,46,2026083203,3,0.5,0.2,411,456,inference,42,ZLZ,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043305,0.8213041314086609,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,47,2026083203,0,0.25,0.75,139,398,balance,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,500,47,2026083203,0,0.25,0.75,139,398,balance,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,47,2026083203,0,0.25,0.75,139,398,inference,42,LOO,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,47,2026083203,0,0.25,0.75,139,398,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,47,2026083203,1,0.5,0.8,105,329,balance,63,LOO,0.6031746031746031,0.7,-0.09682539682539681,4.440892098500626e-16,0.003333333333333335,0.003860564536447792,1.158169360934337,7.691850745534255e-15,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,sbm,500,47,2026083203,1,0.5,0.8,105,329,balance,63,ZLZ,0.6031746031746031,0.7,-0.09682539682539681,4.440892098500626e-16,0.003333333333333335,0.0038605645364477924,1.158169360934337,7.691850745534255e-15,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,sbm,500,47,2026083203,1,0.5,0.8,105,329,inference,42,LOO,0.5952380952380952,0.7,-0.10476190476190472,0.0,0.005000000000000001,0.0058763342735468176,1.1752668547093632,0.0,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,47,2026083203,1,0.5,0.8,105,329,inference,42,ZLZ,0.6190476190476191,0.7,-0.08095238095238089,0.0,0.005000000000000001,0.005751894253636414,1.1503788507272827,0.0,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,47,2026083203,2,0.75,0.25,398,139,balance,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,47,2026083203,2,0.75,0.25,398,139,balance,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,47,2026083203,2,0.75,0.25,398,139,inference,42,LOO,0.42857142857142855,0.3,0.12857142857142856,5.551115123125783e-17,0.005000000000000001,0.005973120955699353,1.1946241911398705,7.850462293418874e-16,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,sbm,500,47,2026083203,2,0.75,0.25,398,139,inference,42,ZLZ,0.42857142857142855,0.3,0.12857142857142856,5.551115123125783e-17,0.005000000000000001,0.005973120955699353,1.1946241911398705,7.850462293418874e-16,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,sbm,500,47,2026083203,3,0.5,0.2,105,281,balance,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,47,2026083203,3,0.5,0.2,105,281,balance,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,47,2026083203,3,0.5,0.2,105,281,inference,42,LOO,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,47,2026083203,3,0.5,0.2,105,281,inference,42,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,48,2026083203,0,0.25,0.75,176,287,balance,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,500,48,2026083203,0,0.25,0.75,176,287,balance,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,48,2026083203,0,0.25,0.75,176,287,inference,42,LOO,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043305,0.8213041314086609,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,48,2026083203,0,0.25,0.75,176,287,inference,42,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.0044245340412587784,0.8849068082517555,7.850462293418874e-16,1.0,0.2607425191276249,1.0,0.6843972569730632,0.0
main,sbm,500,48,2026083203,1,0.5,0.8,352,124,balance,63,LOO,0.6984126984126984,0.7,-0.0015873015873015817,4.440892098500626e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,7.691850745534255e-15,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,500,48,2026083203,1,0.5,0.8,352,124,balance,63,ZLZ,0.6507936507936508,0.7,-0.04920634920634914,4.440892098500626e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,7.691850745534255e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,48,2026083203,1,0.5,0.8,352,124,inference,42,LOO,0.6666666666666666,0.7,-0.033333333333333326,0.0,0.005000000000000001,0.005420054200542005,1.0840108401084008,0.0,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,sbm,500,48,2026083203,1,0.5,0.8,352,124,inference,42,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,0.0,0.005000000000000001,0.005420054200542005,1.0840108401084008,0.0,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,sbm,500,48,2026083203,2,0.75,0.25,287,176,balance,63,LOO,0.3968253968253968,0.3,0.09682539682539681,1.1102230246251565e-16,0.003333333333333335,0.0038605645364477932,1.1581693609343375,1.9229626863835637e-15,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,sbm,500,48,2026083203,2,0.75,0.25,287,176,balance,63,ZLZ,0.3968253968253968,0.3,0.09682539682539681,1.1102230246251565e-16,0.003333333333333335,0.003860564536447793,1.1581693609343373,1.9229626863835637e-15,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,sbm,500,48,2026083203,2,0.75,0.25,287,176,inference,42,LOO,0.40476190476190477,0.3,0.10476190476190478,5.551115123125783e-17,0.005000000000000001,0.005876334273546817,1.1752668547093632,7.850462293418874e-16,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,48,2026083203,2,0.75,0.25,287,176,inference,42,ZLZ,0.40476190476190477,0.3,0.10476190476190478,5.551115123125783e-17,0.005000000000000001,0.005876334273546816,1.175266854709363,7.850462293418874e-16,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,48,2026083203,3,0.5,0.2,352,240,balance,63,LOO,0.20634920634920634,0.3,-0.09365079365079365,1.1102230246251565e-16,0.003333333333333335,0.0026414388933590164,0.7924316680077046,1.9229626863835637e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
main,sbm,500,48,2026083203,3,0.5,0.2,352,240,balance,63,ZLZ,0.19047619047619047,0.3,-0.10952380952380952,1.1102230246251565e-16,0.003333333333333335,0.0024870163119011055,0.7461048935703313,1.9229626863835637e-15,0.0,0.19548678470487635,1.0,0.503027018756846,0.0
main,sbm,500,48,2026083203,3,0.5,0.2,352,240,inference,42,LOO,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,48,2026083203,3,0.5,0.2,352,240,inference,42,ZLZ,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043305,0.8213041314086609,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,49,2026083203,0,0.25,0.75,215,128,balance,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,49,2026083203,0,0.25,0.75,215,128,balance,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,49,2026083203,0,0.25,0.75,215,128,inference,42,LOO,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968143,1.1199601791936284,7.850462293418874e-16,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,sbm,500,49,2026083203,0,0.25,0.75,215,128,inference,42,ZLZ,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,49,2026083203,1,0.5,0.8,452,248,balance,63,LOO,0.6666666666666666,0.7,-0.033333333333333326,4.440892098500626e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,7.691850745534255e-15,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,sbm,500,49,2026083203,1,0.5,0.8,452,248,balance,63,ZLZ,0.6507936507936508,0.7,-0.04920634920634914,4.440892098500626e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,7.691850745534255e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,49,2026083203,1,0.5,0.8,452,248,inference,42,LOO,0.6190476190476191,0.7,-0.08095238095238089,0.0,0.005000000000000001,0.005751894253636413,1.1503788507272823,0.0,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
main,sbm,500,49,2026083203,1,0.5,0.8,452,248,inference,42,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,0.0,0.005000000000000001,0.0054200542005420045,1.0840108401084008,0.0,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,sbm,500,49,2026083203,2,0.75,0.25,128,215,balance,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,49,2026083203,2,0.75,0.25,128,215,balance,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,49,2026083203,2,0.75,0.25,128,215,inference,42,LOO,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,49,2026083203,2,0.75,0.25,128,215,inference,42,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,49,2026083203,3,0.5,0.2,452,473,balance,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,49,2026083203,3,0.5,0.2,452,473,balance,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,49,2026083203,3,0.5,0.2,452,473,inference,42,LOO,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,49,2026083203,3,0.5,0.2,452,473,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,50,2026083203,0,0.25,0.75,252,71,balance,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740576,1.0191890376222168,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,50,2026083203,0,0.25,0.75,252,71,balance,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,500,50,2026083203,0,0.25,0.75,252,71,inference,42,LOO,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416128,0.9955201592832253,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,50,2026083203,0,0.25,0.75,252,71,inference,42,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,50,2026083203,1,0.5,0.8,161,176,balance,63,LOO,0.6984126984126984,0.7,-0.0015873015873015817,4.440892098500626e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,7.691850745534255e-15,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,500,50,2026083203,1,0.5,0.8,161,176,balance,63,ZLZ,0.7142857142857143,0.7,0.014285714285714346,4.440892098500626e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,7.691850745534255e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,50,2026083203,1,0.5,0.8,161,176,inference,42,LOO,0.6666666666666666,0.7,-0.033333333333333326,0.0,0.005000000000000001,0.005420054200542005,1.0840108401084008,0.0,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,sbm,500,50,2026083203,1,0.5,0.8,161,176,inference,42,ZLZ,0.6904761904761905,0.7,-0.00952380952380949,0.0,0.005000000000000001,0.005212654167357999,1.0425308334715995,0.0,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,50,2026083203,2,0.75,0.25,71,252,balance,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,50,2026083203,2,0.75,0.25,71,252,balance,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.0032916392363396964,0.9874917709019084,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,50,2026083203,2,0.75,0.25,71,252,inference,42,LOO,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416128,0.9955201592832253,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,50,2026083203,2,0.75,0.25,71,252,inference,42,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,50,2026083203,3,0.5,0.2,161,117,balance,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,50,2026083203,3,0.5,0.2,161,117,balance,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.0032916392363396955,0.9874917709019082,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,50,2026083203,3,0.5,0.2,161,117,inference,42,LOO,0.19047619047619047,0.3,-0.10952380952380952,5.551115123125783e-17,0.005000000000000001,0.0037608539350699626,0.7521707870139924,7.850462293418874e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,50,2026083203,3,0.5,0.2,161,117,inference,42,ZLZ,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,51,2026083203,0,0.25,0.75,425,278,balance,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,51,2026083203,0,0.25,0.75,425,278,balance,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,51,2026083203,0,0.25,0.75,425,278,inference,42,LOO,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,51,2026083203,0,0.25,0.75,425,278,inference,42,ZLZ,0.40476190476190477,0.3,0.10476190476190478,5.551115123125783e-17,0.005000000000000001,0.0058763342735468176,1.1752668547093632,7.850462293418874e-16,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,51,2026083203,1,0.5,0.8,300,466,balance,63,LOO,0.4126984126984127,0.3,0.11269841269841269,1.1102230246251565e-16,0.003333333333333335,0.003909329562171343,1.1727988686514024,1.9229626863835637e-15,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,sbm,500,51,2026083203,1,0.5,0.8,300,466,balance,63,ZLZ,0.42857142857142855,0.3,0.12857142857142856,1.1102230246251565e-16,0.003333333333333335,0.003949967083607637,1.1849901250822905,1.9229626863835637e-15,0.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,sbm,500,51,2026083203,1,0.5,0.8,300,466,inference,42,LOO,0.42857142857142855,0.3,0.12857142857142856,5.551115123125783e-17,0.005000000000000001,0.005973120955699353,1.1946241911398705,7.850462293418874e-16,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,sbm,500,51,2026083203,1,0.5,0.8,300,466,inference,42,ZLZ,0.42857142857142855,0.3,0.12857142857142856,5.551115123125783e-17,0.005000000000000001,0.005973120955699353,1.1946241911398705,7.850462293418874e-16,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,sbm,500,51,2026083203,2,0.75,0.25,278,425,balance,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,51,2026083203,2,0.75,0.25,278,425,balance,63,ZLZ,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.003738651972138915,1.121595591641674,1.9229626863835637e-15,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,sbm,500,51,2026083203,2,0.75,0.25,278,425,inference,42,LOO,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968142,1.1199601791936282,7.850462293418874e-16,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
main,sbm,500,51,2026083203,2,0.75,0.25,278,425,inference,42,ZLZ,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,51,2026083203,3,0.5,0.2,300,127,balance,63,LOO,0.746031746031746,0.7,0.04603174603174609,4.440892098500626e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,7.691850745534255e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,51,2026083203,3,0.5,0.2,300,127,balance,63,ZLZ,0.7619047619047619,0.7,0.06190476190476191,4.440892098500626e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,7.691850745534255e-15,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
main,sbm,500,51,2026083203,3,0.5,0.2,300,127,inference,42,LOO,0.6904761904761905,0.7,-0.00952380952380949,0.0,0.005000000000000001,0.0052126541673580004,1.0425308334716,0.0,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,51,2026083203,3,0.5,0.2,300,127,inference,42,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,0.0,0.005000000000000001,0.0054200542005420045,1.0840108401084008,0.0,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,sbm,500,52,2026083203,0,0.25,0.75,106,149,balance,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,52,2026083203,0,0.25,0.75,106,149,balance,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,52,2026083203,0,0.25,0.75,106,149,inference,42,LOO,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043305,0.8213041314086609,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,52,2026083203,0,0.25,0.75,106,149,inference,42,ZLZ,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043305,0.8213041314086609,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,52,2026083203,1,0.5,0.8,254,8,balance,63,LOO,0.7142857142857143,0.7,0.014285714285714346,4.440892098500626e-16,0.003333333333333335,0.0032916392363396964,0.9874917709019084,7.691850745534255e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,52,2026083203,1,0.5,0.8,254,8,balance,63,ZLZ,0.746031746031746,0.7,0.04603174603174609,4.440892098500626e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,7.691850745534255e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,52,2026083203,1,0.5,0.8,254,8,inference,42,LOO,0.7142857142857143,0.7,0.014285714285714346,0.0,0.005000000000000001,0.004977600796416126,0.995520159283225,0.0,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,52,2026083203,1,0.5,0.8,254,8,inference,42,ZLZ,0.7142857142857143,0.7,0.014285714285714346,0.0,0.005000000000000001,0.004977600796416126,0.995520159283225,0.0,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,52,2026083203,2,0.75,0.25,149,106,balance,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,52,2026083203,2,0.75,0.25,149,106,balance,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,52,2026083203,2,0.75,0.25,149,106,inference,42,LOO,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968142,1.1199601791936282,7.850462293418874e-16,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
main,sbm,500,52,2026083203,2,0.75,0.25,149,106,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,52,2026083203,3,0.5,0.2,254,313,balance,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,52,2026083203,3,0.5,0.2,254,313,balance,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,52,2026083203,3,0.5,0.2,254,313,inference,42,LOO,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416128,0.9955201592832253,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,52,2026083203,3,0.5,0.2,254,313,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,53,2026083203,0,0.25,0.75,122,134,balance,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,53,2026083203,0,0.25,0.75,122,134,balance,63,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,500,53,2026083203,0,0.25,0.75,122,134,inference,42,LOO,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,53,2026083203,0,0.25,0.75,122,134,inference,42,ZLZ,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043305,0.8213041314086609,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,53,2026083203,1,0.5,0.8,195,213,balance,63,LOO,0.6825396825396826,0.7,-0.0174603174603174,4.440892098500626e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,7.691850745534255e-15,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,sbm,500,53,2026083203,1,0.5,0.8,195,213,balance,63,ZLZ,0.6349206349206349,0.7,-0.06507936507936507,-0.011111111111110739,0.0032804232804232816,0.0037386519721389158,1.1396858431197658,0.1939958984157861,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,sbm,500,53,2026083203,1,0.5,0.8,195,213,inference,42,LOO,0.7142857142857143,0.7,0.014285714285714346,0.0,0.005000000000000001,0.004977600796416126,0.995520159283225,0.0,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,53,2026083203,1,0.5,0.8,195,213,inference,42,ZLZ,0.6904761904761905,0.7,-0.00952380952380949,0.0,0.005000000000000001,0.0052126541673580004,1.0425308334716,0.0,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,53,2026083203,2,0.75,0.25,134,122,balance,63,LOO,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.00278773397052967,0.8363201911589005,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,500,53,2026083203,2,0.75,0.25,134,122,balance,63,ZLZ,0.20634920634920634,0.3,-0.09365079365079365,1.1102230246251565e-16,0.003333333333333335,0.0026414388933590164,0.7924316680077046,1.9229626863835637e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
main,sbm,500,53,2026083203,2,0.75,0.25,134,122,inference,42,LOO,0.11904761904761904,0.3,-0.18095238095238095,5.551115123125783e-17,0.005000000000000001,0.0025579337426027324,0.5115867485205464,7.850462293418874e-16,0.0,0.1982543531756355,1.0,0.5181572236295837,0.0
main,sbm,500,53,2026083203,2,0.75,0.25,134,122,inference,42,ZLZ,0.14285714285714285,0.3,-0.15714285714285714,5.551115123125783e-17,0.005000000000000001,0.0029865604778496766,0.5973120955699353,7.850462293418874e-16,0.0,0.21422183914038362,1.0,0.5540257381524962,0.0
main,sbm,500,53,2026083203,3,0.5,0.2,195,435,balance,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,53,2026083203,3,0.5,0.2,195,435,balance,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,53,2026083203,3,0.5,0.2,195,435,inference,42,LOO,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,53,2026083203,3,0.5,0.2,195,435,inference,42,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,54,2026083203,0,0.25,0.75,461,124,balance,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,54,2026083203,0,0.25,0.75,461,124,balance,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,54,2026083203,0,0.25,0.75,461,124,inference,42,LOO,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542006,1.084010840108401,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,54,2026083203,0,0.25,0.75,461,124,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,54,2026083203,1,0.5,0.8,427,257,balance,63,LOO,0.6349206349206349,0.7,-0.06507936507936507,4.440892098500626e-16,0.003333333333333335,0.0037386519721389158,1.1215955916416742,7.691850745534255e-15,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,sbm,500,54,2026083203,1,0.5,0.8,427,257,balance,63,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,4.440892098500626e-16,0.003333333333333335,0.003584229390681003,1.0752688172043006,7.691850745534255e-15,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
main,sbm,500,54,2026083203,1,0.5,0.8,427,257,inference,42,LOO,0.6428571428571429,0.7,-0.05714285714285705,0.0,0.005000000000000001,0.005599800895968143,1.1199601791936284,0.0,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,sbm,500,54,2026083203,1,0.5,0.8,427,257,inference,42,ZLZ,0.6190476190476191,0.7,-0.08095238095238089,0.0,0.005000000000000001,0.005751894253636414,1.1503788507272827,0.0,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,54,2026083203,2,0.75,0.25,124,461,balance,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,54,2026083203,2,0.75,0.25,124,461,balance,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,54,2026083203,2,0.75,0.25,124,461,inference,42,LOO,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.004424534041258779,0.8849068082517557,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730632,0.0
main,sbm,500,54,2026083203,2,0.75,0.25,124,461,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,54,2026083203,3,0.5,0.2,427,482,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,54,2026083203,3,0.5,0.2,427,482,balance,63,ZLZ,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.003738651972138915,1.121595591641674,1.9229626863835637e-15,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,sbm,500,54,2026083203,3,0.5,0.2,427,482,inference,42,LOO,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,54,2026083203,3,0.5,0.2,427,482,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,55,2026083203,0,0.25,0.75,324,471,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,55,2026083203,0,0.25,0.75,324,471,balance,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,55,2026083203,0,0.25,0.75,324,471,inference,42,LOO,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,55,2026083203,0,0.25,0.75,324,471,inference,42,ZLZ,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,55,2026083203,1,0.5,0.8,143,458,balance,63,LOO,0.6825396825396826,0.7,-0.0174603174603174,4.440892098500626e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,7.691850745534255e-15,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,sbm,500,55,2026083203,1,0.5,0.8,143,458,balance,63,ZLZ,0.7301587301587301,0.7,0.030158730158730163,4.440892098500626e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,7.691850745534255e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,55,2026083203,1,0.5,0.8,143,458,inference,42,LOO,0.6428571428571429,0.7,-0.05714285714285705,0.0,0.005000000000000001,0.005599800895968143,1.1199601791936284,0.0,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,sbm,500,55,2026083203,1,0.5,0.8,143,458,inference,42,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,0.0,0.005000000000000001,0.005420054200542005,1.0840108401084008,0.0,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,sbm,500,55,2026083203,2,0.75,0.25,471,324,balance,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,55,2026083203,2,0.75,0.25,471,324,balance,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,500,55,2026083203,2,0.75,0.25,471,324,inference,42,LOO,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,55,2026083203,2,0.75,0.25,471,324,inference,42,ZLZ,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043305,0.8213041314086609,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,55,2026083203,3,0.5,0.2,143,377,balance,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,55,2026083203,3,0.5,0.2,143,377,balance,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,55,2026083203,3,0.5,0.2,143,377,inference,42,LOO,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,55,2026083203,3,0.5,0.2,143,377,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,56,2026083203,0,0.25,0.75,360,226,balance,63,LOO,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.003803672006436983,1.1411016019310944,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,500,56,2026083203,0,0.25,0.75,360,226,balance,63,ZLZ,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,500,56,2026083203,0,0.25,0.75,360,226,inference,42,LOO,0.40476190476190477,0.3,0.10476190476190478,5.551115123125783e-17,0.005000000000000001,0.005876334273546817,1.1752668547093632,7.850462293418874e-16,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,56,2026083203,0,0.25,0.75,360,226,inference,42,ZLZ,0.40476190476190477,0.3,0.10476190476190478,5.551115123125783e-17,0.005000000000000001,0.005876334273546817,1.1752668547093632,7.850462293418874e-16,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,56,2026083203,1,0.5,0.8,483,59,balance,63,LOO,0.6031746031746031,0.7,-0.09682539682539681,4.440892098500626e-16,0.003333333333333335,0.003860564536447792,1.158169360934337,7.691850745534255e-15,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,sbm,500,56,2026083203,1,0.5,0.8,483,59,balance,63,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,4.440892098500626e-16,0.003333333333333335,0.003584229390681003,1.0752688172043006,7.691850745534255e-15,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
main,sbm,500,56,2026083203,1,0.5,0.8,483,59,inference,42,LOO,0.6190476190476191,0.7,-0.08095238095238089,0.0,0.005000000000000001,0.005751894253636414,1.1503788507272827,0.0,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,56,2026083203,1,0.5,0.8,483,59,inference,42,ZLZ,0.5952380952380952,0.7,-0.10476190476190472,0.0,0.005000000000000001,0.0058763342735468176,1.1752668547093632,0.0,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,56,2026083203,2,0.75,0.25,226,360,balance,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,56,2026083203,2,0.75,0.25,226,360,balance,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,56,2026083203,2,0.75,0.25,226,360,inference,42,LOO,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968143,1.1199601791936284,7.850462293418874e-16,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,sbm,500,56,2026083203,2,0.75,0.25,226,360,inference,42,ZLZ,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,56,2026083203,3,0.5,0.2,483,477,balance,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,56,2026083203,3,0.5,0.2,483,477,balance,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,56,2026083203,3,0.5,0.2,483,477,inference,42,LOO,0.19047619047619047,0.3,-0.10952380952380952,5.551115123125783e-17,0.005000000000000001,0.0037608539350699626,0.7521707870139924,7.850462293418874e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,56,2026083203,3,0.5,0.2,483,477,inference,42,ZLZ,0.19047619047619047,0.3,-0.10952380952380952,5.551115123125783e-17,0.005000000000000001,0.0037608539350699626,0.7521707870139924,7.850462293418874e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,57,2026083203,0,0.25,0.75,119,384,balance,63,LOO,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,500,57,2026083203,0,0.25,0.75,119,384,balance,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,57,2026083203,0,0.25,0.75,119,384,inference,42,LOO,0.4523809523809524,0.3,0.1523809523809524,5.551115123125783e-17,0.005000000000000001,0.006042254300094022,1.2084508600188042,7.850462293418874e-16,0.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,sbm,500,57,2026083203,0,0.25,0.75,119,384,inference,42,ZLZ,0.40476190476190477,0.3,0.10476190476190478,5.551115123125783e-17,0.005000000000000001,0.0058763342735468176,1.1752668547093632,7.850462293418874e-16,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,57,2026083203,1,0.5,0.8,326,183,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,57,2026083203,1,0.5,0.8,326,183,balance,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,57,2026083203,1,0.5,0.8,326,183,inference,42,LOO,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,57,2026083203,1,0.5,0.8,326,183,inference,42,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,57,2026083203,2,0.75,0.25,384,119,balance,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,57,2026083203,2,0.75,0.25,384,119,balance,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,57,2026083203,2,0.75,0.25,384,119,inference,42,LOO,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968143,1.1199601791936284,7.850462293418874e-16,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,sbm,500,57,2026083203,2,0.75,0.25,384,119,inference,42,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,57,2026083203,3,0.5,0.2,326,335,balance,63,LOO,0.7619047619047619,0.7,0.06190476190476191,4.440892098500626e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,7.691850745534255e-15,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
main,sbm,500,57,2026083203,3,0.5,0.2,326,335,balance,63,ZLZ,0.746031746031746,0.7,0.04603174603174609,4.440892098500626e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,7.691850745534255e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,57,2026083203,3,0.5,0.2,326,335,inference,42,LOO,0.7142857142857143,0.7,0.014285714285714346,0.0,0.005000000000000001,0.004977600796416126,0.995520159283225,0.0,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,57,2026083203,3,0.5,0.2,326,335,inference,42,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,0.0,0.005000000000000001,0.005420054200542005,1.0840108401084008,0.0,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,sbm,500,58,2026083203,0,0.25,0.75,427,182,balance,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,500,58,2026083203,0,0.25,0.75,427,182,balance,63,ZLZ,0.20634920634920634,0.3,-0.09365079365079365,1.1102230246251565e-16,0.003333333333333335,0.0026414388933590164,0.7924316680077046,1.9229626863835637e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
main,sbm,500,58,2026083203,0,0.25,0.75,427,182,inference,42,LOO,0.19047619047619047,0.3,-0.10952380952380952,5.551115123125783e-17,0.005000000000000001,0.0037608539350699626,0.7521707870139924,7.850462293418874e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,58,2026083203,0,0.25,0.75,427,182,inference,42,ZLZ,0.19047619047619047,0.3,-0.10952380952380952,5.551115123125783e-17,0.005000000000000001,0.0037608539350699618,0.7521707870139922,7.850462293418874e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,58,2026083203,1,0.5,0.8,462,278,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,58,2026083203,1,0.5,0.8,462,278,balance,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,58,2026083203,1,0.5,0.8,462,278,inference,42,LOO,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,58,2026083203,1,0.5,0.8,462,278,inference,42,ZLZ,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043305,0.8213041314086609,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,58,2026083203,2,0.75,0.25,182,427,balance,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,58,2026083203,2,0.75,0.25,182,427,balance,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.0032916392363396964,0.9874917709019084,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,58,2026083203,2,0.75,0.25,182,427,inference,42,LOO,0.19047619047619047,0.3,-0.10952380952380952,5.551115123125783e-17,0.005000000000000001,0.0037608539350699626,0.7521707870139924,7.850462293418874e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,58,2026083203,2,0.75,0.25,182,427,inference,42,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,58,2026083203,3,0.5,0.2,462,300,balance,63,LOO,0.7301587301587301,0.7,0.030158730158730163,4.440892098500626e-16,0.003333333333333335,0.003177854176318079,0.9533562528954233,7.691850745534255e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,58,2026083203,3,0.5,0.2,462,300,balance,63,ZLZ,0.7301587301587301,0.7,0.030158730158730163,4.440892098500626e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,7.691850745534255e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,58,2026083203,3,0.5,0.2,462,300,inference,42,LOO,0.7380952380952381,0.7,0.03809523809523818,0.0,0.005000000000000001,0.004714894087716387,0.9429788175432772,0.0,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,58,2026083203,3,0.5,0.2,462,300,inference,42,ZLZ,0.7380952380952381,0.7,0.03809523809523818,0.0,0.005000000000000001,0.004714894087716387,0.9429788175432772,0.0,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,59,2026083203,0,0.25,0.75,396,204,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,59,2026083203,0,0.25,0.75,396,204,balance,63,ZLZ,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369835,1.1411016019310944,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,500,59,2026083203,0,0.25,0.75,396,204,inference,42,LOO,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,59,2026083203,0,0.25,0.75,396,204,inference,42,ZLZ,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968143,1.1199601791936284,7.850462293418874e-16,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,sbm,500,59,2026083203,1,0.5,0.8,187,315,balance,63,LOO,0.7142857142857143,0.7,0.014285714285714346,4.440892098500626e-16,0.003333333333333335,0.0032916392363396964,0.9874917709019084,7.691850745534255e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,59,2026083203,1,0.5,0.8,187,315,balance,63,ZLZ,0.6984126984126984,0.7,-0.0015873015873015817,-0.011111111111110739,0.003280423280423282,0.003397296792074058,1.0356275704870914,0.19399589841578607,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,500,59,2026083203,1,0.5,0.8,187,315,inference,42,LOO,0.6904761904761905,0.7,-0.00952380952380949,0.0,0.005000000000000001,0.0052126541673580004,1.0425308334716,0.0,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,59,2026083203,1,0.5,0.8,187,315,inference,42,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,-0.016666666666666607,0.0048809523809523825,0.005420054200542005,1.1104501288915325,0.23855936180684806,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,sbm,500,59,2026083203,2,0.75,0.25,204,396,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,59,2026083203,2,0.75,0.25,204,396,balance,63,ZLZ,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.003803672006436983,1.1411016019310944,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,500,59,2026083203,2,0.75,0.25,204,396,inference,42,LOO,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,59,2026083203,2,0.75,0.25,204,396,inference,42,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,59,2026083203,3,0.5,0.2,187,209,balance,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,59,2026083203,3,0.5,0.2,187,209,balance,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,59,2026083203,3,0.5,0.2,187,209,inference,42,LOO,0.40476190476190477,0.3,0.10476190476190478,5.551115123125783e-17,0.005000000000000001,0.005876334273546817,1.1752668547093632,7.850462293418874e-16,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,59,2026083203,3,0.5,0.2,187,209,inference,42,ZLZ,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,60,2026083203,0,0.25,0.75,166,389,balance,63,LOO,0.3968253968253968,0.3,0.09682539682539681,1.1102230246251565e-16,0.003333333333333335,0.003860564536447793,1.1581693609343373,1.9229626863835637e-15,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,sbm,500,60,2026083203,0,0.25,0.75,166,389,balance,63,ZLZ,0.3968253968253968,0.3,0.09682539682539681,1.1102230246251565e-16,0.003333333333333335,0.003860564536447793,1.1581693609343373,1.9229626863835637e-15,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,sbm,500,60,2026083203,0,0.25,0.75,166,389,inference,42,LOO,0.47619047619047616,0.3,0.17619047619047618,5.551115123125783e-17,0.005000000000000001,0.006083734306730822,1.216746861346164,7.850462293418874e-16,0.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,sbm,500,60,2026083203,0,0.25,0.75,166,389,inference,42,ZLZ,0.42857142857142855,0.3,0.12857142857142856,5.551115123125783e-17,0.005000000000000001,0.005973120955699353,1.1946241911398705,7.850462293418874e-16,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,sbm,500,60,2026083203,1,0.5,0.8,257,399,balance,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,60,2026083203,1,0.5,0.8,257,399,balance,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,60,2026083203,1,0.5,0.8,257,399,inference,42,LOO,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,60,2026083203,1,0.5,0.8,257,399,inference,42,ZLZ,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716389,0.9429788175432775,7.850462293418874e-16,1.0,0.2691621926043605,1.0,0.7145655002760549,0.0
main,sbm,500,60,2026083203,2,0.75,0.25,389,166,balance,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180777,0.9533562528954229,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,60,2026083203,2,0.75,0.25,389,166,balance,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,60,2026083203,2,0.75,0.25,389,166,inference,42,LOO,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043305,0.8213041314086609,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,60,2026083203,2,0.75,0.25,389,166,inference,42,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,60,2026083203,3,0.5,0.2,257,31,balance,63,LOO,0.7301587301587301,0.7,0.030158730158730163,4.440892098500626e-16,0.003333333333333335,0.003177854176318078,0.953356252895423,7.691850745534255e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,60,2026083203,3,0.5,0.2,257,31,balance,63,ZLZ,0.7301587301587301,0.7,0.030158730158730163,4.440892098500626e-16,0.003333333333333335,0.003177854176318078,0.953356252895423,7.691850745534255e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,60,2026083203,3,0.5,0.2,257,31,inference,42,LOO,0.7619047619047619,0.7,0.06190476190476191,0.0,0.005000000000000001,0.004424534041258779,0.8849068082517557,0.0,1.0,0.2607425191276249,1.0,0.6843972569730633,0.0
main,sbm,500,60,2026083203,3,0.5,0.2,257,31,inference,42,ZLZ,0.7619047619047619,0.7,0.06190476190476191,0.0,0.005000000000000001,0.00442453404125878,0.8849068082517558,0.0,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
main,sbm,500,61,2026083203,0,0.25,0.75,358,397,balance,63,LOO,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.00278773397052967,0.8363201911589005,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,500,61,2026083203,0,0.25,0.75,358,397,balance,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,500,61,2026083203,0,0.25,0.75,358,397,inference,42,LOO,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,61,2026083203,0,0.25,0.75,358,397,inference,42,ZLZ,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,61,2026083203,1,0.5,0.8,310,20,balance,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553589,1.0996513300660762,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,61,2026083203,1,0.5,0.8,310,20,balance,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,61,2026083203,1,0.5,0.8,310,20,inference,42,LOO,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,61,2026083203,1,0.5,0.8,310,20,inference,42,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,61,2026083203,2,0.75,0.25,397,358,balance,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,61,2026083203,2,0.75,0.25,397,358,balance,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,61,2026083203,2,0.75,0.25,397,358,inference,42,LOO,0.19047619047619047,0.3,-0.10952380952380952,5.551115123125783e-17,0.005000000000000001,0.0037608539350699626,0.7521707870139924,7.850462293418874e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,61,2026083203,2,0.75,0.25,397,358,inference,42,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,61,2026083203,3,0.5,0.2,310,411,balance,63,LOO,0.6984126984126984,0.7,-0.0015873015873015817,4.440892098500626e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,7.691850745534255e-15,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,500,61,2026083203,3,0.5,0.2,310,411,balance,63,ZLZ,0.6984126984126984,0.7,-0.0015873015873015817,4.440892098500626e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,7.691850745534255e-15,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,500,61,2026083203,3,0.5,0.2,310,411,inference,42,LOO,0.6904761904761905,0.7,-0.00952380952380949,0.0,0.005000000000000001,0.0052126541673580004,1.0425308334716,0.0,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,61,2026083203,3,0.5,0.2,310,411,inference,42,ZLZ,0.7142857142857143,0.7,0.014285714285714346,0.0,0.005000000000000001,0.004977600796416126,0.995520159283225,0.0,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,62,2026083203,0,0.25,0.75,74,391,balance,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,62,2026083203,0,0.25,0.75,74,391,balance,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,62,2026083203,0,0.25,0.75,74,391,inference,42,LOO,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,62,2026083203,0,0.25,0.75,74,391,inference,42,ZLZ,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,62,2026083203,1,0.5,0.8,414,337,balance,63,LOO,0.7301587301587301,0.7,0.030158730158730163,4.440892098500626e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,7.691850745534255e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,62,2026083203,1,0.5,0.8,414,337,balance,63,ZLZ,0.7142857142857143,0.7,0.014285714285714346,4.440892098500626e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,7.691850745534255e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,62,2026083203,1,0.5,0.8,414,337,inference,42,LOO,0.6666666666666666,0.7,-0.033333333333333326,0.0,0.005000000000000001,0.005420054200542005,1.0840108401084008,0.0,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,sbm,500,62,2026083203,1,0.5,0.8,414,337,inference,42,ZLZ,0.6904761904761905,0.7,-0.00952380952380949,0.0,0.005000000000000001,0.0052126541673580004,1.0425308334716,0.0,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,62,2026083203,2,0.75,0.25,391,74,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,62,2026083203,2,0.75,0.25,391,74,balance,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,62,2026083203,2,0.75,0.25,391,74,inference,42,LOO,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,62,2026083203,2,0.75,0.25,391,74,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,62,2026083203,3,0.5,0.2,414,394,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,62,2026083203,3,0.5,0.2,414,394,balance,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,62,2026083203,3,0.5,0.2,414,394,inference,42,LOO,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,62,2026083203,3,0.5,0.2,414,394,inference,42,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,63,2026083203,0,0.25,0.75,348,474,balance,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,500,63,2026083203,0,0.25,0.75,348,474,balance,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,63,2026083203,0,0.25,0.75,348,474,inference,42,LOO,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,63,2026083203,0,0.25,0.75,348,474,inference,42,ZLZ,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,63,2026083203,1,0.5,0.8,166,325,balance,63,LOO,0.6825396825396826,0.7,-0.0174603174603174,4.440892098500626e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,7.691850745534255e-15,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,sbm,500,63,2026083203,1,0.5,0.8,166,325,balance,63,ZLZ,0.6349206349206349,0.7,-0.06507936507936507,4.440892098500626e-16,0.003333333333333335,0.0037386519721389166,1.1215955916416744,7.691850745534255e-15,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,sbm,500,63,2026083203,1,0.5,0.8,166,325,inference,42,LOO,0.6428571428571429,0.7,-0.05714285714285705,0.0,0.005000000000000001,0.005599800895968143,1.1199601791936284,0.0,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,sbm,500,63,2026083203,1,0.5,0.8,166,325,inference,42,ZLZ,0.5714285714285714,0.7,-0.12857142857142856,0.0,0.005000000000000001,0.005973120955699353,1.1946241911398705,0.0,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
main,sbm,500,63,2026083203,2,0.75,0.25,474,348,balance,63,LOO,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.003738651972138915,1.121595591641674,1.9229626863835637e-15,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,sbm,500,63,2026083203,2,0.75,0.25,474,348,balance,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,63,2026083203,2,0.75,0.25,474,348,inference,42,LOO,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,63,2026083203,2,0.75,0.25,474,348,inference,42,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416128,0.9955201592832253,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,63,2026083203,3,0.5,0.2,166,424,balance,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,63,2026083203,3,0.5,0.2,166,424,balance,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,63,2026083203,3,0.5,0.2,166,424,inference,42,LOO,0.40476190476190477,0.3,0.10476190476190478,5.551115123125783e-17,0.005000000000000001,0.005876334273546817,1.1752668547093632,7.850462293418874e-16,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,63,2026083203,3,0.5,0.2,166,424,inference,42,ZLZ,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968143,1.1199601791936284,7.850462293418874e-16,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,sbm,500,64,2026083203,0,0.25,0.75,29,82,balance,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.0032916392363396964,0.9874917709019084,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,64,2026083203,0,0.25,0.75,29,82,balance,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,64,2026083203,0,0.25,0.75,29,82,inference,42,LOO,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416128,0.9955201592832253,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,64,2026083203,0,0.25,0.75,29,82,inference,42,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,64,2026083203,1,0.5,0.8,289,23,balance,63,LOO,0.7142857142857143,0.7,0.014285714285714346,4.440892098500626e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,7.691850745534255e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,64,2026083203,1,0.5,0.8,289,23,balance,63,ZLZ,0.6825396825396826,0.7,-0.0174603174603174,-0.011111111111110739,0.003280423280423282,0.0034948268435211604,1.0653585055249983,0.19399589841578607,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,sbm,500,64,2026083203,1,0.5,0.8,289,23,inference,42,LOO,0.7142857142857143,0.7,0.014285714285714346,0.0,0.005000000000000001,0.004977600796416126,0.995520159283225,0.0,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,64,2026083203,1,0.5,0.8,289,23,inference,42,ZLZ,0.6904761904761905,0.7,-0.00952380952380949,-0.016666666666666607,0.0048809523809523825,0.005212654167357999,1.0679584147757848,0.23855936180684806,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,64,2026083203,2,0.75,0.25,82,29,balance,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,64,2026083203,2,0.75,0.25,82,29,balance,63,ZLZ,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.00278773397052967,0.8363201911589005,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,500,64,2026083203,2,0.75,0.25,82,29,inference,42,LOO,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043305,0.8213041314086609,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,64,2026083203,2,0.75,0.25,82,29,inference,42,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,64,2026083203,3,0.5,0.2,289,247,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,64,2026083203,3,0.5,0.2,289,247,balance,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,64,2026083203,3,0.5,0.2,289,247,inference,42,LOO,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,64,2026083203,3,0.5,0.2,289,247,inference,42,ZLZ,0.40476190476190477,0.3,0.10476190476190478,5.551115123125783e-17,0.005000000000000001,0.0058763342735468176,1.1752668547093632,7.850462293418874e-16,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,65,2026083203,0,0.25,0.75,85,271,balance,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,65,2026083203,0,0.25,0.75,85,271,balance,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,65,2026083203,0,0.25,0.75,85,271,inference,42,LOO,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043305,0.8213041314086609,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,65,2026083203,0,0.25,0.75,85,271,inference,42,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.004424534041258779,0.8849068082517557,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730632,0.0
main,sbm,500,65,2026083203,1,0.5,0.8,387,230,balance,63,LOO,0.746031746031746,0.7,0.04603174603174609,4.440892098500626e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,7.691850745534255e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,65,2026083203,1,0.5,0.8,387,230,balance,63,ZLZ,0.746031746031746,0.7,0.04603174603174609,4.440892098500626e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,7.691850745534255e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,65,2026083203,1,0.5,0.8,387,230,inference,42,LOO,0.7380952380952381,0.7,0.03809523809523818,0.0,0.005000000000000001,0.004714894087716387,0.9429788175432772,0.0,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,65,2026083203,1,0.5,0.8,387,230,inference,42,ZLZ,0.6904761904761905,0.7,-0.00952380952380949,0.0,0.005000000000000001,0.0052126541673580004,1.0425308334716,0.0,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,65,2026083203,2,0.75,0.25,271,85,balance,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,500,65,2026083203,2,0.75,0.25,271,85,balance,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,500,65,2026083203,2,0.75,0.25,271,85,inference,42,LOO,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043305,0.8213041314086609,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,65,2026083203,2,0.75,0.25,271,85,inference,42,ZLZ,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,65,2026083203,3,0.5,0.2,387,320,balance,63,LOO,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.003738651972138915,1.121595591641674,1.9229626863835637e-15,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,sbm,500,65,2026083203,3,0.5,0.2,387,320,balance,63,ZLZ,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.0037386519721389158,1.1215955916416742,1.9229626863835637e-15,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,sbm,500,65,2026083203,3,0.5,0.2,387,320,inference,42,LOO,0.42857142857142855,0.3,0.12857142857142856,5.551115123125783e-17,0.005000000000000001,0.005973120955699353,1.1946241911398705,7.850462293418874e-16,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,sbm,500,65,2026083203,3,0.5,0.2,387,320,inference,42,ZLZ,0.40476190476190477,0.3,0.10476190476190478,5.551115123125783e-17,0.005000000000000001,0.0058763342735468176,1.1752668547093632,7.850462293418874e-16,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,66,2026083203,0,0.25,0.75,341,459,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,66,2026083203,0,0.25,0.75,341,459,balance,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,66,2026083203,0,0.25,0.75,341,459,inference,42,LOO,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,66,2026083203,0,0.25,0.75,341,459,inference,42,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,66,2026083203,1,0.5,0.8,309,432,balance,63,LOO,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.00278773397052967,0.8363201911589005,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,500,66,2026083203,1,0.5,0.8,309,432,balance,63,ZLZ,0.19047619047619047,0.3,-0.10952380952380952,1.1102230246251565e-16,0.003333333333333335,0.0024870163119011055,0.7461048935703313,1.9229626863835637e-15,0.0,0.19548678470487635,1.0,0.503027018756846,0.0
main,sbm,500,66,2026083203,1,0.5,0.8,309,432,inference,42,LOO,0.19047619047619047,0.3,-0.10952380952380952,5.551115123125783e-17,0.005000000000000001,0.0037608539350699618,0.7521707870139922,7.850462293418874e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,66,2026083203,1,0.5,0.8,309,432,inference,42,ZLZ,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043306,0.821304131408661,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,66,2026083203,2,0.75,0.25,459,341,balance,63,LOO,0.4126984126984127,0.3,0.11269841269841269,1.1102230246251565e-16,0.003333333333333335,0.003909329562171343,1.1727988686514024,1.9229626863835637e-15,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,sbm,500,66,2026083203,2,0.75,0.25,459,341,balance,63,ZLZ,0.3968253968253968,0.3,0.09682539682539681,1.1102230246251565e-16,0.003333333333333335,0.0038605645364477924,1.158169360934337,1.9229626863835637e-15,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,sbm,500,66,2026083203,2,0.75,0.25,459,341,inference,42,LOO,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636413,1.1503788507272823,7.850462293418874e-16,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
main,sbm,500,66,2026083203,2,0.75,0.25,459,341,inference,42,ZLZ,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,66,2026083203,3,0.5,0.2,309,138,balance,63,LOO,0.5873015873015873,0.7,-0.11269841269841263,4.440892098500626e-16,0.003333333333333335,0.003909329562171344,1.1727988686514026,7.691850745534255e-15,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,sbm,500,66,2026083203,3,0.5,0.2,309,138,balance,63,ZLZ,0.6031746031746031,0.7,-0.09682539682539681,4.440892098500626e-16,0.003333333333333335,0.0038605645364477924,1.158169360934337,7.691850745534255e-15,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
main,sbm,500,66,2026083203,3,0.5,0.2,309,138,inference,42,LOO,0.6190476190476191,0.7,-0.08095238095238089,0.0,0.005000000000000001,0.005751894253636414,1.1503788507272827,0.0,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,66,2026083203,3,0.5,0.2,309,138,inference,42,ZLZ,0.5952380952380952,0.7,-0.10476190476190472,0.0,0.005000000000000001,0.005876334273546817,1.1752668547093632,0.0,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,67,2026083203,0,0.25,0.75,134,483,balance,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.0032916392363396964,0.9874917709019084,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,67,2026083203,0,0.25,0.75,134,483,balance,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,67,2026083203,0,0.25,0.75,134,483,inference,42,LOO,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,67,2026083203,0,0.25,0.75,134,483,inference,42,ZLZ,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,67,2026083203,1,0.5,0.8,402,349,balance,63,LOO,0.7777777777777778,0.7,0.07777777777777783,4.440892098500626e-16,0.003333333333333335,0.00278773397052967,0.8363201911589005,7.691850745534255e-15,1.0,0.20696826085987063,1.0,0.5434441095935034,0.0
main,sbm,500,67,2026083203,1,0.5,0.8,402,349,balance,63,ZLZ,0.7777777777777778,0.7,0.07777777777777783,4.440892098500626e-16,0.003333333333333335,0.00278773397052967,0.8363201911589005,7.691850745534255e-15,1.0,0.20696826085987063,1.0,0.5434441095935034,0.0
main,sbm,500,67,2026083203,1,0.5,0.8,402,349,inference,42,LOO,0.7380952380952381,0.7,0.03809523809523818,0.0,0.005000000000000001,0.004714894087716387,0.9429788175432772,0.0,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,67,2026083203,1,0.5,0.8,402,349,inference,42,ZLZ,0.7857142857142857,0.7,0.08571428571428574,0.0,0.005000000000000001,0.004106520657043305,0.8213041314086609,0.0,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
main,sbm,500,67,2026083203,2,0.75,0.25,483,134,balance,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,500,67,2026083203,2,0.75,0.25,483,134,balance,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,67,2026083203,2,0.75,0.25,483,134,inference,42,LOO,0.19047619047619047,0.3,-0.10952380952380952,5.551115123125783e-17,0.005000000000000001,0.0037608539350699618,0.7521707870139922,7.850462293418874e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,67,2026083203,2,0.75,0.25,483,134,inference,42,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,67,2026083203,3,0.5,0.2,402,182,balance,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,67,2026083203,3,0.5,0.2,402,182,balance,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,67,2026083203,3,0.5,0.2,402,182,inference,42,LOO,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,67,2026083203,3,0.5,0.2,402,182,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,68,2026083203,0,0.25,0.75,238,173,balance,63,LOO,0.20634920634920634,0.3,-0.09365079365079365,1.1102230246251565e-16,0.003333333333333335,0.0026414388933590164,0.7924316680077046,1.9229626863835637e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
main,sbm,500,68,2026083203,0,0.25,0.75,238,173,balance,63,ZLZ,0.20634920634920634,0.3,-0.09365079365079365,1.1102230246251565e-16,0.003333333333333335,0.0026414388933590164,0.7924316680077046,1.9229626863835637e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
main,sbm,500,68,2026083203,0,0.25,0.75,238,173,inference,42,LOO,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,68,2026083203,0,0.25,0.75,238,173,inference,42,ZLZ,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,68,2026083203,1,0.5,0.8,68,16,balance,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.003055941612009199,0.9167824836027593,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612577,0.0
main,sbm,500,68,2026083203,1,0.5,0.8,68,16,balance,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.00317785417631808,0.9533562528954235,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,500,68,2026083203,1,0.5,0.8,68,16,inference,42,LOO,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,68,2026083203,1,0.5,0.8,68,16,inference,42,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,68,2026083203,2,0.75,0.25,173,238,balance,63,LOO,0.3968253968253968,0.3,0.09682539682539681,1.1102230246251565e-16,0.003333333333333335,0.0038605645364477924,1.158169360934337,1.9229626863835637e-15,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,sbm,500,68,2026083203,2,0.75,0.25,173,238,balance,63,ZLZ,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.003738651972138915,1.121595591641674,1.9229626863835637e-15,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,sbm,500,68,2026083203,2,0.75,0.25,173,238,inference,42,LOO,0.4523809523809524,0.3,0.1523809523809524,5.551115123125783e-17,0.005000000000000001,0.006042254300094022,1.2084508600188042,7.850462293418874e-16,0.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,sbm,500,68,2026083203,2,0.75,0.25,173,238,inference,42,ZLZ,0.40476190476190477,0.3,0.10476190476190478,5.551115123125783e-17,0.005000000000000001,0.005876334273546816,1.175266854709363,7.850462293418874e-16,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,68,2026083203,3,0.5,0.2,68,407,balance,63,LOO,0.6349206349206349,0.7,-0.06507936507936507,4.440892098500626e-16,0.003333333333333335,0.0037386519721389158,1.1215955916416742,7.691850745534255e-15,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,sbm,500,68,2026083203,3,0.5,0.2,68,407,balance,63,ZLZ,0.6349206349206349,0.7,-0.06507936507936507,4.440892098500626e-16,0.003333333333333335,0.0037386519721389158,1.1215955916416742,7.691850745534255e-15,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,sbm,500,68,2026083203,3,0.5,0.2,68,407,inference,42,LOO,0.6666666666666666,0.7,-0.033333333333333326,0.0,0.005000000000000001,0.005420054200542005,1.0840108401084008,0.0,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,sbm,500,68,2026083203,3,0.5,0.2,68,407,inference,42,ZLZ,0.6190476190476191,0.7,-0.08095238095238089,0.0,0.005000000000000001,0.005751894253636414,1.1503788507272827,0.0,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,69,2026083203,0,0.25,0.75,276,359,balance,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,69,2026083203,0,0.25,0.75,276,359,balance,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810044,1.0752688172043008,1.9229626863835637e-15,1.0,0.23467994893661173,1.0,0.6754836868330654,0.0
main,sbm,500,69,2026083203,0,0.25,0.75,276,359,inference,42,LOO,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968142,1.1199601791936282,7.850462293418874e-16,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
main,sbm,500,69,2026083203,0,0.25,0.75,276,359,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,69,2026083203,1,0.5,0.8,52,172,balance,63,LOO,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.00278773397052967,0.8363201911589005,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,500,69,2026083203,1,0.5,0.8,52,172,balance,63,ZLZ,0.20634920634920634,0.3,-0.09365079365079365,1.1102230246251565e-16,0.003333333333333335,0.0026414388933590164,0.7924316680077046,1.9229626863835637e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
main,sbm,500,69,2026083203,1,0.5,0.8,52,172,inference,42,LOO,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,69,2026083203,1,0.5,0.8,52,172,inference,42,ZLZ,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,69,2026083203,2,0.75,0.25,359,276,balance,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,69,2026083203,2,0.75,0.25,359,276,balance,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,69,2026083203,2,0.75,0.25,359,276,inference,42,LOO,0.19047619047619047,0.3,-0.10952380952380952,5.551115123125783e-17,0.005000000000000001,0.0037608539350699626,0.7521707870139924,7.850462293418874e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,69,2026083203,2,0.75,0.25,359,276,inference,42,ZLZ,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,69,2026083203,3,0.5,0.2,52,39,balance,63,LOO,0.6825396825396826,0.7,-0.0174603174603174,4.440892098500626e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,7.691850745534255e-15,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,sbm,500,69,2026083203,3,0.5,0.2,52,39,balance,63,ZLZ,0.6825396825396826,0.7,-0.0174603174603174,4.440892098500626e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,7.691850745534255e-15,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,sbm,500,69,2026083203,3,0.5,0.2,52,39,inference,42,LOO,0.7142857142857143,0.7,0.014285714285714346,0.0,0.005000000000000001,0.004977600796416126,0.995520159283225,0.0,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,69,2026083203,3,0.5,0.2,52,39,inference,42,ZLZ,0.7142857142857143,0.7,0.014285714285714346,0.0,0.005000000000000001,0.004977600796416126,0.995520159283225,0.0,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,70,2026083203,0,0.25,0.75,363,315,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,70,2026083203,0,0.25,0.75,363,315,balance,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,70,2026083203,0,0.25,0.75,363,315,inference,42,LOO,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,70,2026083203,0,0.25,0.75,363,315,inference,42,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,70,2026083203,1,0.5,0.8,49,204,balance,63,LOO,0.3968253968253968,0.3,0.09682539682539681,1.1102230246251565e-16,0.003333333333333335,0.0038605645364477937,1.1581693609343375,1.9229626863835637e-15,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,sbm,500,70,2026083203,1,0.5,0.8,49,204,balance,63,ZLZ,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,500,70,2026083203,1,0.5,0.8,49,204,inference,42,LOO,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,70,2026083203,1,0.5,0.8,49,204,inference,42,ZLZ,0.4523809523809524,0.3,0.1523809523809524,5.551115123125783e-17,0.005000000000000001,0.006042254300094022,1.2084508600188042,7.850462293418874e-16,0.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,sbm,500,70,2026083203,2,0.75,0.25,315,363,balance,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,70,2026083203,2,0.75,0.25,315,363,balance,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,70,2026083203,2,0.75,0.25,315,363,inference,42,LOO,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,70,2026083203,2,0.75,0.25,315,363,inference,42,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,70,2026083203,3,0.5,0.2,49,143,balance,63,LOO,0.6507936507936508,0.7,-0.04920634920634914,4.440892098500626e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,7.691850745534255e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,70,2026083203,3,0.5,0.2,49,143,balance,63,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,4.440892098500626e-16,0.003333333333333335,0.003584229390681003,1.0752688172043006,7.691850745534255e-15,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
main,sbm,500,70,2026083203,3,0.5,0.2,49,143,inference,42,LOO,0.6190476190476191,0.7,-0.08095238095238089,0.0,0.005000000000000001,0.005751894253636414,1.1503788507272827,0.0,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,70,2026083203,3,0.5,0.2,49,143,inference,42,ZLZ,0.5952380952380952,0.7,-0.10476190476190472,0.0,0.005000000000000001,0.005876334273546817,1.1752668547093632,0.0,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,71,2026083203,0,0.25,0.75,465,77,balance,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,500,71,2026083203,0,0.25,0.75,465,77,balance,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,71,2026083203,0,0.25,0.75,465,77,inference,42,LOO,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968142,1.1199601791936282,7.850462293418874e-16,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
main,sbm,500,71,2026083203,0,0.25,0.75,465,77,inference,42,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,71,2026083203,1,0.5,0.8,442,271,balance,63,LOO,0.5555555555555556,0.7,-0.14444444444444438,4.440892098500626e-16,0.003333333333333335,0.003982477100756672,1.194743130227001,7.691850745534255e-15,0.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,sbm,500,71,2026083203,1,0.5,0.8,442,271,balance,63,ZLZ,0.5396825396825397,0.7,-0.1603174603174603,4.440892098500626e-16,0.003333333333333335,0.004006859613618446,1.2020578840855332,7.691850745534255e-15,0.0,0.2481304995845342,1.0,0.7046170004612344,0.0
main,sbm,500,71,2026083203,1,0.5,0.8,442,271,inference,42,LOO,0.5476190476190477,0.7,-0.15238095238095228,0.0,0.005000000000000001,0.00604225430009402,1.2084508600188038,0.0,0.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,sbm,500,71,2026083203,1,0.5,0.8,442,271,inference,42,ZLZ,0.5,0.7,-0.19999999999999996,0.0,0.005000000000000001,0.006097560975609756,1.219512195121951,0.0,0.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,sbm,500,71,2026083203,2,0.75,0.25,77,465,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,71,2026083203,2,0.75,0.25,77,465,balance,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,71,2026083203,2,0.75,0.25,77,465,inference,42,LOO,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,71,2026083203,2,0.75,0.25,77,465,inference,42,ZLZ,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968143,1.1199601791936284,7.850462293418874e-16,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,sbm,500,71,2026083203,3,0.5,0.2,442,88,balance,63,LOO,0.4126984126984127,0.3,0.11269841269841269,1.1102230246251565e-16,0.003333333333333335,0.003909329562171343,1.1727988686514024,1.9229626863835637e-15,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,sbm,500,71,2026083203,3,0.5,0.2,442,88,balance,63,ZLZ,0.4126984126984127,0.3,0.11269841269841269,1.1102230246251565e-16,0.003333333333333335,0.003909329562171344,1.1727988686514026,1.9229626863835637e-15,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,sbm,500,71,2026083203,3,0.5,0.2,442,88,inference,42,LOO,0.4523809523809524,0.3,0.1523809523809524,5.551115123125783e-17,0.005000000000000001,0.006042254300094022,1.2084508600188042,7.850462293418874e-16,0.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,sbm,500,71,2026083203,3,0.5,0.2,442,88,inference,42,ZLZ,0.5,0.3,0.2,5.551115123125783e-17,0.005000000000000001,0.006097560975609756,1.219512195121951,7.850462293418874e-16,0.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,sbm,500,72,2026083203,0,0.25,0.75,210,256,balance,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,72,2026083203,0,0.25,0.75,210,256,balance,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,72,2026083203,0,0.25,0.75,210,256,inference,42,LOO,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.005212654167357999,1.0425308334715995,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,72,2026083203,0,0.25,0.75,210,256,inference,42,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,72,2026083203,1,0.5,0.8,304,17,balance,63,LOO,0.20634920634920634,0.3,-0.09365079365079365,1.1102230246251565e-16,0.003333333333333335,0.0026414388933590164,0.7924316680077046,1.9229626863835637e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
main,sbm,500,72,2026083203,1,0.5,0.8,304,17,balance,63,ZLZ,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.0027877339705296702,0.8363201911589007,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,500,72,2026083203,1,0.5,0.8,304,17,inference,42,LOO,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,72,2026083203,1,0.5,0.8,304,17,inference,42,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416128,0.9955201592832253,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,72,2026083203,2,0.75,0.25,256,210,balance,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,72,2026083203,2,0.75,0.25,256,210,balance,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,72,2026083203,2,0.75,0.25,256,210,inference,42,LOO,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,72,2026083203,2,0.75,0.25,256,210,inference,42,ZLZ,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,72,2026083203,3,0.5,0.2,304,109,balance,63,LOO,0.746031746031746,0.7,0.04603174603174609,4.440892098500626e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,7.691850745534255e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,72,2026083203,3,0.5,0.2,304,109,balance,63,ZLZ,0.7619047619047619,0.7,0.06190476190476191,4.440892098500626e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,7.691850745534255e-15,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
main,sbm,500,72,2026083203,3,0.5,0.2,304,109,inference,42,LOO,0.6904761904761905,0.7,-0.00952380952380949,0.0,0.005000000000000001,0.0052126541673580004,1.0425308334716,0.0,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,72,2026083203,3,0.5,0.2,304,109,inference,42,ZLZ,0.7142857142857143,0.7,0.014285714285714346,0.0,0.005000000000000001,0.004977600796416126,0.995520159283225,0.0,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,73,2026083203,0,0.25,0.75,413,437,balance,63,LOO,0.4603174603174603,0.3,0.1603174603174603,1.1102230246251565e-16,0.003333333333333335,0.004006859613618447,1.2020578840855334,1.9229626863835637e-15,0.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,sbm,500,73,2026083203,0,0.25,0.75,413,437,balance,63,ZLZ,0.4603174603174603,0.3,0.1603174603174603,1.1102230246251565e-16,0.003333333333333335,0.004006859613618447,1.2020578840855334,1.9229626863835637e-15,0.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,sbm,500,73,2026083203,0,0.25,0.75,413,437,inference,42,LOO,0.5,0.3,0.2,5.551115123125783e-17,0.005000000000000001,0.006097560975609756,1.219512195121951,7.850462293418874e-16,0.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,sbm,500,73,2026083203,0,0.25,0.75,413,437,inference,42,ZLZ,0.47619047619047616,0.3,0.17619047619047618,5.551115123125783e-17,0.005000000000000001,0.006083734306730822,1.216746861346164,7.850462293418874e-16,0.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,sbm,500,73,2026083203,1,0.5,0.8,303,444,balance,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.0032916392363396964,0.9874917709019084,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,73,2026083203,1,0.5,0.8,303,444,balance,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,73,2026083203,1,0.5,0.8,303,444,inference,42,LOO,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416128,0.9955201592832253,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,73,2026083203,1,0.5,0.8,303,444,inference,42,ZLZ,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,73,2026083203,2,0.75,0.25,437,413,balance,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,73,2026083203,2,0.75,0.25,437,413,balance,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,500,73,2026083203,2,0.75,0.25,437,413,inference,42,LOO,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,73,2026083203,2,0.75,0.25,437,413,inference,42,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416128,0.9955201592832253,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,73,2026083203,3,0.5,0.2,303,137,balance,63,LOO,0.6825396825396826,0.7,-0.0174603174603174,4.440892098500626e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,7.691850745534255e-15,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,sbm,500,73,2026083203,3,0.5,0.2,303,137,balance,63,ZLZ,0.7142857142857143,0.7,0.014285714285714346,4.440892098500626e-16,0.003333333333333335,0.0032916392363396964,0.9874917709019084,7.691850745534255e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,73,2026083203,3,0.5,0.2,303,137,inference,42,LOO,0.6904761904761905,0.7,-0.00952380952380949,0.0,0.005000000000000001,0.0052126541673580004,1.0425308334716,0.0,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,73,2026083203,3,0.5,0.2,303,137,inference,42,ZLZ,0.6904761904761905,0.7,-0.00952380952380949,0.0,0.005000000000000001,0.0052126541673580004,1.0425308334716,0.0,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,74,2026083203,0,0.25,0.75,385,145,balance,63,LOO,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.00278773397052967,0.8363201911589005,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,500,74,2026083203,0,0.25,0.75,385,145,balance,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,74,2026083203,0,0.25,0.75,385,145,inference,42,LOO,0.19047619047619047,0.3,-0.10952380952380952,5.551115123125783e-17,0.005000000000000001,0.0037608539350699618,0.7521707870139922,7.850462293418874e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,74,2026083203,0,0.25,0.75,385,145,inference,42,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,74,2026083203,1,0.5,0.8,38,403,balance,63,LOO,0.7619047619047619,0.7,0.06190476190476191,4.440892098500626e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,7.691850745534255e-15,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
main,sbm,500,74,2026083203,1,0.5,0.8,38,403,balance,63,ZLZ,0.7619047619047619,0.7,0.06190476190476191,-0.011111111111110739,0.0032804232804232816,0.002925901543413063,0.8919280511372076,0.1939958984157861,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
main,sbm,500,74,2026083203,1,0.5,0.8,38,403,inference,42,LOO,0.7857142857142857,0.7,0.08571428571428574,0.0,0.005000000000000001,0.004106520657043305,0.8213041314086609,0.0,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
main,sbm,500,74,2026083203,1,0.5,0.8,38,403,inference,42,ZLZ,0.7857142857142857,0.7,0.08571428571428574,0.0,0.005000000000000001,0.004106520657043305,0.8213041314086609,0.0,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
main,sbm,500,74,2026083203,2,0.75,0.25,145,385,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,74,2026083203,2,0.75,0.25,145,385,balance,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,74,2026083203,2,0.75,0.25,145,385,inference,42,LOO,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416128,0.9955201592832253,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,74,2026083203,2,0.75,0.25,145,385,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,74,2026083203,3,0.5,0.2,38,104,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,74,2026083203,3,0.5,0.2,38,104,balance,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,74,2026083203,3,0.5,0.2,38,104,inference,42,LOO,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,74,2026083203,3,0.5,0.2,38,104,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.005212654167357999,1.0425308334715995,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,75,2026083203,0,0.25,0.75,122,158,balance,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,75,2026083203,0,0.25,0.75,122,158,balance,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,75,2026083203,0,0.25,0.75,122,158,inference,42,LOO,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,75,2026083203,0,0.25,0.75,122,158,inference,42,ZLZ,0.40476190476190477,0.3,0.10476190476190478,5.551115123125783e-17,0.005000000000000001,0.005876334273546817,1.1752668547093632,7.850462293418874e-16,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,75,2026083203,1,0.5,0.8,114,8,balance,63,LOO,0.7142857142857143,0.7,0.014285714285714346,4.440892098500626e-16,0.003333333333333335,0.0032916392363396964,0.9874917709019084,7.691850745534255e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,75,2026083203,1,0.5,0.8,114,8,balance,63,ZLZ,0.746031746031746,0.7,0.04603174603174609,4.440892098500626e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,7.691850745534255e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,75,2026083203,1,0.5,0.8,114,8,inference,42,LOO,0.6666666666666666,0.7,-0.033333333333333326,0.0,0.005000000000000001,0.005420054200542005,1.0840108401084008,0.0,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,sbm,500,75,2026083203,1,0.5,0.8,114,8,inference,42,ZLZ,0.7142857142857143,0.7,0.014285714285714346,0.0,0.005000000000000001,0.004977600796416126,0.995520159283225,0.0,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,75,2026083203,2,0.75,0.25,158,122,balance,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,75,2026083203,2,0.75,0.25,158,122,balance,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,75,2026083203,2,0.75,0.25,158,122,inference,42,LOO,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,75,2026083203,2,0.75,0.25,158,122,inference,42,ZLZ,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968143,1.1199601791936284,7.850462293418874e-16,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,sbm,500,75,2026083203,3,0.5,0.2,114,40,balance,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,75,2026083203,3,0.5,0.2,114,40,balance,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,75,2026083203,3,0.5,0.2,114,40,inference,42,LOO,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,75,2026083203,3,0.5,0.2,114,40,inference,42,ZLZ,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,76,2026083203,0,0.25,0.75,288,242,balance,63,LOO,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.003738651972138915,1.121595591641674,1.9229626863835637e-15,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,sbm,500,76,2026083203,0,0.25,0.75,288,242,balance,63,ZLZ,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369835,1.1411016019310944,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,500,76,2026083203,0,0.25,0.75,288,242,inference,42,LOO,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,76,2026083203,0,0.25,0.75,288,242,inference,42,ZLZ,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968143,1.1199601791936284,7.850462293418874e-16,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,sbm,500,76,2026083203,1,0.5,0.8,239,428,balance,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,76,2026083203,1,0.5,0.8,239,428,balance,63,ZLZ,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.003738651972138915,1.121595591641674,1.9229626863835637e-15,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,sbm,500,76,2026083203,1,0.5,0.8,239,428,inference,42,LOO,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,76,2026083203,1,0.5,0.8,239,428,inference,42,ZLZ,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968143,1.1199601791936284,7.850462293418874e-16,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,sbm,500,76,2026083203,2,0.75,0.25,242,288,balance,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,500,76,2026083203,2,0.75,0.25,242,288,balance,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,500,76,2026083203,2,0.75,0.25,242,288,inference,42,LOO,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,76,2026083203,2,0.75,0.25,242,288,inference,42,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,76,2026083203,3,0.5,0.2,239,345,balance,63,LOO,0.6349206349206349,0.7,-0.06507936507936507,4.440892098500626e-16,0.003333333333333335,0.0037386519721389158,1.1215955916416742,7.691850745534255e-15,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,sbm,500,76,2026083203,3,0.5,0.2,239,345,balance,63,ZLZ,0.6190476190476191,0.7,-0.08095238095238089,4.440892098500626e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,7.691850745534255e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,500,76,2026083203,3,0.5,0.2,239,345,inference,42,LOO,0.6190476190476191,0.7,-0.08095238095238089,0.0,0.005000000000000001,0.005751894253636414,1.1503788507272827,0.0,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,76,2026083203,3,0.5,0.2,239,345,inference,42,ZLZ,0.6428571428571429,0.7,-0.05714285714285705,0.0,0.005000000000000001,0.0055998008959681446,1.1199601791936287,0.0,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,sbm,500,77,2026083203,0,0.25,0.75,50,283,balance,63,LOO,0.19047619047619047,0.3,-0.10952380952380952,1.1102230246251565e-16,0.003333333333333335,0.002487016311901105,0.7461048935703312,1.9229626863835637e-15,0.0,0.19548678470487635,1.0,0.5030270187568459,0.0
main,sbm,500,77,2026083203,0,0.25,0.75,50,283,balance,63,ZLZ,0.1746031746031746,0.3,-0.1253968253968254,1.1102230246251565e-16,0.003333333333333335,0.0023244662261559345,0.69733986784678,1.9229626863835637e-15,0.0,0.18899038375401322,1.0,0.48224778039458777,0.0
main,sbm,500,77,2026083203,0,0.25,0.75,50,283,inference,42,LOO,0.11904761904761904,0.3,-0.18095238095238095,5.551115123125783e-17,0.005000000000000001,0.0025579337426027324,0.5115867485205464,7.850462293418874e-16,0.0,0.1982543531756355,1.0,0.5181572236295837,0.0
main,sbm,500,77,2026083203,0,0.25,0.75,50,283,inference,42,ZLZ,0.11904761904761904,0.3,-0.18095238095238095,5.551115123125783e-17,0.005000000000000001,0.0025579337426027324,0.5115867485205464,7.850462293418874e-16,0.0,0.1982543531756355,1.0,0.5181572236295837,0.0
main,sbm,500,77,2026083203,1,0.5,0.8,303,308,balance,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,77,2026083203,1,0.5,0.8,303,308,balance,63,ZLZ,0.1746031746031746,0.3,-0.1253968253968254,1.1102230246251565e-16,0.003333333333333335,0.0023244662261559345,0.69733986784678,1.9229626863835637e-15,0.0,0.18899038375401322,1.0,0.48224778039458777,0.0
main,sbm,500,77,2026083203,1,0.5,0.8,303,308,inference,42,LOO,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043305,0.8213041314086609,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,77,2026083203,1,0.5,0.8,303,308,inference,42,ZLZ,0.16666666666666666,0.3,-0.13333333333333333,5.551115123125783e-17,0.005000000000000001,0.003387533875338753,0.6775067750677505,7.850462293418874e-16,0.0,0.22814970423667186,1.0,0.5883538868867121,0.0
main,sbm,500,77,2026083203,2,0.75,0.25,283,50,balance,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,77,2026083203,2,0.75,0.25,283,50,balance,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.0032916392363396964,0.9874917709019084,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,77,2026083203,2,0.75,0.25,283,50,inference,42,LOO,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,77,2026083203,2,0.75,0.25,283,50,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,77,2026083203,3,0.5,0.2,303,119,balance,63,LOO,0.746031746031746,0.7,0.04603174603174609,4.440892098500626e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,7.691850745534255e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,77,2026083203,3,0.5,0.2,303,119,balance,63,ZLZ,0.6825396825396826,0.7,-0.0174603174603174,4.440892098500626e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,7.691850745534255e-15,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,sbm,500,77,2026083203,3,0.5,0.2,303,119,inference,42,LOO,0.6904761904761905,0.7,-0.00952380952380949,0.0,0.005000000000000001,0.0052126541673580004,1.0425308334716,0.0,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,77,2026083203,3,0.5,0.2,303,119,inference,42,ZLZ,0.6904761904761905,0.7,-0.00952380952380949,0.0,0.005000000000000001,0.005212654167357999,1.0425308334715995,0.0,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,78,2026083203,0,0.25,0.75,493,43,balance,63,LOO,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.0037386519721389158,1.1215955916416742,1.9229626863835637e-15,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,sbm,500,78,2026083203,0,0.25,0.75,493,43,balance,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740576,1.0191890376222168,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,78,2026083203,0,0.25,0.75,493,43,inference,42,LOO,0.4523809523809524,0.3,0.1523809523809524,5.551115123125783e-17,0.005000000000000001,0.006042254300094022,1.2084508600188042,7.850462293418874e-16,0.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,sbm,500,78,2026083203,0,0.25,0.75,493,43,inference,42,ZLZ,0.40476190476190477,0.3,0.10476190476190478,5.551115123125783e-17,0.005000000000000001,0.005876334273546816,1.175266854709363,7.850462293418874e-16,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,78,2026083203,1,0.5,0.8,392,16,balance,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,78,2026083203,1,0.5,0.8,392,16,balance,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,500,78,2026083203,1,0.5,0.8,392,16,inference,42,LOO,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,78,2026083203,1,0.5,0.8,392,16,inference,42,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,78,2026083203,2,0.75,0.25,43,493,balance,63,LOO,0.19047619047619047,0.3,-0.10952380952380952,1.1102230246251565e-16,0.003333333333333335,0.002487016311901105,0.7461048935703312,1.9229626863835637e-15,0.0,0.19548678470487635,1.0,0.5030270187568459,0.0
main,sbm,500,78,2026083203,2,0.75,0.25,43,493,balance,63,ZLZ,0.1746031746031746,0.3,-0.1253968253968254,1.1102230246251565e-16,0.003333333333333335,0.0023244662261559345,0.69733986784678,1.9229626863835637e-15,0.0,0.18899038375401322,1.0,0.48224778039458777,0.0
main,sbm,500,78,2026083203,2,0.75,0.25,43,493,inference,42,LOO,0.16666666666666666,0.3,-0.13333333333333333,5.551115123125783e-17,0.005000000000000001,0.003387533875338753,0.6775067750677505,7.850462293418874e-16,0.0,0.22814970423667186,1.0,0.5883538868867121,0.0
main,sbm,500,78,2026083203,2,0.75,0.25,43,493,inference,42,ZLZ,0.14285714285714285,0.3,-0.15714285714285714,5.551115123125783e-17,0.005000000000000001,0.0029865604778496766,0.5973120955699353,7.850462293418874e-16,0.0,0.21422183914038362,1.0,0.5540257381524962,0.0
main,sbm,500,78,2026083203,3,0.5,0.2,392,168,balance,63,LOO,0.7619047619047619,0.7,0.06190476190476191,4.440892098500626e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,7.691850745534255e-15,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
main,sbm,500,78,2026083203,3,0.5,0.2,392,168,balance,63,ZLZ,0.746031746031746,0.7,0.04603174603174609,4.440892098500626e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,7.691850745534255e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,78,2026083203,3,0.5,0.2,392,168,inference,42,LOO,0.7380952380952381,0.7,0.03809523809523818,0.0,0.005000000000000001,0.004714894087716387,0.9429788175432772,0.0,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,78,2026083203,3,0.5,0.2,392,168,inference,42,ZLZ,0.7380952380952381,0.7,0.03809523809523818,0.0,0.005000000000000001,0.004714894087716387,0.9429788175432772,0.0,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,79,2026083203,0,0.25,0.75,154,75,balance,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,79,2026083203,0,0.25,0.75,154,75,balance,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,79,2026083203,0,0.25,0.75,154,75,inference,42,LOO,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,79,2026083203,0,0.25,0.75,154,75,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,79,2026083203,1,0.5,0.8,172,0,balance,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,79,2026083203,1,0.5,0.8,172,0,balance,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,79,2026083203,1,0.5,0.8,172,0,inference,42,LOO,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,79,2026083203,1,0.5,0.8,172,0,inference,42,ZLZ,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,79,2026083203,2,0.75,0.25,75,154,balance,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,500,79,2026083203,2,0.75,0.25,75,154,balance,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,500,79,2026083203,2,0.75,0.25,75,154,inference,42,LOO,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,79,2026083203,2,0.75,0.25,75,154,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.005212654167357999,1.0425308334715995,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,79,2026083203,3,0.5,0.2,172,26,balance,63,LOO,0.8095238095238095,0.7,0.10952380952380958,4.440892098500626e-16,0.003333333333333335,0.0024870163119011046,0.746104893570331,7.691850745534255e-15,0.0,0.19548678470487646,1.0,0.5030270187568459,0.0
main,sbm,500,79,2026083203,3,0.5,0.2,172,26,balance,63,ZLZ,0.7777777777777778,0.7,0.07777777777777783,4.440892098500626e-16,0.003333333333333335,0.0027877339705296702,0.8363201911589007,7.691850745534255e-15,1.0,0.20696826085987063,1.0,0.5434441095935034,0.0
main,sbm,500,79,2026083203,3,0.5,0.2,172,26,inference,42,LOO,0.8333333333333334,0.7,0.13333333333333341,0.0,0.005000000000000001,0.003387533875338753,0.6775067750677505,0.0,0.0,0.2281497042366718,1.0,0.588353886886712,0.0
main,sbm,500,79,2026083203,3,0.5,0.2,172,26,inference,42,ZLZ,0.8095238095238095,0.7,0.10952380952380958,0.0,0.005000000000000001,0.0037608539350699626,0.7521707870139924,0.0,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,80,2026083203,0,0.25,0.75,40,367,balance,63,LOO,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,500,80,2026083203,0,0.25,0.75,40,367,balance,63,ZLZ,0.3968253968253968,0.3,0.09682539682539681,1.1102230246251565e-16,0.003333333333333335,0.0038605645364477932,1.1581693609343375,1.9229626863835637e-15,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,sbm,500,80,2026083203,0,0.25,0.75,40,367,inference,42,LOO,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,80,2026083203,0,0.25,0.75,40,367,inference,42,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,80,2026083203,1,0.5,0.8,104,208,balance,63,LOO,0.7619047619047619,0.7,0.06190476190476191,4.440892098500626e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,7.691850745534255e-15,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
main,sbm,500,80,2026083203,1,0.5,0.8,104,208,balance,63,ZLZ,0.7619047619047619,0.7,0.06190476190476191,4.440892098500626e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,7.691850745534255e-15,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
main,sbm,500,80,2026083203,1,0.5,0.8,104,208,inference,42,LOO,0.8095238095238095,0.7,0.10952380952380958,0.0,0.005000000000000001,0.0037608539350699626,0.7521707870139924,0.0,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,80,2026083203,1,0.5,0.8,104,208,inference,42,ZLZ,0.7857142857142857,0.7,0.08571428571428574,0.0,0.005000000000000001,0.004106520657043305,0.8213041314086609,0.0,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
main,sbm,500,80,2026083203,2,0.75,0.25,367,40,balance,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,80,2026083203,2,0.75,0.25,367,40,balance,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,80,2026083203,2,0.75,0.25,367,40,inference,42,LOO,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,80,2026083203,2,0.75,0.25,367,40,inference,42,ZLZ,0.40476190476190477,0.3,0.10476190476190478,5.551115123125783e-17,0.005000000000000001,0.005876334273546816,1.175266854709363,7.850462293418874e-16,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,80,2026083203,3,0.5,0.2,104,360,balance,63,LOO,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,500,80,2026083203,3,0.5,0.2,104,360,balance,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,80,2026083203,3,0.5,0.2,104,360,inference,42,LOO,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,80,2026083203,3,0.5,0.2,104,360,inference,42,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,81,2026083203,0,0.25,0.75,267,162,balance,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,500,81,2026083203,0,0.25,0.75,267,162,balance,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,81,2026083203,0,0.25,0.75,267,162,inference,42,LOO,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.005212654167357999,1.0425308334715995,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,81,2026083203,0,0.25,0.75,267,162,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,81,2026083203,1,0.5,0.8,72,5,balance,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,81,2026083203,1,0.5,0.8,72,5,balance,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,500,81,2026083203,1,0.5,0.8,72,5,inference,42,LOO,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,81,2026083203,1,0.5,0.8,72,5,inference,42,ZLZ,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968143,1.1199601791936284,7.850462293418874e-16,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,sbm,500,81,2026083203,2,0.75,0.25,162,267,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,81,2026083203,2,0.75,0.25,162,267,balance,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,81,2026083203,2,0.75,0.25,162,267,inference,42,LOO,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,81,2026083203,2,0.75,0.25,162,267,inference,42,ZLZ,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,81,2026083203,3,0.5,0.2,72,198,balance,63,LOO,0.6984126984126984,0.7,-0.0015873015873015817,4.440892098500626e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,7.691850745534255e-15,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,500,81,2026083203,3,0.5,0.2,72,198,balance,63,ZLZ,0.7142857142857143,0.7,0.014285714285714346,-0.011111111111110739,0.0032804232804232816,0.0032916392363396964,1.0034190575293587,0.1939958984157861,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,81,2026083203,3,0.5,0.2,72,198,inference,42,LOO,0.6904761904761905,0.7,-0.00952380952380949,0.0,0.005000000000000001,0.0052126541673580004,1.0425308334716,0.0,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,81,2026083203,3,0.5,0.2,72,198,inference,42,ZLZ,0.6904761904761905,0.7,-0.00952380952380949,0.0,0.005000000000000001,0.0052126541673580004,1.0425308334716,0.0,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,82,2026083203,0,0.25,0.75,448,160,balance,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,82,2026083203,0,0.25,0.75,448,160,balance,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,82,2026083203,0,0.25,0.75,448,160,inference,42,LOO,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,82,2026083203,0,0.25,0.75,448,160,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,82,2026083203,1,0.5,0.8,377,142,balance,63,LOO,0.6984126984126984,0.7,-0.0015873015873015817,4.440892098500626e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,7.691850745534255e-15,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,500,82,2026083203,1,0.5,0.8,377,142,balance,63,ZLZ,0.7142857142857143,0.7,0.014285714285714346,-0.011111111111110739,0.003280423280423282,0.0032916392363396964,1.0034190575293587,0.19399589841578607,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,82,2026083203,1,0.5,0.8,377,142,inference,42,LOO,0.7142857142857143,0.7,0.014285714285714346,0.0,0.005000000000000001,0.004977600796416126,0.995520159283225,0.0,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,82,2026083203,1,0.5,0.8,377,142,inference,42,ZLZ,0.7142857142857143,0.7,0.014285714285714346,-0.016666666666666607,0.0048809523809523825,0.004977600796416126,1.0198011387779378,0.23855936180684806,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,82,2026083203,2,0.75,0.25,160,448,balance,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,500,82,2026083203,2,0.75,0.25,160,448,balance,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,82,2026083203,2,0.75,0.25,160,448,inference,42,LOO,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,82,2026083203,2,0.75,0.25,160,448,inference,42,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,82,2026083203,3,0.5,0.2,377,266,balance,63,LOO,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.003803672006436983,1.1411016019310944,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,500,82,2026083203,3,0.5,0.2,377,266,balance,63,ZLZ,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369835,1.1411016019310944,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,500,82,2026083203,3,0.5,0.2,377,266,inference,42,LOO,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,82,2026083203,3,0.5,0.2,377,266,inference,42,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542006,1.084010840108401,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,83,2026083203,0,0.25,0.75,48,21,balance,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,83,2026083203,0,0.25,0.75,48,21,balance,63,ZLZ,0.3968253968253968,0.3,0.09682539682539681,1.1102230246251565e-16,0.003333333333333335,0.0038605645364477932,1.1581693609343375,1.9229626863835637e-15,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,sbm,500,83,2026083203,0,0.25,0.75,48,21,inference,42,LOO,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,83,2026083203,0,0.25,0.75,48,21,inference,42,ZLZ,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,83,2026083203,1,0.5,0.8,113,187,balance,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,83,2026083203,1,0.5,0.8,113,187,balance,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,83,2026083203,1,0.5,0.8,113,187,inference,42,LOO,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.005212654167357999,1.0425308334715995,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,83,2026083203,1,0.5,0.8,113,187,inference,42,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,83,2026083203,2,0.75,0.25,21,48,balance,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,83,2026083203,2,0.75,0.25,21,48,balance,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,83,2026083203,2,0.75,0.25,21,48,inference,42,LOO,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968143,1.1199601791936284,7.850462293418874e-16,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,sbm,500,83,2026083203,2,0.75,0.25,21,48,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,83,2026083203,3,0.5,0.2,113,51,balance,63,LOO,0.7619047619047619,0.7,0.06190476190476191,4.440892098500626e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,7.691850745534255e-15,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
main,sbm,500,83,2026083203,3,0.5,0.2,113,51,balance,63,ZLZ,0.746031746031746,0.7,0.04603174603174609,4.440892098500626e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,7.691850745534255e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,83,2026083203,3,0.5,0.2,113,51,inference,42,LOO,0.7142857142857143,0.7,0.014285714285714346,0.0,0.005000000000000001,0.004977600796416126,0.995520159283225,0.0,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,83,2026083203,3,0.5,0.2,113,51,inference,42,ZLZ,0.7142857142857143,0.7,0.014285714285714346,0.0,0.005000000000000001,0.004977600796416126,0.995520159283225,0.0,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,84,2026083203,0,0.25,0.75,157,444,balance,63,LOO,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.0027877339705296702,0.8363201911589007,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,500,84,2026083203,0,0.25,0.75,157,444,balance,63,ZLZ,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.0027877339705296702,0.8363201911589007,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,500,84,2026083203,0,0.25,0.75,157,444,inference,42,LOO,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416128,0.9955201592832253,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,84,2026083203,0,0.25,0.75,157,444,inference,42,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,84,2026083203,1,0.5,0.8,397,284,balance,63,LOO,0.6825396825396826,0.7,-0.0174603174603174,4.440892098500626e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,7.691850745534255e-15,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,sbm,500,84,2026083203,1,0.5,0.8,397,284,balance,63,ZLZ,0.6349206349206349,0.7,-0.06507936507936507,-0.011111111111110739,0.003280423280423282,0.0037386519721389158,1.1396858431197656,0.19399589841578607,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,sbm,500,84,2026083203,1,0.5,0.8,397,284,inference,42,LOO,0.6666666666666666,0.7,-0.033333333333333326,0.0,0.005000000000000001,0.005420054200542005,1.0840108401084008,0.0,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,sbm,500,84,2026083203,1,0.5,0.8,397,284,inference,42,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,-0.016666666666666607,0.0048809523809523825,0.005420054200542005,1.1104501288915325,0.23855936180684806,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,sbm,500,84,2026083203,2,0.75,0.25,444,157,balance,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,500,84,2026083203,2,0.75,0.25,444,157,balance,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,84,2026083203,2,0.75,0.25,444,157,inference,42,LOO,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,84,2026083203,2,0.75,0.25,444,157,inference,42,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,84,2026083203,3,0.5,0.2,397,447,balance,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,84,2026083203,3,0.5,0.2,397,447,balance,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,84,2026083203,3,0.5,0.2,397,447,inference,42,LOO,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542006,1.084010840108401,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,84,2026083203,3,0.5,0.2,397,447,inference,42,ZLZ,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968143,1.1199601791936284,7.850462293418874e-16,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,sbm,500,85,2026083203,0,0.25,0.75,278,52,balance,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,85,2026083203,0,0.25,0.75,278,52,balance,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,85,2026083203,0,0.25,0.75,278,52,inference,42,LOO,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,85,2026083203,0,0.25,0.75,278,52,inference,42,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,85,2026083203,1,0.5,0.8,355,62,balance,63,LOO,0.7619047619047619,0.7,0.06190476190476191,4.440892098500626e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,7.691850745534255e-15,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
main,sbm,500,85,2026083203,1,0.5,0.8,355,62,balance,63,ZLZ,0.7619047619047619,0.7,0.06190476190476191,4.440892098500626e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,7.691850745534255e-15,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
main,sbm,500,85,2026083203,1,0.5,0.8,355,62,inference,42,LOO,0.6904761904761905,0.7,-0.00952380952380949,0.0,0.005000000000000001,0.0052126541673580004,1.0425308334716,0.0,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,85,2026083203,1,0.5,0.8,355,62,inference,42,ZLZ,0.7380952380952381,0.7,0.03809523809523818,0.0,0.005000000000000001,0.004714894087716387,0.9429788175432772,0.0,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,85,2026083203,2,0.75,0.25,52,278,balance,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,85,2026083203,2,0.75,0.25,52,278,balance,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,85,2026083203,2,0.75,0.25,52,278,inference,42,LOO,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968143,1.1199601791936284,7.850462293418874e-16,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,sbm,500,85,2026083203,2,0.75,0.25,52,278,inference,42,ZLZ,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968142,1.1199601791936282,7.850462293418874e-16,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
main,sbm,500,85,2026083203,3,0.5,0.2,355,161,balance,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,85,2026083203,3,0.5,0.2,355,161,balance,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,500,85,2026083203,3,0.5,0.2,355,161,inference,42,LOO,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,85,2026083203,3,0.5,0.2,355,161,inference,42,ZLZ,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,86,2026083203,0,0.25,0.75,279,460,balance,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,86,2026083203,0,0.25,0.75,279,460,balance,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,86,2026083203,0,0.25,0.75,279,460,inference,42,LOO,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,86,2026083203,0,0.25,0.75,279,460,inference,42,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,86,2026083203,1,0.5,0.8,462,344,balance,63,LOO,0.5555555555555556,0.7,-0.14444444444444438,4.440892098500626e-16,0.003333333333333335,0.003982477100756672,1.194743130227001,7.691850745534255e-15,0.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,sbm,500,86,2026083203,1,0.5,0.8,462,344,balance,63,ZLZ,0.5714285714285714,0.7,-0.12857142857142856,4.440892098500626e-16,0.003333333333333335,0.003949967083607638,1.1849901250822907,7.691850745534255e-15,0.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,sbm,500,86,2026083203,1,0.5,0.8,462,344,inference,42,LOO,0.5,0.7,-0.19999999999999996,0.0,0.005000000000000001,0.006097560975609756,1.219512195121951,0.0,0.0,0.3060949486318019,1.0,0.9611063088618099,0.0
main,sbm,500,86,2026083203,1,0.5,0.8,462,344,inference,42,ZLZ,0.5476190476190477,0.7,-0.15238095238095228,0.0,0.005000000000000001,0.006042254300094022,1.2084508600188042,0.0,0.0,0.30470360075308056,1.0,0.9318833308045612,0.0
main,sbm,500,86,2026083203,2,0.75,0.25,460,279,balance,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,500,86,2026083203,2,0.75,0.25,460,279,balance,63,ZLZ,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.0027877339705296702,0.8363201911589007,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,500,86,2026083203,2,0.75,0.25,460,279,inference,42,LOO,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,86,2026083203,2,0.75,0.25,460,279,inference,42,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,86,2026083203,3,0.5,0.2,462,170,balance,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,86,2026083203,3,0.5,0.2,462,170,balance,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,86,2026083203,3,0.5,0.2,462,170,inference,42,LOO,0.40476190476190477,0.3,0.10476190476190478,5.551115123125783e-17,0.005000000000000001,0.005876334273546816,1.175266854709363,7.850462293418874e-16,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,86,2026083203,3,0.5,0.2,462,170,inference,42,ZLZ,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968142,1.1199601791936282,7.850462293418874e-16,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
main,sbm,500,87,2026083203,0,0.25,0.75,99,287,balance,63,LOO,0.4126984126984127,0.3,0.11269841269841269,1.1102230246251565e-16,0.003333333333333335,0.003909329562171343,1.1727988686514024,1.9229626863835637e-15,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,sbm,500,87,2026083203,0,0.25,0.75,99,287,balance,63,ZLZ,0.3968253968253968,0.3,0.09682539682539681,1.1102230246251565e-16,0.003333333333333335,0.003860564536447793,1.1581693609343373,1.9229626863835637e-15,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,sbm,500,87,2026083203,0,0.25,0.75,99,287,inference,42,LOO,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,87,2026083203,0,0.25,0.75,99,287,inference,42,ZLZ,0.40476190476190477,0.3,0.10476190476190478,5.551115123125783e-17,0.005000000000000001,0.005876334273546817,1.1752668547093632,7.850462293418874e-16,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,87,2026083203,1,0.5,0.8,236,12,balance,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,87,2026083203,1,0.5,0.8,236,12,balance,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,500,87,2026083203,1,0.5,0.8,236,12,inference,42,LOO,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,87,2026083203,1,0.5,0.8,236,12,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,87,2026083203,2,0.75,0.25,287,99,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,87,2026083203,2,0.75,0.25,287,99,balance,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,87,2026083203,2,0.75,0.25,287,99,inference,42,LOO,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636413,1.1503788507272823,7.850462293418874e-16,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
main,sbm,500,87,2026083203,2,0.75,0.25,287,99,inference,42,ZLZ,0.40476190476190477,0.3,0.10476190476190478,5.551115123125783e-17,0.005000000000000001,0.005876334273546817,1.1752668547093632,7.850462293418874e-16,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,87,2026083203,3,0.5,0.2,236,283,balance,63,LOO,0.7142857142857143,0.7,0.014285714285714346,4.440892098500626e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,7.691850745534255e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,87,2026083203,3,0.5,0.2,236,283,balance,63,ZLZ,0.6984126984126984,0.7,-0.0015873015873015817,4.440892098500626e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,7.691850745534255e-15,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,500,87,2026083203,3,0.5,0.2,236,283,inference,42,LOO,0.7380952380952381,0.7,0.03809523809523818,0.0,0.005000000000000001,0.004714894087716387,0.9429788175432772,0.0,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,87,2026083203,3,0.5,0.2,236,283,inference,42,ZLZ,0.7380952380952381,0.7,0.03809523809523818,0.0,0.005000000000000001,0.004714894087716387,0.9429788175432772,0.0,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,88,2026083203,0,0.25,0.75,72,13,balance,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,88,2026083203,0,0.25,0.75,72,13,balance,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,88,2026083203,0,0.25,0.75,72,13,inference,42,LOO,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,88,2026083203,0,0.25,0.75,72,13,inference,42,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.0044245340412587784,0.8849068082517555,7.850462293418874e-16,1.0,0.2607425191276249,1.0,0.6843972569730632,0.0
main,sbm,500,88,2026083203,1,0.5,0.8,84,486,balance,63,LOO,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.0037386519721389153,1.121595591641674,1.9229626863835637e-15,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,sbm,500,88,2026083203,1,0.5,0.8,84,486,balance,63,ZLZ,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,500,88,2026083203,1,0.5,0.8,84,486,inference,42,LOO,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968143,1.1199601791936284,7.850462293418874e-16,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,sbm,500,88,2026083203,1,0.5,0.8,84,486,inference,42,ZLZ,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,88,2026083203,2,0.75,0.25,13,72,balance,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,500,88,2026083203,2,0.75,0.25,13,72,balance,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,500,88,2026083203,2,0.75,0.25,13,72,inference,42,LOO,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.004424534041258779,0.8849068082517557,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730632,0.0
main,sbm,500,88,2026083203,2,0.75,0.25,13,72,inference,42,ZLZ,0.19047619047619047,0.3,-0.10952380952380952,5.551115123125783e-17,0.005000000000000001,0.0037608539350699626,0.7521707870139924,7.850462293418874e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,88,2026083203,3,0.5,0.2,84,287,balance,63,LOO,0.7301587301587301,0.7,0.030158730158730163,4.440892098500626e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,7.691850745534255e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,88,2026083203,3,0.5,0.2,84,287,balance,63,ZLZ,0.6984126984126984,0.7,-0.0015873015873015817,-0.011111111111110739,0.003280423280423282,0.003397296792074058,1.0356275704870914,0.19399589841578607,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,500,88,2026083203,3,0.5,0.2,84,287,inference,42,LOO,0.7142857142857143,0.7,0.014285714285714346,0.0,0.005000000000000001,0.004977600796416126,0.995520159283225,0.0,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,88,2026083203,3,0.5,0.2,84,287,inference,42,ZLZ,0.7142857142857143,0.7,0.014285714285714346,-0.016666666666666607,0.0048809523809523825,0.004977600796416126,1.0198011387779378,0.23855936180684806,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,89,2026083203,0,0.25,0.75,210,406,balance,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,89,2026083203,0,0.25,0.75,210,406,balance,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,89,2026083203,0,0.25,0.75,210,406,inference,42,LOO,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,89,2026083203,0,0.25,0.75,210,406,inference,42,ZLZ,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,89,2026083203,1,0.5,0.8,55,168,balance,63,LOO,0.6825396825396826,0.7,-0.0174603174603174,4.440892098500626e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,7.691850745534255e-15,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,sbm,500,89,2026083203,1,0.5,0.8,55,168,balance,63,ZLZ,0.7142857142857143,0.7,0.014285714285714346,4.440892098500626e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,7.691850745534255e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,89,2026083203,1,0.5,0.8,55,168,inference,42,LOO,0.7142857142857143,0.7,0.014285714285714346,0.0,0.005000000000000001,0.004977600796416126,0.995520159283225,0.0,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,89,2026083203,1,0.5,0.8,55,168,inference,42,ZLZ,0.6904761904761905,0.7,-0.00952380952380949,0.0,0.005000000000000001,0.0052126541673580004,1.0425308334716,0.0,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,89,2026083203,2,0.75,0.25,406,210,balance,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,89,2026083203,2,0.75,0.25,406,210,balance,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.0032916392363396955,0.9874917709019082,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,89,2026083203,2,0.75,0.25,406,210,inference,42,LOO,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,89,2026083203,2,0.75,0.25,406,210,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,89,2026083203,3,0.5,0.2,55,349,balance,63,LOO,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.003738651972138915,1.121595591641674,1.9229626863835637e-15,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,sbm,500,89,2026083203,3,0.5,0.2,55,349,balance,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,89,2026083203,3,0.5,0.2,55,349,inference,42,LOO,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968142,1.1199601791936282,7.850462293418874e-16,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
main,sbm,500,89,2026083203,3,0.5,0.2,55,349,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,90,2026083203,0,0.25,0.75,445,278,balance,63,LOO,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.003738651972138915,1.121595591641674,1.9229626863835637e-15,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,sbm,500,90,2026083203,0,0.25,0.75,445,278,balance,63,ZLZ,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,500,90,2026083203,0,0.25,0.75,445,278,inference,42,LOO,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542006,1.084010840108401,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,90,2026083203,0,0.25,0.75,445,278,inference,42,ZLZ,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,90,2026083203,1,0.5,0.8,251,276,balance,63,LOO,0.6825396825396826,0.7,-0.0174603174603174,4.440892098500626e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,7.691850745534255e-15,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,sbm,500,90,2026083203,1,0.5,0.8,251,276,balance,63,ZLZ,0.7142857142857143,0.7,0.014285714285714346,4.440892098500626e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,7.691850745534255e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,90,2026083203,1,0.5,0.8,251,276,inference,42,LOO,0.6428571428571429,0.7,-0.05714285714285705,0.0,0.005000000000000001,0.0055998008959681446,1.1199601791936287,0.0,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,sbm,500,90,2026083203,1,0.5,0.8,251,276,inference,42,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,0.0,0.005000000000000001,0.0054200542005420045,1.0840108401084008,0.0,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,sbm,500,90,2026083203,2,0.75,0.25,278,445,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,90,2026083203,2,0.75,0.25,278,445,balance,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,90,2026083203,2,0.75,0.25,278,445,inference,42,LOO,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,90,2026083203,2,0.75,0.25,278,445,inference,42,ZLZ,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,90,2026083203,3,0.5,0.2,251,107,balance,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,500,90,2026083203,3,0.5,0.2,251,107,balance,63,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,500,90,2026083203,3,0.5,0.2,251,107,inference,42,LOO,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,90,2026083203,3,0.5,0.2,251,107,inference,42,ZLZ,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,91,2026083203,0,0.25,0.75,385,403,balance,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,91,2026083203,0,0.25,0.75,385,403,balance,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,91,2026083203,0,0.25,0.75,385,403,inference,42,LOO,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,91,2026083203,0,0.25,0.75,385,403,inference,42,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,91,2026083203,1,0.5,0.8,453,150,balance,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,91,2026083203,1,0.5,0.8,453,150,balance,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,91,2026083203,1,0.5,0.8,453,150,inference,42,LOO,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,91,2026083203,1,0.5,0.8,453,150,inference,42,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,91,2026083203,2,0.75,0.25,403,385,balance,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,500,91,2026083203,2,0.75,0.25,403,385,balance,63,ZLZ,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.00278773397052967,0.8363201911589005,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,500,91,2026083203,2,0.75,0.25,403,385,inference,42,LOO,0.19047619047619047,0.3,-0.10952380952380952,5.551115123125783e-17,0.005000000000000001,0.0037608539350699626,0.7521707870139924,7.850462293418874e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,91,2026083203,2,0.75,0.25,403,385,inference,42,ZLZ,0.16666666666666666,0.3,-0.13333333333333333,5.551115123125783e-17,0.005000000000000001,0.003387533875338754,0.6775067750677507,7.850462293418874e-16,0.0,0.22814970423667186,1.0,0.5883538868867121,0.0
main,sbm,500,91,2026083203,3,0.5,0.2,453,348,balance,63,LOO,0.6507936507936508,0.7,-0.04920634920634914,4.440892098500626e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,7.691850745534255e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,91,2026083203,3,0.5,0.2,453,348,balance,63,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,4.440892098500626e-16,0.003333333333333335,0.003584229390681003,1.0752688172043006,7.691850745534255e-15,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
main,sbm,500,91,2026083203,3,0.5,0.2,453,348,inference,42,LOO,0.7380952380952381,0.7,0.03809523809523818,0.0,0.005000000000000001,0.004714894087716387,0.9429788175432772,0.0,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,91,2026083203,3,0.5,0.2,453,348,inference,42,ZLZ,0.6904761904761905,0.7,-0.00952380952380949,0.0,0.005000000000000001,0.0052126541673580004,1.0425308334716,0.0,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,92,2026083203,0,0.25,0.75,319,371,balance,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,92,2026083203,0,0.25,0.75,319,371,balance,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,92,2026083203,0,0.25,0.75,319,371,inference,42,LOO,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,92,2026083203,0,0.25,0.75,319,371,inference,42,ZLZ,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,92,2026083203,1,0.5,0.8,220,432,balance,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,500,92,2026083203,1,0.5,0.8,220,432,balance,63,ZLZ,0.20634920634920634,0.3,-0.09365079365079365,1.1102230246251565e-16,0.003333333333333335,0.0026414388933590164,0.7924316680077046,1.9229626863835637e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
main,sbm,500,92,2026083203,1,0.5,0.8,220,432,inference,42,LOO,0.19047619047619047,0.3,-0.10952380952380952,5.551115123125783e-17,0.005000000000000001,0.0037608539350699618,0.7521707870139922,7.850462293418874e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,92,2026083203,1,0.5,0.8,220,432,inference,42,ZLZ,0.16666666666666666,0.3,-0.13333333333333333,5.551115123125783e-17,0.005000000000000001,0.003387533875338754,0.6775067750677507,7.850462293418874e-16,0.0,0.22814970423667186,1.0,0.5883538868867121,0.0
main,sbm,500,92,2026083203,2,0.75,0.25,371,319,balance,63,LOO,0.1746031746031746,0.3,-0.1253968253968254,1.1102230246251565e-16,0.003333333333333335,0.0023244662261559345,0.69733986784678,1.9229626863835637e-15,0.0,0.18899038375401322,1.0,0.48224778039458777,0.0
main,sbm,500,92,2026083203,2,0.75,0.25,371,319,balance,63,ZLZ,0.19047619047619047,0.3,-0.10952380952380952,1.1102230246251565e-16,0.003333333333333335,0.002487016311901105,0.7461048935703312,1.9229626863835637e-15,0.0,0.19548678470487635,1.0,0.5030270187568459,0.0
main,sbm,500,92,2026083203,2,0.75,0.25,371,319,inference,42,LOO,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,92,2026083203,2,0.75,0.25,371,319,inference,42,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,92,2026083203,3,0.5,0.2,220,472,balance,63,LOO,0.6825396825396826,0.7,-0.0174603174603174,4.440892098500626e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,7.691850745534255e-15,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,sbm,500,92,2026083203,3,0.5,0.2,220,472,balance,63,ZLZ,0.6349206349206349,0.7,-0.06507936507936507,-0.011111111111110739,0.003280423280423282,0.003738651972138915,1.1396858431197654,0.19399589841578607,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,sbm,500,92,2026083203,3,0.5,0.2,220,472,inference,42,LOO,0.6428571428571429,0.7,-0.05714285714285705,0.0,0.005000000000000001,0.005599800895968143,1.1199601791936284,0.0,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,sbm,500,92,2026083203,3,0.5,0.2,220,472,inference,42,ZLZ,0.6428571428571429,0.7,-0.05714285714285705,-0.016666666666666607,0.0048809523809523825,0.005599800895968143,1.1472762811251802,0.23855936180684806,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,sbm,500,93,2026083203,0,0.25,0.75,37,490,balance,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,93,2026083203,0,0.25,0.75,37,490,balance,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,93,2026083203,0,0.25,0.75,37,490,inference,42,LOO,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,93,2026083203,0,0.25,0.75,37,490,inference,42,ZLZ,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,93,2026083203,1,0.5,0.8,368,96,balance,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,93,2026083203,1,0.5,0.8,368,96,balance,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,93,2026083203,1,0.5,0.8,368,96,inference,42,LOO,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,93,2026083203,1,0.5,0.8,368,96,inference,42,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,93,2026083203,2,0.75,0.25,490,37,balance,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,93,2026083203,2,0.75,0.25,490,37,balance,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,93,2026083203,2,0.75,0.25,490,37,inference,42,LOO,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,93,2026083203,2,0.75,0.25,490,37,inference,42,ZLZ,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,93,2026083203,3,0.5,0.2,368,406,balance,63,LOO,0.6349206349206349,0.7,-0.06507936507936507,4.440892098500626e-16,0.003333333333333335,0.0037386519721389153,1.121595591641674,7.691850745534255e-15,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,sbm,500,93,2026083203,3,0.5,0.2,368,406,balance,63,ZLZ,0.6349206349206349,0.7,-0.06507936507936507,4.440892098500626e-16,0.003333333333333335,0.0037386519721389153,1.121595591641674,7.691850745534255e-15,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,sbm,500,93,2026083203,3,0.5,0.2,368,406,inference,42,LOO,0.6666666666666666,0.7,-0.033333333333333326,0.0,0.005000000000000001,0.005420054200542005,1.0840108401084008,0.0,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,sbm,500,93,2026083203,3,0.5,0.2,368,406,inference,42,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,0.0,0.005000000000000001,0.0054200542005420045,1.0840108401084008,0.0,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,sbm,500,94,2026083203,0,0.25,0.75,215,193,balance,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,94,2026083203,0,0.25,0.75,215,193,balance,63,ZLZ,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.00278773397052967,0.8363201911589005,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,500,94,2026083203,0,0.25,0.75,215,193,inference,42,LOO,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043305,0.8213041314086609,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,94,2026083203,0,0.25,0.75,215,193,inference,42,ZLZ,0.19047619047619047,0.3,-0.10952380952380952,5.551115123125783e-17,0.005000000000000001,0.0037608539350699626,0.7521707870139924,7.850462293418874e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,94,2026083203,1,0.5,0.8,413,444,balance,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,500,94,2026083203,1,0.5,0.8,413,444,balance,63,ZLZ,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.00278773397052967,0.8363201911589005,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,500,94,2026083203,1,0.5,0.8,413,444,inference,42,LOO,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716389,0.9429788175432775,7.850462293418874e-16,1.0,0.2691621926043605,1.0,0.7145655002760549,0.0
main,sbm,500,94,2026083203,1,0.5,0.8,413,444,inference,42,ZLZ,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043305,0.8213041314086609,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,94,2026083203,2,0.75,0.25,193,215,balance,63,LOO,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.00278773397052967,0.8363201911589005,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,500,94,2026083203,2,0.75,0.25,193,215,balance,63,ZLZ,0.20634920634920634,0.3,-0.09365079365079365,1.1102230246251565e-16,0.003333333333333335,0.0026414388933590164,0.7924316680077046,1.9229626863835637e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
main,sbm,500,94,2026083203,2,0.75,0.25,193,215,inference,42,LOO,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,94,2026083203,2,0.75,0.25,193,215,inference,42,ZLZ,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043305,0.8213041314086609,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,94,2026083203,3,0.5,0.2,413,362,balance,63,LOO,0.7936507936507936,0.7,0.09365079365079365,4.440892098500626e-16,0.003333333333333335,0.002641438893359016,0.7924316680077045,7.691850745534255e-15,1.0,0.20146442600338665,1.0,0.5234144786109524,0.0
main,sbm,500,94,2026083203,3,0.5,0.2,413,362,balance,63,ZLZ,0.7936507936507936,0.7,0.09365079365079365,4.440892098500626e-16,0.003333333333333335,0.002641438893359016,0.7924316680077045,7.691850745534255e-15,1.0,0.20146442600338665,1.0,0.5234144786109524,0.0
main,sbm,500,94,2026083203,3,0.5,0.2,413,362,inference,42,LOO,0.7619047619047619,0.7,0.06190476190476191,0.0,0.005000000000000001,0.004424534041258779,0.8849068082517557,0.0,1.0,0.2607425191276249,1.0,0.6843972569730633,0.0
main,sbm,500,94,2026083203,3,0.5,0.2,413,362,inference,42,ZLZ,0.7857142857142857,0.7,0.08571428571428574,0.0,0.005000000000000001,0.004106520657043305,0.8213041314086609,0.0,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
main,sbm,500,95,2026083203,0,0.25,0.75,166,201,balance,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,95,2026083203,0,0.25,0.75,166,201,balance,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,95,2026083203,0,0.25,0.75,166,201,inference,42,LOO,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,95,2026083203,0,0.25,0.75,166,201,inference,42,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416128,0.9955201592832253,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,95,2026083203,1,0.5,0.8,306,294,balance,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.0032916392363396955,0.9874917709019082,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,95,2026083203,1,0.5,0.8,306,294,balance,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,95,2026083203,1,0.5,0.8,306,294,inference,42,LOO,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,95,2026083203,1,0.5,0.8,306,294,inference,42,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,95,2026083203,2,0.75,0.25,201,166,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,95,2026083203,2,0.75,0.25,201,166,balance,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,95,2026083203,2,0.75,0.25,201,166,inference,42,LOO,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043305,0.8213041314086609,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,95,2026083203,2,0.75,0.25,201,166,inference,42,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,95,2026083203,3,0.5,0.2,306,151,balance,63,LOO,0.6984126984126984,0.7,-0.0015873015873015817,4.440892098500626e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,7.691850745534255e-15,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,500,95,2026083203,3,0.5,0.2,306,151,balance,63,ZLZ,0.6984126984126984,0.7,-0.0015873015873015817,-0.011111111111110739,0.003280423280423282,0.0033972967920740584,1.0356275704870914,0.19399589841578607,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,500,95,2026083203,3,0.5,0.2,306,151,inference,42,LOO,0.6666666666666666,0.7,-0.033333333333333326,0.0,0.005000000000000001,0.005420054200542005,1.0840108401084008,0.0,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,sbm,500,95,2026083203,3,0.5,0.2,306,151,inference,42,ZLZ,0.6428571428571429,0.7,-0.05714285714285705,0.0,0.005000000000000001,0.005599800895968143,1.1199601791936284,0.0,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,sbm,500,96,2026083203,0,0.25,0.75,394,360,balance,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,500,96,2026083203,0,0.25,0.75,394,360,balance,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,96,2026083203,0,0.25,0.75,394,360,inference,42,LOO,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,96,2026083203,0,0.25,0.75,394,360,inference,42,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.0044245340412587784,0.8849068082517555,7.850462293418874e-16,1.0,0.2607425191276249,1.0,0.6843972569730632,0.0
main,sbm,500,96,2026083203,1,0.5,0.8,197,44,balance,63,LOO,0.3968253968253968,0.3,0.09682539682539681,1.1102230246251565e-16,0.003333333333333335,0.0038605645364477924,1.158169360934337,1.9229626863835637e-15,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,sbm,500,96,2026083203,1,0.5,0.8,197,44,balance,63,ZLZ,0.3968253968253968,0.3,0.09682539682539681,1.1102230246251565e-16,0.003333333333333335,0.0038605645364477924,1.158169360934337,1.9229626863835637e-15,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,sbm,500,96,2026083203,1,0.5,0.8,197,44,inference,42,LOO,0.4523809523809524,0.3,0.1523809523809524,5.551115123125783e-17,0.005000000000000001,0.006042254300094022,1.2084508600188042,7.850462293418874e-16,0.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,sbm,500,96,2026083203,1,0.5,0.8,197,44,inference,42,ZLZ,0.4523809523809524,0.3,0.1523809523809524,5.551115123125783e-17,0.005000000000000001,0.006042254300094022,1.2084508600188042,7.850462293418874e-16,0.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,sbm,500,96,2026083203,2,0.75,0.25,360,394,balance,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,96,2026083203,2,0.75,0.25,360,394,balance,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810044,1.0752688172043008,1.9229626863835637e-15,1.0,0.23467994893661173,1.0,0.6754836868330654,0.0
main,sbm,500,96,2026083203,2,0.75,0.25,360,394,inference,42,LOO,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,96,2026083203,2,0.75,0.25,360,394,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.005212654167357999,1.0425308334715995,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,96,2026083203,3,0.5,0.2,197,393,balance,63,LOO,0.5714285714285714,0.7,-0.12857142857142856,4.440892098500626e-16,0.003333333333333335,0.003949967083607638,1.1849901250822907,7.691850745534255e-15,0.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,sbm,500,96,2026083203,3,0.5,0.2,197,393,balance,63,ZLZ,0.5555555555555556,0.7,-0.14444444444444438,-0.011111111111110739,0.003280423280423282,0.003982477100756672,1.2140131807145333,0.19399589841578607,0.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,sbm,500,96,2026083203,3,0.5,0.2,197,393,inference,42,LOO,0.5952380952380952,0.7,-0.10476190476190472,0.0,0.005000000000000001,0.0058763342735468176,1.1752668547093632,0.0,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,96,2026083203,3,0.5,0.2,197,393,inference,42,ZLZ,0.5238095238095238,0.7,-0.17619047619047612,-0.016666666666666607,0.0048809523809523825,0.006083734306730822,1.246423614061924,0.23855936180684806,0.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,sbm,500,97,2026083203,0,0.25,0.75,473,467,balance,63,LOO,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.003738651972138915,1.121595591641674,1.9229626863835637e-15,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,sbm,500,97,2026083203,0,0.25,0.75,473,467,balance,63,ZLZ,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.003738651972138915,1.121595591641674,1.9229626863835637e-15,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,sbm,500,97,2026083203,0,0.25,0.75,473,467,inference,42,LOO,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,97,2026083203,0,0.25,0.75,473,467,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,97,2026083203,1,0.5,0.8,106,469,balance,63,LOO,0.6666666666666666,0.7,-0.033333333333333326,4.440892098500626e-16,0.003333333333333335,0.003584229390681003,1.0752688172043006,7.691850745534255e-15,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
main,sbm,500,97,2026083203,1,0.5,0.8,106,469,balance,63,ZLZ,0.6825396825396826,0.7,-0.0174603174603174,4.440892098500626e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,7.691850745534255e-15,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,sbm,500,97,2026083203,1,0.5,0.8,106,469,inference,42,LOO,0.6904761904761905,0.7,-0.00952380952380949,0.0,0.005000000000000001,0.0052126541673580004,1.0425308334716,0.0,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,97,2026083203,1,0.5,0.8,106,469,inference,42,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,0.0,0.005000000000000001,0.005420054200542005,1.0840108401084008,0.0,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,sbm,500,97,2026083203,2,0.75,0.25,467,473,balance,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,97,2026083203,2,0.75,0.25,467,473,balance,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,97,2026083203,2,0.75,0.25,467,473,inference,42,LOO,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,97,2026083203,2,0.75,0.25,467,473,inference,42,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,97,2026083203,3,0.5,0.2,106,79,balance,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,97,2026083203,3,0.5,0.2,106,79,balance,63,ZLZ,0.3968253968253968,0.3,0.09682539682539681,1.1102230246251565e-16,0.003333333333333335,0.0038605645364477924,1.158169360934337,1.9229626863835637e-15,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,sbm,500,97,2026083203,3,0.5,0.2,106,79,inference,42,LOO,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,97,2026083203,3,0.5,0.2,106,79,inference,42,ZLZ,0.42857142857142855,0.3,0.12857142857142856,5.551115123125783e-17,0.005000000000000001,0.005973120955699353,1.1946241911398705,7.850462293418874e-16,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,sbm,500,98,2026083203,0,0.25,0.75,225,429,balance,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,98,2026083203,0,0.25,0.75,225,429,balance,63,ZLZ,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.0037386519721389153,1.121595591641674,1.9229626863835637e-15,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,sbm,500,98,2026083203,0,0.25,0.75,225,429,inference,42,LOO,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,98,2026083203,0,0.25,0.75,225,429,inference,42,ZLZ,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,98,2026083203,1,0.5,0.8,328,269,balance,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,98,2026083203,1,0.5,0.8,328,269,balance,63,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,500,98,2026083203,1,0.5,0.8,328,269,inference,42,LOO,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,98,2026083203,1,0.5,0.8,328,269,inference,42,ZLZ,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,98,2026083203,2,0.75,0.25,429,225,balance,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,98,2026083203,2,0.75,0.25,429,225,balance,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,98,2026083203,2,0.75,0.25,429,225,inference,42,LOO,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043305,0.8213041314086609,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,98,2026083203,2,0.75,0.25,429,225,inference,42,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,98,2026083203,3,0.5,0.2,328,192,balance,63,LOO,0.6507936507936508,0.7,-0.04920634920634914,4.440892098500626e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,7.691850745534255e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,98,2026083203,3,0.5,0.2,328,192,balance,63,ZLZ,0.6984126984126984,0.7,-0.0015873015873015817,-0.011111111111110739,0.003280423280423282,0.0033972967920740584,1.0356275704870914,0.19399589841578607,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,500,98,2026083203,3,0.5,0.2,328,192,inference,42,LOO,0.6666666666666666,0.7,-0.033333333333333326,0.0,0.005000000000000001,0.005420054200542005,1.0840108401084008,0.0,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,sbm,500,98,2026083203,3,0.5,0.2,328,192,inference,42,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,-0.016666666666666607,0.0048809523809523825,0.005420054200542005,1.1104501288915325,0.23855936180684806,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,sbm,500,99,2026083203,0,0.25,0.75,397,11,balance,63,LOO,0.3968253968253968,0.3,0.09682539682539681,1.1102230246251565e-16,0.003333333333333335,0.003860564536447793,1.1581693609343373,1.9229626863835637e-15,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,sbm,500,99,2026083203,0,0.25,0.75,397,11,balance,63,ZLZ,0.3968253968253968,0.3,0.09682539682539681,1.1102230246251565e-16,0.003333333333333335,0.0038605645364477932,1.1581693609343375,1.9229626863835637e-15,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,sbm,500,99,2026083203,0,0.25,0.75,397,11,inference,42,LOO,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968143,1.1199601791936284,7.850462293418874e-16,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,sbm,500,99,2026083203,0,0.25,0.75,397,11,inference,42,ZLZ,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968143,1.1199601791936284,7.850462293418874e-16,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,sbm,500,99,2026083203,1,0.5,0.8,300,380,balance,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,500,99,2026083203,1,0.5,0.8,300,380,balance,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,99,2026083203,1,0.5,0.8,300,380,inference,42,LOO,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,99,2026083203,1,0.5,0.8,300,380,inference,42,ZLZ,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,99,2026083203,2,0.75,0.25,11,397,balance,63,LOO,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.0037386519721389158,1.1215955916416742,1.9229626863835637e-15,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,sbm,500,99,2026083203,2,0.75,0.25,11,397,balance,63,ZLZ,0.3968253968253968,0.3,0.09682539682539681,1.1102230246251565e-16,0.003333333333333335,0.0038605645364477924,1.158169360934337,1.9229626863835637e-15,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,sbm,500,99,2026083203,2,0.75,0.25,11,397,inference,42,LOO,0.42857142857142855,0.3,0.12857142857142856,5.551115123125783e-17,0.005000000000000001,0.005973120955699353,1.1946241911398705,7.850462293418874e-16,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,sbm,500,99,2026083203,2,0.75,0.25,11,397,inference,42,ZLZ,0.4523809523809524,0.3,0.1523809523809524,5.551115123125783e-17,0.005000000000000001,0.006042254300094022,1.2084508600188042,7.850462293418874e-16,0.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,sbm,500,99,2026083203,3,0.5,0.2,300,224,balance,63,LOO,0.746031746031746,0.7,0.04603174603174609,4.440892098500626e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,7.691850745534255e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,99,2026083203,3,0.5,0.2,300,224,balance,63,ZLZ,0.746031746031746,0.7,0.04603174603174609,4.440892098500626e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,7.691850745534255e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,99,2026083203,3,0.5,0.2,300,224,inference,42,LOO,0.8095238095238095,0.7,0.10952380952380958,0.0,0.005000000000000001,0.0037608539350699618,0.7521707870139922,0.0,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,99,2026083203,3,0.5,0.2,300,224,inference,42,ZLZ,0.8095238095238095,0.7,0.10952380952380958,0.0,0.005000000000000001,0.0037608539350699626,0.7521707870139924,0.0,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,100,2026083203,0,0.25,0.75,316,164,balance,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,100,2026083203,0,0.25,0.75,316,164,balance,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.0032916392363396964,0.9874917709019084,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,100,2026083203,0,0.25,0.75,316,164,inference,42,LOO,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542006,1.084010840108401,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,100,2026083203,0,0.25,0.75,316,164,inference,42,ZLZ,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043305,0.8213041314086609,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,100,2026083203,1,0.5,0.8,247,126,balance,63,LOO,0.6666666666666666,0.7,-0.033333333333333326,4.440892098500626e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,7.691850745534255e-15,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,sbm,500,100,2026083203,1,0.5,0.8,247,126,balance,63,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,4.440892098500626e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,7.691850745534255e-15,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,sbm,500,100,2026083203,1,0.5,0.8,247,126,inference,42,LOO,0.6904761904761905,0.7,-0.00952380952380949,0.0,0.005000000000000001,0.0052126541673580004,1.0425308334716,0.0,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,100,2026083203,1,0.5,0.8,247,126,inference,42,ZLZ,0.7142857142857143,0.7,0.014285714285714346,0.0,0.005000000000000001,0.004977600796416126,0.995520159283225,0.0,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,100,2026083203,2,0.75,0.25,164,316,balance,63,LOO,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.0037386519721389158,1.1215955916416742,1.9229626863835637e-15,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,sbm,500,100,2026083203,2,0.75,0.25,164,316,balance,63,ZLZ,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,500,100,2026083203,2,0.75,0.25,164,316,inference,42,LOO,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968143,1.1199601791936284,7.850462293418874e-16,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,sbm,500,100,2026083203,2,0.75,0.25,164,316,inference,42,ZLZ,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,100,2026083203,3,0.5,0.2,247,283,balance,63,LOO,0.4126984126984127,0.3,0.11269841269841269,1.1102230246251565e-16,0.003333333333333335,0.003909329562171343,1.1727988686514024,1.9229626863835637e-15,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,sbm,500,100,2026083203,3,0.5,0.2,247,283,balance,63,ZLZ,0.42857142857142855,0.3,0.12857142857142856,1.1102230246251565e-16,0.003333333333333335,0.003949967083607637,1.1849901250822905,1.9229626863835637e-15,0.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,sbm,500,100,2026083203,3,0.5,0.2,247,283,inference,42,LOO,0.42857142857142855,0.3,0.12857142857142856,5.551115123125783e-17,0.005000000000000001,0.005973120955699353,1.1946241911398705,7.850462293418874e-16,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,sbm,500,100,2026083203,3,0.5,0.2,247,283,inference,42,ZLZ,0.40476190476190477,0.3,0.10476190476190478,5.551115123125783e-17,0.005000000000000001,0.0058763342735468176,1.1752668547093632,7.850462293418874e-16,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,101,2026083203,0,0.25,0.75,229,63,balance,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,101,2026083203,0,0.25,0.75,229,63,balance,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,101,2026083203,0,0.25,0.75,229,63,inference,42,LOO,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,101,2026083203,0,0.25,0.75,229,63,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,101,2026083203,1,0.5,0.8,113,142,balance,63,LOO,0.6666666666666666,0.7,-0.033333333333333326,4.440892098500626e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,7.691850745534255e-15,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,sbm,500,101,2026083203,1,0.5,0.8,113,142,balance,63,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,4.440892098500626e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,7.691850745534255e-15,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,sbm,500,101,2026083203,1,0.5,0.8,113,142,inference,42,LOO,0.6904761904761905,0.7,-0.00952380952380949,0.0,0.005000000000000001,0.0052126541673580004,1.0425308334716,0.0,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,101,2026083203,1,0.5,0.8,113,142,inference,42,ZLZ,0.6904761904761905,0.7,-0.00952380952380949,0.0,0.005000000000000001,0.0052126541673580004,1.0425308334716,0.0,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,101,2026083203,2,0.75,0.25,63,229,balance,63,LOO,0.3968253968253968,0.3,0.09682539682539681,1.1102230246251565e-16,0.003333333333333335,0.0038605645364477932,1.1581693609343375,1.9229626863835637e-15,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,sbm,500,101,2026083203,2,0.75,0.25,63,229,balance,63,ZLZ,0.42857142857142855,0.3,0.12857142857142856,1.1102230246251565e-16,0.003333333333333335,0.003949967083607637,1.1849901250822905,1.9229626863835637e-15,0.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,sbm,500,101,2026083203,2,0.75,0.25,63,229,inference,42,LOO,0.42857142857142855,0.3,0.12857142857142856,5.551115123125783e-17,0.005000000000000001,0.005973120955699353,1.1946241911398705,7.850462293418874e-16,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,sbm,500,101,2026083203,2,0.75,0.25,63,229,inference,42,ZLZ,0.4523809523809524,0.3,0.1523809523809524,5.551115123125783e-17,0.005000000000000001,0.006042254300094022,1.2084508600188042,7.850462293418874e-16,0.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,sbm,500,101,2026083203,3,0.5,0.2,113,120,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,101,2026083203,3,0.5,0.2,113,120,balance,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,101,2026083203,3,0.5,0.2,113,120,inference,42,LOO,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043305,0.8213041314086609,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,101,2026083203,3,0.5,0.2,113,120,inference,42,ZLZ,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716389,0.9429788175432775,7.850462293418874e-16,1.0,0.2691621926043605,1.0,0.7145655002760549,0.0
main,sbm,500,102,2026083203,0,0.25,0.75,108,154,balance,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,102,2026083203,0,0.25,0.75,108,154,balance,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,102,2026083203,0,0.25,0.75,108,154,inference,42,LOO,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,102,2026083203,0,0.25,0.75,108,154,inference,42,ZLZ,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,102,2026083203,1,0.5,0.8,131,320,balance,63,LOO,0.7142857142857143,0.7,0.014285714285714346,4.440892098500626e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,7.691850745534255e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,102,2026083203,1,0.5,0.8,131,320,balance,63,ZLZ,0.6984126984126984,0.7,-0.0015873015873015817,4.440892098500626e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,7.691850745534255e-15,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,500,102,2026083203,1,0.5,0.8,131,320,inference,42,LOO,0.6666666666666666,0.7,-0.033333333333333326,0.0,0.005000000000000001,0.005420054200542005,1.0840108401084008,0.0,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,sbm,500,102,2026083203,1,0.5,0.8,131,320,inference,42,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,0.0,0.005000000000000001,0.005420054200542005,1.0840108401084008,0.0,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,sbm,500,102,2026083203,2,0.75,0.25,154,108,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,102,2026083203,2,0.75,0.25,154,108,balance,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,102,2026083203,2,0.75,0.25,154,108,inference,42,LOO,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,102,2026083203,2,0.75,0.25,154,108,inference,42,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,102,2026083203,3,0.5,0.2,131,146,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,102,2026083203,3,0.5,0.2,131,146,balance,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.003494826843521161,1.0484480530563478,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,102,2026083203,3,0.5,0.2,131,146,inference,42,LOO,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,102,2026083203,3,0.5,0.2,131,146,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,103,2026083203,0,0.25,0.75,443,94,balance,63,LOO,0.20634920634920634,0.3,-0.09365079365079365,1.1102230246251565e-16,0.003333333333333335,0.0026414388933590164,0.7924316680077046,1.9229626863835637e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
main,sbm,500,103,2026083203,0,0.25,0.75,443,94,balance,63,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,500,103,2026083203,0,0.25,0.75,443,94,inference,42,LOO,0.19047619047619047,0.3,-0.10952380952380952,5.551115123125783e-17,0.005000000000000001,0.0037608539350699626,0.7521707870139924,7.850462293418874e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,103,2026083203,0,0.25,0.75,443,94,inference,42,ZLZ,0.16666666666666666,0.3,-0.13333333333333333,5.551115123125783e-17,0.005000000000000001,0.003387533875338754,0.6775067750677507,7.850462293418874e-16,0.0,0.22814970423667186,1.0,0.5883538868867121,0.0
main,sbm,500,103,2026083203,1,0.5,0.8,311,496,balance,63,LOO,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,500,103,2026083203,1,0.5,0.8,311,496,balance,63,ZLZ,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,500,103,2026083203,1,0.5,0.8,311,496,inference,42,LOO,0.4523809523809524,0.3,0.1523809523809524,5.551115123125783e-17,0.005000000000000001,0.006042254300094022,1.2084508600188042,7.850462293418874e-16,0.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,sbm,500,103,2026083203,1,0.5,0.8,311,496,inference,42,ZLZ,0.40476190476190477,0.3,0.10476190476190478,5.551115123125783e-17,0.005000000000000001,0.005876334273546817,1.1752668547093632,7.850462293418874e-16,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,103,2026083203,2,0.75,0.25,94,443,balance,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,103,2026083203,2,0.75,0.25,94,443,balance,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,103,2026083203,2,0.75,0.25,94,443,inference,42,LOO,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,103,2026083203,2,0.75,0.25,94,443,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,103,2026083203,3,0.5,0.2,311,383,balance,63,LOO,0.7301587301587301,0.7,0.030158730158730163,4.440892098500626e-16,0.003333333333333335,0.0031778541763180777,0.9533562528954229,7.691850745534255e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,103,2026083203,3,0.5,0.2,311,383,balance,63,ZLZ,0.7301587301587301,0.7,0.030158730158730163,-0.011111111111110739,0.003280423280423282,0.0031778541763180785,0.9687329666518009,0.19399589841578607,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,103,2026083203,3,0.5,0.2,311,383,inference,42,LOO,0.7857142857142857,0.7,0.08571428571428574,0.0,0.005000000000000001,0.004106520657043305,0.8213041314086609,0.0,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
main,sbm,500,103,2026083203,3,0.5,0.2,311,383,inference,42,ZLZ,0.8095238095238095,0.7,0.10952380952380958,-0.016666666666666607,0.0048809523809523825,0.0037608539350699626,0.7705164159655531,0.23855936180684806,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,104,2026083203,0,0.25,0.75,387,261,balance,63,LOO,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,500,104,2026083203,0,0.25,0.75,387,261,balance,63,ZLZ,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369835,1.1411016019310944,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,500,104,2026083203,0,0.25,0.75,387,261,inference,42,LOO,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968142,1.1199601791936282,7.850462293418874e-16,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
main,sbm,500,104,2026083203,0,0.25,0.75,387,261,inference,42,ZLZ,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,104,2026083203,1,0.5,0.8,366,128,balance,63,LOO,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,500,104,2026083203,1,0.5,0.8,366,128,balance,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,104,2026083203,1,0.5,0.8,366,128,inference,42,LOO,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,104,2026083203,1,0.5,0.8,366,128,inference,42,ZLZ,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968143,1.1199601791936284,7.850462293418874e-16,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,sbm,500,104,2026083203,2,0.75,0.25,261,387,balance,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,104,2026083203,2,0.75,0.25,261,387,balance,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,104,2026083203,2,0.75,0.25,261,387,inference,42,LOO,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416128,0.9955201592832253,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,104,2026083203,2,0.75,0.25,261,387,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,104,2026083203,3,0.5,0.2,366,213,balance,63,LOO,0.6349206349206349,0.7,-0.06507936507936507,4.440892098500626e-16,0.003333333333333335,0.003738651972138915,1.121595591641674,7.691850745534255e-15,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,sbm,500,104,2026083203,3,0.5,0.2,366,213,balance,63,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,4.440892098500626e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,7.691850745534255e-15,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,sbm,500,104,2026083203,3,0.5,0.2,366,213,inference,42,LOO,0.5952380952380952,0.7,-0.10476190476190472,0.0,0.005000000000000001,0.0058763342735468176,1.1752668547093632,0.0,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,104,2026083203,3,0.5,0.2,366,213,inference,42,ZLZ,0.6428571428571429,0.7,-0.05714285714285705,0.0,0.005000000000000001,0.005599800895968143,1.1199601791936284,0.0,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,sbm,500,105,2026083203,0,0.25,0.75,137,124,balance,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,500,105,2026083203,0,0.25,0.75,137,124,balance,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.0032916392363396964,0.9874917709019084,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,105,2026083203,0,0.25,0.75,137,124,inference,42,LOO,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.005212654167357999,1.0425308334715995,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,105,2026083203,0,0.25,0.75,137,124,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,105,2026083203,1,0.5,0.8,90,405,balance,63,LOO,0.6349206349206349,0.7,-0.06507936507936507,4.440892098500626e-16,0.003333333333333335,0.0037386519721389158,1.1215955916416742,7.691850745534255e-15,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
main,sbm,500,105,2026083203,1,0.5,0.8,90,405,balance,63,ZLZ,0.6825396825396826,0.7,-0.0174603174603174,4.440892098500626e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,7.691850745534255e-15,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,sbm,500,105,2026083203,1,0.5,0.8,90,405,inference,42,LOO,0.7380952380952381,0.7,0.03809523809523818,0.0,0.005000000000000001,0.004714894087716387,0.9429788175432772,0.0,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,105,2026083203,1,0.5,0.8,90,405,inference,42,ZLZ,0.7380952380952381,0.7,0.03809523809523818,0.0,0.005000000000000001,0.004714894087716387,0.9429788175432772,0.0,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,105,2026083203,2,0.75,0.25,124,137,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,105,2026083203,2,0.75,0.25,124,137,balance,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,105,2026083203,2,0.75,0.25,124,137,inference,42,LOO,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968143,1.1199601791936284,7.850462293418874e-16,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,sbm,500,105,2026083203,2,0.75,0.25,124,137,inference,42,ZLZ,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968143,1.1199601791936284,7.850462293418874e-16,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,sbm,500,105,2026083203,3,0.5,0.2,90,258,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,105,2026083203,3,0.5,0.2,90,258,balance,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,105,2026083203,3,0.5,0.2,90,258,inference,42,LOO,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968143,1.1199601791936284,7.850462293418874e-16,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,sbm,500,105,2026083203,3,0.5,0.2,90,258,inference,42,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,106,2026083203,0,0.25,0.75,58,437,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,106,2026083203,0,0.25,0.75,58,437,balance,63,ZLZ,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.0037386519721389153,1.121595591641674,1.9229626863835637e-15,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,sbm,500,106,2026083203,0,0.25,0.75,58,437,inference,42,LOO,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,106,2026083203,0,0.25,0.75,58,437,inference,42,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,106,2026083203,1,0.5,0.8,474,62,balance,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,106,2026083203,1,0.5,0.8,474,62,balance,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,500,106,2026083203,1,0.5,0.8,474,62,inference,42,LOO,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716389,0.9429788175432775,7.850462293418874e-16,1.0,0.2691621926043605,1.0,0.7145655002760549,0.0
main,sbm,500,106,2026083203,1,0.5,0.8,474,62,inference,42,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,106,2026083203,2,0.75,0.25,437,58,balance,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,106,2026083203,2,0.75,0.25,437,58,balance,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,106,2026083203,2,0.75,0.25,437,58,inference,42,LOO,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968143,1.1199601791936284,7.850462293418874e-16,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,sbm,500,106,2026083203,2,0.75,0.25,437,58,inference,42,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,106,2026083203,3,0.5,0.2,474,201,balance,63,LOO,0.7936507936507936,0.7,0.09365079365079365,4.440892098500626e-16,0.003333333333333335,0.002641438893359016,0.7924316680077045,7.691850745534255e-15,1.0,0.20146442600338665,1.0,0.5234144786109524,0.0
main,sbm,500,106,2026083203,3,0.5,0.2,474,201,balance,63,ZLZ,0.7777777777777778,0.7,0.07777777777777783,4.440892098500626e-16,0.003333333333333335,0.00278773397052967,0.8363201911589005,7.691850745534255e-15,1.0,0.20696826085987063,1.0,0.5434441095935034,0.0
main,sbm,500,106,2026083203,3,0.5,0.2,474,201,inference,42,LOO,0.8809523809523809,0.7,0.18095238095238098,0.0,0.005000000000000001,0.0025579337426027324,0.5115867485205464,0.0,0.0,0.19825435317563556,1.0,0.5181572236295837,0.0
main,sbm,500,106,2026083203,3,0.5,0.2,474,201,inference,42,ZLZ,0.8571428571428571,0.7,0.15714285714285714,0.0,0.005000000000000001,0.0029865604778496766,0.5973120955699353,0.0,0.0,0.21422183914038362,1.0,0.5540257381524962,0.0
main,sbm,500,107,2026083203,0,0.25,0.75,52,355,balance,63,LOO,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.0027877339705296702,0.8363201911589007,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,500,107,2026083203,0,0.25,0.75,52,355,balance,63,ZLZ,0.2222222222222222,0.3,-0.07777777777777778,1.1102230246251565e-16,0.003333333333333335,0.00278773397052967,0.8363201911589005,1.9229626863835637e-15,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
main,sbm,500,107,2026083203,0,0.25,0.75,52,355,inference,42,LOO,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043306,0.821304131408661,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,107,2026083203,0,0.25,0.75,52,355,inference,42,ZLZ,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043305,0.8213041314086609,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,107,2026083203,1,0.5,0.8,48,390,balance,63,LOO,0.8095238095238095,0.7,0.10952380952380958,4.440892098500626e-16,0.003333333333333335,0.002487016311901105,0.7461048935703312,7.691850745534255e-15,0.0,0.19548678470487646,1.0,0.5030270187568459,0.0
main,sbm,500,107,2026083203,1,0.5,0.8,48,390,balance,63,ZLZ,0.8253968253968254,0.7,0.1253968253968254,4.440892098500626e-16,0.003333333333333335,0.0023244662261559345,0.69733986784678,7.691850745534255e-15,0.0,0.18899038375401322,1.0,0.4822477803945878,0.0
main,sbm,500,107,2026083203,1,0.5,0.8,48,390,inference,42,LOO,0.8571428571428571,0.7,0.15714285714285714,0.0,0.005000000000000001,0.0029865604778496766,0.5973120955699353,0.0,0.0,0.21422183914038362,1.0,0.5540257381524962,0.0
main,sbm,500,107,2026083203,1,0.5,0.8,48,390,inference,42,ZLZ,0.8571428571428571,0.7,0.15714285714285714,0.0,0.005000000000000001,0.0029865604778496766,0.5973120955699353,0.0,0.0,0.21422183914038362,1.0,0.5540257381524962,0.0
main,sbm,500,107,2026083203,2,0.75,0.25,355,52,balance,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,107,2026083203,2,0.75,0.25,355,52,balance,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,107,2026083203,2,0.75,0.25,355,52,inference,42,LOO,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,107,2026083203,2,0.75,0.25,355,52,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,107,2026083203,3,0.5,0.2,48,299,balance,63,LOO,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.0037386519721389158,1.1215955916416742,1.9229626863835637e-15,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,sbm,500,107,2026083203,3,0.5,0.2,48,299,balance,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,107,2026083203,3,0.5,0.2,48,299,inference,42,LOO,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636413,1.1503788507272823,7.850462293418874e-16,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
main,sbm,500,107,2026083203,3,0.5,0.2,48,299,inference,42,ZLZ,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,108,2026083203,0,0.25,0.75,437,441,balance,63,LOO,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.0037386519721389158,1.1215955916416742,1.9229626863835637e-15,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,sbm,500,108,2026083203,0,0.25,0.75,437,441,balance,63,ZLZ,0.3968253968253968,0.3,0.09682539682539681,1.1102230246251565e-16,0.003333333333333335,0.003860564536447793,1.1581693609343373,1.9229626863835637e-15,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,sbm,500,108,2026083203,0,0.25,0.75,437,441,inference,42,LOO,0.42857142857142855,0.3,0.12857142857142856,5.551115123125783e-17,0.005000000000000001,0.005973120955699353,1.1946241911398705,7.850462293418874e-16,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,sbm,500,108,2026083203,0,0.25,0.75,437,441,inference,42,ZLZ,0.4523809523809524,0.3,0.1523809523809524,5.551115123125783e-17,0.005000000000000001,0.006042254300094022,1.2084508600188042,7.850462293418874e-16,0.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,sbm,500,108,2026083203,1,0.5,0.8,431,222,balance,63,LOO,0.8095238095238095,0.7,0.10952380952380958,4.440892098500626e-16,0.003333333333333335,0.0024870163119011055,0.7461048935703313,7.691850745534255e-15,0.0,0.19548678470487646,1.0,0.503027018756846,0.0
main,sbm,500,108,2026083203,1,0.5,0.8,431,222,balance,63,ZLZ,0.8412698412698413,0.7,0.14126984126984132,4.440892098500626e-16,0.003333333333333335,0.0021537886361235057,0.6461365908370514,7.691850745534255e-15,0.0,0.18191965648766395,1.0,0.4610347983784949,0.0
main,sbm,500,108,2026083203,1,0.5,0.8,431,222,inference,42,LOO,0.8333333333333334,0.7,0.13333333333333341,0.0,0.005000000000000001,0.003387533875338754,0.6775067750677507,0.0,0.0,0.2281497042366718,1.0,0.5883538868867121,0.0
main,sbm,500,108,2026083203,1,0.5,0.8,431,222,inference,42,ZLZ,0.8333333333333334,0.7,0.13333333333333341,0.0,0.005000000000000001,0.003387533875338754,0.6775067750677507,0.0,0.0,0.2281497042366718,1.0,0.5883538868867121,0.0
main,sbm,500,108,2026083203,2,0.75,0.25,441,437,balance,63,LOO,0.3968253968253968,0.3,0.09682539682539681,1.1102230246251565e-16,0.003333333333333335,0.003860564536447793,1.1581693609343373,1.9229626863835637e-15,1.0,0.24355861464047052,1.0,0.6977114276985763,0.0
main,sbm,500,108,2026083203,2,0.75,0.25,441,437,balance,63,ZLZ,0.4444444444444444,0.3,0.14444444444444443,1.1102230246251565e-16,0.003333333333333335,0.003982477100756672,1.194743130227001,1.9229626863835637e-15,0.0,0.2473743866039011,1.0,0.7034749347118914,0.0
main,sbm,500,108,2026083203,2,0.75,0.25,441,437,inference,42,LOO,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,108,2026083203,2,0.75,0.25,441,437,inference,42,ZLZ,0.42857142857142855,0.3,0.12857142857142856,5.551115123125783e-17,0.005000000000000001,0.005973120955699353,1.1946241911398705,7.850462293418874e-16,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,sbm,500,108,2026083203,3,0.5,0.2,431,396,balance,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,500,108,2026083203,3,0.5,0.2,431,396,balance,63,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,500,108,2026083203,3,0.5,0.2,431,396,inference,42,LOO,0.19047619047619047,0.3,-0.10952380952380952,5.551115123125783e-17,0.005000000000000001,0.0037608539350699618,0.7521707870139922,7.850462293418874e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,108,2026083203,3,0.5,0.2,431,396,inference,42,ZLZ,0.19047619047619047,0.3,-0.10952380952380952,5.551115123125783e-17,0.005000000000000001,0.0037608539350699618,0.7521707870139922,7.850462293418874e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,109,2026083203,0,0.25,0.75,153,315,balance,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,109,2026083203,0,0.25,0.75,153,315,balance,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,500,109,2026083203,0,0.25,0.75,153,315,inference,42,LOO,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,109,2026083203,0,0.25,0.75,153,315,inference,42,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,109,2026083203,1,0.5,0.8,78,399,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,109,2026083203,1,0.5,0.8,78,399,balance,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,109,2026083203,1,0.5,0.8,78,399,inference,42,LOO,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043305,0.8213041314086609,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,109,2026083203,1,0.5,0.8,78,399,inference,42,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,109,2026083203,2,0.75,0.25,315,153,balance,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,109,2026083203,2,0.75,0.25,315,153,balance,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,109,2026083203,2,0.75,0.25,315,153,inference,42,LOO,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,109,2026083203,2,0.75,0.25,315,153,inference,42,ZLZ,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,109,2026083203,3,0.5,0.2,78,420,balance,63,LOO,0.5873015873015873,0.7,-0.11269841269841263,4.440892098500626e-16,0.003333333333333335,0.003909329562171343,1.1727988686514024,7.691850745534255e-15,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
main,sbm,500,109,2026083203,3,0.5,0.2,78,420,balance,63,ZLZ,0.5714285714285714,0.7,-0.12857142857142856,4.440892098500626e-16,0.003333333333333335,0.003949967083607638,1.1849901250822907,7.691850745534255e-15,0.0,0.24636262618161875,1.0,0.7019467280094196,0.0
main,sbm,500,109,2026083203,3,0.5,0.2,78,420,inference,42,LOO,0.5238095238095238,0.7,-0.17619047619047612,0.0,0.005000000000000001,0.006083734306730822,1.216746861346164,0.0,0.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,sbm,500,109,2026083203,3,0.5,0.2,78,420,inference,42,ZLZ,0.5238095238095238,0.7,-0.17619047619047612,0.0,0.005000000000000001,0.006083734306730822,1.216746861346164,0.0,0.0,0.30574770524306843,1.0,0.9564813849047249,0.0
main,sbm,500,110,2026083203,0,0.25,0.75,311,467,balance,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,110,2026083203,0,0.25,0.75,311,467,balance,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,110,2026083203,0,0.25,0.75,311,467,inference,42,LOO,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,110,2026083203,0,0.25,0.75,311,467,inference,42,ZLZ,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,110,2026083203,1,0.5,0.8,254,202,balance,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,500,110,2026083203,1,0.5,0.8,254,202,balance,63,ZLZ,0.20634920634920634,0.3,-0.09365079365079365,1.1102230246251565e-16,0.003333333333333335,0.0026414388933590164,0.7924316680077046,1.9229626863835637e-15,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
main,sbm,500,110,2026083203,1,0.5,0.8,254,202,inference,42,LOO,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,110,2026083203,1,0.5,0.8,254,202,inference,42,ZLZ,0.14285714285714285,0.3,-0.15714285714285714,5.551115123125783e-17,0.005000000000000001,0.0029865604778496766,0.5973120955699353,7.850462293418874e-16,0.0,0.21422183914038362,1.0,0.5540257381524962,0.0
main,sbm,500,110,2026083203,2,0.75,0.25,467,311,balance,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,110,2026083203,2,0.75,0.25,467,311,balance,63,ZLZ,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369843,1.1411016019310949,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,500,110,2026083203,2,0.75,0.25,467,311,inference,42,LOO,0.42857142857142855,0.3,0.12857142857142856,5.551115123125783e-17,0.005000000000000001,0.005973120955699353,1.1946241911398705,7.850462293418874e-16,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,sbm,500,110,2026083203,2,0.75,0.25,467,311,inference,42,ZLZ,0.42857142857142855,0.3,0.12857142857142856,5.551115123125783e-17,0.005000000000000001,0.005973120955699353,1.1946241911398705,7.850462293418874e-16,1.0,0.3029554302688381,1.0,0.906753550839407,0.0
main,sbm,500,110,2026083203,3,0.5,0.2,254,338,balance,63,LOO,0.6825396825396826,0.7,-0.0174603174603174,4.440892098500626e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,7.691850745534255e-15,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,sbm,500,110,2026083203,3,0.5,0.2,254,338,balance,63,ZLZ,0.6825396825396826,0.7,-0.0174603174603174,4.440892098500626e-16,0.003333333333333335,0.003494826843521161,1.0484480530563478,7.691850745534255e-15,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
main,sbm,500,110,2026083203,3,0.5,0.2,254,338,inference,42,LOO,0.7619047619047619,0.7,0.06190476190476191,0.0,0.005000000000000001,0.00442453404125878,0.8849068082517558,0.0,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
main,sbm,500,110,2026083203,3,0.5,0.2,254,338,inference,42,ZLZ,0.7142857142857143,0.7,0.014285714285714346,0.0,0.005000000000000001,0.004977600796416126,0.995520159283225,0.0,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,111,2026083203,0,0.25,0.75,454,59,balance,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,500,111,2026083203,0,0.25,0.75,454,59,balance,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180777,0.9533562528954229,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,111,2026083203,0,0.25,0.75,454,59,inference,42,LOO,0.19047619047619047,0.3,-0.10952380952380952,5.551115123125783e-17,0.005000000000000001,0.0037608539350699626,0.7521707870139924,7.850462293418874e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,111,2026083203,0,0.25,0.75,454,59,inference,42,ZLZ,0.19047619047619047,0.3,-0.10952380952380952,5.551115123125783e-17,0.005000000000000001,0.0037608539350699626,0.7521707870139924,7.850462293418874e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,111,2026083203,1,0.5,0.8,245,410,balance,63,LOO,0.746031746031746,0.7,0.04603174603174609,4.440892098500626e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,7.691850745534255e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,111,2026083203,1,0.5,0.8,245,410,balance,63,ZLZ,0.746031746031746,0.7,0.04603174603174609,4.440892098500626e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,7.691850745534255e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,111,2026083203,1,0.5,0.8,245,410,inference,42,LOO,0.6904761904761905,0.7,-0.00952380952380949,0.0,0.005000000000000001,0.0052126541673580004,1.0425308334716,0.0,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,111,2026083203,1,0.5,0.8,245,410,inference,42,ZLZ,0.7142857142857143,0.7,0.014285714285714346,0.0,0.005000000000000001,0.004977600796416126,0.995520159283225,0.0,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,111,2026083203,2,0.75,0.25,59,454,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,111,2026083203,2,0.75,0.25,59,454,balance,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,111,2026083203,2,0.75,0.25,59,454,inference,42,LOO,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,111,2026083203,2,0.75,0.25,59,454,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,111,2026083203,3,0.5,0.2,245,37,balance,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,111,2026083203,3,0.5,0.2,245,37,balance,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.0033972967920740576,1.0191890376222168,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,111,2026083203,3,0.5,0.2,245,37,inference,42,LOO,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.0044245340412587784,0.8849068082517555,7.850462293418874e-16,1.0,0.2607425191276249,1.0,0.6843972569730632,0.0
main,sbm,500,111,2026083203,3,0.5,0.2,245,37,inference,42,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416128,0.9955201592832253,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,112,2026083203,0,0.25,0.75,435,402,balance,63,LOO,0.42857142857142855,0.3,0.12857142857142856,1.1102230246251565e-16,0.003333333333333335,0.003949967083607637,1.1849901250822905,1.9229626863835637e-15,0.0,0.2463626261816188,1.0,0.7019467280094196,0.0
main,sbm,500,112,2026083203,0,0.25,0.75,435,402,balance,63,ZLZ,0.4603174603174603,0.3,0.1603174603174603,1.1102230246251565e-16,0.003333333333333335,0.004006859613618447,1.2020578840855334,1.9229626863835637e-15,0.0,0.24813049958453426,1.0,0.7046170004612344,0.0
main,sbm,500,112,2026083203,0,0.25,0.75,435,402,inference,42,LOO,0.4523809523809524,0.3,0.1523809523809524,5.551115123125783e-17,0.005000000000000001,0.006042254300094022,1.2084508600188042,7.850462293418874e-16,0.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,sbm,500,112,2026083203,0,0.25,0.75,435,402,inference,42,ZLZ,0.4523809523809524,0.3,0.1523809523809524,5.551115123125783e-17,0.005000000000000001,0.006042254300094022,1.2084508600188042,7.850462293418874e-16,0.0,0.3047036007530807,1.0,0.9318833308045613,0.0
main,sbm,500,112,2026083203,1,0.5,0.8,181,197,balance,63,LOO,0.746031746031746,0.7,0.04603174603174609,4.440892098500626e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,7.691850745534255e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,112,2026083203,1,0.5,0.8,181,197,balance,63,ZLZ,0.7301587301587301,0.7,0.030158730158730163,4.440892098500626e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,7.691850745534255e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,112,2026083203,1,0.5,0.8,181,197,inference,42,LOO,0.7142857142857143,0.7,0.014285714285714346,0.0,0.005000000000000001,0.004977600796416128,0.9955201592832253,0.0,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,112,2026083203,1,0.5,0.8,181,197,inference,42,ZLZ,0.7619047619047619,0.7,0.06190476190476191,0.0,0.005000000000000001,0.00442453404125878,0.8849068082517558,0.0,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
main,sbm,500,112,2026083203,2,0.75,0.25,402,435,balance,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,112,2026083203,2,0.75,0.25,402,435,balance,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,112,2026083203,2,0.75,0.25,402,435,inference,42,LOO,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968143,1.1199601791936284,7.850462293418874e-16,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,sbm,500,112,2026083203,2,0.75,0.25,402,435,inference,42,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.0054200542005420045,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,112,2026083203,3,0.5,0.2,181,295,balance,63,LOO,0.38095238095238093,0.3,0.08095238095238094,1.1102230246251565e-16,0.003333333333333335,0.0038036720064369835,1.1411016019310944,1.9229626863835637e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,500,112,2026083203,3,0.5,0.2,181,295,balance,63,ZLZ,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.0037386519721389158,1.1215955916416742,1.9229626863835637e-15,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
main,sbm,500,112,2026083203,3,0.5,0.2,181,295,inference,42,LOO,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,112,2026083203,3,0.5,0.2,181,295,inference,42,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,113,2026083203,0,0.25,0.75,308,432,balance,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,113,2026083203,0,0.25,0.75,308,432,balance,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,113,2026083203,0,0.25,0.75,308,432,inference,42,LOO,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,113,2026083203,0,0.25,0.75,308,432,inference,42,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.004424534041258779,0.8849068082517557,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730632,0.0
main,sbm,500,113,2026083203,1,0.5,0.8,212,43,balance,63,LOO,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,113,2026083203,1,0.5,0.8,212,43,balance,63,ZLZ,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,113,2026083203,1,0.5,0.8,212,43,inference,42,LOO,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,113,2026083203,1,0.5,0.8,212,43,inference,42,ZLZ,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,113,2026083203,2,0.75,0.25,432,308,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,113,2026083203,2,0.75,0.25,432,308,balance,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,113,2026083203,2,0.75,0.25,432,308,inference,42,LOO,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,113,2026083203,2,0.75,0.25,432,308,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,113,2026083203,3,0.5,0.2,212,67,balance,63,LOO,0.6190476190476191,0.7,-0.08095238095238089,4.440892098500626e-16,0.003333333333333335,0.003803672006436983,1.1411016019310944,7.691850745534255e-15,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
main,sbm,500,113,2026083203,3,0.5,0.2,212,67,balance,63,ZLZ,0.6507936507936508,0.7,-0.04920634920634914,4.440892098500626e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,7.691850745534255e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,113,2026083203,3,0.5,0.2,212,67,inference,42,LOO,0.6428571428571429,0.7,-0.05714285714285705,0.0,0.005000000000000001,0.005599800895968143,1.1199601791936284,0.0,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
main,sbm,500,113,2026083203,3,0.5,0.2,212,67,inference,42,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,0.0,0.005000000000000001,0.005420054200542005,1.0840108401084008,0.0,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,sbm,500,114,2026083203,0,0.25,0.75,264,103,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,114,2026083203,0,0.25,0.75,264,103,balance,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,114,2026083203,0,0.25,0.75,264,103,inference,42,LOO,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,114,2026083203,0,0.25,0.75,264,103,inference,42,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,114,2026083203,1,0.5,0.8,361,253,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.003494826843521161,1.0484480530563478,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,114,2026083203,1,0.5,0.8,361,253,balance,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.003291639236339696,0.9874917709019083,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,114,2026083203,1,0.5,0.8,361,253,inference,42,LOO,0.19047619047619047,0.3,-0.10952380952380952,5.551115123125783e-17,0.005000000000000001,0.0037608539350699626,0.7521707870139924,7.850462293418874e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,114,2026083203,1,0.5,0.8,361,253,inference,42,ZLZ,0.19047619047619047,0.3,-0.10952380952380952,5.551115123125783e-17,0.005000000000000001,0.0037608539350699626,0.7521707870139924,7.850462293418874e-16,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,114,2026083203,2,0.75,0.25,103,264,balance,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,114,2026083203,2,0.75,0.25,103,264,balance,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,114,2026083203,2,0.75,0.25,103,264,inference,42,LOO,0.21428571428571427,0.3,-0.08571428571428572,5.551115123125783e-17,0.005000000000000001,0.004106520657043305,0.8213041314086609,7.850462293418874e-16,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
main,sbm,500,114,2026083203,2,0.75,0.25,103,264,inference,42,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.004424534041258779,0.8849068082517557,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730632,0.0
main,sbm,500,114,2026083203,3,0.5,0.2,361,282,balance,63,LOO,0.8095238095238095,0.7,0.10952380952380958,4.440892098500626e-16,0.003333333333333335,0.002487016311901105,0.7461048935703312,7.691850745534255e-15,0.0,0.19548678470487646,1.0,0.5030270187568459,0.0
main,sbm,500,114,2026083203,3,0.5,0.2,361,282,balance,63,ZLZ,0.8095238095238095,0.7,0.10952380952380958,-0.011111111111110739,0.003280423280423282,0.002487016311901105,0.7581388434666269,0.19399589841578607,0.0,0.19548678470487646,1.0,0.5030270187568459,0.0
main,sbm,500,114,2026083203,3,0.5,0.2,361,282,inference,42,LOO,0.8095238095238095,0.7,0.10952380952380958,0.0,0.005000000000000001,0.0037608539350699626,0.7521707870139924,0.0,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
main,sbm,500,114,2026083203,3,0.5,0.2,361,282,inference,42,ZLZ,0.8333333333333334,0.7,0.13333333333333341,-0.016666666666666607,0.0048809523809523825,0.003387533875338754,0.6940313305572079,0.23855936180684806,0.0,0.2281497042366718,1.0,0.5883538868867121,0.0
main,sbm,500,115,2026083203,0,0.25,0.75,463,52,balance,63,LOO,0.1746031746031746,0.3,-0.1253968253968254,1.1102230246251565e-16,0.003333333333333335,0.0023244662261559345,0.69733986784678,1.9229626863835637e-15,0.0,0.18899038375401322,1.0,0.48224778039458777,0.0
main,sbm,500,115,2026083203,0,0.25,0.75,463,52,balance,63,ZLZ,0.1746031746031746,0.3,-0.1253968253968254,1.1102230246251565e-16,0.003333333333333335,0.0023244662261559345,0.69733986784678,1.9229626863835637e-15,0.0,0.18899038375401322,1.0,0.48224778039458777,0.0
main,sbm,500,115,2026083203,0,0.25,0.75,463,52,inference,42,LOO,0.16666666666666666,0.3,-0.13333333333333333,5.551115123125783e-17,0.005000000000000001,0.003387533875338754,0.6775067750677507,7.850462293418874e-16,0.0,0.22814970423667186,1.0,0.5883538868867121,0.0
main,sbm,500,115,2026083203,0,0.25,0.75,463,52,inference,42,ZLZ,0.14285714285714285,0.3,-0.15714285714285714,5.551115123125783e-17,0.005000000000000001,0.0029865604778496766,0.5973120955699353,7.850462293418874e-16,0.0,0.21422183914038362,1.0,0.5540257381524962,0.0
main,sbm,500,115,2026083203,1,0.5,0.8,456,431,balance,63,LOO,0.6507936507936508,0.7,-0.04920634920634914,4.440892098500626e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,7.691850745534255e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,115,2026083203,1,0.5,0.8,456,431,balance,63,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,4.440892098500626e-16,0.003333333333333335,0.003584229390681003,1.0752688172043006,7.691850745534255e-15,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
main,sbm,500,115,2026083203,1,0.5,0.8,456,431,inference,42,LOO,0.6190476190476191,0.7,-0.08095238095238089,0.0,0.005000000000000001,0.005751894253636414,1.1503788507272827,0.0,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,115,2026083203,1,0.5,0.8,456,431,inference,42,ZLZ,0.6666666666666666,0.7,-0.033333333333333326,0.0,0.005000000000000001,0.005420054200542005,1.0840108401084008,0.0,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
main,sbm,500,115,2026083203,2,0.75,0.25,52,463,balance,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,115,2026083203,2,0.75,0.25,52,463,balance,63,ZLZ,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.0037386519721389153,1.121595591641674,1.9229626863835637e-15,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
main,sbm,500,115,2026083203,2,0.75,0.25,52,463,inference,42,LOO,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,115,2026083203,2,0.75,0.25,52,463,inference,42,ZLZ,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,115,2026083203,3,0.5,0.2,456,13,balance,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,115,2026083203,3,0.5,0.2,456,13,balance,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,115,2026083203,3,0.5,0.2,456,13,inference,42,LOO,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416128,0.9955201592832253,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,115,2026083203,3,0.5,0.2,456,13,inference,42,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.004424534041258779,0.8849068082517557,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730632,0.0
main,sbm,500,116,2026083203,0,0.25,0.75,460,386,balance,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,116,2026083203,0,0.25,0.75,460,386,balance,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,116,2026083203,0,0.25,0.75,460,386,inference,42,LOO,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,116,2026083203,0,0.25,0.75,460,386,inference,42,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,116,2026083203,1,0.5,0.8,62,362,balance,63,LOO,0.6507936507936508,0.7,-0.04920634920634914,4.440892098500626e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,7.691850745534255e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,116,2026083203,1,0.5,0.8,62,362,balance,63,ZLZ,0.6507936507936508,0.7,-0.04920634920634914,-0.011111111111110739,0.003280423280423282,0.003665504433553588,1.117387641841335,0.19399589841578607,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,116,2026083203,1,0.5,0.8,62,362,inference,42,LOO,0.6190476190476191,0.7,-0.08095238095238089,0.0,0.005000000000000001,0.005751894253636414,1.1503788507272827,0.0,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,116,2026083203,1,0.5,0.8,62,362,inference,42,ZLZ,0.5952380952380952,0.7,-0.10476190476190472,-0.016666666666666607,0.0048809523809523825,0.005876334273546816,1.2039318999461766,0.23855936180684806,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
main,sbm,500,116,2026083203,2,0.75,0.25,386,460,balance,63,LOO,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091998,0.9167824836027595,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,116,2026083203,2,0.75,0.25,386,460,balance,63,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,500,116,2026083203,2,0.75,0.25,386,460,inference,42,LOO,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.00442453404125878,0.8849068082517558,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
main,sbm,500,116,2026083203,2,0.75,0.25,386,460,inference,42,ZLZ,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.004424534041258779,0.8849068082517557,7.850462293418874e-16,1.0,0.260742519127625,1.0,0.6843972569730632,0.0
main,sbm,500,116,2026083203,3,0.5,0.2,62,183,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.00349482684352116,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,116,2026083203,3,0.5,0.2,62,183,balance,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,116,2026083203,3,0.5,0.2,62,183,inference,42,LOO,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968142,1.1199601791936282,7.850462293418874e-16,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
main,sbm,500,116,2026083203,3,0.5,0.2,62,183,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,117,2026083203,0,0.25,0.75,395,31,balance,63,LOO,0.23809523809523808,0.3,-0.06190476190476191,1.1102230246251565e-16,0.003333333333333335,0.002925901543413063,0.8777704630239185,1.9229626863835637e-15,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
main,sbm,500,117,2026083203,0,0.25,0.75,395,31,balance,63,ZLZ,0.25396825396825395,0.3,-0.046031746031746035,1.1102230246251565e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,1.9229626863835637e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,117,2026083203,0,0.25,0.75,395,31,inference,42,LOO,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,117,2026083203,0,0.25,0.75,395,31,inference,42,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416126,0.995520159283225,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,117,2026083203,1,0.5,0.8,340,440,balance,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,500,117,2026083203,1,0.5,0.8,340,440,balance,63,ZLZ,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180794,0.9533562528954234,1.9229626863835637e-15,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
main,sbm,500,117,2026083203,1,0.5,0.8,340,440,inference,42,LOO,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,117,2026083203,1,0.5,0.8,340,440,inference,42,ZLZ,0.2619047619047619,0.3,-0.03809523809523807,5.551115123125783e-17,0.005000000000000001,0.004714894087716387,0.9429788175432772,7.850462293418874e-16,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,117,2026083203,2,0.75,0.25,31,395,balance,63,LOO,0.2698412698412698,0.3,-0.030158730158730163,1.1102230246251565e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,1.9229626863835637e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,117,2026083203,2,0.75,0.25,31,395,balance,63,ZLZ,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.0036655044335535884,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,117,2026083203,2,0.75,0.25,31,395,inference,42,LOO,0.23809523809523808,0.3,-0.06190476190476191,5.551115123125783e-17,0.005000000000000001,0.0044245340412587784,0.8849068082517555,7.850462293418874e-16,1.0,0.2607425191276249,1.0,0.6843972569730632,0.0
main,sbm,500,117,2026083203,2,0.75,0.25,31,395,inference,42,ZLZ,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,117,2026083203,3,0.5,0.2,340,94,balance,63,LOO,0.6666666666666666,0.7,-0.033333333333333326,4.440892098500626e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,7.691850745534255e-15,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,sbm,500,117,2026083203,3,0.5,0.2,340,94,balance,63,ZLZ,0.6984126984126984,0.7,-0.0015873015873015817,4.440892098500626e-16,0.003333333333333335,0.0033972967920740584,1.019189037622217,7.691850745534255e-15,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
main,sbm,500,117,2026083203,3,0.5,0.2,340,94,inference,42,LOO,0.6904761904761905,0.7,-0.00952380952380949,0.0,0.005000000000000001,0.0052126541673580004,1.0425308334716,0.0,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,117,2026083203,3,0.5,0.2,340,94,inference,42,ZLZ,0.7619047619047619,0.7,0.06190476190476191,0.0,0.005000000000000001,0.00442453404125878,0.8849068082517558,0.0,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
main,sbm,500,118,2026083203,0,0.25,0.75,126,449,balance,63,LOO,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,118,2026083203,0,0.25,0.75,126,449,balance,63,ZLZ,0.36507936507936506,0.3,0.06507936507936507,1.1102230246251565e-16,0.003333333333333335,0.003738651972138915,1.121595591641674,1.9229626863835637e-15,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
main,sbm,500,118,2026083203,0,0.25,0.75,126,449,inference,42,LOO,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,118,2026083203,0,0.25,0.75,126,449,inference,42,ZLZ,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968142,1.1199601791936282,7.850462293418874e-16,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
main,sbm,500,118,2026083203,1,0.5,0.8,379,105,balance,63,LOO,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,118,2026083203,1,0.5,0.8,379,105,balance,63,ZLZ,0.30158730158730157,0.3,0.0015873015873015817,1.1102230246251565e-16,0.003333333333333335,0.003397296792074058,1.019189037622217,1.9229626863835637e-15,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
main,sbm,500,118,2026083203,1,0.5,0.8,379,105,inference,42,LOO,0.30952380952380953,0.3,0.009523809523809545,5.551115123125783e-17,0.005000000000000001,0.0052126541673580004,1.0425308334716,7.850462293418874e-16,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,118,2026083203,1,0.5,0.8,379,105,inference,42,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,5.551115123125783e-17,0.005000000000000001,0.004977600796416128,0.9955201592832253,7.850462293418874e-16,1.0,0.27655920512821,1.0,0.743961407911364,0.0
main,sbm,500,118,2026083203,2,0.75,0.25,449,126,balance,63,LOO,0.19047619047619047,0.3,-0.10952380952380952,1.1102230246251565e-16,0.003333333333333335,0.0024870163119011038,0.7461048935703308,1.9229626863835637e-15,0.0,0.19548678470487635,1.0,0.5030270187568459,0.0
main,sbm,500,118,2026083203,2,0.75,0.25,449,126,balance,63,ZLZ,0.1746031746031746,0.3,-0.1253968253968254,1.1102230246251565e-16,0.003333333333333335,0.0023244662261559345,0.69733986784678,1.9229626863835637e-15,0.0,0.18899038375401322,1.0,0.48224778039458777,0.0
main,sbm,500,118,2026083203,2,0.75,0.25,449,126,inference,42,LOO,0.11904761904761904,0.3,-0.18095238095238095,5.551115123125783e-17,0.005000000000000001,0.0025579337426027324,0.5115867485205464,7.850462293418874e-16,0.0,0.1982543531756355,1.0,0.5181572236295837,0.0
main,sbm,500,118,2026083203,2,0.75,0.25,449,126,inference,42,ZLZ,0.14285714285714285,0.3,-0.15714285714285714,5.551115123125783e-17,0.005000000000000001,0.002986560477849677,0.5973120955699353,7.850462293418874e-16,0.0,0.21422183914038362,1.0,0.5540257381524962,0.0
main,sbm,500,118,2026083203,3,0.5,0.2,379,442,balance,63,LOO,0.746031746031746,0.7,0.04603174603174609,4.440892098500626e-16,0.003333333333333335,0.0030559416120091993,0.9167824836027594,7.691850745534255e-15,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
main,sbm,500,118,2026083203,3,0.5,0.2,379,442,balance,63,ZLZ,0.7301587301587301,0.7,0.030158730158730163,4.440892098500626e-16,0.003333333333333335,0.0031778541763180785,0.9533562528954231,7.691850745534255e-15,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
main,sbm,500,118,2026083203,3,0.5,0.2,379,442,inference,42,LOO,0.6904761904761905,0.7,-0.00952380952380949,0.0,0.005000000000000001,0.005212654167357999,1.0425308334715995,0.0,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,118,2026083203,3,0.5,0.2,379,442,inference,42,ZLZ,0.6904761904761905,0.7,-0.00952380952380949,0.0,0.005000000000000001,0.005212654167357999,1.0425308334715995,0.0,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
main,sbm,500,119,2026083203,0,0.25,0.75,151,98,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,119,2026083203,0,0.25,0.75,151,98,balance,63,ZLZ,0.2857142857142857,0.3,-0.01428571428571429,1.1102230246251565e-16,0.003333333333333335,0.0032916392363396964,0.9874917709019084,1.9229626863835637e-15,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
main,sbm,500,119,2026083203,0,0.25,0.75,151,98,inference,42,LOO,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968143,1.1199601791936284,7.850462293418874e-16,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,sbm,500,119,2026083203,0,0.25,0.75,151,98,inference,42,ZLZ,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968143,1.1199601791936284,7.850462293418874e-16,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
main,sbm,500,119,2026083203,1,0.5,0.8,12,146,balance,63,LOO,0.3492063492063492,0.3,0.0492063492063492,1.1102230246251565e-16,0.003333333333333335,0.003665504433553588,1.099651330066076,1.9229626863835637e-15,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,119,2026083203,1,0.5,0.8,12,146,balance,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,119,2026083203,1,0.5,0.8,12,146,inference,42,LOO,0.38095238095238093,0.3,0.08095238095238094,5.551115123125783e-17,0.005000000000000001,0.005751894253636414,1.1503788507272827,7.850462293418874e-16,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
main,sbm,500,119,2026083203,1,0.5,0.8,12,146,inference,42,ZLZ,0.35714285714285715,0.3,0.05714285714285716,5.551115123125783e-17,0.005000000000000001,0.005599800895968142,1.1199601791936282,7.850462293418874e-16,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
main,sbm,500,119,2026083203,2,0.75,0.25,98,151,balance,63,LOO,0.31746031746031744,0.3,0.017460317460317454,1.1102230246251565e-16,0.003333333333333335,0.0034948268435211604,1.0484480530563476,1.9229626863835637e-15,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
main,sbm,500,119,2026083203,2,0.75,0.25,98,151,balance,63,ZLZ,0.3333333333333333,0.3,0.033333333333333326,1.1102230246251565e-16,0.003333333333333335,0.003584229390681004,1.0752688172043008,1.9229626863835637e-15,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
main,sbm,500,119,2026083203,2,0.75,0.25,98,151,inference,42,LOO,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,119,2026083203,2,0.75,0.25,98,151,inference,42,ZLZ,0.3333333333333333,0.3,0.033333333333333326,5.551115123125783e-17,0.005000000000000001,0.005420054200542005,1.0840108401084008,7.850462293418874e-16,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
main,sbm,500,119,2026083203,3,0.5,0.2,12,114,balance,63,LOO,0.6666666666666666,0.7,-0.033333333333333326,4.440892098500626e-16,0.003333333333333335,0.0035842293906810036,1.0752688172043006,7.691850745534255e-15,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
main,sbm,500,119,2026083203,3,0.5,0.2,12,114,balance,63,ZLZ,0.6507936507936508,0.7,-0.04920634920634914,-0.011111111111110739,0.003280423280423282,0.0036655044335535884,1.1173876418413353,0.19399589841578607,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
main,sbm,500,119,2026083203,3,0.5,0.2,12,114,inference,42,LOO,0.7380952380952381,0.7,0.03809523809523818,0.0,0.005000000000000001,0.004714894087716387,0.9429788175432772,0.0,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
main,sbm,500,119,2026083203,3,0.5,0.2,12,114,inference,42,ZLZ,0.6904761904761905,0.7,-0.00952380952380949,0.0,0.005000000000000001,0.0052126541673580004,1.0425308334716,0.0,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0


==> generated_results/regenerated_20260831/jobs/sweep_kink_n1000_raw.csv <==
stream,model,n,replication,base_seed,target_id,target_u,target_v,i,j,regime,h,method,estimate,target,err,bias,oracle_V,empirical_V,Vratio,std_bias,normal_cover_P,normal_width,EB_cover_mean,EB_width,EB_full
sweep,kink,1000,0,2026082708,0,0.25,0.75,451,757,sweep_c=0.5,50,LOO,0.64,0.5248843464363022,0.1151156535636978,0.0002669566026327619,0.004983369062780882,0.00470204081632653,0.9435465760391903,0.003781630925219058,1.0,0.2687950607369216,1.0,0.7716677778142943,0.0
sweep,kink,1000,0,2026082708,0,0.25,0.75,451,757,sweep_c=0.5,50,ZLZ,0.64,0.5248843464363022,0.1151156535636978,-8.419566530359912e-05,0.004984055040099326,0.00470204081632653,0.9434167115924996,0.001192609647432274,1.0,0.2687950607369216,1.0,0.7716677778142943,0.0
sweep,kink,1000,0,2026082708,0,0.25,0.75,451,757,sweep_c=1,100,LOO,0.59,0.5248843464363022,0.06511565356369775,-0.0005075375755447809,0.0024919243032029306,0.002443434343434343,0.9805411586113341,0.010167186216433704,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
sweep,kink,1000,0,2026082708,0,0.25,0.75,451,757,sweep_c=1,100,ZLZ,0.58,0.5248843464363022,0.05511565356369774,-9.635719129708065e-05,0.0024918781520100156,0.002460606060606061,0.9874503930383877,0.0019302818678666506,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
sweep,kink,1000,0,2026082708,0,0.25,0.75,451,757,sweep_c=2,200,LOO,0.575,0.5248843464363022,0.05011565356369774,3.823271624736613e-05,0.00124587823153873,0.0012280150753768845,0.985662197388437,0.0010831718248445774,1.0,0.13736621627244294,1.0,0.3102449680312287,0.0
sweep,kink,1000,0,2026082708,0,0.25,0.75,451,757,sweep_c=2,200,ZLZ,0.555,0.5248843464363022,0.03011565356369783,0.00046055231980490774,0.0012457361918272235,0.0012410804020100503,0.9962626197683603,0.013048660541665681,1.0,0.13809502898355341,1.0,0.3113457982726937,0.0
sweep,kink,1000,0,2026082708,0,0.25,0.75,451,757,sweep_c=4,400,LOO,0.5375,0.5248843464363022,0.01261565356369776,0.0015372700492595204,0.0006226101475538359,0.0006230419799498747,1.0006935839348834,0.06160870335342312,1.0,0.09784457286004528,1.0,0.1990404483257382,0.0
sweep,kink,1000,0,2026082708,0,0.25,0.75,451,757,sweep_c=4,400,ZLZ,0.535,0.5248843464363022,0.010115653563697813,0.0014143603171925534,0.0006226397039417444,0.0006234962406015037,1.0013756537759106,0.05668154210254833,1.0,0.0978802356582425,1.0,0.1990943149586224,0.0
sweep,kink,1000,0,2026082708,1,0.5,0.8,367,773,sweep_c=0.5,50,LOO,0.6,0.5698354954498048,0.030164504550195148,-0.023269623742077528,0.004953724323737383,0.00489795918367347,0.9887427849392636,0.33061567772264977,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,0,2026082708,1,0.5,0.8,367,773,sweep_c=0.5,50,ZLZ,0.54,0.5698354954498048,-0.029835495449804794,-0.024034631021242592,0.004954947896110587,0.0050693877551020415,1.0230960771719284,0.34144276387367806,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,0,2026082708,1,0.5,0.8,367,773,sweep_c=1,100,LOO,0.57,0.5698354954498048,0.00016450455019512145,-0.02358945808539603,0.0024768673410816393,0.002475757575757575,0.9995519480168932,0.4739871748429394,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
sweep,kink,1000,0,2026082708,1,0.5,0.8,367,773,sweep_c=1,100,ZLZ,0.54,0.5698354954498048,-0.029835495449804794,-0.024671109449788786,0.002477783642960649,0.0025090909090909087,1.0126351896055183,0.49562931895866424,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
sweep,kink,1000,0,2026082708,1,0.5,0.8,367,773,sweep_c=2,200,LOO,0.56,0.5698354954498048,-0.009835495449804776,-0.02447648802410174,0.0012387082749963686,0.0012381909547738695,0.9995823712225539,0.6954478748824331,1.0,0.13793418089682863,1.0,0.3111028463655039,0.0
sweep,kink,1000,0,2026082708,1,0.5,0.8,367,773,sweep_c=2,200,ZLZ,0.55,0.5698354954498048,-0.019835495449804785,-0.024575234286303593,0.00123878432509859,0.0012437185929648242,1.0039831532949381,0.6982321084838293,1.0,0.13824172683247277,1.0,0.3115673770486762,0.0
sweep,kink,1000,0,2026082708,1,0.5,0.8,367,773,sweep_c=4,400,LOO,0.545,0.5698354954498048,-0.02483549544980479,-0.022472288948451657,0.0006186768682382234,0.0006214912280701754,1.0045489979930338,0.9034734011240002,1.0,0.09772272939401971,1.0,0.19885641068468018,0.0
sweep,kink,1000,0,2026082708,1,0.5,0.8,367,773,sweep_c=4,400,ZLZ,0.545,0.5698354954498048,-0.02483549544980479,-0.02266400137312108,0.0006187323644052838,0.0006214912280701754,1.004458896646765,0.9111401217402402,1.0,0.09772272939401971,1.0,0.19885641068468018,0.0
sweep,kink,1000,0,2026082708,2,0.75,0.25,757,451,sweep_c=0.5,50,LOO,0.5,0.5248843464363022,-0.024884346436302218,0.012491023174880822,0.00496509952588353,0.005102040816326531,1.0275807745099799,0.1772695061934807,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,0,2026082708,2,0.75,0.25,757,451,sweep_c=0.5,50,ZLZ,0.48,0.5248843464363022,-0.044884346436302236,0.012286233579099748,0.0049650298946952495,0.005093877551020408,1.0259510333387565,0.17436440564625982,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,0,2026082708,2,0.75,0.25,757,451,sweep_c=1,100,LOO,0.54,0.5248843464363022,0.015115653563697817,0.014993419988755363,0.002480389413591119,0.0025090909090909087,1.0115713667146464,0.30105148366656753,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
sweep,kink,1000,0,2026082708,2,0.75,0.25,757,451,sweep_c=1,100,ZLZ,0.56,0.5248843464363022,0.035115653563697835,0.01497547044574099,0.0024805659348209413,0.0024888888888888894,1.0033552641964136,0.30068037743311166,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
sweep,kink,1000,0,2026082708,2,0.75,0.25,757,451,sweep_c=2,200,LOO,0.535,0.5248843464363022,0.010115653563697813,0.014348031139659878,0.00123846481856675,0.0012501256281407032,1.0094155355882035,0.4077091644318709,1.0,0.13859734660081902,1.0,0.3121045205280506,0.0
sweep,kink,1000,0,2026082708,2,0.75,0.25,757,451,sweep_c=2,200,ZLZ,0.535,0.5248843464363022,0.010115653563697813,0.01522078076238531,0.0012381391723708098,0.0012501256281407037,1.0096810245870358,0.43256581860316345,1.0,0.13859734660081902,1.0,0.3121045205280506,0.0
sweep,kink,1000,0,2026082708,2,0.75,0.25,757,451,sweep_c=4,400,LOO,0.555,0.5248843464363022,0.03011565356369783,0.012378354184031659,0.0006159785092953462,0.0006189849624060151,1.0048807759772465,0.49874680300892876,1.0,0.09752548884700052,1.0,0.1985584900314154,0.0
sweep,kink,1000,0,2026082708,2,0.75,0.25,757,451,sweep_c=4,400,ZLZ,0.555,0.5248843464363022,0.03011565356369783,0.012989337695335057,0.0006158671354299572,0.0006189849624060151,1.005062499355289,0.5234117803069507,1.0,0.09752548884700052,1.0,0.1985584900314154,0.0
sweep,kink,1000,0,2026082708,3,0.5,0.2,367,278,sweep_c=0.5,50,LOO,0.5,0.42025797547921717,0.07974202452078283,-0.0237376327898019,0.0047829061697745884,0.005102040816326531,1.06672400319469,0.343234928747772,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,0,2026082708,3,0.5,0.2,367,278,sweep_c=0.5,50,ZLZ,0.5,0.42025797547921717,0.07974202452078283,-0.024034631021242592,0.004781510395048894,0.005102040816326531,1.0670353914966988,0.3475801026216062,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,0,2026082708,3,0.5,0.2,367,278,sweep_c=1,100,LOO,0.48,0.42025797547921717,0.05974202452078281,-0.02454039190039964,0.002389499177031703,0.0025212121212121207,1.0551215691750249,0.5020281286026136,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,0,2026082708,3,0.5,0.2,367,278,sweep_c=1,100,ZLZ,0.49,0.42025797547921717,0.06974202452078282,-0.02467110944978862,0.0023891608351326683,0.0025242424242424245,1.0565393451639498,0.5047379814422365,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,0,2026082708,3,0.5,0.2,367,278,sweep_c=2,200,LOO,0.44,0.42025797547921717,0.01974202452078283,-0.02413242763448792,0.0011950579995985563,0.0012381909547738695,1.0360927713883363,0.698082130166531,1.0,0.13793418089682868,1.0,0.31110284636550384,0.0
sweep,kink,1000,0,2026082708,3,0.5,0.2,367,278,sweep_c=2,200,ZLZ,0.42,0.42025797547921717,-0.00025797547921718733,-0.026525333348918045,0.001188668719917346,0.0012241206030150758,1.0298248641557548,0.7693614708581887,1.0,0.13714822475038713,1.0,0.30991570420774733,0.0
sweep,kink,1000,0,2026082708,3,0.5,0.2,367,278,sweep_c=4,400,LOO,0.4275,0.42025797547921717,0.007242024520782819,-0.0226012304521091,0.0005981101257724123,0.0006133928571428573,1.0255517014541569,0.9241479535000575,1.0,0.09708395133331149,1.0,0.19789157267336105,0.0
sweep,kink,1000,0,2026082708,3,0.5,0.2,367,278,sweep_c=4,400,ZLZ,0.425,0.42025797547921717,0.004742024520782817,-0.023639050904428194,0.0005965908514506275,0.000612468671679198,1.0266142536211595,0.9678136458297364,1.0,0.09701078664191665,1.0,0.19778106155895936,0.0
sweep,kink,1000,1,2026082708,0,0.25,0.75,790,619,sweep_c=0.5,50,LOO,0.56,0.5250690843559647,0.03493091564403539,-0.008594199203512676,0.004991655436611693,0.005028571428571427,1.0073955409039195,0.12164187793560105,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,1,2026082708,0,0.25,0.75,790,619,sweep_c=0.5,50,ZLZ,0.54,0.5250690843559647,0.01493091564403537,-0.00812849880598121,0.004991245665640361,0.0050693877551020415,1.0156558291649738,0.11505509973962671,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,1,2026082708,0,0.25,0.75,790,619,sweep_c=1,100,LOO,0.53,0.5250690843559647,0.004930915644035361,-0.00846820432370865,0.002495774802897168,0.002516161616161615,1.008168530766791,0.169507387471764,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,1,2026082708,0,0.25,0.75,790,619,sweep_c=1,100,ZLZ,0.53,0.5250690843559647,0.004930915644035361,-0.008504906310633387,0.002495798082168137,0.002516161616161616,1.0081591271902048,0.1702412543316784,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,1,2026082708,0,0.25,0.75,790,619,sweep_c=2,200,LOO,0.525,0.5250690843559647,-6.908435596464368e-05,-0.007858448173575616,0.0012477984570355004,0.001253140703517588,1.0042813376246509,0.2224664738616146,1.0,0.13876438172814343,1.0,0.31235681760896394,0.0
sweep,kink,1000,1,2026082708,0,0.25,0.75,790,619,sweep_c=2,200,ZLZ,0.52,0.5250690843559647,-0.005069084355964648,-0.007715523426213622,0.0012477773236970308,0.0012542713567839198,1.0052044807703733,0.21842223657725468,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,1,2026082708,0,0.25,0.75,790,619,sweep_c=4,400,LOO,0.515,0.5250690843559647,-0.010069084355964653,-0.002546439363221187,0.0006231346242072937,0.0006260025062656642,1.0046023474654755,0.10200991774968139,1.0,0.09807676278244232,1.0,0.19939115802720392,0.0
sweep,kink,1000,1,2026082708,0,0.25,0.75,790,619,sweep_c=4,400,ZLZ,0.51,0.5250690843559647,-0.015069084355964657,-0.002487425970265411,0.0006231226203592966,0.0006263157894736841,1.0051244634844845,0.09964681128293151,1.0,0.09810130099063286,1.0,0.19942822159818152,0.0
sweep,kink,1000,1,2026082708,1,0.5,0.8,907,747,sweep_c=0.5,50,LOO,0.46,0.5699352733772791,-0.1099352733772791,-0.006204817173289023,0.004915017975177685,0.005069387755102042,1.031407775252089,0.08850472035142463,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,1,2026082708,1,0.5,0.8,907,747,sweep_c=0.5,50,ZLZ,0.46,0.5699352733772791,-0.1099352733772791,-0.0065053647249457835,0.0049161961237157905,0.005069387755102042,1.0311606021263582,0.09278057301265862,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,1,2026082708,1,0.5,0.8,907,747,sweep_c=1,100,LOO,0.47,0.5699352733772791,-0.09993527337727914,-0.007710645361485469,0.002459350593009015,0.002516161616161615,1.0231000099433125,0.15548213907685118,0.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,1,2026082708,1,0.5,0.8,907,747,sweep_c=1,100,ZLZ,0.51,0.5699352733772791,-0.05993527337727911,-0.007308978815001144,0.0024588789227559314,0.0025242424242424245,1.0265826433670973,0.14739682576656635,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,1,2026082708,1,0.5,0.8,907,747,sweep_c=2,200,LOO,0.515,0.5699352733772791,-0.054935273377279104,-0.008620818416687381,0.001230039541651348,0.0012551507537688442,1.0204149633139306,0.24580400858413776,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,1,2026082708,1,0.5,0.8,907,747,sweep_c=2,200,ZLZ,0.525,0.5699352733772791,-0.044935273377279095,-0.007901970890942467,0.0012295958058732958,0.001253140703517588,1.0191484856501847,0.2253482755032307,1.0,0.13876438172814343,1.0,0.31235681760896394,0.0
sweep,kink,1000,1,2026082708,1,0.5,0.8,907,747,sweep_c=4,400,LOO,0.525,0.5699352733772791,-0.044935273377279095,-0.01296057211200019,0.0006158522698380069,0.0006249999999999999,1.0148537735590375,0.5222589600065706,1.0,0.0979981992270027,1.0,0.1992724922350375,0.0
sweep,kink,1000,1,2026082708,1,0.5,0.8,907,747,sweep_c=4,400,ZLZ,0.5275,0.5699352733772791,-0.04243527337727915,-0.012790975180572817,0.0006157972558434417,0.000624671052631579,1.0144102571161724,0.5154479083370205,1.0,0.09797240683302344,1.0,0.19923353428759877,0.0
sweep,kink,1000,1,2026082708,2,0.75,0.25,619,790,sweep_c=0.5,50,LOO,0.5,0.5250690843559647,-0.025069084355964666,0.012767673469851859,0.00496488873770284,0.005102040816326531,1.0276244012443163,0.18119950499831122,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,1,2026082708,2,0.75,0.25,619,790,sweep_c=0.5,50,ZLZ,0.52,0.5250690843559647,-0.005069084355964648,0.012750640159736926,0.004964910895137193,0.005093877551020408,1.0259756234516777,0.18095736355966027,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,1,2026082708,2,0.75,0.25,619,790,sweep_c=1,100,LOO,0.51,0.5250690843559647,-0.015069084355964657,0.014449387286734394,0.0024808782850630597,0.0025242424242424245,1.0174793497288652,0.29009931460440563,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,1,2026082708,2,0.75,0.25,619,790,sweep_c=1,100,ZLZ,0.51,0.5250690843559647,-0.015069084355964657,0.014013697172428174,0.0024811402089677387,0.0025242424242424245,1.0173719385623186,0.2813371443698188,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,1,2026082708,2,0.75,0.25,619,790,sweep_c=2,200,LOO,0.515,0.5250690843559647,-0.010069084355964653,0.016758322639549683,0.0012375972179098941,0.0012551507537688438,1.0141835611820418,0.47636614094553326,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,1,2026082708,2,0.75,0.25,619,790,sweep_c=2,200,ZLZ,0.505,0.5250690843559647,-0.02006908435596466,0.015957865548292482,0.0012380236745716856,0.0012561557788944723,1.0146460077421862,0.4535344975959606,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,1,2026082708,2,0.75,0.25,619,790,sweep_c=4,400,LOO,0.5075,0.5250690843559647,-0.017569084355964715,0.011535275723807858,0.0006161313217688578,0.0006264254385964913,1.0167076667975263,0.46471997077883426,1.0,0.09810988791357733,1.0,0.19944119165799834,0.0
sweep,kink,1000,1,2026082708,2,0.75,0.25,619,790,sweep_c=4,400,ZLZ,0.5075,0.5250690843559647,-0.017569084355964715,0.011535275723807858,0.0006161313217688578,0.0006264254385964913,1.0167076667975263,0.46471997077883426,1.0,0.09810988791357733,1.0,0.19944119165799834,0.0
sweep,kink,1000,1,2026082708,3,0.5,0.2,907,874,sweep_c=0.5,50,LOO,0.38,0.42001749670469446,-0.040017496704694455,-0.005695414706351987,0.004849182528120493,0.004808163265306122,0.991540994265219,0.0817882821376104,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,1,2026082708,3,0.5,0.2,907,874,sweep_c=0.5,50,ZLZ,0.34,0.42001749670469446,-0.08001749670469444,-0.006505364724945895,0.0048470601636548885,0.004579591836734692,0.9448184429552213,0.09343991726207118,1.0,0.2652720373986168,1.0,0.7490071144003128,0.0
sweep,kink,1000,1,2026082708,3,0.5,0.2,907,874,sweep_c=1,100,LOO,0.38,0.42001749670469446,-0.040017496704694455,-0.006914280857442945,0.002422706625592672,0.0023797979797979805,0.9822889633679048,0.14047421151182807,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
sweep,kink,1000,1,2026082708,3,0.5,0.2,907,874,sweep_c=1,100,ZLZ,0.37,0.42001749670469446,-0.050017496704694464,-0.011209057597723282,0.0023981112486560216,0.002354545454545454,0.9818332889539703,0.22889401530116826,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
sweep,kink,1000,1,2026082708,3,0.5,0.2,907,874,sweep_c=2,200,LOO,0.415,0.42001749670469446,-0.00501749670469448,-0.007563725253179665,0.001210489859480934,0.0012199748743718592,1.0078356830638733,0.21739781120017534,1.0,0.13691578787241432,1.0,0.30956462149389863,0.0
sweep,kink,1000,1,2026082708,3,0.5,0.2,907,874,sweep_c=2,200,ZLZ,0.42,0.42001749670469446,-1.7496704694475174e-05,-0.009852010282303647,0.0012042705116161905,0.0012241206030150756,1.0164830834994416,0.2838983251114559,1.0,0.13714822475038713,1.0,0.30991570420774733,0.0
sweep,kink,1000,1,2026082708,3,0.5,0.2,907,874,sweep_c=4,400,LOO,0.4175,0.42001749670469446,-0.0025174967046944774,-0.01261541263938959,0.0006025096637840333,0.0006095081453634084,1.011615550753861,0.513948321412516,1.0,0.0967760392099446,1.0,0.197426488884414,0.0
sweep,kink,1000,1,2026082708,3,0.5,0.2,907,874,sweep_c=4,400,ZLZ,0.4175,0.42001749670469446,-0.0025174967046944774,-0.013765994876253351,0.0006009567512809048,0.0006095081453634084,1.0142296331046732,0.5615468485929243,1.0,0.0967760392099446,1.0,0.197426488884414,0.0
sweep,kink,1000,2,2026082708,0,0.25,0.75,751,928,sweep_c=0.5,50,LOO,0.48,0.5250544128743004,-0.045054412874300453,0.013368904633442869,0.004966283791449725,0.005093877551020407,1.025691999275264,0.18970555960888777,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,2,2026082708,0,0.25,0.75,751,928,sweep_c=0.5,50,ZLZ,0.46,0.5250544128743004,-0.06505441287430042,0.013244365018473925,0.004966674928206532,0.005069387755102042,1.0206804005456824,0.1879309345655658,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,2,2026082708,0,0.25,0.75,751,928,sweep_c=1,100,LOO,0.44,0.5250544128743004,-0.08505441287430043,0.011471704045263542,0.002484165776909064,0.0024888888888888894,1.0019012869526374,0.23016413276705347,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
sweep,kink,1000,2,2026082708,0,0.25,0.75,751,928,sweep_c=1,100,ZLZ,0.47,0.5250544128743004,-0.05505441287430046,0.011335637558477996,0.0024843361187654846,0.002516161616161616,1.012810463590549,0.227426346549643,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,2,2026082708,0,0.25,0.75,751,928,sweep_c=2,200,LOO,0.495,0.5250544128743004,-0.03005441287430044,0.011218306124798239,0.0012421090616173843,0.0012561557788944725,1.0113087632247024,0.3183079032197826,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,2,2026082708,0,0.25,0.75,751,928,sweep_c=2,200,ZLZ,0.5,0.5250544128743004,-0.025054412874300436,0.01140203939586737,0.0012420239011491456,0.0012562814070351757,1.0114792524305198,0.32353223696463995,1.0,0.13893816311336926,1.0,0.31261930452960063,0.0
sweep,kink,1000,2,2026082708,0,0.25,0.75,751,928,sweep_c=4,400,LOO,0.5225,0.5250544128743004,-0.0025544128743004713,0.010157930856023567,0.0006210596552030244,0.000625297619047619,1.0068237629172823,0.4076041465015481,1.0,0.09802152935451502,1.0,0.19930773106870658,0.0
sweep,kink,1000,2,2026082708,0,0.25,0.75,751,928,sweep_c=4,400,ZLZ,0.525,0.5250544128743004,-5.441287430041353e-05,0.010471067199654405,0.0006209923462128534,0.0006249999999999999,1.006453628312148,0.4201920419449013,1.0,0.0979981992270027,1.0,0.1992724922350375,0.0
sweep,kink,1000,2,2026082708,1,0.5,0.8,666,451,sweep_c=0.5,50,LOO,0.48,0.5697283712893217,-0.08972837128932176,-0.012094154832244963,0.0049297419377521004,0.005093877551020407,1.033294970678151,0.1722516661939319,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,2,2026082708,1,0.5,0.8,666,451,sweep_c=0.5,50,ZLZ,0.5,0.5697283712893217,-0.06972837128932174,-0.014159228508274446,0.004934795246456309,0.005102040816326531,1.033891085955455,0.2015603119362217,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,2,2026082708,1,0.5,0.8,666,451,sweep_c=1,100,LOO,0.47,0.5697283712893217,-0.09972837128932177,-0.015354830675253006,0.002468395826198669,0.002516161616161616,1.0193509442270068,0.3090563206305729,0.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,2,2026082708,1,0.5,0.8,666,451,sweep_c=1,100,ZLZ,0.46,0.5697283712893217,-0.10972837128932172,-0.015499961555885733,0.0024685501693822954,0.0025090909090909087,1.016422894787169,0.3119677078512019,0.0,0.1963524321687991,1.0,0.503139384247588,0.0
sweep,kink,1000,2,2026082708,1,0.5,0.8,666,451,sweep_c=2,200,LOO,0.52,0.5697283712893217,-0.04972837128932173,-0.014698115715599203,0.0012336073870328982,0.0012542713567839198,1.0167508479344658,0.4184785300433799,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,2,2026082708,1,0.5,0.8,666,451,sweep_c=2,200,ZLZ,0.52,0.5697283712893217,-0.04972837128932173,-0.015582805824552404,0.0012341498206997743,0.0012542713567839194,1.0163039654883521,0.4435695413905816,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,2,2026082708,1,0.5,0.8,666,451,sweep_c=4,400,LOO,0.5475,0.5697283712893217,-0.022228371289321758,-0.0162767058432427,0.0006170989603776516,0.0006209116541353384,1.0061784154608744,0.6552229602119682,1.0,0.09767715292021933,1.0,0.19878757000737868,0.0
sweep,kink,1000,2,2026082708,1,0.5,0.8,666,451,sweep_c=4,400,ZLZ,0.555,0.5697283712893217,-0.014728371289321696,-0.016631316336579438,0.000617184153950083,0.0006189849624060151,1.002917781418085,0.6694516874257687,1.0,0.09752548884700052,1.0,0.1985584900314154,0.0
sweep,kink,1000,2,2026082708,2,0.75,0.25,928,751,sweep_c=0.5,50,LOO,0.56,0.5250544128743004,0.03494558712569962,-0.010567559119846082,0.00498943237961288,0.005028571428571427,1.0078443890969386,0.14960603588851332,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,2,2026082708,2,0.75,0.25,928,751,sweep_c=0.5,50,ZLZ,0.56,0.5250544128743004,0.03494558712569962,-0.00935810708496021,0.004988580871085688,0.005028571428571427,1.0080164196029233,0.13249500381302085,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,2,2026082708,2,0.75,0.25,928,751,sweep_c=1,100,LOO,0.57,0.5250544128743004,0.044945587125699515,-0.011031926025426908,0.002493564639757745,0.002475757575757575,0.99285879190126,0.22092304760939965,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
sweep,kink,1000,2,2026082708,2,0.75,0.25,928,751,sweep_c=1,100,ZLZ,0.55,0.5250544128743004,0.02494558712569961,-0.009427805389061517,0.002492994067734069,0.0025000000000000005,1.0028102482699845,0.18882086664004263,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
sweep,kink,1000,2,2026082708,2,0.75,0.25,928,751,sweep_c=2,200,LOO,0.525,0.5250544128743004,-5.441287430041353e-05,-0.014822757693620292,0.0012455670447313399,0.001253140703517588,1.0060804906634966,0.41999629059369664,1.0,0.13876438172814343,1.0,0.31235681760896394,0.0
sweep,kink,1000,2,2026082708,2,0.75,0.25,928,751,sweep_c=2,200,ZLZ,0.52,0.5250544128743004,-0.005054412874300418,-0.014576325554892078,0.001245440602438626,0.0012542713567839198,1.0070904660792357,0.4130347097175253,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,2,2026082708,2,0.75,0.25,928,751,sweep_c=4,400,LOO,0.535,0.5250544128743004,0.009945587125699595,-0.019678162737967297,0.0006184081939142673,0.0006234962406015037,1.0082276508256323,0.791310503103305,1.0,0.0978802356582425,1.0,0.1990943149586224,0.0
sweep,kink,1000,2,2026082708,2,0.75,0.25,928,751,sweep_c=4,400,ZLZ,0.5325,0.5250544128743004,0.007445587125699538,-0.01835093453643155,0.0006184162984200289,0.0006239191729323308,1.0088983335762025,0.7379343427979269,1.0,0.09791342727657093,1.0,0.1991444490145493,0.0
sweep,kink,1000,2,2026082708,3,0.5,0.2,666,380,sweep_c=0.5,50,LOO,0.52,0.41980753227491785,0.10019246772508217,-0.012968904123798253,0.004823119988903281,0.005093877551020408,1.0561374302816575,0.18674081351819366,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,2,2026082708,3,0.5,0.2,666,380,sweep_c=0.5,50,ZLZ,0.54,0.41980753227491785,0.12019246772508219,-0.014159228508274446,0.004818508987402485,0.0050693877551020415,1.052065642786068,0.20397796466179874,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,2,2026082708,3,0.5,0.2,666,380,sweep_c=1,100,LOO,0.49,0.41980753227491785,0.07019246772508214,-0.015662486850563262,0.0024059927107441047,0.0025242424242424236,1.0491479932463086,0.31931076904575145,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
sweep,kink,1000,2,2026082708,3,0.5,0.2,666,380,sweep_c=1,100,ZLZ,0.47,0.41980753227491785,0.050192467725082124,-0.015499961555885844,0.00240638696338754,0.002516161616161616,1.0456180383472253,0.3159714825772989,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,2,2026082708,3,0.5,0.2,666,380,sweep_c=2,200,LOO,0.44,0.41980753227491785,0.020192467725082153,-0.01568566253497844,0.0012028361234773886,0.0012381909547738695,1.0293928911897579,0.4522719318310473,1.0,0.13793418089682868,1.0,0.31110284636550384,0.0
sweep,kink,1000,2,2026082708,3,0.5,0.2,666,380,sweep_c=2,200,ZLZ,0.45,0.41980753227491785,0.03019246772508216,-0.017532982789115137,0.0011969963222500332,0.0012437185929648246,1.0390329275423054,0.5067682509143216,1.0,0.13824172683247282,1.0,0.31156737704867626,0.0
sweep,kink,1000,2,2026082708,3,0.5,0.2,666,380,sweep_c=4,400,LOO,0.4225,0.41980753227491785,0.002692467725082137,-0.0169479005424783,0.0006006590395903159,0.0006115131578947368,1.0180703487153446,0.6915154665140143,1.0,0.09693508372855009,1.0,0.19766671660430868,0.0
sweep,kink,1000,2,2026082708,3,0.5,0.2,666,380,sweep_c=4,400,ZLZ,0.42,0.41980753227491785,0.00019246772508213494,-0.017606404818860832,0.0005993083605042456,0.0006105263157894738,1.0187181691838734,0.7191931050080547,1.0,0.09685683664161993,1.0,0.1975485288198665,0.0
sweep,kink,1000,3,2026082708,0,0.25,0.75,949,497,sweep_c=0.5,50,LOO,0.46,0.525158499498011,-0.06515849949801095,-0.008780554041889821,0.004992118056572404,0.005069387755102042,1.0154783395853206,0.12427377663261822,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,3,2026082708,0,0.25,0.75,949,497,sweep_c=0.5,50,ZLZ,0.4,0.525158499498011,-0.12515849949801094,-0.009793184321165826,0.004993119479039643,0.004897959183673469,0.980941714740526,0.13859193215592505,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,3,2026082708,0,0.25,0.75,949,497,sweep_c=1,100,LOO,0.45,0.525158499498011,-0.07515849949801096,-0.008881231802111311,0.0024961881860847504,0.0025000000000000005,1.0015270539042287,0.17776020550347843,1.0,0.19599639845400535,1.0,0.5026016155255952,0.0
sweep,kink,1000,3,2026082708,0,0.25,0.75,949,497,sweep_c=1,100,ZLZ,0.44,0.525158499498011,-0.08515849949801096,-0.008476812044462712,0.002496089713610414,0.0024888888888888894,0.9971151578878512,0.16966898367932268,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
sweep,kink,1000,3,2026082708,0,0.25,0.75,949,497,sweep_c=2,200,LOO,0.525,0.525158499498011,-0.00015849949801094443,-0.007079909577210275,0.0012476359520689612,0.001253140703517588,1.0044121455778012,0.20043971222511162,1.0,0.13876438172814343,1.0,0.31235681760896394,0.0
sweep,kink,1000,3,2026082708,0,0.25,0.75,949,497,sweep_c=2,200,ZLZ,0.53,0.525158499498011,0.00484150050198906,-0.0070752831846983,0.001247632361165099,0.0012517587939698488,1.003307410847292,0.20030902243198578,1.0,0.13868784893388342,1.0,0.31224121916631753,0.0
sweep,kink,1000,3,2026082708,0,0.25,0.75,949,497,sweep_c=4,400,LOO,0.5175,0.525158499498011,-0.007658499498011007,-0.001567160785170718,0.0006230753668979982,0.0006257988721804511,1.004371068777782,0.06278317360087414,1.0,0.0980608096543778,1.0,0.19936706173257068,0.0
sweep,kink,1000,3,2026082708,0,0.25,0.75,949,497,sweep_c=4,400,ZLZ,0.5075,0.525158499498011,-0.017658499498011015,-0.0015714493973354449,0.000623080189292825,0.0006264254385964913,1.0053688904913876,0.06295473920337512,1.0,0.09810988791357733,1.0,0.19944119165799834,0.0
sweep,kink,1000,3,2026082708,1,0.5,0.8,797,87,sweep_c=0.5,50,LOO,0.44,0.5700553206489372,-0.13005532064893716,-0.0005692353460610144,0.004898280950923435,0.005028571428571429,1.026599225106398,0.008133360338838717,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,3,2026082708,1,0.5,0.8,797,87,sweep_c=0.5,50,ZLZ,0.42,0.5700553206489372,-0.15005532064893717,0.000709740617184762,0.004894760580591098,0.004971428571428571,1.0156632770030631,0.010144576766759459,0.0,0.2763876852333699,1.0,0.83480378406418,0.0
sweep,kink,1000,3,2026082708,1,0.5,0.8,797,87,sweep_c=1,100,LOO,0.49,0.5700553206489372,-0.08005532064893717,-0.002421655305549608,0.0024517928619975267,0.0025242424242424245,1.0295496260584884,0.0489069340830443,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,3,2026082708,1,0.5,0.8,797,87,sweep_c=1,100,ZLZ,0.51,0.5700553206489372,-0.06005532064893715,-0.0016014436324756076,0.002450692239295169,0.0025242424242424236,1.0300120038607572,0.03234947741056229,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
sweep,kink,1000,3,2026082708,1,0.5,0.8,797,87,sweep_c=2,200,LOO,0.525,0.5700553206489372,-0.045055320648937136,-0.006295142864405245,0.001228143662160531,0.001253140703517588,1.0203535157386088,0.17963088307123856,1.0,0.13876438172814343,1.0,0.31235681760896394,0.0
sweep,kink,1000,3,2026082708,1,0.5,0.8,797,87,sweep_c=2,200,ZLZ,0.55,0.5700553206489372,-0.020055320648937114,-0.005383215068174296,0.001227380480450623,0.0012437185929648246,1.013311367399458,0.15365692040968884,1.0,0.13824172683247288,1.0,0.3115673770486762,0.0
sweep,kink,1000,3,2026082708,1,0.5,0.8,797,87,sweep_c=4,400,LOO,0.54,0.5700553206489372,-0.030055320648937123,-0.0074839995092574885,0.0006139951340307666,0.0006225563909774435,1.013943525725479,0.3020308366514421,1.0,0.0978064361788078,1.0,0.19898284503290947,0.0
sweep,kink,1000,3,2026082708,1,0.5,0.8,797,87,sweep_c=4,400,ZLZ,0.545,0.5700553206489372,-0.02505532064893712,-0.007603655309770141,0.000614012948593753,0.0006214912280701754,1.0121793514184834,0.30685531935415195,1.0,0.09772272939401971,1.0,0.19885641068468018,0.0
sweep,kink,1000,3,2026082708,2,0.75,0.25,497,949,sweep_c=0.5,50,LOO,0.46,0.525158499498011,-0.06515849949801095,0.022256493126150634,0.004949792165797081,0.005069387755102042,1.02416173958401,0.31634665978434257,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,3,2026082708,2,0.75,0.25,497,949,sweep_c=0.5,50,ZLZ,0.48,0.525158499498011,-0.045158499498010984,0.02266640456910718,0.004949155114905785,0.005093877551020408,1.0292418468919575,0.32219374389824573,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,3,2026082708,2,0.75,0.25,497,949,sweep_c=1,100,LOO,0.49,0.525158499498011,-0.035158499498010976,0.019598503621533814,0.0024767847234902192,0.0025242424242424245,1.0191610115736378,0.3938027851570124,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,3,2026082708,2,0.75,0.25,497,949,sweep_c=1,100,ZLZ,0.5,0.525158499498011,-0.025158499498010967,0.0191227290991689,0.002477226246439255,0.0025252525252525255,1.0193871185089787,0.38420855979915935,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
sweep,kink,1000,3,2026082708,2,0.75,0.25,497,949,sweep_c=2,200,LOO,0.495,0.525158499498011,-0.03015849949801097,0.0174644198996442,0.0012372051178751646,0.0012561557788944725,1.0153173154115742,0.4965160716926991,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,3,2026082708,2,0.75,0.25,497,949,sweep_c=2,200,ZLZ,0.485,0.525158499498011,-0.04015849949801098,0.016838430127239845,0.0012375224886182448,0.0012551507537688438,1.0142448038825393,0.4786576995115153,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,3,2026082708,2,0.75,0.25,497,949,sweep_c=4,400,LOO,0.5075,0.525158499498011,-0.017658499498011015,0.016532060417268846,0.0006151785540516552,0.0006264254385964913,1.0182823092104925,0.666540265708506,1.0,0.09810988791357733,1.0,0.19944119165799834,0.0
sweep,kink,1000,3,2026082708,2,0.75,0.25,497,949,sweep_c=4,400,ZLZ,0.5075,0.525158499498011,-0.017658499498011015,0.016532060417268846,0.0006151785540516552,0.0006264254385964913,1.0182823092104925,0.666540265708506,1.0,0.09810988791357733,1.0,0.19944119165799834,0.0
sweep,kink,1000,3,2026082708,3,0.5,0.2,797,839,sweep_c=0.5,50,LOO,0.56,0.41994466574151373,0.14005533425848632,0.00013805369791308753,0.0048668142360456974,0.005028571428571427,1.0332367714649322,0.0019789082510192012,0.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,3,2026082708,3,0.5,0.2,797,839,sweep_c=0.5,50,ZLZ,0.56,0.41994466574151373,0.14005533425848632,0.0007097406171848175,0.004868999993905247,0.005028571428571429,1.032772937947407,0.010171377496237434,0.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,3,2026082708,3,0.5,0.2,797,839,sweep_c=1,100,LOO,0.53,0.41994466574151373,0.11005533425848629,-0.0015474072701246455,0.002430989289872588,0.002516161616161615,1.0350360763183335,0.03138434796108392,0.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,3,2026082708,3,0.5,0.2,797,839,sweep_c=1,100,ZLZ,0.53,0.41994466574151373,0.11005533425848629,-0.0016014436324756631,0.0024308732783256794,0.002516161616161616,1.0350854726144676,0.03248108269482098,0.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,3,2026082708,3,0.5,0.2,797,839,sweep_c=2,200,LOO,0.465,0.41994466574151373,0.04505533425848629,-0.005186780513233458,0.0012119010712297103,0.0012501256281407032,1.0315409878070383,0.14899245829961785,1.0,0.13859734660081896,1.0,0.31210452052805066,0.0
sweep,kink,1000,3,2026082708,3,0.5,0.2,797,839,sweep_c=2,200,ZLZ,0.47,0.41994466574151373,0.05005533425848624,-0.005383215068174296,0.0012117941580966488,0.001251758793969849,1.0329797231701234,0.15464194511364324,1.0,0.13868784893388342,1.0,0.31224121916631753,0.0
sweep,kink,1000,3,2026082708,3,0.5,0.2,797,839,sweep_c=4,400,LOO,0.405,0.41994466574151373,-0.014944665741513707,-0.007699770082097546,0.0006045396990527727,0.0006039473684210527,0.9990201956419934,0.3131593222182801,1.0,0.09633356519211889,1.0,0.19675815699000632,0.0
sweep,kink,1000,3,2026082708,3,0.5,0.2,797,839,sweep_c=4,400,ZLZ,0.4075,0.41994466574151373,-0.01244466574151376,-0.007603655309770085,0.000604553228722522,0.0006051221804511279,1.0009411110578437,0.3092467532117123,1.0,0.09642721478279137,1.0,0.19689960938228968,0.0
sweep,kink,1000,4,2026082708,0,0.25,0.75,21,762,sweep_c=0.5,50,LOO,0.5,0.5254317978227303,-0.025431797822730307,-0.004080935112655282,0.004987362011205737,0.005102040816326531,1.0229938803044838,0.05778621419368734,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,4,2026082708,0,0.25,0.75,21,762,sweep_c=0.5,50,ZLZ,0.52,0.5254317978227303,-0.005431797822730289,-0.003996278060813707,0.004987673087076611,0.005093877551020407,1.0212933891395126,0.05658570207323623,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,4,2026082708,0,0.25,0.75,21,762,sweep_c=1,100,LOO,0.56,0.5254317978227303,0.03456820217726975,-0.004575361546364287,0.002494076576792495,0.002488888888888889,0.9979199965422564,0.09161583116204657,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
sweep,kink,1000,4,2026082708,0,0.25,0.75,21,762,sweep_c=1,100,ZLZ,0.53,0.5254317978227303,0.00456820217726972,-0.0045497244791065095,0.0024940443553241195,0.002516161616161616,1.0088680302699036,0.09110306978971262,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,4,2026082708,0,0.25,0.75,21,762,sweep_c=2,200,LOO,0.515,0.5254317978227303,-0.010431797822730293,-0.003950351725303003,0.0012468709661535911,0.0012551507537688442,1.006640452653088,0.11187292913040466,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,4,2026082708,0,0.25,0.75,21,762,sweep_c=2,200,ZLZ,0.515,0.5254317978227303,-0.010431797822730293,-0.00404844568923135,0.0012469084786015246,0.0012551507537688442,1.0066101685157869,0.11464919995622053,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,4,2026082708,0,0.25,0.75,21,762,sweep_c=4,400,LOO,0.5375,0.5254317978227303,0.012068202177269671,-0.0010799877256637558,0.0006229999603417274,0.0006230419799498747,1.0000674472083821,0.0432687959478921,1.0,0.09784457286004528,1.0,0.1990404483257382,0.0
sweep,kink,1000,4,2026082708,0,0.25,0.75,21,762,sweep_c=4,400,ZLZ,0.5325,0.5254317978227303,0.007068202177269667,-0.0011292505191100588,0.0006230050188520882,0.0006239191729323309,1.001467330202134,0.04524228448009409,1.0,0.09791342727657093,1.0,0.1991444490145493,0.0
sweep,kink,1000,4,2026082708,1,0.5,0.8,732,401,sweep_c=0.5,50,LOO,0.58,0.5699130577550391,0.010086942244960873,-0.006723298308169534,0.0049155544396837555,0.004971428571428571,1.0113668015338693,0.09589503586090663,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,4,2026082708,1,0.5,0.8,732,401,sweep_c=0.5,50,ZLZ,0.62,0.5699130577550391,0.05008694224496091,-0.004951289347956411,0.004910721819735452,0.004808163265306122,0.9791153809574058,0.07065544568527309,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,4,2026082708,1,0.5,0.8,732,401,sweep_c=1,100,LOO,0.59,0.5699130577550391,0.02008694224496088,-0.0050284276201925104,0.0024552560789544314,0.002443434343434343,0.9951851313508925,0.10148078212622785,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
sweep,kink,1000,4,2026082708,1,0.5,0.8,732,401,sweep_c=1,100,ZLZ,0.58,0.5699130577550391,0.010086942244960873,-0.0050262027541585486,0.002455283688730737,0.002460606060606061,1.0021677217584888,0.10143531085542902,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
sweep,kink,1000,4,2026082708,1,0.5,0.8,732,401,sweep_c=2,200,LOO,0.54,0.5699130577550391,-0.029913057755039052,-0.005219487971984904,0.0012276165260410934,0.0012482412060301506,1.0168005884179232,0.14896921800666835,1.0,0.138492847342502,1.0,0.3119466803284874,0.0
sweep,kink,1000,4,2026082708,1,0.5,0.8,732,401,sweep_c=2,200,ZLZ,0.545,0.5699130577550391,-0.024913057755039048,-0.005192385452328141,0.0012275988554353824,0.001246105527638191,1.015075504608747,0.14819675256397216,1.0,0.1383743194478142,1.0,0.3117676506697829,0.0
sweep,kink,1000,4,2026082708,1,0.5,0.8,732,401,sweep_c=4,400,LOO,0.5725,0.5699130577550391,0.0025869422449609214,-0.007750905138115161,0.0006141301009448588,0.0006133928571428573,0.9987995315636423,0.3127679398388746,1.0,0.09708395133331149,1.0,0.19789157267336105,0.0
sweep,kink,1000,4,2026082708,1,0.5,0.8,732,401,sweep_c=4,400,ZLZ,0.575,0.5699130577550391,0.005086942244960868,-0.007318228154824857,0.0006139930244354529,0.000612468671679198,0.9975173125824084,0.295341330109114,1.0,0.09701078664191676,1.0,0.19778106155895947,0.0
sweep,kink,1000,4,2026082708,2,0.75,0.25,762,21,sweep_c=0.5,50,LOO,0.54,0.5254317978227303,0.014568202177269729,0.009087112624932447,0.004972405142782329,0.0050693877551020415,1.0195041653957917,0.12886727859059982,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,4,2026082708,2,0.75,0.25,762,21,sweep_c=0.5,50,ZLZ,0.52,0.5254317978227303,-0.005431797822730289,0.00959267330772029,0.0049715114238395135,0.005093877551020407,1.0246134659560715,0.13604902487728363,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,4,2026082708,2,0.75,0.25,762,21,sweep_c=1,100,LOO,0.47,0.5254317978227303,-0.05543179782273033,0.005964986701942787,0.002486902063449985,0.002516161616161615,1.0117654623966332,0.11961348348901837,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,4,2026082708,2,0.75,0.25,762,21,sweep_c=1,100,ZLZ,0.46,0.5254317978227303,-0.06543179782273029,0.007096093781661539,0.0024862470928040674,0.0025090909090909087,1.0091880715931083,0.14231386133651966,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
sweep,kink,1000,4,2026082708,2,0.75,0.25,762,21,sweep_c=2,200,LOO,0.515,0.5254317978227303,-0.010431797822730293,0.005548154025382557,0.0012410615154697408,0.0012551507537688438,1.011352570459628,0.15748959093020323,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,4,2026082708,2,0.75,0.25,762,21,sweep_c=2,200,ZLZ,0.515,0.5254317978227303,-0.010431797822730293,0.00646284822175347,0.0012408193769208758,0.0012551507537688438,1.0115499299209298,0.18347194851875134,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,4,2026082708,2,0.75,0.25,762,21,sweep_c=4,400,LOO,0.485,0.5254317978227303,-0.04043179782273032,0.002198299964573658,0.0006172504379607563,0.000626002506265664,1.0141791204455397,0.08848226870906085,1.0,0.09807676278244232,1.0,0.19939115802720392,0.0
sweep,kink,1000,4,2026082708,2,0.75,0.25,762,21,sweep_c=4,400,ZLZ,0.4875,0.5254317978227303,-0.03793179782273032,0.0022186192222654055,0.0006172557072253003,0.0006261748120300752,1.0144496109154961,0.08929974409590356,1.0,0.09809025955658218,1.0,0.19941154413862738,0.0
sweep,kink,1000,4,2026082708,3,0.5,0.2,732,265,sweep_c=0.5,50,LOO,0.44,0.41989150811322795,0.02010849188677205,-0.004512770942602218,0.004852360455878079,0.005028571428571429,1.0363144853511224,0.06478385135303956,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,4,2026082708,3,0.5,0.2,732,265,sweep_c=0.5,50,ZLZ,0.44,0.41989150811322795,0.02010849188677205,-0.004951289347956467,0.004850419119152964,0.005028571428571429,1.0367292609240695,0.0710932999165249,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,4,2026082708,3,0.5,0.2,732,265,sweep_c=1,100,LOO,0.43,0.41989150811322795,0.010108491886772042,-0.005490175963384691,0.0024243257918314205,0.0024757575757575756,1.021214881308218,0.11150408368910869,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
sweep,kink,1000,4,2026082708,3,0.5,0.2,732,265,sweep_c=1,100,ZLZ,0.44,0.41989150811322795,0.02010849188677205,-0.005026202754158715,0.0024249075659337448,0.0024888888888888894,1.0263850564260613,0.10206865913364106,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
sweep,kink,1000,4,2026082708,3,0.5,0.2,732,265,sweep_c=2,200,LOO,0.445,0.41989150811322795,0.025108491886772055,-0.004601748649066706,0.0012126372057151508,0.0012410804020100497,1.0234556519962,0.13214704283481607,1.0,0.13809502898355347,1.0,0.31134579827269365,0.0
sweep,kink,1000,4,2026082708,3,0.5,0.2,732,265,sweep_c=2,200,ZLZ,0.44,0.41989150811322795,0.02010849188677205,-0.007141337853410923,0.0012062151376341283,0.0012381909547738695,1.0265092155968616,0.20562087012354197,1.0,0.13793418089682868,1.0,0.31110284636550384,0.0
sweep,kink,1000,4,2026082708,3,0.5,0.2,732,265,sweep_c=4,400,LOO,0.4225,0.41989150811322795,0.0026084918867720353,-0.007097823110333357,0.000604740539850944,0.0006115131578947368,1.0111992128813825,0.2886294422664179,1.0,0.09693508372855009,1.0,0.19766671660430868,0.0
sweep,kink,1000,4,2026082708,3,0.5,0.2,732,265,sweep_c=4,400,ZLZ,0.4225,0.41989150811322795,0.0026084918867720353,-0.00829270435536622,0.0006031931410881413,0.0006115131578947368,1.0137932881524256,0.3376509572446115,1.0,0.09693508372855009,1.0,0.19766671660430868,0.0
sweep,kink,1000,5,2026082708,0,0.25,0.75,442,295,sweep_c=0.5,50,LOO,0.64,0.5254292937549568,0.11457070624504317,-0.008174251549968647,0.004991750162151328,0.00470204081632653,0.9419623706287537,0.11569686148088616,1.0,0.2687950607369216,1.0,0.7716677778142943,0.0
sweep,kink,1000,5,2026082708,0,0.25,0.75,442,295,sweep_c=0.5,50,ZLZ,0.62,0.5254292937549568,0.09457070624504316,-0.007517080812113552,0.004991317357161544,0.004808163265306122,0.963305460512818,0.10639999980051279,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,5,2026082708,0,0.25,0.75,442,295,sweep_c=1,100,LOO,0.57,0.5254292937549568,0.04457070624504311,-0.006464960161004174,0.0024947495785685443,0.0024757575757575747,0.9923872107348478,0.12943519251948193,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
sweep,kink,1000,5,2026082708,0,0.25,0.75,442,295,sweep_c=1,100,ZLZ,0.55,0.5254292937549568,0.024570706245043206,-0.006704732290029991,0.002495004246190081,0.0025,1.0020023027285616,0.13422882770357739,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
sweep,kink,1000,5,2026082708,0,0.25,0.75,442,295,sweep_c=2,200,LOO,0.575,0.5254292937549568,0.04957070624504312,-0.005192062173313583,0.0012470641704213127,0.0012280150753768845,0.9847248477694676,0.14702645418693774,1.0,0.13736621627244294,1.0,0.3102449680312287,0.0
sweep,kink,1000,5,2026082708,0,0.25,0.75,442,295,sweep_c=2,200,ZLZ,0.58,0.5254292937549568,0.05457070624504312,-0.005065325495753892,0.0012470003725698969,0.0012241206030150754,0.9816521549968189,0.1434412517800906,1.0,0.13714822475038702,1.0,0.3099157042077474,0.0
sweep,kink,1000,5,2026082708,0,0.25,0.75,442,295,sweep_c=4,400,LOO,0.5525,0.5254292937549568,0.027070706245043152,-0.0017899329679597065,0.0006230577693712361,0.0006196585213032581,0.9945442489684249,0.07170882547628461,1.0,0.09757853642023284,1.0,0.19863861538043887,0.0
sweep,kink,1000,5,2026082708,0,0.25,0.75,442,295,sweep_c=4,400,ZLZ,0.55,0.5254292937549568,0.024570706245043206,-0.001841855525882008,0.0006230667150575616,0.0006203007518796994,0.9955607271083216,0.07378843267780358,1.0,0.0976290898204315,1.0,0.1987149734226341,0.0
sweep,kink,1000,5,2026082708,1,0.5,0.8,188,565,sweep_c=0.5,50,LOO,0.58,0.5700723894130648,0.009927610586935143,0.0297350047215601,0.004791731091831064,0.004971428571428571,1.0375015784804484,0.4295579814418429,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,5,2026082708,1,0.5,0.8,188,565,sweep_c=0.5,50,ZLZ,0.54,0.5700723894130648,-0.030072389413064782,0.028985188837298392,0.004794301140027122,0.0050693877551020415,1.0573778340242856,0.41861374044313565,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,5,2026082708,1,0.5,0.8,188,565,sweep_c=1,100,LOO,0.53,0.5700723894130648,-0.04007238941306479,0.0257090958619266,0.0024030171649929615,0.002516161616161615,1.0470843291579173,0.524455165342161,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,5,2026082708,1,0.5,0.8,188,565,sweep_c=1,100,ZLZ,0.54,0.5700723894130648,-0.030072389413064782,0.025445018707567435,0.0024034807769998945,0.0025090909090909087,1.0439404937629002,0.5190180336852919,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
sweep,kink,1000,5,2026082708,1,0.5,0.8,188,565,sweep_c=2,200,LOO,0.555,0.5700723894130648,-0.015072389413064768,0.02059758197647843,0.0012054322413221617,0.0012410804020100501,1.029572927839385,0.593259687104961,1.0,0.13809502898355341,1.0,0.3113457982726937,0.0
sweep,kink,1000,5,2026082708,1,0.5,0.8,188,565,sweep_c=2,200,ZLZ,0.58,0.5700723894130648,0.009927610586935143,0.019550679925784076,0.0012063281690749019,0.0012241206030150754,1.0147492485016063,0.5628972554106497,1.0,0.13714822475038702,1.0,0.3099157042077474,0.0
sweep,kink,1000,5,2026082708,1,0.5,0.8,188,565,sweep_c=4,400,LOO,0.57,0.5700723894130648,-7.238941306486613e-05,0.013652971399332414,0.0006047054961027307,0.0006142857142857142,1.015842783379227,0.5552073700831323,1.0,0.09715458353714967,1.0,0.19799825860902187,0.0
sweep,kink,1000,5,2026082708,1,0.5,0.8,188,565,sweep_c=4,400,ZLZ,0.5725,0.5700723894130648,0.0024276105869351916,0.013641253593726033,0.0006047043214841116,0.0006133928571428572,1.0143682380794328,0.5547313963196424,1.0,0.09708395133331149,1.0,0.19789157267336105,0.0
sweep,kink,1000,5,2026082708,2,0.75,0.25,295,442,sweep_c=0.5,50,LOO,0.54,0.5254292937549568,0.014570706245043197,-0.0072250321343692026,0.00498620899125484,0.0050693877551020415,1.016681764441299,0.10231858942147942,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,5,2026082708,2,0.75,0.25,295,442,sweep_c=0.5,50,ZLZ,0.54,0.5254292937549568,0.014570706245043197,-0.005907625859729371,0.0049852830086897304,0.0050693877551020415,1.0168706061954176,0.08366967345186492,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,5,2026082708,2,0.75,0.25,295,442,sweep_c=1,100,LOO,0.48,0.5254292937549568,-0.045429293754956857,-0.00512977396569636,0.0024920587987397806,0.0025212121212121207,1.0116984890112075,0.10275881481103563,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,5,2026082708,2,0.75,0.25,295,442,sweep_c=1,100,ZLZ,0.48,0.5254292937549568,-0.045429293754956857,-0.00512977396569636,0.0024920587987397806,0.0025212121212121207,1.0116984890112075,0.10275881481103563,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,5,2026082708,2,0.75,0.25,295,442,sweep_c=2,200,LOO,0.48,0.5254292937549568,-0.045429293754956857,-0.006400349391755156,0.001244018935289823,0.0012542713567839194,1.0082413709335605,0.1814638777217293,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,5,2026082708,2,0.75,0.25,295,442,sweep_c=2,200,ZLZ,0.48,0.5254292937549568,-0.045429293754956857,-0.005824869956159939,0.0012439092034079986,0.0012542713567839198,1.0083303132958028,0.1651550635294743,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,5,2026082708,2,0.75,0.25,295,442,sweep_c=4,400,LOO,0.5075,0.5254292937549568,-0.017929293754956888,-0.008353918192185339,0.0006192209852897637,0.0006264254385964913,1.0116347046981236,0.335712401670107,1.0,0.09810988791357733,1.0,0.19944119165799834,0.0
sweep,kink,1000,5,2026082708,2,0.75,0.25,295,442,sweep_c=4,400,ZLZ,0.5025,0.5254292937549568,-0.022929293754956892,-0.008758084013245404,0.0006192322399115414,0.0006265507518796993,1.0118186869101056,0.3519511002059037,1.0,0.09811970061961683,1.0,0.19945601319361939,0.0
sweep,kink,1000,5,2026082708,3,0.5,0.2,188,186,sweep_c=0.5,50,LOO,0.52,0.41999326838954093,0.10000673161045909,0.028927475118312784,0.0049387756637906104,0.005093877551020408,1.0314049266029537,0.4116241803940609,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,5,2026082708,3,0.5,0.2,188,186,sweep_c=0.5,50,ZLZ,0.48,0.41999326838954093,0.06000673161045905,0.028985188837298392,0.00493848525966459,0.005093877551020408,1.031465577638754,0.4124575457034992,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,5,2026082708,3,0.5,0.2,188,186,sweep_c=1,100,LOO,0.5,0.41999326838954093,0.08000673161045907,0.02548583482066208,0.0024650197977555068,0.0025252525252525255,1.024434987318099,0.5133205585958439,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
sweep,kink,1000,5,2026082708,3,0.5,0.2,188,186,sweep_c=1,100,ZLZ,0.51,0.41999326838954093,0.09000673161045908,0.025445018707567324,0.0024649467243917536,0.0025242424242424236,1.0240555705581433,0.5125060611251598,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
sweep,kink,1000,5,2026082708,3,0.5,0.2,188,186,sweep_c=2,200,LOO,0.48,0.41999326838954093,0.06000673161045905,0.01981984546940424,0.0012283965714609852,0.0012542713567839194,1.0210638697014274,0.5654978606306323,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,5,2026082708,3,0.5,0.2,188,186,sweep_c=2,200,ZLZ,0.485,0.41999326838954093,0.06500673161045906,0.019550679925783965,0.001228214970936982,0.0012551507537688438,1.021930837409768,0.5578592933037743,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,5,2026082708,3,0.5,0.2,188,186,sweep_c=4,400,LOO,0.425,0.41999326838954093,0.005006731610459059,0.01360697457418275,0.0006111970697212968,0.000612468671679198,1.0020805105601716,0.5503905157089225,1.0,0.09701078664191665,1.0,0.19778106155895936,0.0
sweep,kink,1000,5,2026082708,3,0.5,0.2,188,186,sweep_c=4,400,ZLZ,0.4275,0.41999326838954093,0.007506731610459061,0.012666203245461916,0.0006097264121777987,0.0006133928571428574,1.0060132624925382,0.512954623232295,1.0,0.09708395133331149,1.0,0.19789157267336105,0.0
sweep,kink,1000,6,2026082708,0,0.25,0.75,452,724,sweep_c=0.5,50,LOO,0.6,0.5248603236097955,0.07513967639020447,-0.00741040141981919,0.004990660885848962,0.004897959183673469,0.9814249646898773,0.10489691211682495,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,6,2026082708,0,0.25,0.75,452,724,sweep_c=0.5,50,ZLZ,0.6,0.5248603236097955,0.07513967639020447,-0.007392195823522463,0.004990769017067816,0.00489795918367347,0.9814037008972069,0.10463807174166097,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,6,2026082708,0,0.25,0.75,452,724,sweep_c=1,100,LOO,0.58,0.5248603236097955,0.05513967639020445,-0.0051267113248861795,0.002494241044746372,0.002460606060606061,0.9865149424065665,0.10265252893100356,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
sweep,kink,1000,6,2026082708,0,0.25,0.75,452,724,sweep_c=1,100,ZLZ,0.59,0.5248603236097955,0.06513967639020446,-0.005668640317842755,0.002494610265416962,0.002443434343434343,0.9794854039157636,0.11349521418320002,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
sweep,kink,1000,6,2026082708,0,0.25,0.75,452,724,sweep_c=2,200,LOO,0.575,0.5248603236097955,0.050139676390204446,-0.0033035856632446237,0.0012466793152995836,0.0012280150753768845,0.9850288364508446,0.09356387408623806,1.0,0.13736621627244294,1.0,0.3102449680312287,0.0
sweep,kink,1000,6,2026082708,0,0.25,0.75,452,724,sweep_c=2,200,ZLZ,0.56,0.5248603236097955,0.035139676390204544,-0.003897403186288728,0.0012468197996330635,0.0012381909547738695,0.9930793167852054,0.11037570504288234,1.0,0.13793418089682863,1.0,0.3111028463655039,0.0
sweep,kink,1000,6,2026082708,0,0.25,0.75,452,724,sweep_c=4,400,LOO,0.5325,0.5248603236097955,0.007639676390204464,-0.000686594786845518,0.0006229402372264409,0.0006239191729323309,1.0015714761182366,0.027509158755913178,1.0,0.09791342727657093,1.0,0.1991444490145493,0.0
sweep,kink,1000,6,2026082708,0,0.25,0.75,452,724,sweep_c=4,400,ZLZ,0.53,0.5248603236097955,0.005139676390204517,-0.0006739628426696287,0.0006229268736178636,0.0006243107769423556,1.0022216144191285,0.0270033359691071,1.0,0.09794415022735387,1.0,0.1991908542882408,0.0
sweep,kink,1000,6,2026082708,1,0.5,0.8,264,732,sweep_c=0.5,50,LOO,0.62,0.5701332469567619,0.049866753043238066,-0.011027275255601987,0.004925062011192432,0.004808163265306122,0.9762645128892484,0.15713117704879723,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,6,2026082708,1,0.5,0.8,264,732,sweep_c=0.5,50,ZLZ,0.62,0.5701332469567619,0.049866753043238066,-0.00977337403531131,0.004921912512583948,0.004808163265306122,0.9768892179641551,0.1393084868493633,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,6,2026082708,1,0.5,0.8,264,732,sweep_c=1,100,LOO,0.59,0.5701332469567619,0.01986675304323804,-0.011775533844289643,0.002463432078598219,0.002443434343434343,0.9918821649934609,0.237252233057085,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
sweep,kink,1000,6,2026082708,1,0.5,0.8,264,732,sweep_c=1,100,ZLZ,0.62,0.5701332469567619,0.049866753043238066,-0.011567610313514498,0.002463062521276138,0.00237979797979798,0.9661947105447337,0.23308049505492465,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
sweep,kink,1000,6,2026082708,1,0.5,0.8,264,732,sweep_c=2,200,LOO,0.6,0.5701332469567619,0.029866753043238048,-0.011805082742812445,0.001231619308074657,0.0012060301507537687,0.9792231599869193,0.336380483967257,1.0,0.13613104217093364,1.0,0.3083793076445651,0.0
sweep,kink,1000,6,2026082708,1,0.5,0.8,264,732,sweep_c=2,200,ZLZ,0.61,0.5701332469567619,0.03986675304323806,-0.011686600537001546,0.0012315596478238752,0.0011954773869346732,0.9707019786228316,0.33301245293798015,1.0,0.13553416031363552,1.0,0.307477751470971,0.0
sweep,kink,1000,6,2026082708,1,0.5,0.8,264,732,sweep_c=4,400,LOO,0.5725,0.5701332469567619,0.002366753043238079,-0.013776948916837783,0.000616107923709451,0.0006133928571428573,0.9955931964805015,0.5550404709243103,1.0,0.09708395133331149,1.0,0.19789157267336105,0.0
sweep,kink,1000,6,2026082708,1,0.5,0.8,264,732,sweep_c=4,400,ZLZ,0.585,0.5701332469567619,0.014866753043238035,-0.013555037387482205,0.0006160297549681479,0.0006084586466165413,0.9877098333472576,0.5461348302947936,1.0,0.0966926850402392,1.0,0.1973005871412568,0.0
sweep,kink,1000,6,2026082708,2,0.75,0.25,724,452,sweep_c=0.5,50,LOO,0.44,0.5248603236097955,-0.08486032360979551,0.0213913486595535,0.004951380795037031,0.005028571428571429,1.0155897186521725,0.30400099318240137,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,6,2026082708,2,0.75,0.25,724,452,sweep_c=0.5,50,ZLZ,0.4,0.5248603236097955,-0.12486032360979549,0.019926985118242202,0.004953705310002315,0.004897959183673469,0.9887465800163192,0.28312388745492095,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,6,2026082708,2,0.75,0.25,724,452,sweep_c=1,100,LOO,0.44,0.5248603236097955,-0.08486032360979551,0.022034285790290542,0.002474611631034644,0.0024888888888888894,1.005769494362344,0.44294056279042243,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
sweep,kink,1000,6,2026082708,2,0.75,0.25,724,452,sweep_c=1,100,ZLZ,0.45,0.5248603236097955,-0.0748603236097955,0.022578722096697534,0.002473911285126323,0.0025000000000000005,1.0105455337184193,0.45394924421610244,1.0,0.19599639845400535,1.0,0.5026016155255952,0.0
sweep,kink,1000,6,2026082708,2,0.75,0.25,724,452,sweep_c=2,200,LOO,0.455,0.5248603236097955,-0.0698603236097955,0.020360067304934115,0.0012356184111558361,0.001246105527638191,1.00848734236045,0.579211297159686,0.0,0.13837431944781425,1.0,0.31176765066978296,0.0
sweep,kink,1000,6,2026082708,2,0.75,0.25,724,452,sweep_c=2,200,ZLZ,0.455,0.5248603236097955,-0.0698603236097955,0.020360067304934115,0.0012356184111558361,0.0012461055276381907,1.0084873423604497,0.579211297159686,0.0,0.13837431944781425,1.0,0.31176765066978296,0.0
sweep,kink,1000,6,2026082708,2,0.75,0.25,724,452,sweep_c=4,400,LOO,0.49,0.5248603236097955,-0.03486032360979552,0.0172756972061473,0.000615000927609984,0.0006263157894736842,1.0183981216218194,0.6966228217480117,1.0,0.09810130099063286,1.0,0.19942822159818152,0.0
sweep,kink,1000,6,2026082708,2,0.75,0.25,724,452,sweep_c=4,400,ZLZ,0.49,0.5248603236097955,-0.03486032360979552,0.01693288684298866,0.0006150711951611955,0.0006263157894736841,1.0182817768104744,0.6827603805136044,1.0,0.09810130099063286,1.0,0.19942822159818152,0.0
sweep,kink,1000,6,2026082708,3,0.5,0.2,264,111,sweep_c=0.5,50,LOO,0.32,0.4198734082527477,-0.09987340825274771,-0.010370264384388372,0.004831418000503184,0.004440816326530612,0.9191538231774001,0.149194399961582,1.0,0.26122184478816857,1.0,0.725948321351447,0.0
sweep,kink,1000,6,2026082708,3,0.5,0.2,264,111,sweep_c=0.5,50,ZLZ,0.38,0.4198734082527477,-0.03987340825274771,-0.009773374035311366,0.0048331387208117,0.004808163265306122,0.9948324563087684,0.14058205572146099,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,6,2026082708,3,0.5,0.2,264,111,sweep_c=1,100,LOO,0.38,0.4198734082527477,-0.03987340825274771,-0.011346622249102378,0.002413660958223311,0.00237979797979798,0.9859702837260718,0.23095558229287547,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
sweep,kink,1000,6,2026082708,3,0.5,0.2,264,111,sweep_c=1,100,ZLZ,0.38,0.4198734082527477,-0.03987340825274771,-0.011567610313514498,0.0024132835923148196,0.00237979797979798,0.9861244602070492,0.23547210691098253,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
sweep,kink,1000,6,2026082708,3,0.5,0.2,264,111,sweep_c=2,200,LOO,0.43,0.4198734082527477,0.010126591747252278,-0.011980247669901467,0.0012061790648340103,0.0012316582914572863,1.0211239171414257,0.3449529816895238,1.0,0.1375698311084178,1.0,0.31055251668623296,0.0
sweep,kink,1000,6,2026082708,3,0.5,0.2,264,111,sweep_c=2,200,ZLZ,0.44,0.4198734082527477,0.020126591747252287,-0.011686600537001657,0.0012064913888253307,0.0012381909547738695,1.0262741750518436,0.3364543024624847,1.0,0.13793418089682868,1.0,0.31110284636550384,0.0
sweep,kink,1000,6,2026082708,3,0.5,0.2,264,111,sweep_c=4,400,LOO,0.405,0.4198734082527477,-0.014873408252747689,-0.013791407531259015,0.0006019979655105452,0.0006039473684210527,1.003238221758531,0.5620967576345285,1.0,0.09633356519211889,1.0,0.19675815699000632,0.0
sweep,kink,1000,6,2026082708,3,0.5,0.2,264,111,sweep_c=4,400,ZLZ,0.41,0.4198734082527477,-0.00987340825274774,-0.014529911336059076,0.0006006050647141381,0.000606265664160401,1.0094248280256464,0.5928822782273471,1.0,0.09651827978726002,1.0,0.19703715790378223,0.0
sweep,kink,1000,7,2026082708,0,0.25,0.75,676,249,sweep_c=0.5,50,LOO,0.5,0.5243301120794721,-0.02433011207947211,-0.015965965085445677,0.004996534663416919,0.005102040816326531,1.0211158652980226,0.22587112911743917,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,7,2026082708,0,0.25,0.75,676,249,sweep_c=0.5,50,ZLZ,0.5,0.5243301120794721,-0.02433011207947211,-0.015300186498046098,0.00499631459979315,0.005102040816326531,1.0211608405398969,0.21645710033318993,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,7,2026082708,0,0.25,0.75,676,249,sweep_c=1,100,LOO,0.5,0.5243301120794721,-0.02433011207947211,-0.014860517802284368,0.0024982778646937586,0.0025252525252525255,1.010797301989494,0.29731277625266767,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
sweep,kink,1000,7,2026082708,0,0.25,0.75,676,249,sweep_c=1,100,ZLZ,0.5,0.5243301120794721,-0.02433011207947211,-0.014626649358329247,0.0024981709521015565,0.0025252525252525255,1.0108405604220907,0.292640057290164,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
sweep,kink,1000,7,2026082708,0,0.25,0.75,676,249,sweep_c=2,200,LOO,0.485,0.5243301120794721,-0.039330112079472124,-0.011246385131582493,0.0012485105170948702,0.0012551507537688442,1.0053185268230058,0.31828549646197646,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,7,2026082708,0,0.25,0.75,676,249,sweep_c=2,200,ZLZ,0.47,0.5243301120794721,-0.05433011207947214,-0.011275303643842216,0.0012485028578048314,0.0012517587939698488,1.0026078724166816,0.3191049020798822,1.0,0.13868784893388342,1.0,0.31224121916631753,0.0
sweep,kink,1000,7,2026082708,0,0.25,0.75,676,249,sweep_c=4,400,LOO,0.5,0.5243301120794721,-0.02433011207947211,-0.0036412452363603354,0.0006233821152465039,0.0006265664160401002,1.0051081041879701,0.1458386919265605,1.0,0.09812092713887188,1.0,0.19945786578135172,0.0
sweep,kink,1000,7,2026082708,0,0.25,0.75,676,249,sweep_c=4,400,ZLZ,0.4875,0.5243301120794721,-0.03683011207947212,-0.0037358883453794123,0.0006233909587220636,0.0006261748120300752,1.0044656619879737,0.1496282643826822,1.0,0.09809025955658218,1.0,0.19941154413862738,0.0
sweep,kink,1000,7,2026082708,1,0.5,0.8,310,174,sweep_c=0.5,50,LOO,0.58,0.5706715526331072,0.009328447366892756,0.002559550762405771,0.0048880965569568155,0.004971428571428571,1.0170479477033154,0.03660950519136724,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,7,2026082708,1,0.5,0.8,310,174,sweep_c=0.5,50,ZLZ,0.64,0.5706715526331072,0.06932844736689281,0.0021284019252431063,0.004889398324680317,0.00470204081632653,0.961680866251363,0.030438688302373385,1.0,0.2687950607369216,1.0,0.7716677778142943,0.0
sweep,kink,1000,7,2026082708,1,0.5,0.8,310,174,sweep_c=1,100,LOO,0.63,0.5706715526331072,0.0593284473668928,0.003417296507959411,0.0024419717299092964,0.0023545454545454546,0.9641984899771591,0.06915321040451891,1.0,0.19020924693703933,1.0,0.49386045156852143,0.0
sweep,kink,1000,7,2026082708,1,0.5,0.8,310,174,sweep_c=1,100,ZLZ,0.64,0.5706715526331072,0.06932844736689281,0.0028946131723111,0.002442725760687258,0.0023272727272727273,0.9527359823715749,0.05856702687684027,1.0,0.18910444041685204,1.0,0.49219170401534473,0.0
sweep,kink,1000,7,2026082708,1,0.5,0.8,310,174,sweep_c=2,200,LOO,0.63,0.5706715526331072,0.0593284473668928,0.0010087832292148269,0.0012221847170401294,0.001171356783919598,0.9584122331003895,0.028855554826453043,1.0,0.13415988744431528,1.0,0.3054019902891067,0.0
sweep,kink,1000,7,2026082708,1,0.5,0.8,310,174,sweep_c=2,200,ZLZ,0.615,0.5706715526331072,0.04432844736689279,0.0020983081462863096,0.0012212665619584727,0.0011898241206030153,0.9742542354512392,0.060043228151892544,1.0,0.13521331832574912,1.0,0.30699313785541116,0.0
sweep,kink,1000,7,2026082708,1,0.5,0.8,310,174,sweep_c=4,400,LOO,0.5975,0.5706715526331072,0.026828447366892827,-0.00035914887262622486,0.0006104781288891947,0.0006027412280701755,0.9873264897579591,0.014535817202515604,1.0,0.09623732346997582,1.0,0.19661278933023474,0.0
sweep,kink,1000,7,2026082708,1,0.5,0.8,310,174,sweep_c=4,400,ZLZ,0.5975,0.5706715526331072,0.026828447366892827,-0.0002691267576639955,0.0006104673605796466,0.0006027412280701753,0.9873439056559302,0.010892452000529063,1.0,0.09623732346997582,1.0,0.19661278933023468,0.0
sweep,kink,1000,7,2026082708,2,0.75,0.25,249,676,sweep_c=0.5,50,LOO,0.42,0.5243301120794721,-0.10433011207947213,-0.0047193508110379145,0.004986944032675999,0.004971428571428571,0.9968887837630088,0.06682900799240246,1.0,0.2763876852333699,1.0,0.83480378406418,0.0
sweep,kink,1000,7,2026082708,2,0.75,0.25,249,676,sweep_c=0.5,50,ZLZ,0.42,0.5243301120794721,-0.10433011207947213,-0.003122273545831389,0.004986146262096643,0.004971428571428571,0.9970482834047705,0.0442169153859765,1.0,0.2763876852333699,1.0,0.83480378406418,0.0
sweep,kink,1000,7,2026082708,2,0.75,0.25,249,676,sweep_c=1,100,LOO,0.48,0.5243301120794721,-0.04433011207947213,-0.0063114145276029765,0.00249276055106357,0.0025212121212121207,1.0114136795595596,0.12641145309972374,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,7,2026082708,2,0.75,0.25,249,676,sweep_c=1,100,ZLZ,0.49,0.5243301120794721,-0.03433011207947212,-0.005925644557991161,0.002492683284303273,0.0025242424242424236,1.0126607099016078,0.1186866977873124,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
sweep,kink,1000,7,2026082708,2,0.75,0.25,249,676,sweep_c=2,200,LOO,0.515,0.5243301120794721,-0.009330112079472097,-0.007401372036243248,0.0012447176726545152,0.0012551507537688442,1.0083818855821973,0.2097861472021329,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,7,2026082708,2,0.75,0.25,249,676,sweep_c=2,200,ZLZ,0.51,0.5243301120794721,-0.014330112079472102,-0.006964850554792568,0.0012446315610911299,0.001255778894472362,1.0089563319216006,0.19742011357145253,1.0,0.13891037270142753,1.0,0.31257732868941307,0.0
sweep,kink,1000,7,2026082708,2,0.75,0.25,249,676,sweep_c=4,400,LOO,0.475,0.5243301120794721,-0.04933011207947213,-0.011108380650753036,0.0006183733213505654,0.0006249999999999998,1.0107163074806678,0.44670969804234095,0.0,0.0979981992270027,1.0,0.1992724922350375,0.0
sweep,kink,1000,7,2026082708,2,0.75,0.25,249,676,sweep_c=4,400,ZLZ,0.4775,0.5243301120794721,-0.04683011207947213,-0.01112427490643908,0.0006183694196747744,0.000625297619047619,1.0112039812325913,0.4473502770449113,1.0,0.09802152935451497,1.0,0.1993077310687067,0.0
sweep,kink,1000,7,2026082708,3,0.5,0.2,310,879,sweep_c=0.5,50,LOO,0.42,0.42075110289526907,-0.0007511028952690846,0.0021011210852365236,0.004876339395156141,0.004971428571428571,1.0195001144438154,0.030088748102252462,1.0,0.2763876852333699,1.0,0.83480378406418,0.0
sweep,kink,1000,7,2026082708,3,0.5,0.2,310,879,sweep_c=0.5,50,ZLZ,0.42,0.42075110289526907,-0.0007511028952690846,0.0021284019252429953,0.004876443576819688,0.004971428571428571,1.0194783335667816,0.030479093157077298,1.0,0.2763876852333699,1.0,0.83480378406418,0.0
sweep,kink,1000,7,2026082708,3,0.5,0.2,310,879,sweep_c=1,100,LOO,0.47,0.42075110289526907,0.049248897104730904,0.0038135390824937665,0.0024401388461354275,0.002516161616161615,1.0311551001069421,0.07720064559293109,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,7,2026082708,3,0.5,0.2,310,879,sweep_c=1,100,ZLZ,0.48,0.42075110289526907,0.05924889710473091,0.0028946131723109336,0.0024385458014520352,0.0025212121212121207,1.0338998429764419,0.058617200830323,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,7,2026082708,3,0.5,0.2,310,879,sweep_c=2,200,LOO,0.425,0.42075110289526907,0.00424889710473092,0.0014113892591636201,0.001217524793146245,0.0012280150753768845,1.0086160727811802,0.04044901042752756,1.0,0.13736621627244294,1.0,0.3102449680312288,0.0
sweep,kink,1000,7,2026082708,3,0.5,0.2,310,879,sweep_c=2,200,ZLZ,0.43,0.42075110289526907,0.009248897104730924,0.0020983081462863096,0.00121798275826456,0.0012316582914572863,1.0112280187054634,0.06012411495191983,1.0,0.1375698311084178,1.0,0.31055251668623296,0.0
sweep,kink,1000,7,2026082708,3,0.5,0.2,310,879,sweep_c=4,400,LOO,0.4125,0.42075110289526907,-0.008251102895269091,-0.0011154328467872232,0.0006067688273027775,0.0006073778195488721,1.0010036643589646,0.045282646291474105,1.0,0.09660676751449615,1.0,0.1971708135942703,0.0
sweep,kink,1000,7,2026082708,3,0.5,0.2,310,879,sweep_c=4,400,ZLZ,0.4175,0.42075110289526907,-0.003251102895269087,-0.0002691267576639955,0.0006070508242050637,0.0006095081453634084,1.0040479661016235,0.010923060841043037,1.0,0.0967760392099446,1.0,0.197426488884414,0.0
sweep,kink,1000,8,2026082708,0,0.25,0.75,552,81,sweep_c=0.5,50,LOO,0.58,0.5250367244122252,0.05496327558777481,-0.0032922865688990166,0.004987085913147854,0.004971428571428572,0.9968604227013609,0.04662020783625743,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,8,2026082708,0,0.25,0.75,552,81,sweep_c=0.5,50,ZLZ,0.56,0.5250367244122252,0.0349632755877749,-0.0020002993794903112,0.00498586874134908,0.005028571428571427,1.0085647435657907,0.028328565266162422,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,8,2026082708,0,0.25,0.75,552,81,sweep_c=1,100,LOO,0.54,0.5250367244122252,0.014963275587774882,-0.0030366207207345175,0.002493432210373717,0.0025090909090909087,1.0062799777158749,0.06081234748857396,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
sweep,kink,1000,8,2026082708,0,0.25,0.75,552,81,sweep_c=1,100,ZLZ,0.54,0.5250367244122252,0.014963275587774882,-0.0028540209208706147,0.0024933765075313657,0.0025090909090909087,1.0063024583379514,0.05715618334351904,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
sweep,kink,1000,8,2026082708,0,0.25,0.75,552,81,sweep_c=2,200,LOO,0.505,0.5250367244122252,-0.02003672441222515,-0.003231290491257033,0.0012466641671943848,0.0012561557788944725,1.0076136075375042,0.09151689233402618,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,8,2026082708,0,0.25,0.75,552,81,sweep_c=2,200,ZLZ,0.515,0.5250367244122252,-0.01003672441222514,-0.0030823878310735076,0.0012466369470111346,0.0012551507537688442,1.0068294195660747,0.08730061123348183,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,8,2026082708,0,0.25,0.75,552,81,sweep_c=4,400,LOO,0.515,0.5250367244122252,-0.01003672441222514,-0.00037614608087221946,0.0006229099008408942,0.000626002506265664,1.004964771663759,0.015071064353548234,1.0,0.09807676278244232,1.0,0.19939115802720392,0.0
sweep,kink,1000,8,2026082708,0,0.25,0.75,552,81,sweep_c=4,400,ZLZ,0.5125,0.5250367244122252,-0.012536724412225198,-0.00027188746778072925,0.0006228961493809844,0.0006261748120300753,1.0052635782904569,0.010893849392514051,1.0,0.09809025955658224,1.0,0.19941154413862744,0.0
sweep,kink,1000,8,2026082708,1,0.5,0.8,186,900,sweep_c=0.5,50,LOO,0.38,0.5699774168274154,-0.18997741682741542,-0.015471137171124139,0.0049377865485668,0.004808163265306122,0.9737487066348988,0.22016895473531659,0.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,8,2026082708,1,0.5,0.8,186,900,sweep_c=0.5,50,ZLZ,0.5,0.5699774168274154,-0.06997741682741543,-0.01474146114720587,0.004936475287706908,0.005102040816326531,1.03353921957878,0.20981283331287628,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,8,2026082708,1,0.5,0.8,186,900,sweep_c=1,100,LOO,0.5,0.5699774168274154,-0.06997741682741543,-0.013358709504183164,0.002466290967874056,0.0025252525252525255,1.0239069753514503,0.26899384925722686,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
sweep,kink,1000,8,2026082708,1,0.5,0.8,186,900,sweep_c=1,100,ZLZ,0.51,0.5699774168274154,-0.05997741682741542,-0.013241704135715349,0.0024661070726674137,0.0025242424242424236,1.0235737337682298,0.26664774525476853,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
sweep,kink,1000,8,2026082708,1,0.5,0.8,186,900,sweep_c=2,200,LOO,0.505,0.5699774168274154,-0.06497741682741542,-0.01301991529569868,0.0012327942003367196,0.0012561557788944723,1.01895010420342,0.37081975918941784,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,8,2026082708,1,0.5,0.8,186,900,sweep_c=2,200,ZLZ,0.505,0.5699774168274154,-0.06497741682741542,-0.013177284066221207,0.0012328889457650218,0.0012561557788944723,1.0188717996129109,0.37528735279355746,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,8,2026082708,1,0.5,0.8,186,900,sweep_c=4,400,LOO,0.5425,0.5699774168274154,-0.027477416827415446,-0.014064935052744865,0.0006164560782967463,0.0006220394736842106,1.0090572476840378,0.5664827132787775,1.0,0.09776582271947887,1.0,0.19892150070732595,0.0
sweep,kink,1000,8,2026082708,1,0.5,0.8,186,900,sweep_c=4,400,ZLZ,0.5475,0.5699774168274154,-0.022477416827415442,-0.014674027334019013,0.0006166518121384918,0.0006209116541353384,1.0069080182900523,0.590920855195114,1.0,0.09767715292021933,1.0,0.19878757000737868,0.0
sweep,kink,1000,8,2026082708,2,0.75,0.25,81,552,sweep_c=0.5,50,LOO,0.44,0.5250367244122252,-0.08503672441222515,0.01451430285766242,0.004961645455361203,0.005028571428571429,1.0134886649625299,0.20605507580667165,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,8,2026082708,2,0.75,0.25,81,552,sweep_c=0.5,50,ZLZ,0.46,0.5250367244122252,-0.06503672441222513,0.013965091925856932,0.004962284087589326,0.005069387755102042,1.0215835420992083,0.19824533975363778,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,8,2026082708,2,0.75,0.25,81,552,sweep_c=1,100,LOO,0.51,0.5250367244122252,-0.015036724412225144,0.01366035057715076,0.0024810788209309086,0.0025242424242424236,1.0173971108645874,0.2742467972287297,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
sweep,kink,1000,8,2026082708,2,0.75,0.25,81,552,sweep_c=1,100,ZLZ,0.49,0.5250367244122252,-0.03503672441222516,0.014030319929765445,0.0024806330766922696,0.0025242424242424236,1.017579926656587,0.28169965111336853,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
sweep,kink,1000,8,2026082708,2,0.75,0.25,81,552,sweep_c=2,200,LOO,0.545,0.5250367244122252,0.019963275587774887,0.016013702078500947,0.0012370713389414296,0.001246105527638191,1.0073028841687433,0.45529656316873457,1.0,0.1383743194478142,1.0,0.3117676506697829,0.0
sweep,kink,1000,8,2026082708,2,0.75,0.25,81,552,sweep_c=2,200,ZLZ,0.55,0.5250367244122252,0.02496327558777489,0.016506672052556293,0.0012369501242375798,0.0012437185929648242,1.005471901085273,0.4693355256437292,1.0,0.13824172683247277,1.0,0.3115673770486762,0.0
sweep,kink,1000,8,2026082708,2,0.75,0.25,81,552,sweep_c=4,400,LOO,0.55,0.5250367244122252,0.02496327558777489,0.015360216053373343,0.0006144634804884892,0.0006203007518796994,1.0094997857099168,0.619654040914907,1.0,0.0976290898204315,1.0,0.1987149734226341,0.0
sweep,kink,1000,8,2026082708,2,0.75,0.25,81,552,sweep_c=4,400,ZLZ,0.5525,0.5250367244122252,0.027463275587774838,0.01585067857843081,0.0006144041906923297,0.0006196585213032581,1.0085519120646096,0.6394708833262641,1.0,0.09757853642023284,1.0,0.19863861538043887,0.0
sweep,kink,1000,8,2026082708,3,0.5,0.2,186,725,sweep_c=0.5,50,LOO,0.42,0.41996506186946203,3.493813053795369e-05,-0.015827434168735388,0.00481357016564213,0.004971428571428571,1.0327944540859066,0.22812709095728909,1.0,0.2763876852333699,1.0,0.83480378406418,0.0
sweep,kink,1000,8,2026082708,3,0.5,0.2,186,725,sweep_c=0.5,50,ZLZ,0.38,0.41996506186946203,-0.039965061869462026,-0.014741461147205814,0.0048178441865039424,0.004808163265306122,0.997990611397326,0.21238026430644608,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,8,2026082708,3,0.5,0.2,186,725,sweep_c=1,100,LOO,0.41,0.41996506186946203,-0.009965061869462055,-0.013840415437764209,0.0024101185973505403,0.0024434343434343426,1.0138232807798033,0.28192261771164706,1.0,0.19376637903798283,1.0,0.4992332977468462,0.0
sweep,kink,1000,8,2026082708,3,0.5,0.2,186,725,sweep_c=1,100,ZLZ,0.41,0.41996506186946203,-0.009965061869462055,-0.013241704135715682,0.002411291163689098,0.002443434343434343,1.0133302772511588,0.2696615662882446,1.0,0.19376637903798294,1.0,0.4992332977468462,0.0
sweep,kink,1000,8,2026082708,3,0.5,0.2,186,725,sweep_c=2,200,LOO,0.44,0.41996506186946203,0.02003493813053797,-0.013950508271257822,0.0012048511332461295,0.0012381909547738695,1.0276713202218728,0.4019049320011876,1.0,0.13793418089682868,1.0,0.31110284636550384,0.0
sweep,kink,1000,8,2026082708,3,0.5,0.2,186,725,sweep_c=2,200,ZLZ,0.44,0.41996506186946203,0.02003493813053797,-0.015127364803723287,0.0011996300405344442,0.0012381909547738695,1.0321440051820028,0.4367567382218436,1.0,0.13793418089682868,1.0,0.31110284636550384,0.0
sweep,kink,1000,8,2026082708,3,0.5,0.2,186,725,sweep_c=4,400,LOO,0.42,0.41996506186946203,3.493813053795369e-05,-0.014829319498280091,0.0006018004476105136,0.0006105263157894738,1.0144996040026337,0.6044981400780414,1.0,0.09685683664161993,1.0,0.1975485288198665,0.0
sweep,kink,1000,8,2026082708,3,0.5,0.2,186,725,sweep_c=4,400,ZLZ,0.42,0.41996506186946203,3.493813053795369e-05,-0.015649067702770192,0.0006003866068125375,0.0006105263157894738,1.0168886328606965,0.638664786704133,1.0,0.09685683664161993,1.0,0.1975485288198665,0.0
sweep,kink,1000,9,2026082708,0,0.25,0.75,509,316,sweep_c=0.5,50,LOO,0.52,0.5249306581673727,-0.0049306581673727035,0.010975503955129695,0.004970727461010413,0.005093877551020408,1.0247750638062465,0.1556734300553342,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,9,2026082708,0,0.25,0.75,509,316,sweep_c=0.5,50,ZLZ,0.54,0.5249306581673727,0.015069341832627314,0.011956315981101584,0.004969289035551413,0.0050693877551020415,1.0201434689820816,0.1696095317081024,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,9,2026082708,0,0.25,0.75,509,316,sweep_c=1,100,LOO,0.48,0.5249306581673727,-0.04493065816737274,0.010059361782814746,0.0024857902460521937,0.0025212121212121207,1.0142497442075744,0.20176144887080705,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,9,2026082708,0,0.25,0.75,509,316,sweep_c=1,100,ZLZ,0.51,0.5249306581673727,-0.014930658167372712,0.010788186582562642,0.0024854512964818587,0.0025242424242424245,1.0156072773646678,0.21639430169518264,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,9,2026082708,0,0.25,0.75,509,316,sweep_c=2,200,LOO,0.49,0.5249306581673727,-0.03493065816737273,0.009820252553885633,0.0012429152874345994,0.0012557788944723616,1.010349544468403,0.2785491849990051,1.0,0.13891037270142753,1.0,0.3125773286894129,0.0
sweep,kink,1000,9,2026082708,0,0.25,0.75,509,316,sweep_c=2,200,ZLZ,0.505,0.5249306581673727,-0.019930658167372717,0.010383709550975895,0.0012426983229912281,0.0012561557788944723,1.010829221907093,0.29455722218964114,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,9,2026082708,0,0.25,0.75,509,316,sweep_c=4,400,LOO,0.515,0.5249306581673727,-0.009930658167372708,0.008489215616193646,0.0006213402210592518,0.000626002506265664,1.0075035947269984,0.34056720919360767,1.0,0.09807676278244232,1.0,0.19939115802720392,0.0
sweep,kink,1000,9,2026082708,0,0.25,0.75,509,316,sweep_c=4,400,ZLZ,0.5175,0.5249306581673727,-0.007430658167372761,0.008804806245196639,0.0006212945603416263,0.0006257988721804511,1.007249881338649,0.35324093683818497,1.0,0.0980608096543778,1.0,0.19936706173257068,0.0
sweep,kink,1000,9,2026082708,1,0.5,0.8,230,727,sweep_c=0.5,50,LOO,0.54,0.5704469335621015,-0.030446933562101486,-0.019581154361204334,0.004945119864009295,0.0050693877551020415,1.0251293991875043,0.2784517037992098,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,9,2026082708,1,0.5,0.8,230,727,sweep_c=0.5,50,ZLZ,0.5,0.5704469335621015,-0.07044693356210152,-0.018755896055514643,0.004943132875455467,0.005102040816326531,1.032147212076799,0.2667698071460114,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,9,2026082708,1,0.5,0.8,230,727,sweep_c=1,100,LOO,0.5,0.5704469335621015,-0.07044693356210152,-0.019514676382178853,0.0024724203367128376,0.0025252525252525255,1.0213686110549995,0.3924643381290836,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
sweep,kink,1000,9,2026082708,1,0.5,0.8,230,727,sweep_c=1,100,ZLZ,0.47,0.5704469335621015,-0.10044693356210155,-0.01904449895341509,0.0024719658236459774,0.002516161616161616,1.0178788040242615,0.38304369676976113,0.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,9,2026082708,1,0.5,0.8,230,727,sweep_c=2,200,LOO,0.53,0.5704469335621015,-0.040446933562101495,-0.01969406484849523,0.001236053810353274,0.0012517587939698488,1.0127057442685978,0.5601659091160947,1.0,0.13868784893388342,1.0,0.31224121916631753,0.0
sweep,kink,1000,9,2026082708,1,0.5,0.8,230,727,sweep_c=2,200,ZLZ,0.52,0.5704469335621015,-0.050446933562101504,-0.01996800878325311,0.001236208235348722,0.0012542713567839198,1.0146117142069535,0.5679223272217284,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,9,2026082708,1,0.5,0.8,230,727,sweep_c=4,400,LOO,0.545,0.5704469335621015,-0.02544693356210148,-0.020231852982073195,0.0006180267949745806,0.0006214912280701753,1.0056056357487497,0.8138268388432204,1.0,0.09772272939401971,1.0,0.19885641068468018,0.0
sweep,kink,1000,9,2026082708,1,0.5,0.8,230,727,sweep_c=4,400,ZLZ,0.5425,0.5704469335621015,-0.02794693356210154,-0.02039411741569286,0.0006180632090731246,0.0006220394736842106,1.0064334271199364,0.8203297635856966,1.0,0.09776582271947887,1.0,0.19892150070732595,0.0
sweep,kink,1000,9,2026082708,2,0.75,0.25,316,509,sweep_c=0.5,50,LOO,0.58,0.5249306581673727,0.05506934183262724,0.008347491803491036,0.00497098517881584,0.004971428571428571,1.0000891961244665,0.11839538310277778,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,9,2026082708,2,0.75,0.25,316,509,sweep_c=0.5,50,ZLZ,0.6,0.5249306581673727,0.07506934183262726,0.008423960151843102,0.0049709848950289315,0.00489795918367347,0.9853096090819973,0.11947996372656618,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,9,2026082708,2,0.75,0.25,316,509,sweep_c=1,100,LOO,0.54,0.5249306581673727,0.015069341832627314,0.007924740594875801,0.00248454502302959,0.0025090909090909087,1.0098794289633715,0.15898700184564588,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
sweep,kink,1000,9,2026082708,2,0.75,0.25,316,509,sweep_c=1,100,ZLZ,0.55,0.5249306581673727,0.025069341832627323,0.00827044075097827,0.002484452087095181,0.0025000000000000005,1.0062580852275553,0.16592557902311653,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
sweep,kink,1000,9,2026082708,2,0.75,0.25,316,509,sweep_c=2,200,LOO,0.57,0.5249306581673727,0.04506934183262723,0.008245759997878688,0.0012407323305965575,0.0012316582914572863,0.9926865457476164,0.23409473195204739,1.0,0.1375698311084177,1.0,0.310552516686233,0.0
sweep,kink,1000,9,2026082708,2,0.75,0.25,316,509,sweep_c=2,200,ZLZ,0.57,0.5249306581673727,0.04506934183262723,0.008180396015659008,0.0012407851364762798,0.0012316582914572863,0.9926442985568694,0.23223412555831222,1.0,0.1375698311084177,1.0,0.310552516686233,0.0
sweep,kink,1000,9,2026082708,2,0.75,0.25,316,509,sweep_c=4,400,LOO,0.5725,0.5249306581673727,0.04756934183262729,0.007139111780494534,0.000616873590767076,0.0006133928571428573,0.9943574604646465,0.28743926456898716,1.0,0.09708395133331149,1.0,0.19789157267336105,0.0
sweep,kink,1000,9,2026082708,2,0.75,0.25,316,509,sweep_c=4,400,ZLZ,0.575,0.5249306581673727,0.050069341832627234,0.008495938359817323,0.0006166886559487651,0.000612468671679198,0.9931570262743445,0.34211992884264103,0.0,0.09701078664191676,1.0,0.19778106155895947,0.0
sweep,kink,1000,9,2026082708,3,0.5,0.2,230,6,sweep_c=0.5,50,LOO,0.28,0.42016638308562,-0.14016638308561996,-0.018797851571913826,0.004802032188445083,0.004114285714285714,0.85678011992209,0.27126619937028434,0.0,0.2514347561336634,1.0,0.6785569003440104,0.0
sweep,kink,1000,9,2026082708,3,0.5,0.2,230,6,sweep_c=0.5,50,ZLZ,0.36,0.42016638308562,-0.06016638308562,-0.018755896055514587,0.004802174301272793,0.00470204081632653,0.9791483026928607,0.27065674688433483,1.0,0.2687950607369216,1.0,0.7716677778142943,0.0
sweep,kink,1000,9,2026082708,3,0.5,0.2,230,6,sweep_c=1,100,LOO,0.35,0.42016638308562,-0.07016638308562001,-0.019085581992232703,0.002400434707341393,0.0022979797979797976,0.9573181853069149,0.3895475336448919,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
sweep,kink,1000,9,2026082708,3,0.5,0.2,230,6,sweep_c=1,100,ZLZ,0.36,0.42016638308562,-0.06016638308562,-0.01904449895341498,0.00240061910850733,0.0023272727272727277,0.9694468893567176,0.3886940761294477,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
sweep,kink,1000,9,2026082708,3,0.5,0.2,230,6,sweep_c=2,200,LOO,0.41,0.42016638308562,-0.010166383085620012,-0.020053814432642814,0.001199047349800916,0.0012155778894472362,1.0137863943813934,0.5791336836149462,1.0,0.13666883193556367,1.0,0.30919160856554245,0.0
sweep,kink,1000,9,2026082708,3,0.5,0.2,230,6,sweep_c=2,200,ZLZ,0.415,0.42016638308562,-0.005166383085620008,-0.021917962095062138,0.0011931995734826028,0.0012199748743718594,1.022439918253664,0.6345175326687271,1.0,0.13691578787241432,1.0,0.30956462149389863,0.0
sweep,kink,1000,9,2026082708,3,0.5,0.2,230,6,sweep_c=4,400,LOO,0.4325,0.42016638308562,0.012333616914380008,-0.02057680060314615,0.000599122558589087,0.0006151472431077694,1.0267469222931949,0.8406592828969743,1.0,0.09722268877298168,1.0,0.19810112770290988,0.0
sweep,kink,1000,9,2026082708,3,0.5,0.2,230,6,sweep_c=4,400,ZLZ,0.43,0.42016638308562,0.009833616914380006,-0.021369094071597317,0.0005977255611010384,0.0006142857142857142,1.0277052785799745,0.8740478256132688,1.0,0.09715458353714967,1.0,0.19799825860902198,0.0
sweep,kink,1000,10,2026082708,0,0.25,0.75,856,885,sweep_c=0.5,50,LOO,0.36,0.525083143452804,-0.16508314345280406,-0.010038454958644527,0.004992864114456786,0.00470204081632653,0.9417522104620913,0.14206660477759028,0.0,0.2687950607369216,1.0,0.7716677778142943,0.0
sweep,kink,1000,10,2026082708,0,0.25,0.75,856,885,sweep_c=0.5,50,ZLZ,0.34,0.525083143452804,-0.18508314345280402,-0.009379423521946206,0.004992221540190834,0.004579591836734693,0.9173454743275741,0.1327483775022862,0.0,0.26527203739861693,1.0,0.7490071144003128,0.0
sweep,kink,1000,10,2026082708,0,0.25,0.75,856,885,sweep_c=1,100,LOO,0.43,0.525083143452804,-0.09508314345280405,-0.010382450919212083,0.002496676677007438,0.0024757575757575756,0.9916212213449535,0.20778717309075995,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
sweep,kink,1000,10,2026082708,0,0.25,0.75,856,885,sweep_c=1,100,ZLZ,0.42,0.525083143452804,-0.10508314345280406,-0.010533709265888813,0.0024967174227444604,0.002460606060606061,0.9855364640750155,0.2108126325296155,0.0,0.19444605273204785,1.0,0.5002599062916051,0.0
sweep,kink,1000,10,2026082708,0,0.25,0.75,856,885,sweep_c=2,200,LOO,0.45,0.525083143452804,-0.07508314345280404,-0.009130944448366596,0.0012479825511136605,0.0012437185929648246,0.9965833190976662,0.25847077438161437,0.0,0.13824172683247282,1.0,0.31156737704867626,0.0
sweep,kink,1000,10,2026082708,0,0.25,0.75,856,885,sweep_c=2,200,ZLZ,0.44,0.525083143452804,-0.08508314345280404,-0.008797691060565827,0.0012479262796952731,0.0012381909547738695,0.992198798054176,0.24904294422069492,0.0,0.13793418089682868,1.0,0.31110284636550384,0.0
sweep,kink,1000,10,2026082708,0,0.25,0.75,856,885,sweep_c=4,400,LOO,0.53,0.525083143452804,0.00491685654719598,-0.003347502106394784,0.0006233094346490795,0.0006243107769423557,1.0016064930797013,0.13408154594062974,1.0,0.09794415022735387,1.0,0.1991908542882408,0.0
sweep,kink,1000,10,2026082708,0,0.25,0.75,856,885,sweep_c=4,400,ZLZ,0.5225,0.525083143452804,-0.002583143452804082,-0.0034020138183625814,0.000623308742864147,0.000625297619047619,1.0031908363331035,0.13626504501239994,1.0,0.09802152935451502,1.0,0.19930773106870658,0.0
sweep,kink,1000,10,2026082708,1,0.5,0.8,211,607,sweep_c=0.5,50,LOO,0.6,0.5700653699594695,0.02993463004053043,0.008190086329150303,0.004870478992483978,0.00489795918367347,1.0056421947886232,0.11735528225375301,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,10,2026082708,1,0.5,0.8,211,607,sweep_c=0.5,50,ZLZ,0.6,0.5700653699594695,0.02993463004053043,0.0047387141585438775,0.00488098946623782,0.004897959183673469,1.0034766961807704,0.06782761985152541,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,10,2026082708,1,0.5,0.8,211,607,sweep_c=1,100,LOO,0.62,0.5700653699594695,0.04993463004053045,0.006557677531667583,0.0024372635576995413,0.0023797979797979805,0.9764220911932066,0.13283080644034784,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
sweep,kink,1000,10,2026082708,1,0.5,0.8,211,607,sweep_c=1,100,ZLZ,0.62,0.5700653699594695,0.04993463004053045,0.004276776227315926,0.002440716043477605,0.00237979797979798,0.9750409049662216,0.08656810273373627,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
sweep,kink,1000,10,2026082708,1,0.5,0.8,211,607,sweep_c=2,200,LOO,0.595,0.5700653699594695,0.024934630040530426,0.0020495323313807212,0.0012217473230259474,0.001210929648241206,0.9911457348169597,0.058635964825454454,1.0,0.136407278082604,1.0,0.3087965463133063,0.0
sweep,kink,1000,10,2026082708,1,0.5,0.8,211,607,sweep_c=2,200,ZLZ,0.605,0.5700653699594695,0.034934630040530434,0.0012335422728038115,0.0012224072925261947,0.001200879396984925,0.9823889339724236,0.03528142120542916,1.0,0.13584003463099648,1.0,0.30793975726958744,0.0
sweep,kink,1000,10,2026082708,1,0.5,0.8,211,607,sweep_c=4,400,LOO,0.565,0.5700653699594695,-0.005065369959469601,-0.0027746616315468264,0.0006117861458538289,0.0006159774436090225,1.0068509196940774,0.11217865012428582,1.0,0.09728827234770887,1.0,0.1982001879707984,0.0
sweep,kink,1000,10,2026082708,1,0.5,0.8,211,607,sweep_c=4,400,ZLZ,0.5675,0.5700653699594695,-0.0025653699594695434,-0.003085616892548937,0.0006119297083422211,0.0006151472431077694,1.0052580136602043,0.124735833789501,1.0,0.09722268877298168,1.0,0.19810112770290988,0.0
sweep,kink,1000,10,2026082708,2,0.75,0.25,885,856,sweep_c=0.5,50,LOO,0.5,0.525083143452804,-0.025083143452804046,0.0006191464233604727,0.004979168213524374,0.005102040816326531,1.0246773351557819,0.00877435030781517,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,10,2026082708,2,0.75,0.25,885,856,sweep_c=0.5,50,ZLZ,0.44,0.525083143452804,-0.08508314345280404,2.5982515510669657e-05,0.0049799064720975495,0.005028571428571429,1.0097722631432036,0.0003681888242170741,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,10,2026082708,2,0.75,0.25,885,856,sweep_c=1,100,LOO,0.49,0.525083143452804,-0.035083143452804055,0.002203615870342901,0.0024881235677031797,0.0025242424242424245,1.0145165043280333,0.04417737625144195,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,10,2026082708,2,0.75,0.25,885,856,sweep_c=1,100,ZLZ,0.49,0.525083143452804,-0.035083143452804055,0.0027136583092431943,0.002487913124542415,0.0025242424242424245,1.0146023184417627,0.054404842444136556,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,10,2026082708,2,0.75,0.25,885,856,sweep_c=2,200,LOO,0.49,0.525083143452804,-0.035083143452804055,0.003171887762002723,0.0012420407315785716,0.001255778894472362,1.0110609600349658,0.09000152994646556,1.0,0.13891037270142753,1.0,0.31257732868941307,0.0
sweep,kink,1000,10,2026082708,2,0.75,0.25,885,856,sweep_c=2,200,ZLZ,0.495,0.525083143452804,-0.03008314345280405,0.0036937914517148895,0.0012418355174398264,0.0012561557788944723,1.0115315283332922,0.10481907756603617,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,10,2026082708,2,0.75,0.25,885,856,sweep_c=4,400,LOO,0.4775,0.525083143452804,-0.047583143452804066,-0.0005739486188051091,0.0006175751862589178,0.000625297619047619,1.0125044415004452,0.023095538675138697,1.0,0.09802152935451497,1.0,0.1993077310687067,0.0
sweep,kink,1000,10,2026082708,2,0.75,0.25,885,856,sweep_c=4,400,ZLZ,0.4775,0.525083143452804,-0.047583143452804066,-0.0010962759776442788,0.0006175992532304132,0.000625297619047619,1.012464985630955,0.04411299214155893,1.0,0.09802152935451497,1.0,0.1993077310687067,0.0
sweep,kink,1000,10,2026082708,3,0.5,0.2,211,43,sweep_c=0.5,50,LOO,0.44,0.420228001892509,0.01977199810749103,0.006147816167335063,0.004884252872905884,0.005028571428571429,1.0295477239653406,0.08796740940063225,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,10,2026082708,3,0.5,0.2,211,43,sweep_c=0.5,50,ZLZ,0.46,0.420228001892509,0.03977199810749105,0.0047387141585438775,0.00488030261224925,0.005069387755102042,1.0387445529255093,0.06783239271458938,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,10,2026082708,3,0.5,0.2,211,43,sweep_c=1,100,LOO,0.47,0.420228001892509,0.049771998107491,0.004254391616145825,0.002438996569191655,0.002516161616161616,1.0316380301410328,0.08614535587316742,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,10,2026082708,3,0.5,0.2,211,43,sweep_c=1,100,ZLZ,0.46,0.420228001892509,0.03977199810749105,0.004276776227315926,0.00243898830520681,0.0025090909090909087,1.0287424928337878,0.08659875899918265,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
sweep,kink,1000,10,2026082708,3,0.5,0.2,211,43,sweep_c=2,200,LOO,0.455,0.420228001892509,0.03477199810749104,0.0014663634288615834,0.0012170746149185304,0.0012461055276381907,1.023853026235046,0.0420322867873856,1.0,0.13837431944781425,1.0,0.31176765066978296,0.0
sweep,kink,1000,10,2026082708,3,0.5,0.2,211,43,sweep_c=2,200,ZLZ,0.47,0.420228001892509,0.049771998107491,0.001233542272803756,0.0012169835217292358,0.001251758793969849,1.0285749737935648,0.03535995374268749,1.0,0.13868784893388342,1.0,0.31224121916631753,0.0
sweep,kink,1000,10,2026082708,3,0.5,0.2,211,43,sweep_c=4,400,LOO,0.43,0.420228001892509,0.00977199810749102,-0.0027762207046108656,0.00060607978430008,0.0006142857142857142,1.013539356035626,0.11276883390028185,1.0,0.09715458353714967,1.0,0.19799825860902198,0.0
sweep,kink,1000,10,2026082708,3,0.5,0.2,211,43,sweep_c=4,400,ZLZ,0.435,0.420228001892509,0.014771998107491024,-0.004060797783562109,0.0006044949912784125,0.0006159774436090224,1.0189951157516233,0.16516385463855077,1.0,0.09728827234770898,1.0,0.19820018797079847,0.0
sweep,kink,1000,11,2026082708,0,0.25,0.75,825,21,sweep_c=0.5,50,LOO,0.62,0.5248643848268317,0.09513561517316826,-0.0057577352596958065,0.0049894550448563585,0.004808163265306122,0.9636650139303028,0.08151267304354447,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,11,2026082708,0,0.25,0.75,825,21,sweep_c=0.5,50,ZLZ,0.62,0.5248643848268317,0.09513561517316826,-0.005236319147942314,0.004988934536936116,0.004808163265306122,0.9637655554925337,0.07413481460189586,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,11,2026082708,0,0.25,0.75,825,21,sweep_c=1,100,LOO,0.58,0.5248643848268317,0.05513561517316823,-0.006432857974540962,0.0024949990586702144,0.002460606060606061,0.9862152260360033,0.1287860342528736,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
sweep,kink,1000,11,2026082708,0,0.25,0.75,825,21,sweep_c=1,100,ZLZ,0.59,0.5248643848268317,0.06513561517316824,-0.006711224154824946,0.0024951453917335152,0.002443434343434343,0.9792753366314876,0.13435499465908093,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
sweep,kink,1000,11,2026082708,0,0.25,0.75,825,21,sweep_c=2,200,LOO,0.605,0.5248643848268317,0.08013561517316825,-0.0048453830147406896,0.0012471412789724606,0.0012008793969849247,0.9629056605153413,0.13720510974476693,0.0,0.13584003463099648,1.0,0.30793975726958744,0.0
sweep,kink,1000,11,2026082708,0,0.25,0.75,825,21,sweep_c=2,200,ZLZ,0.6,0.5248643848268317,0.07513561517316825,-0.004572248549635338,0.0012470776928454642,0.0012060301507537691,0.9670850161724593,0.12947415204407595,0.0,0.13613104217093364,1.0,0.3083793076445651,0.0
sweep,kink,1000,11,2026082708,0,0.25,0.75,825,21,sweep_c=4,400,LOO,0.5625,0.5248643848268317,0.03763561517316827,-0.0023905859813269092,0.0006232123179699422,0.0006167763157894736,0.9896728578770182,0.09576048876760343,1.0,0.09735133935770368,1.0,0.19829544711046854,0.0
sweep,kink,1000,11,2026082708,0,0.25,0.75,825,21,sweep_c=4,400,ZLZ,0.56,0.5248643848268317,0.03513561517316832,-0.002187898378166353,0.0006231853788564676,0.0006175438596491228,0.9909472856733307,0.08764325906049744,1.0,0.09741189469083578,1.0,0.19838691250477014,0.0
sweep,kink,1000,11,2026082708,1,0.5,0.8,296,153,sweep_c=0.5,50,LOO,0.68,0.5700448331065779,0.10995516689342211,-0.020185112245918235,0.004946042253488008,0.004440816326530612,0.8978524846606184,0.28701345569816283,1.0,0.26122184478816846,1.0,0.725948321351447,0.0
sweep,kink,1000,11,2026082708,1,0.5,0.8,296,153,sweep_c=0.5,50,ZLZ,0.7,0.5700448331065779,0.12995516689342201,-0.020978853362780603,0.00494701421912418,0.004285714285714285,0.8663234217412515,0.2982704078272391,0.0,0.25661952338691574,1.0,0.7024725486994301,0.0
sweep,kink,1000,11,2026082708,1,0.5,0.8,296,153,sweep_c=1,100,LOO,0.6,0.5700448331065779,0.029955166893422036,-0.02030988491062835,0.002473124042315112,0.0024242424242424242,0.9802348700524826,0.40839885206301285,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
sweep,kink,1000,11,2026082708,1,0.5,0.8,296,153,sweep_c=1,100,ZLZ,0.62,0.5700448331065779,0.049955166893422054,-0.021028252614549436,0.0024738729482006194,0.00237979797979798,0.9619725950473467,0.4227800539104819,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
sweep,kink,1000,11,2026082708,1,0.5,0.8,296,153,sweep_c=2,200,LOO,0.575,0.5700448331065779,0.004955166893422014,-0.020568517009303955,0.0012367967933038847,0.0012280150753768845,0.992899627509915,0.5848625384834928,1.0,0.13736621627244294,1.0,0.3102449680312287,0.0
sweep,kink,1000,11,2026082708,1,0.5,0.8,296,153,sweep_c=2,200,ZLZ,0.575,0.5700448331065779,0.004955166893422014,-0.02108985908825267,0.0012370415020995964,0.0012280150753768845,0.9927032143162605,0.5996275010183141,1.0,0.13736621627244294,1.0,0.3102449680312287,0.0
sweep,kink,1000,11,2026082708,1,0.5,0.8,296,153,sweep_c=4,400,LOO,0.5525,0.5700448331065779,-0.01754483310657795,-0.02100610638438427,0.000618383145273943,0.0006196585213032582,1.002062436596247,0.8447277058971006,1.0,0.09757853642023284,1.0,0.19863861538043887,0.0
sweep,kink,1000,11,2026082708,1,0.5,0.8,296,153,sweep_c=4,400,ZLZ,0.5525,0.5700448331065779,-0.01754483310657795,-0.02108177998905325,0.0006184031053351781,0.0006196585213032582,1.0020300932470247,0.8477571197572417,1.0,0.09757853642023284,1.0,0.19863861538043887,0.0
sweep,kink,1000,11,2026082708,2,0.75,0.25,21,825,sweep_c=0.5,50,LOO,0.56,0.5248643848268317,0.03513561517316832,-0.00024319225848845605,0.004981740142161926,0.005028571428571427,1.009400587961856,0.003445555191621649,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,11,2026082708,2,0.75,0.25,21,825,sweep_c=0.5,50,ZLZ,0.58,0.5248643848268317,0.05513561517316823,0.0005646152255627257,0.0049806439582553074,0.004971428571428571,0.9981497599700011,0.008000365652303599,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,11,2026082708,2,0.75,0.25,21,825,sweep_c=1,100,LOO,0.51,0.5248643848268317,-0.014864384826831722,0.003639615714416733,0.00248825485321468,0.0025242424242424236,1.0144629763230442,0.07296391043541914,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
sweep,kink,1000,11,2026082708,2,0.75,0.25,21,825,sweep_c=1,100,ZLZ,0.51,0.5248643848268317,-0.014864384826831722,0.005014272364417871,0.0024868415293962634,0.0025242424242424245,1.0150395167541058,0.10055041433871512,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,11,2026082708,2,0.75,0.25,21,825,sweep_c=2,200,LOO,0.495,0.5248643848268317,-0.029864384826831736,0.001784381924412326,0.0012423818886736129,0.0012561557788944723,1.0110866798256086,0.05062444317737674,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,11,2026082708,2,0.75,0.25,21,825,sweep_c=2,200,ZLZ,0.5,0.5248643848268317,-0.02486438482683173,0.0021874521958114013,0.001242319256824345,0.0012562814070351757,1.0112387779020033,0.06206145629265626,1.0,0.13893816311336926,1.0,0.31261930452960063,0.0
sweep,kink,1000,11,2026082708,2,0.75,0.25,21,825,sweep_c=4,400,LOO,0.5325,0.5248643848268317,0.007635615173168242,1.4814391063766585e-05,0.0006173028917445661,0.0006239191729323309,1.0107180466449242,0.0005962585904334475,1.0,0.09791342727657093,1.0,0.1991444490145493,0.0
sweep,kink,1000,11,2026082708,2,0.75,0.25,21,825,sweep_c=4,400,ZLZ,0.535,0.5248643848268317,0.0101356151731683,-2.55498003804977e-05,0.0006173174531212657,0.0006234962406015037,1.0100090924839351,0.0010283317228338149,1.0,0.0978802356582425,1.0,0.1990943149586224,0.0
sweep,kink,1000,11,2026082708,3,0.5,0.2,296,137,sweep_c=0.5,50,LOO,0.42,0.4199104900265577,8.950997344225886e-05,-0.021004155567371285,0.004790922656924945,0.004971428571428571,1.0376766496621934,0.30345594231807216,1.0,0.2763876852333699,1.0,0.83480378406418,0.0
sweep,kink,1000,11,2026082708,3,0.5,0.2,296,137,sweep_c=0.5,50,ZLZ,0.38,0.4199104900265577,-0.03991049002655772,-0.020978853362780714,0.004790867345139299,0.004808163265306122,1.0036101855720074,0.3030921402618124,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,11,2026082708,3,0.5,0.2,296,137,sweep_c=1,100,LOO,0.42,0.4199104900265577,8.950997344225886e-05,-0.020354775416396742,0.0023969029383080643,0.002460606060606061,1.02657726405182,0.4157584560882078,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
sweep,kink,1000,11,2026082708,3,0.5,0.2,296,137,sweep_c=1,100,ZLZ,0.41,0.4199104900265577,-0.00991049002655775,-0.021028252614549492,0.0023956511807239197,0.002443434343434343,1.0199457930665783,0.42962682918724726,1.0,0.19376637903798294,1.0,0.4992332977468462,0.0
sweep,kink,1000,11,2026082708,3,0.5,0.2,296,137,sweep_c=2,200,LOO,0.405,0.4199104900265577,-0.014910490026557699,-0.021034821249095337,0.001197879767575602,0.001210929648241206,1.0108941489946155,0.6077601365435477,1.0,0.136407278082604,1.0,0.3087965463133063,0.0
sweep,kink,1000,11,2026082708,3,0.5,0.2,296,137,sweep_c=2,200,ZLZ,0.395,0.4199104900265577,-0.024910490026557708,-0.023040173255714502,0.0011918902804011506,0.001200879396984925,1.0075418993942538,0.6673714157839421,1.0,0.13584003463099648,1.0,0.30793975726958744,0.0
sweep,kink,1000,11,2026082708,3,0.5,0.2,296,137,sweep_c=4,400,LOO,0.4025,0.4199104900265577,-0.0174104900265577,-0.02103361157828515,0.0005988310595715836,0.0006027412280701755,1.0065296688207679,0.8595312891768202,1.0,0.09623732346997571,1.0,0.19661278933023463,0.0
sweep,kink,1000,11,2026082708,3,0.5,0.2,296,137,sweep_c=4,400,ZLZ,0.4025,0.4199104900265577,-0.0174104900265577,-0.022056937072784166,0.0005973205206085869,0.0006027412280701755,1.0090750397392436,0.9024881053845496,1.0,0.09623732346997571,1.0,0.19661278933023463,0.0
sweep,kink,1000,12,2026082708,0,0.25,0.75,630,546,sweep_c=0.5,50,LOO,0.54,0.5249297127868879,0.015070287213112099,0.010737362050129762,0.004969463299649822,0.0050693877551020415,1.0201076956256545,0.15231506263501499,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,12,2026082708,0,0.25,0.75,630,546,sweep_c=0.5,50,ZLZ,0.56,0.5249297127868879,0.03507028721311212,0.010818639927325568,0.0049694085358853194,0.005028571428571427,1.0119054193791632,0.15346887719652366,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,12,2026082708,0,0.25,0.75,630,546,sweep_c=1,100,LOO,0.57,0.5249297127868879,0.045070287213112015,0.010824688604556654,0.002485409376682768,0.0024757575757575756,0.9961166152281624,0.21712830673855507,1.0,0.19504379792543253,1.0,0.5011627664853655,0.0
sweep,kink,1000,12,2026082708,0,0.25,0.75,630,546,sweep_c=1,100,ZLZ,0.57,0.5249297127868879,0.045070287213112015,0.01090861946778987,0.0024853267638882647,0.002475757575757575,0.9961497263580268,0.21881548060983536,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
sweep,kink,1000,12,2026082708,0,0.25,0.75,630,546,sweep_c=2,200,LOO,0.575,0.5249297127868879,0.05007028721311202,0.010726678820557,0.0012424494400003444,0.0012280150753768843,0.9883823323841201,0.30431679037801557,1.0,0.13736621627244294,1.0,0.3102449680312287,0.0
sweep,kink,1000,12,2026082708,0,0.25,0.75,630,546,sweep_c=2,200,ZLZ,0.59,0.5249297127868879,0.06507028721311203,0.011188822319665448,0.0012422649251792085,0.0012155778894472362,0.9785174360226564,0.317451413808332,1.0,0.13666883193556356,1.0,0.3091916085655424,0.0
sweep,kink,1000,12,2026082708,0,0.25,0.75,630,546,sweep_c=4,400,LOO,0.5925,0.5249297127868879,0.06757028721311209,0.009259094566492765,0.0006212754814904427,0.0006051221804511278,0.9739997770384193,0.3714722808850278,0.0,0.09642721478279137,1.0,0.19689960938228962,0.0
sweep,kink,1000,12,2026082708,0,0.25,0.75,630,546,sweep_c=4,400,ZLZ,0.5925,0.5249297127868879,0.06757028721311209,0.009348539336586748,0.0006212558092137655,0.0006051221804511279,0.9740306190729137,0.37506671817772436,0.0,0.09642721478279137,1.0,0.19689960938228968,0.0
sweep,kink,1000,12,2026082708,1,0.5,0.8,352,48,sweep_c=0.5,50,LOO,0.58,0.5706360878993828,0.009363912100617156,-0.021795094735142406,0.004949132483389086,0.004971428571428571,1.0045050497464592,0.30980913649752495,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,12,2026082708,1,0.5,0.8,352,48,sweep_c=0.5,50,ZLZ,0.64,0.5706360878993828,0.06936391210061721,-0.019959639315731192,0.004945784151536961,0.00470204081632653,0.9507169484671738,0.28381484641056215,1.0,0.2687950607369216,1.0,0.7716677778142943,0.0
sweep,kink,1000,12,2026082708,1,0.5,0.8,352,48,sweep_c=1,100,LOO,0.56,0.5706360878993828,-0.010636087899382751,-0.02051822066340314,0.002472984265995754,0.0024888888888888894,1.0064313481940943,0.41259980607177266,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
sweep,kink,1000,12,2026082708,1,0.5,0.8,352,48,sweep_c=1,100,ZLZ,0.59,0.5706360878993828,0.019363912100617164,-0.02076799650807981,0.002473209649972778,0.002443434343434343,0.9879608643210807,0.4176035057872723,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
sweep,kink,1000,12,2026082708,1,0.5,0.8,352,48,sweep_c=2,200,LOO,0.57,0.5706360878993828,-0.0006360878993828534,-0.021874512443010086,0.0012371395165298447,0.0012316582914572863,0.9955694365919754,0.6219121510692953,1.0,0.1375698311084177,1.0,0.310552516686233,0.0
sweep,kink,1000,12,2026082708,1,0.5,0.8,352,48,sweep_c=2,200,ZLZ,0.57,0.5706360878993828,-0.0006360878993828534,-0.022010479919518766,0.0012371819962527064,0.0012316582914572863,0.9955352528470744,0.6257670858589301,1.0,0.1375698311084177,1.0,0.310552516686233,0.0
sweep,kink,1000,12,2026082708,1,0.5,0.8,352,48,sweep_c=4,400,LOO,0.565,0.5706360878993828,-0.005636087899382858,-0.021728126339179976,0.0006183936628081051,0.0006159774436090225,0.9960927490943057,0.8737551784030502,1.0,0.09728827234770887,1.0,0.1982001879707984,0.0
sweep,kink,1000,12,2026082708,1,0.5,0.8,352,48,sweep_c=4,400,ZLZ,0.5625,0.5706360878993828,-0.008136087899382805,-0.021587215531590487,0.000618345627834408,0.0006167763157894736,0.9974620795000517,0.8681224361415164,1.0,0.09735133935770368,1.0,0.19829544711046854,0.0
sweep,kink,1000,12,2026082708,2,0.75,0.25,546,630,sweep_c=0.5,50,LOO,0.52,0.5249297127868879,-0.004929712786887919,0.025833519008413353,0.004941200441813419,0.005093877551020407,1.0308987888681878,0.36750845365512735,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,12,2026082708,2,0.75,0.25,546,630,sweep_c=0.5,50,ZLZ,0.52,0.5249297127868879,-0.004929712786887919,0.025833519008413353,0.004941200441813418,0.005093877551020407,1.0308987888681878,0.36750845365512746,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,12,2026082708,2,0.75,0.25,546,630,sweep_c=1,100,LOO,0.54,0.5249297127868879,0.015070287213112099,0.026320097253071828,0.002469074510502483,0.0025090909090909087,1.0162070437397541,0.5296883140230583,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
sweep,kink,1000,12,2026082708,2,0.75,0.25,546,630,sweep_c=1,100,ZLZ,0.53,0.5249297127868879,0.00507028721311209,0.02668152021845882,0.0024685960226522165,0.002516161616161616,1.0192682776253912,0.5370139383022382,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,12,2026082708,2,0.75,0.25,546,630,sweep_c=2,200,LOO,0.56,0.5249297127868879,0.03507028721311212,0.025268173580318853,0.0012330203057691147,0.0012381909547738695,1.0041934824435268,0.7195959944881085,1.0,0.13793418089682863,1.0,0.3111028463655039,0.0
sweep,kink,1000,12,2026082708,2,0.75,0.25,546,630,sweep_c=2,200,ZLZ,0.56,0.5249297127868879,0.03507028721311212,0.02621611581708283,0.0012326018672212272,0.0012381909547738695,1.0045343818643098,0.746718543354851,1.0,0.13793418089682863,1.0,0.3111028463655039,0.0
sweep,kink,1000,12,2026082708,2,0.75,0.25,546,630,sweep_c=4,400,LOO,0.565,0.5249297127868879,0.04007028721311201,0.018056931469369708,0.0006142865970044383,0.0006159774436090224,1.002752537028855,0.7285484355900492,1.0,0.09728827234770887,1.0,0.1982001879707984,0.0
sweep,kink,1000,12,2026082708,2,0.75,0.25,546,630,sweep_c=4,400,ZLZ,0.5675,0.5249297127868879,0.04257028721311207,0.01857203682284425,0.0006142297029778054,0.0006151472431077695,1.0014938061860503,0.749366249170965,1.0,0.09722268877298168,1.0,0.19810112770290988,0.0
sweep,kink,1000,12,2026082708,3,0.5,0.2,352,888,sweep_c=0.5,50,LOO,0.34,0.4201208076877949,-0.08012080768779489,-0.02071001874304479,0.004794596835360904,0.004579591836734693,0.9551568138032972,0.2990917575140575,1.0,0.26527203739861693,1.0,0.7490071144003128,0.0
sweep,kink,1000,12,2026082708,3,0.5,0.2,352,888,sweep_c=0.5,50,ZLZ,0.24,0.4201208076877949,-0.18012080768779493,-0.019959639315731248,0.0047977903543413615,0.003722448979591837,0.7758673690740814,0.28815891187829035,0.0,0.2391621581039685,1.0,0.629288368904811,0.0
sweep,kink,1000,12,2026082708,3,0.5,0.2,352,888,sweep_c=1,100,LOO,0.36,0.4201208076877949,-0.06012080768779493,-0.021170652075422736,0.0023959298649806754,0.0023272727272727273,0.9713442623210918,0.4325110269861859,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
sweep,kink,1000,12,2026082708,3,0.5,0.2,352,888,sweep_c=1,100,ZLZ,0.35,0.4201208076877949,-0.07012080768779494,-0.020767996508079922,0.0023967793491886293,0.002297979797979798,0.9587782032408292,0.42420968060356706,1.0,0.18791056132880235,1.0,0.4903884174031023,0.0
sweep,kink,1000,12,2026082708,3,0.5,0.2,352,888,sweep_c=2,200,LOO,0.36,0.4201208076877949,-0.06012080768779493,-0.022029911273697522,0.0011970816704383771,0.001157788944723618,0.9671762364380954,0.6367234685530229,1.0,0.13338063658883448,1.0,0.3042249760928344,0.0
sweep,kink,1000,12,2026082708,3,0.5,0.2,352,888,sweep_c=2,200,ZLZ,0.355,0.4201208076877949,-0.06512080768779493,-0.023961835437400603,0.0011911477292400816,0.0011506281407035175,0.9659827345157143,0.6942841770445562,1.0,0.13296752416202096,1.0,0.30360099321543865,0.0
sweep,kink,1000,12,2026082708,3,0.5,0.2,352,888,sweep_c=4,400,LOO,0.3925,0.4201208076877949,-0.0276208076877949,-0.02186623392351522,0.0005984783644497295,0.0005976033834586465,0.9985379906057466,0.8938193707558498,1.0,0.09582627590935322,1.0,0.19599192531604348,0.0
sweep,kink,1000,12,2026082708,3,0.5,0.2,352,888,sweep_c=4,400,ZLZ,0.385,0.4201208076877949,-0.03512080768779491,-0.022562893290531405,0.0005971342804259191,0.000593421052631579,0.9937815866278996,0.9233339139723368,1.0,0.09549036678151723,1.0,0.19548455364062,0.0
sweep,kink,1000,13,2026082708,0,0.25,0.75,743,23,sweep_c=0.5,50,LOO,0.56,0.5244639613756212,0.03553603862437882,0.007214591071140752,0.004975823132013292,0.005028571428571429,1.0106009187140852,0.10227729951566977,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,13,2026082708,0,0.25,0.75,743,23,sweep_c=0.5,50,ZLZ,0.56,0.5244639613756212,0.03553603862437882,0.006654561149130878,0.004976756195027832,0.005028571428571429,1.0104114470376033,0.09432921869603882,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,13,2026082708,0,0.25,0.75,743,23,sweep_c=1,100,LOO,0.55,0.5244639613756212,0.02553603862437881,0.007303773751820342,0.0024877954028570412,0.0025000000000000005,1.0049057881242738,0.14643334433099434,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
sweep,kink,1000,13,2026082708,0,0.25,0.75,743,23,sweep_c=1,100,ZLZ,0.56,0.5244639613756212,0.03553603862437882,0.007386138131465159,0.002487789331990841,0.0024888888888888894,1.000441981515038,0.14808484828518978,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
sweep,kink,1000,13,2026082708,0,0.25,0.75,743,23,sweep_c=2,200,LOO,0.55,0.5244639613756212,0.02553603862437881,0.008147256272239,0.001243786120670222,0.0012437185929648246,0.9999457079442556,0.2310141192488552,1.0,0.13824172683247288,1.0,0.3115673770486762,0.0
sweep,kink,1000,13,2026082708,0,0.25,0.75,743,23,sweep_c=2,200,ZLZ,0.54,0.5244639613756212,0.0155360386243788,0.00800817209657878,0.0012438073936213608,0.0012482412060301506,1.003564709802762,0.22706846838169498,1.0,0.138492847342502,1.0,0.3119466803284874,0.0
sweep,kink,1000,13,2026082708,0,0.25,0.75,743,23,sweep_c=4,400,LOO,0.51,0.5244639613756212,-0.014463961375621226,0.00726040100663472,0.0006217044309820088,0.0006263157894736841,1.00741728426222,0.2911847504935636,1.0,0.09810130099063286,1.0,0.19942822159818152,0.0
sweep,kink,1000,13,2026082708,0,0.25,0.75,743,23,sweep_c=4,400,ZLZ,0.5075,0.5244639613756212,-0.016963961375621284,0.006963559165613198,0.0006217656217659904,0.0006264254385964913,1.0074944909582901,0.2792659051697997,1.0,0.09810988791357733,1.0,0.19944119165799834,0.0
sweep,kink,1000,13,2026082708,1,0.5,0.8,802,830,sweep_c=0.5,50,LOO,0.5,0.5698341723981245,-0.0698341723981245,-0.008960236373781627,0.004921665401239982,0.005102040816326531,1.0366492640968858,0.12772132760248123,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,13,2026082708,1,0.5,0.8,802,830,sweep_c=0.5,50,ZLZ,0.5,0.5698341723981245,-0.0698341723981245,-0.008374325517066183,0.004920469847994033,0.005102040816326531,1.036901144391022,0.11938411679366594,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,13,2026082708,1,0.5,0.8,802,830,sweep_c=1,100,LOO,0.48,0.5698341723981245,-0.08983417239812452,-0.006252606049923948,0.002457049594991137,0.0025212121212121207,1.0261136471774048,0.12614037133479103,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,13,2026082708,1,0.5,0.8,802,830,sweep_c=1,100,ZLZ,0.49,0.5698341723981245,-0.07983417239812451,-0.00602641182995467,0.0024567187242333513,0.0025242424242424245,1.0274853198874627,0.12158530512561784,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,13,2026082708,1,0.5,0.8,802,830,sweep_c=2,200,LOO,0.465,0.5698341723981245,-0.10483417239812448,-0.008653759841616537,0.0012298485696158059,0.0012501256281407032,1.0164874432721678,0.24676241865204154,0.0,0.13859734660081896,1.0,0.31210452052805066,0.0
sweep,kink,1000,13,2026082708,1,0.5,0.8,802,830,sweep_c=2,200,ZLZ,0.48,0.5698341723981245,-0.08983417239812452,-0.008514017798166407,0.0012297675026860851,0.0012542713567839194,1.0199255989805491,0.2427856687918849,0.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,13,2026082708,1,0.5,0.8,802,830,sweep_c=4,400,LOO,0.505,0.5698341723981245,-0.0648341723981245,-0.010932759706639206,0.0006151588031712242,0.0006265037593984963,1.0184423211840379,0.44079451433385086,0.0,0.09811602096985755,1.0,0.19945045529147087,0.0
sweep,kink,1000,13,2026082708,1,0.5,0.8,802,830,sweep_c=4,400,ZLZ,0.5125,0.5698341723981245,-0.05733417239812455,-0.010597336782516287,0.0006150597824344444,0.0006261748120300753,1.0180714621782567,0.4273050950716607,0.0,0.09809025955658224,1.0,0.19941154413862744,0.0
sweep,kink,1000,13,2026082708,2,0.75,0.25,23,743,sweep_c=0.5,50,LOO,0.42,0.5244639613756212,-0.10446396137562125,-0.0016715312001757132,0.004984196675936871,0.004971428571428571,0.9974382823675592,0.02367646723283606,1.0,0.2763876852333699,1.0,0.83480378406418,0.0
sweep,kink,1000,13,2026082708,2,0.75,0.25,23,743,sweep_c=0.5,50,ZLZ,0.44,0.5244639613756212,-0.08446396137562123,-0.0017991680779118058,0.004984381570343657,0.005028571428571429,1.0088656651992085,0.02548391196713348,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,13,2026082708,2,0.75,0.25,23,743,sweep_c=1,100,LOO,0.48,0.5244639613756212,-0.04446396137562125,0.0015560751408449924,0.00248965451359993,0.0025212121212121207,1.012675496716434,0.031186096779795388,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,13,2026082708,2,0.75,0.25,23,743,sweep_c=1,100,ZLZ,0.47,0.5244639613756212,-0.05446396137562126,0.001400542367293145,0.0024897754961319477,0.002516161616161616,1.0105977908733783,0.02806830304626685,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,13,2026082708,2,0.75,0.25,23,743,sweep_c=2,200,LOO,0.495,0.5244639613756212,-0.02946396137562124,0.0018026170099838534,0.0012425335072271339,0.0012561557788944723,1.010963303273598,0.05113866781924097,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,13,2026082708,2,0.75,0.25,23,743,sweep_c=2,200,ZLZ,0.495,0.5244639613756212,-0.02946396137562124,0.0017277276326984614,0.0012427043893122693,0.0012561557788944723,1.0108242874957953,0.04901075165309918,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,13,2026082708,2,0.75,0.25,23,743,sweep_c=4,400,LOO,0.535,0.5244639613756212,0.010536038624378796,0.0061038937834106965,0.0006171344174125035,0.0006234962406015037,1.0103086507728314,0.24570674795828626,1.0,0.0978802356582425,1.0,0.1990943149586224,0.0
sweep,kink,1000,13,2026082708,2,0.75,0.25,23,743,sweep_c=4,400,ZLZ,0.53,0.5244639613756212,0.005536038624378792,0.005382858306680727,0.0006171633699437913,0.0006243107769423557,1.0115810615902485,0.21667703151990786,1.0,0.09794415022735387,1.0,0.1991908542882408,0.0
sweep,kink,1000,13,2026082708,3,0.5,0.2,802,852,sweep_c=0.5,50,LOO,0.38,0.4199744350714234,-0.0399744350714234,-0.009994120215975677,0.004833705708423634,0.004808163265306122,0.9947157637104388,0.14374887890124,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,13,2026082708,3,0.5,0.2,802,852,sweep_c=0.5,50,ZLZ,0.42,0.4199744350714234,2.5564928576582435e-05,-0.008374325517066294,0.004839725290950862,0.004971428571428571,1.0272129661416864,0.12037588211607538,1.0,0.2763876852333699,1.0,0.83480378406418,0.0
sweep,kink,1000,13,2026082708,3,0.5,0.2,802,852,sweep_c=1,100,LOO,0.41,0.4199744350714234,-0.009974435071423426,-0.006395719834836389,0.0024226441125524225,0.002443434343434343,1.0085816281368776,0.1299405260979335,1.0,0.19376637903798294,1.0,0.4992332977468462,0.0
sweep,kink,1000,13,2026082708,3,0.5,0.2,802,852,sweep_c=1,100,ZLZ,0.41,0.4199744350714234,-0.009974435071423426,-0.006026411829954725,0.0024233836002800924,0.002443434343434343,1.0082738626901384,0.12241868911397778,1.0,0.19376637903798294,1.0,0.4992332977468464,0.0
sweep,kink,1000,13,2026082708,3,0.5,0.2,802,852,sweep_c=2,200,LOO,0.42,0.4199744350714234,2.5564928576582435e-05,-0.00869731320467404,0.0012091902456670728,0.0012241206030150756,1.0123474014130558,0.2501138794244168,1.0,0.13714822475038713,1.0,0.30991570420774733,0.0
sweep,kink,1000,13,2026082708,3,0.5,0.2,802,852,sweep_c=2,200,ZLZ,0.435,0.4199744350714234,0.015025564928576596,-0.008514017798166462,0.00120937202093977,0.001235050251256281,1.0212326975255779,0.24482434161336616,1.0,0.13775913300669307,1.0,0.3108384464610726,0.0
sweep,kink,1000,13,2026082708,3,0.5,0.2,802,852,sweep_c=4,400,LOO,0.4125,0.4199744350714234,-0.007474435071423424,-0.010847331635116697,0.0006031941311095434,0.0006073778195488721,1.0069358904928882,0.4416664030783335,1.0,0.09660676751449615,1.0,0.1971708135942703,0.0
sweep,kink,1000,13,2026082708,3,0.5,0.2,802,852,sweep_c=4,400,ZLZ,0.4125,0.4199744350714234,-0.007474435071423424,-0.010597336782516287,0.0006033010133824749,0.0006073778195488721,1.0067574992847106,0.4314492406731889,1.0,0.09660676751449615,1.0,0.1971708135942703,0.0
sweep,kink,1000,14,2026082708,0,0.25,0.75,755,770,sweep_c=0.5,50,LOO,0.44,0.5247752417041505,-0.08477524170415046,0.002054735689864917,0.004981633041006456,0.005028571428571429,1.0094222892731357,0.029111869642726527,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,14,2026082708,0,0.25,0.75,755,770,sweep_c=0.5,50,ZLZ,0.42,0.5247752417041505,-0.10477524170415048,0.0012240923260624648,0.004981749414778882,0.004971428571428571,0.9979282692702902,0.01734296054522094,1.0,0.2763876852333699,1.0,0.83480378406418,0.0
sweep,kink,1000,14,2026082708,0,0.25,0.75,755,770,sweep_c=1,100,LOO,0.44,0.5247752417041505,-0.08477524170415046,0.0038820779653279125,0.0024897886105265457,0.0024888888888888894,0.9996386353307858,0.07780061235882658,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
sweep,kink,1000,14,2026082708,0,0.25,0.75,755,770,sweep_c=1,100,ZLZ,0.45,0.5247752417041505,-0.07477524170415045,0.0032514664103345803,0.002490160804692042,0.0025000000000000005,1.0039512288882786,0.06515767443045137,1.0,0.19599639845400535,1.0,0.5026016155255952,0.0
sweep,kink,1000,14,2026082708,0,0.25,0.75,755,770,sweep_c=2,200,LOO,0.53,0.5247752417041505,0.005224758295849563,0.004879083483971702,0.0012445169058476495,0.0012517587939698488,1.0058190355536125,0.13830498978719125,1.0,0.13868784893388342,1.0,0.31224121916631753,0.0
sweep,kink,1000,14,2026082708,0,0.25,0.75,755,770,sweep_c=2,200,ZLZ,0.525,0.5247752417041505,0.00022475829584955864,0.005110054122881236,0.0012444993345487596,0.001253140703517588,1.0069436509357088,0.14485322395382494,1.0,0.13876438172814343,1.0,0.31235681760896394,0.0
sweep,kink,1000,14,2026082708,0,0.25,0.75,755,770,sweep_c=4,400,LOO,0.535,0.5247752417041505,0.010224758295849568,0.003481751045798176,0.0006223642434004719,0.0006234962406015037,1.001818866062817,0.13956463949084907,1.0,0.0978802356582425,1.0,0.1990943149586224,0.0
sweep,kink,1000,14,2026082708,0,0.25,0.75,755,770,sweep_c=4,400,ZLZ,0.5375,0.5247752417041505,0.012724758295849514,0.003976686643503924,0.0006222674581248912,0.0006230419799498747,1.0012446767300307,0.15941633693291576,1.0,0.09784457286004528,1.0,0.1990404483257382,0.0
sweep,kink,1000,14,2026082708,1,0.5,0.8,201,961,sweep_c=0.5,50,LOO,0.66,0.5700006883663387,0.08999931163366137,-0.009482748996241352,0.004923434046977034,0.004579591836734695,0.9301621171398737,0.1351450654225606,1.0,0.2652720373986168,1.0,0.7490071144003128,0.0
sweep,kink,1000,14,2026082708,1,0.5,0.8,201,961,sweep_c=0.5,50,ZLZ,0.64,0.5700006883663387,0.06999931163366135,-0.010170239825247007,0.0049248304777904615,0.00470204081632653,0.954761963387644,0.14492241123441932,1.0,0.2687950607369216,1.0,0.7716677778142943,0.0
sweep,kink,1000,14,2026082708,1,0.5,0.8,201,961,sweep_c=1,100,LOO,0.65,0.5700006883663387,0.07999931163366136,-0.01068082187183661,0.0024631855696042116,0.0022979797979797976,0.9329300343169193,0.2152068577710093,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
sweep,kink,1000,14,2026082708,1,0.5,0.8,201,961,sweep_c=1,100,ZLZ,0.64,0.5700006883663387,0.06999931163366135,-0.010603584885022,0.00246300262274235,0.0023272727272727273,0.9448925087548227,0.21365855173593779,1.0,0.18910444041685204,1.0,0.49219170401534473,0.0
sweep,kink,1000,14,2026082708,1,0.5,0.8,201,961,sweep_c=2,200,LOO,0.555,0.5700006883663387,-0.01500068836633861,-0.00892647897731591,0.001229730260649569,0.0012410804020100501,1.0092297812973112,0.2545512631563526,1.0,0.13809502898355341,1.0,0.3113457982726937,0.0
sweep,kink,1000,14,2026082708,1,0.5,0.8,201,961,sweep_c=2,200,ZLZ,0.555,0.5700006883663387,-0.01500068836633861,-0.010136822199072859,0.001230644817921814,0.0012410804020100501,1.0084797692528853,0.2889584941167042,1.0,0.13809502898355341,1.0,0.3113457982726937,0.0
sweep,kink,1000,14,2026082708,1,0.5,0.8,201,961,sweep_c=4,400,LOO,0.55,0.5700006883663387,-0.020000688366338615,-0.011995173462359676,0.0006154928463035058,0.0006203007518796994,1.0078114727166507,0.48349838511672655,1.0,0.0976290898204315,1.0,0.1987149734226341,0.0
sweep,kink,1000,14,2026082708,1,0.5,0.8,201,961,sweep_c=4,400,ZLZ,0.555,0.5700006883663387,-0.01500068836633861,-0.012783876085082801,0.000615789639237609,0.0006189849624060151,1.005188984946811,0.5151650165144968,1.0,0.09752548884700052,1.0,0.1985584900314154,0.0
sweep,kink,1000,14,2026082708,2,0.75,0.25,770,755,sweep_c=0.5,50,LOO,0.4,0.5247752417041505,-0.12477524170415044,0.004260984926278688,0.0049775255229124495,0.004897959183673469,0.9840148807127714,0.0603953149029798,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,14,2026082708,2,0.75,0.25,770,755,sweep_c=0.5,50,ZLZ,0.4,0.5247752417041505,-0.12477524170415044,0.004260984926278577,0.004977525522912449,0.004897959183673469,0.9840148807127715,0.06039531490297824,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,14,2026082708,2,0.75,0.25,770,755,sweep_c=1,100,LOO,0.53,0.5247752417041505,0.005224758295849563,0.0057588721783107255,0.0024865946189481783,0.002516161616161616,1.0118905578690363,0.11548749051805685,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,14,2026082708,2,0.75,0.25,770,755,sweep_c=1,100,ZLZ,0.52,0.5247752417041505,-0.004775241704150446,0.006118510101054908,0.002486280510485394,0.0025212121212121207,1.0140497464302236,0.12270736169575432,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,14,2026082708,2,0.75,0.25,770,755,sweep_c=2,200,LOO,0.52,0.5247752417041505,-0.004775241704150446,0.010733247410359192,0.001239738052782298,0.0012542713567839194,1.0117228828856264,0.30483594398596414,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,14,2026082708,2,0.75,0.25,770,755,sweep_c=2,200,ZLZ,0.52,0.5247752417041505,-0.004775241704150446,0.01123905399106373,0.0012396005547081956,0.0012542713567839194,1.0118351044778109,0.31921910569159445,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,14,2026082708,2,0.75,0.25,770,755,sweep_c=4,400,LOO,0.5225,0.5247752417041505,-0.002275241704150499,0.007805972643174175,0.000616362461745005,0.000625297619047619,1.0144965955215983,0.31441911024803504,1.0,0.09802152935451502,1.0,0.19930773106870658,0.0
sweep,kink,1000,14,2026082708,2,0.75,0.25,770,755,sweep_c=4,400,ZLZ,0.5225,0.5247752417041505,-0.002275241704150499,0.008143546361775278,0.0006162734596792358,0.000625297619047619,1.014643108877478,0.3280400283401748,1.0,0.09802152935451502,1.0,0.19930773106870658,0.0
sweep,kink,1000,14,2026082708,3,0.5,0.2,201,425,sweep_c=0.5,50,LOO,0.32,0.41992837474555916,-0.09992837474555916,-0.009445934503284348,0.004836145666548972,0.004440816326530612,0.9182552869007223,0.13582985690435956,1.0,0.26122184478816857,1.0,0.725948321351447,0.0
sweep,kink,1000,14,2026082708,3,0.5,0.2,201,425,sweep_c=0.5,50,ZLZ,0.34,0.41992837474555916,-0.07992837474555914,-0.010170239825246952,0.004833552244981814,0.004579591836734693,0.9474588469565458,0.14628439018177164,1.0,0.26527203739861693,1.0,0.7490071144003128,0.0
sweep,kink,1000,14,2026082708,3,0.5,0.2,201,425,sweep_c=1,100,LOO,0.34,0.41992837474555916,-0.07992837474555914,-0.010889396360598935,0.002415700356997195,0.0022666666666666664,0.9383062183607146,0.2215553665951328,1.0,0.18662590024152614,1.0,0.4884480097327254,0.0
sweep,kink,1000,14,2026082708,3,0.5,0.2,201,425,sweep_c=1,100,ZLZ,0.35,0.41992837474555916,-0.06992837474555919,-0.010603584885021944,0.0024160628444236955,0.002297979797979798,0.9511258381724488,0.21572406936214994,1.0,0.18791056132880235,1.0,0.4903884174031023,0.0
sweep,kink,1000,14,2026082708,3,0.5,0.2,201,425,sweep_c=2,200,LOO,0.345,0.41992837474555916,-0.07492837474555919,-0.009646976394740436,0.0012082760489915245,0.0011355527638190956,0.939812358911586,0.2775288476788978,0.0,0.13209359077466942,1.0,0.3022809664278203,0.0
sweep,kink,1000,14,2026082708,3,0.5,0.2,201,425,sweep_c=2,200,ZLZ,0.345,0.41992837474555916,-0.07492837474555919,-0.010136822199072859,0.0012078754103244087,0.0011355527638190956,0.9401240840842278,0.29166932659947303,0.0,0.13209359077466942,1.0,0.3022809664278203,0.0
sweep,kink,1000,14,2026082708,3,0.5,0.2,201,425,sweep_c=4,400,LOO,0.36,0.41992837474555916,-0.059928374745559176,-0.01234544207267585,0.0006025571905793017,0.0005774436090225564,0.9583216631559887,0.5029299618262573,0.0,0.09419609005331697,1.0,0.1935296220902959,0.0
sweep,kink,1000,14,2026082708,3,0.5,0.2,201,425,sweep_c=4,400,ZLZ,0.3625,0.41992837474555916,-0.057428374745559174,-0.012783876085082746,0.0006024186879341444,0.0005791823308270676,0.9614282266263012,0.5208507986322776,0.0,0.09433779886229743,1.0,0.19374366520456865,0.0
sweep,kink,1000,15,2026082708,0,0.25,0.75,714,652,sweep_c=0.5,50,LOO,0.54,0.5255067117198422,0.014493288280157834,0.008390631757222988,0.004972485755938226,0.0050693877551020415,1.019487637354837,0.11898929396490873,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,15,2026082708,0,0.25,0.75,714,652,sweep_c=0.5,50,ZLZ,0.56,0.5255067117198422,0.03449328828015785,0.007504833786007747,0.004973825080944406,0.005028571428571427,1.011006890418556,0.10641327862073428,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,15,2026082708,0,0.25,0.75,714,652,sweep_c=1,100,LOO,0.52,0.5255067117198422,-0.005506711719842183,0.009303749064922151,0.0024856790846556906,0.0025212121212121207,1.014295102201961,0.1866102348063687,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,15,2026082708,0,0.25,0.75,714,652,sweep_c=1,100,ZLZ,0.55,0.5255067117198422,0.024493288280157843,0.009847228701772459,0.00248519446881238,0.0025000000000000005,1.005957494020456,0.19753035095145305,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
sweep,kink,1000,15,2026082708,0,0.25,0.75,714,652,sweep_c=2,200,LOO,0.52,0.5255067117198422,-0.005506711719842183,0.010065943618158046,0.0012424153838311175,0.0012542713567839198,1.0095426804167889,0.28557559040714414,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,15,2026082708,0,0.25,0.75,714,652,sweep_c=2,200,ZLZ,0.53,0.5255067117198422,0.0044932882801578256,0.009741134961140485,0.0012425601235458341,0.0012517587939698488,1.0074029982531267,0.2763445184772598,1.0,0.13868784893388342,1.0,0.31224121916631753,0.0
sweep,kink,1000,15,2026082708,0,0.25,0.75,714,652,sweep_c=4,400,LOO,0.5475,0.5255067117198422,0.021993288280157786,0.009421732940764205,0.0006211034435214978,0.0006209116541353384,0.9996912118453699,0.37804963357309684,1.0,0.09767715292021933,1.0,0.19878757000737868,0.0
sweep,kink,1000,15,2026082708,0,0.25,0.75,714,652,sweep_c=4,400,ZLZ,0.555,0.5255067117198422,0.029493288280157848,0.00889816785531894,0.0006212331219070263,0.0006189849624060151,0.9963811338743338,0.3570041730877676,1.0,0.09752548884700052,1.0,0.1985584900314154,0.0
sweep,kink,1000,15,2026082708,1,0.5,0.8,187,43,sweep_c=0.5,50,LOO,0.54,0.5698163576249504,-0.029816357624950385,-0.0008627650269747988,0.0048994432576656725,0.0050693877551020415,1.0346864916070768,0.01232591493163893,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,15,2026082708,1,0.5,0.8,187,43,sweep_c=0.5,50,ZLZ,0.52,0.5698163576249504,-0.0498163576249504,-0.0013845005535551014,0.004900814361075844,0.005093877551020408,1.039394103861176,0.019776935979588583,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,15,2026082708,1,0.5,0.8,187,43,sweep_c=1,100,LOO,0.61,0.5698163576249504,0.040183642375049566,-0.002404548015849328,0.002451742516386908,0.002403030303030303,0.9801315949652041,0.04856193962093347,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
sweep,kink,1000,15,2026082708,1,0.5,0.8,187,43,sweep_c=1,100,ZLZ,0.63,0.5698163576249504,0.060183642375049584,-0.0033250684674320796,0.002453113744172028,0.0023545454545454546,0.9598191115839017,0.06713388024879904,1.0,0.19020924693703933,1.0,0.49386045156852143,0.0
sweep,kink,1000,15,2026082708,1,0.5,0.8,187,43,sweep_c=2,200,LOO,0.595,0.5698163576249504,0.025183642375049553,-0.004552470138703635,0.0012264462125545427,0.001210929648241206,0.9873483531894828,0.12999386383902034,1.0,0.136407278082604,1.0,0.3087965463133063,0.0
sweep,kink,1000,15,2026082708,1,0.5,0.8,187,43,sweep_c=2,200,ZLZ,0.61,0.5698163576249504,0.040183642375049566,-0.005378996591382967,0.0012271141153882463,0.0011954773869346732,0.9742185929924182,0.1535531723320248,1.0,0.13553416031363552,1.0,0.307477751470971,0.0
sweep,kink,1000,15,2026082708,1,0.5,0.8,187,43,sweep_c=4,400,LOO,0.5525,0.5698163576249504,-0.01731635762495043,-0.007698348215642303,0.0006139382403484431,0.0006196585213032582,1.00931735568641,0.3106956758048634,1.0,0.09757853642023284,1.0,0.19863861538043887,0.0
sweep,kink,1000,15,2026082708,1,0.5,0.8,187,43,sweep_c=4,400,ZLZ,0.5575,0.5698163576249504,-0.012316357624950425,-0.008167112597432524,0.0006141119898286806,0.0006182800751879699,1.0067871746983024,0.3295677862789251,1.0,0.09746994302840761,1.0,0.19847459122454492,0.0
sweep,kink,1000,15,2026082708,2,0.75,0.25,652,714,sweep_c=0.5,50,LOO,0.64,0.5255067117198422,0.11449328828015781,0.019034439092452282,0.004956412433494467,0.00470204081632653,0.9486782787790331,0.27036866999634274,1.0,0.2687950607369216,1.0,0.7716677778142943,0.0
sweep,kink,1000,15,2026082708,2,0.75,0.25,652,714,sweep_c=0.5,50,ZLZ,0.64,0.5255067117198422,0.11449328828015781,0.01939828394015497,0.004955648604104278,0.00470204081632653,0.9488245014854949,0.2755580229099853,1.0,0.2687950607369216,1.0,0.7716677778142943,0.0
sweep,kink,1000,15,2026082708,2,0.75,0.25,652,714,sweep_c=1,100,LOO,0.61,0.5255067117198422,0.08449328828015779,0.017611872160276598,0.00247831984437459,0.002403030303030303,0.9696207325639656,0.35377476177176675,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
sweep,kink,1000,15,2026082708,2,0.75,0.25,652,714,sweep_c=1,100,ZLZ,0.61,0.5255067117198422,0.08449328828015779,0.017414433568764598,0.002478467985792345,0.002403030303030303,0.9695627770080213,0.3497983013409016,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
sweep,kink,1000,15,2026082708,2,0.75,0.25,652,714,sweep_c=2,200,LOO,0.595,0.5255067117198422,0.06949328828015777,0.020729611810763826,0.001236114754574204,0.001210929648241206,0.9796255920093169,0.5896058369556632,0.0,0.136407278082604,1.0,0.3087965463133063,0.0
sweep,kink,1000,15,2026082708,2,0.75,0.25,652,714,sweep_c=2,200,ZLZ,0.59,0.5255067117198422,0.06449328828015777,0.02027846095708352,0.0012363289618621076,0.0012155778894472362,0.9832155736418104,0.5767239266397324,1.0,0.13666883193556356,1.0,0.3091916085655424,0.0
sweep,kink,1000,15,2026082708,2,0.75,0.25,652,714,sweep_c=4,400,LOO,0.5575,0.5255067117198422,0.031993288280157794,0.012061372693747185,0.000615563391816278,0.0006182800751879699,1.00441332835547,0.48613886788941374,1.0,0.09746994302840761,1.0,0.19847459122454492,0.0
sweep,kink,1000,15,2026082708,2,0.75,0.25,652,714,sweep_c=4,400,ZLZ,0.56,0.5255067117198422,0.03449328828015785,0.01252061655180614,0.0006154981918283518,0.0006175438596491228,1.0033235968000074,0.5046756192895804,1.0,0.09741189469083578,1.0,0.19838691250477014,0.0
sweep,kink,1000,15,2026082708,3,0.5,0.2,187,982,sweep_c=0.5,50,LOO,0.44,0.41987834695448645,0.020121653045513554,-0.00048023460042961874,0.004864714381251115,0.005028571428571429,1.0336827682940295,0.006885330220871075,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,15,2026082708,3,0.5,0.2,187,982,sweep_c=0.5,50,ZLZ,0.44,0.41987834695448645,0.020121653045513554,-0.0013845005535551014,0.004861607680830342,0.005028571428571429,1.0343433198856082,0.01985652189427899,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,15,2026082708,3,0.5,0.2,187,982,sweep_c=1,100,LOO,0.41,0.41987834695448645,-0.009878346954486472,-0.0025184735370238354,0.0024289617714478755,0.002443434343434343,1.0059583366673739,0.0511007238489836,1.0,0.19376637903798294,1.0,0.4992332977468464,0.0
sweep,kink,1000,15,2026082708,3,0.5,0.2,187,982,sweep_c=1,100,ZLZ,0.41,0.41987834695448645,-0.009878346954486472,-0.003325068467432135,0.0024276911061977243,0.002443434343434343,1.0064848601193237,0.06748447580100471,1.0,0.19376637903798294,1.0,0.4992332977468462,0.0
sweep,kink,1000,15,2026082708,3,0.5,0.2,187,982,sweep_c=2,200,LOO,0.425,0.41987834695448645,0.005121653045513541,-0.005214749295861021,0.0012114697213371944,0.0012280150753768845,1.0136572575841414,0.1498225387932973,1.0,0.13736621627244294,1.0,0.3102449680312288,0.0
sweep,kink,1000,15,2026082708,3,0.5,0.2,187,982,sweep_c=2,200,ZLZ,0.435,0.41987834695448645,0.01512165304551355,-0.005378996591382967,0.0012113231774314413,0.0012350502512562813,1.0195877320494702,0.15455079932123872,1.0,0.13775913300669307,1.0,0.31083844646107267,0.0
sweep,kink,1000,15,2026082708,3,0.5,0.2,187,982,sweep_c=4,400,LOO,0.4325,0.41987834695448645,0.012621653045513548,-0.007962962261522266,0.0006042016740918531,0.0006151472431077694,1.0181157542013899,0.3239542600574393,1.0,0.09722268877298168,1.0,0.19810112770290988,0.0
sweep,kink,1000,15,2026082708,3,0.5,0.2,187,982,sweep_c=4,400,ZLZ,0.4375,0.41987834695448645,0.017621653045513552,-0.009141584021080784,0.0006026397140093368,0.0006167763157894736,1.0234577998288341,0.3723853448648353,1.0,0.09735133935770368,1.0,0.19829544711046854,0.0
sweep,kink,1000,16,2026082708,0,0.25,0.75,32,731,sweep_c=0.5,50,LOO,0.58,0.5251392543953501,0.05486074560464982,-0.0021975434726102527,0.004986449636262131,0.004971428571428571,0.9969876232732153,0.031120155380201804,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,16,2026082708,0,0.25,0.75,32,731,sweep_c=0.5,50,ZLZ,0.56,0.5251392543953501,0.03486074560464991,-0.0020812488872355983,0.004986909118219527,0.005028571428571427,1.0083543351932538,0.02947191064613048,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,16,2026082708,0,0.25,0.75,32,731,sweep_c=1,100,LOO,0.55,0.5251392543953501,0.024860745604649903,-0.003809802054222433,0.002494024968466093,0.0024999999999999996,1.0023957384586977,0.07628725937635235,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
sweep,kink,1000,16,2026082708,0,0.25,0.75,32,731,sweep_c=1,100,ZLZ,0.54,0.5251392543953501,0.014860745604649894,-0.0035044924028346802,0.0024938479521755697,0.0025090909090909087,1.0061122238434952,0.07017624676758459,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
sweep,kink,1000,16,2026082708,0,0.25,0.75,32,731,sweep_c=2,200,LOO,0.51,0.5251392543953501,-0.015139254395350132,-0.0032956260721235253,0.0012467927672438761,0.001255778894472362,1.0072073944159545,0.09333419645509239,1.0,0.13891037270142753,1.0,0.31257732868941307,0.0
sweep,kink,1000,16,2026082708,0,0.25,0.75,32,731,sweep_c=2,200,ZLZ,0.52,0.5251392543953501,-0.0051392543953501235,-0.003128455579791467,0.0012467491323933143,0.0012542713567839198,1.0060334707241108,0.0886013737444874,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,16,2026082708,0,0.25,0.75,32,731,sweep_c=4,400,LOO,0.54,0.5251392543953501,0.014860745604649894,-0.0009323404030028293,0.000622956670988632,0.0006225563909774435,0.999357451280595,0.03735472851047487,1.0,0.0978064361788078,1.0,0.19898284503290947,0.0
sweep,kink,1000,16,2026082708,0,0.25,0.75,32,731,sweep_c=4,400,ZLZ,0.54,0.5251392543953501,0.014860745604649894,-0.0011530366462477737,0.0006230027435703263,0.0006225563909774435,0.9992835463447162,0.046195336057802724,1.0,0.0978064361788078,1.0,0.19898284503290947,0.0
sweep,kink,1000,16,2026082708,1,0.5,0.8,703,502,sweep_c=0.5,50,LOO,0.5,0.5702460344735052,-0.07024603447350519,0.0028907947278355994,0.00488482881485665,0.005102040816326531,1.0444666557831577,0.04136114754957893,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,16,2026082708,1,0.5,0.8,703,502,sweep_c=0.5,50,ZLZ,0.54,0.5702460344735052,-0.030246034473505157,0.003110536055897062,0.0048842107935206346,0.0050693877551020415,1.0379133844565147,0.044507995999042003,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,16,2026082708,1,0.5,0.8,703,502,sweep_c=1,100,LOO,0.53,0.5702460344735052,-0.040246034473505166,-0.0009576075677415474,0.0024483683258283615,0.002516161616161616,1.0276891714445446,0.0193530399583691,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,16,2026082708,1,0.5,0.8,703,502,sweep_c=1,100,ZLZ,0.55,0.5702460344735052,-0.020246034473505148,-0.0004566015275015989,0.0024479968914271895,0.0025000000000000005,1.0212431268826052,0.009228517264809229,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
sweep,kink,1000,16,2026082708,1,0.5,0.8,703,502,sweep_c=2,200,LOO,0.53,0.5702460344735052,-0.040246034473505166,-0.0022793268081895413,0.001224578646780392,0.0012517587939698488,1.0221955096644202,0.06513482600094124,1.0,0.13868784893388342,1.0,0.31224121916631753,0.0
sweep,kink,1000,16,2026082708,1,0.5,0.8,703,502,sweep_c=2,200,ZLZ,0.54,0.5702460344735052,-0.030246034473505157,-0.0018866171020430755,0.0012241396255753842,0.0012482412060301506,1.0196885877650093,0.053922285162040715,1.0,0.138492847342502,1.0,0.3119466803284874,0.0
sweep,kink,1000,16,2026082708,1,0.5,0.8,703,502,sweep_c=4,400,LOO,0.555,0.5702460344735052,-0.015246034473505143,-0.006577771277230138,0.0006131886287012058,0.0006189849624060151,1.009452774290819,0.26563281328333604,1.0,0.09752548884700052,1.0,0.1985584900314154,0.0
sweep,kink,1000,16,2026082708,1,0.5,0.8,703,502,sweep_c=4,400,ZLZ,0.5625,0.5702460344735052,-0.007746034473505192,-0.0061560393556100435,0.0006129605400975088,0.0006167763157894736,1.0062251571550722,0.24864809081932504,1.0,0.09735133935770368,1.0,0.19829544711046854,0.0
sweep,kink,1000,16,2026082708,2,0.75,0.25,731,32,sweep_c=0.5,50,LOO,0.52,0.5251392543953501,-0.0051392543953501235,0.020475647936232577,0.004952769614492815,0.005093877551020407,1.0284907127750667,0.29094680357394803,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,16,2026082708,2,0.75,0.25,731,32,sweep_c=0.5,50,ZLZ,0.52,0.5251392543953501,-0.0051392543953501235,0.021231325221549024,0.004951409765796576,0.005093877551020407,1.0287731761180368,0.30172595353385134,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,16,2026082708,2,0.75,0.25,731,32,sweep_c=1,100,LOO,0.52,0.5251392543953501,-0.0051392543953501235,0.017825142892829104,0.002477844039954185,0.0025212121212121207,1.0175023450058374,0.35809316877250214,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,16,2026082708,2,0.75,0.25,731,32,sweep_c=1,100,ZLZ,0.52,0.5251392543953501,-0.0051392543953501235,0.017458691985102304,0.0024781925918282073,0.0025212121212121207,1.0173592357292043,0.35070679122308435,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,16,2026082708,2,0.75,0.25,731,32,sweep_c=2,200,LOO,0.485,0.5251392543953501,-0.040139254395350155,0.016008503816981046,0.0012377052869777753,0.0012551507537688438,1.0140950087024891,0.4550321901438368,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,16,2026082708,2,0.75,0.25,731,32,sweep_c=2,200,ZLZ,0.485,0.5251392543953501,-0.040139254395350155,0.015847751993185,0.0012377599449202425,0.0012551507537688438,1.0140502275259213,0.4504529692066087,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,16,2026082708,2,0.75,0.25,731,32,sweep_c=4,400,LOO,0.5325,0.5251392543953501,0.007360745604649832,0.01194270760809224,0.0006158333837493253,0.0006239191729323309,1.013129832510504,0.4812504911030312,1.0,0.09791342727657093,1.0,0.1991444490145493,0.0
sweep,kink,1000,16,2026082708,2,0.75,0.25,731,32,sweep_c=4,400,ZLZ,0.5275,0.5251392543953501,0.0023607456046498276,0.010686755804902748,0.0006160535607885665,0.0006246710526315788,1.0139882185438254,0.4305629437527922,1.0,0.09797240683302344,1.0,0.19923353428759877,0.0
sweep,kink,1000,16,2026082708,3,0.5,0.2,703,823,sweep_c=0.5,50,LOO,0.46,0.4201756430614425,0.039824356938557515,0.002882683786227913,0.004873227705767132,0.005069387755102042,1.0402525925687338,0.04129416160707107,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,16,2026082708,3,0.5,0.2,703,823,sweep_c=0.5,50,ZLZ,0.52,0.4201756430614425,0.09982435693855751,0.0031105360558967843,0.0048741343160289986,0.005093877551020407,1.0450835411467354,0.0445539787560081,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,16,2026082708,3,0.5,0.2,703,823,sweep_c=1,100,LOO,0.49,0.4201756430614425,0.06982435693855749,-0.0005333008254839733,0.002431909862241539,0.002524242424242425,1.0379670987952576,0.01081430263333965,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,16,2026082708,3,0.5,0.2,703,823,sweep_c=1,100,ZLZ,0.49,0.4201756430614425,0.06982435693855749,-0.0004566015275016544,0.002432252218014146,0.0025242424242424236,1.0378209979816093,0.009258338515484466,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
sweep,kink,1000,16,2026082708,3,0.5,0.2,703,823,sweep_c=2,200,LOO,0.465,0.4201756430614425,0.04482435693855752,-0.002048160607061922,0.0012140184943878263,0.0012501256281407037,1.029741831709973,0.058782947340159826,1.0,0.13859734660081907,1.0,0.3121045205280507,0.0
sweep,kink,1000,16,2026082708,3,0.5,0.2,703,823,sweep_c=2,200,ZLZ,0.475,0.4201756430614425,0.05482435693855747,-0.00188661710204302,0.0012141212588988944,0.001253140703517588,1.0321380128489646,0.05414429898381874,1.0,0.13876438172814343,1.0,0.31235681760896394,0.0
sweep,kink,1000,16,2026082708,3,0.5,0.2,703,823,sweep_c=4,400,LOO,0.425,0.4201756430614425,0.004824356938557484,-0.006128680168556722,0.0006047806262928546,0.000612468671679198,1.0127121224657427,0.2492114675402787,1.0,0.09701078664191665,1.0,0.19778106155895936,0.0
sweep,kink,1000,16,2026082708,3,0.5,0.2,703,823,sweep_c=4,400,ZLZ,0.43,0.4201756430614425,0.009824356938557488,-0.007131371783189067,0.0006032607296911226,0.0006142857142857142,1.0182756543762372,0.29034914452351546,1.0,0.09715458353714967,1.0,0.19799825860902198,0.0
sweep,kink,1000,17,2026082708,0,0.25,0.75,182,722,sweep_c=0.5,50,LOO,0.44,0.5248523013131488,-0.08485230131314875,-0.0014784117046686696,0.004984948481259787,0.005028571428571429,1.0087509324270123,0.02093943962666207,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,17,2026082708,0,0.25,0.75,182,722,sweep_c=0.5,50,ZLZ,0.46,0.5248523013131488,-0.06485230131314873,2.3661414745301812e-05,0.004983929667809589,0.005069387755102042,1.0171467281820636,0.0003351619863073253,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,17,2026082708,0,0.25,0.75,182,722,sweep_c=1,100,LOO,0.44,0.5248523013131488,-0.08485230131314875,-0.0016010085051959555,0.0024928899682660154,0.0024888888888888894,0.9983950036190691,0.03206580034186446,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
sweep,kink,1000,17,2026082708,0,0.25,0.75,182,722,sweep_c=1,100,ZLZ,0.44,0.5248523013131488,-0.08485230131314875,-0.0017052119337253036,0.0024929586749026372,0.0024888888888888894,0.9983674875742147,0.034152368173378016,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
sweep,kink,1000,17,2026082708,0,0.25,0.75,182,722,sweep_c=2,200,LOO,0.435,0.5248523013131488,-0.08985230131314875,-0.001748551579823454,0.0012464249703279845,0.0012350502512562813,0.9908741245221443,0.04952738263155728,0.0,0.13775913300669307,1.0,0.31083844646107267,0.0
sweep,kink,1000,17,2026082708,0,0.25,0.75,182,722,sweep_c=2,200,ZLZ,0.435,0.5248523013131488,-0.08985230131314875,-0.0017090608133519813,0.001246426734789226,0.0012350502512562813,0.9908727218251875,0.04840878010552919,0.0,0.13775913300669307,1.0,0.31083844646107267,0.0
sweep,kink,1000,17,2026082708,0,0.25,0.75,182,722,sweep_c=4,400,LOO,0.4775,0.5248523013131488,-0.04735230131314877,0.001058424982651518,0.0006226619304611642,0.000625297619047619,1.004232936779197,0.04241641166033144,1.0,0.09802152935451497,1.0,0.1993077310687067,0.0
sweep,kink,1000,17,2026082708,0,0.25,0.75,182,722,sweep_c=4,400,ZLZ,0.47,0.5248523013131488,-0.05485230131314878,0.0009860624727695555,0.0006226706848257859,0.0006243107769423558,1.0026339639179076,0.039516204203291244,0.0,0.09794415022735392,1.0,0.1991908542882408,0.0
sweep,kink,1000,17,2026082708,1,0.5,0.8,665,449,sweep_c=0.5,50,LOO,0.62,0.5698465028445664,0.0501534971554336,-0.025953462323770826,0.004958195513051518,0.004808163265306122,0.96974055433061,0.36858145417454696,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,17,2026082708,1,0.5,0.8,665,449,sweep_c=0.5,50,ZLZ,0.6,0.5698465028445664,0.030153497155433584,-0.025763780337330733,0.00495785722856871,0.00489795918367347,0.9879185619646146,0.365900143304195,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,17,2026082708,1,0.5,0.8,665,449,sweep_c=1,100,LOO,0.61,0.5698465028445664,0.04015349715543359,-0.026539316083626474,0.0024797649426470105,0.002403030303030303,0.9690556801182948,0.5329475486556641,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
sweep,kink,1000,17,2026082708,1,0.5,0.8,665,449,sweep_c=1,100,ZLZ,0.59,0.5698465028445664,0.020153497155433575,-0.026672967463045483,0.0024798158549466996,0.002443434343434343,0.9853289463248719,0.5356259616663192,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
sweep,kink,1000,17,2026082708,1,0.5,0.8,665,449,sweep_c=2,200,LOO,0.575,0.5698465028445664,0.005153497155433562,-0.025020853072827642,0.001238986863816474,0.0012280150753768845,0.9911445482111143,0.7108349317969638,1.0,0.13736621627244294,1.0,0.3102449680312287,0.0
sweep,kink,1000,17,2026082708,1,0.5,0.8,665,449,sweep_c=2,200,ZLZ,0.57,0.5698465028445664,0.00015349715543355735,-0.025672693623877918,0.001239261910039851,0.0012316582914572863,0.9938643974119078,0.7292725842015337,1.0,0.1375698311084177,1.0,0.310552516686233,0.0
sweep,kink,1000,17,2026082708,1,0.5,0.8,665,449,sweep_c=4,400,LOO,0.555,0.5698465028445664,-0.014846502844566345,-0.02443879147208783,0.0006192711878526211,0.0006189849624060151,0.9995378027393806,0.9820628631460441,1.0,0.09752548884700052,1.0,0.1985584900314154,0.0
sweep,kink,1000,17,2026082708,1,0.5,0.8,665,449,sweep_c=4,400,ZLZ,0.555,0.5698465028445664,-0.014846502844566345,-0.024526830135169986,0.0006192695792025416,0.0006189849624060151,0.9995403991959478,0.9856019410236389,1.0,0.09752548884700052,1.0,0.1985584900314154,0.0
sweep,kink,1000,17,2026082708,2,0.75,0.25,722,182,sweep_c=0.5,50,LOO,0.44,0.5248523013131488,-0.08485230131314875,-0.026879980924183977,0.004994530264201606,0.005028571428571429,1.0068156888774533,0.3803484332647224,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,17,2026082708,2,0.75,0.25,722,182,sweep_c=0.5,50,ZLZ,0.42,0.5248523013131488,-0.10485230131314877,-0.02572952873024209,0.004994057464752619,0.004971428571428571,0.9954688360148518,0.3640869090913602,1.0,0.2763876852333699,1.0,0.83480378406418,0.0
sweep,kink,1000,17,2026082708,2,0.75,0.25,722,182,sweep_c=1,100,LOO,0.44,0.5248523013131488,-0.08485230131314875,-0.026595715713122303,0.0024963945379684075,0.0024888888888888894,0.9969934043015387,0.532298289007132,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
sweep,kink,1000,17,2026082708,2,0.75,0.25,722,182,sweep_c=1,100,ZLZ,0.45,0.5248523013131488,-0.07485230131314874,-0.026523640447110697,0.0024964151144062784,0.0025000000000000005,1.0014360134150104,0.5308535553369875,1.0,0.19599639845400535,1.0,0.5026016155255952,0.0
sweep,kink,1000,17,2026082708,2,0.75,0.25,722,182,sweep_c=2,200,LOO,0.45,0.5248523013131488,-0.07485230131314874,-0.02729298154046611,0.0012463815049604562,0.0012437185929648246,0.9978634856301754,0.7730818611568083,0.0,0.13824172683247282,1.0,0.31156737704867626,0.0
sweep,kink,1000,17,2026082708,2,0.75,0.25,722,182,sweep_c=2,200,ZLZ,0.45,0.5248523013131488,-0.07485230131314874,-0.02860837380621456,0.0012463298724430718,0.0012437185929648246,0.9979048247691211,0.8103575253926802,0.0,0.13824172683247282,1.0,0.31156737704867626,0.0
sweep,kink,1000,17,2026082708,2,0.75,0.25,722,182,sweep_c=4,400,LOO,0.4725,0.5248523013131488,-0.052352301313148775,-0.034740623219215616,0.0006191307931723056,0.000624671052631579,1.0089484475984247,1.396196042725299,0.0,0.09797240683302338,1.0,0.1992335342875987,0.0
sweep,kink,1000,17,2026082708,2,0.75,0.25,722,182,sweep_c=4,400,ZLZ,0.4775,0.5248523013131488,-0.04735230131314877,-0.03501670441727084,0.0006191722979251409,0.000625297619047619,1.0098927570613287,1.4072443427886563,1.0,0.09802152935451497,1.0,0.1993077310687067,0.0
sweep,kink,1000,17,2026082708,3,0.5,0.2,665,619,sweep_c=0.5,50,LOO,0.4,0.42007851667536616,-0.020078516675366143,-0.02543070537114639,0.0047749312714376844,0.00489795918367347,1.0257653786498886,0.36802290058762094,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,17,2026082708,3,0.5,0.2,665,619,sweep_c=0.5,50,ZLZ,0.42,0.42007851667536616,-7.851667536618034e-05,-0.025763780337330677,0.004773335457935729,0.004971428571428571,1.0414999354724817,0.37290534594005925,1.0,0.2763876852333699,1.0,0.83480378406418,0.0
sweep,kink,1000,17,2026082708,3,0.5,0.2,665,619,sweep_c=1,100,LOO,0.4,0.42007851667536616,-0.020078516675366143,-0.026713115849990643,0.002384698412331013,0.0024242424242424247,1.0165823953699697,0.547025808042556,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
sweep,kink,1000,17,2026082708,3,0.5,0.2,665,619,sweep_c=1,100,ZLZ,0.38,0.42007851667536616,-0.04007851667536616,-0.026672967463045483,0.0023848316271328244,0.00237979797979798,0.9978893070363646,0.5461884019936113,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
sweep,kink,1000,17,2026082708,3,0.5,0.2,665,619,sweep_c=2,200,LOO,0.405,0.42007851667536616,-0.015078516675366138,-0.02511107417681646,0.0011938733835765865,0.001210929648241206,1.0142864937766873,0.7267518666099895,1.0,0.136407278082604,1.0,0.3087965463133063,0.0
sweep,kink,1000,17,2026082708,3,0.5,0.2,665,619,sweep_c=2,200,ZLZ,0.425,0.42007851667536616,0.004921483324633824,-0.027621389785447148,0.0011873218220402801,0.0012280150753768843,1.0342731453100704,0.8016066320032457,1.0,0.13736621627244294,1.0,0.3102449680312288,0.0
sweep,kink,1000,17,2026082708,3,0.5,0.2,665,619,sweep_c=4,400,LOO,0.41,0.42007851667536616,-0.01007851667536619,-0.02463226626159526,0.000597096733488263,0.0006062656641604011,1.015355854684672,1.0080498811467178,1.0,0.09651827978726013,1.0,0.19703715790378223,0.0
sweep,kink,1000,17,2026082708,3,0.5,0.2,665,619,sweep_c=4,400,ZLZ,0.4075,0.42007851667536616,-0.012578516675366191,-0.0255011782159546,0.0005956441195578323,0.0006051221804511278,1.0159122881970721,1.0448809638127774,1.0,0.09642721478279137,1.0,0.19689960938228962,0.0
sweep,kink,1000,18,2026082708,0,0.25,0.75,487,421,sweep_c=0.5,50,LOO,0.66,0.5249734536247115,0.13502654637528855,0.008910782400456063,0.004971975323915428,0.004579591836734693,0.9210809664936684,0.12637214471092578,0.0,0.2652720373986168,1.0,0.7490071144003128,0.0
sweep,kink,1000,18,2026082708,0,0.25,0.75,487,421,sweep_c=0.5,50,ZLZ,0.66,0.5249734536247115,0.13502654637528855,0.009968023168547169,0.004971227503380197,0.004579591836734693,0.9212195244777652,0.14137649791807952,0.0,0.2652720373986168,1.0,0.7490071144003128,0.0
sweep,kink,1000,18,2026082708,0,0.25,0.75,487,421,sweep_c=1,100,LOO,0.65,0.5249734536247115,0.12502654637528854,0.009722977915776254,0.002486036705737576,0.0022979797979797976,0.9243547340537016,0.19500490303138573,0.0,0.18791056132880235,1.0,0.49038841740310213,0.0
sweep,kink,1000,18,2026082708,0,0.25,0.75,487,421,sweep_c=1,100,ZLZ,0.66,0.5249734536247115,0.13502654637528855,0.009910248110463371,0.0024858322977373308,0.0022666666666666673,0.911834104307779,0.19876898238389357,0.0,0.18662590024152625,1.0,0.48844800973272545,0.0
sweep,kink,1000,18,2026082708,0,0.25,0.75,487,421,sweep_c=2,200,LOO,0.565,0.5249734536247115,0.04002654637528846,0.009967327442091611,0.001242609797011446,0.001235050251256281,0.9939163961419377,0.2827556808192934,1.0,0.13775913300669312,1.0,0.3108384464610727,0.0
sweep,kink,1000,18,2026082708,0,0.25,0.75,487,421,sweep_c=2,200,ZLZ,0.57,0.5249734536247115,0.04502654637528847,0.011385086940839173,0.0012420813983434018,0.0012316582914572863,0.991608354412185,0.3230437347223086,1.0,0.1375698311084177,1.0,0.310552516686233,0.0
sweep,kink,1000,18,2026082708,0,0.25,0.75,487,421,sweep_c=4,400,LOO,0.54,0.5249734536247115,0.015026546375288552,0.009987134481543425,0.0006208801572158352,0.0006225563909774434,1.0026997702247802,0.4008085780780553,1.0,0.0978064361788078,1.0,0.19898284503290947,0.0
sweep,kink,1000,18,2026082708,0,0.25,0.75,487,421,sweep_c=4,400,ZLZ,0.5325,0.5249734536247115,0.00752654637528849,0.01054351207838633,0.0006207764324227236,0.0006239191729323309,1.005062596363947,0.4231727458919619,1.0,0.09791342727657093,1.0,0.1991444490145493,0.0
sweep,kink,1000,18,2026082708,1,0.5,0.8,471,954,sweep_c=0.5,50,LOO,0.56,0.5700033273605762,-0.010003327360576186,0.015474561209416704,0.004845061580749265,0.005028571428571429,1.0378756481757214,0.22231496222108815,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,18,2026082708,1,0.5,0.8,471,954,sweep_c=0.5,50,ZLZ,0.6,0.5700033273605762,0.029996672639423738,0.012699199299940123,0.004855776105441524,0.004897959183673469,1.0086871958912345,0.18224138704609774,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,18,2026082708,1,0.5,0.8,471,954,sweep_c=1,100,LOO,0.6,0.5700033273605762,0.029996672639423738,0.01454589525813399,0.0024236327115878674,0.0024242424242424242,1.0002515697414223,0.2954656873697733,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
sweep,kink,1000,18,2026082708,1,0.5,0.8,471,954,sweep_c=1,100,ZLZ,0.59,0.5700033273605762,0.01999667263942373,0.013430106894970706,0.002425630180507797,0.002443434343434343,1.007340015419341,0.272688721393949,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
sweep,kink,1000,18,2026082708,1,0.5,0.8,471,954,sweep_c=2,200,LOO,0.575,0.5700033273605762,0.004996672639423716,0.009593686876211538,0.0012154631966353698,0.0012280150753768845,1.0103268274812933,0.27517858492035935,1.0,0.13736621627244294,1.0,0.3102449680312287,0.0
sweep,kink,1000,18,2026082708,1,0.5,0.8,471,954,sweep_c=2,200,ZLZ,0.575,0.5700033273605762,0.004996672639423716,0.008656717145985593,0.0012162278640298991,0.0012280150753768845,1.009691614290047,0.2482251334806456,1.0,0.13736621627244294,1.0,0.3102449680312287,0.0
sweep,kink,1000,18,2026082708,1,0.5,0.8,471,954,sweep_c=4,400,LOO,0.55,0.5700033273605762,-0.020003327360576195,0.003545533810567769,0.0006093820351098762,0.0006203007518796994,1.017917687330337,0.14362723762036136,1.0,0.0976290898204315,1.0,0.1987149734226341,0.0
sweep,kink,1000,18,2026082708,1,0.5,0.8,471,954,sweep_c=4,400,ZLZ,0.5475,0.5700033273605762,-0.022503327360576253,0.003041878624090444,0.0006095619291454122,0.0006209116541353384,1.0186194780993592,0.12320631364079773,1.0,0.09767715292021933,1.0,0.19878757000737868,0.0
sweep,kink,1000,18,2026082708,2,0.75,0.25,421,487,sweep_c=0.5,50,LOO,0.46,0.5249734536247115,-0.06497345362471146,-0.021110312857997804,0.004991662532325294,0.005069387755102042,1.015571009112377,0.2987941300748916,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,18,2026082708,2,0.75,0.25,421,487,sweep_c=0.5,50,ZLZ,0.46,0.5249734536247115,-0.06497345362471146,-0.020645673789865815,0.004991882416865803,0.005069387755102042,1.015526274812559,0.2922112200214689,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,18,2026082708,2,0.75,0.25,421,487,sweep_c=1,100,LOO,0.45,0.5249734536247115,-0.07497345362471147,-0.017579196489784454,0.002494921093136593,0.0025000000000000005,1.002035698394382,0.3519416072780535,1.0,0.19599639845400535,1.0,0.5026016155255952,0.0
sweep,kink,1000,18,2026082708,2,0.75,0.25,421,487,sweep_c=1,100,ZLZ,0.45,0.5249734536247115,-0.07497345362471147,-0.017050377404400074,0.0024947483859220727,0.002500000000000001,1.0021050676322965,0.34136628137371794,1.0,0.19599639845400546,1.0,0.5026016155255952,0.0
sweep,kink,1000,18,2026082708,2,0.75,0.25,421,487,sweep_c=2,200,LOO,0.485,0.5249734536247115,-0.0399734536247115,-0.01954090001682407,0.0012452354116936264,0.0012551507537688438,1.0079626245624767,0.5537564927801121,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,18,2026082708,2,0.75,0.25,421,487,sweep_c=2,200,ZLZ,0.485,0.5249734536247115,-0.0399734536247115,-0.019007642317882656,0.0012452265266855085,0.0012551507537688438,1.0079698166322808,0.5386467812780643,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,18,2026082708,2,0.75,0.25,421,487,sweep_c=4,400,LOO,0.4975,0.5249734536247115,-0.027473453624711486,-0.023098951969058645,0.0006183523458826054,0.000626550751879699,1.0132584699511273,0.9289113501154056,1.0,0.09811970061961672,1.0,0.1994560131936195,0.0
sweep,kink,1000,18,2026082708,2,0.75,0.25,421,487,sweep_c=4,400,ZLZ,0.5,0.5249734536247115,-0.024973453624711484,-0.022672565755882168,0.0006183389535427285,0.0006265664160401002,1.0133057483282155,0.911774342287866,1.0,0.09812092713887188,1.0,0.19945786578135172,0.0
sweep,kink,1000,18,2026082708,3,0.5,0.2,471,935,sweep_c=0.5,50,LOO,0.44,0.4200751691854051,0.019924830814594896,0.015808028053565237,0.0049090780891767275,0.005028571428571429,1.0243412993690515,0.2256200689974346,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,18,2026082708,3,0.5,0.2,471,935,sweep_c=0.5,50,ZLZ,0.44,0.4200751691854051,0.019924830814594896,0.012699199299940234,0.00490218455311131,0.005028571428571429,1.025781745687217,0.18137670603025602,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,18,2026082708,3,0.5,0.2,471,935,sweep_c=1,100,LOO,0.43,0.4200751691854051,0.009924830814594887,0.014582006072387799,0.0024524813459013096,0.0024757575757575756,1.009490889663714,0.29445193889456533,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
sweep,kink,1000,18,2026082708,3,0.5,0.2,471,935,sweep_c=1,100,ZLZ,0.42,0.4200751691854051,-7.516918540512174e-05,0.013430106894970761,0.002451026076933073,0.002460606060606061,1.003908560485401,0.271272333653522,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
sweep,kink,1000,18,2026082708,3,0.5,0.2,471,935,sweep_c=2,200,LOO,0.48,0.4200751691854051,0.059924830814594876,0.008907422414470512,0.0012219904521900001,0.0012542713567839198,1.0264166586048746,0.25481098221626564,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,18,2026082708,3,0.5,0.2,471,935,sweep_c=2,200,ZLZ,0.48,0.4200751691854051,0.059924830814594876,0.008656717145985593,0.0012217691569093615,0.0012542713567839198,1.0266025702897732,0.24766158539801553,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,18,2026082708,3,0.5,0.2,471,935,sweep_c=4,400,LOO,0.44,0.4200751691854051,0.019924830814594896,0.003724008153391467,0.0006083646519409629,0.000617543859649123,1.0150883317741657,0.15098320394551465,1.0,0.09741189469083578,1.0,0.19838691250477003,0.0
sweep,kink,1000,18,2026082708,3,0.5,0.2,471,935,sweep_c=4,400,ZLZ,0.4375,0.4200751691854051,0.017424830814594894,0.002066444359965447,0.0006066363499382662,0.0006167763157894736,1.016715064720799,0.08389952484082858,1.0,0.09735133935770368,1.0,0.19829544711046854,0.0
sweep,kink,1000,19,2026082708,0,0.25,0.75,907,708,sweep_c=0.5,50,LOO,0.48,0.5248498090638534,-0.044849809063853385,0.011736617176721587,0.004968858630496232,0.005093877551020407,1.0251604905313416,0.16650014600457333,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,19,2026082708,0,0.25,0.75,907,708,sweep_c=0.5,50,ZLZ,0.52,0.5248498090638534,-0.00484980906385335,0.01056028013107213,0.004970597663642021,0.005093877551020407,1.0248018237887428,0.14978596894082824,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,19,2026082708,0,0.25,0.75,907,708,sweep_c=1,100,LOO,0.47,0.5248498090638534,-0.054849809063853394,0.012156320584157054,0.0024841956700601877,0.002516161616161616,1.0128677247475655,0.24389856463137272,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,19,2026082708,0,0.25,0.75,907,708,sweep_c=1,100,ZLZ,0.48,0.5248498090638534,-0.044849809063853385,0.011765718269039382,0.0024845885651055962,0.0025212121212121207,1.0147402900507867,0.23604304250923483,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,19,2026082708,0,0.25,0.75,907,708,sweep_c=2,200,LOO,0.485,0.5248498090638534,-0.03984980906385338,0.011100769212848527,0.0012424082635762118,0.0012551507537688438,1.0102562825491463,0.3149349853464671,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,19,2026082708,0,0.25,0.75,907,708,sweep_c=2,200,ZLZ,0.5,0.5248498090638534,-0.024849809063853368,0.010935728441998194,0.0012424516469680832,0.0012562814070351757,1.0111310247773753,0.31024727037011157,1.0,0.13893816311336926,1.0,0.31261930452960063,0.0
sweep,kink,1000,19,2026082708,0,0.25,0.75,907,708,sweep_c=4,400,LOO,0.495,0.5248498090638534,-0.029849809063853372,0.008015389085589186,0.0006214950902841693,0.0006265037593984963,1.0080590646533296,0.32151834508748217,1.0,0.09811602096985755,1.0,0.19945045529147087,0.0
sweep,kink,1000,19,2026082708,0,0.25,0.75,907,708,sweep_c=4,400,ZLZ,0.4925,0.5248498090638534,-0.032349809063853374,0.00831239558593555,0.0006214430738560896,0.0006264254385964911,1.00801741132858,0.33344601153471987,1.0,0.09810988791357728,1.0,0.1994411916579984,0.0
sweep,kink,1000,19,2026082708,1,0.5,0.8,639,271,sweep_c=0.5,50,LOO,0.44,0.570174300680331,-0.13017430068033103,-0.02238414061587557,0.0049493608239635336,0.005028571428571429,1.0160042089120636,0.31817486401598066,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,19,2026082708,1,0.5,0.8,639,271,sweep_c=0.5,50,ZLZ,0.46,0.570174300680331,-0.11017430068033102,-0.020856883211047395,0.004946571890756807,0.005069387755102042,1.0248284806240722,0.2965495345141149,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,19,2026082708,1,0.5,0.8,639,271,sweep_c=1,100,LOO,0.49,0.570174300680331,-0.08017430068033105,-0.02055726845464445,0.0024731836833169797,0.0025242424242424236,1.0206449449225563,0.4133683496945967,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
sweep,kink,1000,19,2026082708,1,0.5,0.8,639,271,sweep_c=1,100,ZLZ,0.48,0.570174300680331,-0.09017430068033105,-0.020070731499720718,0.002472769081691439,0.0025212121212121207,1.0195906038616211,0.40361883095301576,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,19,2026082708,1,0.5,0.8,639,271,sweep_c=2,200,LOO,0.495,0.570174300680331,-0.07517430068033104,-0.021074146621906875,0.0012369498026106114,0.0012561557788944723,1.0155268841494831,0.5992029729968397,0.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,19,2026082708,1,0.5,0.8,639,271,sweep_c=2,200,ZLZ,0.5,0.570174300680331,-0.07017430068033104,-0.02117513259738013,0.0012369891815797085,0.0012562814070351757,1.015596114940011,0.6020647322286474,0.0,0.13893816311336926,1.0,0.31261930452960063,0.0
sweep,kink,1000,19,2026082708,1,0.5,0.8,639,271,sweep_c=4,400,LOO,0.52,0.570174300680331,-0.05017430068033102,-0.020977674802252877,0.0006182331394228889,0.0006255639097744361,1.011857614683015,0.8436867102228409,0.0,0.0980423989733199,1.0,0.19933925344360226,0.0
sweep,kink,1000,19,2026082708,1,0.5,0.8,639,271,sweep_c=4,400,ZLZ,0.53,0.570174300680331,-0.04017430068033101,-0.02065399458252115,0.0006181521966286514,0.0006243107769423557,1.009962886724811,0.830723220956204,1.0,0.09794415022735387,1.0,0.1991908542882408,0.0
sweep,kink,1000,19,2026082708,2,0.75,0.25,708,907,sweep_c=0.5,50,LOO,0.44,0.5248498090638534,-0.08484980906385337,-0.029367098145170634,0.004994491299726032,0.005028571428571429,1.0068235435403132,0.4155424578140949,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,19,2026082708,2,0.75,0.25,708,907,sweep_c=0.5,50,ZLZ,0.46,0.5248498090638534,-0.06484980906385335,-0.029193861278013655,0.004994554056967089,0.005069387755102042,1.0149830590041498,0.41308857254831893,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,19,2026082708,2,0.75,0.25,708,907,sweep_c=1,100,LOO,0.47,0.5248498090638534,-0.054849809063853394,-0.029588430337107063,0.002495369677379754,0.002516161616161616,1.0083322078369144,0.5923173850792821,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,19,2026082708,2,0.75,0.25,708,907,sweep_c=1,100,ZLZ,0.48,0.5248498090638534,-0.044849809063853385,-0.028939189289017397,0.002495871066704829,0.0025212121212121207,1.0101531905415084,0.5792623305545964,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,19,2026082708,2,0.75,0.25,708,907,sweep_c=2,200,LOO,0.495,0.5248498090638534,-0.029849809063853372,-0.031086636005240864,0.0012458302082918333,0.0012561557788944723,1.0082881042167025,0.8807330614335485,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,19,2026082708,2,0.75,0.25,708,907,sweep_c=2,200,ZLZ,0.495,0.5248498090638534,-0.029849809063853372,-0.030780851167194312,0.001245767213543855,0.0012561557788944725,1.0083390903514509,0.8720917470008546,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,19,2026082708,2,0.75,0.25,708,907,sweep_c=4,400,LOO,0.5025,0.5248498090638534,-0.02234980906385342,-0.03929117975187757,0.0006183776877416469,0.0006265507518796993,1.0132169454041928,1.5800402981833424,1.0,0.09811970061961683,1.0,0.19945601319361939,0.0
sweep,kink,1000,19,2026082708,2,0.75,0.25,708,907,sweep_c=4,400,ZLZ,0.5,0.5248498090638534,-0.024849809063853368,-0.03932485450295037,0.0006183891671888648,0.0006265664160401002,1.0132234671710185,1.5813798034413287,1.0,0.09812092713887188,1.0,0.19945786578135172,0.0
sweep,kink,1000,19,2026082708,3,0.5,0.2,639,190,sweep_c=0.5,50,LOO,0.4,0.4200079838881767,-0.02000798388817665,-0.023670928711450268,0.004780640724330177,0.004897959183673469,1.0245403212891993,0.34235150714757695,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,19,2026082708,3,0.5,0.2,639,190,sweep_c=0.5,50,ZLZ,0.38,0.4200079838881767,-0.04000798388817667,-0.02085688321104734,0.00479180603418091,0.004808163265306122,1.0034135837320068,0.30130045967919067,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,19,2026082708,3,0.5,0.2,639,190,sweep_c=1,100,LOO,0.43,0.4200079838881767,0.00999201611182332,-0.019910554497988675,0.0023979814518931804,0.0024757575757575756,1.0324339972700756,0.40659351288480844,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
sweep,kink,1000,19,2026082708,3,0.5,0.2,639,190,sweep_c=1,100,ZLZ,0.41,0.4200079838881767,-0.010007983888176697,-0.020070731499720662,0.002397747223542085,0.002443434343434343,1.0190541852967998,0.40988450677119287,1.0,0.19376637903798294,1.0,0.4992332977468462,0.0
sweep,kink,1000,19,2026082708,3,0.5,0.2,639,190,sweep_c=2,200,LOO,0.45,0.4200079838881767,0.02999201611182334,-0.021460407186116415,0.001197497407377842,0.0012437185929648246,1.0385981508621325,0.6201555961387912,1.0,0.13824172683247282,1.0,0.31156737704867626,0.0
sweep,kink,1000,19,2026082708,3,0.5,0.2,639,190,sweep_c=2,200,ZLZ,0.46,0.4200079838881767,0.03999201611182335,-0.023125971553001556,0.0011918713919067275,0.0012482412060301506,1.0472952153279256,0.6698619189637817,1.0,0.1384928473425021,1.0,0.31194668032848727,0.0
sweep,kink,1000,19,2026082708,3,0.5,0.2,639,190,sweep_c=4,400,LOO,0.43,0.4200079838881767,0.00999201611182332,-0.020802098915535028,0.0005988823013685943,0.0006142857142857142,1.0257202673746066,0.8500342361790948,1.0,0.09715458353714967,1.0,0.19799825860902198,0.0
sweep,kink,1000,19,2026082708,3,0.5,0.2,639,190,sweep_c=4,400,ZLZ,0.425,0.4200079838881767,0.004992016111823316,-0.02162941406033181,0.0005974716942101539,0.000612468671679198,1.025100732996012,0.8848834796074416,1.0,0.09701078664191665,1.0,0.19778106155895936,0.0
sweep,kink,1000,20,2026082708,0,0.25,0.75,771,658,sweep_c=0.5,50,LOO,0.48,0.5249674661762154,-0.04496746617621539,-0.0019847955184296717,0.004986288565122737,0.005093877551020408,1.0215769674162496,0.02810781371084923,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,20,2026082708,0,0.25,0.75,771,658,sweep_c=0.5,50,ZLZ,0.46,0.5249674661762154,-0.06496746617621535,-0.0018299393649418016,0.004986314342484142,0.005069387755102042,1.016660283911526,0.02591474101128563,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,20,2026082708,0,0.25,0.75,771,658,sweep_c=1,100,LOO,0.53,0.5249674661762154,0.005032533823784657,-0.0011293332709780834,0.0024926895369087893,0.002516161616161616,1.0094163669022074,0.02261976181905798,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,20,2026082708,0,0.25,0.75,771,658,sweep_c=1,100,ZLZ,0.51,0.5249674661762154,-0.01496746617621536,-0.0013080522597331834,0.002492683170275472,0.0025242424242424236,1.0126607562257757,0.026199412616222325,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
sweep,kink,1000,20,2026082708,0,0.25,0.75,771,658,sweep_c=2,200,LOO,0.505,0.5249674661762154,-0.019967466176215365,-0.0010070839984684943,0.001246239364916332,0.0012561557788944725,1.0079570700920735,0.0285275820364712,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,20,2026082708,0,0.25,0.75,771,658,sweep_c=2,200,ZLZ,0.5,0.5249674661762154,-0.02496746617621537,-0.001414548625369605,0.0012463416271750497,0.0012562814070351757,1.0079751647890116,0.04006815367417653,1.0,0.13893816311336926,1.0,0.31261930452960063,0.0
sweep,kink,1000,20,2026082708,0,0.25,0.75,771,658,sweep_c=4,400,LOO,0.52,0.5249674661762154,-0.004967466176215352,0.0003235760060295023,0.0006228075625466681,0.0006255639097744361,1.004425680408403,0.012965801587056697,1.0,0.0980423989733199,1.0,0.19933925344360226,0.0
sweep,kink,1000,20,2026082708,0,0.25,0.75,771,658,sweep_c=4,400,ZLZ,0.5175,0.5249674661762154,-0.007467466176215409,0.00027052652369596863,0.0006228034184335957,0.0006257988721804511,1.0048096295848685,0.010840126692344418,1.0,0.0980608096543778,1.0,0.19936706173257068,0.0
sweep,kink,1000,20,2026082708,1,0.5,0.8,390,782,sweep_c=0.5,50,LOO,0.54,0.5699534955208412,-0.029953495520841145,-0.007726823704337082,0.004917865345290569,0.0050693877551020415,1.0308106056536446,0.11018251641617167,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,20,2026082708,1,0.5,0.8,390,782,sweep_c=0.5,50,ZLZ,0.58,0.5699534955208412,0.01004650447915878,-0.008761713956125128,0.0049204400430480945,0.004971428571428571,1.0103625952017272,0.12490709229652092,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,20,2026082708,1,0.5,0.8,390,782,sweep_c=1,100,LOO,0.58,0.5699534955208412,0.01004650447915878,-0.008597836511148427,0.0024602963147036545,0.002460606060606061,1.0001258978036733,0.1733386758631535,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
sweep,kink,1000,20,2026082708,1,0.5,0.8,390,782,sweep_c=1,100,ZLZ,0.58,0.5699534955208412,0.01004650447915878,-0.009322153107554909,0.0024612219961954937,0.002460606060606061,0.9997497439928683,0.18790608217683755,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
sweep,kink,1000,20,2026082708,1,0.5,0.8,390,782,sweep_c=2,200,LOO,0.59,0.5699534955208412,0.02004650447915879,-0.009432019436354522,0.0012303709745800162,0.0012155778894472362,0.9879767278012799,0.2688974281186006,1.0,0.13666883193556356,1.0,0.3091916085655424,0.0
sweep,kink,1000,20,2026082708,1,0.5,0.8,390,782,sweep_c=2,200,ZLZ,0.585,0.5699534955208412,0.015046504479158784,-0.009892673862970214,0.0012306636804169464,0.0012199748743718592,0.9913146002314248,0.28199668290623897,1.0,0.13691578787241432,1.0,0.3095646214938985,0.0
sweep,kink,1000,20,2026082708,1,0.5,0.8,390,782,sweep_c=4,400,LOO,0.56,0.5699534955208412,-0.009953495520841127,-0.012289328440029612,0.0006156131849918401,0.0006175438596491228,1.003136181459967,0.49530669092952495,1.0,0.09741189469083578,1.0,0.19838691250477014,0.0
sweep,kink,1000,20,2026082708,1,0.5,0.8,390,782,sweep_c=4,400,ZLZ,0.5525,0.5699534955208412,-0.01745349552084119,-0.01309536503206099,0.0006158980875402521,0.0006196585213032582,1.0061056103908754,0.5276709446106275,1.0,0.09757853642023284,1.0,0.19863861538043887,0.0
sweep,kink,1000,20,2026082708,2,0.75,0.25,658,771,sweep_c=0.5,50,LOO,0.56,0.5249674661762154,0.035032533823784684,-0.013092176737099948,0.004992078360925599,0.005028571428571427,1.007310195274872,0.18529818374479817,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,20,2026082708,2,0.75,0.25,658,771,sweep_c=0.5,50,ZLZ,0.54,0.5249674661762154,0.015032533823784666,-0.014358004805083646,0.004991873280191546,0.0050693877551020415,1.015528133540185,0.20321806803039266,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,20,2026082708,2,0.75,0.25,658,771,sweep_c=1,100,LOO,0.58,0.5249674661762154,0.05503253382378459,-0.007574727477283938,0.0024927505301419245,0.002460606060606061,0.9871048188949605,0.1517146794431715,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
sweep,kink,1000,20,2026082708,2,0.75,0.25,658,771,sweep_c=1,100,ZLZ,0.57,0.5249674661762154,0.04503253382378458,-0.008042469868588253,0.0024929544620204275,0.0024757575757575756,0.9931018048966227,0.1610765316773205,1.0,0.19504379792543253,1.0,0.5011627664853655,0.0
sweep,kink,1000,20,2026082708,2,0.75,0.25,658,771,sweep_c=2,200,LOO,0.525,0.5249674661762154,3.253382378465286e-05,-0.010870602622736314,0.0012449287048227674,0.001253140703517588,1.006596360629334,0.3080926799457981,1.0,0.13876438172814343,1.0,0.31235681760896394,0.0
sweep,kink,1000,20,2026082708,2,0.75,0.25,658,771,sweep_c=2,200,ZLZ,0.525,0.5249674661762154,3.253382378465286e-05,-0.011328604919221719,0.0012449863233602624,0.001253140703517588,1.006549774888544,0.3210658695180375,1.0,0.13876438172814343,1.0,0.31235681760896394,0.0
sweep,kink,1000,20,2026082708,2,0.75,0.25,658,771,sweep_c=4,400,LOO,0.4875,0.5249674661762154,-0.03746746617621538,-0.009591493244854754,0.0006182800375430043,0.0006261748120300752,1.0127689299470901,0.38573905567377925,1.0,0.09809025955658218,1.0,0.19941154413862738,0.0
sweep,kink,1000,20,2026082708,2,0.75,0.25,658,771,sweep_c=4,400,ZLZ,0.485,0.5249674661762154,-0.03996746617621538,-0.011007899974161295,0.0006182703396160812,0.000626002506265664,1.012506125806365,0.44270585760970965,1.0,0.09807676278244232,1.0,0.19939115802720392,0.0
sweep,kink,1000,20,2026082708,3,0.5,0.2,390,42,sweep_c=0.5,50,LOO,0.4,0.4199752474401037,-0.019975247440103705,-0.009022026488971102,0.004837782805286269,0.004897959183673469,1.0124388342365114,0.1297122266622579,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,20,2026082708,3,0.5,0.2,390,42,sweep_c=0.5,50,ZLZ,0.38,0.4199752474401037,-0.03997524744010372,-0.008761713956125183,0.0048376679929413606,0.004808163265306122,0.9939010432964213,0.12597113455904727,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,20,2026082708,3,0.5,0.2,390,42,sweep_c=1,100,LOO,0.4,0.4199752474401037,-0.019975247440103705,-0.009063552963449795,0.00241845586104263,0.0024242424242424242,1.0023926685175473,0.18430172248234652,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
sweep,kink,1000,20,2026082708,3,0.5,0.2,390,42,sweep_c=1,100,ZLZ,0.41,0.4199752474401037,-0.009975247440103752,-0.009322153107554743,0.002418154897500381,0.002443434343434343,1.0104540225938765,0.18957199182636095,1.0,0.19376637903798294,1.0,0.4992332977468462,0.0
sweep,kink,1000,20,2026082708,3,0.5,0.2,390,42,sweep_c=2,200,LOO,0.375,0.4199752474401037,-0.04497524744010373,-0.009646033000032639,0.0012084962125933675,0.0011777638190954775,0.9745697229518494,0.2774764288925173,1.0,0.13452629797268223,1.0,0.30595543259913827,0.0
sweep,kink,1000,20,2026082708,3,0.5,0.2,390,42,sweep_c=2,200,ZLZ,0.38,0.4199752474401037,-0.03997524744010372,-0.009892673862970158,0.0012082744740354813,0.00118391959798995,0.979843258656132,0.28459737586762696,1.0,0.1348774018535519,1.0,0.30648575508674725,0.0
sweep,kink,1000,20,2026082708,3,0.5,0.2,390,42,sweep_c=4,400,LOO,0.38,0.4199752474401037,-0.03997524744010372,-0.013536002889941279,0.0006021435071524641,0.0005904761904761905,0.9806236942893426,0.5516205469256628,1.0,0.09525313580800643,1.0,0.19512622971751648,0.0
sweep,kink,1000,20,2026082708,3,0.5,0.2,390,42,sweep_c=4,400,ZLZ,0.3875,0.4199752474401037,-0.032475247440103716,-0.01309536503206099,0.0006023018142961001,0.0005948464912280704,0.9876219481810085,0.5335934909050671,1.0,0.09560498524003902,1.0,0.19565767831784842,0.0
sweep,kink,1000,21,2026082708,0,0.25,0.75,297,92,sweep_c=0.5,50,LOO,0.58,0.5250453819137366,0.05495461808626334,-1.6212545446703253e-05,0.00498478230921607,0.004971428571428571,0.9973210991054092,0.00022962972622150456,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,21,2026082708,0,0.25,0.75,297,92,sweep_c=0.5,50,ZLZ,0.58,0.5250453819137366,0.05495461808626334,-0.0008399146495257082,0.0049853950872591115,0.004971428571428571,0.9971985137414217,0.011895572971874963,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,21,2026082708,0,0.25,0.75,297,92,sweep_c=1,100,LOO,0.52,0.5250453819137366,-0.005045381913736602,0.0012523858920012731,0.002491612912464872,0.0025212121212121207,1.0118795373868756,0.025089839333115684,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,21,2026082708,0,0.25,0.75,297,92,sweep_c=1,100,ZLZ,0.54,0.5250453819137366,0.014954618086263416,0.00043490736330131785,0.002491964756247791,0.0025090909090909087,1.0068725501836169,0.008712159399054214,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
sweep,kink,1000,21,2026082708,0,0.25,0.75,297,92,sweep_c=2,200,LOO,0.495,0.5250453819137366,-0.030045381913736624,0.0011541947864357471,0.0012457120013788536,0.0012561557788944725,1.0083837817280872,0.032701696529198715,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,21,2026082708,0,0.25,0.75,297,92,sweep_c=2,200,ZLZ,0.49,0.5250453819137366,-0.03504538191373663,0.0014833880748923445,0.0012456280259071065,0.0012557788944723616,1.0081491973158383,0.04203011689063442,1.0,0.13891037270142753,1.0,0.3125773286894129,0.0
sweep,kink,1000,21,2026082708,0,0.25,0.75,297,92,sweep_c=4,400,LOO,0.505,0.5250453819137366,-0.020045381913736615,0.0015137944737112496,0.0006226653362256343,0.0006265037593984963,1.0061645043485625,0.06066519121879298,1.0,0.09811602096985755,1.0,0.19945045529147087,0.0
sweep,kink,1000,21,2026082708,0,0.25,0.75,297,92,sweep_c=4,400,ZLZ,0.5,0.5250453819137366,-0.02504538191373662,0.0010761864178516767,0.0006227279985710785,0.0006265664160401002,1.0061638748825,0.04312591379102605,1.0,0.09812092713887188,1.0,0.19945786578135172,0.0
sweep,kink,1000,21,2026082708,1,0.5,0.8,54,956,sweep_c=0.5,50,LOO,0.58,0.5701546572746392,0.00984534272536075,0.01854636858544101,0.004834857393057471,0.004971428571428571,1.0282471988868187,0.26672704414465137,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,21,2026082708,1,0.5,0.8,54,956,sweep_c=0.5,50,ZLZ,0.6,0.5701546572746392,0.02984534272536077,0.020753158855713938,0.004826955619107604,0.004897959183673469,1.0147098026517576,0.2987084838582794,1.0,0.2743378100774463,1.0,0.8158537819837416,0.0
sweep,kink,1000,21,2026082708,1,0.5,0.8,54,956,sweep_c=1,100,LOO,0.56,0.5701546572746392,-0.010154657274639156,0.015557073354158235,0.002421622284344861,0.0024888888888888894,1.027777496506738,0.31613654107408673,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
sweep,kink,1000,21,2026082708,1,0.5,0.8,54,956,sweep_c=1,100,ZLZ,0.56,0.5701546572746392,-0.010154657274639156,0.017345746508496185,0.0024184249223477986,0.0024888888888888894,1.029136305158766,0.3527172424102789,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
sweep,kink,1000,21,2026082708,1,0.5,0.8,54,956,sweep_c=2,200,LOO,0.57,0.5701546572746392,-0.00015465727463925827,0.015460792549866209,0.001209896254433865,0.0012316582914572863,1.0179866967466595,0.4444855908902572,1.0,0.1375698311084177,1.0,0.310552516686233,0.0
sweep,kink,1000,21,2026082708,1,0.5,0.8,54,956,sweep_c=2,200,ZLZ,0.575,0.5701546572746392,0.004845342725360746,0.01611399710775452,0.0012092923221778175,0.0012280150753768845,1.0154824047549968,0.4633803716986253,1.0,0.13736621627244294,1.0,0.3102449680312287,0.0
sweep,kink,1000,21,2026082708,1,0.5,0.8,54,956,sweep_c=4,400,LOO,0.55,0.5701546572746392,-0.020154657274639165,0.00804989938372036,0.0006071018504545788,0.0006203007518796994,1.021740835438465,0.3267079283647447,1.0,0.0976290898204315,1.0,0.1987149734226341,0.0
sweep,kink,1000,21,2026082708,1,0.5,0.8,54,956,sweep_c=4,400,ZLZ,0.5525,0.5701546572746392,-0.01765465727463922,0.008632994743720812,0.0006067993287983895,0.0006196585213032581,1.0211918370614101,0.35046038250130646,1.0,0.09757853642023284,1.0,0.19863861538043887,0.0
sweep,kink,1000,21,2026082708,2,0.75,0.25,92,297,sweep_c=0.5,50,LOO,0.42,0.5250453819137366,-0.10504538191373664,-0.014332614328548154,0.004993398604160283,0.004971428571428571,0.9956001844688691,0.20282771450379042,1.0,0.2763876852333699,1.0,0.83480378406418,0.0
sweep,kink,1000,21,2026082708,2,0.75,0.25,92,297,sweep_c=0.5,50,ZLZ,0.4,0.5250453819137366,-0.1250453819137366,-0.0137132119913137,0.004992608164682258,0.004897959183673469,0.9810421771773846,0.19407761585614433,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,21,2026082708,2,0.75,0.25,92,297,sweep_c=1,100,LOO,0.5,0.5250453819137366,-0.02504538191373662,-0.013002167439488233,0.002494467657270752,0.0025252525252525255,1.0123412576194537,0.2603315570040527,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
sweep,kink,1000,21,2026082708,2,0.75,0.25,92,297,sweep_c=1,100,ZLZ,0.5,0.5250453819137366,-0.02504538191373662,-0.014151951029179988,0.0024949656052417465,0.0025252525252525255,1.012139213441319,0.2833244377591533,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
sweep,kink,1000,21,2026082708,2,0.75,0.25,92,297,sweep_c=2,200,LOO,0.475,0.5250453819137366,-0.05004538191373664,-0.012473786973219103,0.0012452722014517593,0.001253140703517588,1.0063187004870544,0.35348108245411586,1.0,0.13876438172814343,1.0,0.31235681760896394,0.0
sweep,kink,1000,21,2026082708,2,0.75,0.25,92,297,sweep_c=2,200,ZLZ,0.465,0.5250453819137366,-0.060045381913736595,-0.013248046007645176,0.0012452176810542237,0.0012501256281407032,1.0039414370363937,0.37543018575662623,1.0,0.13859734660081896,1.0,0.31210452052805066,0.0
sweep,kink,1000,21,2026082708,2,0.75,0.25,92,297,sweep_c=4,400,LOO,0.4775,0.5250453819137366,-0.04754538191373664,-0.01984496674573799,0.0006185679602237256,0.000625297619047619,1.0108794170675433,0.7979150650952865,1.0,0.09802152935451497,1.0,0.1993077310687067,0.0
sweep,kink,1000,21,2026082708,2,0.75,0.25,92,297,sweep_c=4,400,ZLZ,0.4775,0.5250453819137366,-0.04754538191373664,-0.019441056903207965,0.0006185620516548394,0.000625297619047619,1.0108890730926023,0.7816786226263926,1.0,0.09802152935451497,1.0,0.1993077310687067,0.0
sweep,kink,1000,21,2026082708,3,0.5,0.2,54,461,sweep_c=0.5,50,LOO,0.32,0.42009970484075404,-0.10009970484075403,0.020503555177730393,0.004921481067966315,0.004440816326530613,0.9023333149518087,0.29226799611433624,1.0,0.26122184478816857,1.0,0.725948321351447,0.0
sweep,kink,1000,21,2026082708,3,0.5,0.2,54,461,sweep_c=0.5,50,ZLZ,0.34,0.42009970484075404,-0.08009970484075402,0.020753158855713882,0.004922272565121233,0.004579591836734692,0.9303816024299945,0.2958021873441312,1.0,0.2652720373986168,1.0,0.7490071144003128,0.0
sweep,kink,1000,21,2026082708,3,0.5,0.2,54,461,sweep_c=1,100,LOO,0.36,0.42009970484075404,-0.060099704840754054,0.01726228702597954,0.0024555806250446083,0.0023272727272727273,0.9477484483859901,0.3483543471144921,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
sweep,kink,1000,21,2026082708,3,0.5,0.2,54,461,sweep_c=1,100,ZLZ,0.37,0.42009970484075404,-0.050099704840754045,0.01734574650849613,0.0024558574134009264,0.002354545454545454,0.9587468074072049,0.3500188400442815,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
sweep,kink,1000,21,2026082708,3,0.5,0.2,54,461,sweep_c=2,200,LOO,0.405,0.42009970484075404,-0.015099704840754014,0.01723643350437648,0.00122684326894946,0.001210929648241206,0.9870288070929544,0.49209943455587524,1.0,0.136407278082604,1.0,0.3087965463133063,0.0
sweep,kink,1000,21,2026082708,3,0.5,0.2,54,461,sweep_c=2,200,ZLZ,0.415,0.42009970484075404,-0.00509970484075406,0.016113997107754408,0.0012261602667269934,0.0012199748743718594,0.994955478070053,0.4601820367376028,1.0,0.13691578787241432,1.0,0.30956462149389863,0.0
sweep,kink,1000,21,2026082708,3,0.5,0.2,54,461,sweep_c=4,400,LOO,0.4175,0.42009970484075404,-0.002599704840754058,0.008587588873776364,0.0006095970764091045,0.0006095081453634084,0.9998541150390353,0.34781620074038183,1.0,0.0967760392099446,1.0,0.197426488884414,0.0
sweep,kink,1000,21,2026082708,3,0.5,0.2,54,461,sweep_c=4,400,ZLZ,0.42,0.42009970484075404,-9.970484075405572e-05,0.008632994743720701,0.0006096204938035131,0.0006105263157894738,1.0014858785017366,0.34964852241746575,1.0,0.09685683664161993,1.0,0.1975485288198665,0.0
sweep,kink,1000,22,2026082708,0,0.25,0.75,891,53,sweep_c=0.5,50,LOO,0.44,0.5248077839977943,-0.08480778399779426,-0.0042905750304326196,0.004989132290138422,0.005028571428571429,1.0079050095566644,0.060743944651301646,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,22,2026082708,0,0.25,0.75,891,53,sweep_c=0.5,50,ZLZ,0.44,0.5248077839977943,-0.08480778399779426,-0.004296836058953479,0.004988989869852273,0.005028571428571429,1.0079337821386132,0.06083345363555497,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,22,2026082708,0,0.25,0.75,891,53,sweep_c=1,100,LOO,0.45,0.5248077839977943,-0.07480778399779425,-0.004425363527651327,0.0024943953574368214,0.002500000000000001,1.0022468942409108,0.08860664799993713,1.0,0.19599639845400546,1.0,0.5026016155255952,0.0
sweep,kink,1000,22,2026082708,0,0.25,0.75,891,53,sweep_c=1,100,ZLZ,0.46,0.5248077839977943,-0.06480778399779424,-0.004175563809685978,0.002494335686193677,0.0025090909090909087,1.0059154920401865,0.08360604407761531,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
sweep,kink,1000,22,2026082708,0,0.25,0.75,891,53,sweep_c=2,200,LOO,0.485,0.5248077839977943,-0.03980778399779428,-0.003124498264622133,0.0012468646440179987,0.0012551507537688438,1.006645556749563,0.08848519914358466,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,22,2026082708,0,0.25,0.75,891,53,sweep_c=2,200,ZLZ,0.485,0.5248077839977943,-0.03980778399779428,-0.002573887708545941,0.0012467143044187405,0.0012551507537688442,1.0067669467817946,0.07289640731123513,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,22,2026082708,0,0.25,0.75,891,53,sweep_c=4,400,LOO,0.5075,0.5248077839977943,-0.017307783997794313,-0.0015739364913625042,0.0006231338736016289,0.0006264254385964914,1.0052822758227502,0.06305165991652933,1.0,0.09810988791357733,1.0,0.19944119165799834,0.0
sweep,kink,1000,22,2026082708,0,0.25,0.75,891,53,sweep_c=4,400,ZLZ,0.5025,0.5248077839977943,-0.022307783997794317,-0.0011470617610023215,0.0006230700641061723,0.0006265507518796993,1.0055863505150424,0.04595347510509495,1.0,0.09811970061961683,1.0,0.19945601319361939,0.0
sweep,kink,1000,22,2026082708,1,0.5,0.8,811,8,sweep_c=0.5,50,LOO,0.56,0.5702795850483446,-0.010279585048344586,-0.018990272021267685,0.00494344424710619,0.005028571428571429,1.0172202167577942,0.2700948886021135,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,22,2026082708,1,0.5,0.8,811,8,sweep_c=0.5,50,ZLZ,0.58,0.5702795850483446,0.00972041495165532,-0.01928350477503271,0.00494389822330087,0.004971428571428571,1.0055685507436114,0.2742528875699232,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,22,2026082708,1,0.5,0.8,811,8,sweep_c=1,100,LOO,0.58,0.5702795850483446,0.00972041495165532,-0.022103434080590678,0.002474938272219854,0.002460606060606061,0.9942090629998065,0.44430128254810025,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
sweep,kink,1000,22,2026082708,1,0.5,0.8,811,8,sweep_c=1,100,ZLZ,0.59,0.5702795850483446,0.01972041495165533,-0.022341908313843972,0.0024752180323687934,0.002443434343434343,0.9871592366737757,0.4490694747073145,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
sweep,kink,1000,22,2026082708,1,0.5,0.8,811,8,sweep_c=2,200,LOO,0.61,0.5702795850483446,0.03972041495165535,-0.021864978616394692,0.0012373531280110725,0.0011954773869346732,0.9661570006747301,0.6215874346868172,1.0,0.13553416031363552,1.0,0.307477751470971,0.0
sweep,kink,1000,22,2026082708,1,0.5,0.8,811,8,sweep_c=2,200,ZLZ,0.605,0.5702795850483446,0.03472041495165534,-0.0223570564719191,0.001237600633196579,0.0012008793969849247,0.9703286866322881,0.6355128880379828,1.0,0.13584003463099648,1.0,0.30793975726958744,0.0
sweep,kink,1000,22,2026082708,1,0.5,0.8,811,8,sweep_c=4,400,LOO,0.6075,0.5702795850483446,0.0372204149516554,-0.023910400415176003,0.000619065786349649,0.0005976033834586466,0.9653309819986071,0.9609890690455972,1.0,0.09582627590935311,1.0,0.19599192531604337,0.0
sweep,kink,1000,22,2026082708,1,0.5,0.8,811,8,sweep_c=4,400,ZLZ,0.6075,0.5702795850483446,0.0372204149516554,-0.02419061850374371,0.0006191391657908504,0.0005976033834586466,0.9652165724248839,0.9721937699131918,1.0,0.09582627590935311,1.0,0.19599192531604337,0.0
sweep,kink,1000,22,2026082708,2,0.75,0.25,53,891,sweep_c=0.5,50,LOO,0.52,0.5248077839977943,-0.004807783997794246,-0.021245375518310516,0.0049919220868516415,0.005093877551020407,1.0204240896381995,0.30069798136084946,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,22,2026082708,2,0.75,0.25,53,891,sweep_c=0.5,50,ZLZ,0.52,0.5248077839977943,-0.004807783997794246,-0.02078264737700264,0.0049922271368177265,0.005093877551020407,1.020361736639146,0.29413973754431527,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,22,2026082708,2,0.75,0.25,53,891,sweep_c=1,100,LOO,0.52,0.5248077839977943,-0.004807783997794246,-0.02437513301919636,0.0024946335229602073,0.0025212121212121207,1.0106543097442122,0.48802673863795193,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,22,2026082708,2,0.75,0.25,53,891,sweep_c=1,100,ZLZ,0.53,0.5248077839977943,0.005192216002205763,-0.02169196859935907,0.0024946793106209743,0.002516161616161616,1.0086112493293955,0.4343017751169995,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,22,2026082708,2,0.75,0.25,53,891,sweep_c=2,200,LOO,0.495,0.5248077839977943,-0.029807783997794268,-0.022362014174886924,0.0012453904912464887,0.0012561557788944723,1.0086441061848872,0.633662703166914,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,22,2026082708,2,0.75,0.25,53,891,sweep_c=2,200,ZLZ,0.5,0.5248077839977943,-0.024807783997794264,-0.021528894855254777,0.0012454424401167374,0.0012562814070351757,1.008702904742368,0.6100422389226112,1.0,0.13893816311336926,1.0,0.31261930452960063,0.0
sweep,kink,1000,22,2026082708,2,0.75,0.25,53,891,sweep_c=4,400,LOO,0.4925,0.5248077839977943,-0.03230778399779427,-0.027828292397634624,0.0006183475566760519,0.0006264254385964911,1.0130636594795686,1.1191034469141448,1.0,0.09810988791357728,1.0,0.1994411916579984,0.0
sweep,kink,1000,22,2026082708,2,0.75,0.25,53,891,sweep_c=4,400,ZLZ,0.49,0.5248077839977943,-0.03480778399779427,-0.02735250951225421,0.0006183718298077256,0.0006263157894736841,1.01284657431505,1.0999484429845956,1.0,0.09810130099063286,1.0,0.19942822159818152,0.0
sweep,kink,1000,22,2026082708,3,0.5,0.2,811,611,sweep_c=0.5,50,LOO,0.38,0.4208173956507152,-0.04081739565071518,-0.019456375887788813,0.004801235683270774,0.004808163265306122,1.0014428748123085,0.28079245596790536,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,22,2026082708,3,0.5,0.2,811,611,sweep_c=0.5,50,ZLZ,0.42,0.4208173956507152,-0.0008173956507152025,-0.027082166348801173,0.004706844625310875,0.004971428571428571,1.0562125940369704,0.3947466655659,1.0,0.2763876852333699,1.0,0.83480378406418,0.0
sweep,kink,1000,22,2026082708,3,0.5,0.2,811,611,sweep_c=1,100,LOO,0.43,0.4208173956507152,0.009182604349284806,-0.022223560697492484,0.002395267500532626,0.0024757575757575756,1.0336037938172047,0.4540844528978311,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
sweep,kink,1000,22,2026082708,3,0.5,0.2,811,611,sweep_c=1,100,ZLZ,0.44,0.4208173956507152,0.019182604349284815,-0.026241239100728286,0.0023713374468776515,0.0024888888888888894,1.0495717900318313,0.5388745319520013,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
sweep,kink,1000,22,2026082708,3,0.5,0.2,811,611,sweep_c=2,200,LOO,0.38,0.4208173956507152,-0.04081739565071518,-0.021865492449362034,0.0011979955003312438,0.00118391959798995,0.988250454749286,0.6317302443805968,1.0,0.1348774018535519,1.0,0.30648575508674725,0.0
sweep,kink,1000,22,2026082708,3,0.5,0.2,811,611,sweep_c=2,200,ZLZ,0.39,0.4208173956507152,-0.030817395650715174,-0.024306721865361314,0.0011915848315031201,0.0011954773869346732,1.003266704416372,0.7041479324688971,1.0,0.13553416031363552,1.0,0.307477751470971,0.0
sweep,kink,1000,22,2026082708,3,0.5,0.2,811,611,sweep_c=4,400,LOO,0.3975,0.4208173956507152,-0.023317395650715167,-0.02414174056561047,0.0005977552040793487,0.0006002349624060152,1.004148451255202,0.9874313138998008,1.0,0.09603703224951499,1.0,0.19631026080785585,0.0
sweep,kink,1000,22,2026082708,3,0.5,0.2,811,611,sweep_c=4,400,ZLZ,0.4,0.4208173956507152,-0.020817395650715165,-0.025165451200464928,0.0005962478069209628,0.0006015037593984963,1.0088150470601733,1.0306028143667236,1.0,0.09613848183161688,1.0,0.19646349464455937,0.0
sweep,kink,1000,23,2026082708,0,0.25,0.75,347,75,sweep_c=0.5,50,LOO,0.38,0.5253511409847762,-0.1453511409847762,-0.00022735269259732682,0.004983850613212176,0.004808163265306122,0.964748672955745,0.003220457661087932,0.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,23,2026082708,0,0.25,0.75,347,75,sweep_c=0.5,50,ZLZ,0.44,0.5253511409847762,-0.0853511409847762,-0.001534868671303924,0.004984645348990661,0.005028571428571429,1.0088122778062159,0.02173972717336728,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,23,2026082708,0,0.25,0.75,347,75,sweep_c=1,100,LOO,0.44,0.5253511409847762,-0.0853511409847762,-0.0016957004308559842,0.002492600702896811,0.0024888888888888894,0.9985108669817803,0.03396430826445345,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
sweep,kink,1000,23,2026082708,0,0.25,0.75,347,75,sweep_c=1,100,ZLZ,0.44,0.5253511409847762,-0.0853511409847762,-0.001783987045347657,0.002492675216280006,0.0024888888888888894,0.9984810185593425,0.035732125323522185,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
sweep,kink,1000,23,2026082708,0,0.25,0.75,347,75,sweep_c=2,200,LOO,0.48,0.5253511409847762,-0.04535114098477622,-0.0019576581315989827,0.0012463799403254375,0.0012542713567839194,1.006331469404443,0.05545128660928433,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,23,2026082708,0,0.25,0.75,347,75,sweep_c=2,200,ZLZ,0.475,0.5253511409847762,-0.05035114098477622,-0.0020023584237516268,0.0012463934790054787,0.001253140703517588,1.0054133984377815,0.05671712850074565,1.0,0.13876438172814343,1.0,0.31235681760896394,0.0
sweep,kink,1000,23,2026082708,0,0.25,0.75,347,75,sweep_c=4,400,LOO,0.51,0.5253511409847762,-0.01535114098477619,0.0002615804009603595,0.0006227905898945524,0.0006263157894736841,1.0056603289072312,0.010481759244580113,1.0,0.09810130099063286,1.0,0.19942822159818152,0.0
sweep,kink,1000,23,2026082708,0,0.25,0.75,347,75,sweep_c=4,400,ZLZ,0.5075,0.5253511409847762,-0.017851140984776248,0.00019967743805138216,0.00062279505325267,0.0006264254385964913,1.0058291814054414,0.00800122381008025,1.0,0.09810988791357733,1.0,0.19944119165799834,0.0
sweep,kink,1000,23,2026082708,1,0.5,0.8,143,727,sweep_c=0.5,50,LOO,0.6,0.5699985893714705,0.030001410628529457,-0.016351558441171976,0.0049390533289374,0.00489795918367347,0.9916797526717996,0.2326683409866555,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,23,2026082708,1,0.5,0.8,143,727,sweep_c=0.5,50,ZLZ,0.62,0.5699985893714705,0.050001410628529475,-0.015432712073489396,0.004936963267602837,0.004808163265306122,0.9739110875825385,0.21964044032709826,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,23,2026082708,1,0.5,0.8,143,727,sweep_c=1,100,LOO,0.6,0.5699985893714705,0.030001410628529457,-0.015431340225806056,0.0024684557802404756,0.0024242424242424247,0.9820886578759196,0.3105925044906186,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
sweep,kink,1000,23,2026082708,1,0.5,0.8,143,727,sweep_c=1,100,ZLZ,0.64,0.5699985893714705,0.07000141062852949,-0.015272075155762566,0.002468277479168389,0.0023272727272727277,0.9428732170164399,0.3073980174894089,1.0,0.18910444041685204,1.0,0.49219170401534473,0.0
sweep,kink,1000,23,2026082708,1,0.5,0.8,143,727,sweep_c=2,200,LOO,0.585,0.5699985893714705,0.015001410628529444,-0.0151979389885879,0.001234055108634445,0.0012199748743718594,0.9885902710794122,0.4326307850252297,1.0,0.13691578787241432,1.0,0.3095646214938985,0.0
sweep,kink,1000,23,2026082708,1,0.5,0.8,143,727,sweep_c=2,200,ZLZ,0.585,0.5699985893714705,0.015001410628529444,-0.014767318735988244,0.0012339043851315001,0.0012199748743718592,0.9887110290493405,0.42039824554499594,1.0,0.13691578787241432,1.0,0.3095646214938985,0.0
sweep,kink,1000,23,2026082708,1,0.5,0.8,143,727,sweep_c=4,400,LOO,0.585,0.5699985893714705,0.015001410628529444,-0.01624336598664,0.0006170701938423214,0.0006084586466165414,0.9860444608867619,0.6538960968586056,1.0,0.0966926850402392,1.0,0.1973005871412568,0.0
sweep,kink,1000,23,2026082708,1,0.5,0.8,143,727,sweep_c=4,400,ZLZ,0.5875,0.5699985893714705,0.0175014106285295,-0.016066068429641867,0.0006170090545895053,0.0006073778195488721,0.9843904478078676,0.6467908147375749,1.0,0.09660676751449615,1.0,0.1971708135942703,0.0
sweep,kink,1000,23,2026082708,2,0.75,0.25,75,347,sweep_c=0.5,50,LOO,0.5,0.5253511409847762,-0.0253511409847762,-0.010049575167919489,0.004991655768130435,0.005102040816326531,1.0221139143650202,0.14224119389585882,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,23,2026082708,2,0.75,0.25,75,347,sweep_c=0.5,50,ZLZ,0.54,0.5253511409847762,0.014648859015223836,-0.010844848820499409,0.004991388037080133,0.0050693877551020415,1.0156268591907627,0.15350157479738186,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,23,2026082708,2,0.75,0.25,75,347,sweep_c=1,100,LOO,0.5,0.5253511409847762,-0.0253511409847762,-0.014408070218547175,0.0024955761422729384,0.0025252525252525255,1.0118915958831687,0.2884167002498179,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
sweep,kink,1000,23,2026082708,2,0.75,0.25,75,347,sweep_c=1,100,ZLZ,0.52,0.5253511409847762,-0.0053511409847761815,-0.014490083545703025,0.0024955864197520328,0.0025212121212121207,1.010268408762472,0.29005782271407454,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,23,2026082708,2,0.75,0.25,75,347,sweep_c=2,200,LOO,0.49,0.5253511409847762,-0.03535114098477621,-0.01240250042813007,0.0012447958662943806,0.001255778894472362,1.0088231560494145,0.35152820940209584,1.0,0.13891037270142753,1.0,0.31257732868941307,0.0
sweep,kink,1000,23,2026082708,2,0.75,0.25,75,347,sweep_c=2,200,ZLZ,0.495,0.5253511409847762,-0.030351140984776204,-0.012848414630083904,0.0012448671923747283,0.0012561557788944723,1.0090681050869448,0.3641564716397672,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,23,2026082708,2,0.75,0.25,75,347,sweep_c=4,400,LOO,0.48,0.5253511409847762,-0.04535114098477622,-0.015677208624943706,0.0006180907816034728,0.0006255639097744361,1.0120906643382972,0.6305835026751085,1.0,0.0980423989733199,1.0,0.19933925344360226,0.0
sweep,kink,1000,23,2026082708,2,0.75,0.25,75,347,sweep_c=4,400,ZLZ,0.4875,0.5253511409847762,-0.03785114098477621,-0.016388105085224924,0.0006181583612393678,0.0006261748120300752,1.0129682801258806,0.6591418189933217,1.0,0.09809025955658218,1.0,0.19941154413862738,0.0
sweep,kink,1000,23,2026082708,3,0.5,0.2,143,910,sweep_c=0.5,50,LOO,0.44,0.42013471152659343,0.019865288473406573,-0.016622115434493434,0.004810214930505979,0.005028571428571429,1.0453943329393978,0.2396646895729554,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,23,2026082708,3,0.5,0.2,143,910,sweep_c=0.5,50,ZLZ,0.38,0.42013471152659343,-0.040134711526593425,-0.023231630730216113,0.004719722547823786,0.004808163265306122,1.0187385416380281,0.3381593977568632,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,23,2026082708,3,0.5,0.2,143,910,sweep_c=1,100,LOO,0.43,0.42013471152659343,0.009865288473406564,-0.014403079317849787,0.0024093222615753336,0.0024757575757575756,1.0275742748248229,0.29343229181878516,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
sweep,kink,1000,23,2026082708,3,0.5,0.2,143,910,sweep_c=1,100,ZLZ,0.39,0.42013471152659343,-0.030134711526593416,-0.019171534484125896,0.002383927402937249,0.002403030303030303,1.0080132054648632,0.39265430392652484,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
sweep,kink,1000,23,2026082708,3,0.5,0.2,143,910,sweep_c=2,200,LOO,0.395,0.42013471152659343,-0.025134711526593412,-0.014649009320978845,0.001204418494456271,0.0012008793969849247,0.9970615716317576,0.42210407755328444,1.0,0.13584003463099648,1.0,0.30793975726958744,0.0
sweep,kink,1000,23,2026082708,3,0.5,0.2,143,910,sweep_c=2,200,ZLZ,0.41,0.42013471152659343,-0.010134711526593454,-0.016717048400170076,0.001198432997117793,0.0012155778894472362,1.0143060916802826,0.4828950134739273,1.0,0.13666883193556367,1.0,0.30919160856554245,0.0
sweep,kink,1000,23,2026082708,3,0.5,0.2,143,910,sweep_c=4,400,LOO,0.375,0.42013471152659343,-0.04513471152659343,-0.015786096724882626,0.0006014048017999848,0.000587406015037594,0.9767231875760004,0.6437115680379764,1.0,0.09500517918082052,1.0,0.19475170530319608,0.0
sweep,kink,1000,23,2026082708,3,0.5,0.2,143,910,sweep_c=4,400,ZLZ,0.375,0.42013471152659343,-0.04513471152659343,-0.017040933261732727,0.0005997869828948275,0.000587406015037594,0.9793577249751607,0.6958167155515093,1.0,0.09500517918082052,1.0,0.19475170530319608,0.0
sweep,kink,1000,24,2026082708,0,0.25,0.75,427,551,sweep_c=0.5,50,LOO,0.64,0.5252279805441675,0.11477201945583249,0.005365367322737513,0.00497798108678995,0.00470204081632653,0.9445678346999588,0.07604538076660718,1.0,0.2687950607369216,1.0,0.7716677778142943,0.0
sweep,kink,1000,24,2026082708,0,0.25,0.75,427,551,sweep_c=0.5,50,ZLZ,0.62,0.5252279805441675,0.09477201945583247,0.005687520487691389,0.004977361032937643,0.004808163265306122,0.9660065310690031,0.08061640036067655,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,24,2026082708,0,0.25,0.75,427,551,sweep_c=1,100,LOO,0.52,0.5252279805441675,-0.00522798054416751,0.0038638524519890582,0.002489751033955056,0.0025212121212121207,1.0126362382535445,0.07743593971690384,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,24,2026082708,0,0.25,0.75,427,551,sweep_c=1,100,ZLZ,0.52,0.5252279805441675,-0.00522798054416751,0.0036850221073828626,0.0024898713820151555,0.0025212121212121207,1.0125872924293784,0.07385019406033846,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,24,2026082708,0,0.25,0.75,427,551,sweep_c=2,200,LOO,0.59,0.5252279805441675,0.06477201945583244,0.004545674870023331,0.0012445984231181395,0.0012155778894472362,0.9766828134024169,0.1288497992732753,1.0,0.13666883193556356,1.0,0.3091916085655424,0.0
sweep,kink,1000,24,2026082708,0,0.25,0.75,427,551,sweep_c=2,200,ZLZ,0.585,0.5252279805441675,0.05977201945583244,0.0041889936955662455,0.0012447118091829046,0.0012199748743718592,0.9801263757373009,0.11873405547087368,1.0,0.13691578787241432,1.0,0.3095646214938985,0.0
sweep,kink,1000,24,2026082708,0,0.25,0.75,427,551,sweep_c=4,400,LOO,0.5425,0.5252279805441675,0.017272019455832455,0.0048407301500862365,0.0006220341734694891,0.0006220394736842106,1.0000085207773906,0.19409026406475147,1.0,0.09776582271947887,1.0,0.19892150070732595,0.0
sweep,kink,1000,24,2026082708,0,0.25,0.75,427,551,sweep_c=4,400,ZLZ,0.5475,0.5252279805441675,0.02227201945583246,0.004384066994271185,0.0006221278884557094,0.0006209116541353384,0.9980450413123417,0.1757670027601968,1.0,0.09767715292021933,1.0,0.19878757000737868,0.0
sweep,kink,1000,24,2026082708,1,0.5,0.8,606,183,sweep_c=0.5,50,LOO,0.48,0.5704398740187753,-0.09043987401877529,-0.029453510738677857,0.004964156464104429,0.005093877551020407,1.0261315467902723,0.41803662960574106,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,24,2026082708,1,0.5,0.8,606,183,sweep_c=0.5,50,ZLZ,0.56,0.5704398740187753,-0.01043987401877522,-0.02870968544703767,0.004963044341512809,0.005028571428571427,1.0132030025423155,0.40752509428675265,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,24,2026082708,1,0.5,0.8,606,183,sweep_c=1,100,LOO,0.6,0.5704398740187753,0.029560125981224705,-0.02881087282003103,0.0024812412963954654,0.0024242424242424247,0.9770280817767124,0.578391517344473,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
sweep,kink,1000,24,2026082708,1,0.5,0.8,606,183,sweep_c=1,100,ZLZ,0.58,0.5704398740187753,0.009560125981224687,-0.028649403334395918,0.0024810072545402642,0.002460606060606061,0.9917770518821061,0.575177070472246,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
sweep,kink,1000,24,2026082708,1,0.5,0.8,606,183,sweep_c=2,200,LOO,0.56,0.5704398740187753,-0.01043987401877522,-0.027777876979019345,0.0012399885599492623,0.0012381909547738695,0.9985503050322767,0.7888423369025493,1.0,0.13793418089682863,1.0,0.3111028463655039,0.0
sweep,kink,1000,24,2026082708,1,0.5,0.8,606,183,sweep_c=2,200,ZLZ,0.56,0.5704398740187753,-0.01043987401877522,-0.02737601190158756,0.0012398064126493019,0.0012381909547738695,0.9986970079691874,0.7774871892642965,1.0,0.13793418089682863,1.0,0.3111028463655039,0.0
sweep,kink,1000,24,2026082708,1,0.5,0.8,606,183,sweep_c=4,400,LOO,0.58,0.5704398740187753,0.009560125981224687,-0.025228997384793783,0.0006193181247243402,0.0006105263157894738,0.9858040503194062,1.013778547007926,1.0,0.09685683664161981,1.0,0.19754852881986662,0.0
sweep,kink,1000,24,2026082708,1,0.5,0.8,606,183,sweep_c=4,400,ZLZ,0.5825,0.5704398740187753,0.012060125981224745,-0.025100921613236515,0.0006192896350215379,0.0006095081453634084,0.9842053070082638,1.0086552696289994,1.0,0.0967760392099446,1.0,0.197426488884414,0.0
sweep,kink,1000,24,2026082708,2,0.75,0.25,551,427,sweep_c=0.5,50,LOO,0.5,0.5252279805441675,-0.025227980544167528,0.013171880138076353,0.004964650206691536,0.005102040816326531,1.0276737743677922,0.1869405183596661,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,24,2026082708,2,0.75,0.25,551,427,sweep_c=0.5,50,ZLZ,0.52,0.5252279805441675,-0.00522798054416751,0.011885485530676254,0.004966723496096725,0.005093877551020407,1.0256011946353791,0.16864828773229731,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,24,2026082708,2,0.75,0.25,551,427,sweep_c=1,100,LOO,0.53,0.5252279805441675,0.004772019455832499,0.012576367916096287,0.002481769272745496,0.002516161616161616,1.0138579938892034,0.2524495101810422,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,24,2026082708,2,0.75,0.25,551,427,sweep_c=1,100,ZLZ,0.5,0.5252279805441675,-0.025227980544167528,0.01192980013531364,0.002481996238073666,0.0025252525252525255,1.0174280228613206,0.23945979610131163,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
sweep,kink,1000,24,2026082708,2,0.75,0.25,551,427,sweep_c=2,200,LOO,0.545,0.5252279805441675,0.019772019455832512,0.011638218058119487,0.0012395663576358132,0.001246105527638191,1.0052753690531337,0.3305609893407021,1.0,0.1383743194478142,1.0,0.3117676506697829,0.0
sweep,kink,1000,24,2026082708,2,0.75,0.25,551,427,sweep_c=2,200,ZLZ,0.55,0.5252279805441675,0.024772019455832517,0.011423156978537352,0.0012396676431381912,0.0012437185929648246,1.0032677708812165,0.3244393421291573,1.0,0.13824172683247288,1.0,0.3115673770486762,0.0
sweep,kink,1000,24,2026082708,2,0.75,0.25,551,427,sweep_c=4,400,LOO,0.535,0.5252279805441675,0.009772019455832504,0.010281885649670253,0.0006163122532549292,0.0006234962406015037,1.0116564084336044,0.4141640209676832,1.0,0.0978802356582425,1.0,0.1990943149586224,0.0
sweep,kink,1000,24,2026082708,2,0.75,0.25,551,427,sweep_c=4,400,ZLZ,0.535,0.5252279805441675,0.009772019455832504,0.009974398364244963,0.0006163596247912214,0.0006234962406015037,1.0115786555822823,0.4017627039890365,1.0,0.0978802356582425,1.0,0.1990943149586224,0.0
sweep,kink,1000,24,2026082708,3,0.5,0.2,606,870,sweep_c=0.5,50,LOO,0.32,0.4200008190616095,-0.10000081906160951,-0.027630821433416386,0.004766197566142674,0.004440816326530613,0.9317314829910848,0.4002282831619489,1.0,0.26122184478816857,1.0,0.725948321351447,0.0
sweep,kink,1000,24,2026082708,3,0.5,0.2,606,870,sweep_c=0.5,50,ZLZ,0.32,0.4200008190616095,-0.10000081906160951,-0.028709685447037614,0.004761520161661368,0.004440816326530613,0.9326467547668942,0.4160596701651738,1.0,0.26122184478816857,1.0,0.725948321351447,0.0
sweep,kink,1000,24,2026082708,3,0.5,0.2,606,870,sweep_c=1,100,LOO,0.33,0.4200008190616095,-0.0900008190616095,-0.028602360824490802,0.0023806018380689983,0.002233333333333333,0.9381381202095009,0.5862171216964431,1.0,0.1852485685006343,1.0,0.48636762829893676,0.0
sweep,kink,1000,24,2026082708,3,0.5,0.2,606,870,sweep_c=1,100,ZLZ,0.31,0.4200008190616095,-0.11000081906160952,-0.028649403334395862,0.0023804265402956764,0.00216060606060606,0.9076550038539261,0.5872028972469162,0.0,0.18220734573073982,1.0,0.4817740338883364,0.0
sweep,kink,1000,24,2026082708,3,0.5,0.2,606,870,sweep_c=2,200,LOO,0.32,0.4200008190616095,-0.10000081906160951,-0.027108962617190646,0.001191719344690963,0.0010934673366834167,0.9175544070462118,0.7852824725213944,0.0,0.12962267927555615,1.0,0.29854879482770813,0.0
sweep,kink,1000,24,2026082708,3,0.5,0.2,606,870,sweep_c=2,200,ZLZ,0.325,0.4200008190616095,-0.09500081906160951,-0.029326198015118654,0.0011854840288741844,0.0011023869346733668,0.9299045013033772,0.8517416976062334,0.0,0.1301502825816212,1.0,0.2993457096810842,0.0
sweep,kink,1000,24,2026082708,3,0.5,0.2,606,870,sweep_c=4,400,LOO,0.37,0.4200008190616095,-0.050000819061609525,-0.02481938265550304,0.0005969419031651606,0.0005842105263157894,0.9786723351437288,1.0158391397358728,0.0,0.09474641269110184,1.0,0.1943608532049581,0.0
sweep,kink,1000,24,2026082708,3,0.5,0.2,606,870,sweep_c=4,400,ZLZ,0.3675,0.4200008190616095,-0.05250081906160953,-0.026076014670002146,0.0005953266814711494,0.0005825657894736842,0.9785648915215239,1.0687190309562076,0.0,0.09461294817535959,1.0,0.1941592626277745,0.0
sweep,kink,1000,25,2026082708,0,0.25,0.75,817,836,sweep_c=0.5,50,LOO,0.4,0.5251857699841143,-0.12518576998411424,0.005665657497004206,0.004977758898788823,0.004897959183673469,0.983968746430292,0.08030329916043397,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,25,2026082708,0,0.25,0.75,817,836,sweep_c=0.5,50,ZLZ,0.38,0.5251857699841143,-0.14518576998411425,0.005368799642858302,0.004977969228657166,0.004808163265306122,0.9658885068285468,0.0760941189707116,0.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,25,2026082708,0,0.25,0.75,817,836,sweep_c=1,100,LOO,0.41,0.5251857699841143,-0.11518576998411428,0.00899912015455917,0.0024865725646686966,0.002443434343434343,0.982651533340592,0.1804676992690802,0.0,0.19376637903798294,1.0,0.4992332977468462,0.0
sweep,kink,1000,25,2026082708,0,0.25,0.75,817,836,sweep_c=1,100,ZLZ,0.41,0.5251857699841143,-0.11518576998411428,0.008795768884054866,0.0024867928342572165,0.002443434343434343,0.9825644942250188,0.17638189562087103,0.0,0.19376637903798294,1.0,0.4992332977468464,0.0
sweep,kink,1000,25,2026082708,0,0.25,0.75,817,836,sweep_c=2,200,LOO,0.485,0.5251857699841143,-0.04018576998411427,0.006851902668544185,0.0012439670008701736,0.0012551507537688442,1.0089903935480984,0.19427045406981758,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,25,2026082708,0,0.25,0.75,817,836,sweep_c=2,200,ZLZ,0.48,0.5251857699841143,-0.04518576998411428,0.00718840174068569,0.001243809012399066,0.0012542713567839198,1.0084115360803456,0.20382408014184275,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,25,2026082708,0,0.25,0.75,817,836,sweep_c=4,400,LOO,0.525,0.5251857699841143,-0.00018576998411423684,0.006651820035716627,0.0006217797842504089,0.0006249999999999999,1.0051790293463354,0.26676091106765915,1.0,0.0979981992270027,1.0,0.1992724922350375,0.0
sweep,kink,1000,25,2026082708,0,0.25,0.75,817,836,sweep_c=4,400,ZLZ,0.525,0.5251857699841143,-0.00018576998411423684,0.006888177180425781,0.0006217254179152563,0.0006249999999999998,1.0052669265086889,0.2762517247766668,1.0,0.0979981992270027,1.0,0.1992724922350375,0.0
sweep,kink,1000,25,2026082708,1,0.5,0.8,295,844,sweep_c=0.5,50,LOO,0.58,0.5704638520276073,0.009536147972392661,-0.002825911893731603,0.004903370841916515,0.004971428571428571,1.0138797842762095,0.04035629120733299,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,25,2026082708,1,0.5,0.8,295,844,sweep_c=0.5,50,ZLZ,0.62,0.5704638520276073,0.0495361479723927,-0.0017131717613966257,0.004900381489042569,0.004808163265306122,0.9811814194583319,0.024472929655380997,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,25,2026082708,1,0.5,0.8,295,844,sweep_c=1,100,LOO,0.6,0.5704638520276073,0.02953614797239268,-0.0025815176942105555,0.00245119207142973,0.0024242424242424247,0.9890054934897101,0.05214184983174334,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
sweep,kink,1000,25,2026082708,1,0.5,0.8,295,844,sweep_c=1,100,ZLZ,0.6,0.5704638520276073,0.02953614797239268,-0.004223959006533717,0.0024534397375614164,0.0024242424242424247,0.9880994373442357,0.08527701638875611,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
sweep,kink,1000,25,2026082708,1,0.5,0.8,295,844,sweep_c=2,200,LOO,0.595,0.5704638520276073,0.024536147972392675,-0.004046189538736256,0.001226430712008484,0.001210929648241206,0.9873608320343736,0.11553796505894415,1.0,0.136407278082604,1.0,0.3087965463133063,0.0
sweep,kink,1000,25,2026082708,1,0.5,0.8,295,844,sweep_c=2,200,ZLZ,0.6,0.5704638520276073,0.02953614797239268,-0.0047060147930118035,0.0012267944353647892,0.0012060301507537691,0.9830743570296309,0.13435919381648406,1.0,0.13613104217093364,1.0,0.3083793076445651,0.0
sweep,kink,1000,25,2026082708,1,0.5,0.8,295,844,sweep_c=4,400,LOO,0.59,0.5704638520276073,0.01953614797239267,-0.006757915551579008,0.0006134591967139016,0.0006062656641604011,0.9882738206680511,0.2728474627903461,1.0,0.09651827978726013,1.0,0.19703715790378218,0.0
sweep,kink,1000,25,2026082708,1,0.5,0.8,295,844,sweep_c=4,400,ZLZ,0.5925,0.5704638520276073,0.022036147972392728,-0.007470865113555769,0.0006137882470010798,0.0006051221804511278,0.9858810158189022,0.30155158199835896,1.0,0.09642721478279137,1.0,0.19689960938228962,0.0
sweep,kink,1000,25,2026082708,2,0.75,0.25,836,817,sweep_c=0.5,50,LOO,0.52,0.5251857699841143,-0.005185769984114241,-0.021870478741977117,0.004992730321561848,0.005093877551020407,1.0202589010309129,0.30952036972828467,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,25,2026082708,2,0.75,0.25,836,817,sweep_c=0.5,50,ZLZ,0.52,0.5251857699841143,-0.005185769984114241,-0.021870478741977117,0.004992730321561848,0.005093877551020407,1.0202589010309129,0.30952036972828467,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,25,2026082708,2,0.75,0.25,836,817,sweep_c=1,100,LOO,0.51,0.5251857699841143,-0.01518576998411425,-0.020568589727444575,0.002495077160140676,0.0025242424242424236,1.011689123113172,0.4117774171853145,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
sweep,kink,1000,25,2026082708,2,0.75,0.25,836,817,sweep_c=1,100,ZLZ,0.51,0.5251857699841143,-0.01518576998411425,-0.02051121620822216,0.002495093038465351,0.0025242424242424245,1.0116826849050096,0.4106275087808902,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,25,2026082708,2,0.75,0.25,836,817,sweep_c=2,200,LOO,0.515,0.5251857699841143,-0.010185769984114246,-0.02415539062013161,0.0012465780248501702,0.0012551507537688438,1.0068770094994286,0.6841547263673202,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,25,2026082708,2,0.75,0.25,836,817,sweep_c=2,200,ZLZ,0.52,0.5251857699841143,-0.005185769984114241,-0.023666325120121123,0.0012464701952670536,0.0012542713567839194,1.0062586025293565,0.6703318844977645,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,25,2026082708,2,0.75,0.25,836,817,sweep_c=4,400,LOO,0.52,0.5251857699841143,-0.005185769984114241,-0.030312998464276597,0.0006194206293647705,0.000625563909774436,1.0099177846497713,1.2179685239553149,1.0,0.0980423989733199,1.0,0.19933925344360226,0.0
sweep,kink,1000,25,2026082708,2,0.75,0.25,836,817,sweep_c=4,400,ZLZ,0.515,0.5251857699841143,-0.010185769984114246,-0.029164559767142384,0.000619485938011759,0.0006260025062656642,1.010519315861826,1.1717627800781254,1.0,0.09807676278244232,1.0,0.19939115802720392,0.0
sweep,kink,1000,25,2026082708,3,0.5,0.2,295,7,sweep_c=0.5,50,LOO,0.6,0.4201998760557531,0.17980012394424688,-0.0015443448409183658,0.004861754657806371,0.004897959183673469,1.0074468023204268,0.022148675591467725,0.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,25,2026082708,3,0.5,0.2,295,7,sweep_c=0.5,50,ZLZ,0.6,0.4201998760557531,0.17980012394424688,-0.0017131717613967368,0.00486202626224799,0.004897959183673469,1.0073905239271301,0.02456927023067889,0.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,25,2026082708,3,0.5,0.2,295,7,sweep_c=1,100,LOO,0.48,0.4201998760557531,0.059800123944246886,-0.0030761428667736568,0.0024286474414890883,0.0025212121212121207,1.0381136751846856,0.062420071900048446,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,25,2026082708,3,0.5,0.2,295,7,sweep_c=1,100,ZLZ,0.51,0.4201998760557531,0.08980012394424691,-0.004223959006533828,0.0024267165066786524,0.0025242424242424245,1.0401884263346657,0.08574527007567397,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,25,2026082708,3,0.5,0.2,295,7,sweep_c=2,200,LOO,0.485,0.4201998760557531,0.06480012394424689,-0.004425717469615398,0.0012129664347796402,0.0012551507537688442,1.0347778122952491,0.12707475885430203,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,25,2026082708,3,0.5,0.2,295,7,sweep_c=2,200,ZLZ,0.475,0.4201998760557531,0.05480012394424688,-0.006655940276719063,0.0012067610457057174,0.001253140703517588,1.0384331744688922,0.19160144279024954,1.0,0.13876438172814343,1.0,0.31235681760896394,0.0
sweep,kink,1000,25,2026082708,3,0.5,0.2,295,7,sweep_c=4,400,LOO,0.4275,0.4201998760557531,0.007300123944246895,-0.007200148582903132,0.0006047646409049071,0.0006133928571428574,1.0142670646634366,0.2927846224589252,1.0,0.09708395133331149,1.0,0.19789157267336105,0.0
sweep,kink,1000,25,2026082708,3,0.5,0.2,295,7,sweep_c=4,400,ZLZ,0.4275,0.4201998760557531,0.007300123944246895,-0.008445827855409371,0.0006031811196675154,0.0006133928571428574,1.01692980291056,0.34388905662267727,1.0,0.09708395133331149,1.0,0.19789157267336105,0.0
sweep,kink,1000,26,2026082708,0,0.25,0.75,145,56,sweep_c=0.5,50,LOO,0.48,0.5250324650943525,-0.04503246509435255,-0.0034448433597653594,0.004987325292399487,0.005093877551020407,1.0213646097605267,0.048779307573639026,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,26,2026082708,0,0.25,0.75,145,56,sweep_c=0.5,50,ZLZ,0.5,0.5250324650943525,-0.02503246509435253,-0.002376452252092265,0.004986721088806205,0.005102040816326531,1.0231253614282112,0.033652827051985856,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,26,2026082708,0,0.25,0.75,145,56,sweep_c=1,100,LOO,0.49,0.5250324650943525,-0.03503246509435254,-0.003939893791227389,0.0024941346657940157,0.0025242424242424245,1.0120714245551068,0.07889047396744396,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,26,2026082708,0,0.25,0.75,145,56,sweep_c=1,100,ZLZ,0.5,0.5250324650943525,-0.02503246509435253,-0.0027528307580633182,0.0024935068317357956,0.0025252525252525255,1.0127313441105075,0.055128253111949396,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
sweep,kink,1000,26,2026082708,0,0.25,0.75,145,56,sweep_c=2,200,LOO,0.5,0.5250324650943525,-0.02503246509435253,-0.0022352035140741355,0.0012465589334930498,0.0012562814070351757,1.0077994495734606,0.06330830176914953,1.0,0.13893816311336926,1.0,0.31261930452960063,0.0
sweep,kink,1000,26,2026082708,0,0.25,0.75,145,56,sweep_c=2,200,ZLZ,0.495,0.5250324650943525,-0.030032465094352534,-0.0023189496208018134,0.00124657776960217,0.0012561557788944725,1.0076834430437174,0.065679770228355,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,26,2026082708,0,0.25,0.75,145,56,sweep_c=4,400,LOO,0.515,0.5250324650943525,-0.010032465094352516,-0.0007086642290171641,0.0006230137444799004,0.0006260025062656642,1.0047972646065118,0.028391719629250384,1.0,0.09807676278244232,1.0,0.19939115802720392,0.0
sweep,kink,1000,26,2026082708,0,0.25,0.75,145,56,sweep_c=4,400,ZLZ,0.5125,0.5250324650943525,-0.012532465094352574,-0.0002908071582559124,0.0006229430674356952,0.0006261748120300753,1.005187865092846,0.01165147517026781,1.0,0.09809025955658224,1.0,0.19941154413862744,0.0
sweep,kink,1000,26,2026082708,1,0.5,0.8,467,270,sweep_c=0.5,50,LOO,0.48,0.5700584061249214,-0.09005840612492144,-0.0017189972429046962,0.00490161093333645,0.005093877551020407,1.0392251894935864,0.024553067745070375,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,26,2026082708,1,0.5,0.8,467,270,sweep_c=0.5,50,ZLZ,0.52,0.5700584061249214,-0.050058406124921406,-0.002218240700741725,0.0049025080496451654,0.005093877551020407,1.0390350203278285,0.03168104598292242,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,26,2026082708,1,0.5,0.8,467,270,sweep_c=1,100,LOO,0.57,0.5700584061249214,-5.84061249214729e-05,-0.0021234229567289598,0.0024508662653560964,0.002475757575757575,1.0101561275510322,0.04289203989383951,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
sweep,kink,1000,26,2026082708,1,0.5,0.8,467,270,sweep_c=1,100,ZLZ,0.58,0.5700584061249214,0.009941593875078536,-0.002531707324928578,0.002451481763569576,0.002460606060606061,1.003721951830145,0.05113275168264441,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
sweep,kink,1000,26,2026082708,1,0.5,0.8,467,270,sweep_c=2,200,LOO,0.56,0.5700584061249214,-0.01005840612492137,-0.005118322329994096,0.0012269893293583515,0.0012381909547738695,1.0091293584609866,0.1461191844212376,1.0,0.13793418089682863,1.0,0.3111028463655039,0.0
sweep,kink,1000,26,2026082708,1,0.5,0.8,467,270,sweep_c=2,200,ZLZ,0.565,0.5700584061249214,-0.005058406124921477,-0.004483251200077865,0.0012264035435447774,0.0012350502512562813,1.0070504588453093,0.12801957322357801,1.0,0.13775913300669312,1.0,0.3108384464610727,0.0
sweep,kink,1000,26,2026082708,1,0.5,0.8,467,270,sweep_c=4,400,LOO,0.5575,0.5700584061249214,-0.012558406124921428,-0.008144878436997183,0.0006141010360210886,0.0006182800751879699,1.0068051329044456,0.3286735016677337,1.0,0.09746994302840761,1.0,0.19847459122454492,0.0
sweep,kink,1000,26,2026082708,1,0.5,0.8,467,270,sweep_c=4,400,ZLZ,0.5675,0.5700584061249214,-0.0025584061249214196,-0.007637443465910554,0.0006139469341670832,0.0006151472431077695,1.0019550695245587,0.3082354541024048,1.0,0.09722268877298168,1.0,0.19810112770290988,0.0
sweep,kink,1000,26,2026082708,2,0.75,0.25,56,145,sweep_c=0.5,50,LOO,0.56,0.5250324650943525,0.034967534905647524,0.008039823501005072,0.004972404194417089,0.005028571428571427,1.0112957901164594,0.1140153442011038,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,26,2026082708,2,0.75,0.25,56,145,sweep_c=0.5,50,ZLZ,0.58,0.5250324650943525,0.05496753490564743,0.008666841734714215,0.004971213669841686,0.004971428571428571,1.0000432291993782,0.12292200936599175,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,26,2026082708,2,0.75,0.25,56,145,sweep_c=1,100,LOO,0.57,0.5250324650943525,0.04496753490564742,0.00953854710396862,0.0024832615535241055,0.002475757575757575,0.9969781766419726,0.1914128088803302,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
sweep,kink,1000,26,2026082708,2,0.75,0.25,56,145,sweep_c=1,100,ZLZ,0.58,0.5250324650943525,0.05496753490564743,0.010481441216605991,0.002482411227379808,0.0024606060606060607,0.9912161343240609,0.21037016114018806,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
sweep,kink,1000,26,2026082708,2,0.75,0.25,56,145,sweep_c=2,200,LOO,0.575,0.5250324650943525,0.049967534905647426,0.012862978378953893,0.0012381290925073056,0.0012280150753768845,0.9918312095308742,0.36555992154163125,1.0,0.13736621627244294,1.0,0.3102449680312287,0.0
sweep,kink,1000,26,2026082708,2,0.75,0.25,56,145,sweep_c=2,200,ZLZ,0.575,0.5250324650943525,0.049967534905647426,0.012862978378953782,0.0012381290925073058,0.0012280150753768845,0.991831209530874,0.36555992154162803,1.0,0.13736621627244294,1.0,0.3102449680312287,0.0
sweep,kink,1000,26,2026082708,2,0.75,0.25,56,145,sweep_c=4,400,LOO,0.53,0.5250324650943525,0.004967534905647497,0.008585989271231442,0.0006153832813073697,0.0006243107769423557,1.0145072118566818,0.3461126678087635,1.0,0.09794415022735387,1.0,0.1991908542882408,0.0
sweep,kink,1000,26,2026082708,2,0.75,0.25,56,145,sweep_c=4,400,ZLZ,0.5275,0.5250324650943525,0.0024675349056474394,0.008975836631512801,0.0006153354429100508,0.000624671052631579,1.0151715780865445,0.3618419989797043,1.0,0.09797240683302344,1.0,0.19923353428759877,0.0
sweep,kink,1000,26,2026082708,3,0.5,0.2,467,163,sweep_c=0.5,50,LOO,0.46,0.42041482759949134,0.039585172400508684,-0.002062493014694633,0.004861422515089625,0.005069387755102042,1.0427786803897219,0.029580860429144942,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,26,2026082708,3,0.5,0.2,467,163,sweep_c=0.5,50,ZLZ,0.42,0.42041482759949134,-0.00041482759949135195,-0.0022182407007415583,0.004860717842640491,0.004971428571428571,1.022776621143666,0.03181694401140598,1.0,0.2763876852333699,1.0,0.83480378406418,0.0
sweep,kink,1000,26,2026082708,3,0.5,0.2,467,163,sweep_c=1,100,LOO,0.4,0.42041482759949134,-0.020414827599491314,-0.00246856827679226,0.002429741729371543,0.0024242424242424242,0.9977366709133562,0.050080088466863265,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
sweep,kink,1000,26,2026082708,3,0.5,0.2,467,163,sweep_c=1,100,ZLZ,0.4,0.42041482759949134,-0.020414827599491314,-0.002531707324928467,0.0024296484947194065,0.0024242424242424242,0.997774957781452,0.051361982019840866,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
sweep,kink,1000,26,2026082708,3,0.5,0.2,467,163,sweep_c=2,200,LOO,0.415,0.42041482759949134,-0.005414827599491356,-0.004803203432123426,0.0012123224727987917,0.0012199748743718594,1.0063121832225062,0.13795006295655995,1.0,0.13691578787241432,1.0,0.30956462149389863,0.0
sweep,kink,1000,26,2026082708,3,0.5,0.2,467,163,sweep_c=2,200,ZLZ,0.425,0.42041482759949134,0.0045851724005086525,-0.004483251200077754,0.0012125665490284251,0.0012280150753768843,1.0127403533940775,0.12874793788105493,1.0,0.13736621627244294,1.0,0.3102449680312288,0.0
sweep,kink,1000,26,2026082708,3,0.5,0.2,467,163,sweep_c=4,400,LOO,0.3625,0.42041482759949134,-0.05791482759949135,-0.008268106960145738,0.000604384597370989,0.0005791823308270675,0.9583009450380623,0.336317442873064,0.0,0.09433779886229743,1.0,0.19374366520456865,0.0
sweep,kink,1000,26,2026082708,3,0.5,0.2,467,163,sweep_c=4,400,ZLZ,0.365,0.42041482759949134,-0.055414827599491345,-0.007637443465910443,0.0006046684138188251,0.0005808897243107768,0.9606748277822679,0.3105913576258391,0.0,0.09447674751607849,1.0,0.19395353926104608,0.0
sweep,kink,1000,27,2026082708,0,0.25,0.75,78,391,sweep_c=0.5,50,LOO,0.44,0.5251738056290427,-0.0851738056290427,-0.001145151684763479,0.004984703676821624,0.005028571428571429,1.0088004733267868,0.016219719647356235,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,27,2026082708,0,0.25,0.75,78,391,sweep_c=0.5,50,ZLZ,0.48,0.5251738056290427,-0.04517380562904272,-0.0014041973314636857,0.004984564372455655,0.005093877551020407,1.0219303374170086,0.019889072866493985,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,27,2026082708,0,0.25,0.75,78,391,sweep_c=1,100,LOO,0.51,0.5251738056290427,-0.015173805629042691,-0.0009491844671921656,0.0024924825418680685,0.0025242424242424236,1.0127422687384409,0.019012295692107738,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
sweep,kink,1000,27,2026082708,0,0.25,0.75,78,391,sweep_c=1,100,ZLZ,0.49,0.5251738056290427,-0.03517380562904271,-0.0006264842269504411,0.002491956304395832,0.0025242424242424245,1.0129561340179358,0.012549890304500965,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,27,2026082708,0,0.25,0.75,78,391,sweep_c=2,200,LOO,0.505,0.5251738056290427,-0.020173805629042696,0.0008852976647947264,0.0012456479022540286,0.0012561557788944723,1.0084356716062617,0.02508370405320062,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,27,2026082708,0,0.25,0.75,78,391,sweep_c=2,200,ZLZ,0.505,0.5251738056290427,-0.020173805629042696,0.0011571839923667504,0.0012455985080161917,0.0012561557788944723,1.0084756611462988,0.03278788307110599,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,27,2026082708,0,0.25,0.75,78,391,sweep_c=4,400,LOO,0.53,0.5251738056290427,0.004826194370957326,0.002927964470236577,0.0006224909863066493,0.0006243107769423558,1.0029234007812766,0.11735437066782085,1.0,0.09794415022735392,1.0,0.1991908542882408,0.0
sweep,kink,1000,27,2026082708,0,0.25,0.75,78,391,sweep_c=4,400,ZLZ,0.5325,0.5251738056290427,0.007326194370957273,0.0031456278468235954,0.0006224312716955901,0.0006239191729323309,1.0023904667139998,0.12608448206817097,1.0,0.09791342727657093,1.0,0.1991444490145493,0.0
sweep,kink,1000,27,2026082708,1,0.5,0.8,110,575,sweep_c=0.5,50,LOO,0.66,0.5704327254029886,0.08956727459701141,-0.007380986155076874,0.004917377526839438,0.004579591836734695,0.9313077573846869,0.10525618248917853,1.0,0.2652720373986168,1.0,0.7490071144003128,0.0
sweep,kink,1000,27,2026082708,1,0.5,0.8,110,575,sweep_c=0.5,50,ZLZ,0.68,0.5704327254029886,0.10956727459701143,-0.008503557660323513,0.004920675791359918,0.004440816326530613,0.9024809832682175,0.12122390924451423,1.0,0.26122184478816846,1.0,0.725948321351447,0.0
sweep,kink,1000,27,2026082708,1,0.5,0.8,110,575,sweep_c=1,100,LOO,0.61,0.5704327254029886,0.03956727459701137,-0.006292332162279313,0.002456763021672071,0.002403030303030303,0.9781286521460268,0.12694921126781683,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
sweep,kink,1000,27,2026082708,1,0.5,0.8,110,575,sweep_c=1,100,ZLZ,0.64,0.5704327254029886,0.0695672745970114,-0.005638097934954289,0.0024560996927598345,0.0023272727272727277,0.9475481529243838,0.11376524855274099,1.0,0.18910444041685204,1.0,0.49219170401534473,0.0
sweep,kink,1000,27,2026082708,1,0.5,0.8,110,575,sweep_c=2,200,LOO,0.565,0.5704327254029886,-0.00543272540298867,-0.006637004516532596,0.00122836646670773,0.0012350502512562813,1.0054411975006654,0.18936867355427064,1.0,0.13775913300669312,1.0,0.3108384464610727,0.0
sweep,kink,1000,27,2026082708,1,0.5,0.8,110,575,sweep_c=2,200,ZLZ,0.58,0.5704327254029886,0.009567274597011344,-0.00630002042281963,0.0012280769197730431,0.0012241206030150754,0.9967784454749797,0.17977494833351457,1.0,0.13714822475038702,1.0,0.3099157042077474,0.0
sweep,kink,1000,27,2026082708,1,0.5,0.8,110,575,sweep_c=4,400,LOO,0.5325,0.5704327254029886,-0.03793272540298864,-0.010168362031079625,0.0006147219249121903,0.0006239191729323309,1.0149616398039722,0.4101206610765334,1.0,0.09791342727657093,1.0,0.1991444490145493,0.0
sweep,kink,1000,27,2026082708,1,0.5,0.8,110,575,sweep_c=4,400,ZLZ,0.545,0.5704327254029886,-0.025432725402988576,-0.009257362266748337,0.0006143752215406133,0.0006214912280701754,1.011582508994614,0.37348263427395484,1.0,0.09772272939401971,1.0,0.19885641068468018,0.0
sweep,kink,1000,27,2026082708,2,0.75,0.25,391,78,sweep_c=0.5,50,LOO,0.44,0.5251738056290427,-0.0851738056290427,0.0026160522847892276,0.004978573517334007,0.005028571428571429,1.010042617842911,0.037076092525574776,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,27,2026082708,2,0.75,0.25,391,78,sweep_c=0.5,50,ZLZ,0.46,0.5251738056290427,-0.06517380562904268,0.0040074952983955026,0.0049779230385633075,0.005069387755102042,1.018374072043736,0.056800078060684815,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,27,2026082708,2,0.75,0.25,391,78,sweep_c=1,100,LOO,0.52,0.5251738056290427,-0.005173805629042683,0.0032064124188666554,0.0024878084614124514,0.0025212121212121207,1.013426941952237,0.06428518701111892,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,27,2026082708,2,0.75,0.25,391,78,sweep_c=1,100,ZLZ,0.52,0.5251738056290427,-0.005173805629042683,0.0034333740941870916,0.0024878678416905215,0.0025212121212121207,1.0134027535397305,0.06883470772578146,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,27,2026082708,2,0.75,0.25,391,78,sweep_c=2,200,LOO,0.485,0.5251738056290427,-0.040173805629042714,0.005950316917887388,0.0012409170458092798,0.0012551507537688438,1.01147031383575,0.16891519621961218,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,27,2026082708,2,0.75,0.25,391,78,sweep_c=2,200,ZLZ,0.49,0.5251738056290427,-0.03517380562904271,0.006866094963254077,0.001240735449371684,0.0012557788944723616,1.012124619400772,0.1949261972548842,1.0,0.13891037270142753,1.0,0.3125773286894129,0.0
sweep,kink,1000,27,2026082708,2,0.75,0.25,391,78,sweep_c=4,400,LOO,0.5175,0.5251738056290427,-0.00767380562904274,-0.0015920206891849586,0.0006175582792677469,0.0006257988721804511,1.0133438303547242,0.06406336299120755,1.0,0.0980608096543778,1.0,0.19936706173257068,0.0
sweep,kink,1000,27,2026082708,2,0.75,0.25,391,78,sweep_c=4,400,ZLZ,0.5175,0.5251738056290427,-0.00767380562904274,-0.0011813402793494632,0.000617477836455502,0.0006257988721804511,1.013475845178046,0.04754056350346483,1.0,0.0980608096543778,1.0,0.19936706173257068,0.0
sweep,kink,1000,27,2026082708,3,0.5,0.2,110,349,sweep_c=0.5,50,LOO,0.38,0.4203876821182736,-0.04038768211827359,-0.00805476065327293,0.004843709766731564,0.004808163265306122,0.9926613064908247,0.11573469825087107,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,27,2026082708,3,0.5,0.2,110,349,sweep_c=0.5,50,ZLZ,0.4,0.4203876821182736,-0.020387682118273576,-0.008503557660323513,0.004842092077255061,0.004897959183673469,1.0115378033971794,0.12220363912187378,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,27,2026082708,3,0.5,0.2,110,349,sweep_c=1,100,LOO,0.4,0.4203876821182736,-0.020387682118273576,-0.005783893296388232,0.002425168023342543,0.0024242424242424247,0.9996183360941555,0.11744900872900879,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
sweep,kink,1000,27,2026082708,3,0.5,0.2,110,349,sweep_c=1,100,ZLZ,0.42,0.4203876821182736,-0.00038768211827361343,-0.005638097934954289,0.0024254067962778784,0.002460606060606061,1.0145127260227855,0.11448282043450396,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
sweep,kink,1000,27,2026082708,3,0.5,0.2,110,349,sweep_c=2,200,LOO,0.39,0.4203876821182736,-0.030387682118273585,-0.006412621572943256,0.0012116201085893672,0.0011954773869346732,0.9866767466632027,0.18422661630894988,1.0,0.13553416031363552,1.0,0.307477751470971,0.0
sweep,kink,1000,27,2026082708,3,0.5,0.2,110,349,sweep_c=2,200,ZLZ,0.395,0.4203876821182736,-0.02538768211827358,-0.00630002042281963,0.0012117372896486363,0.0012008793969849247,0.9910394004076082,0.18098297415196554,1.0,0.13584003463099648,1.0,0.30793975726958744,0.0
sweep,kink,1000,27,2026082708,3,0.5,0.2,110,349,sweep_c=4,400,LOO,0.385,0.4203876821182736,-0.03538768211827359,-0.009514379397026929,0.0006038756936091943,0.000593421052631579,0.9826874287402911,0.3871744506072763,1.0,0.09549036678151723,1.0,0.19548455364062,0.0
sweep,kink,1000,27,2026082708,3,0.5,0.2,110,349,sweep_c=4,400,ZLZ,0.3875,0.4203876821182736,-0.03288768211827359,-0.009257362266748337,0.00060398673405351,0.0005948464912280704,0.9848668152624859,0.37668086520263433,1.0,0.09560498524003902,1.0,0.19565767831784842,0.0
sweep,kink,1000,28,2026082708,0,0.25,0.75,822,566,sweep_c=0.5,50,LOO,0.52,0.5252519544367666,-0.005251954436766626,0.007985986225569897,0.004974071399508748,0.005093877551020407,1.0240861342528158,0.11323287891735062,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,28,2026082708,0,0.25,0.75,822,566,sweep_c=0.5,50,ZLZ,0.52,0.5252519544367666,-0.005251954436766626,0.007277530548713607,0.004974900258169678,0.005093877551020408,1.0239155132116162,0.10317912680131643,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,28,2026082708,0,0.25,0.75,822,566,sweep_c=1,100,LOO,0.48,0.5252519544367666,-0.04525195443676666,0.0071428371679388425,0.002487641401095763,0.0025212121212121207,1.0134949997622529,0.143211159766894,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,28,2026082708,0,0.25,0.75,822,566,sweep_c=1,100,ZLZ,0.52,0.5252519544367666,-0.005251954436766626,0.007483790264970813,0.002487414440735184,0.0025212121212121207,1.0135874745773958,0.15005398452267985,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,28,2026082708,0,0.25,0.75,822,566,sweep_c=2,200,LOO,0.51,0.5252519544367666,-0.015251954436766635,0.008195639398816512,0.0012434351229467485,0.0012557788944723616,1.009927153655078,0.23241881161860548,1.0,0.13891037270142753,1.0,0.3125773286894129,0.0
sweep,kink,1000,28,2026082708,0,0.25,0.75,822,566,sweep_c=2,200,ZLZ,0.525,0.5252519544367666,-0.00025195443676662155,0.008344336597352009,0.0012434042836286653,0.001253140703517588,1.0078304538733842,0.23663862595153348,1.0,0.13876438172814343,1.0,0.31235681760896394,0.0
sweep,kink,1000,28,2026082708,0,0.25,0.75,822,566,sweep_c=4,400,LOO,0.5225,0.5252519544367666,-0.0027519544367666793,0.0070360903306612155,0.000621723424137655,0.000625297619047619,1.005748850326689,0.2821842637389254,1.0,0.09802152935451502,1.0,0.19930773106870658,0.0
sweep,kink,1000,28,2026082708,0,0.25,0.75,822,566,sweep_c=4,400,ZLZ,0.5325,0.5252519544367666,0.00724804556323333,0.007049685424188601,0.0006217234300892388,0.0006239191729323309,1.003531703546667,0.2827294972074633,1.0,0.09791342727657093,1.0,0.1991444490145493,0.0
sweep,kink,1000,28,2026082708,1,0.5,0.8,617,305,sweep_c=0.5,50,LOO,0.64,0.5698927654730039,0.07010723452699608,-0.003587891014536826,0.0049070222166181674,0.00470204081632653,0.9582269263836944,0.05121889802116144,1.0,0.2687950607369216,1.0,0.7716677778142943,0.0
sweep,kink,1000,28,2026082708,1,0.5,0.8,617,305,sweep_c=0.5,50,ZLZ,0.66,0.5698927654730039,0.0901072345269961,-0.003676779120385776,0.004907377755499662,0.004579591836734695,0.9332054846608008,0.05248591777905959,1.0,0.2652720373986168,1.0,0.7490071144003128,0.0
sweep,kink,1000,28,2026082708,1,0.5,0.8,617,305,sweep_c=1,100,LOO,0.6,0.5698927654730039,0.03010723452699604,-0.004163108593750464,0.002454428614072914,0.0024242424242424247,0.9877013372247165,0.08403158143254014,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
sweep,kink,1000,28,2026082708,1,0.5,0.8,617,305,sweep_c=1,100,ZLZ,0.6,0.5698927654730039,0.03010723452699604,-0.0036349933369344,0.0024536743329157842,0.0024242424242424242,0.988004965337684,0.07338294876944913,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
sweep,kink,1000,28,2026082708,1,0.5,0.8,617,305,sweep_c=2,200,LOO,0.535,0.5698927654730039,-0.034892765473003906,-0.006187089820118952,0.0012281472570768689,0.0012501256281407032,1.017895550339904,0.1765473485487846,1.0,0.13859734660081902,1.0,0.3121045205280506,0.0
sweep,kink,1000,28,2026082708,1,0.5,0.8,617,305,sweep_c=2,200,ZLZ,0.545,0.5698927654730039,-0.024892765473003897,-0.005502088455701437,0.001227559413782479,0.001246105527638191,1.0151081191244062,0.15703856120825435,1.0,0.1383743194478142,1.0,0.3117676506697829,0.0
sweep,kink,1000,28,2026082708,1,0.5,0.8,617,305,sweep_c=4,400,LOO,0.5175,0.5698927654730039,-0.05239276547300398,-0.007983646427586533,0.000613968247534759,0.0006257988721804511,1.0192691148006354,0.32220207974240483,0.0,0.0980608096543778,1.0,0.19936706173257068,0.0
sweep,kink,1000,28,2026082708,1,0.5,0.8,617,305,sweep_c=4,400,ZLZ,0.5225,0.5698927654730039,-0.04739276547300397,-0.0077580320190893115,0.0006138727586963386,0.000625297619047619,1.0186111212615836,0.31312113817441173,1.0,0.09802152935451502,1.0,0.19930773106870658,0.0
sweep,kink,1000,28,2026082708,2,0.75,0.25,566,822,sweep_c=0.5,50,LOO,0.48,0.5252519544367666,-0.04525195443676666,-0.019217703065224856,0.004992379889818004,0.005093877551020408,1.020330516395479,0.2719866990126877,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,28,2026082708,2,0.75,0.25,566,822,sweep_c=0.5,50,ZLZ,0.52,0.5252519544367666,-0.005251954436766626,-0.01823339852281869,0.00499214647640315,0.005093877551020407,1.0203782230946385,0.2580619439939678,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,28,2026082708,2,0.75,0.25,566,822,sweep_c=1,100,LOO,0.48,0.5252519544367666,-0.04525195443676666,-0.016879565065721414,0.0024951954444186702,0.0025212121212121207,1.0104267089985457,0.3379161648711833,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,28,2026082708,2,0.75,0.25,566,822,sweep_c=1,100,ZLZ,0.48,0.5252519544367666,-0.04525195443676666,-0.016879565065721414,0.0024951954444186702,0.0025212121212121207,1.0104267089985457,0.3379161648711833,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,28,2026082708,2,0.75,0.25,566,822,sweep_c=2,200,LOO,0.475,0.5252519544367666,-0.050251954436766666,-0.015930689057391145,0.0012454954207722826,0.001253140703517588,1.006138346731588,0.45140201499787386,1.0,0.13876438172814343,1.0,0.31235681760896394,0.0
sweep,kink,1000,28,2026082708,2,0.75,0.25,566,822,sweep_c=2,200,ZLZ,0.48,0.5252519544367666,-0.04525195443676666,-0.01468026505986253,0.001245535901406205,0.0012542713567839198,1.0070134111492512,0.415964025044651,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,28,2026082708,2,0.75,0.25,566,822,sweep_c=4,400,LOO,0.4825,0.5252519544367666,-0.04275195443676666,-0.02206945817520467,0.0006187134474210283,0.0006257988721804511,1.011451868048055,0.8872518086664399,1.0,0.09806080965437786,1.0,0.1993670617325708,0.0
sweep,kink,1000,28,2026082708,2,0.75,0.25,566,822,sweep_c=4,400,ZLZ,0.4825,0.5252519544367666,-0.04275195443676666,-0.02206945817520467,0.0006187134474210282,0.0006257988721804511,1.011451868048055,0.88725180866644,1.0,0.09806080965437786,1.0,0.1993670617325708,0.0
sweep,kink,1000,28,2026082708,3,0.5,0.2,617,52,sweep_c=0.5,50,LOO,0.42,0.4199267165925542,7.328340744577888e-05,-0.0032487530136557363,0.0048558497434707405,0.004971428571428571,1.0238019778336922,0.04662126738551706,1.0,0.2763876852333699,1.0,0.83480378406418,0.0
sweep,kink,1000,28,2026082708,3,0.5,0.2,617,52,sweep_c=0.5,50,ZLZ,0.4,0.4199267165925542,-0.019926716592554183,-0.003676779120385887,0.0048547874330043496,0.004897959183673469,1.0088926139949248,0.052769433419240466,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,28,2026082708,3,0.5,0.2,617,52,sweep_c=1,100,LOO,0.38,0.4199267165925542,-0.0399267165925542,-0.002989892750357992,0.002428551717549072,0.00237979797979798,0.9799247685775888,0.06067110878582853,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
sweep,kink,1000,28,2026082708,3,0.5,0.2,617,52,sweep_c=1,100,ZLZ,0.39,0.4199267165925542,-0.029926716592554192,-0.0036349933369344556,0.0024275045006449994,0.002403030303030303,0.989917959942734,0.07377744265781822,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
sweep,kink,1000,28,2026082708,3,0.5,0.2,617,52,sweep_c=2,200,LOO,0.37,0.4199267165925542,-0.04992671659255421,-0.004665992562423171,0.0012122971828838842,0.0011713567839195978,0.9662290735783985,0.13401070570761625,1.0,0.13415988744431528,1.0,0.3054019902891067,0.0
sweep,kink,1000,28,2026082708,3,0.5,0.2,617,52,sweep_c=2,200,ZLZ,0.38,0.4199267165925542,-0.0399267165925542,-0.005502088455701548,0.001211674488868632,0.00118391959798995,0.9770937730111018,0.15806458887701896,1.0,0.1348774018535519,1.0,0.30648575508674725,0.0
sweep,kink,1000,28,2026082708,3,0.5,0.2,617,52,sweep_c=4,400,LOO,0.3925,0.4199267165925542,-0.02742671659255419,-0.007557190368728317,0.0006043222277176813,0.0005976033834586465,0.9888820169921441,0.3074157245284367,1.0,0.09582627590935322,1.0,0.19599192531604348,0.0
sweep,kink,1000,28,2026082708,3,0.5,0.2,617,52,sweep_c=4,400,ZLZ,0.3975,0.4199267165925542,-0.022426716592554186,-0.007758032019089256,0.0006042387215259223,0.0006002349624060153,0.9933738786057998,0.31560748270348776,1.0,0.09603703224951499,1.0,0.19631026080785585,0.0
sweep,kink,1000,29,2026082708,0,0.25,0.75,920,967,sweep_c=0.5,50,LOO,0.46,0.5251103407413089,-0.06511034074130889,0.015414849456391932,0.004962682635578882,0.005069387755102042,1.021501499765099,0.21881698828040044,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,29,2026082708,0,0.25,0.75,920,967,sweep_c=0.5,50,ZLZ,0.44,0.5251103407413089,-0.08511034074130891,0.01555606393352782,0.0049625407262883225,0.005028571428571429,1.013305825770521,0.22082471439524864,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,29,2026082708,0,0.25,0.75,920,967,sweep_c=1,100,LOO,0.49,0.5251103407413089,-0.03511034074130892,0.013653672692072627,0.0024826924625878876,0.0025242424242424245,1.0167358471823071,0.2740236360958247,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,29,2026082708,0,0.25,0.75,920,967,sweep_c=1,100,ZLZ,0.44,0.5251103407413089,-0.08511034074130891,0.01280751512749756,0.0024835823380246922,0.0024888888888888894,1.002136651876989,0.2569955457271869,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
sweep,kink,1000,29,2026082708,0,0.25,0.75,920,967,sweep_c=2,200,LOO,0.515,0.5251103407413089,-0.010110340741308899,0.011437204066792495,0.0012423349577011201,0.0012551507537688438,1.0103158942669042,0.3244894020034835,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,29,2026082708,0,0.25,0.75,920,967,sweep_c=2,200,ZLZ,0.51,0.5251103407413089,-0.015110340741308903,0.011064498123708577,0.0012424239785193665,0.001255778894472362,1.0107490809771,0.31390396916693086,1.0,0.13891037270142753,1.0,0.31257732868941307,0.0
sweep,kink,1000,29,2026082708,0,0.25,0.75,920,967,sweep_c=4,400,LOO,0.5275,0.5251103407413089,0.002389659258691057,0.009050046243072818,0.0006212962875263116,0.000624671052631579,1.0054318127647344,0.363079241125226,1.0,0.09797240683302344,1.0,0.19923353428759877,0.0
sweep,kink,1000,29,2026082708,0,0.25,0.75,920,967,sweep_c=4,400,ZLZ,0.5275,0.5251103407413089,0.002389659258691057,0.008933240422448585,0.0006213318186053118,0.0006246710526315788,1.0053743167922133,0.3583828552171559,1.0,0.09797240683302344,1.0,0.19923353428759877,0.0
sweep,kink,1000,29,2026082708,1,0.5,0.8,939,311,sweep_c=0.5,50,LOO,0.46,0.5698820434433767,-0.10988204344337665,-0.02051733168201819,0.0049487659448124,0.005069387755102042,1.0243741190500402,0.29165701206160055,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,29,2026082708,1,0.5,0.8,939,311,sweep_c=0.5,50,ZLZ,0.44,0.5698820434433767,-0.12988204344337667,-0.01869442012787914,0.004944004099945801,0.005028571428571429,1.017105028012933,0.26587199076531065,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,29,2026082708,1,0.5,0.8,939,311,sweep_c=1,100,LOO,0.48,0.5698820434433767,-0.08988204344337669,-0.017651476404513478,0.0024709996227988084,0.0025212121212121207,1.0203207228159907,0.35509511429305907,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,29,2026082708,1,0.5,0.8,939,311,sweep_c=1,100,ZLZ,0.51,0.5698820434433767,-0.059882043443376665,-0.017141282026229998,0.0024703327657219823,0.0025242424242424236,1.021822832643636,0.3448780633281132,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
sweep,kink,1000,29,2026082708,1,0.5,0.8,939,311,sweep_c=2,200,LOO,0.49,0.5698820434433767,-0.07988204344337668,-0.017016676395002928,0.001235111057522546,0.0012557788944723616,1.0167335858779147,0.48419659949756855,0.0,0.13891037270142753,1.0,0.3125773286894129,0.0
sweep,kink,1000,29,2026082708,1,0.5,0.8,939,311,sweep_c=2,200,ZLZ,0.49,0.5698820434433767,-0.07988204344337668,-0.016868453073794587,0.0012350517744240414,0.0012557788944723616,1.0167823895949513,0.4799905369730588,0.0,0.13891037270142753,1.0,0.3125773286894129,0.0
sweep,kink,1000,29,2026082708,1,0.5,0.8,939,311,sweep_c=4,400,LOO,0.535,0.5698820434433767,-0.03488204344337664,-0.01813801518215663,0.0006176239552121526,0.0006234962406015037,1.0095078653277527,0.7298400556389306,1.0,0.0978802356582425,1.0,0.1990943149586224,0.0
sweep,kink,1000,29,2026082708,1,0.5,0.8,939,311,sweep_c=4,400,ZLZ,0.5375,0.5698820434433767,-0.032382043443376696,-0.01755944572385859,0.0006174274971392276,0.0006230419799498747,1.009093347537421,0.7066718952829911,1.0,0.09784457286004528,1.0,0.1990404483257382,0.0
sweep,kink,1000,29,2026082708,2,0.75,0.25,967,920,sweep_c=0.5,50,LOO,0.52,0.5251103407413089,-0.005110340741308894,-0.0038773625128780687,0.004981781355704793,0.005093877551020408,1.0225012274348915,0.054934360812681896,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,29,2026082708,2,0.75,0.25,967,920,sweep_c=0.5,50,ZLZ,0.54,0.5251103407413089,0.014889659258691124,-0.0037448621266317206,0.004981559515925538,0.0050693877551020415,1.0176306714585512,0.05305828050413274,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,29,2026082708,2,0.75,0.25,967,920,sweep_c=1,100,LOO,0.53,0.5251103407413089,0.004889659258691115,-0.005535674063334106,0.0024903006087550073,0.002516161616161616,1.0103846930429565,0.11092887891170823,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,29,2026082708,2,0.75,0.25,967,920,sweep_c=1,100,ZLZ,0.53,0.5251103407413089,0.004889659258691115,-0.005815538189174907,0.0024903388346729587,0.002516161616161616,1.0103691839556637,0.11653615676558761,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,29,2026082708,2,0.75,0.25,967,920,sweep_c=2,200,LOO,0.53,0.5251103407413089,0.004889659258691115,-0.006670155315534609,0.0012431140775433416,0.0012517587939698488,1.0069540813531699,0.1891822796140109,1.0,0.13868784893388342,1.0,0.31224121916631753,0.0
sweep,kink,1000,29,2026082708,2,0.75,0.25,967,920,sweep_c=2,200,ZLZ,0.535,0.5251103407413089,0.00988965925869112,-0.007107933966213009,0.001243162047774231,0.0012501256281407032,1.0056015065605806,0.20159488694872238,1.0,0.13859734660081902,1.0,0.3121045205280506,0.0
sweep,kink,1000,29,2026082708,2,0.75,0.25,967,920,sweep_c=4,400,LOO,0.5725,0.5251103407413089,0.0473896592586911,-0.007382426781504137,0.0006175344370417424,0.0006133928571428573,0.9932933620370629,0.29707667723944964,1.0,0.09708395133331149,1.0,0.19789157267336105,0.0
sweep,kink,1000,29,2026082708,2,0.75,0.25,967,920,sweep_c=4,400,ZLZ,0.57,0.5251103407413089,0.04488965925869104,-0.008115295086744134,0.0006175731837752405,0.0006142857142857142,0.994676793656373,0.3265578298500315,1.0,0.09715458353714967,1.0,0.19799825860902187,0.0
sweep,kink,1000,29,2026082708,3,0.5,0.2,939,204,sweep_c=0.5,50,LOO,0.4,0.4199157277331168,-0.019915727733116784,-0.01863292912758241,0.004802481649264755,0.004897959183673469,1.0198808743857108,0.26887366994795725,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,29,2026082708,3,0.5,0.2,939,204,sweep_c=0.5,50,ZLZ,0.42,0.4199157277331168,8.427226688317857e-05,-0.02649259950371069,0.004706110968196221,0.004971428571428571,1.0563772518381653,0.3861833027671347,1.0,0.2763876852333699,1.0,0.83480378406418,0.0
sweep,kink,1000,29,2026082708,3,0.5,0.2,939,204,sweep_c=1,100,LOO,0.45,0.4199157277331168,0.030084272266883205,-0.01695689054915489,0.0024038639320708194,0.0025000000000000005,1.0399923084857654,0.34585278428346805,1.0,0.19599639845400535,1.0,0.5026016155255952,0.0
sweep,kink,1000,29,2026082708,3,0.5,0.2,939,204,sweep_c=1,100,ZLZ,0.42,0.4199157277331168,8.427226688317857e-05,-0.021040371714145745,0.0023798325643098095,0.002460606060606061,1.0339408315978218,0.4313007433607294,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
sweep,kink,1000,29,2026082708,3,0.5,0.2,939,204,sweep_c=2,200,LOO,0.455,0.4199157277331168,0.03508427226688321,-0.016380573242919194,0.0012024887947209735,0.001246105527638191,1.036272049360209,0.4723768185677429,1.0,0.13837431944781425,1.0,0.31176765066978296,0.0
sweep,kink,1000,29,2026082708,3,0.5,0.2,939,204,sweep_c=2,200,ZLZ,0.455,0.4199157277331168,0.03508427226688321,-0.01881799791775235,0.0011961578243672997,0.0012461055276381907,1.0417567834723738,0.5441005606594018,1.0,0.13837431944781425,1.0,0.31176765066978296,0.0
sweep,kink,1000,29,2026082708,3,0.5,0.2,939,204,sweep_c=4,400,LOO,0.42,0.4199157277331168,8.427226688317857e-05,-0.017448546924278163,0.0006004876189684687,0.0006105263157894738,1.016717575023861,0.7120446653162326,1.0,0.09685683664161993,1.0,0.1975485288198665,0.0
sweep,kink,1000,29,2026082708,3,0.5,0.2,939,204,sweep_c=4,400,ZLZ,0.4275,0.4199157277331168,0.007584272266883185,-0.01853421814583761,0.0005989491437815884,0.0006133928571428572,1.024115091425084,0.7573197731120572,1.0,0.09708395133331149,1.0,0.19789157267336105,0.0
sweep,kink,1000,30,2026082708,0,0.25,0.75,141,351,sweep_c=0.5,50,LOO,0.58,0.5251600335792568,0.05483996642074318,0.0020780807097831033,0.004982151391832019,0.004971428571428571,0.9978477529966217,0.029441094470286328,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,30,2026082708,0,0.25,0.75,141,351,sweep_c=0.5,50,ZLZ,0.62,0.5251600335792568,0.09483996642074322,0.0027188537389839507,0.004981519950068792,0.004808163265306122,0.965200042055382,0.0385216524237412,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,30,2026082708,0,0.25,0.75,141,351,sweep_c=1,100,LOO,0.52,0.5251600335792568,-0.005160033579256762,0.0015966503293635137,0.0024909100621276275,0.0025212121212121207,1.0121650554731834,0.031991219189329324,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,30,2026082708,0,0.25,0.75,141,351,sweep_c=1,100,ZLZ,0.53,0.5251600335792568,0.004839966420743247,0.0017645719354763,0.0024909289625224826,0.002516161616161615,1.0101298166341846,0.035355639465321324,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,30,2026082708,0,0.25,0.75,141,351,sweep_c=2,200,LOO,0.48,0.5251600335792568,-0.0451600335792568,0.003644201609250608,0.0012448845267065414,0.0012542713567839198,1.0075403219142038,0.10328514442101214,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,30,2026082708,0,0.25,0.75,141,351,sweep_c=2,200,ZLZ,0.495,0.5251600335792568,-0.030160033579256784,0.003657007885793262,0.0012448623838516098,0.0012561557788944725,1.0090720028087932,0.10364902587657557,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,30,2026082708,0,0.25,0.75,141,351,sweep_c=4,400,LOO,0.55,0.5251600335792568,0.024839966420743265,0.004773384071897202,0.0006221052421391605,0.0006203007518796994,0.9970993810416126,0.1913790741101488,1.0,0.0976290898204315,1.0,0.1987149734226341,0.0
sweep,kink,1000,30,2026082708,0,0.25,0.75,141,351,sweep_c=4,400,ZLZ,0.5425,0.5251600335792568,0.017339966420743202,0.005172604548961179,0.0006220267890842206,0.0006220394736842106,1.0000203923692879,0.20739808063445986,1.0,0.09776582271947887,1.0,0.19892150070732595,0.0
sweep,kink,1000,30,2026082708,1,0.5,0.8,255,777,sweep_c=0.5,50,LOO,0.66,0.5702048500554397,0.08979514994456028,-0.006213561754455532,0.004914436596584887,0.004579591836734695,0.9318650768466764,0.08863469422502109,1.0,0.2652720373986168,1.0,0.7490071144003128,0.0
sweep,kink,1000,30,2026082708,1,0.5,0.8,255,777,sweep_c=0.5,50,ZLZ,0.68,0.5702048500554397,0.1097951499445603,-0.00612770959949549,0.004914289662935212,0.004440816326530613,0.9036537589601907,0.08741134434849909,1.0,0.26122184478816846,1.0,0.725948321351447,0.0
sweep,kink,1000,30,2026082708,1,0.5,0.8,255,777,sweep_c=1,100,LOO,0.62,0.5702048500554397,0.049795149944560246,-0.006304123732186695,0.0024570721514401016,0.0023797979797979805,0.9685503042322829,0.127179107733148,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
sweep,kink,1000,30,2026082708,1,0.5,0.8,255,777,sweep_c=1,100,ZLZ,0.63,0.5702048500554397,0.059795149944560255,-0.00647288611498209,0.002457251924231391,0.0023545454545454546,0.958202710648782,0.1305789355831976,1.0,0.19020924693703933,1.0,0.49386045156852143,0.0
sweep,kink,1000,30,2026082708,1,0.5,0.8,255,777,sweep_c=2,200,LOO,0.58,0.5702048500554397,0.00979514994456021,-0.005806374195998276,0.0012275178248892778,0.0012241206030150754,0.9972324459935978,0.16572617894374786,1.0,0.13714822475038702,1.0,0.3099157042077474,0.0
sweep,kink,1000,30,2026082708,1,0.5,0.8,255,777,sweep_c=2,200,ZLZ,0.59,0.5702048500554397,0.01979514994456022,-0.006205228098829951,0.0012277664200859074,0.0012155778894472362,0.9900725981430423,0.17709238011473102,1.0,0.13666883193556356,1.0,0.3091916085655424,0.0
sweep,kink,1000,30,2026082708,1,0.5,0.8,255,777,sweep_c=4,400,LOO,0.5725,0.5702048500554397,0.0022951499445602597,-0.008272379820491449,0.0006142172840136848,0.0006133928571428573,0.9986577602221803,0.33378702435071617,1.0,0.09708395133331149,1.0,0.19789157267336105,0.0
sweep,kink,1000,30,2026082708,1,0.5,0.8,255,777,sweep_c=4,400,ZLZ,0.5725,0.5702048500554397,0.0022951499445602597,-0.008453845454123088,0.0006142620003521403,0.0006133928571428573,0.9985850610834062,0.3410966698003841,1.0,0.09708395133331149,1.0,0.19789157267336105,0.0
sweep,kink,1000,30,2026082708,2,0.75,0.25,351,141,sweep_c=0.5,50,LOO,0.58,0.5251600335792568,0.05483996642074318,-0.0001866321291386086,0.00498288488688532,0.004971428571428571,0.9977008669241183,0.002643905835768349,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,30,2026082708,2,0.75,0.25,351,141,sweep_c=0.5,50,ZLZ,0.58,0.5251600335792568,0.05483996642074318,-0.00023816449206603973,0.004982937285132533,0.004971428571428571,0.9976903755665759,0.003373916284454252,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,30,2026082708,2,0.75,0.25,351,141,sweep_c=1,100,LOO,0.55,0.5251600335792568,0.024839966420743265,-0.00075737189026992,0.002490322730542496,0.0025000000000000005,1.0038859499368566,0.015176840361370974,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
sweep,kink,1000,30,2026082708,2,0.75,0.25,351,141,sweep_c=1,100,ZLZ,0.55,0.5251600335792568,0.024839966420743265,-0.00075737189026992,0.0024903227305424964,0.0025000000000000005,1.0038859499368566,0.015176840361370972,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
sweep,kink,1000,30,2026082708,2,0.75,0.25,351,141,sweep_c=2,200,LOO,0.555,0.5251600335792568,0.02983996642074327,0.0007537878902003081,0.001241707513663718,0.0012410804020100503,0.9994949602488775,0.021391414425191196,1.0,0.13809502898355341,1.0,0.3113457982726937,0.0
sweep,kink,1000,30,2026082708,2,0.75,0.25,351,141,sweep_c=2,200,ZLZ,0.545,0.5251600335792568,0.01983996642074326,0.0011866916386624737,0.001241689860535988,0.001246105527638191,1.0035561755334756,0.03367683855964889,1.0,0.1383743194478142,1.0,0.3117676506697829,0.0
sweep,kink,1000,30,2026082708,2,0.75,0.25,351,141,sweep_c=4,400,LOO,0.5325,0.5251600335792568,0.007339966420743194,0.0017358672521682328,0.0006163084965530964,0.0006239191729323309,1.0123488097629672,0.06992257807986343,1.0,0.09791342727657093,1.0,0.1991444490145493,0.0
sweep,kink,1000,30,2026082708,2,0.75,0.25,351,141,sweep_c=4,400,ZLZ,0.53,0.5251600335792568,0.004839966420743247,0.002113816649429001,0.0006162674380580657,0.0006243107769423557,1.0130517018871474,0.08514961793032516,1.0,0.09794415022735387,1.0,0.1991908542882408,0.0
sweep,kink,1000,30,2026082708,3,0.5,0.2,255,278,sweep_c=0.5,50,LOO,0.48,0.41986413441708137,0.06013586558291861,-0.007461545019106008,0.004843119183408956,0.005093877551020408,1.0517762124191519,0.10721762560877984,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,30,2026082708,3,0.5,0.2,255,278,sweep_c=0.5,50,ZLZ,0.48,0.41986413441708137,0.06013586558291861,-0.006127709599495379,0.004847579173450388,0.005093877551020408,1.0508085311775757,0.08801074957405856,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,30,2026082708,3,0.5,0.2,255,278,sweep_c=1,100,LOO,0.43,0.41986413441708137,0.010135865582918624,-0.007494121580466473,0.002421203781697628,0.0024757575757575756,1.0225316821625388,0.1523018093447007,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
sweep,kink,1000,30,2026082708,3,0.5,0.2,255,278,sweep_c=1,100,ZLZ,0.43,0.41986413441708137,0.010135865582918624,-0.0064728861149822015,0.0024228587978017834,0.002475757575757575,1.0218332071203595,0.13150247107208204,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
sweep,kink,1000,30,2026082708,3,0.5,0.2,255,278,sweep_c=2,200,LOO,0.44,0.41986413441708137,0.020135865582918633,-0.006467572458223214,0.0012107804267035003,0.0012381909547738695,1.0226387274404474,0.1858697039278951,1.0,0.13793418089682868,1.0,0.31110284636550384,0.0
sweep,kink,1000,30,2026082708,3,0.5,0.2,255,278,sweep_c=2,200,ZLZ,0.445,0.41986413441708137,0.025135865582918637,-0.008154242827479952,0.0012050258406172947,0.0012410804020100497,1.0299201562136504,0.23490132163155752,1.0,0.13809502898355347,1.0,0.31134579827269365,0.0
sweep,kink,1000,30,2026082708,3,0.5,0.2,255,278,sweep_c=4,400,LOO,0.4425,0.41986413441708137,0.022635865582918635,-0.00861011356708119,0.0006041292965402708,0.0006182800751879699,1.0234234272840894,0.3503030603027734,1.0,0.09746994302840761,1.0,0.19847459122454492,0.0
sweep,kink,1000,30,2026082708,3,0.5,0.2,255,278,sweep_c=4,400,ZLZ,0.4425,0.41986413441708137,0.022635865582918635,-0.009428352818448005,0.0006026880207135646,0.0006182800751879699,1.0258708551332159,0.3840515712245272,1.0,0.09746994302840761,1.0,0.19847459122454492,0.0
sweep,kink,1000,31,2026082708,0,0.25,0.75,408,396,sweep_c=0.5,50,LOO,0.6,0.5253935397669026,0.07460646023309736,0.0021533909622174496,0.004981438215304006,0.004897959183673469,0.9832419819292204,0.03051023213232395,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,31,2026082708,0,0.25,0.75,408,396,sweep_c=0.5,50,ZLZ,0.56,0.5253935397669026,0.034606460233097436,0.0001210711449556312,0.0049835476981704005,0.005028571428571427,1.009034473657703,0.0017150284936563807,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,31,2026082708,0,0.25,0.75,408,396,sweep_c=1,100,LOO,0.62,0.5253935397669026,0.09460646023309738,0.0017223928064082905,0.0024907157436205598,0.0023797979797979805,0.955467514064312,0.03451199938589667,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
sweep,kink,1000,31,2026082708,0,0.25,0.75,408,396,sweep_c=1,100,ZLZ,0.6,0.5253935397669026,0.07460646023309736,0.0006687586941414025,0.0024914798115544035,0.0024242424242424247,0.9730130715889564,0.01339802410630205,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
sweep,kink,1000,31,2026082708,0,0.25,0.75,408,396,sweep_c=2,200,LOO,0.55,0.5253935397669026,0.024606460233097427,0.0010668490221663607,0.0012454611204342583,0.0012437185929648242,0.9986008977391229,0.030229981133621655,1.0,0.13824172683247277,1.0,0.3115673770486762,0.0
sweep,kink,1000,31,2026082708,0,0.25,0.75,408,396,sweep_c=2,200,ZLZ,0.535,0.5253935397669026,0.009606460233097414,0.0005965262188242226,0.001245567652879003,0.0012501256281407032,1.0036593558376095,0.016902302740411927,1.0,0.13859734660081902,1.0,0.3121045205280506,0.0
sweep,kink,1000,31,2026082708,0,0.25,0.75,408,396,sweep_c=4,400,LOO,0.5075,0.5253935397669026,-0.017893539766902666,0.002045359286772297,0.0006225206770063957,0.0006264254385964914,1.006272501033818,0.08197713127415204,1.0,0.09810988791357733,1.0,0.19944119165799834,0.0
sweep,kink,1000,31,2026082708,0,0.25,0.75,408,396,sweep_c=4,400,ZLZ,0.4975,0.5253935397669026,-0.02789353976690262,0.0014180195996856826,0.0006226141206831269,0.000626550751879699,1.0063227464103335,0.05682935809645164,1.0,0.09811970061961672,1.0,0.1994560131936195,0.0
sweep,kink,1000,31,2026082708,1,0.5,0.8,852,749,sweep_c=0.5,50,LOO,0.56,0.5698558402384037,-0.00985584023840369,-0.009123072090270301,0.004923596386089756,0.005028571428571427,1.0213208058195526,0.13001692323718364,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,31,2026082708,1,0.5,0.8,852,749,sweep_c=0.5,50,ZLZ,0.58,0.5698558402384037,0.010144159761596216,-0.008542876920274,0.004922339384336544,0.004971428571428571,1.0099727351690204,0.12176385027027649,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,31,2026082708,1,0.5,0.8,852,749,sweep_c=1,100,LOO,0.56,0.5698558402384037,-0.00985584023840369,-0.008421209755940406,0.0024606108298739875,0.002488888888888889,1.0114922923493552,0.1697669003855455,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
sweep,kink,1000,31,2026082708,1,0.5,0.8,852,749,sweep_c=1,100,ZLZ,0.57,0.5698558402384037,0.00014415976159620758,-0.008545980135594822,0.0024608261691093872,0.002475757575757575,1.0060676397364516,0.1722746636722247,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
sweep,kink,1000,31,2026082708,1,0.5,0.8,852,749,sweep_c=2,200,LOO,0.56,0.5698558402384037,-0.00985584023840369,-0.007961659211596861,0.001229722348817836,0.0012381909547738695,1.0068866000233097,0.22703878358310164,1.0,0.13793418089682863,1.0,0.3111028463655039,0.0
sweep,kink,1000,31,2026082708,1,0.5,0.8,852,749,sweep_c=2,200,ZLZ,0.57,0.5698558402384037,0.00014415976159620758,-0.008478119830422348,0.0012300926256161554,0.0012316582914572863,1.001272803208902,0.24173005071960085,1.0,0.1375698311084177,1.0,0.310552516686233,0.0
sweep,kink,1000,31,2026082708,1,0.5,0.8,852,749,sweep_c=4,400,LOO,0.555,0.5698558402384037,-0.014855840238403695,-0.011201457639657852,0.0006154711210754092,0.0006189849624060151,1.0057091896114738,0.4515134593350226,1.0,0.09752548884700052,1.0,0.1985584900314154,0.0
sweep,kink,1000,31,2026082708,1,0.5,0.8,852,749,sweep_c=4,400,ZLZ,0.57,0.5698558402384037,0.00014415976159620758,-0.011380421498485394,0.000615548904084176,0.0006142857142857142,0.9979478644343602,0.4586982319758453,1.0,0.09715458353714967,1.0,0.19799825860902187,0.0
sweep,kink,1000,31,2026082708,2,0.75,0.25,396,408,sweep_c=0.5,50,LOO,0.64,0.5253935397669026,0.1146064602330974,0.0034948464736657137,0.004977408922496695,0.00470204081632653,0.9446764148861534,0.049536628088284046,1.0,0.2687950607369216,1.0,0.7716677778142943,0.0
sweep,kink,1000,31,2026082708,2,0.75,0.25,396,408,sweep_c=0.5,50,ZLZ,0.64,0.5253935397669026,0.1146064602330974,0.004538046912784477,0.004976403634877981,0.00470204081632653,0.9448672497888773,0.06432964900993736,1.0,0.2687950607369216,1.0,0.7716677778142943,0.0
sweep,kink,1000,31,2026082708,2,0.75,0.25,396,408,sweep_c=1,100,LOO,0.53,0.5253935397669026,0.004606460233097409,0.004815371904540622,0.00248566293750267,0.002516161616161616,1.0122698368305671,0.09658478471508157,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,31,2026082708,2,0.75,0.25,396,408,sweep_c=1,100,ZLZ,0.53,0.5253935397669026,0.004606460233097409,0.00463621556009719,0.0024857762021298128,0.002516161616161616,1.0122237126599607,0.09298922051642967,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,31,2026082708,2,0.75,0.25,396,408,sweep_c=2,200,LOO,0.495,0.5253935397669026,-0.030393539766902622,0.007114154044443932,0.0012393901270044984,0.0012561557788944723,1.0135273402011802,0.20207809946686073,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,31,2026082708,2,0.75,0.25,396,408,sweep_c=2,200,ZLZ,0.5,0.5253935397669026,-0.025393539766902617,0.00629572639077991,0.001239477318260405,0.0012562814070351757,1.0135573991772235,0.17882430820423112,1.0,0.13893816311336926,1.0,0.31261930452960063,0.0
sweep,kink,1000,31,2026082708,2,0.75,0.25,396,408,sweep_c=4,400,LOO,0.5075,0.5253935397669026,-0.017893539766902666,0.003739851084409107,0.0006155037637298026,0.0006264254385964913,1.0177442860795944,0.1507436244267152,1.0,0.09810988791357733,1.0,0.19944119165799834,0.0
sweep,kink,1000,31,2026082708,2,0.75,0.25,396,408,sweep_c=4,400,ZLZ,0.51,0.5253935397669026,-0.015393539766902609,0.0028402923555330695,0.0006156306101323233,0.0006263157894736841,1.017356478325638,0.11447296774427608,1.0,0.09810130099063286,1.0,0.19942822159818152,0.0
sweep,kink,1000,31,2026082708,3,0.5,0.2,852,166,sweep_c=0.5,50,LOO,0.38,0.41999346278934296,-0.03999346278934296,-0.009741901526465147,0.0048360943083398476,0.004808163265306122,0.994224462706288,0.1400865225240949,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,31,2026082708,3,0.5,0.2,852,166,sweep_c=0.5,50,ZLZ,0.42,0.41999346278934296,6.537210657020509e-06,-0.008542876920274056,0.004840704998894928,0.004971428571428571,1.0270050690061645,0.12278627973726539,1.0,0.2763876852333699,1.0,0.83480378406418,0.0
sweep,kink,1000,31,2026082708,3,0.5,0.2,852,166,sweep_c=1,100,LOO,0.44,0.41999346278934296,0.02000653721065704,-0.009133238791712461,0.002419006235454034,0.0024888888888888894,1.0288889926824596,0.18569761188932146,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
sweep,kink,1000,31,2026082708,3,0.5,0.2,852,166,sweep_c=1,100,ZLZ,0.47,0.41999346278934296,0.05000653721065701,-0.008545980135594822,0.0024199996752840656,0.002516161616161616,1.0397363445374275,0.17372176181457713,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,31,2026082708,3,0.5,0.2,852,166,sweep_c=2,200,LOO,0.425,0.41999346278934296,0.005006537210657025,-0.008631386839659971,0.0012097505031237294,0.0012280150753768845,1.0150978009151421,0.24816051140893544,1.0,0.13736621627244294,1.0,0.3102449680312288,0.0
sweep,kink,1000,31,2026082708,3,0.5,0.2,852,166,sweep_c=2,200,ZLZ,0.415,0.41999346278934296,-0.004993462789342984,-0.010427059562118868,0.0012038347431894724,0.0012199748743718594,1.013407264804158,0.30052348592858047,1.0,0.13691578787241432,1.0,0.30956462149389863,0.0
sweep,kink,1000,31,2026082708,3,0.5,0.2,852,166,sweep_c=4,400,LOO,0.4075,0.41999346278934296,-0.01249346278934299,-0.011767608045391342,0.0006030551111898226,0.0006051221804511278,1.0034276622864982,0.4791921480512972,1.0,0.09642721478279137,1.0,0.19689960938228962,0.0
sweep,kink,1000,31,2026082708,3,0.5,0.2,852,166,sweep_c=4,400,ZLZ,0.41,0.41999346278934296,-0.009993462789342988,-0.012354891364333709,0.0006017318168757572,0.000606265664160401,1.0075346643762064,0.503659979207747,1.0,0.09651827978726002,1.0,0.19703715790378223,0.0
sweep,kink,1000,32,2026082708,0,0.25,0.75,93,423,sweep_c=0.5,50,LOO,0.48,0.5246433812325402,-0.04464338123254019,0.002127977496338418,0.004982955648733249,0.005093877551020408,1.02226026280514,0.030145571390987093,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,32,2026082708,0,0.25,0.75,93,423,sweep_c=0.5,50,ZLZ,0.48,0.5246433812325402,-0.04464338123254019,0.0022431492059882263,0.004982966052055298,0.005093877551020407,1.0222581285536478,0.03177709541443523,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,32,2026082708,0,0.25,0.75,93,423,sweep_c=1,100,LOO,0.51,0.5246433812325402,-0.014643381232540165,0.0007775953567346061,0.00249182066821556,0.0025242424242424236,1.0130112718143884,0.015577410573776328,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
sweep,kink,1000,32,2026082708,0,0.25,0.75,93,423,sweep_c=1,100,ZLZ,0.5,0.5246433812325402,-0.024643381232540174,0.0015488117714554939,0.0024913586502326173,0.0025252525252525255,1.0136045747635507,0.031029909912218188,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
sweep,kink,1000,32,2026082708,0,0.25,0.75,93,423,sweep_c=2,200,LOO,0.5,0.5246433812325402,-0.024643381232540174,0.0006937656936204517,0.001245849527198174,0.0012562814070351757,1.0083733064140274,0.019655315734219365,1.0,0.13893816311336926,1.0,0.31261930452960063,0.0
sweep,kink,1000,32,2026082708,0,0.25,0.75,93,423,sweep_c=2,200,ZLZ,0.495,0.5246433812325402,-0.029643381232540178,0.0009988517212408121,0.0012457997452657618,0.0012561557788944723,1.0083127594688193,0.028299378867769495,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,32,2026082708,0,0.25,0.75,93,423,sweep_c=4,400,LOO,0.505,0.5246433812325402,-0.01964338123254017,0.0024899875460685506,0.0006225630691045289,0.0006265037593984963,1.006329784867637,0.09979424520204719,1.0,0.09811602096985755,1.0,0.19945045529147087,0.0
sweep,kink,1000,32,2026082708,0,0.25,0.75,93,423,sweep_c=4,400,ZLZ,0.5025,0.5246433812325402,-0.022143381232540227,0.0028359749438725546,0.0006225133431964194,0.0006265507518796993,1.0064856580624424,0.11366534046770478,1.0,0.09811970061961683,1.0,0.19945601319361939,0.0
sweep,kink,1000,32,2026082708,1,0.5,0.8,992,283,sweep_c=0.5,50,LOO,0.54,0.5698679958118351,-0.02986799581183508,0.02755445314512861,0.004802322991845854,0.0050693877551020415,1.0556115787525437,0.3976180702044266,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,32,2026082708,1,0.5,0.8,992,283,sweep_c=0.5,50,ZLZ,0.56,0.5698679958118351,-0.009867995811835062,0.02946632437540797,0.004793400965061039,0.005028571428571427,1.049061295982652,0.4256024172530995,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,32,2026082708,1,0.5,0.8,992,283,sweep_c=1,100,LOO,0.58,0.5698679958118351,0.010132004188164845,0.026952641031012692,0.0024010739332575126,0.002460606060606061,1.024793958454991,0.5500454299670722,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
sweep,kink,1000,32,2026082708,1,0.5,0.8,992,283,sweep_c=1,100,ZLZ,0.59,0.5698679958118351,0.020132004188164854,0.027731258054239705,0.0023995727768611167,0.002443434343434343,1.0182789065604427,0.5661123236211137,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
sweep,kink,1000,32,2026082708,1,0.5,0.8,992,283,sweep_c=2,200,LOO,0.59,0.5698679958118351,0.020132004188164854,0.02023449284208656,0.0012055622260708136,0.0012155778894472362,1.0083078775693444,0.5827704305810585,1.0,0.13666883193556356,1.0,0.3091916085655424,0.0
sweep,kink,1000,32,2026082708,1,0.5,0.8,992,283,sweep_c=2,200,ZLZ,0.595,0.5698679958118351,0.025132004188164858,0.02048921060420761,0.0012053818158992535,0.001210929648241206,1.0046025518792265,0.5901506757276818,1.0,0.136407278082604,1.0,0.3087965463133063,0.0
sweep,kink,1000,32,2026082708,1,0.5,0.8,992,283,sweep_c=4,400,LOO,0.5875,0.5698679958118351,0.017632004188164907,0.01263398929975279,0.0006050691775333739,0.0006073778195488721,1.0038155009397596,0.5136153439674067,1.0,0.09660676751449615,1.0,0.1971708135942703,0.0
sweep,kink,1000,32,2026082708,1,0.5,0.8,992,283,sweep_c=4,400,ZLZ,0.5925,0.5698679958118351,0.02263200418816491,0.012791613571707439,0.0006049696270330328,0.0006051221804511278,1.0002521670696811,0.5200660999092215,1.0,0.09642721478279137,1.0,0.19689960938228962,0.0
sweep,kink,1000,32,2026082708,2,0.75,0.25,423,93,sweep_c=0.5,50,LOO,0.56,0.5246433812325402,0.03535661876745988,0.006764957171716768,0.004974934232901116,0.005028571428571427,1.0107814883894521,0.0959116537893088,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,32,2026082708,2,0.75,0.25,423,93,sweep_c=0.5,50,ZLZ,0.58,0.5246433812325402,0.055356618767459786,0.008233556503853712,0.004972951694453711,0.004971428571428571,0.9996937185159391,0.11675630702990283,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,32,2026082708,2,0.75,0.25,423,93,sweep_c=1,100,LOO,0.54,0.5246433812325402,0.015356618767459862,0.00881192900691563,0.002484742239217469,0.0025090909090909087,1.009799273940426,0.17677885563750045,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
sweep,kink,1000,32,2026082708,2,0.75,0.25,423,93,sweep_c=1,100,ZLZ,0.54,0.5246433812325402,0.015356618767459862,0.01026557932104577,0.0024837297678828294,0.0025090909090909087,1.0102109100337826,0.2059829586520759,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
sweep,kink,1000,32,2026082708,2,0.75,0.25,423,93,sweep_c=2,200,LOO,0.515,0.5246433812325402,-0.00964338123254016,0.009211041874113368,0.001240457652371523,0.0012551507537688442,1.0118449036686021,0.2615277547478425,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,32,2026082708,2,0.75,0.25,423,93,sweep_c=2,200,ZLZ,0.52,0.5246433812325402,-0.004643381232540156,0.009923963767528465,0.0012402502366722667,0.0012542713567839198,1.0113050735223188,0.28179320118980195,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,32,2026082708,2,0.75,0.25,423,93,sweep_c=4,400,LOO,0.515,0.5246433812325402,-0.00964338123254016,0.00903854650992586,0.0006165081552747674,0.0006260025062656642,1.0154002034030927,0.36402330151093515,1.0,0.09807676278244232,1.0,0.19939115802720392,0.0
sweep,kink,1000,32,2026082708,2,0.75,0.25,423,93,sweep_c=4,400,ZLZ,0.515,0.5246433812325402,-0.00964338123254016,0.009101695422776168,0.0006165209863744956,0.0006260025062656642,1.0153790707870716,0.3665627803862406,1.0,0.09807676278244232,1.0,0.19939115802720392,0.0
sweep,kink,1000,32,2026082708,3,0.5,0.2,992,630,sweep_c=0.5,50,LOO,0.48,0.4197874528147003,0.06021254718529967,0.02953472089397491,0.004939474730571664,0.005093877551020407,1.031258955429634,0.4202352579122233,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,32,2026082708,3,0.5,0.2,992,630,sweep_c=0.5,50,ZLZ,0.5,0.4197874528147003,0.08021254718529969,0.02946632437540786,0.00493924352581285,0.005102040816326531,1.032959964347352,0.41927188959418477,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,32,2026082708,3,0.5,0.2,992,630,sweep_c=1,100,LOO,0.44,0.4197874528147003,0.02021254718529969,0.028272072749904786,0.002467934630093955,0.0024888888888888894,1.0084906052775542,0.5691029327629793,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
sweep,kink,1000,32,2026082708,3,0.5,0.2,992,630,sweep_c=1,100,ZLZ,0.44,0.4197874528147003,0.02021254718529969,0.02773125805423976,0.002467286063324682,0.0024888888888888894,1.0087557036394466,0.5582899620640895,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
sweep,kink,1000,32,2026082708,3,0.5,0.2,992,630,sweep_c=2,200,LOO,0.41,0.4197874528147003,-0.009787452814700337,0.02079222441869122,0.0012285022095705775,0.0012155778894472362,0.9894796118210817,0.5932161733646025,1.0,0.13666883193556367,1.0,0.30919160856554245,0.0
sweep,kink,1000,32,2026082708,3,0.5,0.2,992,630,sweep_c=2,200,ZLZ,0.41,0.4197874528147003,-0.009787452814700337,0.020489210604207553,0.0012283695549939182,0.0012155778894472362,0.989586468099378,0.5846025488133435,1.0,0.13666883193556367,1.0,0.30919160856554245,0.0
sweep,kink,1000,32,2026082708,3,0.5,0.2,992,630,sweep_c=4,400,LOO,0.3825,0.4197874528147003,-0.037287452814700306,0.012763303458748154,0.0006106726135272474,0.0005919642857142856,0.9693643903483695,0.5164863796459701,1.0,0.09537308691434998,1.0,0.19530740905666244,0.0
sweep,kink,1000,32,2026082708,3,0.5,0.2,992,630,sweep_c=4,400,ZLZ,0.385,0.4197874528147003,-0.034787452814700304,0.012791613571707328,0.0006106871988683114,0.000593421052631579,0.9717266936842152,0.5176258097215207,1.0,0.09549036678151723,1.0,0.19548455364062,0.0
sweep,kink,1000,33,2026082708,0,0.25,0.75,680,15,sweep_c=0.5,50,LOO,0.58,0.5252893808413146,0.05471061915868536,-0.00806707837085463,0.004991032653981279,0.004971428571428571,0.9960721389917034,0.11418815883348946,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,33,2026082708,0,0.25,0.75,680,15,sweep_c=0.5,50,ZLZ,0.56,0.5252893808413146,0.03471061915868545,-0.00662749134328533,0.004990020389127266,0.005028571428571427,1.007725627640352,0.09382055745323256,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,33,2026082708,0,0.25,0.75,680,15,sweep_c=1,100,LOO,0.55,0.5252893808413146,0.024710619158685443,-0.006987614463578429,0.0024952880133217257,0.0025000000000000005,1.0018883538305472,0.13988417792321126,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
sweep,kink,1000,33,2026082708,0,0.25,0.75,680,15,sweep_c=1,100,ZLZ,0.56,0.5252893808413146,0.03471061915868545,-0.006720799680094536,0.0024951909563433105,0.002488888888888889,0.9974743145656246,0.13454546289518463,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
sweep,kink,1000,33,2026082708,0,0.25,0.75,680,15,sweep_c=2,200,LOO,0.525,0.5252893808413146,-0.0002893808413145793,-0.005824654935810192,0.001247324999682415,0.0012531407035175875,1.0046625409068635,0.16492268192910392,1.0,0.13876438172814343,1.0,0.31235681760896394,0.0
sweep,kink,1000,33,2026082708,0,0.25,0.75,680,15,sweep_c=2,200,ZLZ,0.535,0.5252893808413146,0.00971061915868543,-0.0056875512705365505,0.001247282474770492,0.0012501256281407032,1.0022794783280624,0.16104339391137276,1.0,0.13859734660081902,1.0,0.3121045205280506,0.0
sweep,kink,1000,33,2026082708,0,0.25,0.75,680,15,sweep_c=4,400,LOO,0.56,0.5252893808413146,0.03471061915868545,-0.0013660112224926912,0.0006230225651445698,0.0006175438596491228,0.9912062486947393,0.054727092895967874,1.0,0.09741189469083578,1.0,0.19838691250477014,0.0
sweep,kink,1000,33,2026082708,0,0.25,0.75,680,15,sweep_c=4,400,ZLZ,0.56,0.5252893808413146,0.03471061915868545,-0.0012148912850281635,0.0006230037434165913,0.0006175438596491227,0.9912361942842811,0.04867344531797784,1.0,0.09741189469083578,1.0,0.19838691250477014,0.0
sweep,kink,1000,33,2026082708,1,0.5,0.8,117,179,sweep_c=0.5,50,LOO,0.66,0.5704318830596682,0.08956811694033184,0.011328665281537975,0.004858930523174872,0.004579591836734693,0.9425102530057052,0.1625205938783454,1.0,0.2652720373986168,1.0,0.7490071144003128,0.0
sweep,kink,1000,33,2026082708,1,0.5,0.8,117,179,sweep_c=0.5,50,ZLZ,0.66,0.5704318830596682,0.08956811694033184,0.010803772561749692,0.004861347155503134,0.004579591836734695,0.9420417201743169,0.15495197464418914,1.0,0.2652720373986168,1.0,0.7490071144003128,0.0
sweep,kink,1000,33,2026082708,1,0.5,0.8,117,179,sweep_c=1,100,LOO,0.61,0.5704318830596682,0.0395681169403318,0.009071070509945045,0.0024327112126679685,0.002403030303030303,0.9877992465841787,0.18391335387113203,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
sweep,kink,1000,33,2026082708,1,0.5,0.8,117,179,sweep_c=1,100,ZLZ,0.61,0.5704318830596682,0.0395681169403318,0.008422818176410551,0.0024338207847036226,0.002403030303030303,0.9873489116919227,0.17073129239618842,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
sweep,kink,1000,33,2026082708,1,0.5,0.8,117,179,sweep_c=2,200,LOO,0.59,0.5704318830596682,0.01956811694033178,0.00625530789983797,0.0012179090528728412,0.0012155778894472362,0.9980859297990222,0.1792426112307274,1.0,0.13666883193556356,1.0,0.3091916085655424,0.0
sweep,kink,1000,33,2026082708,1,0.5,0.8,117,179,sweep_c=2,200,ZLZ,0.595,0.5704318830596682,0.024568116940331786,0.00545279755153083,0.0012186155454561127,0.001210929648241206,0.9936929269911537,0.15620179373065343,1.0,0.136407278082604,1.0,0.3087965463133063,0.0
sweep,kink,1000,33,2026082708,1,0.5,0.8,117,179,sweep_c=4,400,LOO,0.5625,0.5704318830596682,-0.007931883059668188,0.0017604584981418814,0.0006100617773996799,0.0006167763157894736,1.0110063253239923,0.0712752720131357,1.0,0.09735133935770368,1.0,0.19829544711046854,0.0
sweep,kink,1000,33,2026082708,1,0.5,0.8,117,179,sweep_c=4,400,ZLZ,0.5675,0.5704318830596682,-0.0029318830596681833,0.0015159806855413738,0.0006101684394014991,0.0006151472431077694,1.0081597201440866,0.06137179109140041,1.0,0.09722268877298168,1.0,0.19810112770290988,0.0
sweep,kink,1000,33,2026082708,2,0.75,0.25,15,680,sweep_c=0.5,50,LOO,0.58,0.5252893808413146,0.05471061915868536,0.0013805411646036214,0.004978700634697323,0.004971428571428571,0.9985393652275311,0.019565518171390028,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,33,2026082708,2,0.75,0.25,15,680,sweep_c=0.5,50,ZLZ,0.58,0.5252893808413146,0.05471061915868536,0.0013805411646035104,0.004978700634697323,0.004971428571428571,0.9985393652275311,0.019565518171388456,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,33,2026082708,2,0.75,0.25,15,680,sweep_c=1,100,LOO,0.6,0.5252893808413146,0.07471061915868538,0.0019502586086020957,0.002488495775421061,0.0024242424242424247,0.9741798431754362,0.0390952279501535,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
sweep,kink,1000,33,2026082708,2,0.75,0.25,15,680,sweep_c=1,100,ZLZ,0.61,0.5252893808413146,0.08471061915868539,0.0028104384716739483,0.002488093978347424,0.002403030303030303,0.9658117112708019,0.05634309397078608,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
sweep,kink,1000,33,2026082708,2,0.75,0.25,15,680,sweep_c=2,200,LOO,0.54,0.5252893808413146,0.014710619158685434,0.001969043554693739,0.0012419235282179195,0.0012482412060301506,1.0050870103260678,0.05587375965098616,1.0,0.138492847342502,1.0,0.3119466803284874,0.0
sweep,kink,1000,33,2026082708,2,0.75,0.25,15,680,sweep_c=2,200,ZLZ,0.545,0.5252893808413146,0.01971061915868544,0.0020316786943082032,0.0012419268334306001,0.001246105527638191,1.0033646863044645,0.057651023375121464,1.0,0.1383743194478142,1.0,0.3117676506697829,0.0
sweep,kink,1000,33,2026082708,2,0.75,0.25,15,680,sweep_c=4,400,LOO,0.535,0.5252893808413146,0.00971061915868543,-0.000834420028701599,0.0006167913209120165,0.0006234962406015037,1.0108706453255099,0.03359816766215632,1.0,0.0978802356582425,1.0,0.1990943149586224,0.0
sweep,kink,1000,33,2026082708,2,0.75,0.25,15,680,sweep_c=4,400,ZLZ,0.535,0.5252893808413146,0.00971061915868543,-0.0002894594826129415,0.0006167501146865649,0.0006234962406015037,1.0109381834786804,0.011655560474655078,1.0,0.0978802356582425,1.0,0.1990943149586224,0.0
sweep,kink,1000,33,2026082708,3,0.5,0.2,117,592,sweep_c=0.5,50,LOO,0.52,0.41998654614386993,0.10001345385613009,0.010191945687597348,0.004895806810235688,0.005093877551020407,1.0404572215493904,0.14566156260852714,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,33,2026082708,3,0.5,0.2,117,592,sweep_c=0.5,50,ZLZ,0.52,0.41998654614386993,0.10001345385613009,0.010803772561749747,0.004897532190690571,0.005093877551020408,1.0400906727480135,0.1543784880913662,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,33,2026082708,3,0.5,0.2,117,592,sweep_c=1,100,LOO,0.49,0.41998654614386993,0.07001345385613006,0.008036792928915737,0.002444369272386984,0.0025242424242424236,1.0326763851754042,0.162554640095667,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
sweep,kink,1000,33,2026082708,3,0.5,0.2,117,592,sweep_c=1,100,ZLZ,0.49,0.41998654614386993,0.07001345385613006,0.008422818176410662,0.002444749232603671,0.0025242424242424236,1.0325158877559364,0.170349265923859,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
sweep,kink,1000,33,2026082708,3,0.5,0.2,117,592,sweep_c=2,200,LOO,0.43,0.41998654614386993,0.010013453856130061,0.0044345512708683366,0.0012189616727471752,0.0012316582914572863,1.0104159293880806,0.12701489548284872,1.0,0.1375698311084178,1.0,0.31055251668623296,0.0
sweep,kink,1000,33,2026082708,3,0.5,0.2,117,592,sweep_c=2,200,ZLZ,0.445,0.41998654614386993,0.025013453856130075,0.005452797551530775,0.001219611511870568,0.0012410804020100497,1.0176030563261524,0.15613800148497597,1.0,0.13809502898355347,1.0,0.31134579827269365,0.0
sweep,kink,1000,33,2026082708,3,0.5,0.2,117,592,sweep_c=4,400,LOO,0.435,0.41998654614386993,0.015013453856130066,0.0009341678465386583,0.0006075685967366547,0.0006159774436090225,1.013840160465062,0.03789895680057405,1.0,0.09728827234770898,1.0,0.19820018797079847,0.0
sweep,kink,1000,33,2026082708,3,0.5,0.2,117,592,sweep_c=4,400,ZLZ,0.4375,0.41998654614386993,0.017513453856130068,0.0005407982877923545,0.0006062180686243361,0.0006167763157894736,1.0174165827638508,0.021964477150362954,1.0,0.09735133935770368,1.0,0.19829544711046854,0.0
sweep,kink,1000,34,2026082708,0,0.25,0.75,460,907,sweep_c=0.5,50,LOO,0.52,0.5250753424404806,-0.005075342440480579,0.007692119390859009,0.004973934785998854,0.005093877551020407,1.0241142616825578,0.10906765430363921,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,34,2026082708,0,0.25,0.75,460,907,sweep_c=0.5,50,ZLZ,0.54,0.5250753424404806,0.014924657559519439,0.008326664405710837,0.004973203540118144,0.0050693877551020415,1.0193404943529847,0.1180736379228182,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,34,2026082708,0,0.25,0.75,460,907,sweep_c=1,100,LOO,0.48,0.5250753424404806,-0.045075342440480615,0.005039943178879125,0.002488941793075692,0.0025212121212121207,1.012965481244361,0.10102253681743165,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,34,2026082708,0,0.25,0.75,460,907,sweep_c=1,100,ZLZ,0.48,0.5250753424404806,-0.045075342440480615,0.004815349740071362,0.002488949675971991,0.0025212121212121207,1.012962273022869,0.09652054771117274,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,34,2026082708,0,0.25,0.75,460,907,sweep_c=2,200,LOO,0.485,0.5250753424404806,-0.04007534244048061,0.0028716036442199,0.0012450449823716632,0.0012551507537688442,1.00811679219648,0.08138267759667978,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,34,2026082708,0,0.25,0.75,460,907,sweep_c=2,200,ZLZ,0.5,0.5250753424404806,-0.025075342440480597,0.0036137623327892054,0.0012446719541258418,0.0012562814070351757,1.009327319436138,0.10243117035729676,1.0,0.13893816311336926,1.0,0.31261930452960063,0.0
sweep,kink,1000,34,2026082708,0,0.25,0.75,460,907,sweep_c=4,400,LOO,0.5475,0.5250753424404806,0.02242465755951939,0.003377281097057039,0.0006222777225082572,0.0006209116541353384,0.9978047287834562,0.13538641315427638,1.0,0.09767715292021933,1.0,0.19878757000737868,0.0
sweep,kink,1000,34,2026082708,0,0.25,0.75,460,907,sweep_c=4,400,ZLZ,0.55,0.5250753424404806,0.024924657559519448,0.003796926064401629,0.0006221807251850027,0.0006203007518796994,0.9969784128160764,0.1522207523257376,1.0,0.0976290898204315,1.0,0.1987149734226341,0.0
sweep,kink,1000,34,2026082708,1,0.5,0.8,52,82,sweep_c=0.5,50,LOO,0.58,0.5697601901667481,0.0102398098332519,0.02809068863833175,0.004801927722414397,0.004971428571428571,1.0352985006881674,0.4053727737037697,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,34,2026082708,1,0.5,0.8,52,82,sweep_c=0.5,50,ZLZ,0.58,0.5697601901667481,0.0102398098332519,0.027685199365765634,0.004803615292595456,0.004971428571428571,1.0349347873656307,0.39945103052126907,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,34,2026082708,1,0.5,0.8,52,82,sweep_c=1,100,LOO,0.63,0.5697601901667481,0.060239809833251945,0.024010153904417186,0.002407340736267889,0.0023545454545454546,0.9780690448480994,0.48935740155986324,1.0,0.19020924693703933,1.0,0.49386045156852143,0.0
sweep,kink,1000,34,2026082708,1,0.5,0.8,52,82,sweep_c=1,100,ZLZ,0.63,0.5697601901667481,0.060239809833251945,0.023278365425507097,0.002408547012242795,0.002354545454545454,0.9775791971579348,0.47432380107744404,1.0,0.19020924693703933,1.0,0.49386045156852143,0.0
sweep,kink,1000,34,2026082708,1,0.5,0.8,52,82,sweep_c=2,200,LOO,0.62,0.5697601901667481,0.050239809833251936,0.0197813372147283,0.0012062874653760765,0.00118391959798995,0.9814572661756432,0.569547879088233,1.0,0.1348774018535519,1.0,0.30648575508674725,0.0
sweep,kink,1000,34,2026082708,1,0.5,0.8,52,82,sweep_c=2,200,ZLZ,0.62,0.5697601901667481,0.050239809833251936,0.01942224980722551,0.0012066560596953966,0.00118391959798995,0.981157462789201,0.5591235521427259,1.0,0.1348774018535519,1.0,0.30648575508674725,0.0
sweep,kink,1000,34,2026082708,1,0.5,0.8,52,82,sweep_c=4,400,LOO,0.61,0.5697601901667481,0.04023980983325193,0.011930394035927439,0.0006052128423193341,0.0005962406015037594,0.9851750653849466,0.484954194777082,1.0,0.0957169518508103,1.0,0.1958267975295367,0.0
sweep,kink,1000,34,2026082708,1,0.5,0.8,52,82,sweep_c=4,400,ZLZ,0.615,0.5697601901667481,0.04523980983325193,0.010853936080380322,0.0006058004248005244,0.000593421052631579,0.9795652633075957,0.4409836348877685,1.0,0.09549036678151723,1.0,0.19548455364062,0.0
sweep,kink,1000,34,2026082708,2,0.75,0.25,907,460,sweep_c=0.5,50,LOO,0.56,0.5250753424404806,0.034924657559519456,-0.001475516122123266,0.004984282182498626,0.005028571428571427,1.0088857822352664,0.020899824934626377,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,34,2026082708,2,0.75,0.25,907,460,sweep_c=0.5,50,ZLZ,0.58,0.5250753424404806,0.05492465755951936,-0.0013028566031997313,0.004984144694887154,0.004971428571428571,0.9974486849325166,0.018454458120390517,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,34,2026082708,2,0.75,0.25,907,460,sweep_c=1,100,LOO,0.58,0.5250753424404806,0.05492465755951936,-0.0012745716793665096,0.0024919847185200096,0.002460606060606061,0.9874081659968669,0.025532396315133106,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
sweep,kink,1000,34,2026082708,2,0.75,0.25,907,460,sweep_c=1,100,ZLZ,0.59,0.5250753424404806,0.06492465755951937,-0.00033541514769608316,0.002491632231009396,0.002443434343434343,0.9806560988515036,0.0067195579213933775,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
sweep,kink,1000,34,2026082708,2,0.75,0.25,907,460,sweep_c=2,200,LOO,0.555,0.5250753424404806,0.029924657559519452,-0.0014442810313763932,0.0012428659574911106,0.0012410804020100501,0.9985633563536772,0.04096750930974401,1.0,0.13809502898355341,1.0,0.3113457982726937,0.0
sweep,kink,1000,34,2026082708,2,0.75,0.25,907,460,sweep_c=2,200,ZLZ,0.56,0.5250753424404806,0.034924657559519456,-0.0007849263867271139,0.0012426433135555807,0.0012381909547738695,0.9964170259211619,0.022266691149554187,1.0,0.13793418089682863,1.0,0.3111028463655039,0.0
sweep,kink,1000,34,2026082708,2,0.75,0.25,907,460,sweep_c=4,400,LOO,0.56,0.5250753424404806,0.034924657559519456,-0.0033050504845205664,0.0006169526531629473,0.0006175438596491228,1.0009582688122738,0.13306142789551884,1.0,0.09741189469083578,1.0,0.19838691250477014,0.0
sweep,kink,1000,34,2026082708,2,0.75,0.25,907,460,sweep_c=4,400,ZLZ,0.5575,0.5250753424404806,0.0324246575595194,-0.0032548538858248044,0.0006169301752629749,0.0006182800751879699,1.0021880919091364,0.13104289859725785,1.0,0.09746994302840761,1.0,0.19847459122454492,0.0
sweep,kink,1000,34,2026082708,3,0.5,0.2,52,490,sweep_c=0.5,50,LOO,0.5,0.4199855019372117,0.08001449806278832,0.027268607298285674,0.0049378920345365404,0.005102040816326531,1.0332426834450619,0.3880539983597847,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,34,2026082708,3,0.5,0.2,52,490,sweep_c=0.5,50,ZLZ,0.5,0.4199855019372117,0.08001449806278832,0.027685199365765634,0.004938760261375877,0.005102040816326531,1.0330610408906882,0.3939478029602484,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,34,2026082708,3,0.5,0.2,52,490,sweep_c=1,100,LOO,0.47,0.4199855019372117,0.05001449806278829,0.024693286120705538,0.0024647578246232834,0.002516161616161616,1.0208555140893767,0.4973839438348093,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,34,2026082708,3,0.5,0.2,52,490,sweep_c=1,100,ZLZ,0.49,0.4199855019372117,0.07001449806278831,0.023278365425507153,0.002462918853043375,0.0025242424242424245,1.0248987379845151,0.4690589530928289,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,34,2026082708,3,0.5,0.2,52,490,sweep_c=2,200,LOO,0.47,0.4199855019372117,0.05001449806278829,0.019422249807225456,0.0012280664949506348,0.0012517587939698488,1.0192923584485272,0.5542281677125065,1.0,0.13868784893388342,1.0,0.31224121916631753,0.0
sweep,kink,1000,34,2026082708,3,0.5,0.2,52,490,sweep_c=2,200,ZLZ,0.47,0.4199855019372117,0.05001449806278829,0.019422249807225456,0.0012280664949506348,0.0012517587939698488,1.0192923584485272,0.5542281677125065,1.0,0.13868784893388342,1.0,0.31224121916631753,0.0
sweep,kink,1000,34,2026082708,3,0.5,0.2,52,490,sweep_c=4,400,LOO,0.43,0.4199855019372117,0.010014498062788313,0.011302023992105004,0.000610141355291366,0.0006142857142857142,1.006792457122283,0.45755256434230956,1.0,0.09715458353714967,1.0,0.19799825860902198,0.0
sweep,kink,1000,34,2026082708,3,0.5,0.2,52,490,sweep_c=4,400,ZLZ,0.43,0.4199855019372117,0.010014498062788313,0.010853936080380377,0.0006100890598426881,0.0006142857142857142,1.0068787570852495,0.4394309491264975,1.0,0.09715458353714967,1.0,0.19799825860902198,0.0
sweep,kink,1000,35,2026082708,0,0.25,0.75,701,303,sweep_c=0.5,50,LOO,0.52,0.5249566462125956,-0.004956646212595617,0.0004292555863348868,0.004983187675747076,0.005093877551020408,1.0222126643578073,0.006080822603656199,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,35,2026082708,0,0.25,0.75,701,303,sweep_c=0.5,50,ZLZ,0.52,0.5249566462125956,-0.004956646212595617,0.0010314324187643553,0.004982780936843826,0.005093877551020407,1.0222961064483305,0.01461183907000493,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,35,2026082708,0,0.25,0.75,701,303,sweep_c=1,100,LOO,0.5,0.5249566462125956,-0.024956646212595635,0.002968011864751041,0.0024902364656564876,0.0025252525252525255,1.014061339185637,0.05947649106345051,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
sweep,kink,1000,35,2026082708,0,0.25,0.75,701,303,sweep_c=1,100,ZLZ,0.5,0.5249566462125956,-0.024956646212595635,0.0034965784750966566,0.002489931608476398,0.0025252525252525255,1.014185496764604,0.07007281596714228,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
sweep,kink,1000,35,2026082708,0,0.25,0.75,701,303,sweep_c=2,200,LOO,0.5,0.5249566462125956,-0.024956646212595635,0.0036853164280440387,0.0012449306028249258,0.0012562814070351757,1.0091176200380112,0.10444850103047894,1.0,0.13893816311336926,1.0,0.31261930452960063,0.0
sweep,kink,1000,35,2026082708,0,0.25,0.75,701,303,sweep_c=2,200,ZLZ,0.51,0.5249566462125956,-0.014956646212595626,0.0045553347947328016,0.0012446320150120115,0.0012557788944723616,1.0089559639523193,0.1291218729627968,1.0,0.13891037270142753,1.0,0.3125773286894129,0.0
sweep,kink,1000,35,2026082708,0,0.25,0.75,701,303,sweep_c=4,400,LOO,0.52,0.5249566462125956,-0.004956646212595617,0.00481145393502902,0.0006221122868687759,0.0006255639097744361,1.005548231369988,0.1929043152073911,1.0,0.0980423989733199,1.0,0.19933925344360226,0.0
sweep,kink,1000,35,2026082708,0,0.25,0.75,701,303,sweep_c=4,400,ZLZ,0.5225,0.5249566462125956,-0.00245664621259567,0.005192968630602923,0.0006220406106526002,0.000625297619047619,1.0052360060408303,0.20821227508725215,1.0,0.09802152935451502,1.0,0.19930773106870658,0.0
sweep,kink,1000,35,2026082708,1,0.5,0.8,42,797,sweep_c=0.5,50,LOO,0.54,0.5701763627192161,-0.030176362719216088,-0.022244022037123168,0.004950290115497148,0.0050693877551020415,1.0240587191510357,0.3161534975816388,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,35,2026082708,1,0.5,0.8,42,797,sweep_c=0.5,50,ZLZ,0.56,0.5701763627192161,-0.01017636271921607,-0.02152333525716177,0.004949397299388124,0.005028571428571427,1.015996721296367,0.3059379920659289,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,35,2026082708,1,0.5,0.8,42,797,sweep_c=1,100,LOO,0.58,0.5701763627192161,0.009823637280783837,-0.02185269706556381,0.002474784686173937,0.002460606060606061,0.9942707639791499,0.4392748462057048,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
sweep,kink,1000,35,2026082708,1,0.5,0.8,42,797,sweep_c=1,100,ZLZ,0.58,0.5701763627192161,0.009823637280783837,-0.021682600172152844,0.0024747263556010486,0.002460606060606061,0.9942941994523843,0.43586075791148415,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
sweep,kink,1000,35,2026082708,1,0.5,0.8,42,797,sweep_c=2,200,LOO,0.59,0.5701763627192161,0.019823637280783846,-0.022030773025171424,0.0012374755115319128,0.0012155778894472362,0.9823046016825264,0.6262697419950777,1.0,0.13666883193556356,1.0,0.3091916085655424,0.0
sweep,kink,1000,35,2026082708,1,0.5,0.8,42,797,sweep_c=2,200,ZLZ,0.585,0.5701763627192161,0.014823637280783841,-0.021691220952862245,0.0012373062587874607,0.0012199748743718594,0.9859926479054703,0.6166594529831816,1.0,0.13691578787241432,1.0,0.3095646214938985,0.0
sweep,kink,1000,35,2026082708,1,0.5,0.8,42,797,sweep_c=4,400,LOO,0.565,0.5701763627192161,-0.0051763627192161765,-0.020569205228861076,0.0006181407969075524,0.0006159774436090225,0.9965002256616086,0.827320541454605,1.0,0.09728827234770887,1.0,0.1982001879707984,0.0
sweep,kink,1000,35,2026082708,1,0.5,0.8,42,797,sweep_c=4,400,ZLZ,0.5675,0.5701763627192161,-0.002676362719216119,-0.020388384863331832,0.0006180618919510827,0.0006151472431077693,0.9952842120161907,0.8201000521398616,1.0,0.09722268877298168,1.0,0.19810112770290988,0.0
sweep,kink,1000,35,2026082708,2,0.75,0.25,303,701,sweep_c=0.5,50,LOO,0.56,0.5249566462125956,0.03504335378740442,-0.009519254612168848,0.004989181267436432,0.005028571428571427,1.0078951152550997,0.13476847112212928,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,35,2026082708,2,0.75,0.25,303,701,sweep_c=0.5,50,ZLZ,0.56,0.5249566462125956,0.03504335378740442,-0.008944359997463791,0.004988708605084757,0.005028571428571427,1.007990609723334,0.12663542202621864,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,35,2026082708,2,0.75,0.25,303,701,sweep_c=1,100,LOO,0.56,0.5249566462125956,0.03504335378740442,-0.012274067948204403,0.0024944821376478208,0.002488888888888889,0.9977577515290584,0.24575271470764892,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
sweep,kink,1000,35,2026082708,2,0.75,0.25,303,701,sweep_c=1,100,ZLZ,0.56,0.5249566462125956,0.03504335378740442,-0.012340331327958753,0.0024944800312083834,0.002488888888888889,0.9977585940759021,0.24707955157893904,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
sweep,kink,1000,35,2026082708,2,0.75,0.25,303,701,sweep_c=2,200,LOO,0.54,0.5249566462125956,0.015043353787404401,-0.015426556106359013,0.001245499551515269,0.0012482412060301504,1.0022012488977181,0.43711649498121063,1.0,0.138492847342502,1.0,0.3119466803284874,0.0
sweep,kink,1000,35,2026082708,2,0.75,0.25,303,701,sweep_c=2,200,ZLZ,0.535,0.5249566462125956,0.010043353787404397,-0.01422879732292992,0.0012452093634160732,0.0012501256281407032,1.0039481430746255,0.40322458573651354,1.0,0.13859734660081902,1.0,0.3121045205280506,0.0
sweep,kink,1000,35,2026082708,2,0.75,0.25,303,701,sweep_c=4,400,LOO,0.5275,0.5249566462125956,0.0025433537874043344,-0.02116997316982694,0.0006192119539793974,0.000624671052631579,1.008816203590868,0.85074742186875,1.0,0.09797240683302344,1.0,0.19923353428759877,0.0
sweep,kink,1000,35,2026082708,2,0.75,0.25,303,701,sweep_c=4,400,ZLZ,0.53,0.5249566462125956,0.005043353787404392,-0.019916360764084873,0.0006192182076263431,0.0006243107769423556,1.008224191816862,0.8003650678729203,1.0,0.09794415022735387,1.0,0.1991908542882408,0.0
sweep,kink,1000,35,2026082708,3,0.5,0.2,42,743,sweep_c=0.5,50,LOO,0.5,0.42005669974186216,0.07994330025813784,-0.020992186143331926,0.004792780792290206,0.005102040816326531,1.0645262192115712,0.3032242186762232,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,35,2026082708,3,0.5,0.2,42,743,sweep_c=0.5,50,ZLZ,0.52,0.42005669974186216,0.09994330025813786,-0.02152333525716177,0.004790830078556699,0.005093877551020407,1.0632557338696107,0.3109597559167729,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,35,2026082708,3,0.5,0.2,42,743,sweep_c=1,100,LOO,0.41,0.42005669974186216,-0.010056699741862185,-0.022084471054568622,0.0023941290067194475,0.002443434343434343,1.0205942689706835,0.45134977227997947,1.0,0.19376637903798294,1.0,0.4992332977468464,0.0
sweep,kink,1000,35,2026082708,3,0.5,0.2,42,743,sweep_c=1,100,ZLZ,0.43,0.42005669974186216,0.009943300258137833,-0.021682600172152844,0.0023949645692780846,0.0024757575757575756,1.0337345309888424,0.4430592571618168,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
sweep,kink,1000,35,2026082708,3,0.5,0.2,42,743,sweep_c=2,200,LOO,0.39,0.42005669974186216,-0.030056699741862147,-0.02161960016157477,0.0011975047497528259,0.0011954773869346732,0.9983070106247419,0.6247539856421835,1.0,0.13553416031363552,1.0,0.307477751470971,0.0
sweep,kink,1000,35,2026082708,3,0.5,0.2,42,743,sweep_c=2,200,ZLZ,0.39,0.42005669974186216,-0.030056699741862147,-0.021691220952862245,0.0011974124241390318,0.0011954773869346732,0.9983839843604848,0.6268478176506859,1.0,0.13553416031363552,1.0,0.307477751470971,0.0
sweep,kink,1000,35,2026082708,3,0.5,0.2,42,743,sweep_c=4,400,LOO,0.39,0.42005669974186216,-0.030056699741862147,-0.020312815890445923,0.0005991321519618934,0.0005962406015037594,0.9951737685105607,0.829867619178232,1.0,0.0957169518508103,1.0,0.1958267975295367,0.0
sweep,kink,1000,35,2026082708,3,0.5,0.2,42,743,sweep_c=4,400,ZLZ,0.395,0.42005669974186216,-0.025056699741862143,-0.02136393206254794,0.0005976057055401016,0.0005989348370927319,1.0022240944828817,0.8739243106859911,1.0,0.09593296644993055,1.0,0.1961530753231101,0.0
sweep,kink,1000,36,2026082708,0,0.25,0.75,752,721,sweep_c=0.5,50,LOO,0.62,0.5247823042585573,0.09521769574144268,0.000277235025279321,0.004984100132612212,0.004808163265306122,0.9647003746664536,0.003926944087851169,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,36,2026082708,0,0.25,0.75,752,721,sweep_c=0.5,50,ZLZ,0.6,0.5247823042585573,0.07521769574144266,-0.0009495651421183027,0.004985962652111963,0.00489795918367347,0.9823497537830098,0.013447769392986432,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,36,2026082708,0,0.25,0.75,752,721,sweep_c=1,100,LOO,0.59,0.5247823042585573,0.06521769574144265,0.0006931620050757425,0.0024918868714226233,0.0024434343434343426,0.9805558877716551,0.013885789850975428,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
sweep,kink,1000,36,2026082708,0,0.25,0.75,752,721,sweep_c=1,100,ZLZ,0.59,0.5247823042585573,0.06521769574144265,-0.00014514879102056621,0.0024921768332759817,0.002443434343434343,0.980441801243467,0.002907528601118616,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
sweep,kink,1000,36,2026082708,0,0.25,0.75,752,721,sweep_c=2,200,LOO,0.505,0.5247823042585573,-0.019782304258557315,0.0004101706418840889,0.0012459963894257272,0.0012561557788944723,1.0081536267319582,0.011620001401363727,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,36,2026082708,0,0.25,0.75,752,721,sweep_c=2,200,ZLZ,0.505,0.5247823042585573,-0.019782304258557315,0.0003339049408197514,0.0012460156679482243,0.0012561557788944723,1.0081380284430494,0.00945934561906802,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,36,2026082708,0,0.25,0.75,752,721,sweep_c=4,400,LOO,0.5425,0.5247823042585573,0.017717695741442663,0.0012572823638619113,0.0006227185521254178,0.0006220394736842106,0.9989094938011892,0.05038333619076062,1.0,0.09776582271947887,1.0,0.19892150070732595,0.0
sweep,kink,1000,36,2026082708,0,0.25,0.75,752,721,sweep_c=4,400,ZLZ,0.5375,0.5247823042585573,0.012717695741442658,0.0012535708375899235,0.0006226994904806421,0.0006230419799498747,1.0005500076272236,0.050235372298397134,1.0,0.09784457286004528,1.0,0.1990404483257382,0.0
sweep,kink,1000,36,2026082708,1,0.5,0.8,329,951,sweep_c=0.5,50,LOO,0.66,0.5700592292730424,0.08994077072695761,0.014142111228578336,0.004852160343529644,0.004579591836734695,0.9438253298536559,0.20302367118186032,1.0,0.2652720373986168,1.0,0.7490071144003128,0.0
sweep,kink,1000,36,2026082708,1,0.5,0.8,329,951,sweep_c=0.5,50,ZLZ,0.68,0.5700592292730424,0.10994077072695763,0.014356022641190846,0.004851879677838231,0.004440816326530613,0.9152775050904047,0.2061005370661811,1.0,0.26122184478816846,1.0,0.725948321351447,0.0
sweep,kink,1000,36,2026082708,1,0.5,0.8,329,951,sweep_c=1,100,LOO,0.7,0.5700592292730424,0.12994077072695753,0.01213963004039842,0.002428279884219355,0.0021212121212121206,0.8735451522689894,0.24635199326932627,0.0,0.1805386275963523,1.0,0.47925352984276937,0.0
sweep,kink,1000,36,2026082708,1,0.5,0.8,329,951,sweep_c=1,100,ZLZ,0.71,0.5700592292730424,0.13994077072695754,0.013153430923895315,0.002426842461868594,0.0020797979797979797,0.856997523521407,0.2670043001890514,0.0,0.17876753950040003,1.0,0.47657840177954963,0.0
sweep,kink,1000,36,2026082708,1,0.5,0.8,329,951,sweep_c=2,200,LOO,0.63,0.5700592292730424,0.05994077072695758,0.007453953183486073,0.001217048356683882,0.0011713567839195978,0.9624570605487024,0.2136646833743233,1.0,0.13415988744431528,1.0,0.3054019902891067,0.0
sweep,kink,1000,36,2026082708,1,0.5,0.8,329,951,sweep_c=2,200,ZLZ,0.635,0.5700592292730424,0.06494077072695759,0.007918688749009584,0.001216606794954541,0.0011646984924623114,0.9573335421867595,0.2270273365524942,1.0,0.13377804449637454,1.0,0.30482523818506774,0.0
sweep,kink,1000,36,2026082708,1,0.5,0.8,329,951,sweep_c=4,400,LOO,0.61,0.5700592292730424,0.039940770726957564,0.004261213515458273,0.0006088849945072939,0.0005962406015037594,0.9792335283056758,0.1726893918789634,1.0,0.0957169518508103,1.0,0.1958267975295367,0.0
sweep,kink,1000,36,2026082708,1,0.5,0.8,329,951,sweep_c=4,400,ZLZ,0.62,0.5700592292730424,0.04994077072695757,0.005076001449731304,0.0006085572466378066,0.0005904761904761905,0.9702886519526119,0.2057647696225246,0.0,0.09525313580800643,1.0,0.19512622971751648,0.0
sweep,kink,1000,36,2026082708,2,0.75,0.25,721,752,sweep_c=0.5,50,LOO,0.52,0.5247823042585573,-0.004782304258557302,-0.0052447653691729545,0.004986528961747246,0.005093877551020407,1.0215277179971591,0.07427230315066798,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,36,2026082708,2,0.75,0.25,721,752,sweep_c=0.5,50,ZLZ,0.54,0.5247823042585573,0.015217695741442716,-0.005502203327888755,0.004986228649214926,0.0050693877551020415,1.016677756223676,0.07792028644201392,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,36,2026082708,2,0.75,0.25,721,752,sweep_c=1,100,LOO,0.52,0.5247823042585573,-0.004782304258557302,-0.0054347790051314515,0.002492087330251565,0.0025212121212121207,1.011686906235993,0.1088680039563521,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,36,2026082708,2,0.75,0.25,721,752,sweep_c=1,100,ZLZ,0.51,0.5247823042585573,-0.01478230425855731,-0.006189964160791206,0.002492738260763233,0.0025242424242424245,1.0126383760281135,0.1239794754862494,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,36,2026082708,2,0.75,0.25,721,752,sweep_c=2,200,LOO,0.485,0.5247823042585573,-0.03978230425855733,-0.007179529474835911,0.0012440426596006153,0.0012551507537688438,1.0089290299512677,0.2035533931448926,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,36,2026082708,2,0.75,0.25,721,752,sweep_c=2,200,ZLZ,0.49,0.5247823042585573,-0.03478230425855733,-0.007625586586854416,0.0012441707729965864,0.0012557788944723616,1.0093300065615727,0.21618883401932673,1.0,0.13891037270142753,1.0,0.3125773286894129,0.0
sweep,kink,1000,36,2026082708,2,0.75,0.25,721,752,sweep_c=4,400,LOO,0.4925,0.5247823042585573,-0.032282304258557326,-0.0091060702367034,0.0006178739635084126,0.0006264254385964913,1.0138401609278398,0.36633722246041056,1.0,0.09810988791357739,1.0,0.1994411916579984,0.0
sweep,kink,1000,36,2026082708,2,0.75,0.25,721,752,sweep_c=4,400,ZLZ,0.4925,0.5247823042585573,-0.032282304258557326,-0.01010730756307987,0.0006180250841451283,0.0006264254385964911,1.013592254856423,0.40656728554181715,1.0,0.09810988791357728,1.0,0.1994411916579984,0.0
sweep,kink,1000,36,2026082708,3,0.5,0.2,329,997,sweep_c=0.5,50,LOO,0.42,0.42018665089472435,-0.00018665089472436058,0.013886811613892158,0.004906911383134554,0.004971428571428571,1.013148227725442,0.19824326261244318,1.0,0.2763876852333699,1.0,0.83480378406418,0.0
sweep,kink,1000,36,2026082708,3,0.5,0.2,329,997,sweep_c=0.5,50,ZLZ,0.4,0.42018665089472435,-0.020186650894724323,0.014356022641190791,0.004908705141196584,0.004897959183673469,0.9978108366230987,0.20490410633746228,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,36,2026082708,3,0.5,0.2,329,997,sweep_c=1,100,LOO,0.36,0.42018665089472435,-0.06018665089472436,0.01296471105107816,0.0024513723650841208,0.0023272727272727273,0.9493754439027728,0.2618533889610464,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
sweep,kink,1000,36,2026082708,3,0.5,0.2,329,997,sweep_c=1,100,ZLZ,0.37,0.42018665089472435,-0.05018665089472435,0.013153430923895315,0.00245165048311962,0.0023545454545454546,0.960391977060856,0.2656499696589039,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
sweep,kink,1000,36,2026082708,3,0.5,0.2,329,997,sweep_c=2,200,LOO,0.39,0.42018665089472435,-0.03018665089472433,0.008848879482439065,0.001221785193216807,0.0011954773869346732,0.9784677319481434,0.2531575310103129,1.0,0.13553416031363552,1.0,0.307477751470971,0.0
sweep,kink,1000,36,2026082708,3,0.5,0.2,329,997,sweep_c=2,200,ZLZ,0.395,0.42018665089472435,-0.025186650894724327,0.007918688749009417,0.001221165362511096,0.001200879396984925,0.9833880274130469,0.22660319780801516,1.0,0.13584003463099648,1.0,0.30793975726958744,0.0
sweep,kink,1000,36,2026082708,3,0.5,0.2,329,997,sweep_c=4,400,LOO,0.385,0.42018665089472435,-0.035186650894724336,0.005472547465014521,0.0006088304090145297,0.000593421052631579,0.9746902320337568,0.22178969776469545,1.0,0.09549036678151723,1.0,0.19548455364062,0.0
sweep,kink,1000,36,2026082708,3,0.5,0.2,329,997,sweep_c=4,400,ZLZ,0.395,0.42018665089472435,-0.025186650894724327,0.005076001449731193,0.0006087063260407534,0.0005989348370927319,0.9839471210828729,0.2057395709625867,1.0,0.09593296644993055,1.0,0.1961530753231101,0.0
sweep,kink,1000,37,2026082708,0,0.25,0.75,440,274,sweep_c=0.5,50,LOO,0.54,0.5250294574721313,0.01497054252786878,-0.006494584598530806,0.004989615473774531,0.0050693877551020415,1.0159876611227447,0.09194282410540983,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,37,2026082708,0,0.25,0.75,440,274,sweep_c=0.5,50,ZLZ,0.5,0.5250294574721313,-0.025029457472131256,-0.007071713861314,0.004989891623802391,0.005102040816326531,1.022475276214252,0.10011038305803913,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,37,2026082708,0,0.25,0.75,440,274,sweep_c=1,100,LOO,0.53,0.5250294574721313,0.004970542527868771,-0.006411323979536032,0.0024946707305304036,0.002516161616161616,1.0086147183146061,0.12836336917866614,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,37,2026082708,0,0.25,0.75,440,274,sweep_c=1,100,ZLZ,0.57,0.5250294574721313,0.044970542527868695,-0.006101499815347133,0.002494590852609518,0.002475757575757575,0.9924503544009063,0.12216222656878326,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
sweep,kink,1000,37,2026082708,0,0.25,0.75,440,274,sweep_c=2,200,LOO,0.535,0.5250294574721313,0.009970542527868775,-0.00588102346182684,0.0012472295051872428,0.0012501256281407032,1.002322044933523,0.1665251079545489,1.0,0.13859734660081902,1.0,0.3121045205280506,0.0
sweep,kink,1000,37,2026082708,0,0.25,0.75,440,274,sweep_c=2,200,ZLZ,0.53,0.5250294574721313,0.004970542527868771,-0.005404662723344167,0.0012471117020041763,0.001251758793969849,1.0037262836666552,0.15304386323827254,1.0,0.13868784893388342,1.0,0.31224121916631753,0.0
sweep,kink,1000,37,2026082708,0,0.25,0.75,440,274,sweep_c=4,400,LOO,0.54,0.5250294574721313,0.01497054252786878,-0.0034176746947308656,0.0006233047309606905,0.0006225563909774435,0.9987993994813843,0.13689276991468635,1.0,0.0978064361788078,1.0,0.19898284503290947,0.0
sweep,kink,1000,37,2026082708,0,0.25,0.75,440,274,sweep_c=4,400,ZLZ,0.5275,0.5250294574721313,0.002470542527868713,-0.003286766354109405,0.0006232883309581603,0.000624671052631579,1.0022184302268151,0.13165105218602283,1.0,0.09797240683302344,1.0,0.19923353428759877,0.0
sweep,kink,1000,37,2026082708,1,0.5,0.8,963,752,sweep_c=0.5,50,LOO,0.58,0.570144238970719,0.009855761029280985,-0.0070663124767458285,0.00491446660825521,0.004971428571428571,1.0115906705068822,0.10079863337892772,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,37,2026082708,1,0.5,0.8,963,752,sweep_c=0.5,50,ZLZ,0.56,0.570144238970719,-0.010144238970718922,-0.0063835480297905756,0.004912822514561131,0.005028571428571427,1.0235605731058321,0.09107445751059158,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,37,2026082708,1,0.5,0.8,963,752,sweep_c=1,100,LOO,0.57,0.570144238970719,-0.00014423897071902392,-0.007687456564179906,0.0024583744169857026,0.0024757575757575747,1.0070709972621608,0.15504531975725513,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
sweep,kink,1000,37,2026082708,1,0.5,0.8,963,752,sweep_c=1,100,ZLZ,0.57,0.570144238970719,-0.00014423897071902392,-0.007153533141243784,0.002457759474673751,0.002475757575757575,1.0073229708884401,0.14429487424587933,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
sweep,kink,1000,37,2026082708,1,0.5,0.8,963,752,sweep_c=2,200,LOO,0.585,0.570144238970719,0.01485576102928099,-0.009204458888137812,0.0012300060724131823,0.0012199748743718592,0.9918445947005428,0.262448826075475,1.0,0.13691578787241432,1.0,0.3095646214938985,0.0
sweep,kink,1000,37,2026082708,1,0.5,0.8,963,752,sweep_c=2,200,ZLZ,0.59,0.570144238970719,0.019855761029280994,-0.0086418540541906,0.0012297036826546452,0.0012155778894472362,0.988512847926978,0.24643744117003705,1.0,0.13666883193556356,1.0,0.3091916085655424,0.0
sweep,kink,1000,37,2026082708,1,0.5,0.8,963,752,sweep_c=4,400,LOO,0.5625,0.570144238970719,-0.007644238970718975,-0.008519816655847445,0.000614207785431417,0.0006167763157894736,1.0041818590043636,0.343773654085513,1.0,0.09735133935770368,1.0,0.19829544711046854,0.0
sweep,kink,1000,37,2026082708,1,0.5,0.8,963,752,sweep_c=4,400,ZLZ,0.5675,0.570144238970719,-0.0026442389707189706,-0.008363866800057185,0.0006141487545378955,0.0006151472431077694,1.0016258089957786,0.3374973134101641,1.0,0.09722268877298168,1.0,0.19810112770290988,0.0
sweep,kink,1000,37,2026082708,2,0.75,0.25,274,440,sweep_c=0.5,50,LOO,0.46,0.5250294574721313,-0.06502945747213124,0.0062322527376683645,0.004975584085361913,0.005069387755102042,1.018852795597626,0.08835335024165028,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,37,2026082708,2,0.75,0.25,274,440,sweep_c=0.5,50,ZLZ,0.48,0.5250294574721313,-0.045029457472131273,0.006758245217969638,0.004975096509407118,0.005093877551020407,1.0238751231033796,0.0958149309306573,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,37,2026082708,2,0.75,0.25,274,440,sweep_c=1,100,LOO,0.49,0.5250294574721313,-0.035029457472131265,0.005518702798711916,0.0024864473369360118,0.0025242424242424236,1.015200437485632,0.11067445034893625,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
sweep,kink,1000,37,2026082708,2,0.75,0.25,274,440,sweep_c=1,100,ZLZ,0.49,0.5250294574721313,-0.035029457472131265,0.006486167546260524,0.0024857637193613064,0.0025242424242424245,1.0154796309003193,0.13009429152934507,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,37,2026082708,2,0.75,0.25,274,440,sweep_c=2,200,LOO,0.505,0.5250294574721313,-0.02002945747213125,0.0024135935557552113,0.001241544329188855,0.0012561557788944725,1.0117687700407472,0.06849880930013257,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,37,2026082708,2,0.75,0.25,274,440,sweep_c=2,200,ZLZ,0.505,0.5250294574721313,-0.02002945747213125,0.003356375067581796,0.0012412658980775313,0.0012561557788944725,1.0119957221414062,0.09526603153745226,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,37,2026082708,2,0.75,0.25,274,440,sweep_c=4,400,LOO,0.5125,0.5250294574721313,-0.0125294574721313,-0.001963232884122701,0.000616728609680562,0.0006261748120300753,1.0153166274455891,0.07905416795645967,1.0,0.09809025955658224,1.0,0.19941154413862744,0.0
sweep,kink,1000,37,2026082708,2,0.75,0.25,274,440,sweep_c=4,400,ZLZ,0.515,0.5250294574721313,-0.010029457472131242,-0.0014661455447427807,0.0006166693367397219,0.0006260025062656642,1.0151348039701245,0.05904061979242865,1.0,0.09807676278244232,1.0,0.19939115802720392,0.0
sweep,kink,1000,37,2026082708,3,0.5,0.2,963,569,sweep_c=0.5,50,LOO,0.44,0.4203868707000522,0.019613129299947796,-0.006270774192556394,0.004846619690629438,0.005028571428571429,1.0375419879331116,0.0900744649643847,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,37,2026082708,3,0.5,0.2,963,569,sweep_c=0.5,50,ZLZ,0.48,0.4203868707000522,0.059613129299947776,-0.0063835480297904645,0.004846222458511321,0.005093877551020407,1.0511027082700537,0.09169812540190066,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,37,2026082708,3,0.5,0.2,963,569,sweep_c=1,100,LOO,0.43,0.4203868707000522,0.009613129299947787,-0.0076975337627925855,0.0024213385593891325,0.0024757575757575756,1.0224747655206763,0.1564313680556854,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
sweep,kink,1000,37,2026082708,3,0.5,0.2,963,569,sweep_c=1,100,ZLZ,0.44,0.4203868707000522,0.019613129299947796,-0.007153533141243618,0.00242215322777087,0.0024888888888888894,1.0275522045231782,0.14535158995138067,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
sweep,kink,1000,37,2026082708,3,0.5,0.2,963,569,sweep_c=2,200,LOO,0.42,0.4203868707000522,-0.000386870700052222,-0.008995005382498977,0.0012093643279807687,0.0012241206030150756,1.0122016787603987,0.2586561746796711,1.0,0.13714822475038713,1.0,0.30991570420774733,0.0
sweep,kink,1000,37,2026082708,3,0.5,0.2,963,569,sweep_c=2,200,ZLZ,0.43,0.4203868707000522,0.009613129299947787,-0.010591595592218561,0.0012037244733475252,0.0012316582914572863,1.0232061561663508,0.30527964289043724,1.0,0.1375698311084178,1.0,0.31055251668623296,0.0
sweep,kink,1000,37,2026082708,3,0.5,0.2,963,569,sweep_c=4,400,LOO,0.42,0.4203868707000522,-0.000386870700052222,-0.008473599747390148,0.0006043079407769343,0.0006105263157894738,1.0102900766197855,0.3446980254469582,1.0,0.09685683664161993,1.0,0.1975485288198665,0.0
sweep,kink,1000,37,2026082708,3,0.5,0.2,963,569,sweep_c=4,400,ZLZ,0.42,0.4203868707000522,-0.000386870700052222,-0.00933873756907122,0.0006028541069885515,0.0006105263157894739,1.0127264767909563,0.3803488078528224,1.0,0.09685683664161993,1.0,0.1975485288198665,0.0
sweep,kink,1000,38,2026082708,0,0.25,0.75,811,177,sweep_c=0.5,50,LOO,0.52,0.5250283063208552,-0.005028306320855158,0.013449912365285366,0.004966817330307854,0.005093877551020407,1.0255818187508574,0.19084481302361328,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,38,2026082708,0,0.25,0.75,811,177,sweep_c=0.5,50,ZLZ,0.56,0.5250283063208552,0.03497169367914488,0.013601285243708072,0.00496645042764125,0.005028571428571429,1.012508128659543,0.19299981654172302,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,38,2026082708,0,0.25,0.75,811,177,sweep_c=1,100,LOO,0.52,0.5250283063208552,-0.005028306320855158,0.014549073215046615,0.0024827057413524672,0.0025212121212121207,1.0155098444484512,0.2919931781306391,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,38,2026082708,0,0.25,0.75,811,177,sweep_c=1,100,ZLZ,0.54,0.5250283063208552,0.01497169367914486,0.014148622112311715,0.002482908176783151,0.0025090909090909087,1.010545187515424,0.28394473355732797,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
sweep,kink,1000,38,2026082708,0,0.25,0.75,811,177,sweep_c=2,200,LOO,0.485,0.5250283063208552,-0.04002830632085519,0.013567087838102232,0.0012414470489042061,0.0012551507537688438,1.011038493246034,0.38505479556002936,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,38,2026082708,0,0.25,0.75,811,177,sweep_c=2,200,ZLZ,0.49,0.5250283063208552,-0.035028306320855185,0.013784590543793884,0.0012413711571530373,0.001255778894472362,1.011606309069052,0.3912398152480489,1.0,0.13891037270142753,1.0,0.31257732868941307,0.0
sweep,kink,1000,38,2026082708,0,0.25,0.75,811,177,sweep_c=4,400,LOO,0.53,0.5250283063208552,0.004971693679144851,0.011027583756183623,0.0006209245583792144,0.0006243107769423557,1.005453510442525,0.44254857477653736,1.0,0.09794415022735387,1.0,0.1991908542882408,0.0
sweep,kink,1000,38,2026082708,0,0.25,0.75,811,177,sweep_c=4,400,ZLZ,0.535,0.5250283063208552,0.009971693679144855,0.011325766106547341,0.00062087162706436,0.0006234962406015037,1.004227304683826,0.4545343212237073,1.0,0.0978802356582425,1.0,0.1990943149586224,0.0
sweep,kink,1000,38,2026082708,1,0.5,0.8,762,831,sweep_c=0.5,50,LOO,0.6,0.5700956755062485,0.029904324493751466,0.009713814425447387,0.004863597318746272,0.004897959183673469,1.007065113058343,0.1392871323454604,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,38,2026082708,1,0.5,0.8,762,831,sweep_c=0.5,50,ZLZ,0.64,0.5700956755062485,0.0699043244937515,0.01100908455916283,0.004859162534160471,0.00470204081632653,0.9676648564995805,0.15793213066144723,1.0,0.2687950607369216,1.0,0.7716677778142943,0.0
sweep,kink,1000,38,2026082708,1,0.5,0.8,762,831,sweep_c=1,100,LOO,0.58,0.5700956755062485,0.009904324493751449,0.008004707153781987,0.0024351040969284687,0.002460606060606061,1.0104726379910245,0.1622133833053637,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
sweep,kink,1000,38,2026082708,1,0.5,0.8,762,831,sweep_c=1,100,ZLZ,0.59,0.5700956755062485,0.019904324493751457,0.007953293147815454,0.0024351566909722863,0.002443434343434343,1.0033992278577981,0.16116975088165572,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
sweep,kink,1000,38,2026082708,1,0.5,0.8,762,831,sweep_c=2,200,LOO,0.56,0.5700956755062485,-0.010095675506248458,0.00438070187497841,0.0012198515678971684,0.0012381909547738695,1.0150341134604723,0.1254267601336621,1.0,0.13793418089682863,1.0,0.3111028463655039,0.0
sweep,kink,1000,38,2026082708,1,0.5,0.8,762,831,sweep_c=2,200,ZLZ,0.57,0.5700956755062485,-9.567550624856036e-05,0.004579595720569762,0.0012196906789779152,0.0012316582914572863,1.0098120061796323,0.13113006860349435,1.0,0.1375698311084177,1.0,0.310552516686233,0.0
sweep,kink,1000,38,2026082708,1,0.5,0.8,762,831,sweep_c=4,400,LOO,0.5875,0.5700956755062485,0.01740432449375151,-7.176721014134912e-07,0.0006107683608667866,0.0006073778195488721,0.9944487279709403,2.9039410646713212e-05,1.0,0.09660676751449615,1.0,0.1971708135942703,0.0
sweep,kink,1000,38,2026082708,1,0.5,0.8,762,831,sweep_c=4,400,ZLZ,0.59,0.5700956755062485,0.019904324493751457,0.0002575312859283141,0.0006106458621526189,0.000606265664160401,0.9928269423184544,0.010421621284511962,1.0,0.09651827978726013,1.0,0.19703715790378218,0.0
sweep,kink,1000,38,2026082708,2,0.75,0.25,177,811,sweep_c=0.5,50,LOO,0.52,0.5250283063208552,-0.005028306320855158,-0.013394986914473495,0.004990898523699735,0.005093877551020407,1.020633364279331,0.18960637001444114,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,38,2026082708,2,0.75,0.25,177,811,sweep_c=0.5,50,ZLZ,0.52,0.5250283063208552,-0.005028306320855158,-0.013379691011568995,0.004990893124346587,0.005093877551020407,1.0206344684424198,0.1893899585765571,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,38,2026082708,2,0.75,0.25,177,811,sweep_c=1,100,LOO,0.54,0.5250283063208552,0.01497169367914486,-0.013077740869702148,0.0024933086294420003,0.0025090909090909087,1.0063298540190913,0.26190555366408164,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
sweep,kink,1000,38,2026082708,2,0.75,0.25,177,811,sweep_c=1,100,ZLZ,0.55,0.5250283063208552,0.02497169367914487,-0.011712198999847212,0.0024929654936626682,0.0025,1.0028217423607404,0.23457423526779178,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
sweep,kink,1000,38,2026082708,2,0.75,0.25,177,811,sweep_c=2,200,LOO,0.525,0.5250283063208552,-2.830632085515372e-05,-0.011064833156423926,0.001244027792617911,0.001253140703517588,1.0073253274193337,0.3137110585860982,1.0,0.13876438172814343,1.0,0.31235681760896394,0.0
sweep,kink,1000,38,2026082708,2,0.75,0.25,177,811,sweep_c=2,200,ZLZ,0.525,0.5250283063208552,-2.830632085515372e-05,-0.01078595764339052,0.0012439481351226365,0.0012531407035175875,1.0073898325303126,0.30581414822313946,1.0,0.13876438172814343,1.0,0.31235681760896394,0.0
sweep,kink,1000,38,2026082708,2,0.75,0.25,177,811,sweep_c=4,400,LOO,0.5125,0.5250283063208552,-0.01252830632085522,-0.017807748139765378,0.0006170542624005005,0.0006261748120300753,1.014780790256749,0.7168814229747542,1.0,0.09809025955658224,1.0,0.19941154413862744,0.0
sweep,kink,1000,38,2026082708,2,0.75,0.25,177,811,sweep_c=4,400,ZLZ,0.5175,0.5250283063208552,-0.007528306320855216,-0.0164983414949057,0.0006170011131774066,0.0006257988721804511,1.0142589029665412,0.6641976197726334,1.0,0.0980608096543778,1.0,0.19936706173257068,0.0
sweep,kink,1000,38,2026082708,3,0.5,0.2,762,74,sweep_c=0.5,50,LOO,0.54,0.4201156145701317,0.11988438542986835,0.010251573651959611,0.0048931384259439,0.0050693877551020415,1.0360196899853988,0.14655369924679085,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,38,2026082708,3,0.5,0.2,762,74,sweep_c=0.5,50,ZLZ,0.56,0.4201156145701317,0.13988438542986836,0.011009084559162663,0.004895846034865225,0.005028571428571429,1.0271097973181784,0.15733934275549893,0.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,38,2026082708,3,0.5,0.2,762,74,sweep_c=1,100,LOO,0.48,0.4201156145701317,0.05988438542986829,0.007953293147815343,0.0024443322856830246,0.0025212121212121207,1.0314522849366257,0.16086696497384975,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,38,2026082708,3,0.5,0.2,762,74,sweep_c=1,100,ZLZ,0.48,0.4201156145701317,0.05988438542986829,0.007953293147815454,0.002444332285683024,0.0025212121212121207,1.0314522849366259,0.16086696497385203,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,38,2026082708,3,0.5,0.2,762,74,sweep_c=2,200,LOO,0.415,0.4201156145701317,-0.00511561457013171,0.004544892498771658,0.0012191924931359776,0.0012199748743718594,1.0006417208441543,0.1301629776954288,1.0,0.13691578787241432,1.0,0.30956462149389863,0.0
sweep,kink,1000,38,2026082708,3,0.5,0.2,762,74,sweep_c=2,200,ZLZ,0.425,0.4201156145701317,0.004884385429868299,0.004579595720569651,0.001219218602876101,0.0012280150753768845,1.007214844392985,0.13115545264063272,1.0,0.13736621627244294,1.0,0.3102449680312288,0.0
sweep,kink,1000,38,2026082708,3,0.5,0.2,762,74,sweep_c=4,400,LOO,0.43,0.4201156145701317,0.009884385429868303,0.0007497236799635654,0.000607289818248424,0.0006142857142857142,1.011519863872357,0.030423083421564533,1.0,0.09715458353714967,1.0,0.19799825860902198,0.0
sweep,kink,1000,38,2026082708,3,0.5,0.2,762,74,sweep_c=4,400,ZLZ,0.4325,0.4201156145701317,0.012384385429868305,-0.0007177828525012919,0.0006056816589878718,0.0006151472431077693,1.015627985393705,0.02916559680475798,1.0,0.09722268877298168,1.0,0.19810112770290988,0.0
sweep,kink,1000,39,2026082708,0,0.25,0.75,542,686,sweep_c=0.5,50,LOO,0.52,0.5247649465169992,-0.004764946516999213,0.00039581375223851634,0.00498392078275068,0.005093877551020408,1.0220623025651387,0.005606674118474029,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,39,2026082708,0,0.25,0.75,542,686,sweep_c=0.5,50,ZLZ,0.52,0.5247649465169992,-0.004764946516999213,0.0017915791083141785,0.004982686606984143,0.005093877551020407,1.0223154600733688,0.025380735501132432,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,39,2026082708,0,0.25,0.75,542,686,sweep_c=1,100,LOO,0.52,0.5247649465169992,-0.004764946516999213,0.0020750039860996106,0.0024909414832732664,0.0025212121212121207,1.0121522878566689,0.041575470495807926,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,39,2026082708,0,0.25,0.75,542,686,sweep_c=1,100,ZLZ,0.53,0.5247649465169992,0.0052350534830007955,0.002739669685634105,0.0024906194943445903,0.002516161616161615,1.0102553287947127,0.05489648185716082,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,39,2026082708,0,0.25,0.75,542,686,sweep_c=2,200,LOO,0.55,0.5247649465169992,0.025235053483000813,0.0008332081717418172,0.0012457205635491748,0.0012437185929648242,0.9983929216206828,0.023607130667148337,1.0,0.13824172683247277,1.0,0.3115673770486762,0.0
sweep,kink,1000,39,2026082708,0,0.25,0.75,542,686,sweep_c=2,200,ZLZ,0.54,0.5247649465169992,0.015235053483000804,0.0014169171412352632,0.0012456092528653681,0.0012482412060301506,1.0021129845966767,0.04014704098742852,1.0,0.138492847342502,1.0,0.3119466803284874,0.0
sweep,kink,1000,39,2026082708,0,0.25,0.75,542,686,sweep_c=4,400,LOO,0.56,0.5247649465169992,0.03523505348300082,0.002402484692053175,0.0006225581936489695,0.0006175438596491228,0.9919455979360637,0.09628766442063316,1.0,0.09741189469083578,1.0,0.19838691250477014,0.0
sweep,kink,1000,39,2026082708,0,0.25,0.75,542,686,sweep_c=4,400,ZLZ,0.5575,0.5247649465169992,0.032735053483000764,0.002298124737316831,0.0006225742062432078,0.0006182800751879699,0.9931026197163709,0.09210390332359968,1.0,0.09746994302840761,1.0,0.19847459122454492,0.0
sweep,kink,1000,39,2026082708,1,0.5,0.8,78,714,sweep_c=0.5,50,LOO,0.58,0.5703284265554109,0.009671573444589021,0.008685900388416212,0.004867987033010633,0.004971428571428571,1.021249345513142,0.12449162564855654,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,39,2026082708,1,0.5,0.8,78,714,sweep_c=0.5,50,ZLZ,0.66,0.5703284265554109,0.08967157344458909,0.008316700011824163,0.004869418609707364,0.004579591836734693,0.9404802100203727,0.11918249722169462,1.0,0.2652720373986168,1.0,0.7490071144003128,0.0
sweep,kink,1000,39,2026082708,1,0.5,0.8,78,714,sweep_c=1,100,LOO,0.62,0.5703284265554109,0.04967157344458906,0.004960181390538998,0.00243993774437687,0.0023797979797979805,0.9753519266147307,0.10041721814704122,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
sweep,kink,1000,39,2026082708,1,0.5,0.8,78,714,sweep_c=1,100,ZLZ,0.63,0.5703284265554109,0.059671573444589066,0.004790139477334088,0.0024402108839305233,0.0023545454545454546,0.9648942515791566,0.09696934883985558,1.0,0.19020924693703933,1.0,0.49386045156852143,0.0
sweep,kink,1000,39,2026082708,1,0.5,0.8,78,714,sweep_c=2,200,LOO,0.605,0.5703284265554109,0.03467157344458904,0.0004857317204145506,0.001222833727553954,0.001200879396984925,0.982046348514655,0.013890336325075142,1.0,0.13584003463099648,1.0,0.30793975726958744,0.0
sweep,kink,1000,39,2026082708,1,0.5,0.8,78,714,sweep_c=2,200,ZLZ,0.61,0.5703284265554109,0.03967157344458905,0.00048323332612432157,0.0012228167532169214,0.0011954773869346732,0.9776423031412309,0.013818986343204567,1.0,0.13553416031363552,1.0,0.307477751470971,0.0
sweep,kink,1000,39,2026082708,1,0.5,0.8,78,714,sweep_c=4,400,LOO,0.5925,0.5703284265554109,0.022171573444589088,-0.002483605222156293,0.000611796962327308,0.0006051221804511278,0.9890898741131553,0.10041044832873064,1.0,0.09642721478279137,1.0,0.19689960938228962,0.0
sweep,kink,1000,39,2026082708,1,0.5,0.8,78,714,sweep_c=4,400,ZLZ,0.6,0.5703284265554109,0.02967157344458904,-0.002456286267282337,0.0006117394136188183,0.0006015037593984963,0.9832679503846716,0.09931063274091612,1.0,0.09613848183161688,1.0,0.19646349464455937,0.0
sweep,kink,1000,39,2026082708,2,0.75,0.25,686,542,sweep_c=0.5,50,LOO,0.62,0.5247649465169992,0.09523505348300076,0.043013460944981485,0.004900413071148652,0.004808163265306122,0.9811750959555524,0.6144521148168812,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,39,2026082708,2,0.75,0.25,686,542,sweep_c=0.5,50,ZLZ,0.58,0.5247649465169992,0.05523505348300073,0.04389622957053352,0.004898076753901385,0.004971428571428571,1.014975636604461,0.6272120960694896,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,39,2026082708,2,0.75,0.25,686,542,sweep_c=1,100,LOO,0.57,0.5247649465169992,0.04523505348300072,0.04287879122283067,0.002450619060118214,0.0024757575757575747,1.010258026654762,0.8661729768789659,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
sweep,kink,1000,39,2026082708,2,0.75,0.25,686,542,sweep_c=1,100,ZLZ,0.58,0.5247649465169992,0.05523505348300073,0.043085013731910315,0.002450428347505773,0.0024606060606060607,1.0041534424422764,0.8703726422801453,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
sweep,kink,1000,39,2026082708,2,0.75,0.25,686,542,sweep_c=2,200,LOO,0.575,0.5247649465169992,0.050235053483000724,0.03872464330714309,0.0012258755433566472,0.0012280150753768845,1.0017453093275512,1.1060231972271024,1.0,0.13736621627244294,1.0,0.3102449680312287,0.0
sweep,kink,1000,39,2026082708,2,0.75,0.25,686,542,sweep_c=2,200,ZLZ,0.58,0.5247649465169992,0.05523505348300073,0.039497313630597275,0.0012253828161250698,0.0012241206030150754,0.9989699438466211,1.128318387513917,1.0,0.13714822475038702,1.0,0.3099157042077474,0.0
sweep,kink,1000,39,2026082708,2,0.75,0.25,686,542,sweep_c=4,400,LOO,0.5625,0.5247649465169992,0.03773505348300077,0.02045656655063466,0.0006140120404729178,0.0006167763157894736,1.0045019887792863,0.8255517442638178,1.0,0.09735133935770368,1.0,0.19829544711046854,0.0
sweep,kink,1000,39,2026082708,2,0.75,0.25,686,542,sweep_c=4,400,ZLZ,0.56,0.5247649465169992,0.03523505348300082,0.02046856084622417,0.0006140146577279579,0.0006175438596491228,1.0057477486518385,0.826034029391425,1.0,0.09741189469083578,1.0,0.19838691250477014,0.0
sweep,kink,1000,39,2026082708,3,0.5,0.2,78,925,sweep_c=0.5,50,LOO,0.54,0.41999461157768964,0.1200053884223104,0.0076843368036391135,0.004888377277306208,0.0050693877551020415,1.037028745435864,0.1099066658786517,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,39,2026082708,3,0.5,0.2,78,925,sweep_c=0.5,50,ZLZ,0.56,0.41999461157768964,0.14000538842231042,0.008316700011824218,0.004890334367442577,0.005028571428571427,1.028267404791207,0.11892735481647847,0.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,39,2026082708,3,0.5,0.2,78,925,sweep_c=1,100,LOO,0.51,0.41999461157768964,0.09000538842231037,0.0039958968982493626,0.002438534260005939,0.0025242424242424245,1.0351474103284801,0.08091887631706791,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,39,2026082708,3,0.5,0.2,78,925,sweep_c=1,100,ZLZ,0.51,0.41999461157768964,0.09000538842231037,0.004790139477334199,0.0024400655368201356,0.0025242424242424245,1.034497797764886,0.09697223687801838,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,39,2026082708,3,0.5,0.2,78,925,sweep_c=2,200,LOO,0.45,0.41999461157768964,0.030005388422310375,-0.00031069143466783133,0.001215768608038109,0.0012437185929648246,1.0229895596431122,0.008910535767228576,1.0,0.13824172683247282,1.0,0.31156737704867626,0.0
sweep,kink,1000,39,2026082708,3,0.5,0.2,78,925,sweep_c=2,200,ZLZ,0.455,0.41999461157768964,0.03500538842231038,0.0004832333261244881,0.0012162693433371036,0.001246105527638191,1.0245309021924578,0.013856131540120772,1.0,0.13837431944781425,1.0,0.31176765066978296,0.0
sweep,kink,1000,39,2026082708,3,0.5,0.2,78,925,sweep_c=4,400,LOO,0.445,0.41999461157768964,0.02500538842231037,-0.003138307054062761,0.0006060714384263251,0.0006189849624060148,1.0213069337390654,0.12747749594046248,1.0,0.09752548884700052,1.0,0.19855849003141535,0.0
sweep,kink,1000,39,2026082708,3,0.5,0.2,78,925,sweep_c=4,400,ZLZ,0.445,0.41999461157768964,0.02500538842231037,-0.0034312914544611384,0.0006047692848525949,0.0006189849624060148,1.0235059516239897,0.13952844226123223,1.0,0.09752548884700052,1.0,0.19855849003141535,0.0
sweep,kink,1000,40,2026082708,0,0.25,0.75,614,959,sweep_c=0.5,50,LOO,0.58,0.5248702332065751,0.05512976679342485,0.021282370354312574,0.004953897968016064,0.004971428571428571,1.0035387493900139,0.3023754082589651,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,40,2026082708,0,0.25,0.75,614,959,sweep_c=0.5,50,ZLZ,0.58,0.5248702332065751,0.05512976679342485,0.02261427064111743,0.004950935400242105,0.004971428571428571,1.0041392523896522,0.32139488118302034,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,40,2026082708,0,0.25,0.75,614,959,sweep_c=1,100,LOO,0.56,0.5248702332065751,0.035129766793424944,0.02011852739183373,0.002477630255195917,0.002488888888888889,1.0045441137431064,0.40418290482999897,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
sweep,kink,1000,40,2026082708,0,0.25,0.75,614,959,sweep_c=1,100,ZLZ,0.58,0.5248702332065751,0.05512976679342485,0.02113590369678986,0.002476864065577836,0.0024606060606060607,0.9934360527904131,0.4246877511523894,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
sweep,kink,1000,40,2026082708,0,0.25,0.75,614,959,sweep_c=2,200,LOO,0.555,0.5248702332065751,0.03012976679342494,0.019989322524730402,0.0012383173320740593,0.0012410804020100503,1.0022313100724862,0.5680441603623009,1.0,0.13809502898355341,1.0,0.3113457982726937,0.0
sweep,kink,1000,40,2026082708,0,0.25,0.75,614,959,sweep_c=2,200,ZLZ,0.555,0.5248702332065751,0.03012976679342494,0.02092548525034288,0.0012378291769832841,0.0012410804020100501,1.0026265538793402,0.5947646938071312,1.0,0.13809502898355341,1.0,0.3113457982726937,0.0
sweep,kink,1000,40,2026082708,0,0.25,0.75,614,959,sweep_c=4,400,LOO,0.5775,0.5248702332065751,0.052629766793424904,0.019753030652482906,0.0006186466567412218,0.0006115131578947368,0.9884691871058331,0.7941680343757578,0.0,0.09693508372855009,1.0,0.19766671660430868,0.0
sweep,kink,1000,40,2026082708,0,0.25,0.75,614,959,sweep_c=4,400,ZLZ,0.5825,0.5248702332065751,0.05762976679342491,0.019738774164940076,0.0006186289480299073,0.0006095081453634084,0.9852564243953583,0.7936062126825394,0.0,0.0967760392099446,1.0,0.197426488884414,0.0
sweep,kink,1000,40,2026082708,1,0.5,0.8,503,24,sweep_c=0.5,50,LOO,0.64,0.5701672652140626,0.06983273478593743,0.013668684684095322,0.004851523917868697,0.00470204081632653,0.9691884232515883,0.19624004587217037,1.0,0.2687950607369216,1.0,0.7716677778142943,0.0
sweep,kink,1000,40,2026082708,1,0.5,0.8,503,24,sweep_c=0.5,50,ZLZ,0.58,0.5701672652140626,0.00983273478593738,0.01467414155203961,0.00484776433523244,0.004971428571428571,1.0255095395824767,0.210756974016985,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,40,2026082708,1,0.5,0.8,503,24,sweep_c=1,100,LOO,0.56,0.5701672652140626,-0.010167265214062526,0.014163729995261387,0.0024238849170889806,0.0024888888888888894,1.0268180932772901,0.28768792978228,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
sweep,kink,1000,40,2026082708,1,0.5,0.8,503,24,sweep_c=1,100,ZLZ,0.56,0.5701672652140626,-0.010167265214062526,0.01483076680985762,0.002422812935154898,0.0024888888888888894,1.0272724124818853,0.3013031447793416,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
sweep,kink,1000,40,2026082708,1,0.5,0.8,503,24,sweep_c=2,200,LOO,0.565,0.5701672652140626,-0.005167265214062633,0.008827689241991288,0.0012156661098701802,0.001235050251256281,1.0159452840123764,0.25318611312546385,1.0,0.13775913300669312,1.0,0.3108384464610727,0.0
sweep,kink,1000,40,2026082708,1,0.5,0.8,503,24,sweep_c=2,200,ZLZ,0.565,0.5701672652140626,-0.005167265214062633,0.008688297585544902,0.001215762297860255,0.0012350502512562813,1.015864905031167,0.24917837656122985,1.0,0.13775913300669312,1.0,0.3108384464610727,0.0
sweep,kink,1000,40,2026082708,1,0.5,0.8,503,24,sweep_c=4,400,LOO,0.55,0.5701672652140626,-0.020167265214062535,0.005902939154283748,0.0006081755786919713,0.0006203007518796994,1.019936961648158,0.23936123565111037,1.0,0.0976290898204315,1.0,0.1987149734226341,0.0
sweep,kink,1000,40,2026082708,1,0.5,0.8,503,24,sweep_c=4,400,ZLZ,0.555,0.5701672652140626,-0.01516726521406253,0.006542701743972534,0.0006078407720220096,0.0006189849624060151,1.018334061973062,0.2653763454672295,1.0,0.09752548884700052,1.0,0.1985584900314154,0.0
sweep,kink,1000,40,2026082708,2,0.75,0.25,959,614,sweep_c=0.5,50,LOO,0.66,0.5248702332065751,0.13512976679342492,0.031147826194841133,0.0049319999365668235,0.004579591836734695,0.9285466130647518,0.4435230666987516,0.0,0.2652720373986168,1.0,0.7490071144003128,0.0
sweep,kink,1000,40,2026082708,2,0.75,0.25,959,614,sweep_c=0.5,50,ZLZ,0.64,0.5248702332065751,0.1151297667934249,0.030763444895401837,0.004933073810247819,0.00470204081632653,0.9531665239953743,0.43800206641705897,1.0,0.2687950607369216,1.0,0.7716677778142943,0.0
sweep,kink,1000,40,2026082708,2,0.75,0.25,959,614,sweep_c=1,100,LOO,0.59,0.5248702332065751,0.06512976679342486,0.02983959370320055,0.0024668161834993183,0.0024434343434343426,0.9905214501909878,0.6007925117481282,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
sweep,kink,1000,40,2026082708,2,0.75,0.25,959,614,sweep_c=1,100,ZLZ,0.6,0.5248702332065751,0.07512976679342487,0.029369509699492702,0.002467220894203254,0.0024242424242424247,0.982580209959389,0.5912793055961916,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
sweep,kink,1000,40,2026082708,2,0.75,0.25,959,614,sweep_c=2,200,LOO,0.61,0.5248702332065751,0.08512976679342488,0.027692053933563665,0.0012329987376154658,0.0011954773869346732,0.9695690274968519,0.7886310149143574,0.0,0.13553416031363552,1.0,0.307477751470971,0.0
sweep,kink,1000,40,2026082708,2,0.75,0.25,959,614,sweep_c=2,200,ZLZ,0.61,0.5248702332065751,0.08512976679342488,0.027851873784553227,0.0012329233387319862,0.0011954773869346732,0.9696283210634777,0.7932067140204021,0.0,0.13553416031363552,1.0,0.307477751470971,0.0
sweep,kink,1000,40,2026082708,2,0.75,0.25,959,614,sweep_c=4,400,LOO,0.575,0.5248702332065751,0.050129766793424846,0.018511967373654348,0.0006154122653710455,0.000612468671679198,0.9952168751624201,0.7462244977692754,0.0,0.09701078664191676,1.0,0.19778106155895947,0.0
sweep,kink,1000,40,2026082708,2,0.75,0.25,959,614,sweep_c=4,400,ZLZ,0.575,0.5248702332065751,0.050129766793424846,0.0184787728150948,0.0006154081177412857,0.000612468671679198,0.9952235825668398,0.7448889225243668,0.0,0.09701078664191676,1.0,0.19778106155895947,0.0
sweep,kink,1000,40,2026082708,3,0.5,0.2,503,542,sweep_c=0.5,50,LOO,0.5,0.419847232988721,0.08015276701127899,0.014609705039770937,0.004905735997588588,0.005102040816326531,1.040015365448617,0.208588019911384,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,40,2026082708,3,0.5,0.2,503,542,sweep_c=0.5,50,ZLZ,0.5,0.419847232988721,0.08015276701127899,0.014674141552039666,0.004905976613432838,0.005102040816326531,1.0399643574241382,0.2095028654306564,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,40,2026082708,3,0.5,0.2,503,542,sweep_c=1,100,LOO,0.49,0.419847232988721,0.07015276701127898,0.01482554320888435,0.0024525754021382123,0.0025242424242424236,1.0292211289576378,0.29936390191028195,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
sweep,kink,1000,40,2026082708,3,0.5,0.2,503,542,sweep_c=1,100,ZLZ,0.5,0.419847232988721,0.08015276701127899,0.014830766809857787,0.0024523899525311465,0.0025252525252525255,1.0297108429457462,0.29948070187889264,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
sweep,kink,1000,40,2026082708,3,0.5,0.2,503,542,sweep_c=2,200,LOO,0.46,0.419847232988721,0.04015276701127901,0.00874768069066828,0.0012213687300427509,0.0012482412060301506,1.0220019354732122,0.25030499916435345,1.0,0.1384928473425021,1.0,0.31194668032848727,0.0
sweep,kink,1000,40,2026082708,3,0.5,0.2,503,542,sweep_c=2,200,ZLZ,0.47,0.419847232988721,0.050152767011278965,0.008688297585544957,0.0012213174448309605,0.001251758793969849,1.0249250096833766,0.24861103834414305,1.0,0.13868784893388342,1.0,0.31224121916631753,0.0
sweep,kink,1000,40,2026082708,3,0.5,0.2,503,542,sweep_c=4,400,LOO,0.45,0.419847232988721,0.030152767011279002,0.00625956261311017,0.0006089246675627674,0.0006203007518796994,1.018682252375265,0.25366596695646526,1.0,0.0976290898204315,1.0,0.19871497342263422,0.0
sweep,kink,1000,40,2026082708,3,0.5,0.2,503,542,sweep_c=4,400,ZLZ,0.4575,0.419847232988721,0.03765276701127901,0.005568249020647731,0.0006075191416288069,0.0006220394736842106,1.0239010280671543,0.22591167013503144,1.0,0.09776582271947887,1.0,0.19892150070732595,0.0
sweep,kink,1000,41,2026082708,0,0.25,0.75,290,42,sweep_c=0.5,50,LOO,0.6,0.5252425400706238,0.07475745992937621,0.012406699245143704,0.004967792034084003,0.004897959183673469,0.9859428796673831,0.1760250802995958,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,41,2026082708,0,0.25,0.75,290,42,sweep_c=0.5,50,ZLZ,0.6,0.5252425400706238,0.07475745992937621,0.013342637967707849,0.004965635615265967,0.004897959183673469,0.9863710435408433,0.18934519067320127,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,41,2026082708,0,0.25,0.75,290,42,sweep_c=1,100,LOO,0.55,0.5252425400706238,0.02475745992937628,0.012723688835680425,0.002483185824186283,0.0025000000000000005,1.0067712112601268,0.2553338710509991,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
sweep,kink,1000,41,2026082708,0,0.25,0.75,290,42,sweep_c=1,100,ZLZ,0.57,0.5252425400706238,0.04475745992937619,0.011882687748101417,0.002484066687184445,0.0024757575757575756,0.9966550368918288,0.2384147166160083,1.0,0.19504379792543253,1.0,0.5011627664853655,0.0
sweep,kink,1000,41,2026082708,0,0.25,0.75,290,42,sweep_c=2,200,LOO,0.585,0.5252425400706238,0.0597574599293762,0.01295172221645935,0.001241491636122532,0.0012199748743718594,0.9826686212579938,0.3675831729384204,1.0,0.13691578787241432,1.0,0.3095646214938985,0.0
sweep,kink,1000,41,2026082708,0,0.25,0.75,290,42,sweep_c=2,200,ZLZ,0.59,0.5252425400706238,0.0647574599293762,0.012393826831641142,0.0012416548294300516,0.0012155778894472362,0.9789982373806855,0.3517264128233274,1.0,0.13666883193556356,1.0,0.3091916085655424,0.0
sweep,kink,1000,41,2026082708,0,0.25,0.75,290,42,sweep_c=4,400,LOO,0.5575,0.5252425400706238,0.03225745992937623,0.01108417623133584,0.0006208046622676255,0.0006182800751879699,0.9959333632089135,0.44486264251083485,1.0,0.09746994302840761,1.0,0.19847459122454492,0.0
sweep,kink,1000,41,2026082708,0,0.25,0.75,290,42,sweep_c=4,400,ZLZ,0.5575,0.5252425400706238,0.03225745992937623,0.010510864008703602,0.0006209524311296167,0.0006182800751879699,0.9956963596441915,0.4218025988928453,1.0,0.09746994302840761,1.0,0.19847459122454492,0.0
sweep,kink,1000,41,2026082708,1,0.5,0.8,753,576,sweep_c=0.5,50,LOO,0.62,0.5693036235955331,0.05069637640446689,-0.008575971675588878,0.0049224282882336075,0.004808163265306122,0.9767868587947497,0.12223445458717622,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,41,2026082708,1,0.5,0.8,753,576,sweep_c=0.5,50,ZLZ,0.66,0.5693036235955331,0.09069637640446693,-0.007342873055649846,0.004919971450950271,0.004579591836734695,0.9308167501358502,0.10468506542308391,1.0,0.2652720373986168,1.0,0.7490071144003128,0.0
sweep,kink,1000,41,2026082708,1,0.5,0.8,753,576,sweep_c=1,100,LOO,0.64,0.5693036235955331,0.07069637640446691,-0.008983459483788092,0.002461530814677473,0.0023272727272727277,0.9454574825534586,0.18106769582123333,1.0,0.18910444041685204,1.0,0.49219170401534473,0.0
sweep,kink,1000,41,2026082708,1,0.5,0.8,753,576,sweep_c=1,100,ZLZ,0.64,0.5693036235955331,0.07069637640446691,-0.010394055082668774,0.002463239510644736,0.0023272727272727273,0.944801639148594,0.20942652808669104,1.0,0.18910444041685204,1.0,0.49219170401534473,0.0
sweep,kink,1000,41,2026082708,1,0.5,0.8,753,576,sweep_c=2,200,LOO,0.605,0.5693036235955331,0.03569637640446688,-0.010553936382238893,0.0012313220994463108,0.0012008793969849247,0.9752764102300485,0.3007659272123051,1.0,0.13584003463099648,1.0,0.30793975726958744,0.0
sweep,kink,1000,41,2026082708,1,0.5,0.8,753,576,sweep_c=2,200,ZLZ,0.605,0.5693036235955331,0.03569637640446688,-0.010878156196164501,0.0012315367639270203,0.0012008793969849247,0.9751064135151452,0.30997851968638307,1.0,0.13584003463099648,1.0,0.30793975726958744,0.0
sweep,kink,1000,41,2026082708,1,0.5,0.8,753,576,sweep_c=4,400,LOO,0.5525,0.5693036235955331,-0.016803623595533113,-0.012678541181748826,0.0006160923448069642,0.0006196585213032582,1.0057883798205793,0.5107946964456562,1.0,0.09757853642023284,1.0,0.19863861538043887,0.0
sweep,kink,1000,41,2026082708,1,0.5,0.8,753,576,sweep_c=4,400,ZLZ,0.5575,0.5693036235955331,-0.011803623595533108,-0.013288323870602525,0.0006163036715661163,0.0006182800751879699,1.0032068665384246,0.5352699057815348,1.0,0.09746994302840761,1.0,0.19847459122454492,0.0
sweep,kink,1000,41,2026082708,2,0.75,0.25,42,290,sweep_c=0.5,50,LOO,0.64,0.5252425400706238,0.11475745992937625,0.03648914897836819,0.004918455390505063,0.00470204081632653,0.9559994841884071,0.5202946571830307,1.0,0.2687950607369216,1.0,0.7716677778142943,0.0
sweep,kink,1000,41,2026082708,2,0.75,0.25,42,290,sweep_c=0.5,50,ZLZ,0.62,0.5252425400706238,0.09475745992937623,0.03717386328378214,0.004916509716445118,0.004808163265306122,0.9779627301911781,0.5301627941564068,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,41,2026082708,2,0.75,0.25,42,290,sweep_c=1,100,LOO,0.64,0.5252425400706238,0.11475745992937625,0.03891357360916459,0.00245512738393064,0.0023272727272727273,0.9479234122454296,0.7853515418056795,0.0,0.18910444041685204,1.0,0.49219170401534473,0.0
sweep,kink,1000,41,2026082708,2,0.75,0.25,42,290,sweep_c=1,100,ZLZ,0.64,0.5252425400706238,0.11475745992937625,0.037712607999314085,0.0024564513872925514,0.0023272727272727273,0.9474124907628634,0.7609085777025811,0.0,0.18910444041685204,1.0,0.49219170401534473,0.0
sweep,kink,1000,41,2026082708,2,0.75,0.25,42,290,sweep_c=2,200,LOO,0.615,0.5252425400706238,0.08975745992937623,0.0337346319950701,0.0012283917389639433,0.0011898241206030153,0.9686031604270988,0.9625150597669586,0.0,0.13521331832574912,1.0,0.30699313785541116,0.0
sweep,kink,1000,41,2026082708,2,0.75,0.25,42,290,sweep_c=2,200,ZLZ,0.61,0.5252425400706238,0.08475745992937622,0.03329321801213503,0.0012286789675786318,0.0011954773869346732,0.9729778229138331,0.9498096170199247,0.0,0.13553416031363552,1.0,0.307477751470971,0.0
sweep,kink,1000,41,2026082708,2,0.75,0.25,42,290,sweep_c=4,400,LOO,0.54,0.5252425400706238,0.014757459929376271,0.012883728184169496,0.0006141873888140259,0.0006225563909774435,1.0136261380742086,0.5198656306149918,1.0,0.0978064361788078,1.0,0.19898284503290947,0.0
sweep,kink,1000,41,2026082708,2,0.75,0.25,42,290,sweep_c=4,400,ZLZ,0.5425,0.5252425400706238,0.017257459929376218,0.012685001164001841,0.0006141307847931113,0.0006220394736842106,1.0128778577575517,0.5118704720665003,1.0,0.09776582271947887,1.0,0.19892150070732595,0.0
sweep,kink,1000,41,2026082708,3,0.5,0.2,753,797,sweep_c=0.5,50,LOO,0.38,0.42002050054967016,-0.04002050054967016,-0.008673027108502152,0.00483906569107911,0.004808163265306122,0.9936139685332323,0.1246780338591465,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,41,2026082708,3,0.5,0.2,753,797,sweep_c=0.5,50,ZLZ,0.38,0.42002050054967016,-0.04002050054967016,-0.00734287305564979,0.004844250208298123,0.004808163265306122,0.9925505617091817,0.10550006733976894,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,41,2026082708,3,0.5,0.2,753,797,sweep_c=1,100,LOO,0.36,0.42002050054967016,-0.060020500549670175,-0.010483315668664617,0.0024162083363333258,0.0023272727272727273,0.9631920775525669,0.21327083734104177,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
sweep,kink,1000,41,2026082708,3,0.5,0.2,753,797,sweep_c=1,100,ZLZ,0.35,0.42002050054967016,-0.07002050054967018,-0.010394055082668663,0.002416269089679166,0.0022979797979797976,0.9510446530129328,0.21145227639586583,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
sweep,kink,1000,41,2026082708,3,0.5,0.2,753,797,sweep_c=2,200,LOO,0.4,0.42002050054967016,-0.02002050054967014,-0.011413613172911397,0.0012068144483764539,0.0012060301507537691,0.9993501091872575,0.32855107986554316,1.0,0.13613104217093364,1.0,0.3083793076445651,0.0
sweep,kink,1000,41,2026082708,3,0.5,0.2,753,797,sweep_c=2,200,ZLZ,0.4,0.42002050054967016,-0.02002050054967014,-0.010878156196164501,0.001207328872183309,0.0012060301507537691,0.9989243018539006,0.3130707525315944,1.0,0.13613104217093364,1.0,0.3083793076445651,0.0
sweep,kink,1000,41,2026082708,3,0.5,0.2,753,797,sweep_c=4,400,LOO,0.405,0.42002050054967016,-0.015020500549670135,-0.013438799091036346,0.0006023257489754241,0.0006039473684210527,1.0026922631954338,0.5475764308269728,1.0,0.09633356519211889,1.0,0.19675815699000632,0.0
sweep,kink,1000,41,2026082708,3,0.5,0.2,753,797,sweep_c=4,400,ZLZ,0.41,0.42002050054967016,-0.010020500549670186,-0.013288323870602636,0.0006024007389067392,0.000606265664160401,1.0064158707053978,0.5414114753301167,1.0,0.09651827978726002,1.0,0.19703715790378223,0.0
sweep,kink,1000,42,2026082708,0,0.25,0.75,530,217,sweep_c=0.5,50,LOO,0.52,0.5255144464431484,-0.0055144464431483575,0.021286011357904422,0.004951478102594517,0.005093877551020407,1.0287589777184463,0.302501030295249,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,42,2026082708,0,0.25,0.75,530,217,sweep_c=0.5,50,ZLZ,0.58,0.5255144464431484,0.054485553556851585,0.02098441039387744,0.004952007172723264,0.004971428571428571,1.0039219245909587,0.29819896974605786,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,42,2026082708,0,0.25,0.75,530,217,sweep_c=1,100,LOO,0.49,0.5255144464431484,-0.035514446443148384,0.018521391613934846,0.0024781822863951483,0.0025242424242424245,1.0185862590093309,0.3720548671832253,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,42,2026082708,0,0.25,0.75,530,217,sweep_c=1,100,ZLZ,0.51,0.5255144464431484,-0.015514446443148366,0.019481893677493534,0.002477093682270731,0.0025242424242424236,1.0190338953706717,0.3914352683191235,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
sweep,kink,1000,42,2026082708,0,0.25,0.75,530,217,sweep_c=2,200,LOO,0.52,0.5255144464431484,-0.0055144464431483575,0.018861331952714555,0.0012384308351040057,0.0012542713567839198,1.012790800447555,0.5359650619477285,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,42,2026082708,0,0.25,0.75,530,217,sweep_c=2,200,ZLZ,0.535,0.5255144464431484,0.009485553556851656,0.01906075740217006,0.0012383332601545573,0.0012501256281407032,1.009522774172014,0.541653289513742,1.0,0.13859734660081902,1.0,0.3121045205280506,0.0
sweep,kink,1000,42,2026082708,0,0.25,0.75,530,217,sweep_c=4,400,LOO,0.51,0.5255144464431484,-0.015514446443148366,0.016946162145586308,0.0006190654467252714,0.0006263157894736841,1.011711754850421,0.6810877596558008,1.0,0.09810130099063286,1.0,0.19942822159818152,0.0
sweep,kink,1000,42,2026082708,0,0.25,0.75,530,217,sweep_c=4,400,ZLZ,0.5125,0.5255144464431484,-0.01301444644314842,0.017436955998905157,0.0006189392528506575,0.0006261748120300753,1.0116902573977864,0.7008848272357602,1.0,0.09809025955658224,1.0,0.19941154413862744,0.0
sweep,kink,1000,42,2026082708,1,0.5,0.8,376,664,sweep_c=0.5,50,LOO,0.66,0.5702088307579081,0.08979116924209196,-0.029915984236698168,0.0049650689636887724,0.004579591836734695,0.9223621807122515,0.42456154315012157,1.0,0.2652720373986168,1.0,0.7490071144003128,0.0
sweep,kink,1000,42,2026082708,1,0.5,0.8,376,664,sweep_c=0.5,50,ZLZ,0.66,0.5702088307579081,0.08979116924209196,-0.03038649475585531,0.004965817931032642,0.004579591836734695,0.9222230658348701,0.4312064104789011,1.0,0.2652720373986168,1.0,0.7490071144003128,0.0
sweep,kink,1000,42,2026082708,1,0.5,0.8,376,664,sweep_c=1,100,LOO,0.59,0.5702088307579081,0.0197911692420919,-0.030289300883415637,0.002482765170342712,0.002443434343434343,0.9841584587305371,0.607885000372164,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
sweep,kink,1000,42,2026082708,1,0.5,0.8,376,664,sweep_c=1,100,ZLZ,0.59,0.5702088307579081,0.0197911692420919,-0.030272192475695237,0.0024827626170504653,0.002443434343434343,0.9841594708466955,0.6075419590424738,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
sweep,kink,1000,42,2026082708,1,0.5,0.8,376,664,sweep_c=2,200,LOO,0.6,0.5702088307579081,0.02979116924209191,-0.028487517038263244,0.0012404942267367823,0.0012060301507537687,0.9722174636203877,0.8088299499118138,1.0,0.13613104217093364,1.0,0.3083793076445651,0.0
sweep,kink,1000,42,2026082708,1,0.5,0.8,376,664,sweep_c=2,200,ZLZ,0.595,0.5702088307579081,0.024791169242091904,-0.02832162903487556,0.0012404170782791052,0.001210929648241206,0.9762278103435914,0.8041449916742289,1.0,0.136407278082604,1.0,0.3087965463133063,0.0
sweep,kink,1000,42,2026082708,1,0.5,0.8,376,664,sweep_c=4,400,LOO,0.5725,0.5702088307579081,0.0022911692420919394,-0.025759920371068334,0.0006194662165026159,0.0006133928571428572,0.9901958182739202,1.034988925852126,1.0,0.09708395133331149,1.0,0.19789157267336105,0.0
sweep,kink,1000,42,2026082708,1,0.5,0.8,376,664,sweep_c=4,400,ZLZ,0.5675,0.5702088307579081,-0.002708830757908065,-0.025672738269722717,0.0006194434097324083,0.0006151472431077694,0.9930644727877648,1.03150508875575,1.0,0.09722268877298168,1.0,0.19810112770290988,0.0
sweep,kink,1000,42,2026082708,2,0.75,0.25,217,530,sweep_c=0.5,50,LOO,0.58,0.5255144464431484,0.054485553556851585,0.0009055733549188094,0.004981007152050274,0.004971428571428571,0.9980769791471268,0.012831134367729778,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,42,2026082708,2,0.75,0.25,217,530,sweep_c=0.5,50,ZLZ,0.62,0.5255144464431484,0.09448555355685162,0.0019838424074560823,0.004979653426549138,0.004808163265306122,0.9655618279921426,0.028113027069658268,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,42,2026082708,2,0.75,0.25,217,530,sweep_c=1,100,LOO,0.61,0.5255144464431484,0.08448555355685161,0.0013643682601919283,0.0024892437194793467,0.002403030303030303,0.9653656185714607,0.027346257421446727,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
sweep,kink,1000,42,2026082708,2,0.75,0.25,217,530,sweep_c=1,100,ZLZ,0.61,0.5255144464431484,0.08448555355685161,0.002288739944374174,0.0024888582912324262,0.002403030303030303,0.9655151165076485,0.045877142996913096,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
sweep,kink,1000,42,2026082708,2,0.75,0.25,217,530,sweep_c=2,200,LOO,0.58,0.5255144464431484,0.054485553556851585,-0.0003275071762419701,0.0012437876078385684,0.0012241206030150754,0.984187810925637,0.009286406872123159,1.0,0.13714822475038702,1.0,0.3099157042077474,0.0
sweep,kink,1000,42,2026082708,2,0.75,0.25,217,530,sweep_c=2,200,ZLZ,0.58,0.5255144464431484,0.054485553556851585,-0.00031771447244677287,0.0012437868892206938,0.0012241206030150754,0.9841883795559699,0.009008739125919847,1.0,0.13714822475038702,1.0,0.3099157042077474,0.0
sweep,kink,1000,42,2026082708,2,0.75,0.25,217,530,sweep_c=4,400,LOO,0.555,0.5255144464431484,0.029485553556851674,-0.0017594826211030368,0.0006180355290369237,0.0006189849624060151,1.00153621163264,0.07077473639599609,1.0,0.09752548884700052,1.0,0.1985584900314154,0.0
sweep,kink,1000,42,2026082708,2,0.75,0.25,217,530,sweep_c=4,400,ZLZ,0.555,0.5255144464431484,0.029485553556851674,-0.002112542718329502,0.0006180910841022774,0.0006189849624060151,1.0014461918748365,0.08497266909982226,1.0,0.09752548884700052,1.0,0.1985584900314154,0.0
sweep,kink,1000,42,2026082708,3,0.5,0.2,376,929,sweep_c=0.5,50,LOO,0.4,0.4199073580645718,-0.01990735806457178,-0.03063431268318423,0.00475221586460723,0.004897959183673469,1.0306684972270899,0.4443856854125004,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,42,2026082708,3,0.5,0.2,376,929,sweep_c=0.5,50,ZLZ,0.4,0.4199073580645718,-0.01990735806457178,-0.03038649475585531,0.004753421507044823,0.004897959183673469,1.0304070818071644,0.44073489948344896,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,42,2026082708,3,0.5,0.2,376,929,sweep_c=1,100,LOO,0.37,0.4199073580645718,-0.049907358064571805,-0.030201754862946406,0.0023770575138748816,0.0023545454545454546,0.9905294427257127,0.6194586665548003,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
sweep,kink,1000,42,2026082708,3,0.5,0.2,376,929,sweep_c=1,100,ZLZ,0.37,0.4199073580645718,-0.049907358064571805,-0.03027219247569518,0.0023769080010773613,0.0023545454545454546,0.990591749229768,0.6209229180043824,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
sweep,kink,1000,42,2026082708,3,0.5,0.2,376,929,sweep_c=2,200,LOO,0.405,0.4199073580645718,-0.014907358064571774,-0.028175464909766468,0.0011905409991460577,0.001210929648241206,1.0171255329381959,0.8165803272917925,1.0,0.136407278082604,1.0,0.3087965463133063,0.0
sweep,kink,1000,42,2026082708,3,0.5,0.2,376,929,sweep_c=2,200,ZLZ,0.4,0.4199073580645718,-0.01990735806457178,-0.02832162903487556,0.001190421495869923,0.0012060301507537687,1.013111872507342,0.8208576495610839,1.0,0.13613104217093364,1.0,0.3083793076445651,0.0
sweep,kink,1000,42,2026082708,3,0.5,0.2,376,929,sweep_c=4,400,LOO,0.395,0.4199073580645718,-0.024907358064571783,-0.025714608682673668,0.0005964207624751362,0.0005989348370927319,1.0042152701176303,1.052939802597362,1.0,0.09593296644993055,1.0,0.1961530753231101,0.0
sweep,kink,1000,42,2026082708,3,0.5,0.2,376,929,sweep_c=4,400,ZLZ,0.395,0.4199073580645718,-0.024907358064571783,-0.026646934173675696,0.0005949498473422448,0.0005989348370927319,1.006698026343378,1.092463838535188,1.0,0.09593296644993055,1.0,0.1961530753231101,0.0
sweep,kink,1000,43,2026082708,0,0.25,0.75,236,288,sweep_c=0.5,50,LOO,0.54,0.5249390967049234,0.015060903295076589,0.005437215164790565,0.0049777766263638685,0.0050693877551020415,1.0184040256553442,0.07706529007793779,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,43,2026082708,0,0.25,0.75,236,288,sweep_c=0.5,50,ZLZ,0.56,0.5249390967049234,0.035060903295076606,0.004918891412442061,0.004978378265122146,0.005028571428571427,1.0100822317582672,0.06971452768744398,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,43,2026082708,0,0.25,0.75,236,288,sweep_c=1,100,LOO,0.5,0.5249390967049234,-0.024939096704923447,0.006096654218154307,0.0024886970162105223,0.0025252525252525255,1.014688613681735,0.12220966410533272,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
sweep,kink,1000,43,2026082708,0,0.25,0.75,236,288,sweep_c=1,100,ZLZ,0.52,0.5249390967049234,-0.004939096704923429,0.005338449028320813,0.00248917440844138,0.0025212121212121207,1.0128708187992346,0.10700090151820027,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,43,2026082708,0,0.25,0.75,236,288,sweep_c=2,200,LOO,0.53,0.5249390967049234,0.00506090329507658,0.006344535689310926,0.0012441716074173478,0.0012517587939698488,1.0060981833271783,0.17987040045987,1.0,0.13868784893388342,1.0,0.31224121916631753,0.0
sweep,kink,1000,43,2026082708,0,0.25,0.75,236,288,sweep_c=2,200,ZLZ,0.52,0.5249390967049234,-0.004939096704923429,0.006007032123998002,0.00124430958828598,0.0012542713567839194,1.0080058601104744,0.17029258209252773,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,43,2026082708,0,0.25,0.75,236,288,sweep_c=4,400,LOO,0.5375,0.5249390967049234,0.012560903295076531,0.005272362784299323,0.0006220510568052401,0.0006230419799498747,1.0015929932660574,0.21139381170562785,1.0,0.09784457286004528,1.0,0.1990404483257382,0.0
sweep,kink,1000,43,2026082708,0,0.25,0.75,236,288,sweep_c=4,400,ZLZ,0.5325,0.5249390967049234,0.0075609032950765265,0.004921314352152706,0.000622112210342647,0.0006239191729323309,1.0029045605594025,0.19730893119441323,1.0,0.09791342727657093,1.0,0.1991444490145493,0.0
sweep,kink,1000,43,2026082708,1,0.5,0.8,520,837,sweep_c=0.5,50,LOO,0.6,0.5708447187299247,0.029155281270075273,0.01461380634035947,0.004847776330657642,0.004897959183673469,1.0103517261509092,0.20989015143973888,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,43,2026082708,1,0.5,0.8,520,837,sweep_c=0.5,50,ZLZ,0.6,0.5708447187299247,0.029155281270075273,0.01461380634035947,0.004847776330657642,0.004897959183673469,1.0103517261509092,0.20989015143973888,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,43,2026082708,1,0.5,0.8,520,837,sweep_c=1,100,LOO,0.55,0.5708447187299247,-0.02084471872992466,0.008070934517992678,0.0024336873948192328,0.0025,1.0272477908715523,0.1636030618967298,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
sweep,kink,1000,43,2026082708,1,0.5,0.8,520,837,sweep_c=1,100,ZLZ,0.56,0.5708447187299247,-0.010844718729924652,0.009745931028593224,0.0024308193473567903,0.0024888888888888894,1.0238888758209213,0.1976728352305136,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
sweep,kink,1000,43,2026082708,1,0.5,0.8,520,837,sweep_c=2,200,LOO,0.57,0.5708447187299247,-0.0008447187299247538,0.006628754813107984,0.0012169973691252963,0.0012316582914572863,1.0120467987063335,0.19001467175447734,1.0,0.1375698311084177,1.0,0.310552516686233,0.0
sweep,kink,1000,43,2026082708,1,0.5,0.8,520,837,sweep_c=2,200,ZLZ,0.575,0.5708447187299247,0.004155281270075251,0.007165753729513891,0.0012165250046077864,0.0012280150753768845,1.009444993506568,0.20544773536675362,1.0,0.13736621627244294,1.0,0.3102449680312287,0.0
sweep,kink,1000,43,2026082708,1,0.5,0.8,520,837,sweep_c=4,400,LOO,0.58,0.5708447187299247,0.009155281270075255,0.003634638038899296,0.0006086945662244806,0.0006105263157894738,1.0030093082255602,0.14731991344735992,1.0,0.09685683664161981,1.0,0.19754852881986662,0.0
sweep,kink,1000,43,2026082708,1,0.5,0.8,520,837,sweep_c=4,400,ZLZ,0.59,0.5708447187299247,0.019155281270075264,0.004521825423060344,0.0006083427537862132,0.0006062656641604011,0.9965856589679343,0.18333256790866165,1.0,0.09651827978726013,1.0,0.19703715790378218,0.0
sweep,kink,1000,43,2026082708,2,0.75,0.25,288,236,sweep_c=0.5,50,LOO,0.54,0.5249390967049234,0.015060903295076589,0.002324715364615648,0.004979176104960757,0.0050693877551020415,1.0181177866055804,0.03294511611681976,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,43,2026082708,2,0.75,0.25,288,236,sweep_c=0.5,50,ZLZ,0.54,0.5249390967049234,0.015060903295076589,0.0007751173325424299,0.004981197179106186,0.0050693877551020415,1.0177046948403838,0.010982484059854808,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,43,2026082708,2,0.75,0.25,288,236,sweep_c=1,100,LOO,0.52,0.5249390967049234,-0.004939096704923429,0.0015515489226800572,0.0024883109982737025,0.0025212121212121207,1.013222271235888,0.031103778071904266,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,43,2026082708,2,0.75,0.25,288,236,sweep_c=1,100,ZLZ,0.51,0.5249390967049234,-0.014939096704923438,0.0004549218093995444,0.0024893316593729837,0.0025242424242424245,1.0140241517187927,0.009117911584538533,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,43,2026082708,2,0.75,0.25,288,236,sweep_c=2,200,LOO,0.51,0.5249390967049234,-0.014939096704923438,0.0025758463354914607,0.0012425462554286,0.001255778894472362,1.010649614842063,0.07307413257441452,1.0,0.13891037270142753,1.0,0.31257732868941307,0.0
sweep,kink,1000,43,2026082708,2,0.75,0.25,288,236,sweep_c=2,200,ZLZ,0.51,0.5249390967049234,-0.014939096704923438,0.0023084872692473724,0.0012426288528098917,0.001255778894472362,1.0105824370911192,0.06548725206046421,1.0,0.13891037270142753,1.0,0.31257732868941307,0.0
sweep,kink,1000,43,2026082708,2,0.75,0.25,288,236,sweep_c=4,400,LOO,0.525,0.5249390967049234,6.0903295076575326e-05,0.002548569876294815,0.0006179196088190336,0.0006249999999999999,1.0114584342039223,0.10252518389245871,1.0,0.0979981992270027,1.0,0.1992724922350375,0.0
sweep,kink,1000,43,2026082708,2,0.75,0.25,288,236,sweep_c=4,400,ZLZ,0.5275,0.5249390967049234,0.002560903295076522,0.0016640600553002871,0.0006180393021578626,0.000624671052631579,1.0107303054199983,0.06693618387894104,1.0,0.09797240683302344,1.0,0.19923353428759877,0.0
sweep,kink,1000,43,2026082708,3,0.5,0.2,520,489,sweep_c=0.5,50,LOO,0.48,0.42019331947137173,0.05980668052862825,0.014089097683038176,0.004906896019625517,0.005093877551020408,1.0381058678739152,0.20113134261196264,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,43,2026082708,3,0.5,0.2,520,489,sweep_c=0.5,50,ZLZ,0.48,0.42019331947137173,0.05980668052862825,0.01461380634035947,0.0049088373039028604,0.005093877551020407,1.0376953310248085,0.20858065585365418,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,43,2026082708,3,0.5,0.2,520,489,sweep_c=1,100,LOO,0.41,0.42019331947137173,-0.010193319471371753,0.009889725872861521,0.0024467810990310484,0.002443434343434343,0.9986321802150463,0.19993401864486526,1.0,0.19376637903798294,1.0,0.4992332977468464,0.0
sweep,kink,1000,43,2026082708,3,0.5,0.2,520,489,sweep_c=1,100,ZLZ,0.41,0.42019331947137173,-0.010193319471371753,0.009745931028593113,0.0024466827894367243,0.002443434343434343,0.9986723060233202,0.19703097210376236,1.0,0.19376637903798294,1.0,0.4992332977468464,0.0
sweep,kink,1000,43,2026082708,3,0.5,0.2,520,489,sweep_c=2,200,LOO,0.42,0.42019331947137173,-0.00019331947137174454,0.007318638668515898,0.0012205763817601605,0.0012241206030150758,1.00290372754043,0.20948253700439662,1.0,0.13714822475038713,1.0,0.30991570420774733,0.0
sweep,kink,1000,43,2026082708,3,0.5,0.2,520,489,sweep_c=2,200,ZLZ,0.425,0.42019331947137173,0.00480668052862826,0.007165753729513835,0.001220569652443339,0.0012280150753768845,1.0060999574408893,0.20510705293275305,1.0,0.13736621627244294,1.0,0.3102449680312288,0.0
sweep,kink,1000,43,2026082708,3,0.5,0.2,520,489,sweep_c=4,400,LOO,0.42,0.42019331947137173,-0.00019331947137174454,0.004731322151252215,0.0006084459883994088,0.0006105263157894739,1.0034190830899186,0.19181011411998478,1.0,0.09685683664161993,1.0,0.1975485288198665,0.0
sweep,kink,1000,43,2026082708,3,0.5,0.2,520,489,sweep_c=4,400,ZLZ,0.42,0.42019331947137173,-0.00019331947137174454,0.004521825423060233,0.0006083735202094568,0.0006105263157894738,1.0035386082866917,0.18332793213926127,1.0,0.09685683664161993,1.0,0.1975485288198665,0.0
sweep,kink,1000,44,2026082708,0,0.25,0.75,682,338,sweep_c=0.5,50,LOO,0.64,0.5255341236672826,0.11446587633271743,-0.006473611178313687,0.004989351113559573,0.00470204081632653,0.9424152979628516,0.09164833454917717,1.0,0.2687950607369216,1.0,0.7716677778142943,0.0
sweep,kink,1000,44,2026082708,0,0.25,0.75,682,338,sweep_c=0.5,50,ZLZ,0.6,0.5255341236672826,0.0744658763327174,-0.0068281495797486436,0.004989631361197688,0.004897959183673469,0.9816274648590043,0.09666489777243358,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,44,2026082708,0,0.25,0.75,682,338,sweep_c=1,100,LOO,0.58,0.5255341236672826,0.05446587633271738,-0.004560874541674309,0.0024939315018439193,0.0024606060606060616,0.9866373871081792,0.09132840343123479,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
sweep,kink,1000,44,2026082708,0,0.25,0.75,682,338,sweep_c=1,100,ZLZ,0.56,0.5255341236672826,0.03446587633271747,-0.004745016694057025,0.0024940849154955107,0.002488888888888889,0.9979166601047385,0.09501280219729827,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
sweep,kink,1000,44,2026082708,0,0.25,0.75,682,338,sweep_c=2,200,LOO,0.555,0.5255341236672826,0.029465876332717467,-0.003589602805087466,0.001246757743940331,0.0012410804020100501,0.9954463150857696,0.10166122971088036,1.0,0.13809502898355341,1.0,0.3113457982726937,0.0
sweep,kink,1000,44,2026082708,0,0.25,0.75,682,338,sweep_c=2,200,ZLZ,0.565,0.5255341236672826,0.039465876332717365,-0.0035611100786057115,0.0012467205401615264,0.0012350502512562813,0.9906392102084618,0.1008557913013594,1.0,0.13775913300669312,1.0,0.3108384464610727,0.0
sweep,kink,1000,44,2026082708,0,0.25,0.75,682,338,sweep_c=4,400,LOO,0.5575,0.5255341236672826,0.03196587633271741,-0.00018014536885202492,0.0006228572385545819,0.0006182800751879699,0.9926513443478093,0.007218198880298483,1.0,0.09746994302840761,1.0,0.19847459122454492,0.0
sweep,kink,1000,44,2026082708,0,0.25,0.75,682,338,sweep_c=4,400,ZLZ,0.555,0.5255341236672826,0.029465876332717467,-0.0002642425416058414,0.000622865571804458,0.0006189849624060151,0.9937697481220535,0.010587796238730296,1.0,0.09752548884700052,1.0,0.1985584900314154,0.0
sweep,kink,1000,44,2026082708,1,0.5,0.8,432,941,sweep_c=0.5,50,LOO,0.62,0.5700293874124369,0.04997061258756308,-0.010734317795127457,0.004925676307241499,0.004808163265306122,0.976142759977424,0.15294719421633357,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,44,2026082708,1,0.5,0.8,432,941,sweep_c=0.5,50,ZLZ,0.62,0.5700293874124369,0.04997061258756308,-0.010441324719611789,0.0049250848453467515,0.004808163265306122,0.9762599866373678,0.14878143528843754,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,44,2026082708,1,0.5,0.8,432,941,sweep_c=1,100,LOO,0.62,0.5700293874124369,0.04997061258756308,-0.012857987805966697,0.002465395787507564,0.00237979797979798,0.9652802977342148,0.2589582102005024,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
sweep,kink,1000,44,2026082708,1,0.5,0.8,432,941,sweep_c=1,100,ZLZ,0.64,0.5700293874124369,0.0699706125875631,-0.011380421329397095,0.0024635826703164644,0.0023272727272727273,0.9446700349510792,0.2292845390644598,1.0,0.18910444041685204,1.0,0.49219170401534473,0.0
sweep,kink,1000,44,2026082708,1,0.5,0.8,432,941,sweep_c=2,200,LOO,0.615,0.5700293874124369,0.044970612587563075,-0.011647955898022588,0.001231841540623968,0.0011898241206030153,0.9658905641388994,0.33187328557359436,1.0,0.13521331832574912,1.0,0.30699313785541116,0.0
sweep,kink,1000,44,2026082708,1,0.5,0.8,432,941,sweep_c=2,200,ZLZ,0.61,0.5700293874124369,0.03997061258756307,-0.01154953114676216,0.0012317455450415104,0.0011954773869346732,0.9705554785622423,0.32908179255248254,1.0,0.13553416031363552,1.0,0.307477751470971,0.0
sweep,kink,1000,44,2026082708,1,0.5,0.8,432,941,sweep_c=4,400,LOO,0.5875,0.5700293874124369,0.017470612587563106,-0.012056403653834313,0.0006157268819675973,0.0006073778195488721,0.9864403152383973,0.4858740701590765,1.0,0.09660676751449615,1.0,0.1971708135942703,0.0
sweep,kink,1000,44,2026082708,1,0.5,0.8,432,941,sweep_c=4,400,ZLZ,0.59,0.5700293874124369,0.019970612587563052,-0.011711492807550683,0.0006156289148694478,0.000606265664160401,0.9847907554650314,0.4720116862836997,1.0,0.09651827978726013,1.0,0.19703715790378218,0.0
sweep,kink,1000,44,2026082708,2,0.75,0.25,338,682,sweep_c=0.5,50,LOO,0.42,0.5255341236672826,-0.1055341236672826,-0.011150726562551783,0.004988733919256494,0.004971428571428571,0.9965311142851045,0.15787304870502217,1.0,0.2763876852333699,1.0,0.83480378406418,0.0
sweep,kink,1000,44,2026082708,2,0.75,0.25,338,682,sweep_c=0.5,50,ZLZ,0.4,0.5255341236672826,-0.12553412366728256,-0.010640251719168381,0.004988294405378429,0.004897959183673469,0.9818905593046876,0.15065233373148068,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,44,2026082708,2,0.75,0.25,338,682,sweep_c=1,100,LOO,0.41,0.5255341236672826,-0.1155341236672826,-0.010441314265100199,0.0024934544075782775,0.002443434343434343,0.9799394510716097,0.20910020165306006,0.0,0.19376637903798294,1.0,0.4992332977468464,0.0
sweep,kink,1000,44,2026082708,2,0.75,0.25,338,682,sweep_c=1,100,ZLZ,0.43,0.5255341236672826,-0.09553412366728259,-0.010085567139083262,0.002493491849409235,0.0024757575757575756,0.9928877755682816,0.20197441007664443,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
sweep,kink,1000,44,2026082708,2,0.75,0.25,338,682,sweep_c=2,200,LOO,0.455,0.5255341236672826,-0.07053412366728257,-0.01104833995789567,0.0012443963683211822,0.001246105527638191,1.0013734846553068,0.31319704910240376,0.0,0.13837431944781425,1.0,0.31176765066978296,0.0
sweep,kink,1000,44,2026082708,2,0.75,0.25,338,682,sweep_c=2,200,ZLZ,0.45,0.5255341236672826,-0.07553412366728257,-0.011158326516891748,0.0012442598196398982,0.0012437185929648246,0.9995650211744117,0.3163322913977128,0.0,0.13824172683247282,1.0,0.31156737704867626,0.0
sweep,kink,1000,44,2026082708,2,0.75,0.25,338,682,sweep_c=4,400,LOO,0.5,0.5255341236672826,-0.025534123667282582,-0.015543830322493069,0.0006178713891407897,0.0006265664160401002,1.0140725514275744,0.6253296253327988,1.0,0.09812092713887188,1.0,0.19945786578135172,0.0
sweep,kink,1000,44,2026082708,2,0.75,0.25,338,682,sweep_c=4,400,ZLZ,0.5,0.5255341236672826,-0.025534123667282582,-0.016028739617326315,0.0006178445144765572,0.0006265664160401002,1.014116661003185,0.6448515920446519,1.0,0.09812092713887188,1.0,0.19945786578135172,0.0
sweep,kink,1000,44,2026082708,3,0.5,0.2,432,986,sweep_c=0.5,50,LOO,0.42,0.42017393922663443,-0.00017393922663444528,-0.010016350769878002,0.0048348867828060475,0.004971428571428571,1.0282409484970976,0.14405103088743335,1.0,0.2763876852333699,1.0,0.83480378406418,0.0
sweep,kink,1000,44,2026082708,3,0.5,0.2,432,986,sweep_c=0.5,50,ZLZ,0.44,0.42017393922663443,0.019826060773365572,-0.010441324719611733,0.004833135571981678,0.005028571428571429,1.0404366593237564,0.1501900332881538,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,44,2026082708,3,0.5,0.2,432,986,sweep_c=1,100,LOO,0.44,0.42017393922663443,0.019826060773365572,-0.011093534882648914,0.0024151912682628387,0.0024888888888888894,1.0305141963679998,0.22573255037624562,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
sweep,kink,1000,44,2026082708,3,0.5,0.2,432,986,sweep_c=1,100,ZLZ,0.44,0.42017393922663443,0.019826060773365572,-0.011380421329397206,0.0024147934587669443,0.0024888888888888894,1.0306839617495818,0.2315892229565294,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
sweep,kink,1000,44,2026082708,3,0.5,0.2,432,986,sweep_c=2,200,LOO,0.39,0.42017393922663443,-0.030173939226634416,-0.011787802303730499,0.0012068888506608308,0.0011954773869346732,0.9905447268653537,0.33931198977042953,1.0,0.13553416031363552,1.0,0.307477751470971,0.0
sweep,kink,1000,44,2026082708,3,0.5,0.2,432,986,sweep_c=2,200,ZLZ,0.395,0.42017393922663443,-0.025173939226634412,-0.01154953114676216,0.001207097518992012,0.0012008793969849247,0.9948486995381453,0.3324246159994025,1.0,0.13584003463099648,1.0,0.30793975726958744,0.0
sweep,kink,1000,44,2026082708,3,0.5,0.2,432,986,sweep_c=4,400,LOO,0.3675,0.42017393922663443,-0.052673939226634436,-0.011643530913309164,0.0006032110406344148,0.0005825657894736842,0.9657744143094308,0.47407828124794804,0.0,0.09461294817535959,1.0,0.1941592626277745,0.0
sweep,kink,1000,44,2026082708,3,0.5,0.2,432,986,sweep_c=4,400,ZLZ,0.37,0.42017393922663443,-0.050173939226634434,-0.011711492807550739,0.0006031835476583667,0.0005842105263157894,0.9685451942178581,0.47685628648013295,0.0,0.09474641269110184,1.0,0.1943608532049581,0.0
sweep,kink,1000,45,2026082708,0,0.25,0.75,629,58,sweep_c=0.5,50,LOO,0.42,0.5247750922235663,-0.10477509222356635,0.004692087587092275,0.004979786437691704,0.004971428571428571,0.998321641627064,0.06649067647002413,1.0,0.2763876852333699,1.0,0.83480378406418,0.0
sweep,kink,1000,45,2026082708,0,0.25,0.75,629,58,sweep_c=0.5,50,ZLZ,0.42,0.5247750922235663,-0.10477509222356635,0.005281094786210305,0.004979314018353103,0.004971428571428571,0.998416358780453,0.07484093498707886,1.0,0.2763876852333699,1.0,0.83480378406418,0.0
sweep,kink,1000,45,2026082708,0,0.25,0.75,629,58,sweep_c=1,100,LOO,0.46,0.5247750922235663,-0.06477509222356631,0.006380188367768436,0.0024883688310622003,0.0025090909090909087,1.008327574984076,0.12790164334812798,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
sweep,kink,1000,45,2026082708,0,0.25,0.75,629,58,sweep_c=1,100,ZLZ,0.46,0.5247750922235663,-0.06477509222356631,0.0057903612262082405,0.002488866399136526,0.002509090909090909,1.008125992605067,0.11606595932358867,1.0,0.19635243216879916,1.0,0.503139384247588,0.0
sweep,kink,1000,45,2026082708,0,0.25,0.75,629,58,sweep_c=2,200,LOO,0.48,0.5247750922235663,-0.04477509222356635,0.004742929802109774,0.001244577254914225,0.0012542713567839198,1.00778907201736,0.13444224840966063,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,45,2026082708,0,0.25,0.75,629,58,sweep_c=2,200,ZLZ,0.49,0.5247750922235663,-0.03477509222356634,0.004953693359624145,0.0012445326189599389,0.0012557788944723616,1.0090365453995263,0.14041903293540423,1.0,0.13891037270142753,1.0,0.3125773286894129,0.0
sweep,kink,1000,45,2026082708,0,0.25,0.75,629,58,sweep_c=4,400,LOO,0.5,0.5247750922235663,-0.02477509222356633,0.004651842238439063,0.0006221569267551051,0.0006265664160401002,1.007087422956123,0.1864983558194876,1.0,0.09812092713887188,1.0,0.19945786578135172,0.0
sweep,kink,1000,45,2026082708,0,0.25,0.75,629,58,sweep_c=4,400,ZLZ,0.5,0.5247750922235663,-0.02477509222356633,0.0047398925110258006,0.0006221468997059466,0.0006265664160401002,1.0071036540345093,0.1900299361484609,1.0,0.09812092713887188,1.0,0.19945786578135172,0.0
sweep,kink,1000,45,2026082708,1,0.5,0.8,60,669,sweep_c=0.5,50,LOO,0.66,0.5702393398913626,0.08976066010863748,-0.0035939634816845034,0.004905195210166132,0.004579591836734695,0.9336207103936217,0.051315139298838845,1.0,0.2652720373986168,1.0,0.7490071144003128,0.0
sweep,kink,1000,45,2026082708,1,0.5,0.8,60,669,sweep_c=0.5,50,ZLZ,0.62,0.5702393398913626,0.049760660108637444,-0.002102550991299079,0.004900574271306776,0.004808163265306122,0.9811428210481928,0.030034682778640204,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,45,2026082708,1,0.5,0.8,60,669,sweep_c=1,100,LOO,0.6,0.5702393398913626,0.029760660108637427,-0.001845016164229385,0.0024499957776040115,0.0024242424242424247,0.9894884090833934,0.037274987581098075,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
sweep,kink,1000,45,2026082708,1,0.5,0.8,60,669,sweep_c=1,100,ZLZ,0.62,0.5702393398913626,0.049760660108637444,-0.0022537364865146126,0.00245054071393381,0.0023797979797979805,0.9711317858407391,0.045527329278342576,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
sweep,kink,1000,45,2026082708,1,0.5,0.8,60,669,sweep_c=2,200,LOO,0.565,0.5702393398913626,-0.005239339891362604,-0.004690951912627805,0.0012265919162262155,0.0012350502512562813,1.006895802033401,0.13394019654626801,1.0,0.13775913300669312,1.0,0.3108384464610727,0.0
sweep,kink,1000,45,2026082708,1,0.5,0.8,60,669,sweep_c=2,200,ZLZ,0.565,0.5702393398913626,-0.005239339891362604,-0.0045225501078164365,0.0012264775206911984,0.001235050251256281,1.006989716827628,0.12913786170767375,1.0,0.13775913300669312,1.0,0.3108384464610727,0.0
sweep,kink,1000,45,2026082708,1,0.5,0.8,60,669,sweep_c=4,400,LOO,0.5475,0.5702393398913626,-0.022739339891362564,-0.007717413436476361,0.0006137682526695634,0.0006209116541353384,1.0116385971980548,0.31150825250337094,1.0,0.09767715292021933,1.0,0.19878757000737868,0.0
sweep,kink,1000,45,2026082708,1,0.5,0.8,60,669,sweep_c=4,400,ZLZ,0.555,0.5702393398913626,-0.015239339891362502,-0.007147749695009198,0.0006135287851680668,0.0006189849624060151,1.0088931071692973,0.2885704547946493,1.0,0.09752548884700052,1.0,0.1985584900314154,0.0
sweep,kink,1000,45,2026082708,2,0.75,0.25,58,629,sweep_c=0.5,50,LOO,0.64,0.5247750922235663,0.11522490777643368,-0.020422025893219176,0.004994662238495419,0.00470204081632653,0.9414131710621862,0.28896534388968226,1.0,0.2687950607369216,1.0,0.7716677778142943,0.0
sweep,kink,1000,45,2026082708,2,0.75,0.25,58,629,sweep_c=0.5,50,ZLZ,0.64,0.5247750922235663,0.11522490777643368,-0.02084408750845712,0.0049943192339835275,0.00470204081632653,0.9414778263135029,0.2949475128967694,1.0,0.2687950607369216,1.0,0.7716677778142943,0.0
sweep,kink,1000,45,2026082708,2,0.75,0.25,58,629,sweep_c=1,100,LOO,0.6,0.5247750922235663,0.07522490777643365,-0.018346726281265546,0.002495540451877609,0.0024242424242424242,0.971429824917668,0.36726223655830414,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
sweep,kink,1000,45,2026082708,2,0.75,0.25,58,629,sweep_c=1,100,ZLZ,0.58,0.5247750922235663,0.05522490777643363,-0.01829726678636734,0.002495438661909779,0.002460606060606061,0.9860414916882548,0.3662796333300386,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
sweep,kink,1000,45,2026082708,2,0.75,0.25,58,629,sweep_c=2,200,LOO,0.555,0.5247750922235663,0.030224907776433718,-0.015440520677195924,0.0012458600139767459,0.0012410804020100501,0.996163604327071,0.4374488887572046,1.0,0.13809502898355341,1.0,0.3113457982726937,0.0
sweep,kink,1000,45,2026082708,2,0.75,0.25,58,629,sweep_c=2,200,ZLZ,0.55,0.5247750922235663,0.025224907776433714,-0.015315132951592703,0.0012458030068229456,0.0012437185929648242,0.9983268511580838,0.4339064280018953,1.0,0.13824172683247277,1.0,0.3115673770486762,0.0
sweep,kink,1000,45,2026082708,2,0.75,0.25,58,629,sweep_c=4,400,LOO,0.5375,0.5247750922235663,0.012724907776433647,-0.019411807866514752,0.0006195109027747462,0.0006230419799498747,1.005699782133475,0.7799046453790753,1.0,0.09784457286004528,1.0,0.1990404483257382,0.0
sweep,kink,1000,45,2026082708,2,0.75,0.25,58,629,sweep_c=4,400,ZLZ,0.5325,0.5247750922235663,0.007724907776433643,-0.01940114222120093,0.0006195041538117026,0.0006239191729323309,1.0071266981721807,0.7794803795511935,1.0,0.09791342727657093,1.0,0.1991444490145493,0.0
sweep,kink,1000,45,2026082708,3,0.5,0.2,60,835,sweep_c=0.5,50,LOO,0.44,0.41997498985687065,0.02002501014312935,-0.001495249719279279,0.004860921577720307,0.005028571428571429,1.0344893140468534,0.021446401009707898,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,45,2026082708,3,0.5,0.2,60,835,sweep_c=0.5,50,ZLZ,0.48,0.41997498985687065,0.06002501014312933,-0.0021025509912991347,0.004858527985381228,0.005093877551020408,1.0484405083900559,0.030164364692100345,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,45,2026082708,3,0.5,0.2,60,835,sweep_c=1,100,LOO,0.46,0.41997498985687065,0.04002501014312937,-0.0007235027061279209,0.002431520013778314,0.0025090909090909087,1.0319022236597009,0.014672402611855633,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
sweep,kink,1000,45,2026082708,3,0.5,0.2,60,835,sweep_c=1,100,ZLZ,0.46,0.41997498985687065,0.04002501014312937,-0.002253736486514668,0.002429063215167571,0.0025090909090909087,1.0329459082923937,0.04572816004046439,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
sweep,kink,1000,45,2026082708,3,0.5,0.2,60,835,sweep_c=2,200,LOO,0.425,0.41997498985687065,0.005025010143129338,-0.004781652538195458,0.0012121067176531764,0.0012280150753768845,1.0131245520646146,0.13734333397206952,1.0,0.13736621627244294,1.0,0.3102449680312288,0.0
sweep,kink,1000,45,2026082708,3,0.5,0.2,60,835,sweep_c=2,200,ZLZ,0.425,0.41997498985687065,0.005025010143129338,-0.004522550107816492,0.001212329553266536,0.0012280150753768845,1.0129383318818592,0.12988919979025496,1.0,0.13736621627244294,1.0,0.3102449680312288,0.0
sweep,kink,1000,45,2026082708,3,0.5,0.2,60,835,sweep_c=4,400,LOO,0.395,0.41997498985687065,-0.024974989856870633,-0.006895380315813104,0.0006045337696064485,0.0005989348370927319,0.9907384288600428,0.28044515522835645,1.0,0.09593296644993055,1.0,0.1961530753231101,0.0
sweep,kink,1000,45,2026082708,3,0.5,0.2,60,835,sweep_c=4,400,ZLZ,0.395,0.41997498985687065,-0.024974989856870633,-0.008122226754545325,0.0006029958447980557,0.0005989348370927319,0.9932652807803612,0.33076378280866175,1.0,0.09593296644993055,1.0,0.1961530753231101,0.0
sweep,kink,1000,46,2026082708,0,0.25,0.75,583,398,sweep_c=0.5,50,LOO,0.5,0.5248779193949656,-0.024877919394965642,0.004729017724889872,0.004978657489136329,0.005102040816326531,1.024782449377052,0.06702160393270422,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,46,2026082708,0,0.25,0.75,583,398,sweep_c=0.5,50,ZLZ,0.48,0.5248779193949656,-0.04487791939496566,0.004777443342462884,0.0049786235677399685,0.005093877551020408,1.023149768547928,0.06770814256447878,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,46,2026082708,0,0.25,0.75,583,398,sweep_c=1,100,LOO,0.45,0.5248779193949656,-0.07487791939496563,0.0024930411122028318,0.002490546484205786,0.0025000000000000005,1.0037957596271203,0.04995536246406462,1.0,0.19599639845400535,1.0,0.5026016155255952,0.0
sweep,kink,1000,46,2026082708,0,0.25,0.75,583,398,sweep_c=1,100,ZLZ,0.44,0.5248779193949656,-0.08487791939496564,0.0022049804781523186,0.0024906850746648414,0.0024888888888888894,0.9992788386640195,0.04418199677797002,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
sweep,kink,1000,46,2026082708,0,0.25,0.75,583,398,sweep_c=2,200,LOO,0.47,0.5248779193949656,-0.05487791939496567,0.0021002449754998764,0.001245329667643734,0.001251758793969849,1.005162589869299,0.05951518489674294,1.0,0.13868784893388342,1.0,0.31224121916631753,0.0
sweep,kink,1000,46,2026082708,0,0.25,0.75,583,398,sweep_c=2,200,ZLZ,0.455,0.5248779193949656,-0.06987791939496563,0.0015799736640933482,0.0012454839783603113,0.001246105527638191,1.0004990423712217,0.0447693485938303,0.0,0.13837431944781425,1.0,0.31176765066978296,0.0
sweep,kink,1000,46,2026082708,0,0.25,0.75,583,398,sweep_c=4,400,LOO,0.5075,0.5248779193949656,-0.01737791939496569,0.002367788588131803,0.0006225553361171084,0.0006264254385964914,1.0062164794916397,0.09489731900539002,1.0,0.09810988791357733,1.0,0.19944119165799834,0.0
sweep,kink,1000,46,2026082708,0,0.25,0.75,583,398,sweep_c=4,400,ZLZ,0.5125,0.5248779193949656,-0.012377919394965686,0.0021438137629535836,0.0006225871295129272,0.0006261748120300753,1.005762538843286,0.08591855918063342,1.0,0.09809025955658224,1.0,0.19941154413862744,0.0
sweep,kink,1000,46,2026082708,1,0.5,0.8,119,794,sweep_c=0.5,50,LOO,0.48,0.5702988281997752,-0.0902988281997752,-0.009939732453223993,0.004924986138265267,0.005093877551020407,1.03429276915988,0.141635522313622,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,46,2026082708,1,0.5,0.8,119,794,sweep_c=0.5,50,ZLZ,0.5,0.5702988281997752,-0.07029882819977518,-0.010707260018621545,0.0049273524078576715,0.005102040816326531,1.0354527937133708,0.1525357132481718,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,46,2026082708,1,0.5,0.8,119,794,sweep_c=1,100,LOO,0.56,0.5702988281997752,-0.010298828199775123,-0.010087959439573635,0.002462308815718233,0.002488888888888889,1.0107947764313645,0.203297513751538,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
sweep,kink,1000,46,2026082708,1,0.5,0.8,119,794,sweep_c=1,100,ZLZ,0.55,0.5702988281997752,-0.020298828199775132,-0.011386790441603734,0.0024637560464933627,0.0024999999999999996,1.0147108531943423,0.2294047872427537,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
sweep,kink,1000,46,2026082708,1,0.5,0.8,119,794,sweep_c=2,200,LOO,0.57,0.5702988281997752,-0.0002988281997752251,-0.011126904251205438,0.001231163944728599,0.001231658291457286,1.0004015279450018,0.31711472353941983,1.0,0.1375698311084177,1.0,0.310552516686233,0.0
sweep,kink,1000,46,2026082708,1,0.5,0.8,119,794,sweep_c=2,200,ZLZ,0.585,0.5702988281997752,0.014701171800224788,-0.01139429695084504,0.0012313361016344849,0.0012199748743718592,0.9907732525282539,0.3247126643512937,1.0,0.13691578787241432,1.0,0.3095646214938985,0.0
sweep,kink,1000,46,2026082708,1,0.5,0.8,119,794,sweep_c=4,400,LOO,0.575,0.5702988281997752,0.004701171800224779,-0.012663014472241496,0.0006154302760384299,0.000612468671679198,0.9951877499782819,0.5104434959926846,1.0,0.09701078664191676,1.0,0.19778106155895947,0.0
sweep,kink,1000,46,2026082708,1,0.5,0.8,119,794,sweep_c=4,400,ZLZ,0.5675,0.5702988281997752,-0.002798828199775172,-0.013626293513028465,0.0006157829248455237,0.0006151472431077694,0.9989676853447768,0.5491157726452877,1.0,0.09722268877298168,1.0,0.19810112770290988,0.0
sweep,kink,1000,46,2026082708,2,0.75,0.25,398,583,sweep_c=0.5,50,LOO,0.48,0.5248779193949656,-0.04487791939496566,-0.007302847546107438,0.004984181157377343,0.005093877551020407,1.0220089098247758,0.10344162274067509,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,46,2026082708,2,0.75,0.25,398,583,sweep_c=0.5,50,ZLZ,0.52,0.5248779193949656,-0.004877919394965624,-0.006179403266693861,0.00498191949648438,0.005093877551020407,1.0224728750866074,0.08754839433565333,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,46,2026082708,2,0.75,0.25,398,583,sweep_c=1,100,LOO,0.53,0.5248779193949656,0.005122080605034385,-0.004528307693231204,0.0024911978560414115,0.002516161616161616,1.0100207858077852,0.09072601138017442,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,46,2026082708,2,0.75,0.25,398,583,sweep_c=1,100,ZLZ,0.53,0.5248779193949656,0.005122080605034385,-0.004723749811663236,0.0024911788372514393,0.002516161616161616,1.0100284967649054,0.09464211448019921,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,46,2026082708,2,0.75,0.25,398,583,sweep_c=2,200,LOO,0.57,0.5248779193949656,0.04512208060503431,-0.0067733189402814364,0.001244427614724081,0.0012316582914572863,0.9897387978893204,0.19200684262738965,1.0,0.1375698311084177,1.0,0.310552516686233,0.0
sweep,kink,1000,46,2026082708,2,0.75,0.25,398,583,sweep_c=2,200,ZLZ,0.57,0.5248779193949656,0.04512208060503431,-0.006615157696809315,0.001244572612981819,0.0012316582914572863,0.9896234889070942,0.18751243851026328,1.0,0.1375698311084177,1.0,0.310552516686233,0.0
sweep,kink,1000,46,2026082708,2,0.75,0.25,398,583,sweep_c=4,400,LOO,0.5375,0.5248779193949656,0.012622080605034336,-0.009507300884907366,0.0006188901940439712,0.0006230419799498747,1.0067084370472485,0.3821645841614093,1.0,0.09784457286004528,1.0,0.1990404483257382,0.0
sweep,kink,1000,46,2026082708,2,0.75,0.25,398,583,sweep_c=4,400,ZLZ,0.54,0.5248779193949656,0.015122080605034394,-0.009449517717109779,0.0006189017327920064,0.0006225563909774435,1.0059050702103387,0.3798383356474642,1.0,0.0978064361788078,1.0,0.19898284503290947,0.0
sweep,kink,1000,46,2026082708,3,0.5,0.2,119,453,sweep_c=0.5,50,LOO,0.44,0.4201652122677061,0.019834787732293913,-0.01047331479399155,0.0048345874503098055,0.005028571428571429,1.0401242050651485,0.15062756207278116,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,46,2026082708,3,0.5,0.2,119,453,sweep_c=0.5,50,ZLZ,0.34,0.4201652122677061,-0.08016521226770607,-0.010707260018621656,0.0048344182596048715,0.004579591836734693,0.947289123698824,0.1539948647000175,1.0,0.26527203739861693,1.0,0.7490071144003128,0.0
sweep,kink,1000,46,2026082708,3,0.5,0.2,119,453,sweep_c=1,100,LOO,0.4,0.4201652122677061,-0.020165212267706067,-0.011281226737331562,0.0024154974875032435,0.0024242424242424242,1.003620346029927,0.2295371753616942,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
sweep,kink,1000,46,2026082708,3,0.5,0.2,119,453,sweep_c=1,100,ZLZ,0.41,0.4201652122677061,-0.010165212267706114,-0.011386790441603734,0.0024152485651762,0.002443434343434343,1.0116699285798298,0.23169700060191836,1.0,0.19376637903798294,1.0,0.4992332977468462,0.0
sweep,kink,1000,46,2026082708,3,0.5,0.2,119,453,sweep_c=2,200,LOO,0.43,0.4201652122677061,0.009834787732293904,-0.01182180720937609,0.0012067023345553609,0.0012316582914572863,1.0206811209254194,0.3403171190829129,1.0,0.1375698311084178,1.0,0.31055251668623296,0.0
sweep,kink,1000,46,2026082708,3,0.5,0.2,119,453,sweep_c=2,200,ZLZ,0.44,0.4201652122677061,0.019834787732293913,-0.01139429695084504,0.0012070710911821494,0.0012381909547738695,1.0257813013823758,0.32796017473415073,1.0,0.13793418089682868,1.0,0.31110284636550384,0.0
sweep,kink,1000,46,2026082708,3,0.5,0.2,119,453,sweep_c=4,400,LOO,0.4075,0.4201652122677061,-0.012665212267706116,-0.014132545243715544,0.0006018101016544157,0.0006051221804511278,1.0055035280856983,0.5760904128002953,1.0,0.09642721478279137,1.0,0.19689960938228962,0.0
sweep,kink,1000,46,2026082708,3,0.5,0.2,119,453,sweep_c=4,400,ZLZ,0.41,0.4201652122677061,-0.010165212267706114,-0.0146014185776977,0.0006004879872762861,0.000606265664160401,1.0096216360802177,0.5958581571848444,1.0,0.09651827978726002,1.0,0.19703715790378223,0.0
sweep,kink,1000,47,2026082708,0,0.25,0.75,975,486,sweep_c=0.5,50,LOO,0.54,0.5253763238463192,0.014623676153680876,0.01084895942355879,0.004970265927520774,0.0050693877551020415,1.0199429626154248,0.15388570270167762,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,47,2026082708,0,0.25,0.75,975,486,sweep_c=0.5,50,ZLZ,0.52,0.5253763238463192,-0.005376323846319142,0.011986595180864423,0.004968629387695066,0.005093877551020408,1.0252077894228784,0.17005035246353303,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,47,2026082708,0,0.25,0.75,975,486,sweep_c=1,100,LOO,0.61,0.5253763238463192,0.08462367615368083,0.013175976928176292,0.0024831397664541346,0.002403030303030303,0.9677386410116472,0.2644126587683608,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
sweep,kink,1000,47,2026082708,0,0.25,0.75,975,486,sweep_c=1,100,ZLZ,0.58,0.5253763238463192,0.0546236761536808,0.012926797257293954,0.0024832262452311625,0.002460606060606061,0.9908908080089192,0.2594076578840537,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
sweep,kink,1000,47,2026082708,0,0.25,0.75,975,486,sweep_c=2,200,LOO,0.595,0.5253763238463192,0.06962367615368081,0.013237109250697987,0.001241212632387858,0.001210929648241206,0.9756020980157177,0.37572497116370335,0.0,0.136407278082604,1.0,0.3087965463133063,0.0
sweep,kink,1000,47,2026082708,0,0.25,0.75,975,486,sweep_c=2,200,ZLZ,0.605,0.5253763238463192,0.07962367615368082,0.013446497379896116,0.0012411408870467958,0.001200879396984925,0.9675609026484736,0.38167932028938123,0.0,0.13584003463099648,1.0,0.30793975726958744,0.0
sweep,kink,1000,47,2026082708,0,0.25,0.75,975,486,sweep_c=4,400,LOO,0.5425,0.5253763238463192,0.017123676153680822,0.011504827844258658,0.0006205074320440399,0.0006220394736842106,1.002469014166557,0.46185604321728124,1.0,0.09776582271947887,1.0,0.19892150070732595,0.0
sweep,kink,1000,47,2026082708,0,0.25,0.75,975,486,sweep_c=4,400,ZLZ,0.5425,0.5253763238463192,0.017123676153680822,0.011555626466632662,0.0006204992157850673,0.0006220394736842106,1.0024822882285105,0.46389840193504417,1.0,0.09776582271947887,1.0,0.19892150070732595,0.0
sweep,kink,1000,47,2026082708,1,0.5,0.8,91,780,sweep_c=0.5,50,LOO,0.58,0.5701052323883229,0.009894767611677069,-0.00754823045629649,0.004918450251829186,0.004971428571428571,1.0107713439979762,0.1076294224209035,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,47,2026082708,1,0.5,0.8,91,780,sweep_c=0.5,50,ZLZ,0.6,0.5701052323883229,0.029894767611677087,-0.007256183405542127,0.004917887680197243,0.004897959183673469,0.9959477528118383,0.10347107198112082,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,47,2026082708,1,0.5,0.8,91,780,sweep_c=1,100,LOO,0.65,0.5701052323883229,0.07989476761167713,-0.007843087256668602,0.0024592576706241745,0.0022979797979797976,0.9344200997842396,0.15815576579224583,1.0,0.18791056132880235,1.0,0.49038841740310213,0.0
sweep,kink,1000,47,2026082708,1,0.5,0.8,91,780,sweep_c=1,100,ZLZ,0.67,0.5701052323883229,0.09989476761167715,-0.007484548515969469,0.0024587614064279432,0.0022333333333333324,0.9083164098373783,0.15094106643493652,0.0,0.1852485685006342,1.0,0.48636762829893687,0.0
sweep,kink,1000,47,2026082708,1,0.5,0.8,91,780,sweep_c=2,200,LOO,0.6,0.5701052323883229,0.029894767611677087,-0.007581720777696255,0.0012288873596569812,0.0012060301507537687,0.9814000781083853,0.21627770251671277,1.0,0.13613104217093364,1.0,0.3083793076445651,0.0
sweep,kink,1000,47,2026082708,1,0.5,0.8,91,780,sweep_c=2,200,ZLZ,0.605,0.5701052323883229,0.03489476761167709,-0.008018674200772735,0.001229200486217525,0.0012008793969849247,0.9769597477790223,0.22871318759632275,1.0,0.13584003463099648,1.0,0.30793975726958744,0.0
sweep,kink,1000,47,2026082708,1,0.5,0.8,91,780,sweep_c=4,400,LOO,0.6125,0.5701052323883229,0.04239476761167715,-0.008640914879529005,0.0006141784704998618,0.0005948464912280702,0.9685238408698079,0.34866827466211897,1.0,0.09560498524003913,1.0,0.1956576783178483,0.0
sweep,kink,1000,47,2026082708,1,0.5,0.8,91,780,sweep_c=4,400,ZLZ,0.6225,0.5701052323883229,0.05239476761167716,-0.009198425294337675,0.0006143729407370698,0.0005889567669172931,0.9586307076133844,0.37110554691553804,0.0,0.09513050335790152,1.0,0.19494100036077988,0.0
sweep,kink,1000,47,2026082708,2,0.75,0.25,486,975,sweep_c=0.5,50,LOO,0.5,0.5253763238463192,-0.02537632384631916,0.016867525286437646,0.004957385405237488,0.005102040816326531,1.029179779110217,0.23956591525967916,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,47,2026082708,2,0.75,0.25,486,975,sweep_c=0.5,50,ZLZ,0.52,0.5253763238463192,-0.005376323846319142,0.017053492772266088,0.004956458095219248,0.005093877551020407,1.0277253339302328,0.242229828724949,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,47,2026082708,2,0.75,0.25,486,975,sweep_c=1,100,LOO,0.52,0.5253763238463192,-0.005376323846319142,0.01946302394588606,0.002475779690740551,0.0025212121212121207,1.0183507565885153,0.3911598932717269,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,47,2026082708,2,0.75,0.25,486,975,sweep_c=1,100,ZLZ,0.51,0.5253763238463192,-0.015376323846319151,0.019577130176949287,0.0024758616453640562,0.0025242424242424236,1.019540986455749,0.39344664163484155,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
sweep,kink,1000,47,2026082708,2,0.75,0.25,486,975,sweep_c=2,200,LOO,0.52,0.5253763238463192,-0.005376323846319142,0.01882571343072048,0.0012356050422138484,0.0012542713567839198,1.0151070236299997,0.5355642848496204,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,47,2026082708,2,0.75,0.25,486,975,sweep_c=2,200,ZLZ,0.52,0.5253763238463192,-0.005376323846319142,0.01923961054684742,0.0012353820949477245,0.0012542713567839198,1.0152902182356744,0.5473884448604536,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,47,2026082708,2,0.75,0.25,486,975,sweep_c=4,400,LOO,0.5525,0.5253763238463192,0.02712367615368083,0.010940701345653836,0.0006158721746189524,0.0006196585213032581,1.0061479424470643,0.44085916278041964,1.0,0.09757853642023284,1.0,0.19863861538043887,0.0
sweep,kink,1000,47,2026082708,2,0.75,0.25,486,975,sweep_c=4,400,ZLZ,0.555,0.5253763238463192,0.02962367615368089,0.01105066203956473,0.0006159215326268952,0.0006189849624060151,1.0049737338554383,0.4452722227166539,1.0,0.09752548884700052,1.0,0.1985584900314154,0.0
sweep,kink,1000,47,2026082708,3,0.5,0.2,91,266,sweep_c=0.5,50,LOO,0.46,0.4199780385839622,0.04002196141603781,-0.007110136715443582,0.004845030005409871,0.005069387755102042,1.0463067822989038,0.10214796430114237,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,47,2026082708,3,0.5,0.2,91,266,sweep_c=0.5,50,ZLZ,0.44,0.4199780385839622,0.020021961416037792,-0.007256183405542238,0.004844538248088109,0.005028571428571429,1.0379877649961684,0.10425143863062615,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,47,2026082708,3,0.5,0.2,91,266,sweep_c=1,100,LOO,0.48,0.4199780385839622,0.06002196141603777,-0.007214055620088644,0.002421907115111088,0.0025212121212121207,1.0410028136427842,0.14658878487787563,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,47,2026082708,3,0.5,0.2,91,266,sweep_c=1,100,ZLZ,0.48,0.4199780385839622,0.06002196141603777,-0.007484548515969414,0.002421401014109551,0.0025212121212121207,1.0412203953500343,0.15210106253158454,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,47,2026082708,3,0.5,0.2,91,266,sweep_c=2,200,LOO,0.455,0.4199780385839622,0.035021961416037806,-0.008061662266379832,0.0012096801435623934,0.001246105527638191,1.030111583024359,0.23178713316544183,1.0,0.13837431944781425,1.0,0.31176765066978296,0.0
sweep,kink,1000,47,2026082708,3,0.5,0.2,91,266,sweep_c=2,200,ZLZ,0.45,0.4199780385839622,0.0300219614160378,-0.00801867420077268,0.0012097184221563455,0.0012437185929648246,1.028105855202133,0.23054750215274178,1.0,0.13824172683247282,1.0,0.31156737704867626,0.0
sweep,kink,1000,47,2026082708,3,0.5,0.2,91,266,sweep_c=4,400,LOO,0.4525,0.4199780385839622,0.0325219614160378,-0.009382540342720735,0.0006036597221053317,0.0006209116541353384,1.028578901984447,0.38187773739164194,1.0,0.09767715292021933,1.0,0.19878757000737868,0.0
sweep,kink,1000,47,2026082708,3,0.5,0.2,91,266,sweep_c=4,400,ZLZ,0.45,0.4199780385839622,0.0300219614160378,-0.01017338098922993,0.0006022594944709293,0.0006203007518796994,1.0299559534957916,0.41454671817215805,1.0,0.0976290898204315,1.0,0.19871497342263422,0.0
sweep,kink,1000,48,2026082708,0,0.25,0.75,990,786,sweep_c=0.5,50,LOO,0.56,0.5252165804967455,0.03478341950325459,0.003729493703146347,0.004979103001962308,0.005028571428571427,1.0099352085284485,0.05285356949501507,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,48,2026082708,0,0.25,0.75,990,786,sweep_c=0.5,50,ZLZ,0.54,0.5252165804967455,0.014783419503254569,0.003848680898710599,0.004979298466867783,0.0050693877551020415,1.0180927672509916,0.05454159381568809,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,48,2026082708,0,0.25,0.75,990,786,sweep_c=1,100,LOO,0.5,0.5252165804967455,-0.025216580496745467,0.002415369048873739,0.0024903570298340314,0.0025252525252525255,1.0140122460355894,0.04840081669057623,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
sweep,kink,1000,48,2026082708,0,0.25,0.75,990,786,sweep_c=1,100,ZLZ,0.51,0.5252165804967455,-0.015216580496745458,0.002727283501134048,0.002490127855893952,0.0025242424242424236,1.0136999263984476,0.05465368657762527,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
sweep,kink,1000,48,2026082708,0,0.25,0.75,990,786,sweep_c=2,200,LOO,0.505,0.5252165804967455,-0.020216580496745462,0.0019906060209418097,0.0012452968838677866,0.0012561557788944723,1.0087199246760812,0.05640905999371812,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,48,2026082708,0,0.25,0.75,990,786,sweep_c=2,200,ZLZ,0.49,0.5252165804967455,-0.035216580496745475,0.00209461162412361,0.001245213160248242,0.001255778894472362,1.008485080756787,0.059358327875183484,1.0,0.13891037270142753,1.0,0.31257732868941307,0.0
sweep,kink,1000,48,2026082708,0,0.25,0.75,990,786,sweep_c=4,400,LOO,0.4975,0.5252165804967455,-0.02771658049674547,0.003051549467405823,0.0006222903469799286,0.0006265507518796989,1.0068463297244554,0.12232743866140493,1.0,0.09811970061961672,1.0,0.19945601319361933,0.0
sweep,kink,1000,48,2026082708,0,0.25,0.75,990,786,sweep_c=4,400,ZLZ,0.5,0.5252165804967455,-0.025216580496745467,0.0027229929123612218,0.0006223394412065729,0.0006265664160401002,1.0067920728683566,0.1091522891338307,1.0,0.09812092713887188,1.0,0.19945786578135172,0.0
sweep,kink,1000,48,2026082708,1,0.5,0.8,900,690,sweep_c=0.5,50,LOO,0.56,0.5703833623913483,-0.010383362391348294,-0.0016638998219367096,0.00490210608933557,0.005028571428571429,1.025798164489133,0.02376489076174946,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,48,2026082708,1,0.5,0.8,900,690,sweep_c=0.5,50,ZLZ,0.58,0.5703833623913483,0.009616637608651613,-0.00014364522599719098,0.0048973552809519994,0.004971428571428571,1.0151251616897543,0.0020526286733127566,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,48,2026082708,1,0.5,0.8,900,690,sweep_c=1,100,LOO,0.5,0.5703833623913483,-0.07038336239134835,-0.0010038273431064448,0.0024495316877795933,0.0025252525252525255,1.0309123731081717,0.02028231345149777,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
sweep,kink,1000,48,2026082708,1,0.5,0.8,900,690,sweep_c=1,100,ZLZ,0.5,0.5703833623913483,-0.07038336239134835,-0.0004282024391683015,0.0024486374894159735,0.0025252525252525255,1.0312888437621794,0.008653402199119666,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
sweep,kink,1000,48,2026082708,1,0.5,0.8,900,690,sweep_c=2,200,LOO,0.57,0.5703833623913483,-0.00038336239134839634,-0.004451453981973774,0.0012267055816052603,0.0012316582914572863,1.0040374071222085,0.12709595168249288,1.0,0.1375698311084177,1.0,0.310552516686233,0.0
sweep,kink,1000,48,2026082708,1,0.5,0.8,900,690,sweep_c=2,200,ZLZ,0.58,0.5703833623913483,0.009616637608651613,-0.00403373516961425,0.0012264144085388313,0.0012241206030150756,0.9981296652193702,0.11518309914831754,1.0,0.13714822475038724,1.0,0.3099157042077474,0.0
sweep,kink,1000,48,2026082708,1,0.5,0.8,900,690,sweep_c=4,400,LOO,0.5425,0.5703833623913483,-0.027883362391348365,-0.0078514616508365,0.0006138753608593767,0.0006220394736842106,1.0132993003879562,0.31689137036225873,1.0,0.09776582271947887,1.0,0.19892150070732595,0.0
sweep,kink,1000,48,2026082708,1,0.5,0.8,900,690,sweep_c=4,400,ZLZ,0.5475,0.5703833623913483,-0.02288336239134836,-0.007413675675560394,0.0006136860314399088,0.0006209116541353384,1.011774135836978,0.29926812596906627,1.0,0.09767715292021933,1.0,0.19878757000737868,0.0
sweep,kink,1000,48,2026082708,2,0.75,0.25,786,990,sweep_c=0.5,50,LOO,0.52,0.5252165804967455,-0.005216580496745449,-0.02209913116534734,0.004993937881265898,0.005093877551020407,1.0200121972140301,0.312718541295502,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,48,2026082708,2,0.75,0.25,786,990,sweep_c=0.5,50,ZLZ,0.52,0.5252165804967455,-0.005216580496745449,-0.02274035636339211,0.004993714668305979,0.005093877551020407,1.0200577905161743,0.3217995291050752,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,48,2026082708,2,0.75,0.25,786,990,sweep_c=1,100,LOO,0.52,0.5252165804967455,-0.005216580496745449,-0.019554499637430722,0.002495111229878898,0.0025212121212121207,1.0104608127367891,0.39147294430310725,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,48,2026082708,2,0.75,0.25,786,990,sweep_c=1,100,ZLZ,0.53,0.5252165804967455,0.00478341950325456,-0.019629668822328084,0.0024957092990650926,0.002516161616161615,1.0081949917421007,0.39293071088254417,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,48,2026082708,2,0.75,0.25,786,990,sweep_c=2,200,LOO,0.51,0.5252165804967455,-0.015216580496745458,-0.01975383760103422,0.001245559684339121,0.0012557788944723616,1.0082045126072483,0.5597179149968867,1.0,0.13891037270142753,1.0,0.3125773286894129,0.0
sweep,kink,1000,48,2026082708,2,0.75,0.25,786,990,sweep_c=2,200,ZLZ,0.515,0.5252165804967455,-0.010216580496745453,-0.01979825046282868,0.0012455489144846084,0.0012551507537688438,1.0077089218838173,0.5609787628168436,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,48,2026082708,2,0.75,0.25,786,990,sweep_c=4,400,LOO,0.5225,0.5252165804967455,-0.002716580496745502,-0.021498726881554298,0.0006183816035367248,0.000625297619047619,1.011184057661708,0.8645387462496921,1.0,0.09802152935451502,1.0,0.19930773106870658,0.0
sweep,kink,1000,48,2026082708,2,0.75,0.25,786,990,sweep_c=4,400,ZLZ,0.5275,0.5252165804967455,0.0022834195032545024,-0.0215594887234426,0.0006183565756951315,0.0006246710526315788,1.0102117082354123,0.8669997369860828,1.0,0.09797240683302344,1.0,0.19923353428759877,0.0
sweep,kink,1000,48,2026082708,3,0.5,0.2,900,372,sweep_c=0.5,50,LOO,0.56,0.41981115760451504,0.140188842395485,-0.001325942743934272,0.004863506846697351,0.005028571428571429,1.0339394159558277,0.01901297185145073,0.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,48,2026082708,3,0.5,0.2,900,372,sweep_c=0.5,50,ZLZ,0.56,0.41981115760451504,0.140188842395485,-0.0001436452259972465,0.0048669614669522585,0.005028571428571429,1.0332055149227168,0.0020590279551442937,0.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,48,2026082708,3,0.5,0.2,900,372,sweep_c=1,100,LOO,0.48,0.41981115760451504,0.06018884239548494,-0.001368983691145187,0.0024308499743319546,0.0025212121212121207,1.0371730661432528,0.02776637573790098,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,48,2026082708,3,0.5,0.2,900,372,sweep_c=1,100,ZLZ,0.47,0.41981115760451504,0.050188842395484934,-0.0004282024391683015,0.0024325836542766,0.002516161616161616,1.034357692792222,0.008681909305987135,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,48,2026082708,3,0.5,0.2,900,372,sweep_c=2,200,LOO,0.46,0.41981115760451504,0.04018884239548498,-0.00434273623794923,0.0012127314004668876,0.0012482412060301506,1.0292808494523948,0.12470421744341999,1.0,0.1384928473425021,1.0,0.31194668032848727,0.0
sweep,kink,1000,48,2026082708,3,0.5,0.2,900,372,sweep_c=2,200,ZLZ,0.45,0.41981115760451504,0.03018884239548497,-0.00403373516961425,0.0012129585608426012,0.0012437185929648246,1.0253595078308821,0.11582022377310731,1.0,0.13824172683247282,1.0,0.31156737704867626,0.0
sweep,kink,1000,48,2026082708,3,0.5,0.2,900,372,sweep_c=4,400,LOO,0.4325,0.41981115760451504,0.012688842395484956,-0.007750730037530518,0.0006042996167167457,0.0006151472431077694,1.0179507418024862,0.3152945406899766,1.0,0.09722268877298168,1.0,0.19810112770290988,0.0
sweep,kink,1000,48,2026082708,3,0.5,0.2,900,372,sweep_c=4,400,ZLZ,0.4375,0.41981115760451504,0.01768884239548496,-0.007413675675560338,0.0006044134821216506,0.0006167763157894736,1.020454265223248,0.30155498454361224,1.0,0.09735133935770368,1.0,0.19829544711046854,0.0
sweep,kink,1000,49,2026082708,0,0.25,0.75,915,708,sweep_c=0.5,50,LOO,0.52,0.5250478005087005,-0.005047800508700462,0.005880863838746864,0.004977446689977241,0.005093877551020407,1.0233916841897304,0.0833561822501452,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,49,2026082708,0,0.25,0.75,915,708,sweep_c=0.5,50,ZLZ,0.52,0.5250478005087005,-0.005047800508700462,0.0060717078316903095,0.004977240626644606,0.005093877551020407,1.0234340537508695,0.08606301305530904,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,49,2026082708,0,0.25,0.75,915,708,sweep_c=1,100,LOO,0.54,0.5250478005087005,0.014952199491299556,0.006848658553137654,0.002487664612292645,0.0025090909090909087,1.0086130166793332,0.13731235018604068,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
sweep,kink,1000,49,2026082708,0,0.25,0.75,915,708,sweep_c=1,100,ZLZ,0.54,0.5250478005087005,0.014952199491299556,0.0055271951951026965,0.002488350673241246,0.0025090909090909087,1.0083349328825295,0.11080235991673493,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
sweep,kink,1000,49,2026082708,0,0.25,0.75,915,708,sweep_c=2,200,LOO,0.53,0.5250478005087005,0.004952199491299547,0.0049217806406416376,0.001244259906632082,0.0012517587939698488,1.006026785318563,0.1395297127242476,1.0,0.13868784893388342,1.0,0.31224121916631753,0.0
sweep,kink,1000,49,2026082708,0,0.25,0.75,915,708,sweep_c=2,200,ZLZ,0.535,0.5250478005087005,0.009952199491299552,0.004615499616574703,0.0012443953431199289,0.0012501256281407032,1.0046048750121546,0.1308396972775546,1.0,0.13859734660081902,1.0,0.3121045205280506,0.0
sweep,kink,1000,49,2026082708,0,0.25,0.75,915,708,sweep_c=4,400,LOO,0.5775,0.5250478005087005,0.052452199491299534,0.004845435417778043,0.0006219995529480833,0.0006115131578947368,0.9831408318484407,0.19428432963958445,0.0,0.09693508372855009,1.0,0.19766671660430868,0.0
sweep,kink,1000,49,2026082708,0,0.25,0.75,915,708,sweep_c=4,400,ZLZ,0.58,0.5250478005087005,0.05495219949129948,0.004437000010520387,0.0006220692336290604,0.0006105263157894738,0.9814443196744406,0.17789759156395468,0.0,0.09685683664161981,1.0,0.19754852881986662,0.0
sweep,kink,1000,49,2026082708,1,0.5,0.8,900,742,sweep_c=0.5,50,LOO,0.74,0.5700119717591343,0.16998802824086567,0.02865852758393561,0.0047975206604206275,0.003926530612244898,0.8184499640905425,0.41375708796536637,0.0,0.24563066302995384,1.0,0.6541735237127861,0.0
sweep,kink,1000,49,2026082708,1,0.5,0.8,900,742,sweep_c=0.5,50,ZLZ,0.72,0.5700119717591343,0.14998802824086566,0.03049231111440376,0.004790067560491313,0.004114285714285714,0.8589201848050168,0.4405746681846195,0.0,0.2514347561336634,1.0,0.6785569003440104,0.0
sweep,kink,1000,49,2026082708,1,0.5,0.8,900,742,sweep_c=1,100,LOO,0.71,0.5700119717591343,0.13998802824086565,0.025970011945460447,0.0024030057021661184,0.0020797979797979793,0.8654985620397018,0.5297790115703258,0.0,0.17876753950040003,1.0,0.4765784017795496,0.0
sweep,kink,1000,49,2026082708,1,0.5,0.8,900,742,sweep_c=1,100,ZLZ,0.7,0.5700119717591343,0.12998802824086564,0.027096626189429762,0.0024009203632679122,0.0021212121212121206,0.8834995752732596,0.5530015423084061,0.0,0.1805386275963523,1.0,0.47925352984276937,0.0
sweep,kink,1000,49,2026082708,1,0.5,0.8,900,742,sweep_c=2,200,LOO,0.65,0.5700119717591343,0.0799880282408657,0.023872021493447138,0.0012024061070377353,0.0011432160804020102,0.9507736809641242,0.688436059539459,0.0,0.13253856036670486,1.0,0.3029530677454533,0.0
sweep,kink,1000,49,2026082708,1,0.5,0.8,900,742,sweep_c=2,200,ZLZ,0.645,0.5700119717591343,0.0749880282408657,0.024466870825625597,0.0012017525875747453,0.0011506281407035177,0.9574584258026008,0.7057825168857682,0.0,0.13296752416202096,1.0,0.30360099321543865,0.0
sweep,kink,1000,49,2026082708,1,0.5,0.8,900,742,sweep_c=4,400,LOO,0.61,0.5700119717591343,0.03998802824086567,0.015565568935457463,0.0006035199960985878,0.0005962406015037594,0.9879384367678196,0.6336058336878745,1.0,0.0957169518508103,1.0,0.1958267975295367,0.0
sweep,kink,1000,49,2026082708,1,0.5,0.8,900,742,sweep_c=4,400,ZLZ,0.615,0.5700119717591343,0.044988028240865674,0.015621867777936949,0.0006035036858901496,0.000593421052631579,0.9832931703744294,0.6359061046712015,1.0,0.09549036678151723,1.0,0.19548455364062,0.0
sweep,kink,1000,49,2026082708,2,0.75,0.25,708,915,sweep_c=0.5,50,LOO,0.58,0.5250478005087005,0.05495219949129948,0.043150737221699376,0.004900386049436718,0.004971428571428571,1.014497331694922,0.6164148213398215,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,49,2026082708,2,0.75,0.25,708,915,sweep_c=0.5,50,ZLZ,0.64,0.5250478005087005,0.11495219949129953,0.043176555649171666,0.004900559934983662,0.00470204081632653,0.9594905232685836,0.616772698789645,1.0,0.2687950607369216,1.0,0.7716677778142943,0.0
sweep,kink,1000,49,2026082708,2,0.75,0.25,708,915,sweep_c=1,100,LOO,0.58,0.5250478005087005,0.05495219949129948,0.04091360048043202,0.002452615708960286,0.002460606060606061,1.0032578897772626,0.8261386624715082,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
sweep,kink,1000,49,2026082708,2,0.75,0.25,708,915,sweep_c=1,100,ZLZ,0.57,0.5250478005087005,0.04495219949129947,0.04011172512153993,0.0024537169439446103,0.0024757575757575756,1.008982548646191,0.8097652012743807,1.0,0.19504379792543253,1.0,0.5011627664853655,0.0
sweep,kink,1000,49,2026082708,2,0.75,0.25,708,915,sweep_c=2,200,LOO,0.575,0.5250478005087005,0.049952199491299476,0.03771070592369741,0.0012264872388513422,0.0012280150753768845,1.0012457011187277,1.0767952851635094,1.0,0.13736621627244294,1.0,0.3102449680312287,0.0
sweep,kink,1000,49,2026082708,2,0.75,0.25,708,915,sweep_c=2,200,ZLZ,0.575,0.5250478005087005,0.049952199491299476,0.03695423940188258,0.0012269892781602756,0.0012280150753768845,1.0008360278568587,1.0549791683347323,1.0,0.13736621627244294,1.0,0.3102449680312287,0.0
sweep,kink,1000,49,2026082708,2,0.75,0.25,708,915,sweep_c=4,400,LOO,0.5375,0.5250478005087005,0.012452199491299498,0.017213906005541624,0.0006152244410293103,0.0006230419799498747,1.0127068081162138,0.6940050602093418,1.0,0.09784457286004528,1.0,0.1990404483257382,0.0
sweep,kink,1000,49,2026082708,2,0.75,0.25,708,915,sweep_c=4,400,ZLZ,0.5425,0.5250478005087005,0.017452199491299503,0.01718885377102175,0.0006152202634763216,0.0006220394736842106,1.01108417685945,0.6929973937268226,1.0,0.09776582271947887,1.0,0.19892150070732595,0.0
sweep,kink,1000,49,2026082708,3,0.5,0.2,900,805,sweep_c=0.5,50,LOO,0.32,0.4198047587815792,-0.09980475878157918,0.028221438879914573,0.004937840653665856,0.004440816326530612,0.8993437897259295,0.40161564009033784,1.0,0.26122184478816857,1.0,0.725948321351447,0.0
sweep,kink,1000,49,2026082708,3,0.5,0.2,900,805,sweep_c=0.5,50,ZLZ,0.34,0.4198047587815792,-0.07980475878157917,0.030492311114403647,0.004942682152791299,0.004579591836734693,0.9265398209246458,0.4337195520654698,1.0,0.26527203739861693,1.0,0.7490071144003128,0.0
sweep,kink,1000,49,2026082708,3,0.5,0.2,900,805,sweep_c=1,100,LOO,0.37,0.4198047587815792,-0.049804758781579195,0.025662759663983792,0.002465360718662085,0.0023545454545454546,0.9550510952503665,0.5168483340461427,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
sweep,kink,1000,49,2026082708,3,0.5,0.2,900,805,sweep_c=1,100,ZLZ,0.39,0.4198047587815792,-0.029804758781579177,0.027096626189429762,0.0024670265320433007,0.002403030303030303,0.9740593673469766,0.5455421487930883,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
sweep,kink,1000,49,2026082708,3,0.5,0.2,900,805,sweep_c=2,200,LOO,0.4,0.4198047587815792,-0.019804758781579168,0.024400247917482576,0.0012308312397335218,0.0012060301507537691,0.9798501304003934,0.6954965559143526,1.0,0.13613104217093364,1.0,0.3083793076445651,0.0
sweep,kink,1000,49,2026082708,3,0.5,0.2,900,805,sweep_c=2,200,ZLZ,0.4,0.4198047587815792,-0.019804758781579168,0.024466870825625597,0.0012308555897223418,0.0012060301507537691,0.9798307460470056,0.6973886548278855,1.0,0.13613104217093364,1.0,0.3083793076445651,0.0
sweep,kink,1000,49,2026082708,3,0.5,0.2,900,805,sweep_c=4,400,LOO,0.41,0.4198047587815792,-0.009804758781579215,0.01551712036516334,0.0006113621146381714,0.000606265664160401,0.991663777725601,0.6275695564152037,1.0,0.09651827978726002,1.0,0.19703715790378223,0.0
sweep,kink,1000,49,2026082708,3,0.5,0.2,900,805,sweep_c=4,400,ZLZ,0.4175,0.4198047587815792,-0.002304758781579208,0.015621867777936838,0.0006114122706810913,0.0006095081453634084,0.9968856933218534,0.6317800129423535,1.0,0.0967760392099446,1.0,0.197426488884414,0.0
sweep,kink,1000,50,2026082708,0,0.25,0.75,150,283,sweep_c=0.5,50,LOO,0.58,0.5250741613351232,0.05492583866487677,-0.010606855263803117,0.004993792611064741,0.004971428571428571,0.9955216322787178,0.15009678552992856,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,50,2026082708,0,0.25,0.75,150,283,sweep_c=0.5,50,ZLZ,0.58,0.5250741613351232,0.05492583866487677,-0.01091633195463515,0.0049942389270050905,0.004971428571428571,0.9954326663361702,0.1544692635353116,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,50,2026082708,0,0.25,0.75,150,283,sweep_c=1,100,LOO,0.5,0.5250741613351232,-0.02507416133512319,-0.007973201975996602,0.002495836714902791,0.0025252525252525255,1.0117859514503056,0.1595969844411321,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
sweep,kink,1000,50,2026082708,0,0.25,0.75,150,283,sweep_c=1,100,ZLZ,0.47,0.5250741613351232,-0.05507416133512322,-0.008573482261794108,0.0024960972481196247,0.002516161616161616,1.0080382958064258,0.1716036428402029,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,50,2026082708,0,0.25,0.75,150,283,sweep_c=2,200,LOO,0.49,0.5250741613351232,-0.0350741613351232,-0.006593089809360464,0.001247551568493906,0.001255778894472362,1.0065947782730844,0.18666364339396974,1.0,0.13891037270142753,1.0,0.31257732868941307,0.0
sweep,kink,1000,50,2026082708,0,0.25,0.75,150,283,sweep_c=2,200,ZLZ,0.49,0.5250741613351232,-0.0350741613351232,-0.005865942605599028,0.0012474136930236978,0.001255778894472362,1.0067060362536082,0.1660858203127938,1.0,0.13891037270142753,1.0,0.31257732868941307,0.0
sweep,kink,1000,50,2026082708,0,0.25,0.75,150,283,sweep_c=4,400,LOO,0.51,0.5250741613351232,-0.015074161335123182,-0.0024681868752718383,0.0006232119762403112,0.0006263157894736842,1.0049803491455631,0.09886900040112626,1.0,0.09810130099063286,1.0,0.19942822159818152,0.0
sweep,kink,1000,50,2026082708,0,0.25,0.75,150,283,sweep_c=4,400,ZLZ,0.5025,0.5250741613351232,-0.022574161335123244,-0.002347034598177644,0.00062319143309056,0.0006265507518796994,1.005390508615434,0.09401751204613139,1.0,0.09811970061961683,1.0,0.19945601319361939,0.0
sweep,kink,1000,50,2026082708,1,0.5,0.8,10,41,sweep_c=0.5,50,LOO,0.54,0.5698667012405074,-0.029866701240507387,-0.002910693270856135,0.004905959843707274,0.0050693877551020415,1.0333121176286006,0.04155606790953871,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,50,2026082708,1,0.5,0.8,10,41,sweep_c=0.5,50,ZLZ,0.56,0.5698667012405074,-0.00986670124050737,-0.002585389583777631,0.004905077955080951,0.005028571428571427,1.0251766586833866,0.036915014029164375,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,50,2026082708,1,0.5,0.8,10,41,sweep_c=1,100,LOO,0.56,0.5698667012405074,-0.00986670124050737,-0.004869010376972849,0.0024557918783788776,0.0024888888888888894,1.0134771235304598,0.09825279661430232,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
sweep,kink,1000,50,2026082708,1,0.5,0.8,10,41,sweep_c=1,100,ZLZ,0.59,0.5698667012405074,0.020133298759492546,-0.004081102257232017,0.002454374221986842,0.002443434343434343,0.9955427014941335,0.08237721138688146,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
sweep,kink,1000,50,2026082708,1,0.5,0.8,10,41,sweep_c=2,200,LOO,0.53,0.5698667012405074,-0.039866701240507396,-0.005283511772355309,0.0012275850813870627,0.0012517587939698488,1.0196920872934299,0.15079845030236894,1.0,0.13868784893388342,1.0,0.31224121916631753,0.0
sweep,kink,1000,50,2026082708,1,0.5,0.8,10,41,sweep_c=2,200,ZLZ,0.53,0.5698667012405074,-0.039866701240507396,-0.004243236076393875,0.001226904002669081,0.0012517587939698488,1.0202581385721272,0.12114120886462706,1.0,0.13868784893388342,1.0,0.31224121916631753,0.0
sweep,kink,1000,50,2026082708,1,0.5,0.8,10,41,sweep_c=4,400,LOO,0.5475,0.5698667012405074,-0.022366701240507436,-0.007641962754018183,0.0006140747411788899,0.0006209116541353384,1.0111336821041086,0.3083857485273857,1.0,0.09767715292021933,1.0,0.19878757000737868,0.0
sweep,kink,1000,50,2026082708,1,0.5,0.8,10,41,sweep_c=4,400,ZLZ,0.555,0.5698667012405074,-0.014866701240507374,-0.0074612550861896665,0.0006140018880171839,0.0006189849624060151,1.008115731378161,0.30111128668340675,1.0,0.09752548884700052,1.0,0.1985584900314154,0.0
sweep,kink,1000,50,2026082708,2,0.75,0.25,283,150,sweep_c=0.5,50,LOO,0.44,0.5250741613351232,-0.08507416133512319,0.008796588074676981,0.0049702681127227,0.005028571428571429,1.0117304166548855,0.12477407157923188,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,50,2026082708,2,0.75,0.25,283,150,sweep_c=0.5,50,ZLZ,0.42,0.5250741613351232,-0.1050741613351232,0.008327558573183458,0.0049709575334364545,0.004971428571428571,1.0000947579996304,0.11811299159015254,1.0,0.2763876852333699,1.0,0.83480378406418,0.0
sweep,kink,1000,50,2026082708,2,0.75,0.25,283,150,sweep_c=1,100,LOO,0.41,0.5250741613351232,-0.11507416133512322,0.007980860823927571,0.002485430832246265,0.002443434343434343,0.9831029339995889,0.16008435722924771,0.0,0.19376637903798294,1.0,0.4992332977468464,0.0
sweep,kink,1000,50,2026082708,2,0.75,0.25,283,150,sweep_c=1,100,ZLZ,0.4,0.5250741613351232,-0.12507416133512317,0.007841853040136404,0.002485509316038051,0.0024242424242424247,0.9753503672666627,0.15729358161006338,0.0,0.19300391129826333,1.0,0.49808163349452306,0.0
sweep,kink,1000,50,2026082708,2,0.75,0.25,283,150,sweep_c=2,200,LOO,0.485,0.5250741613351232,-0.040074161335123204,0.012094817204997166,0.0012396329219444774,0.0012551507537688442,1.0125180862412284,0.3435205783121348,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,50,2026082708,2,0.75,0.25,283,150,sweep_c=2,200,ZLZ,0.485,0.5250741613351232,-0.040074161335123204,0.012094817204997166,0.0012396329219444774,0.0012551507537688438,1.012518086241228,0.3435205783121348,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,50,2026082708,2,0.75,0.25,283,150,sweep_c=4,400,LOO,0.4925,0.5250741613351232,-0.0325741613351232,0.010799234244721734,0.0006158618814088855,0.0006264254385964911,1.0171524777007461,0.43516233587065173,1.0,0.09810988791357728,1.0,0.1994411916579984,0.0
sweep,kink,1000,50,2026082708,2,0.75,0.25,283,150,sweep_c=4,400,ZLZ,0.49,0.5250741613351232,-0.0350741613351232,0.010317040363247765,0.0006158794202054114,0.0006263157894736841,1.0169454749190872,0.41572609271256955,1.0,0.09810130099063286,1.0,0.19942822159818152,0.0
sweep,kink,1000,50,2026082708,3,0.5,0.2,10,252,sweep_c=0.5,50,LOO,0.38,0.4201239684970517,-0.04012396849705169,-0.001690980503537609,0.0048628557461433556,0.004808163265306122,0.9887530118736076,0.024248948268709634,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,50,2026082708,3,0.5,0.2,10,252,sweep_c=0.5,50,ZLZ,0.38,0.4201239684970517,-0.04012396849705169,-0.0025853895837776864,0.004859615733693104,0.004808163265306122,0.9894122352040622,0.03708728400481692,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,50,2026082708,3,0.5,0.2,10,252,sweep_c=1,100,LOO,0.42,0.4201239684970517,-0.00012396849705170743,-0.0040208550073658755,0.0024272802738823742,0.0024606060606060616,1.0137296821806177,0.08161283220820854,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
sweep,kink,1000,50,2026082708,3,0.5,0.2,10,252,sweep_c=1,100,ZLZ,0.41,0.4201239684970517,-0.010123968497051716,-0.004081102257232128,0.002427163669230477,0.002443434343434343,1.0067035752100824,0.08283768343827479,1.0,0.19376637903798294,1.0,0.4992332977468462,0.0
sweep,kink,1000,50,2026082708,3,0.5,0.2,10,252,sweep_c=2,200,LOO,0.425,0.4201239684970517,0.004876031502948297,-0.004263711159533612,0.0012130814256369458,0.0012280150753768845,1.0123105089438638,0.12241730087930348,1.0,0.13736621627244294,1.0,0.3102449680312288,0.0
sweep,kink,1000,50,2026082708,3,0.5,0.2,10,252,sweep_c=2,200,ZLZ,0.44,0.4201239684970517,0.01987603150294831,-0.00424323607639393,0.0012130559426793842,0.0012381909547738695,1.0207204063804076,0.12183071133558447,1.0,0.13793418089682868,1.0,0.31110284636550384,0.0
sweep,kink,1000,50,2026082708,3,0.5,0.2,10,252,sweep_c=4,400,LOO,0.425,0.4201239684970517,0.004876031502948297,-0.006981553942099428,0.0006048771548123224,0.000612468671679198,1.0125505101432224,0.28386935225022475,1.0,0.09701078664191665,1.0,0.19778106155895936,0.0
sweep,kink,1000,50,2026082708,3,0.5,0.2,10,252,sweep_c=4,400,ZLZ,0.4225,0.4201239684970517,0.002376031502948295,-0.00843657814896398,0.0006031814306394431,0.0006115131578947367,1.0138129704133316,0.3435123474650654,1.0,0.09693508372855009,1.0,0.1976667166043085,0.0
sweep,kink,1000,51,2026082708,0,0.25,0.75,980,907,sweep_c=0.5,50,LOO,0.5,0.5252186648304127,-0.025218664830412685,-0.006249809394136885,0.004990014682699226,0.005102040816326531,1.0224500609218061,0.08847404036225072,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,51,2026082708,0,0.25,0.75,980,907,sweep_c=0.5,50,ZLZ,0.48,0.5252186648304127,-0.0452186648304127,-0.006523133895161903,0.004990372933038823,0.005093877551020407,1.0207408583226978,0.09233998338925002,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,51,2026082708,0,0.25,0.75,980,907,sweep_c=1,100,LOO,0.53,0.5252186648304127,0.004781335169587342,-0.005463058634098128,0.002494736991841685,0.002516161616161616,1.0085879290642636,0.10937636307694208,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,51,2026082708,0,0.25,0.75,980,907,sweep_c=1,100,ZLZ,0.53,0.5252186648304127,0.004781335169587342,-0.005811902470609032,0.0024948348672348213,0.002516161616161616,1.0085483609383865,0.11635831278870623,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,51,2026082708,0,0.25,0.75,980,907,sweep_c=2,200,LOO,0.54,0.5252186648304127,0.01478133516958735,-0.004538800259385023,0.0012470889760969395,0.0012482412060301506,1.0009239356255215,0.12852640227902146,1.0,0.138492847342502,1.0,0.3119466803284874,0.0
sweep,kink,1000,51,2026082708,0,0.25,0.75,980,907,sweep_c=2,200,ZLZ,0.54,0.5252186648304127,0.01478133516958735,-0.004736130640944802,0.0012471327014499428,0.0012482412060301504,1.0008888425256741,0.13411190757148145,1.0,0.138492847342502,1.0,0.3119466803284874,0.0
sweep,kink,1000,51,2026082708,0,0.25,0.75,980,907,sweep_c=4,400,LOO,0.5225,0.5252186648304127,-0.0027186648304127203,-0.0020165112557857245,0.0006231817343528949,0.000625297619047619,1.0033952931834904,0.08077803655812252,1.0,0.09802152935451502,1.0,0.19930773106870658,0.0
sweep,kink,1000,51,2026082708,0,0.25,0.75,980,907,sweep_c=4,400,ZLZ,0.5175,0.5252186648304127,-0.007718664830412725,-0.002039815404166201,0.0006231930349751804,0.0006257988721804511,1.0041814286409259,0.08171082054085103,1.0,0.0980608096543778,1.0,0.19936706173257068,0.0
sweep,kink,1000,51,2026082708,1,0.5,0.8,694,805,sweep_c=0.5,50,LOO,0.5,0.5697123259292569,-0.06971232592925691,-0.020258619277166767,0.004948767218605069,0.005102040816326531,1.0309720766709787,0.2879793385428155,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,51,2026082708,1,0.5,0.8,694,805,sweep_c=0.5,50,ZLZ,0.52,0.5697123259292569,-0.049712325929256895,-0.01990477644946942,0.004948122928654153,0.005093877551020407,1.0294565483654827,0.28296782987872293,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,51,2026082708,1,0.5,0.8,694,805,sweep_c=1,100,LOO,0.53,0.5697123259292569,-0.039712325929256886,-0.020512693856539976,0.0024743486219343702,0.002516161616161616,1.0168985865033673,0.41237492899122413,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,51,2026082708,1,0.5,0.8,694,805,sweep_c=1,100,ZLZ,0.55,0.5697123259292569,-0.01971232592925687,-0.020507059205846834,0.0024744469856101863,0.0025000000000000005,1.0103267576708712,0.41225345919467127,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
sweep,kink,1000,51,2026082708,1,0.5,0.8,694,805,sweep_c=2,200,LOO,0.525,0.5697123259292569,-0.04471232592925689,-0.021530846536826354,0.0012375604489463748,0.0012531407035175875,1.0125894897372305,0.6120373059481038,1.0,0.13876438172814343,1.0,0.31235681760896394,0.0
sweep,kink,1000,51,2026082708,1,0.5,0.8,694,805,sweep_c=2,200,ZLZ,0.545,0.5697123259292569,-0.024712325929256873,-0.02118969360656764,0.0012374098915396915,0.0012461055276381907,1.0070272883366718,0.6023763122267719,1.0,0.1383743194478142,1.0,0.3117676506697829,0.0
sweep,kink,1000,51,2026082708,1,0.5,0.8,694,805,sweep_c=4,400,LOO,0.5425,0.5697123259292569,-0.02721232592925693,-0.021713862763909075,0.0006186841767979032,0.0006220394736842106,1.0054232789719517,0.8729765629885808,1.0,0.09776582271947887,1.0,0.19892150070732595,0.0
sweep,kink,1000,51,2026082708,1,0.5,0.8,694,805,sweep_c=4,400,ZLZ,0.555,0.5697123259292569,-0.014712325929256864,-0.0214108781811565,0.0006186107222106408,0.0006189849624060151,1.0006049688146963,0.8608465809617265,1.0,0.09752548884700052,1.0,0.1985584900314154,0.0
sweep,kink,1000,51,2026082708,2,0.75,0.25,907,980,sweep_c=0.5,50,LOO,0.54,0.5252186648304127,0.01478133516958735,-0.02843912562716644,0.00499375481321014,0.0050693877551020415,1.015145505680781,0.40244138233003784,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,51,2026082708,2,0.75,0.25,907,980,sweep_c=0.5,50,ZLZ,0.54,0.5252186648304127,0.01478133516958735,-0.027341466547380844,0.004993489148119457,0.0050693877551020415,1.0151995137530574,0.38691872718018006,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,51,2026082708,2,0.75,0.25,907,980,sweep_c=1,100,LOO,0.51,0.5252186648304127,-0.015218664830412676,-0.03177375861207876,0.002494485941467803,0.0025242424242424245,1.0119289037793142,0.6361771431269085,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,51,2026082708,2,0.75,0.25,907,980,sweep_c=1,100,ZLZ,0.53,0.5252186648304127,0.004781335169587342,-0.031981446217059395,0.0024942791932508306,0.002516161616161616,1.008773044721696,0.6403620214469162,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,51,2026082708,2,0.75,0.25,907,980,sweep_c=2,200,LOO,0.47,0.5252186648304127,-0.05521866483041271,-0.03587810960315341,0.0012440226517277382,0.0012517587939698488,1.0062186506261492,1.0172212125359112,1.0,0.13868784893388342,1.0,0.31224121916631753,0.0
sweep,kink,1000,51,2026082708,2,0.75,0.25,907,980,sweep_c=2,200,ZLZ,0.475,0.5252186648304127,-0.05021866483041271,-0.035852765910956264,0.001244042567605266,0.001253140703517588,1.0073133638263163,1.0164945279799922,1.0,0.13876438172814343,1.0,0.31235681760896394,0.0
sweep,kink,1000,51,2026082708,2,0.75,0.25,907,980,sweep_c=4,400,LOO,0.4325,0.5252186648304127,-0.09271866483041269,-0.04770122645598113,0.0006169457662227135,0.0006151472431077694,0.9970847954335507,1.9204634727845078,0.0,0.09722268877298168,1.0,0.19810112770290988,0.0
sweep,kink,1000,51,2026082708,2,0.75,0.25,907,980,sweep_c=4,400,ZLZ,0.4375,0.5252186648304127,-0.08771866483041268,-0.04778370459356596,0.000617036455775162,0.0006167763157894736,0.9995784041878667,1.9236426832758196,0.0,0.09735133935770368,1.0,0.19829544711046854,0.0
sweep,kink,1000,51,2026082708,3,0.5,0.2,694,384,sweep_c=0.5,50,LOO,0.38,0.4198686627157044,-0.039868662715704384,-0.0202203278523434,0.004796251412882509,0.004808163265306122,1.0024835754838912,0.29196932302987594,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,51,2026082708,3,0.5,0.2,694,384,sweep_c=0.5,50,ZLZ,0.38,0.4198686627157044,-0.039868662715704384,-0.01990477644946942,0.004797594287338686,0.004808163265306122,1.002202974518985,0.2873727242446026,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,51,2026082708,3,0.5,0.2,694,384,sweep_c=1,100,LOO,0.37,0.4198686627157044,-0.04986866271570439,-0.02050372890720925,0.002397322373361617,0.002354545454545454,0.98215637609214,0.41876428191718706,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
sweep,kink,1000,51,2026082708,3,0.5,0.2,694,384,sweep_c=1,100,ZLZ,0.37,0.4198686627157044,-0.04986866271570439,-0.024406960358566765,0.002373587917336122,0.002354545454545454,0.9919773509750425,0.5009692099128185,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
sweep,kink,1000,51,2026082708,3,0.5,0.2,694,384,sweep_c=2,200,LOO,0.4,0.4198686627157044,-0.019868662715704366,-0.021952102817433206,0.0011971207740375939,0.0012060301507537691,1.0074423374060464,0.6344642331185483,1.0,0.13613104217093364,1.0,0.3083793076445651,0.0
sweep,kink,1000,51,2026082708,3,0.5,0.2,694,384,sweep_c=2,200,ZLZ,0.425,0.4198686627157044,0.005131337284295601,-0.023139644182927577,0.0011919049186418166,0.0012280150753768845,1.030296172261975,0.6702485306134668,1.0,0.13736621627244294,1.0,0.3102449680312288,0.0
sweep,kink,1000,51,2026082708,3,0.5,0.2,694,384,sweep_c=4,400,LOO,0.4075,0.4198686627157044,-0.012368662715704415,-0.02161868128601041,0.0005985643903819108,0.0006051221804511278,1.010955864021635,0.8836367319716071,1.0,0.09642721478279137,1.0,0.19689960938228962,0.0
sweep,kink,1000,51,2026082708,3,0.5,0.2,694,384,sweep_c=4,400,ZLZ,0.4075,0.4198686627157044,-0.012368662715704415,-0.022385853469336525,0.000597179381635078,0.0006051221804511278,1.0133005241981101,0.9160543773066112,1.0,0.09642721478279137,1.0,0.19689960938228962,0.0
sweep,kink,1000,52,2026082708,0,0.25,0.75,209,315,sweep_c=0.5,50,LOO,0.52,0.5250888360287927,-0.0050888360287927314,0.005243883482812461,0.004978107056352726,0.005093877551020407,1.0232559270737143,0.07432260397252598,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,52,2026082708,0,0.25,0.75,209,315,sweep_c=0.5,50,ZLZ,0.52,0.5250888360287927,-0.0050888360287927314,0.004688610132917881,0.004978706759259862,0.005093877551020408,1.0231326722640053,0.06644860195564833,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,52,2026082708,0,0.25,0.75,209,315,sweep_c=1,100,LOO,0.6,0.5250888360287927,0.07491116397120723,0.004763548186287547,0.0024893743606260493,0.0024242424242424242,0.9738360218479775,0.09547407439043457,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
sweep,kink,1000,52,2026082708,0,0.25,0.75,209,315,sweep_c=1,100,ZLZ,0.59,0.5250888360287927,0.06491116397120722,0.004277823356353516,0.002489625298705067,0.002443434343434343,0.9814466235964306,0.08573454613214739,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
sweep,kink,1000,52,2026082708,0,0.25,0.75,209,315,sweep_c=2,200,LOO,0.515,0.5250888360287927,-0.010088836028792736,0.004825940403681561,0.0012444941914916347,0.0012551507537688438,1.0085629666655465,0.1367998173289195,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,52,2026082708,0,0.25,0.75,209,315,sweep_c=2,200,ZLZ,0.53,0.5250888360287927,0.0049111639712072774,0.004656113111257132,0.0012445303218652879,0.0012517587939698488,1.0058081928399518,0.13198384644315006,1.0,0.13868784893388342,1.0,0.31224121916631753,0.0
sweep,kink,1000,52,2026082708,0,0.25,0.75,209,315,sweep_c=4,400,LOO,0.5325,0.5250888360287927,0.007411163971207224,0.004229042847923581,0.0006221613516193599,0.0006239191729323309,1.0028253463645656,0.16954717995833035,1.0,0.09791342727657093,1.0,0.1991444490145493,0.0
sweep,kink,1000,52,2026082708,0,0.25,0.75,209,315,sweep_c=4,400,ZLZ,0.5325,0.5250888360287927,0.007411163971207224,0.004054792568734977,0.0006221865151046636,0.0006239191729323309,1.002784788460701,0.1625579990218679,1.0,0.09791342727657093,1.0,0.1991444490145493,0.0
sweep,kink,1000,52,2026082708,1,0.5,0.8,754,826,sweep_c=0.5,50,LOO,0.54,0.5699491396407996,-0.029949139640799594,-0.019678967116331436,0.004945800170749468,0.0050693877551020415,1.0249883901665695,0.27982339240765625,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,52,2026082708,1,0.5,0.8,754,826,sweep_c=0.5,50,ZLZ,0.54,0.5699491396407996,-0.029949139640799594,-0.018091910617577533,0.004942537473368762,0.0050693877551020415,1.0256650116295063,0.25734127485241026,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,52,2026082708,1,0.5,0.8,754,826,sweep_c=1,100,LOO,0.52,0.5699491396407996,-0.04994913964079961,-0.018600060792515527,0.002471908986153017,0.0025212121212121207,1.0199453682701454,0.3741089735531934,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,52,2026082708,1,0.5,0.8,754,826,sweep_c=1,100,ZLZ,0.53,0.5699491396407996,-0.0399491396407996,-0.017814489087914165,0.0024711306239185507,0.002516161616161616,1.0182228295854543,0.3583649444908434,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,52,2026082708,1,0.5,0.8,754,826,sweep_c=2,200,LOO,0.545,0.5699491396407996,-0.02494913964079959,-0.01819335303410885,0.0012355092276818398,0.001246105527638191,1.0085764636304924,0.5175946160416841,1.0,0.1383743194478142,1.0,0.3117676506697829,0.0
sweep,kink,1000,52,2026082708,1,0.5,0.8,754,826,sweep_c=2,200,ZLZ,0.545,0.5699491396407996,-0.02494913964079959,-0.017494399446870812,0.0012351759074966029,0.001246105527638191,1.0088486344942882,0.4977767782115527,1.0,0.1383743194478142,1.0,0.3117676506697829,0.0
sweep,kink,1000,52,2026082708,1,0.5,0.8,754,826,sweep_c=4,400,LOO,0.5675,0.5699491396407996,-0.0024491396407996247,-0.019449498064480597,0.0006178427388660319,0.0006151472431077694,0.9956372461976171,0.7824731147285633,1.0,0.09722268877298168,1.0,0.19810112770290988,0.0
sweep,kink,1000,52,2026082708,1,0.5,0.8,754,826,sweep_c=4,400,ZLZ,0.575,0.5699491396407996,0.0050508603592003265,-0.01908503170780973,0.0006177330101723935,0.000612468671679198,0.9914779712165189,0.7678784525474456,1.0,0.09701078664191676,1.0,0.19778106155895947,0.0
sweep,kink,1000,52,2026082708,2,0.75,0.25,315,209,sweep_c=0.5,50,LOO,0.52,0.5250888360287927,-0.0050888360287927314,-0.01614518848119073,0.0049916650039394175,0.005093877551020407,1.0204766439655553,0.22851799427432615,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,52,2026082708,2,0.75,0.25,315,209,sweep_c=0.5,50,ZLZ,0.5,0.5250888360287927,-0.02508883602879275,-0.017069989002305497,0.004992589478656952,0.005102040816326531,1.021922759349127,0.24158519317267274,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,52,2026082708,2,0.75,0.25,315,209,sweep_c=1,100,LOO,0.56,0.5250888360287927,0.034911163971207304,-0.012886515927690634,0.0024941799639844856,0.002488888888888889,0.9978786313850649,0.25803084332247533,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
sweep,kink,1000,52,2026082708,2,0.75,0.25,315,209,sweep_c=1,100,ZLZ,0.56,0.5250888360287927,0.034911163971207304,-0.013188678071009985,0.002494220407181683,0.002488888888888889,0.9978624510177838,0.2640789918576609,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
sweep,kink,1000,52,2026082708,2,0.75,0.25,315,209,sweep_c=2,200,LOO,0.555,0.5250888360287927,0.0299111639712073,-0.014270293685963442,0.0012454946148342135,0.0012410804020100501,0.9964558555520122,0.4043542238120058,1.0,0.13809502898355341,1.0,0.3113457982726937,0.0
sweep,kink,1000,52,2026082708,2,0.75,0.25,315,209,sweep_c=2,200,ZLZ,0.55,0.5250888360287927,0.024911163971207295,-0.014678411733124563,0.0012455387860553593,0.0012437185929648242,0.9985386299399799,0.4159110295711199,1.0,0.13824172683247277,1.0,0.3115673770486762,0.0
sweep,kink,1000,52,2026082708,2,0.75,0.25,315,209,sweep_c=4,400,LOO,0.5175,0.5250888360287927,-0.007588836028792789,-0.014298292336501817,0.0006184159556623877,0.0006257988721804511,1.0119384314884883,0.5749682045635539,1.0,0.0980608096543778,1.0,0.19936706173257068,0.0
sweep,kink,1000,52,2026082708,2,0.75,0.25,315,209,sweep_c=4,400,ZLZ,0.5175,0.5250888360287927,-0.007588836028792789,-0.014604096489681306,0.0006184744508271233,0.0006257988721804511,1.011842722595141,0.5872375415872928,1.0,0.0980608096543778,1.0,0.19936706173257068,0.0
sweep,kink,1000,52,2026082708,3,0.5,0.2,754,117,sweep_c=0.5,50,LOO,0.4,0.4200459241352966,-0.0200459241352966,-0.018658392837294424,0.004801807140901142,0.004897959183673469,1.0200241367366292,0.2692600214098294,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,52,2026082708,3,0.5,0.2,754,117,sweep_c=0.5,50,ZLZ,0.42,0.4200459241352966,-4.592413529663775e-05,-0.018091910617577478,0.004804060608102428,0.004971428571428571,1.0348388534157673,0.2610238520988693,1.0,0.2763876852333699,1.0,0.83480378406418,0.0
sweep,kink,1000,52,2026082708,3,0.5,0.2,754,117,sweep_c=1,100,LOO,0.38,0.4200459241352966,-0.04004592413529662,-0.018540961299828407,0.0024011319528515246,0.00237979797979798,0.9911150351282407,0.3783765681386977,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
sweep,kink,1000,52,2026082708,3,0.5,0.2,754,117,sweep_c=1,100,ZLZ,0.4,0.4200459241352966,-0.0200459241352966,-0.017814489087914165,0.002402723918872323,0.0024242424242424247,1.008955879283959,0.36343055357068094,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
sweep,kink,1000,52,2026082708,3,0.5,0.2,754,117,sweep_c=2,200,LOO,0.395,0.4200459241352966,-0.025045924135296604,-0.018212396943030285,0.0012008435800367413,0.001200879396984925,1.000029826489294,0.5255619156948483,1.0,0.13584003463099648,1.0,0.30793975726958744,0.0
sweep,kink,1000,52,2026082708,3,0.5,0.2,754,117,sweep_c=2,200,ZLZ,0.395,0.4200459241352966,-0.025045924135296604,-0.017494399446870645,0.0012014523796379133,0.001200879396984925,0.9995230916658044,0.5047144717671627,1.0,0.13584003463099648,1.0,0.30793975726958744,0.0
sweep,kink,1000,52,2026082708,3,0.5,0.2,754,117,sweep_c=4,400,LOO,0.4325,0.4200459241352966,0.012454075864703373,-0.01937915405356011,0.0005995330221180582,0.0006151472431077694,1.0260439715806622,0.7914587060097968,1.0,0.09722268877298168,1.0,0.19810112770290988,0.0
sweep,kink,1000,52,2026082708,3,0.5,0.2,754,117,sweep_c=4,400,ZLZ,0.435,0.4200459241352966,0.014954075864703376,-0.020059909468522763,0.0005981922340365912,0.0006159774436090225,1.0297315955648856,0.8201788830472843,1.0,0.09728827234770898,1.0,0.19820018797079847,0.0
sweep,kink,1000,53,2026082708,0,0.25,0.75,380,574,sweep_c=0.5,50,LOO,0.4,0.5250115168323477,-0.12501151683234768,0.004681971832973475,0.004979115449951033,0.004897959183673469,0.9837006658927014,0.06635179839831357,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,53,2026082708,0,0.25,0.75,380,574,sweep_c=0.5,50,ZLZ,0.38,0.5250115168323477,-0.1450115168323477,0.0051753151023326005,0.004978512443875821,0.004808163265306122,0.9657831168466299,0.07334778422946474,0.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,53,2026082708,0,0.25,0.75,380,574,sweep_c=1,100,LOO,0.38,0.5250115168323477,-0.1450115168323477,0.0018351030090958398,0.0024910499922540202,0.0023797979797979805,0.955339309607603,0.03676793385031504,0.0,0.1912265247392737,1.0,0.49539699196031056,0.0
sweep,kink,1000,53,2026082708,0,0.25,0.75,380,574,sweep_c=1,100,ZLZ,0.4,0.5250115168323477,-0.12501151683234768,0.0023535597185559975,0.0024908403859446805,0.0024242424242424242,0.9732628545457769,0.04715766284386289,0.0,0.19300391129826333,1.0,0.49808163349452306,0.0
sweep,kink,1000,53,2026082708,0,0.25,0.75,380,574,sweep_c=2,200,LOO,0.475,0.5250115168323477,-0.050011516832347724,0.0034560611266247765,0.0012449635139407229,0.001253140703517588,1.0065682162451344,0.09794969843986216,1.0,0.13876438172814343,1.0,0.31235681760896394,0.0
sweep,kink,1000,53,2026082708,0,0.25,0.75,380,574,sweep_c=2,200,ZLZ,0.475,0.5250115168323477,-0.050011516832347724,0.0036126919622925247,0.001244913260816357,0.0012531407035175875,1.006608848150461,0.10239090610950383,1.0,0.13876438172814343,1.0,0.31235681760896394,0.0
sweep,kink,1000,53,2026082708,0,0.25,0.75,380,574,sweep_c=4,400,LOO,0.4925,0.5250115168323477,-0.03251151683234771,0.002661785393838989,0.0006224319008881392,0.0006264254385964913,1.0064160235082003,0.10669083549413014,1.0,0.09810988791357739,1.0,0.1994411916579984,0.0
sweep,kink,1000,53,2026082708,0,0.25,0.75,380,574,sweep_c=4,400,ZLZ,0.49,0.5250115168323477,-0.03501151683234771,0.00289467895400497,0.000622406266393759,0.0006263157894736842,1.00628130417545,0.11602816538503598,1.0,0.09810130099063286,1.0,0.19942822159818152,0.0
sweep,kink,1000,53,2026082708,1,0.5,0.8,161,31,sweep_c=0.5,50,LOO,0.5,0.5701777948174216,-0.07017779481742159,-0.001395245720388405,0.004899673594546,0.005102040816326531,1.0413021842936216,0.019932745624450465,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,53,2026082708,1,0.5,0.8,161,31,sweep_c=0.5,50,ZLZ,0.54,0.5701777948174216,-0.030177794817421555,-0.0013508519119470597,0.004899301816319575,0.0050693877551020415,1.0347163626898652,0.01929925944699935,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,53,2026082708,1,0.5,0.8,161,31,sweep_c=1,100,LOO,0.46,0.5701777948174216,-0.11017779481742157,-7.441806047558952e-05,0.0024478219923690387,0.0025090909090909087,1.0250299723235075,0.001504140589141637,0.0,0.1963524321687991,1.0,0.503139384247588,0.0
sweep,kink,1000,53,2026082708,1,0.5,0.8,161,31,sweep_c=1,100,ZLZ,0.48,0.5701777948174216,-0.09017779481742161,0.0007363133583607739,0.0024464256054121474,0.0025212121212121207,1.030569707754254,0.014886639545771794,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,53,2026082708,1,0.5,0.8,161,31,sweep_c=2,200,LOO,0.515,0.5701777948174216,-0.05517779481742158,0.0008746895772364649,0.0012224947297538992,0.0012551507537688438,1.0267126092408747,0.025016724955024737,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,53,2026082708,1,0.5,0.8,161,31,sweep_c=2,200,ZLZ,0.52,0.5701777948174216,-0.05017779481742157,0.0014461143011882394,0.0012219628696489117,0.0012542713567839198,1.026439827213646,0.041368865997760886,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,53,2026082708,1,0.5,0.8,161,31,sweep_c=4,400,LOO,0.525,0.5701777948174216,-0.04517779481742157,-0.003162856081983967,0.0006120427821407108,0.0006249999999999999,1.021170444677036,0.12784641095441754,1.0,0.0979981992270027,1.0,0.1992724922350375,0.0
sweep,kink,1000,53,2026082708,1,0.5,0.8,161,31,sweep_c=4,400,ZLZ,0.53,0.5701777948174216,-0.040177794817421564,-0.002520835384323683,0.0006117799250530942,0.0006243107769423558,1.0204826137244927,0.10191705723860749,1.0,0.09794415022735392,1.0,0.1991908542882408,0.0
sweep,kink,1000,53,2026082708,2,0.75,0.25,574,380,sweep_c=0.5,50,LOO,0.6,0.5250115168323477,0.07498848316765228,-0.013763486356701105,0.004992727410748687,0.004897959183673469,0.9810187460122107,0.19478680270200696,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,53,2026082708,2,0.75,0.25,574,380,sweep_c=0.5,50,ZLZ,0.58,0.5250115168323477,0.05498848316765226,-0.014068294516412894,0.00499298037587166,0.004971428571428571,0.9956835791810363,0.19909553571508468,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,53,2026082708,2,0.75,0.25,574,380,sweep_c=1,100,LOO,0.53,0.5250115168323477,0.0049884831676523245,-0.014844761127279504,0.0024946075705173276,0.002516161616161615,1.00864025504413,0.29721593878111874,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,53,2026082708,2,0.75,0.25,574,380,sweep_c=1,100,ZLZ,0.53,0.5250115168323477,0.0049884831676523245,-0.014189115357639559,0.002494221298653977,0.002516161616161616,1.008796459848803,0.2841108554774897,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,53,2026082708,2,0.75,0.25,574,380,sweep_c=2,200,LOO,0.53,0.5250115168323477,0.0049884831676523245,-0.010893202416767944,0.0012448334318882108,0.0012517587939698488,1.005563284134435,0.30874501344890304,1.0,0.13868784893388342,1.0,0.31224121916631753,0.0
sweep,kink,1000,53,2026082708,2,0.75,0.25,574,380,sweep_c=2,200,ZLZ,0.53,0.5250115168323477,0.0049884831676523245,-0.009901173199015845,0.0012446468955183924,0.001251758793969849,1.0057139888245128,0.2806490506629513,1.0,0.13868784893388342,1.0,0.31224121916631753,0.0
sweep,kink,1000,53,2026082708,2,0.75,0.25,574,380,sweep_c=4,400,LOO,0.525,0.5250115168323477,-1.1516832347679973e-05,-0.011605283664503752,0.0006183821946294109,0.000625,1.0107018045281124,0.46668868576427464,1.0,0.0979981992270027,1.0,0.1992724922350375,0.0
sweep,kink,1000,53,2026082708,2,0.75,0.25,574,380,sweep_c=4,400,ZLZ,0.525,0.5250115168323477,-1.1516832347679973e-05,-0.0108536770387625,0.0006183443293605478,0.0006249999999999999,1.0107636964122158,0.43647734147331324,1.0,0.0979981992270027,1.0,0.1992724922350375,0.0
sweep,kink,1000,53,2026082708,3,0.5,0.2,161,926,sweep_c=0.5,50,LOO,0.44,0.42013975184568686,0.019860248154313143,-0.0019314047709296234,0.004860456297587401,0.005028571428571429,1.0345883432935044,0.027703508817481206,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,53,2026082708,3,0.5,0.2,161,926,sweep_c=0.5,50,ZLZ,0.44,0.42013975184568686,0.019860248154313143,-0.0013508519119470597,0.004862139922234402,0.005028571428571429,1.0342300939501845,0.019372872285615714,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,53,2026082708,3,0.5,0.2,161,926,sweep_c=1,100,LOO,0.41,0.42013975184568686,-0.010139751845686884,-0.00015652178749164802,0.002432914558775116,0.002443434343434343,1.0043239433219238,0.003173301743249838,1.0,0.19376637903798294,1.0,0.4992332977468462,0.0
sweep,kink,1000,53,2026082708,3,0.5,0.2,161,926,sweep_c=1,100,ZLZ,0.42,0.42013975184568686,-0.00013975184568687515,0.0007363133583606629,0.002434107742219872,0.0024606060606060616,1.0108862553315012,0.014924259118263042,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
sweep,kink,1000,53,2026082708,3,0.5,0.2,161,926,sweep_c=2,200,LOO,0.415,0.42013975184568686,-0.00513975184568688,0.0011788999335272665,0.0012166629772198756,0.0012199748743718592,1.0027221155028085,0.033798061885247664,1.0,0.13691578787241432,1.0,0.30956462149389863,0.0
sweep,kink,1000,53,2026082708,3,0.5,0.2,161,926,sweep_c=2,200,ZLZ,0.43,0.42013975184568686,0.009860248154313134,0.0014461143011882394,0.0012168689094963871,0.0012316582914572863,1.0121536361439458,0.041455363103971236,1.0,0.1375698311084178,1.0,0.31055251668623296,0.0
sweep,kink,1000,53,2026082708,3,0.5,0.2,161,926,sweep_c=4,400,LOO,0.4225,0.42013975184568686,0.002360248154313127,-0.0033510566440767553,0.0006059714556177941,0.0006115131578947368,1.0091451539929268,0.1361305770146821,1.0,0.09693508372855009,1.0,0.19766671660430868,0.0
sweep,kink,1000,53,2026082708,3,0.5,0.2,161,926,sweep_c=4,400,ZLZ,0.425,0.42013975184568686,0.004860248154313129,-0.0034959468576511443,0.0006047700418420204,0.000612468671679198,1.012729846560734,0.14215747058230924,1.0,0.09701078664191665,1.0,0.19778106155895936,0.0
sweep,kink,1000,54,2026082708,0,0.25,0.75,966,419,sweep_c=0.5,50,LOO,0.5,0.5251276710668977,-0.025127671066897728,0.001407818625498325,0.004982128529644997,0.005102040816326531,1.0240684851801845,0.019945238918562952,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,54,2026082708,0,0.25,0.75,966,419,sweep_c=0.5,50,ZLZ,0.5,0.5251276710668977,-0.025127671066897728,0.000643797146075431,0.004982571225204538,0.005102040816326531,1.0239774979066332,0.009120576477940836,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,54,2026082708,0,0.25,0.75,966,419,sweep_c=1,100,LOO,0.53,0.5251276710668977,0.004872328933102299,-0.0001227044874614336,0.002491810245193745,0.002516161616161616,1.0097725623429152,0.0024581193309855458,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,54,2026082708,0,0.25,0.75,966,419,sweep_c=1,100,ZLZ,0.53,0.5251276710668977,0.004872328933102299,0.0003953782154522134,0.0024914968222321905,0.002516161616161616,1.0098995887569817,0.007921046596501245,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,54,2026082708,0,0.25,0.75,966,419,sweep_c=2,200,LOO,0.535,0.5251276710668977,0.009872328933102303,0.000566743006774395,0.001245712203692942,0.0012501256281407032,1.0035428925193777,0.016057477065738957,1.0,0.13859734660081902,1.0,0.3121045205280506,0.0
sweep,kink,1000,54,2026082708,0,0.25,0.75,966,419,sweep_c=2,200,ZLZ,0.53,0.5251276710668977,0.004872328933102299,0.0007726092901377823,0.0012456303164522725,0.001251758793969849,1.0049199810221634,0.021890986902421385,1.0,0.13868784893388342,1.0,0.31224121916631753,0.0
sweep,kink,1000,54,2026082708,0,0.25,0.75,966,419,sweep_c=4,400,LOO,0.5275,0.5251276710668977,0.0023723289331022412,0.001683276723318805,0.0006225793445817318,0.0006246710526315788,1.0033597453369616,0.06746183716284308,1.0,0.09797240683302344,1.0,0.19923353428759877,0.0
sweep,kink,1000,54,2026082708,0,0.25,0.75,966,419,sweep_c=4,400,ZLZ,0.5275,0.5251276710668977,0.0023723289331022412,0.0018795087169458657,0.0006225540466297478,0.0006246710526315788,1.0034005176149632,0.0753278919819752,1.0,0.09797240683302344,1.0,0.19923353428759877,0.0
sweep,kink,1000,54,2026082708,1,0.5,0.8,608,361,sweep_c=0.5,50,LOO,0.58,0.5707721613179773,0.009227838682022704,-0.0047927311960149765,0.0049083094677743805,0.004971428571428571,1.0128596422186906,0.06840960824464096,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,54,2026082708,1,0.5,0.8,608,361,sweep_c=0.5,50,ZLZ,0.6,0.5707721613179773,0.029227838682022722,-0.004894929928705771,0.004908758429160175,0.004897959183673469,0.9978000046972053,0.06986515858870189,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,54,2026082708,1,0.5,0.8,608,361,sweep_c=1,100,LOO,0.6,0.5707721613179773,0.029227838682022722,-0.007432150449220631,0.0024579796458553574,0.0024242424242424247,0.9862744096885341,0.1499081868559194,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
sweep,kink,1000,54,2026082708,1,0.5,0.8,608,361,sweep_c=1,100,ZLZ,0.6,0.5707721613179773,0.029227838682022722,-0.007565776325178519,0.0024581271845886816,0.0024242424242424247,0.9862152127201966,0.15259887180157933,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
sweep,kink,1000,54,2026082708,1,0.5,0.8,608,361,sweep_c=2,200,LOO,0.58,0.5707721613179773,0.009227838682022704,-0.007759141293983696,0.0012288702482452217,0.0012241206030150756,0.9961349497744547,0.2213403771109902,1.0,0.13714822475038724,1.0,0.3099157042077474,0.0
sweep,kink,1000,54,2026082708,1,0.5,0.8,608,361,sweep_c=2,200,ZLZ,0.585,0.5707721613179773,0.014227838682022709,-0.009322557839630985,0.001229823611274968,0.0012199748743718594,0.9919917483996763,0.26583592629491376,1.0,0.13691578787241432,1.0,0.3095646214938985,0.0
sweep,kink,1000,54,2026082708,1,0.5,0.8,608,361,sweep_c=4,400,LOO,0.5675,0.5707721613179773,-0.0032721613179772513,-0.008370223427252355,0.0006140066159217055,0.0006151472431077694,1.001857678983396,0.3377929066015002,1.0,0.09722268877298168,1.0,0.19810112770290988,0.0
sweep,kink,1000,54,2026082708,1,0.5,0.8,608,361,sweep_c=4,400,ZLZ,0.575,0.5707721613179773,0.0042278386820227,-0.00829117609388419,0.0006139750474150211,0.000612468671679198,0.9975465196148192,0.33461143499410884,1.0,0.09701078664191676,1.0,0.19778106155895947,0.0
sweep,kink,1000,54,2026082708,2,0.75,0.25,419,966,sweep_c=0.5,50,LOO,0.5,0.5251276710668977,-0.025127671066897728,-0.01940281167395541,0.004992553779259787,0.005102040816326531,1.0219300666367537,0.2746017448804507,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,54,2026082708,2,0.75,0.25,419,966,sweep_c=0.5,50,ZLZ,0.48,0.5251276710668977,-0.045127671066897745,-0.01945429059574111,0.004992569998593843,0.005093877551020407,1.0202916639035804,0.27532986224914635,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,54,2026082708,2,0.75,0.25,419,966,sweep_c=1,100,LOO,0.54,0.5251276710668977,0.014872328933102308,-0.02084948958138033,0.0024940794658908968,0.0025090909090909087,1.006018831158072,0.4174844308165495,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
sweep,kink,1000,54,2026082708,2,0.75,0.25,419,966,sweep_c=1,100,ZLZ,0.54,0.5251276710668977,0.014872328933102308,-0.020930979911094605,0.0024945481436834133,0.0025090909090909087,1.0058298194983006,0.41907679691256594,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
sweep,kink,1000,54,2026082708,2,0.75,0.25,419,966,sweep_c=2,200,LOO,0.52,0.5251276710668977,-0.00512767106689771,-0.025065297805711095,0.0012445823998557806,0.0012542713567839198,1.0077849059485833,0.7104950251049148,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,54,2026082708,2,0.75,0.25,419,966,sweep_c=2,200,ZLZ,0.515,0.5251276710668977,-0.010127671066897714,-0.02514254182229131,0.0012444613759604668,0.0012551507537688438,1.0085895617291674,0.7127192192488903,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,54,2026082708,2,0.75,0.25,419,966,sweep_c=4,400,LOO,0.495,0.5251276710668977,-0.030127671066897732,-0.03192383480663774,0.0006180328533426804,0.0006265037593984963,1.0137062390939258,1.2841308331089276,1.0,0.09811602096985755,1.0,0.19945045529147087,0.0
sweep,kink,1000,54,2026082708,2,0.75,0.25,419,966,sweep_c=4,400,ZLZ,0.5,0.5251276710668977,-0.025127671066897728,-0.0316620234470556,0.000618036644948735,0.0006265664160401002,1.0138014002261513,1.2735956089138745,1.0,0.09812092713887188,1.0,0.19945786578135172,0.0
sweep,kink,1000,54,2026082708,3,0.5,0.2,608,901,sweep_c=0.5,50,LOO,0.5,0.4206706143017531,0.07932938569824688,-0.005441417193056908,0.0048519659946116185,0.005102040816326531,1.0515409262951625,0.07811836594892341,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,54,2026082708,3,0.5,0.2,608,901,sweep_c=0.5,50,ZLZ,0.5,0.4206706143017531,0.07932938569824688,-0.004894929928705771,0.004853679914613916,0.005102040816326531,1.0511696086437068,0.07026044772609583,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,54,2026082708,3,0.5,0.2,608,901,sweep_c=1,100,LOO,0.44,0.4206706143017531,0.01932938569824688,-0.007606778877367604,0.002422512649258827,0.0024888888888888894,1.0273997494503775,0.15454955721876926,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
sweep,kink,1000,54,2026082708,3,0.5,0.2,608,901,sweep_c=1,100,ZLZ,0.45,0.4206706143017531,0.02932938569824689,-0.00756577632517863,0.002422569963796487,0.0025000000000000005,1.0319619401547315,0.1537146758185478,1.0,0.19599639845400535,1.0,0.5026016155255952,0.0
sweep,kink,1000,54,2026082708,3,0.5,0.2,608,901,sweep_c=2,200,LOO,0.415,0.4206706143017531,-0.005670614301753141,-0.010070050874090242,0.0012088617596397247,0.0012199748743718594,1.0091930401830618,0.2896298669915846,1.0,0.13691578787241432,1.0,0.30956462149389863,0.0
sweep,kink,1000,54,2026082708,3,0.5,0.2,608,901,sweep_c=2,200,ZLZ,0.415,0.4206706143017531,-0.005670614301753141,-0.009322557839630985,0.0012094080446479825,0.0012199748743718594,1.0087371915298882,0.2680702750696075,1.0,0.13691578787241432,1.0,0.30956462149389863,0.0
sweep,kink,1000,54,2026082708,3,0.5,0.2,608,901,sweep_c=4,400,LOO,0.3875,0.4206706143017531,-0.03317061430175311,-0.008361561959422337,0.0006045184418265002,0.0005948464912280704,0.9840005698267752,0.3400812083906153,1.0,0.09560498524003902,1.0,0.19565767831784842,0.0
sweep,kink,1000,54,2026082708,3,0.5,0.2,608,901,sweep_c=4,400,ZLZ,0.3925,0.4206706143017531,-0.028170614301753105,-0.008291176093884245,0.0006045413240795328,0.0005976033834586465,0.9885236288330662,0.3372120944629893,1.0,0.09582627590935322,1.0,0.19599192531604348,0.0
sweep,kink,1000,55,2026082708,0,0.25,0.75,762,804,sweep_c=0.5,50,LOO,0.54,0.5248028255229618,0.015197174477038278,0.01976767979438665,0.004955258332285385,0.0050693877551020415,1.023031982424218,0.28081645161728763,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,55,2026082708,0,0.25,0.75,762,804,sweep_c=0.5,50,ZLZ,0.52,0.5248028255229618,-0.00480282552296174,0.020122017246299473,0.0049547252095618576,0.005093877551020408,1.0280847747499715,0.2858654901213674,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,55,2026082708,0,0.25,0.75,762,804,sweep_c=1,100,LOO,0.5,0.5248028255229618,-0.024802825522961758,0.018534586854441648,0.0024784967503825805,0.0025252525252525255,1.0188645697690457,0.37229631099702937,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
sweep,kink,1000,55,2026082708,0,0.25,0.75,762,804,sweep_c=1,100,ZLZ,0.52,0.5248028255229618,-0.00480282552296174,0.01823069989919124,0.0024787645853385563,0.0025212121212121207,1.0171244724588344,0.36617247942932435,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,55,2026082708,0,0.25,0.75,762,804,sweep_c=2,200,LOO,0.535,0.5248028255229618,0.010197174477038273,0.0192294677269641,0.0012388088020224349,0.0012501256281407032,1.0091352483932896,0.5463426714197496,1.0,0.13859734660081902,1.0,0.3121045205280506,0.0
sweep,kink,1000,55,2026082708,0,0.25,0.75,762,804,sweep_c=2,200,ZLZ,0.545,0.5248028255229618,0.020197174477038282,0.019662805128513483,0.0012385748424463532,0.001246105527638191,1.006080121227849,0.5587073025751942,1.0,0.1383743194478142,1.0,0.3117676506697829,0.0
sweep,kink,1000,55,2026082708,0,0.25,0.75,762,804,sweep_c=4,400,LOO,0.5375,0.5248028255229618,0.01269717447703822,0.01471018940384039,0.0006201060196133367,0.0006230419799498747,1.0047346102822363,0.5907249184117183,1.0,0.09784457286004528,1.0,0.1990404483257382,0.0
sweep,kink,1000,55,2026082708,0,0.25,0.75,762,804,sweep_c=4,400,ZLZ,0.5525,0.5248028255229618,0.027697174477038233,0.015080819159840386,0.0006200114400169962,0.0006196585213032581,0.9994307867710821,0.605654684607924,1.0,0.09757853642023284,1.0,0.19863861538043887,0.0
sweep,kink,1000,55,2026082708,1,0.5,0.8,662,701,sweep_c=0.5,50,LOO,0.56,0.5698209295098209,-0.00982092950982083,-0.01585577912285807,0.004939123824735154,0.005028571428571427,1.018110014449996,0.22561222585179094,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,55,2026082708,1,0.5,0.8,662,701,sweep_c=0.5,50,ZLZ,0.6,0.5698209295098209,0.030179070490179094,-0.01549757593179657,0.004937979756574044,0.004897959183673469,0.9918953550088384,0.2205408887031478,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,55,2026082708,1,0.5,0.8,662,701,sweep_c=1,100,LOO,0.58,0.5698209295098209,0.010179070490179076,-0.01751942229320247,0.002470921844221143,0.002460606060606061,0.9958251275170001,0.35244412592536023,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
sweep,kink,1000,55,2026082708,1,0.5,0.8,662,701,sweep_c=1,100,ZLZ,0.55,0.5698209295098209,-0.01982092950982084,-0.017030836352681322,0.002470560592864194,0.0025,1.0119160838316765,0.34264012589368603,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
sweep,kink,1000,55,2026082708,1,0.5,0.8,662,701,sweep_c=2,200,LOO,0.58,0.5698209295098209,0.010179070490179076,-0.01775225033924177,0.0012356763244365891,0.0012241206030150756,0.9906482618522432,0.5050112475474287,1.0,0.13714822475038724,1.0,0.3099157042077474,0.0
sweep,kink,1000,55,2026082708,1,0.5,0.8,662,701,sweep_c=2,200,ZLZ,0.585,0.5698209295098209,0.01517907049017908,-0.017936159590347667,0.0012357425386662106,0.0012199748743718594,0.9872403321881515,0.5102293782621493,1.0,0.13691578787241432,1.0,0.3095646214938985,0.0
sweep,kink,1000,55,2026082708,1,0.5,0.8,662,701,sweep_c=4,400,LOO,0.5675,0.5698209295098209,-0.0023209295098208793,-0.01944339881055135,0.0006180571167793412,0.0006151472431077694,0.9952919016825905,0.7820920628816188,1.0,0.09722268877298168,1.0,0.19810112770290988,0.0
sweep,kink,1000,55,2026082708,1,0.5,0.8,662,701,sweep_c=4,400,ZLZ,0.57,0.5698209295098209,0.0001790704901790674,-0.019336158042251528,0.0006180312616414915,0.0006142857142857142,0.9939395503298182,0.7777946747488936,1.0,0.09715458353714967,1.0,0.19799825860902187,0.0
sweep,kink,1000,55,2026082708,2,0.75,0.25,804,762,sweep_c=0.5,50,LOO,0.5,0.5248028255229618,-0.024802825522961758,0.0017809652106923757,0.00497911947600761,0.005102040816326531,1.0246873650875883,0.025239407893594162,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,55,2026082708,2,0.75,0.25,804,762,sweep_c=0.5,50,ZLZ,0.52,0.5248028255229618,-0.00480282552296174,0.0027069201236812335,0.004978572501677481,0.005093877551020407,1.023160263168624,0.03836392406439879,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,55,2026082708,2,0.75,0.25,804,762,sweep_c=1,100,LOO,0.59,0.5248028255229618,0.06519717447703821,0.0007996099861850015,0.0024896312092528394,0.002443434343434343,0.9814442935777783,0.016025467197086297,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
sweep,kink,1000,55,2026082708,2,0.75,0.25,804,762,sweep_c=1,100,ZLZ,0.6,0.5248028255229618,0.07519717447703822,0.0013070219355820756,0.0024895026244318033,0.0024242424242424247,0.9737858480047702,0.026195493351741497,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
sweep,kink,1000,55,2026082708,2,0.75,0.25,804,762,sweep_c=2,200,LOO,0.58,0.5248028255229618,0.0551971744770382,0.0016384958951627393,0.0012425990573990693,0.0012241206030150754,0.9851291900843125,0.04648146929424031,1.0,0.13714822475038702,1.0,0.3099157042077474,0.0
sweep,kink,1000,55,2026082708,2,0.75,0.25,804,762,sweep_c=2,200,ZLZ,0.585,0.5248028255229618,0.06019717447703821,0.0011996967495648825,0.001242725037850284,0.0012199748743718594,0.9816933249226404,0.03403172459407293,1.0,0.13691578787241432,1.0,0.3095646214938985,0.0
sweep,kink,1000,55,2026082708,2,0.75,0.25,804,762,sweep_c=4,400,LOO,0.565,0.5248028255229618,0.04019717447703819,0.0019455178450479282,0.000617303796324501,0.0006159774436090224,0.9978513776792306,0.07830432401970873,1.0,0.09728827234770887,1.0,0.1982001879707984,0.0
sweep,kink,1000,55,2026082708,2,0.75,0.25,804,762,sweep_c=4,400,ZLZ,0.565,0.5248028255229618,0.04019717447703819,0.0024166567804396744,0.0006172478899488954,0.0006159774436090225,0.9979417566903662,0.09727140036386293,1.0,0.09728827234770887,1.0,0.1982001879707984,0.0
sweep,kink,1000,55,2026082708,3,0.5,0.2,662,997,sweep_c=0.5,50,LOO,0.54,0.419952167247723,0.12004783275227704,-0.014965815955092221,0.00481704243455768,0.0050693877551020415,1.052385945104827,0.21563048713996708,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,55,2026082708,3,0.5,0.2,662,997,sweep_c=0.5,50,ZLZ,0.52,0.419952167247723,0.10004783275227702,-0.01549757593179657,0.004814421789041172,0.005093877551020407,1.0580455502705115,0.22335295617874903,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,55,2026082708,3,0.5,0.2,662,997,sweep_c=1,100,LOO,0.52,0.419952167247723,0.10004783275227702,-0.016818270969409632,0.00240451426097224,0.0025212121212121207,1.0485328210083875,0.342979108211376,0.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,55,2026082708,3,0.5,0.2,662,997,sweep_c=1,100,ZLZ,0.53,0.419952167247723,0.11004783275227703,-0.01703083635268121,0.002404185852267689,0.002516161616161615,1.0465753360075336,0.34733772651137274,0.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,55,2026082708,3,0.5,0.2,662,997,sweep_c=2,200,LOO,0.435,0.419952167247723,0.015047832752277002,-0.017827172424750126,0.0012012963595313282,0.0012350502512562813,1.0280978889656518,0.5143483897268059,1.0,0.13775913300669307,1.0,0.31083844646107267,0.0
sweep,kink,1000,55,2026082708,3,0.5,0.2,662,997,sweep_c=2,200,ZLZ,0.44,0.419952167247723,0.020047832752277006,-0.01793615959034761,0.0012011983716371962,0.0012381909547738695,1.0307963980056463,0.5175139869990959,1.0,0.13793418089682868,1.0,0.31110284636550384,0.0
sweep,kink,1000,55,2026082708,3,0.5,0.2,662,997,sweep_c=4,400,LOO,0.4225,0.419952167247723,0.0025478327522769906,-0.019399882202556396,0.0005996802633113172,0.0006115131578947368,1.0197320060494917,0.7922079841992979,1.0,0.09693508372855009,1.0,0.19766671660430868,0.0
sweep,kink,1000,55,2026082708,3,0.5,0.2,662,997,sweep_c=4,400,ZLZ,0.425,0.419952167247723,0.005047832752276993,-0.02031105010765255,0.0005982232823268852,0.000612468671679198,1.023812830047174,0.8304255864780375,1.0,0.09701078664191665,1.0,0.19778106155895936,0.0
sweep,kink,1000,56,2026082708,0,0.25,0.75,340,199,sweep_c=0.5,50,LOO,0.5,0.52502163785015,-0.02502163785014999,-0.009045461972458368,0.004992374206453066,0.005102040816326531,1.0219668248689595,0.12801981251173944,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,56,2026082708,0,0.25,0.75,340,199,sweep_c=0.5,50,ZLZ,0.48,0.52502163785015,-0.04502163785015001,-0.00905390356658553,0.004992334303861907,0.005093877551020407,1.020339833227905,0.1281397979164538,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,56,2026082708,0,0.25,0.75,340,199,sweep_c=1,100,LOO,0.43,0.52502163785015,-0.09502163785015,-0.009992220939453844,0.0024966107652628425,0.0024757575757575756,0.991647400629921,0.1999800206098217,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
sweep,kink,1000,56,2026082708,0,0.25,0.75,340,199,sweep_c=1,100,ZLZ,0.43,0.52502163785015,-0.09502163785015,-0.009735849480565162,0.0024965028303226724,0.0024757575757575756,0.9916902739651949,0.19485332433403224,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
sweep,kink,1000,56,2026082708,0,0.25,0.75,340,199,sweep_c=2,200,LOO,0.48,0.52502163785015,-0.04502163785015001,-0.007880992823704469,0.0012478129341718604,0.0012542713567839198,1.00517579393128,0.22310340090229935,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,56,2026082708,0,0.25,0.75,340,199,sweep_c=2,200,ZLZ,0.47,0.52502163785015,-0.05502163785015002,-0.007962503609554306,0.0012478343068438428,0.001251758793969849,1.0031450386517522,0.22540896321199502,1.0,0.13868784893388342,1.0,0.31224121916631753,0.0
sweep,kink,1000,56,2026082708,0,0.25,0.75,340,199,sweep_c=4,400,LOO,0.505,0.52502163785015,-0.020021637850149987,-0.0019693866691857798,0.0006231528300345698,0.0006265037593984963,1.0053773796770538,0.07889213477897422,1.0,0.09811602096985755,1.0,0.19945045529147087,0.0
sweep,kink,1000,56,2026082708,0,0.25,0.75,340,199,sweep_c=4,400,ZLZ,0.495,0.52502163785015,-0.030021637850149996,-0.0019341019124223813,0.0006231470516162427,0.0006265037593984963,1.0053867025023184,0.07747901343919968,1.0,0.09811602096985755,1.0,0.19945045529147087,0.0
sweep,kink,1000,56,2026082708,1,0.5,0.8,58,189,sweep_c=0.5,50,LOO,0.56,0.5700157355999607,-0.010015735599960607,-0.017362167253563654,0.004941033822257345,0.005028571428571429,1.0177164555967544,0.24699890173316796,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,56,2026082708,1,0.5,0.8,58,189,sweep_c=0.5,50,ZLZ,0.6,0.5700157355999607,0.029984264400039318,-0.019301435117364263,0.0049450086349204685,0.004897959183673469,0.9904854663114747,0.27447707319892484,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,56,2026082708,1,0.5,0.8,58,189,sweep_c=1,100,LOO,0.62,0.5700157355999607,0.049984264400039335,-0.01993008946513042,0.002473112974386001,0.00237979797979798,0.9622682038570485,0.40076267827540957,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
sweep,kink,1000,56,2026082708,1,0.5,0.8,58,189,sweep_c=1,100,ZLZ,0.6,0.5700157355999607,0.029984264400039318,-0.02031053713040709,0.0024734782606941797,0.0024242424242424247,0.9800944939625477,0.40838272245621343,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
sweep,kink,1000,56,2026082708,1,0.5,0.8,58,189,sweep_c=2,200,LOO,0.6,0.5700157355999607,0.029984264400039318,-0.018575148824013565,0.001235829787869288,0.0012060301507537691,0.9758869405738335,0.528388032265673,1.0,0.13613104217093364,1.0,0.3083793076445651,0.0
sweep,kink,1000,56,2026082708,1,0.5,0.8,58,189,sweep_c=2,200,ZLZ,0.585,0.5700157355999607,0.014984264400039304,-0.01921389264047102,0.00123613882137533,0.0012199748743718594,0.9869238416236401,0.5464893927565054,1.0,0.13691578787241432,1.0,0.3095646214938985,0.0
sweep,kink,1000,56,2026082708,1,0.5,0.8,58,189,sweep_c=4,400,LOO,0.585,0.5700157355999607,0.014984264400039304,-0.019600966795288555,0.0006180264855830937,0.0006084586466165413,0.9845187234046687,0.7884496221005614,1.0,0.0966926850402392,1.0,0.1973005871412568,0.0
sweep,kink,1000,56,2026082708,1,0.5,0.8,58,189,sweep_c=4,400,ZLZ,0.58,0.5700157355999607,0.0099842644000393,-0.01977094370320076,0.0006180757769721543,0.0006105263157894737,0.9877855410874309,0.7952552369755056,1.0,0.09685683664161981,1.0,0.19754852881986662,0.0
sweep,kink,1000,56,2026082708,2,0.75,0.25,199,340,sweep_c=0.5,50,LOO,0.44,0.52502163785015,-0.08502163785014999,-0.021612195996890238,0.004993933992417481,0.005028571428571429,1.0069359018774655,0.3058281788209553,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,56,2026082708,2,0.75,0.25,199,340,sweep_c=0.5,50,ZLZ,0.46,0.52502163785015,-0.06502163785014997,-0.0216190448492114,0.004994366893176729,0.005069387755102042,1.0150210954721421,0.3059118362814648,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,56,2026082708,2,0.75,0.25,199,340,sweep_c=1,100,LOO,0.42,0.52502163785015,-0.10502163785015001,-0.018482997873545237,0.0024956108247238123,0.0024606060606060616,0.9859734683905994,0.36998488585302874,0.0,0.19444605273204785,1.0,0.5002599062916051,0.0
sweep,kink,1000,56,2026082708,2,0.75,0.25,199,340,sweep_c=1,100,ZLZ,0.41,0.52502163785015,-0.11502163785015002,-0.019266914827476334,0.002495660848525954,0.002443434343434343,0.9790730759259784,0.38567314074202397,0.0,0.19376637903798294,1.0,0.4992332977468462,0.0
sweep,kink,1000,56,2026082708,2,0.75,0.25,199,340,sweep_c=2,200,LOO,0.455,0.52502163785015,-0.07002163785014998,-0.0196412905085126,0.0012454618207643048,0.001246105527638191,1.0005168419161103,0.5565507979475048,0.0,0.13837431944781425,1.0,0.31176765066978296,0.0
sweep,kink,1000,56,2026082708,2,0.75,0.25,199,340,sweep_c=2,200,ZLZ,0.455,0.52502163785015,-0.07002163785014998,-0.020160377379129235,0.0012454770358619022,0.0012461055276381907,1.000504619321105,0.5712560270514604,0.0,0.13837431944781425,1.0,0.31176765066978296,0.0
sweep,kink,1000,56,2026082708,2,0.75,0.25,199,340,sweep_c=4,400,LOO,0.4725,0.52502163785015,-0.052521637850150016,-0.031806182361291624,0.0006184630218500491,0.0006246710526315788,1.0100378366405145,1.2789532669092936,0.0,0.09797240683302338,1.0,0.1992335342875987,0.0
sweep,kink,1000,56,2026082708,2,0.75,0.25,199,340,sweep_c=4,400,ZLZ,0.4725,0.52502163785015,-0.052521637850150016,-0.03215637180198255,0.000618422500647734,0.000624671052631579,1.0101040178475078,1.2930770393851763,0.0,0.09797240683302338,1.0,0.1992335342875987,0.0
sweep,kink,1000,56,2026082708,3,0.5,0.2,58,421,sweep_c=0.5,50,LOO,0.38,0.4199932667198427,-0.03999326671984271,-0.019080331786063387,0.0047998582716633695,0.004808163265306122,1.0017302580977823,0.275404933257279,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,56,2026082708,3,0.5,0.2,58,421,sweep_c=0.5,50,ZLZ,0.44,0.4199932667198427,0.020006733280157285,-0.019301435117364263,0.00479920519417984,0.005028571428571429,1.0477925458719184,0.2786152871667791,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,56,2026082708,3,0.5,0.2,58,421,sweep_c=1,100,LOO,0.48,0.4199932667198427,0.060006733280157265,-0.01977369607443563,0.002398595861437161,0.0025212121212121207,1.0511200164005503,0.4037470058613052,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,56,2026082708,3,0.5,0.2,58,421,sweep_c=1,100,ZLZ,0.44,0.4199932667198427,0.020006733280157285,-0.02031053713040709,0.002397548780816894,0.0024888888888888894,1.0380972886986992,0.4147989828804519,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
sweep,kink,1000,56,2026082708,3,0.5,0.2,58,421,sweep_c=2,200,LOO,0.41,0.4199932667198427,-0.009993266719842742,-0.018898899742116726,0.0012001353500222286,0.0012155778894472362,1.0128673315261663,0.5455334777222852,1.0,0.13666883193556367,1.0,0.30919160856554245,0.0
sweep,kink,1000,56,2026082708,3,0.5,0.2,58,421,sweep_c=2,200,ZLZ,0.395,0.4199932667198427,-0.0249932667198427,-0.01921389264047102,0.001199819294575327,0.001200879396984925,1.0008835517268233,0.5546990714516508,1.0,0.13584003463099648,1.0,0.30793975726958744,0.0
sweep,kink,1000,56,2026082708,3,0.5,0.2,58,421,sweep_c=4,400,LOO,0.4025,0.4199932667198427,-0.017493266719842693,-0.019756175710692714,0.0005995076987778884,0.0006027412280701755,1.0053936409805557,0.8068735846379008,1.0,0.09623732346997571,1.0,0.19661278933023463,0.0
sweep,kink,1000,56,2026082708,3,0.5,0.2,58,421,sweep_c=4,400,ZLZ,0.4,0.4199932667198427,-0.019993266719842695,-0.019770943703200705,0.0005994981626935377,0.0006015037593984962,1.0033454593020725,0.807483155051502,1.0,0.09613848183161688,1.0,0.19646349464455937,0.0
sweep,kink,1000,57,2026082708,0,0.25,0.75,542,822,sweep_c=0.5,50,LOO,0.5,0.5250710776606977,-0.025071077660697716,0.004286488623491902,0.00497975277860146,0.005102040816326531,1.0245570499504626,0.06074321635914528,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,57,2026082708,0,0.25,0.75,542,822,sweep_c=0.5,50,ZLZ,0.5,0.5250710776606977,-0.025071077660697716,0.003512021333245241,0.004980775409874837,0.005102040816326531,1.024346692326515,0.04976324193706273,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,57,2026082708,0,0.25,0.75,542,822,sweep_c=1,100,LOO,0.55,0.5250710776606977,0.02492892233930233,0.00313106855712586,0.0024904669860300334,0.0025,1.003827801783136,0.06274110776800089,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
sweep,kink,1000,57,2026082708,0,0.25,0.75,542,822,sweep_c=1,100,ZLZ,0.54,0.5250710776606977,0.01492892233930232,0.0031990282702635264,0.002490585120981307,0.0025090909090909087,1.0074302973842189,0.064101380607284,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
sweep,kink,1000,57,2026082708,0,0.25,0.75,542,822,sweep_c=2,200,LOO,0.505,0.5250710776606977,-0.02007107766069771,0.0021550619255504833,0.0012454433300988286,0.0012561557788944723,1.008601313714365,0.061065760281242006,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,57,2026082708,0,0.25,0.75,542,822,sweep_c=2,200,ZLZ,0.51,0.5250710776606977,-0.015071077660697707,0.0027679924436310177,0.0012452860189588388,0.0012557788944723616,1.0084260767034834,0.07843869219606818,1.0,0.13891037270142753,1.0,0.3125773286894129,0.0
sweep,kink,1000,57,2026082708,0,0.25,0.75,542,822,sweep_c=4,400,LOO,0.535,0.5250710776606977,0.009928922339302315,0.0034085289225531668,0.000622341230120022,0.0006234962406015037,1.0018559118785348,0.1366320852548306,1.0,0.0978802356582425,1.0,0.1990943149586224,0.0
sweep,kink,1000,57,2026082708,0,0.25,0.75,542,822,sweep_c=4,400,ZLZ,0.5375,0.5250710776606977,0.012428922339302262,0.0038499418866732027,0.0006222766017135804,0.0006230419799498747,1.001229964671959,0.15433429356583464,1.0,0.09784457286004528,1.0,0.1990404483257382,0.0
sweep,kink,1000,57,2026082708,1,0.5,0.8,682,2,sweep_c=0.5,50,LOO,0.6,0.5703275924726763,0.029672407527323696,-0.003533000847650958,0.004906310709713758,0.004897959183673469,0.9982977991948708,0.05043897095792747,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,57,2026082708,1,0.5,0.8,682,2,sweep_c=0.5,50,ZLZ,0.62,0.5703275924726763,0.049672407527323714,-0.003647962321763343,0.0049065970233867755,0.004808163265306122,0.9799384873851512,0.05207870165247108,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,57,2026082708,1,0.5,0.8,682,2,sweep_c=1,100,LOO,0.54,0.5703275924726763,-0.030327592472676246,-0.0038324633023850696,0.0024532606927185553,0.0025090909090909087,1.022757555500751,0.0773759786055571,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
sweep,kink,1000,57,2026082708,1,0.5,0.8,682,2,sweep_c=1,100,ZLZ,0.56,0.5703275924726763,-0.010327592472676228,-0.0037149096476631893,0.0024529577306326377,0.002488888888888889,1.0146480951577523,0.0750072465623787,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
sweep,kink,1000,57,2026082708,1,0.5,0.8,682,2,sweep_c=2,200,LOO,0.515,0.5703275924726763,-0.05532759247267627,-0.005354878073221103,0.0012276944713505975,0.0012551507537688442,1.0223641004003559,0.15282853029452073,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,57,2026082708,1,0.5,0.8,682,2,sweep_c=2,200,ZLZ,0.53,0.5703275924726763,-0.040327592472676255,-0.006344671808053426,0.0012283183910100145,0.0012517587939698488,1.019083328175653,0.1810313061977106,1.0,0.13868784893388342,1.0,0.31224121916631753,0.0
sweep,kink,1000,57,2026082708,1,0.5,0.8,682,2,sweep_c=4,400,LOO,0.56,0.5703275924726763,-0.010327592472676228,-0.007719348667220016,0.0006141529230975335,0.0006175438596491228,1.0055213228237796,0.31148877153783894,1.0,0.09741189469083578,1.0,0.19838691250477014,0.0
sweep,kink,1000,57,2026082708,1,0.5,0.8,682,2,sweep_c=4,400,ZLZ,0.5625,0.5703275924726763,-0.007827592472676281,-0.00806431404488439,0.0006142658987491291,0.0006167763157894736,1.0040868572477435,0.32537878191036756,1.0,0.09735133935770368,1.0,0.19829544711046854,0.0
sweep,kink,1000,57,2026082708,2,0.75,0.25,822,542,sweep_c=0.5,50,LOO,0.66,0.5250710776606977,0.13492892233930232,0.0129654674039551,0.00496383298465741,0.004579591836734695,0.922591846037053,0.184026174150905,0.0,0.2652720373986168,1.0,0.7490071144003128,0.0
sweep,kink,1000,57,2026082708,2,0.75,0.25,822,542,sweep_c=0.5,50,ZLZ,0.68,0.5250710776606977,0.15492892233930233,0.013408485749264565,0.00496283653338545,0.004440816326530612,0.8948141444226178,0.1903332877294854,0.0,0.26122184478816846,1.0,0.725948321351447,0.0
sweep,kink,1000,57,2026082708,2,0.75,0.25,822,542,sweep_c=1,100,LOO,0.59,0.5250710776606977,0.06492892233930225,0.013002598092649476,0.002480251891187336,0.002443434343434343,0.9851557223345699,0.2610851941012473,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
sweep,kink,1000,57,2026082708,2,0.75,0.25,822,542,sweep_c=1,100,ZLZ,0.6,0.5250710776606977,0.07492892233930226,0.013571049981243033,0.0024798621585917923,0.0024242424242424247,0.9775714411558457,0.2725208150848801,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
sweep,kink,1000,57,2026082708,2,0.75,0.25,822,542,sweep_c=2,200,LOO,0.56,0.5250710776606977,0.03492892233930234,0.010845936949116508,0.0012388780815234905,0.0012381909547738695,0.9994453637045737,0.30814334361630824,1.0,0.13793418089682863,1.0,0.3111028463655039,0.0
sweep,kink,1000,57,2026082708,2,0.75,0.25,822,542,sweep_c=2,200,ZLZ,0.565,0.5250710776606977,0.03992892233930223,0.01096274186905033,0.001238875453496112,0.0012350502512562813,0.9969123593263263,0.31146221239868,1.0,0.13775913300669312,1.0,0.3108384464610727,0.0
sweep,kink,1000,57,2026082708,2,0.75,0.25,822,542,sweep_c=4,400,LOO,0.5375,0.5250710776606977,0.012428922339302262,0.00793366849528343,0.0006160860308896305,0.0006230419799498747,1.0112905482537882,0.3196342937542069,1.0,0.09784457286004528,1.0,0.1990404483257382,0.0
sweep,kink,1000,57,2026082708,2,0.75,0.25,822,542,sweep_c=4,400,ZLZ,0.54,0.5250710776606977,0.01492892233930232,0.008033875688627123,0.0006161221610698486,0.0006225563909774435,1.0104431074130207,0.3236619843336803,1.0,0.0978064361788078,1.0,0.19898284503290947,0.0
sweep,kink,1000,57,2026082708,3,0.5,0.2,682,872,sweep_c=0.5,50,LOO,0.32,0.4200267282801313,-0.10002672828013132,-0.00242261577286923,0.004859321628060226,0.004440816326530613,0.9138757765872199,0.03475335350365505,1.0,0.26122184478816857,1.0,0.725948321351447,0.0
sweep,kink,1000,57,2026082708,3,0.5,0.2,682,872,sweep_c=0.5,50,ZLZ,0.34,0.4200267282801313,-0.0800267282801313,-0.003647962321763454,0.004855670269275117,0.004579591836734693,0.9431430848409649,0.052351092608282884,1.0,0.26527203739861693,1.0,0.7490071144003128,0.0
sweep,kink,1000,57,2026082708,3,0.5,0.2,682,872,sweep_c=1,100,LOO,0.44,0.4200267282801313,0.01997327171986868,-0.004046792527116927,0.002426834128821507,0.0024888888888888894,1.025570251930451,0.08214684579594327,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
sweep,kink,1000,57,2026082708,3,0.5,0.2,682,872,sweep_c=1,100,ZLZ,0.44,0.4200267282801313,0.01997327171986868,-0.0037149096476633003,0.0024272931087580465,0.0024888888888888894,1.0253763255490635,0.07540274285152349,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
sweep,kink,1000,57,2026082708,3,0.5,0.2,682,872,sweep_c=2,200,LOO,0.45,0.4200267282801313,0.029973271719868688,-0.0061552451792293295,0.0012116420384946439,0.0012437185929648246,1.0264736229439786,0.17683091338231574,1.0,0.13824172683247282,1.0,0.31156737704867626,0.0
sweep,kink,1000,57,2026082708,3,0.5,0.2,682,872,sweep_c=2,200,ZLZ,0.46,0.4200267282801313,0.0399732717198687,-0.006344671808053426,0.0012115335248194436,0.0012482412060301506,1.0302985269979859,0.1822810174715926,1.0,0.1384928473425021,1.0,0.31194668032848727,0.0
sweep,kink,1000,57,2026082708,3,0.5,0.2,682,872,sweep_c=4,400,LOO,0.44,0.4200267282801313,0.01997327171986868,-0.007466116580655102,0.0006048238731704999,0.000617543859649123,1.0210308935259857,0.3035849965332301,1.0,0.09741189469083578,1.0,0.19838691250477003,0.0
sweep,kink,1000,57,2026082708,3,0.5,0.2,682,872,sweep_c=4,400,ZLZ,0.4425,0.4200267282801313,0.02247327171986868,-0.00903920960773219,0.0006030943295336961,0.0006182800751879699,1.0251797188443394,0.36807628308684004,1.0,0.09746994302840761,1.0,0.19847459122454492,0.0
sweep,kink,1000,58,2026082708,0,0.25,0.75,281,5,sweep_c=0.5,50,LOO,0.54,0.5250707154870122,0.014929284512987806,-0.00020682039663777463,0.004984262997606614,0.0050693877551020415,1.0170787050234515,0.002929495880589303,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,58,2026082708,0,0.25,0.75,281,5,sweep_c=0.5,50,ZLZ,0.54,0.5250707154870122,0.014929284512987806,-2.0468260180872555e-05,0.004983907296509375,0.0050693877551020415,1.0171512938558338,0.000289931866246368,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,58,2026082708,0,0.25,0.75,281,5,sweep_c=1,100,LOO,0.55,0.5250707154870122,0.024929284512987815,0.0003989644912718582,0.0024917455709324724,0.0025,1.0033127094370389,0.007992495432247844,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
sweep,kink,1000,58,2026082708,0,0.25,0.75,281,5,sweep_c=1,100,ZLZ,0.56,0.5250707154870122,0.034929284512987824,0.0004636143385086111,0.002491709730769631,0.0024888888888888894,0.9988679091124029,0.009287699063141103,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
sweep,kink,1000,58,2026082708,0,0.25,0.75,281,5,sweep_c=2,200,LOO,0.55,0.5250707154870122,0.024929284512987815,0.0007100361754249773,0.0012457981723790208,0.0012437185929648246,0.9983307252648919,0.02011669499634963,1.0,0.13824172683247288,1.0,0.3115673770486762,0.0
sweep,kink,1000,58,2026082708,0,0.25,0.75,281,5,sweep_c=2,200,ZLZ,0.55,0.5250707154870122,0.024929284512987815,0.0007694724802755903,0.00124576515959089,0.0012437185929648246,0.9983571810382484,0.021800929062815975,1.0,0.13824172683247288,1.0,0.3115673770486762,0.0
sweep,kink,1000,58,2026082708,0,0.25,0.75,281,5,sweep_c=4,400,LOO,0.5175,0.5250707154870122,-0.0075707154870122695,0.0012453356819109862,0.0006226766973221239,0.0006257988721804511,1.005014118677886,0.049906271538347834,1.0,0.0980608096543778,1.0,0.19936706173257068,0.0
sweep,kink,1000,58,2026082708,0,0.25,0.75,281,5,sweep_c=4,400,ZLZ,0.5175,0.5250707154870122,-0.0075707154870122695,0.0012896473968753153,0.0006226753091628398,0.0006257988721804511,1.0050163592030184,0.051682101343492805,1.0,0.0980608096543778,1.0,0.19936706173257068,0.0
sweep,kink,1000,58,2026082708,1,0.5,0.8,403,446,sweep_c=0.5,50,LOO,0.48,0.570021980788858,-0.09002198078885804,-0.01753806188695939,0.004940464405998474,0.005093877551020407,1.031052373302329,0.2495156043026203,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,58,2026082708,1,0.5,0.8,403,446,sweep_c=0.5,50,ZLZ,0.5,0.570021980788858,-0.07002198078885802,-0.01611332223899009,0.004938250857144423,0.005102040816326531,1.0331676060856942,0.22929707695165197,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,58,2026082708,1,0.5,0.8,403,446,sweep_c=1,100,LOO,0.52,0.570021980788858,-0.050021980788858,-0.017430415123710907,0.002470567577196174,0.0025212121212121207,1.0204991535076418,0.35067867876292946,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,58,2026082708,1,0.5,0.8,403,446,sweep_c=1,100,ZLZ,0.54,0.570021980788858,-0.030021980788857983,-0.01761708429038189,0.0024706898428151157,0.0025090909090909087,1.015542649510405,0.3544254646189004,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
sweep,kink,1000,58,2026082708,1,0.5,0.8,403,446,sweep_c=2,200,LOO,0.53,0.570021980788858,-0.04002198078885799,-0.017653877160676013,0.0012351822703875431,0.0012517587939698488,1.0134203056340054,0.502313182472188,1.0,0.13868784893388342,1.0,0.31224121916631753,0.0
sweep,kink,1000,58,2026082708,1,0.5,0.8,403,446,sweep_c=2,200,ZLZ,0.525,0.570021980788858,-0.045021980788857996,-0.01717352345556522,0.0012349280678013148,0.001253140703517588,1.0147479324433035,0.48869576651756674,1.0,0.13876438172814343,1.0,0.31235681760896394,0.0
sweep,kink,1000,58,2026082708,1,0.5,0.8,403,446,sweep_c=4,400,LOO,0.5475,0.570021980788858,-0.02252198078885803,-0.017856485850252013,0.0006173146151577603,0.0006209116541353384,1.005826913682675,0.7186918407617855,1.0,0.09767715292021933,1.0,0.19878757000737868,0.0
sweep,kink,1000,58,2026082708,1,0.5,0.8,403,446,sweep_c=4,400,ZLZ,0.5475,0.570021980788858,-0.02252198078885803,-0.017587736621307526,0.0006172487366674954,0.0006209116541353384,1.0059342648275296,0.7079129361014646,1.0,0.09767715292021933,1.0,0.19878757000737868,0.0
sweep,kink,1000,58,2026082708,2,0.75,0.25,5,281,sweep_c=0.5,50,LOO,0.58,0.5250707154870122,0.05492928451298773,0.013353624995223967,0.004966246168159708,0.004971428571428571,1.0010435252489274,0.18948945838803846,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,58,2026082708,2,0.75,0.25,5,281,sweep_c=0.5,50,ZLZ,0.58,0.5250707154870122,0.05492928451298773,0.014206566648087615,0.004964846001415428,0.004971428571428571,1.0013258356878072,0.20162122171919597,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,58,2026082708,2,0.75,0.25,5,281,sweep_c=1,100,LOO,0.56,0.5250707154870122,0.034929284512987824,0.01398094732180133,0.002481672144802824,0.002488888888888889,1.0029080167181545,0.28064957981269867,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
sweep,kink,1000,58,2026082708,2,0.75,0.25,5,281,sweep_c=1,100,ZLZ,0.57,0.5250707154870122,0.04492928451298772,0.015052655191956754,0.002480769561505897,0.0024757575757575747,0.9979796649289424,0.30221770353077243,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
sweep,kink,1000,58,2026082708,2,0.75,0.25,5,281,sweep_c=2,200,LOO,0.565,0.5250707154870122,0.03992928451298772,0.01625897650527086,0.0012371884984317863,0.0012350502512562813,0.9982716884466553,0.46224824028202544,1.0,0.13775913300669312,1.0,0.3108384464610727,0.0
sweep,kink,1000,58,2026082708,2,0.75,0.25,5,281,sweep_c=2,200,ZLZ,0.57,0.5250707154870122,0.04492928451298772,0.01653316415413031,0.0012370822870990561,0.0012316582914572863,0.9956154932470264,0.4700636662036617,1.0,0.1375698311084177,1.0,0.310552516686233,0.0
sweep,kink,1000,58,2026082708,2,0.75,0.25,5,281,sweep_c=4,400,LOO,0.545,0.5250707154870122,0.01992928451298781,0.015190178082262085,0.0006153494665892764,0.0006214912280701754,1.00998093248531,0.6123531427821546,1.0,0.09772272939401971,1.0,0.19885641068468018,0.0
sweep,kink,1000,58,2026082708,2,0.75,0.25,5,281,sweep_c=4,400,ZLZ,0.545,0.5250707154870122,0.01992928451298781,0.01567590670217922,0.0006152911762693982,0.0006214912280701754,1.0100766141948745,0.6319639814287834,1.0,0.09772272939401971,1.0,0.19885641068468018,0.0
sweep,kink,1000,58,2026082708,3,0.5,0.2,403,788,sweep_c=0.5,50,LOO,0.36,0.4200877113766293,-0.06008771137662933,-0.016283336681431893,0.0048113529998815635,0.00470204081632653,0.977280365095281,0.23475226536683716,1.0,0.2687950607369216,1.0,0.7716677778142943,0.0
sweep,kink,1000,58,2026082708,3,0.5,0.2,403,788,sweep_c=0.5,50,ZLZ,0.38,0.4200877113766293,-0.04008771137662931,-0.01611332223898998,0.004811955367647558,0.004808163265306122,0.9992119414974355,0.23228667481254706,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,58,2026082708,3,0.5,0.2,403,788,sweep_c=1,100,LOO,0.35,0.4200877113766293,-0.07008771137662934,-0.016866565989705207,0.0024044456447424997,0.002297979797979798,0.9557212503449611,0.3439689082133638,1.0,0.18791056132880235,1.0,0.4903884174031023,0.0
sweep,kink,1000,58,2026082708,3,0.5,0.2,403,788,sweep_c=1,100,ZLZ,0.35,0.4200877113766293,-0.07008771137662934,-0.01761708429038178,0.002403032788775777,0.002297979797979798,0.9562831638058928,0.35938023134504554,1.0,0.18791056132880235,1.0,0.4903884174031023,0.0
sweep,kink,1000,58,2026082708,3,0.5,0.2,403,788,sweep_c=2,200,LOO,0.375,0.4200877113766293,-0.045087711376629314,-0.017511659784382516,0.0012014469703845586,0.0011777638190954775,0.9802878097220549,0.50521357084129,1.0,0.13452629797268223,1.0,0.30595543259913827,0.0
sweep,kink,1000,58,2026082708,3,0.5,0.2,403,788,sweep_c=2,200,ZLZ,0.375,0.4200877113766293,-0.045087711376629314,-0.019123646804468986,0.0011958169548101478,0.0011777638190954775,0.9849030943723854,0.5530168456636395,1.0,0.13452629797268223,1.0,0.30595543259913827,0.0
sweep,kink,1000,58,2026082708,3,0.5,0.2,403,788,sweep_c=4,400,LOO,0.3775,0.4200877113766293,-0.04258771137662931,-0.01771541576851232,0.000600293763273419,0.0005889567669172931,0.9811142526380668,0.7230518368334974,1.0,0.09513050335790152,1.0,0.19494100036078,0.0
sweep,kink,1000,58,2026082708,3,0.5,0.2,403,788,sweep_c=4,400,ZLZ,0.375,0.4200877113766293,-0.045087711376629314,-0.018562798295759297,0.0005988695653471242,0.000587406015037594,0.9808580182182316,0.7585379686056627,1.0,0.09500517918082052,1.0,0.19475170530319608,0.0
sweep,kink,1000,59,2026082708,0,0.25,0.75,893,636,sweep_c=0.5,50,LOO,0.68,0.5246467845016661,0.15535321549833392,-0.003004976894860456,0.004987974337854268,0.004440816326530612,0.8903045656888777,0.0425479883693755,0.0,0.26122184478816846,1.0,0.725948321351447,0.0
sweep,kink,1000,59,2026082708,0,0.25,0.75,893,636,sweep_c=0.5,50,ZLZ,0.62,0.5246467845016661,0.09535321549833387,-0.002629986259971573,0.004987451342068716,0.004808163265306123,0.9640521652311045,0.03724038341818851,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,59,2026082708,0,0.25,0.75,893,636,sweep_c=1,100,LOO,0.59,0.5246467845016661,0.06535321549833384,0.0002990312682902285,0.0024921887036774945,0.002443434343434343,0.9804371313571845,0.005989990605311356,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
sweep,kink,1000,59,2026082708,0,0.25,0.75,893,636,sweep_c=1,100,ZLZ,0.61,0.5246467845016661,0.08535321549833386,0.0009583145597952258,0.0024919365552168032,0.002403030303030303,0.9643224254644938,0.019197275434142378,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
sweep,kink,1000,59,2026082708,0,0.25,0.75,893,636,sweep_c=2,200,LOO,0.615,0.5246467845016661,0.09035321549833386,-0.00018816092020723652,0.0012460775018614677,0.0011898241206030153,0.954855632033788,0.005330364414460764,0.0,0.13521331832574912,1.0,0.30699313785541116,0.0
sweep,kink,1000,59,2026082708,0,0.25,0.75,893,636,sweep_c=2,200,ZLZ,0.625,0.5246467845016661,0.10035321549833387,0.0009412276940091724,0.0012457823984883326,0.0011777638190954775,0.9454009147380869,0.026666965669527774,0.0,0.13452629797268223,1.0,0.30595543259913827,0.0
sweep,kink,1000,59,2026082708,0,0.25,0.75,893,636,sweep_c=4,400,LOO,0.605,0.5246467845016661,0.08035321549833385,0.0005565318150012599,0.000622833429590504,0.0005989348370927319,0.9616292392759254,0.022299957697534484,0.0,0.09593296644993043,1.0,0.19615307532311022,0.0
sweep,kink,1000,59,2026082708,0,0.25,0.75,893,636,sweep_c=4,400,ZLZ,0.6025,0.5246467845016661,0.0778532154983339,0.000781672735518657,0.0006227888371313506,0.0006002349624060152,0.9637856792211923,0.03132236559466737,0.0,0.09603703224951499,1.0,0.19631026080785574,0.0
sweep,kink,1000,59,2026082708,1,0.5,0.8,456,548,sweep_c=0.5,50,LOO,0.52,0.5700809832730656,-0.05008098327306554,-0.01970309661464953,0.004946315439987853,0.005093877551020407,1.0298327336424213,0.2801519065688702,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,59,2026082708,1,0.5,0.8,456,548,sweep_c=0.5,50,ZLZ,0.48,0.5700809832730656,-0.09008098327306557,-0.020311251532080132,0.00494736098132854,0.005093877551020407,1.0296150958551085,0.2887685450317496,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,59,2026082708,1,0.5,0.8,456,548,sweep_c=1,100,LOO,0.52,0.5700809832730656,-0.05008098327306554,-0.021525339471407112,0.002474787253787926,0.0025212121212121207,1.018759134690522,0.4326942002789718,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,59,2026082708,1,0.5,0.8,456,548,sweep_c=1,100,ZLZ,0.55,0.5700809832730656,-0.02008098327306551,-0.022061208468811322,0.0024751991996581034,0.0025,1.0100197189564875,0.44342913095590203,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
sweep,kink,1000,59,2026082708,1,0.5,0.8,456,548,sweep_c=2,200,LOO,0.535,0.5700809832730656,-0.035080983273065525,-0.02233206163893897,0.0012376398605790768,0.0012501256281407032,1.0100883689668694,0.6347923345431463,1.0,0.13859734660081902,1.0,0.3121045205280506,0.0
sweep,kink,1000,59,2026082708,1,0.5,0.8,456,548,sweep_c=2,200,ZLZ,0.54,0.5700809832730656,-0.03008098327306552,-0.02278574489192753,0.0012378306185651436,0.0012482412060301506,1.008410348967676,0.6476384432779587,1.0,0.138492847342502,1.0,0.3119466803284874,0.0
sweep,kink,1000,59,2026082708,1,0.5,0.8,456,548,sweep_c=4,400,LOO,0.5175,0.5700809832730656,-0.052580983273065596,-0.021836794306262397,0.0006185451294925746,0.0006257988721804511,1.0117271033947468,0.8780175311999718,0.0,0.0980608096543778,1.0,0.19936706173257068,0.0
sweep,kink,1000,59,2026082708,1,0.5,0.8,456,548,sweep_c=4,400,ZLZ,0.515,0.5700809832730656,-0.05508098327306554,-0.02200726441768419,0.0006185952853536312,0.000626002506265664,1.0119742602108555,0.8848359488270882,0.0,0.09807676278244232,1.0,0.19939115802720392,0.0
sweep,kink,1000,59,2026082708,2,0.75,0.25,636,893,sweep_c=0.5,50,LOO,0.5,0.5246467845016661,-0.02464678450166613,0.021542605178029528,0.0049490288282246185,0.005102040816326531,1.0309175786629643,0.30622329849023905,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,59,2026082708,2,0.75,0.25,636,893,sweep_c=0.5,50,ZLZ,0.5,0.5246467845016661,-0.02464678450166613,0.02231639651637174,0.004947812737170125,0.005102040816326531,1.0311709612608775,0.3172615503794561,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,59,2026082708,2,0.75,0.25,636,893,sweep_c=1,100,LOO,0.56,0.5246467845016661,0.03535321549833392,0.025477859737260133,0.0024696050306492927,0.0024888888888888894,1.0078084786839483,0.5126833244513179,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
sweep,kink,1000,59,2026082708,2,0.75,0.25,636,893,sweep_c=1,100,ZLZ,0.56,0.5246467845016661,0.03535321549833392,0.024252453359912995,0.002470682930518476,0.002488888888888889,1.0073687959493014,0.48791837132284177,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
sweep,kink,1000,59,2026082708,2,0.75,0.25,636,893,sweep_c=2,200,LOO,0.58,0.5246467845016661,0.05535321549833383,0.0241722149031387,0.0012334060703497276,0.0012241206030150754,0.9924716866911322,0.6882772359049835,1.0,0.13714822475038702,1.0,0.3099157042077474,0.0
sweep,kink,1000,59,2026082708,2,0.75,0.25,636,893,sweep_c=2,200,ZLZ,0.59,0.5246467845016661,0.06535321549833384,0.024695320061694948,0.0012332681643515769,0.0012155778894472362,0.9856557759166338,0.7032113938169712,1.0,0.13666883193556356,1.0,0.3091916085655424,0.0
sweep,kink,1000,59,2026082708,2,0.75,0.25,636,893,sweep_c=4,400,LOO,0.5375,0.5246467845016661,0.012853215498333848,0.016149070369833263,0.0006150379018402052,0.0006230419799498747,1.0130139591165377,0.6511733030457686,1.0,0.09784457286004528,1.0,0.1990404483257382,0.0
sweep,kink,1000,59,2026082708,2,0.75,0.25,636,893,sweep_c=4,400,ZLZ,0.5425,0.5246467845016661,0.017853215498333852,0.016638186429896673,0.0006149777165183266,0.0006220394736842106,1.011482948042189,0.6709285865546857,1.0,0.09776582271947887,1.0,0.19892150070732595,0.0
sweep,kink,1000,59,2026082708,3,0.5,0.2,456,443,sweep_c=0.5,50,LOO,0.46,0.4201406354655437,0.03985936453445632,-0.020262494930390784,0.004796567044576899,0.005069387755102042,1.0568783273515587,0.29256856365489037,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,59,2026082708,3,0.5,0.2,456,443,sweep_c=0.5,50,ZLZ,0.46,0.4201406354655437,0.03985936453445632,-0.02031125153208002,0.004796218458816944,0.005069387755102042,1.0569551405197,0.2932832136023167,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,59,2026082708,3,0.5,0.2,456,443,sweep_c=1,100,LOO,0.39,0.4201406354655437,-0.030140635465543686,-0.021441312771118826,0.00239564247748323,0.002403030303030303,1.0030838598065077,0.4380668294806354,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
sweep,kink,1000,59,2026082708,3,0.5,0.2,456,443,sweep_c=1,100,ZLZ,0.4,0.4201406354655437,-0.020140635465543677,-0.0220612084688111,0.0023943801553674726,0.0024242424242424247,1.012471816059789,0.4508506979499584,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
sweep,kink,1000,59,2026082708,3,0.5,0.2,456,443,sweep_c=2,200,LOO,0.415,0.4201406354655437,-0.005140635465543719,-0.022767758096359947,0.0011963572327552846,0.0012199748743718594,1.0197412954675602,0.6582484250880009,1.0,0.13691578787241432,1.0,0.30956462149389863,0.0
sweep,kink,1000,59,2026082708,3,0.5,0.2,456,443,sweep_c=2,200,ZLZ,0.425,0.4201406354655437,0.00485936453445629,-0.022785744891927362,0.0011963347239870154,0.0012280150753768845,1.0264811768434576,0.6587746463144849,1.0,0.13736621627244294,1.0,0.3102449680312288,0.0
sweep,kink,1000,59,2026082708,3,0.5,0.2,456,443,sweep_c=4,400,LOO,0.4175,0.4201406354655437,-0.002640635465543717,-0.021793272227890126,0.0005985374680589885,0.0006095081453634084,1.0183291404295824,0.8907929530940684,1.0,0.0967760392099446,1.0,0.197426488884414,0.0
sweep,kink,1000,59,2026082708,3,0.5,0.2,456,443,sweep_c=4,400,ZLZ,0.4175,0.4201406354655437,-0.002640635465543717,-0.022007264417684136,0.0005984309662299142,0.0006095081453634084,1.0185103708841805,0.8996198559246855,1.0,0.0967760392099446,1.0,0.197426488884414,0.0
sweep,kink,1000,60,2026082708,0,0.25,0.75,341,676,sweep_c=0.5,50,LOO,0.58,0.5249144908059251,0.055085509194074844,-0.003187671321622121,0.0049872094908085035,0.004971428571428571,0.9968357215775642,0.04513825124574446,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,60,2026082708,0,0.25,0.75,341,676,sweep_c=0.5,50,ZLZ,0.58,0.5249144908059251,0.055085509194074844,-0.003993643098448629,0.004988174380918796,0.004971428571428571,0.9966428981403933,0.05654555053013173,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,60,2026082708,0,0.25,0.75,341,676,sweep_c=1,100,LOO,0.59,0.5249144908059251,0.06508550919407485,-0.003715703182391672,0.0024938048667810797,0.002443434343434343,0.9798017382924779,0.0744063122358372,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
sweep,kink,1000,60,2026082708,0,0.25,0.75,341,676,sweep_c=1,100,ZLZ,0.58,0.5249144908059251,0.055085509194074844,-0.003916069405154876,0.0024940293711446307,0.002460606060606061,0.9865986700376227,0.07841508154713203,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
sweep,kink,1000,60,2026082708,0,0.25,0.75,341,676,sweep_c=2,200,LOO,0.535,0.5249144908059251,0.010085509194074915,-0.0014816752326368698,0.001246295287244635,0.0012501256281407032,1.0030733815134103,0.04197034556187636,1.0,0.13859734660081902,1.0,0.3121045205280506,0.0
sweep,kink,1000,60,2026082708,0,0.25,0.75,341,676,sweep_c=2,200,ZLZ,0.535,0.5249144908059251,0.010085509194074915,-0.0017899241089192053,0.0012463525816051755,0.0012501256281407032,1.003027270606419,0.05070072374930544,1.0,0.13859734660081902,1.0,0.3121045205280506,0.0
sweep,kink,1000,60,2026082708,0,0.25,0.75,341,676,sweep_c=4,400,LOO,0.5525,0.5249144908059251,0.027585509194074875,0.0008648783181403052,0.0006227023184815977,0.0006196585213032581,0.995111954640282,0.03465889947606793,1.0,0.09757853642023284,1.0,0.19863861538043887,0.0
sweep,kink,1000,60,2026082708,0,0.25,0.75,341,676,sweep_c=4,400,ZLZ,0.55,0.5249144908059251,0.02508550919407493,0.0007749188267153206,0.0006227139314363832,0.0006203007518796994,0.9961247381263537,0.031053597619091402,1.0,0.0976290898204315,1.0,0.1987149734226341,0.0
sweep,kink,1000,60,2026082708,1,0.5,0.8,82,394,sweep_c=0.5,50,LOO,0.54,0.5703217044985583,-0.03032170449855831,-0.013096146891327543,0.004931378531912334,0.0050693877551020415,1.02798593178289,0.18649163974556746,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,60,2026082708,1,0.5,0.8,82,394,sweep_c=0.5,50,ZLZ,0.54,0.5703217044985583,-0.03032170449855831,-0.01212064480054209,0.0049292689572915565,0.0050693877551020415,1.0284258779596955,0.172637233000904,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,60,2026082708,1,0.5,0.8,82,394,sweep_c=1,100,LOO,0.57,0.5703217044985583,-0.000321704498558395,-0.012346689760800111,0.002464782443221802,0.0024757575757575756,1.0044527794191147,0.24869167058684527,1.0,0.19504379792543253,1.0,0.5011627664853655,0.0
sweep,kink,1000,60,2026082708,1,0.5,0.8,82,394,sweep_c=1,100,ZLZ,0.59,0.5703217044985583,0.019678295501441623,-0.012269029713520951,0.0024647075696395742,0.002443434343434343,0.9913688640115865,0.24713116631970494,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
sweep,kink,1000,60,2026082708,1,0.5,0.8,82,394,sweep_c=2,200,LOO,0.56,0.5703217044985583,-0.010321704498558293,-0.01197393418994308,0.001231704192575784,0.0012381909547738695,1.0052664935600488,0.34118007240543213,1.0,0.13793418089682863,1.0,0.3111028463655039,0.0
sweep,kink,1000,60,2026082708,1,0.5,0.8,82,394,sweep_c=2,200,ZLZ,0.56,0.5703217044985583,-0.010321704498558293,-0.011684244356896523,0.001231488445680731,0.0012381909547738695,1.005442608184142,0.33295493799667714,1.0,0.13793418089682863,1.0,0.3111028463655039,0.0
sweep,kink,1000,60,2026082708,1,0.5,0.8,82,394,sweep_c=4,400,LOO,0.545,0.5703217044985583,-0.025321704498558306,-0.014401115505309758,0.0006162680859151289,0.0006214912280701754,1.0084754383269587,0.5801112593308816,1.0,0.09772272939401971,1.0,0.19885641068468018,0.0
sweep,kink,1000,60,2026082708,1,0.5,0.8,82,394,sweep_c=4,400,ZLZ,0.5575,0.5703217044985583,-0.01282170449855835,-0.014198117946749855,0.0006161950558811272,0.0006182800751879699,1.0033837001562131,0.5719679249583,1.0,0.09746994302840761,1.0,0.19847459122454492,0.0
sweep,kink,1000,60,2026082708,2,0.75,0.25,676,341,sweep_c=0.5,50,LOO,0.58,0.5249144908059251,0.055085509194074844,-0.007705228855664492,0.00498788928859674,0.004971428571428571,0.9966998631654073,0.10910060018256887,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,60,2026082708,2,0.75,0.25,676,341,sweep_c=0.5,50,ZLZ,0.56,0.5249144908059251,0.03508550919407494,-0.009210683645146878,0.004988831347256528,0.005028571428571429,1.0079658097355315,0.13040446293666977,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,60,2026082708,2,0.75,0.25,676,341,sweep_c=1,100,LOO,0.52,0.5249144908059251,-0.004914490805925098,-0.011923341269975074,0.0024942864481930583,0.0025212121212121207,1.0107949401876308,0.23873979188338804,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,60,2026082708,2,0.75,0.25,676,341,sweep_c=1,100,ZLZ,0.52,0.5249144908059251,-0.004914490805925098,-0.011958903365432705,0.0024942804284027466,0.0025212121212121207,1.0107973796782026,0.23945213688267283,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,60,2026082708,2,0.75,0.25,676,341,sweep_c=2,200,LOO,0.53,0.5249144908059251,0.005085509194074911,-0.01163228697278651,0.0012447745854133338,0.0012517587939698488,1.0056108219418665,0.32970061062477873,1.0,0.13868784893388342,1.0,0.31224121916631753,0.0
sweep,kink,1000,60,2026082708,2,0.75,0.25,676,341,sweep_c=2,200,ZLZ,0.52,0.5249144908059251,-0.004914490805925098,-0.01278715191857227,0.0012449389044216887,0.0012542713567839198,1.0074963135372224,0.36240969353455227,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,60,2026082708,2,0.75,0.25,676,341,sweep_c=4,400,LOO,0.495,0.5249144908059251,-0.02991449080592512,-0.016825098014312312,0.0006184252523209855,0.0006265037593984963,1.0130630291166016,0.6765719609107574,1.0,0.09811602096985755,1.0,0.19945045529147087,0.0
sweep,kink,1000,60,2026082708,2,0.75,0.25,676,341,sweep_c=4,400,ZLZ,0.4925,0.5249144908059251,-0.03241449080592512,-0.0178093980827424,0.0006185314074374866,0.0006264254385964913,1.0127625389173185,0.7160912434628496,1.0,0.09810988791357739,1.0,0.1994411916579984,0.0
sweep,kink,1000,60,2026082708,3,0.5,0.2,82,867,sweep_c=0.5,50,LOO,0.4,0.42001575091489135,-0.020015750914891328,-0.012208234409568697,0.004827334717228933,0.00489795918367347,1.014630115908987,0.17571108200763938,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,60,2026082708,3,0.5,0.2,82,867,sweep_c=0.5,50,ZLZ,0.4,0.42001575091489135,-0.020015750914891328,-0.012120644800542146,0.004827349994737258,0.00489795918367347,1.0146269048262897,0.17445014332243797,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,60,2026082708,3,0.5,0.2,82,867,sweep_c=1,100,LOO,0.37,0.42001575091489135,-0.050015750914891355,-0.012319346376883256,0.0024132285290724654,0.0023545454545454546,0.9756827528681812,0.25077742620764343,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
sweep,kink,1000,60,2026082708,3,0.5,0.2,82,867,sweep_c=1,100,ZLZ,0.37,0.42001575091489135,-0.050015750914891355,-0.012269029713520951,0.0024133020256455703,0.0023545454545454546,0.975653038668296,0.24974935743964632,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
sweep,kink,1000,60,2026082708,3,0.5,0.2,82,867,sweep_c=2,200,LOO,0.415,0.42001575091489135,-0.00501575091489137,-0.01100676273521578,0.0012072985083843375,0.0012199748743718592,1.0104997777264595,0.31677600160528135,1.0,0.13691578787241432,1.0,0.30956462149389863,0.0
sweep,kink,1000,60,2026082708,3,0.5,0.2,82,867,sweep_c=2,200,ZLZ,0.405,0.42001575091489135,-0.015015750914891324,-0.011684244356896578,0.0012066646408904211,0.001210929648241206,1.0035345424124118,0.33636231869356054,1.0,0.136407278082604,1.0,0.3087965463133063,0.0
sweep,kink,1000,60,2026082708,3,0.5,0.2,82,867,sweep_c=4,400,LOO,0.435,0.42001575091489135,0.014984249085108647,-0.014212883965035339,0.000601871701344926,0.0006159774436090225,1.0234364603495667,0.5793356423249382,1.0,0.09728827234770898,1.0,0.19820018797079847,0.0
sweep,kink,1000,60,2026082708,3,0.5,0.2,82,867,sweep_c=4,400,ZLZ,0.4275,0.42001575091489135,0.007484249085108641,-0.015173187371154362,0.0006004069894718111,0.0006133928571428573,1.0216284418715214,0.6192327984273693,1.0,0.09708395133331149,1.0,0.19789157267336105,0.0
sweep,kink,1000,61,2026082708,0,0.25,0.75,525,915,sweep_c=0.5,50,LOO,0.48,0.5249567129278401,-0.04495671292784009,0.007480153837788883,0.004976168475081719,0.005093877551020407,1.0236545600351192,0.10603835747394161,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,61,2026082708,0,0.25,0.75,525,915,sweep_c=0.5,50,ZLZ,0.48,0.5249567129278401,-0.04495671292784009,0.008184545975964075,0.004974804659169961,0.005093877551020407,1.0239351894211488,0.11603969441973418,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,61,2026082708,0,0.25,0.75,525,915,sweep_c=1,100,LOO,0.52,0.5249567129278401,-0.004956712927840057,0.006099587213769353,0.0024885093470058107,0.0025212121212121207,1.0131415115019191,0.12227306738387896,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,61,2026082708,0,0.25,0.75,525,915,sweep_c=1,100,ZLZ,0.51,0.5249567129278401,-0.014956712927840066,0.006187453184975711,0.00248849421714026,0.0025242424242424236,1.0143653968958164,0.1240348163924107,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
sweep,kink,1000,61,2026082708,0,0.25,0.75,525,915,sweep_c=2,200,LOO,0.53,0.5249567129278401,0.005043287072159952,0.0035372822674485382,0.0012448993133063419,0.0012517587939698488,1.0055100686378313,0.10025420634181596,1.0,0.13868784893388342,1.0,0.31224121916631753,0.0
sweep,kink,1000,61,2026082708,0,0.25,0.75,525,915,sweep_c=2,200,ZLZ,0.52,0.5249567129278401,-0.004956712927840057,0.003863022368096991,0.0012448238575750385,0.0012542713567839198,1.0075894265292162,0.10948970137657167,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,61,2026082708,0,0.25,0.75,525,915,sweep_c=4,400,LOO,0.515,0.5249567129278401,-0.009956712927840061,0.004135626086852806,0.0006222858190646263,0.000626002506265664,1.0059726368288842,0.16578541242703307,1.0,0.09807676278244232,1.0,0.19939115802720392,0.0
sweep,kink,1000,61,2026082708,0,0.25,0.75,525,915,sweep_c=4,400,ZLZ,0.51,0.5249567129278401,-0.014956712927840066,0.00434060085408261,0.0006222546070214386,0.0006263157894736841,1.0065265606817848,0.17400662803378128,1.0,0.09810130099063286,1.0,0.19942822159818152,0.0
sweep,kink,1000,61,2026082708,1,0.5,0.8,55,345,sweep_c=0.5,50,LOO,0.58,0.5699340922703415,0.01006590772965843,-0.02745260976417563,0.004960593503518821,0.004971428571428571,1.0021842281376339,0.3897775456163722,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,61,2026082708,1,0.5,0.8,55,345,sweep_c=0.5,50,ZLZ,0.58,0.5699340922703415,0.01006590772965843,-0.02707016598743961,0.004959853737534926,0.004971428571428571,1.002333704682872,0.3843761955512924,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,61,2026082708,1,0.5,0.8,55,345,sweep_c=1,100,LOO,0.54,0.5699340922703415,-0.029934092270341495,-0.025933339976342396,0.002478791244590826,0.0025090909090909087,1.0122235644353683,0.5208809528175097,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
sweep,kink,1000,61,2026082708,1,0.5,0.8,55,345,sweep_c=1,100,ZLZ,0.53,0.5699340922703415,-0.039934092270341504,-0.02672180631149912,0.0024795101932430807,0.002516161616161615,1.0147817189937,0.5366397798408048,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,61,2026082708,1,0.5,0.8,55,345,sweep_c=2,200,LOO,0.53,0.5699340922703415,-0.039934092270341504,-0.025809695434133917,0.0012393615866704082,0.0012517587939698488,1.0100028978086582,0.7331348493446058,1.0,0.13868784893388342,1.0,0.31224121916631753,0.0
sweep,kink,1000,61,2026082708,1,0.5,0.8,55,345,sweep_c=2,200,ZLZ,0.525,0.5699340922703415,-0.04493409227034151,-0.026371933163829686,0.0012396303316571664,0.001253140703517588,1.010898710297255,0.7490242343552435,1.0,0.13876438172814343,1.0,0.31235681760896394,0.0
sweep,kink,1000,61,2026082708,1,0.5,0.8,55,345,sweep_c=4,400,LOO,0.5325,0.5699340922703415,-0.03743409227034156,-0.025485718530532164,0.0006195358977699552,0.0006239191729323309,1.007075094725186,1.0239143850498669,1.0,0.09791342727657093,1.0,0.1991444490145493,0.0
sweep,kink,1000,61,2026082708,1,0.5,0.8,55,345,sweep_c=4,400,ZLZ,0.5325,0.5699340922703415,-0.03743409227034156,-0.025431344897091757,0.0006195231878502727,0.0006239191729323309,1.0070957555233924,1.0217403502884739,1.0,0.09791342727657093,1.0,0.1991444490145493,0.0
sweep,kink,1000,61,2026082708,2,0.75,0.25,915,525,sweep_c=0.5,50,LOO,0.56,0.5249567129278401,0.03504328707215998,-0.0020672559557218806,0.004984574062105841,0.005028571428571429,1.0088267053347786,0.029280617084708045,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,61,2026082708,2,0.75,0.25,915,525,sweep_c=0.5,50,ZLZ,0.58,0.5249567129278401,0.055043287072159885,0.0007004385287273651,0.004981553544499249,0.004971428571428571,0.99796750692726,0.00992401988400103,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,61,2026082708,2,0.75,0.25,915,525,sweep_c=1,100,LOO,0.56,0.5249567129278401,0.03504328707215998,-0.0005254107272806285,0.0024912142317084036,0.002488888888888889,0.9990665825564428,0.010526727903781926,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
sweep,kink,1000,61,2026082708,2,0.75,0.25,915,525,sweep_c=1,100,ZLZ,0.55,0.5249567129278401,0.02504328707215997,1.951451305504115e-05,0.002490887298183983,0.0025,1.0036584159478676,0.00039100353139428514,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
sweep,kink,1000,61,2026082708,2,0.75,0.25,915,525,sweep_c=2,200,LOO,0.535,0.5249567129278401,0.010043287072159957,-0.001365276013811756,0.0012431350352675905,0.0012501256281407037,1.005623357619881,0.03872231442534816,1.0,0.13859734660081902,1.0,0.3121045205280506,0.0
sweep,kink,1000,61,2026082708,2,0.75,0.25,915,525,sweep_c=2,200,ZLZ,0.535,0.5249567129278401,0.010043287072159957,-0.0006744277806048915,0.0012429920178991301,0.0012501256281407037,1.005739063597231,0.01912939704205525,1.0,0.13859734660081902,1.0,0.3121045205280506,0.0
sweep,kink,1000,61,2026082708,2,0.75,0.25,915,525,sweep_c=4,400,LOO,0.54,0.5249567129278401,0.015043287072159961,-0.004254228827924034,0.0006171437383268037,0.0006225563909774435,1.0087704894573095,0.1712488574915392,1.0,0.0978064361788078,1.0,0.19898284503290947,0.0
sweep,kink,1000,61,2026082708,2,0.75,0.25,915,525,sweep_c=4,400,ZLZ,0.54,0.5249567129278401,0.015043287072159961,-0.003375384083317834,0.0006170451738029053,0.0006225563909774435,1.008931626740668,0.13588287223071788,1.0,0.0978064361788078,1.0,0.19898284503290947,0.0
sweep,kink,1000,61,2026082708,3,0.5,0.2,55,886,sweep_c=0.5,50,LOO,0.46,0.420063351286969,0.03993664871303104,-0.027264768891846036,0.004766619741547623,0.005069387755102042,1.0635183903837306,0.39490857776104554,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,61,2026082708,3,0.5,0.2,55,886,sweep_c=0.5,50,ZLZ,0.42,0.420063351286969,-6.335128696899339e-05,-0.03487231487552095,0.0046724214427259925,0.004971428571428571,1.0639940408560686,0.5101639578797995,1.0,0.2763876852333699,1.0,0.83480378406418,0.0
sweep,kink,1000,61,2026082708,3,0.5,0.2,55,886,sweep_c=1,100,LOO,0.43,0.420063351286969,0.009936648713031015,-0.02608009131963701,0.0023857281964696168,0.0024757575757575747,1.0377366455328745,0.533947584331673,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
sweep,kink,1000,61,2026082708,3,0.5,0.2,55,886,sweep_c=1,100,ZLZ,0.42,0.420063351286969,-6.335128696899339e-05,-0.030622880755539816,0.0023606305869163114,0.002460606060606061,1.0423511727094699,0.6302778258228733,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
sweep,kink,1000,61,2026082708,3,0.5,0.2,55,886,sweep_c=2,200,LOO,0.395,0.420063351286969,-0.02506335128696896,-0.026328015605186217,0.0011926106414281868,0.0012008793969849247,1.00693332364269,0.7623752462191141,1.0,0.13584003463099648,1.0,0.30793975726958744,0.0
sweep,kink,1000,61,2026082708,3,0.5,0.2,55,886,sweep_c=2,200,ZLZ,0.39,0.420063351286969,-0.030063351286968965,-0.028322470385849896,0.0011866629766283108,0.0011954773869346732,1.0074278969513375,0.8221809974370864,1.0,0.13553416031363552,1.0,0.307477751470971,0.0
sweep,kink,1000,61,2026082708,3,0.5,0.2,55,886,sweep_c=4,400,LOO,0.3825,0.420063351286969,-0.03756335128696897,-0.02543059077867138,0.0005967174780007526,0.0005919642857142856,0.9920344342813754,1.0410511544297092,1.0,0.09537308691434998,1.0,0.19530740905666244,0.0
sweep,kink,1000,61,2026082708,3,0.5,0.2,55,886,sweep_c=4,400,ZLZ,0.38,0.420063351286969,-0.04006335128696897,-0.02640661350810186,0.0005952313663022301,0.0005904761904761905,0.9920112143021289,1.0823551918731462,1.0,0.09525313580800643,1.0,0.19512622971751648,0.0
sweep,kink,1000,62,2026082708,0,0.25,0.75,366,575,sweep_c=0.5,50,LOO,0.42,0.5247136732243556,-0.1047136732243556,-0.013334574087192852,0.00499627033324232,0.004971428571428571,0.9950279388109835,0.18864972841373587,1.0,0.2763876852333699,1.0,0.83480378406418,0.0
sweep,kink,1000,62,2026082708,0,0.25,0.75,366,575,sweep_c=0.5,50,ZLZ,0.38,0.5247136732243556,-0.14471367322435558,-0.013212538282304731,0.0049960427737387484,0.004808163265306122,0.9623943354888397,0.18692749440295156,0.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,62,2026082708,0,0.25,0.75,366,575,sweep_c=1,100,LOO,0.46,0.5247136732243556,-0.06471367322435556,-0.012486765072098227,0.0024976992507230993,0.0025090909090909087,1.0045608607059122,0.24985029648332385,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
sweep,kink,1000,62,2026082708,0,0.25,0.75,366,575,sweep_c=1,100,ZLZ,0.45,0.5247136732243556,-0.07471367322435557,-0.012674450483401989,0.0024978056738863635,0.0025000000000000005,1.0008785015329966,0.25360033046632957,1.0,0.19599639845400535,1.0,0.5026016155255952,0.0
sweep,kink,1000,62,2026082708,0,0.25,0.75,366,575,sweep_c=2,200,LOO,0.465,0.5247136732243556,-0.05971367322435556,-0.009238929946852714,0.0012481688861818178,0.0012501256281407037,1.0015676900622572,0.2615080112241184,1.0,0.13859734660081907,1.0,0.3121045205280507,0.0
sweep,kink,1000,62,2026082708,0,0.25,0.75,366,575,sweep_c=2,200,ZLZ,0.45,0.5247136732243556,-0.07471367322435557,-0.009189801078150706,0.0012481769777975575,0.0012437185929648246,0.996428082786305,0.260116574929558,0.0,0.13824172683247282,1.0,0.31156737704867626,0.0
sweep,kink,1000,62,2026082708,0,0.25,0.75,366,575,sweep_c=4,400,LOO,0.495,0.5247136732243556,-0.029713673224355586,-0.0016474817251025398,0.0006230839177888632,0.0006265037593984963,1.0054885730669618,0.06600051659577146,1.0,0.09811602096985755,1.0,0.19945045529147087,0.0
sweep,kink,1000,62,2026082708,0,0.25,0.75,366,575,sweep_c=4,400,ZLZ,0.49,0.5247136732243556,-0.03471367322435559,-0.0017342817985609438,0.0006230949578145865,0.0006263157894736841,1.0051690863787348,0.06947723840837355,1.0,0.09810130099063286,1.0,0.19942822159818152,0.0
sweep,kink,1000,62,2026082708,1,0.5,0.8,215,576,sweep_c=0.5,50,LOO,0.6,0.5701110787208188,0.02988892127918119,0.001361207362568173,0.004891060926036359,0.004897959183673469,1.0014103806395847,0.01946358128322185,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,62,2026082708,1,0.5,0.8,215,576,sweep_c=0.5,50,ZLZ,0.62,0.5701110787208188,0.04988892127918121,0.0012711175814430486,0.0048912678434107,0.004808163265306122,0.9830096038971711,0.018175024421560184,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,62,2026082708,1,0.5,0.8,215,576,sweep_c=1,100,LOO,0.58,0.5701110787208188,0.009888921279181173,0.002570576728096241,0.0024437656246540577,0.002460606060606061,1.0068911829277356,0.05199969492911154,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
sweep,kink,1000,62,2026082708,1,0.5,0.8,215,576,sweep_c=1,100,ZLZ,0.57,0.5701110787208188,-0.00011107872081883574,0.0021917882813999867,0.002444284537423411,0.0024757575757575756,1.0128761761784661,0.04433255080011286,1.0,0.19504379792543253,1.0,0.5011627664853655,0.0
sweep,kink,1000,62,2026082708,1,0.5,0.8,215,576,sweep_c=2,200,LOO,0.55,0.5701110787208188,-0.020111078720818742,0.0019560774983063967,0.0012218930003135963,0.0012437185929648242,1.0178621144778033,0.05595893864102086,1.0,0.13824172683247277,1.0,0.3115673770486762,0.0
sweep,kink,1000,62,2026082708,1,0.5,0.8,215,576,sweep_c=2,200,ZLZ,0.565,0.5701110787208188,-0.00511107872081884,0.0017011292693822622,0.0012220511354838134,0.0012350502512562813,1.0106371291634384,0.048662299529769526,1.0,0.13775913300669312,1.0,0.3108384464610727,0.0
sweep,kink,1000,62,2026082708,1,0.5,0.8,215,576,sweep_c=4,400,LOO,0.5775,0.5701110787208188,0.007388921279181226,-0.0010031081429681121,0.0006114239028067454,0.0006115131578947368,1.0001459790622866,0.040567341636163906,1.0,0.09693508372855009,1.0,0.19766671660430868,0.0
sweep,kink,1000,62,2026082708,1,0.5,0.8,215,576,sweep_c=4,400,ZLZ,0.5825,0.5701110787208188,0.012388921279181231,-0.0009509220313528299,0.0006113685015915358,0.0006095081453634084,0.9969570623555443,0.03845859193778472,1.0,0.0967760392099446,1.0,0.197426488884414,0.0
sweep,kink,1000,62,2026082708,2,0.75,0.25,575,366,sweep_c=0.5,50,LOO,0.4,0.5247136732243556,-0.12471367322435556,-0.011092301443361818,0.004990944053043352,0.004897959183673469,0.9813692823678953,0.15701108423727855,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,62,2026082708,2,0.75,0.25,575,366,sweep_c=0.5,50,ZLZ,0.4,0.5247136732243556,-0.12471367322435556,-0.011347456784389198,0.004991547414788674,0.004897959183673469,0.98125065769426,0.16061308983656866,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,62,2026082708,2,0.75,0.25,575,366,sweep_c=1,100,LOO,0.43,0.5247136732243556,-0.09471367322435559,-0.012695763486133438,0.0024944568124039817,0.002475757575757575,0.992503683946973,0.2541972387062102,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
sweep,kink,1000,62,2026082708,2,0.75,0.25,575,366,sweep_c=1,100,ZLZ,0.43,0.5247136732243556,-0.09471367322435559,-0.012695763486133438,0.002494456812403982,0.002475757575757575,0.9925036839469729,0.2541972387062102,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
sweep,kink,1000,62,2026082708,2,0.75,0.25,575,366,sweep_c=2,200,LOO,0.43,0.5247136732243556,-0.09471367322435559,-0.013946535239235391,0.0012449119048177234,0.0012316582914572863,0.989353774103094,0.39527288040308,0.0,0.1375698311084178,1.0,0.31055251668623296,0.0
sweep,kink,1000,62,2026082708,2,0.75,0.25,575,366,sweep_c=2,200,ZLZ,0.43,0.5247136732243556,-0.09471367322435559,-0.013946535239235391,0.0012449119048177234,0.0012316582914572863,0.989353774103094,0.39527288040308,0.0,0.1375698311084178,1.0,0.31055251668623296,0.0
sweep,kink,1000,62,2026082708,2,0.75,0.25,575,366,sweep_c=4,400,LOO,0.4425,0.5247136732243556,-0.08221367322435558,-0.018837305215061773,0.0006186588314902101,0.0006182800751879699,0.999387778395844,0.7573439598870639,0.0,0.09746994302840761,1.0,0.19847459122454492,0.0
sweep,kink,1000,62,2026082708,2,0.75,0.25,575,366,sweep_c=4,400,ZLZ,0.4475,0.5247136732243556,-0.07721367322435557,-0.019213837761143715,0.0006186742698183746,0.0006196585213032581,1.0015909041848021,0.7724726148110218,0.0,0.09757853642023284,1.0,0.19863861538043887,0.0
sweep,kink,1000,62,2026082708,3,0.5,0.2,215,696,sweep_c=0.5,50,LOO,0.46,0.4200022268301087,0.03999777316989134,0.0008614186407261415,0.004868233806124061,0.005069387755102042,1.0413196976539905,0.012346064784253588,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,62,2026082708,3,0.5,0.2,215,696,sweep_c=0.5,50,ZLZ,0.44,0.4200022268301087,0.01999777316989132,0.0012711175814430486,0.00486921847638655,0.005028571428571429,1.0327265972881823,0.018216129080561437,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,62,2026082708,3,0.5,0.2,215,696,sweep_c=1,100,LOO,0.43,0.4200022268301087,0.00999777316989131,0.002963121975216698,0.002437293606969321,0.0024757575757575756,1.0157814260367601,0.060019946595641846,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
sweep,kink,1000,62,2026082708,3,0.5,0.2,215,696,sweep_c=1,100,ZLZ,0.44,0.4200022268301087,0.01999777316989132,0.0021917882814000422,0.0024360238703461353,0.0024888888888888894,1.0217013548948692,0.044407654026411905,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
sweep,kink,1000,62,2026082708,3,0.5,0.2,215,696,sweep_c=2,200,LOO,0.47,0.4200022268301087,0.04999777316989129,0.001859690133832137,0.0012173219791875266,0.0012517587939698488,1.0282889945068652,0.05330130661079909,1.0,0.13868784893388342,1.0,0.31224121916631753,0.0
sweep,kink,1000,62,2026082708,3,0.5,0.2,215,696,sweep_c=2,200,ZLZ,0.47,0.4200022268301087,0.04999777316989129,0.0017011292693823177,0.0012171842793355374,0.001251758793969849,1.0284053246671785,0.04875948947334711,1.0,0.13868784893388342,1.0,0.31224121916631753,0.0
sweep,kink,1000,62,2026082708,3,0.5,0.2,215,696,sweep_c=4,400,LOO,0.4275,0.4200022268301087,0.007497773169891309,-0.0012220407710969439,0.0006068447188301297,0.0006133928571428574,1.0107904676592574,0.049607450440866015,1.0,0.09708395133331149,1.0,0.19789157267336105,0.0
sweep,kink,1000,62,2026082708,3,0.5,0.2,215,696,sweep_c=4,400,ZLZ,0.43,0.4200022268301087,0.00999777316989131,-0.0019259489886150893,0.0006054577018120872,0.0006142857142857142,1.014580725370584,0.07827135929290936,1.0,0.09715458353714967,1.0,0.19799825860902198,0.0
sweep,kink,1000,63,2026082708,0,0.25,0.75,19,680,sweep_c=0.5,50,LOO,0.6,0.5255087582081408,0.07449124179185918,0.005720047707347797,0.004977877318656787,0.004897959183673469,0.9839453385715655,0.08107324503969633,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,63,2026082708,0,0.25,0.75,19,680,sweep_c=0.5,50,ZLZ,0.56,0.5255087582081408,0.03449124179185925,0.005001419373665383,0.004978496195544304,0.005028571428571427,1.010058304970071,0.07088334148545583,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,63,2026082708,0,0.25,0.75,19,680,sweep_c=1,100,LOO,0.54,0.5255087582081408,0.014491241791859233,0.004071263064266639,0.0024892724398344257,0.0025090909090909087,1.0079615509091489,0.08160052440905902,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
sweep,kink,1000,63,2026082708,0,0.25,0.75,19,680,sweep_c=1,100,ZLZ,0.52,0.5255087582081408,-0.005508758208140785,0.0045203846510865064,0.002489065756492779,0.0025212121212121207,1.0129150323311016,0.09060605187669515,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,63,2026082708,0,0.25,0.75,19,680,sweep_c=2,200,LOO,0.56,0.5255087582081408,0.03449124179185925,0.002314894655849664,0.0012451452625346943,0.0012381909547738695,0.9944148622895065,0.0656026256983661,1.0,0.13793418089682863,1.0,0.3111028463655039,0.0
sweep,kink,1000,63,2026082708,0,0.25,0.75,19,680,sweep_c=2,200,ZLZ,0.56,0.5255087582081408,0.03449124179185925,0.002944869278482143,0.0012449166361483026,0.0012381909547738695,0.9945974845390113,0.08346336421145517,1.0,0.13793418089682863,1.0,0.3111028463655039,0.0
sweep,kink,1000,63,2026082708,0,0.25,0.75,19,680,sweep_c=4,400,LOO,0.5225,0.5255087582081408,-0.003008758208140838,0.003045416786774058,0.0006222880416737473,0.000625297619047619,1.0048363091885502,0.12208182407220397,1.0,0.09802152935451502,1.0,0.19930773106870658,0.0
sweep,kink,1000,63,2026082708,0,0.25,0.75,19,680,sweep_c=4,400,ZLZ,0.5225,0.5255087582081408,-0.003008758208140838,0.003322106891257226,0.000622242452342973,0.000625297619047619,1.00490992971171,0.13317839705184198,1.0,0.09802152935451502,1.0,0.19930773106870658,0.0
sweep,kink,1000,63,2026082708,1,0.5,0.8,179,286,sweep_c=0.5,50,LOO,0.58,0.5696942767381852,0.010305723261814781,-0.016088138918546435,0.0049369470915427895,0.004971428571428571,1.0069843729832249,0.22896893872354687,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,63,2026082708,1,0.5,0.8,179,286,sweep_c=0.5,50,ZLZ,0.54,0.5696942767381852,-0.029694276738185144,-0.01604959924069027,0.004936699485623889,0.0050693877551020415,1.0268779312705894,0.22842616420496928,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,63,2026082708,1,0.5,0.8,179,286,sweep_c=1,100,LOO,0.57,0.5696942767381852,0.00030572326181477205,-0.014658943616123743,0.002467114384425832,0.002475757575757575,1.0035033606006698,0.2951263805638833,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
sweep,kink,1000,63,2026082708,1,0.5,0.8,179,286,sweep_c=1,100,ZLZ,0.59,0.5696942767381852,0.02030572326181479,-0.014430430510363856,0.002466631931683867,0.002443434343434343,0.9905954398986119,0.29055417025404123,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
sweep,kink,1000,63,2026082708,1,0.5,0.8,179,286,sweep_c=2,200,LOO,0.545,0.5696942767381852,-0.02469427673818514,-0.015395351903733201,0.0012338762987386175,0.001246105527638191,1.0099112276587818,0.43828217616210796,1.0,0.1383743194478142,1.0,0.3117676506697829,0.0
sweep,kink,1000,63,2026082708,1,0.5,0.8,179,286,sweep_c=2,200,ZLZ,0.54,0.5696942767381852,-0.029694276738185144,-0.015243561343820322,0.001233797261765922,0.0012482412060301506,1.0117069025129422,0.4339748300781504,1.0,0.138492847342502,1.0,0.3119466803284874,0.0
sweep,kink,1000,63,2026082708,1,0.5,0.8,179,286,sweep_c=4,400,LOO,0.5475,0.5696942767381852,-0.022194276738185192,-0.015695683734038846,0.0006167875210915265,0.0006209116541353384,1.0066864728983385,0.6319932646964777,1.0,0.09767715292021933,1.0,0.19878757000737868,0.0
sweep,kink,1000,63,2026082708,1,0.5,0.8,179,286,sweep_c=4,400,ZLZ,0.5525,0.5696942767381852,-0.017194276738185188,-0.015406168590322733,0.000616715849257018,0.0006196585213032581,1.0047715200603085,0.6203718616657304,1.0,0.09757853642023284,1.0,0.19863861538043887,0.0
sweep,kink,1000,63,2026082708,2,0.75,0.25,680,19,sweep_c=0.5,50,LOO,0.52,0.5255087582081408,-0.005508758208140785,-0.021810235988151017,0.004992728414408794,0.005093877551020407,1.020259290755672,0.3086678474621501,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,63,2026082708,2,0.75,0.25,680,19,sweep_c=0.5,50,ZLZ,0.52,0.5255087582081408,-0.005508758208140785,-0.021810235988151017,0.004992728414408794,0.005093877551020407,1.020259290755672,0.3086678474621501,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,63,2026082708,2,0.75,0.25,680,19,sweep_c=1,100,LOO,0.46,0.5255087582081408,-0.06550875820814078,-0.021584602614146187,0.00249500085078001,0.0025090909090909087,1.0056473160345791,0.4321243192785152,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
sweep,kink,1000,63,2026082708,2,0.75,0.25,680,19,sweep_c=1,100,ZLZ,0.47,0.5255087582081408,-0.05550875820814083,-0.02089529650535782,0.0024949404806162145,0.002516161616161615,1.008505668055119,0.4183294536942176,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,63,2026082708,2,0.75,0.25,680,19,sweep_c=2,200,LOO,0.51,0.5255087582081408,-0.015508758208140794,-0.022717578457976062,0.0012446511135752107,0.0012557788944723616,1.00894048201603,0.6439293501923361,1.0,0.13891037270142753,1.0,0.3125773286894129,0.0
sweep,kink,1000,63,2026082708,2,0.75,0.25,680,19,sweep_c=2,200,ZLZ,0.515,0.5255087582081408,-0.01050875820814079,-0.02228918953916159,0.0012445679507069424,0.0012551507537688442,1.0085031942658418,0.6318077818954078,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,63,2026082708,2,0.75,0.25,680,19,sweep_c=4,400,LOO,0.4925,0.5255087582081408,-0.03300875820814081,-0.031548520458134,0.0006181589766598471,0.0006264254385964911,1.0133727119539877,1.2689044097389375,1.0,0.09810988791357728,1.0,0.1994411916579984,0.0
sweep,kink,1000,63,2026082708,2,0.75,0.25,680,19,sweep_c=4,400,ZLZ,0.495,0.5255087582081408,-0.030508758208140807,-0.030628682419480247,0.0006181973351727654,0.0006265037593984963,1.0134365254476703,1.2318696357472927,1.0,0.09811602096985755,1.0,0.19945045529147087,0.0
sweep,kink,1000,63,2026082708,3,0.5,0.2,179,747,sweep_c=0.5,50,LOO,0.3,0.42009865742136226,-0.12009865742136228,-0.014878216091020968,0.004814714429843096,0.004285714285714285,0.8901284485638642,0.2144201499656413,1.0,0.25661952338691585,1.0,0.7024725486994301,0.0
sweep,kink,1000,63,2026082708,3,0.5,0.2,179,747,sweep_c=0.5,50,ZLZ,0.34,0.42009865742136226,-0.08009865742136224,-0.016049599240690438,0.004810122849379773,0.004579591836734693,0.9520737785990632,0.23141212393442348,1.0,0.26527203739861693,1.0,0.7490071144003128,0.0
sweep,kink,1000,63,2026082708,3,0.5,0.2,179,747,sweep_c=1,100,LOO,0.37,0.42009865742136226,-0.05009865742136227,-0.014868303184311094,0.0024075266148816093,0.002354545454545454,0.9779935307843896,0.3030231858820744,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
sweep,kink,1000,63,2026082708,3,0.5,0.2,179,747,sweep_c=1,100,ZLZ,0.35,0.42009865742136226,-0.07009865742136229,-0.014430430510363912,0.002408188024541641,0.002297979797979798,0.9542360374527569,0.294058739732271,1.0,0.18791056132880235,1.0,0.4903884174031023,0.0
sweep,kink,1000,63,2026082708,3,0.5,0.2,179,747,sweep_c=2,200,LOO,0.385,0.42009865742136226,-0.035098657421362256,-0.01481455288085981,0.001203771851647628,0.0011898241206030153,0.988413310192025,0.42698877354725917,1.0,0.135213318325749,1.0,0.30699313785541116,0.0
sweep,kink,1000,63,2026082708,3,0.5,0.2,179,747,sweep_c=2,200,ZLZ,0.385,0.42009865742136226,-0.035098657421362256,-0.015243561343820378,0.0012033589000886439,0.0011898241206030153,0.9887524997865296,0.4394291426097115,1.0,0.135213318325749,1.0,0.30699313785541116,0.0
sweep,kink,1000,63,2026082708,3,0.5,0.2,179,747,sweep_c=4,400,LOO,0.39,0.42009865742136226,-0.03009865742136225,-0.015414284144324109,0.0006013567133735592,0.0005962406015037594,0.9914923842105315,0.6285752526375096,1.0,0.0957169518508103,1.0,0.1958267975295367,0.0
sweep,kink,1000,63,2026082708,3,0.5,0.2,179,747,sweep_c=4,400,ZLZ,0.3875,0.42009865742136226,-0.032598657421362254,-0.015406168590322677,0.0006013750417596493,0.0005948464912280704,0.9891439616242202,0.6282347367633092,1.0,0.09560498524003902,1.0,0.19565767831784842,0.0
sweep,kink,1000,64,2026082708,0,0.25,0.75,29,669,sweep_c=0.5,50,LOO,0.66,0.5247157124921681,0.13528428750783195,0.006473272456839707,0.004974420657410256,0.004579591836734695,0.9206281800700961,0.09178096772888748,0.0,0.2652720373986168,1.0,0.7490071144003128,0.0
sweep,kink,1000,64,2026082708,0,0.25,0.75,29,669,sweep_c=0.5,50,ZLZ,0.64,0.5247157124921681,0.11528428750783193,0.007414775942399143,0.004973146594323305,0.00470204081632653,0.9454860674514936,0.10514349320385113,1.0,0.2687950607369216,1.0,0.7716677778142943,0.0
sweep,kink,1000,64,2026082708,0,0.25,0.75,29,669,sweep_c=1,100,LOO,0.63,0.5247157124921681,0.10528428750783192,0.007046167238985213,0.0024869346793913016,0.002354545454545454,0.946766102888456,0.14129303618963002,0.0,0.19020924693703933,1.0,0.49386045156852143,0.0
sweep,kink,1000,64,2026082708,0,0.25,0.75,29,669,sweep_c=1,100,ZLZ,0.66,0.5247157124921681,0.13528428750783195,0.006786066901345311,0.0024872774972074245,0.0022666666666666673,0.9113042952431135,0.13606800475037964,0.0,0.18662590024152625,1.0,0.48844800973272545,0.0
sweep,kink,1000,64,2026082708,0,0.25,0.75,29,669,sweep_c=2,200,LOO,0.605,0.5247157124921681,0.0802842875078319,0.006039174583363671,0.00124397602331891,0.0012008793969849247,0.9653557419708105,0.17122673665764926,0.0,0.13584003463099648,1.0,0.30793975726958744,0.0
sweep,kink,1000,64,2026082708,0,0.25,0.75,29,669,sweep_c=2,200,ZLZ,0.605,0.5247157124921681,0.0802842875078319,0.006323844267165257,0.001243895515716291,0.0012008793969849247,0.9654182218780686,0.17930368503560773,0.0,0.13584003463099648,1.0,0.30793975726958744,0.0
sweep,kink,1000,64,2026082708,0,0.25,0.75,29,669,sweep_c=4,400,LOO,0.59,0.5247157124921681,0.06528428750783188,0.005904166556669144,0.0006219767613148273,0.0006062656641604011,0.9747400576169217,0.23673993342139724,0.0,0.09651827978726013,1.0,0.19703715790378218,0.0
sweep,kink,1000,64,2026082708,0,0.25,0.75,29,669,sweep_c=4,400,ZLZ,0.59,0.5247157124921681,0.06528428750783188,0.005980569284061543,0.0006219624895535435,0.0006062656641604011,0.9747624243313935,0.23980621220869033,0.0,0.09651827978726013,1.0,0.19703715790378218,0.0
sweep,kink,1000,64,2026082708,1,0.5,0.8,536,418,sweep_c=0.5,50,LOO,0.48,0.5698468500832332,-0.08984685008323323,-0.005164861592323433,0.004912380815414229,0.005093877551020407,1.0369467967623096,0.07369069873145004,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,64,2026082708,1,0.5,0.8,536,418,sweep_c=0.5,50,ZLZ,0.56,0.5698468500832332,-0.00984685008323316,-0.006036898524536705,0.0049148547323044625,0.005028571428571427,1.0231373463633677,0.0861109801912415,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,64,2026082708,1,0.5,0.8,536,418,sweep_c=1,100,LOO,0.58,0.5698468500832332,0.010153149916766746,-0.0058807187726076515,0.0024565754591980176,0.002460606060606061,1.0016407399141565,0.11864934815332992,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
sweep,kink,1000,64,2026082708,1,0.5,0.8,536,418,sweep_c=1,100,ZLZ,0.61,0.5698468500832332,0.04015314991676677,-0.006189097483938699,0.002457252522036216,0.002403030303030303,0.9779338026842348,0.12485399078731975,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
sweep,kink,1000,64,2026082708,1,0.5,0.8,536,418,sweep_c=2,200,LOO,0.59,0.5698468500832332,0.020153149916766755,-0.007599215296595463,0.0012291558563693608,0.0012155778894472362,0.9889534212835865,0.21675307706413105,1.0,0.13666883193556356,1.0,0.3091916085655424,0.0
sweep,kink,1000,64,2026082708,1,0.5,0.8,536,418,sweep_c=2,200,ZLZ,0.6,0.5698468500832332,0.030153149916766764,-0.008427292781868156,0.0012297661395958461,0.0012060301507537691,0.9806987783466882,0.24031275204913055,1.0,0.13613104217093364,1.0,0.3083793076445651,0.0
sweep,kink,1000,64,2026082708,1,0.5,0.8,536,418,sweep_c=4,400,LOO,0.5875,0.5698468500832332,0.017653149916766808,-0.009415762870166877,0.0006146740444304774,0.0006073778195488721,0.9881299284592934,0.37978086137644773,1.0,0.09660676751449615,1.0,0.1971708135942703,0.0
sweep,kink,1000,64,2026082708,1,0.5,0.8,536,418,sweep_c=4,400,ZLZ,0.595,0.5698468500832332,0.02515314991676676,-0.009871986214309403,0.0006148608607046118,0.0006039473684210527,0.9822504683888116,0.3981219438639751,1.0,0.09633356519211889,1.0,0.19675815699000632,0.0
sweep,kink,1000,64,2026082708,2,0.75,0.25,669,29,sweep_c=0.5,50,LOO,0.52,0.5247157124921681,-0.004715712492168067,0.008605484904854244,0.004970585681730667,0.005093877551020407,1.0248042941383946,0.12205949390212573,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,64,2026082708,2,0.75,0.25,669,29,sweep_c=0.5,50,ZLZ,0.52,0.5247157124921681,-0.004715712492168067,0.008605484904854244,0.004970585681730667,0.005093877551020407,1.0248042941383946,0.12205949390212573,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,64,2026082708,2,0.75,0.25,669,29,sweep_c=1,100,LOO,0.49,0.5247157124921681,-0.034715712492168094,0.007197261877008421,0.00248482763194777,0.0025242424242424245,1.0158621836733837,0.14438403385176451,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,64,2026082708,2,0.75,0.25,669,29,sweep_c=1,100,ZLZ,0.53,0.5247157124921681,0.005284287507831942,0.008803868743904264,0.0024836636678285786,0.002516161616161616,1.013084681615305,0.17665550146318207,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,64,2026082708,2,0.75,0.25,669,29,sweep_c=2,200,LOO,0.515,0.5247157124921681,-0.009715712492168072,0.00837019232421743,0.0012402855293546563,0.0012551507537688442,1.0119853243969739,0.23767012721996156,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,64,2026082708,2,0.75,0.25,669,29,sweep_c=2,200,ZLZ,0.52,0.5247157124921681,-0.004715712492168067,0.0089109414809031,0.0012401390449352614,0.0012542713567839198,1.0113957478448687,0.2530395467724795,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,64,2026082708,2,0.75,0.25,669,29,sweep_c=4,400,LOO,0.5275,0.5247157124921681,0.002784287507831884,0.005374054687454666,0.0006163607163588548,0.000624671052631579,1.0134829103350673,0.2164634649534115,1.0,0.09797240683302344,1.0,0.19923353428759877,0.0
sweep,kink,1000,64,2026082708,2,0.75,0.25,669,29,sweep_c=4,400,ZLZ,0.5275,0.5247157124921681,0.002784287507831884,0.0058074085815362775,0.0006163177848119506,0.000624671052631579,1.013553507663546,0.23392682799931358,1.0,0.09797240683302344,1.0,0.19923353428759877,0.0
sweep,kink,1000,64,2026082708,3,0.5,0.2,536,288,sweep_c=0.5,50,LOO,0.44,0.4200834648823179,0.0199165351176821,-0.005795707152822682,0.0048492624121545015,0.005028571428571429,1.0369765546132328,0.08322783359033835,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,64,2026082708,3,0.5,0.2,536,288,sweep_c=0.5,50,ZLZ,0.46,0.4200834648823179,0.03991653511768212,-0.006036898524536594,0.004848529075565181,0.005069387755102042,1.0455516871394892,0.0866979589911332,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,64,2026082708,3,0.5,0.2,536,288,sweep_c=1,100,LOO,0.37,0.4200834648823179,-0.05008346488231791,-0.0060036838947089,0.0024238793712717316,0.002354545454545454,0.971395475555411,0.12194452783330598,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
sweep,kink,1000,64,2026082708,3,0.5,0.2,536,288,sweep_c=1,100,ZLZ,0.37,0.4200834648823179,-0.05008346488231791,-0.006189097483938866,0.0024236338170388924,0.0023545454545454546,0.9714938940001062,0.1257169457636991,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
sweep,kink,1000,64,2026082708,3,0.5,0.2,536,288,sweep_c=2,200,LOO,0.39,0.4200834648823179,-0.03008346488231789,-0.008077744681358134,0.0012098456701644916,0.0011954773869346732,0.9881238710158257,0.23223364290564777,1.0,0.13553416031363552,1.0,0.307477751470971,0.0
sweep,kink,1000,64,2026082708,3,0.5,0.2,536,288,sweep_c=2,200,ZLZ,0.395,0.4200834648823179,-0.025083464882317885,-0.008427292781868212,0.0012096047900515977,0.001200879396984925,0.9927865753025824,0.24230720803120726,1.0,0.13584003463099648,1.0,0.30793975726958744,0.0
sweep,kink,1000,64,2026082708,3,0.5,0.2,536,288,sweep_c=4,400,LOO,0.395,0.4200834648823179,-0.025083464882317885,-0.009408944359953264,0.0006038567661781235,0.0005989348370927319,0.9918491778827899,0.38288991881700046,1.0,0.09593296644993055,1.0,0.1961530753231101,0.0
sweep,kink,1000,64,2026082708,3,0.5,0.2,536,288,sweep_c=4,400,ZLZ,0.4,0.4200834648823179,-0.02008346488231788,-0.009871986214309514,0.0006036983750373879,0.0006015037593984962,0.9963647150139243,0.4017857565455837,1.0,0.09613848183161688,1.0,0.19646349464455937,0.0
sweep,kink,1000,65,2026082708,0,0.25,0.75,894,251,sweep_c=0.5,50,LOO,0.54,0.5249848311201359,0.015015168879864094,-0.0003079835524046892,0.004984424583650555,0.0050693877551020415,1.0170457331685134,0.004362345001593942,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,65,2026082708,0,0.25,0.75,894,251,sweep_c=0.5,50,ZLZ,0.54,0.5249848311201359,0.015015168879864094,0.00030340727943711787,0.004983753962176828,0.0050693877551020415,1.017182588381191,0.00429781482216756,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,65,2026082708,0,0.25,0.75,894,251,sweep_c=1,100,LOO,0.6,0.5249848311201359,0.07501516887986404,0.0009954527670016367,0.0024917213866096064,0.0024242424242424247,0.9729187369302963,0.01994210130958594,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
sweep,kink,1000,65,2026082708,0,0.25,0.75,894,251,sweep_c=1,100,ZLZ,0.61,0.5249848311201359,0.08501516887986404,3.021313897155764e-05,0.002492142989129493,0.002403030303030303,0.9642425468811816,0.000605214563317869,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
sweep,kink,1000,65,2026082708,0,0.25,0.75,894,251,sweep_c=2,200,LOO,0.595,0.5249848311201359,0.07001516887986403,0.0007960851096155963,0.0012457167323434055,0.001210929648241206,0.9720746432965068,0.02255536460349535,0.0,0.136407278082604,1.0,0.3087965463133063,0.0
sweep,kink,1000,65,2026082708,0,0.25,0.75,894,251,sweep_c=2,200,ZLZ,0.6,0.5249848311201359,0.07501516887986404,0.0009375069594831364,0.0012457046610262212,0.0012060301507537691,0.968150949808787,0.026562378179138188,0.0,0.13613104217093364,1.0,0.3083793076445651,0.0
sweep,kink,1000,65,2026082708,0,0.25,0.75,894,251,sweep_c=4,400,LOO,0.5575,0.5249848311201359,0.032515168879864054,0.002428568097760042,0.0006224415026711709,0.0006182800751879699,0.9933143476690701,0.09734216797194756,1.0,0.09746994302840761,1.0,0.19847459122454492,0.0
sweep,kink,1000,65,2026082708,0,0.25,0.75,894,251,sweep_c=4,400,ZLZ,0.5575,0.5249848311201359,0.032515168879864054,0.002168666960655319,0.000622491476652241,0.0006182800751879699,0.9932346038102883,0.08692128907477431,1.0,0.09746994302840761,1.0,0.19847459122454492,0.0
sweep,kink,1000,65,2026082708,1,0.5,0.8,736,625,sweep_c=0.5,50,LOO,0.56,0.5698365936159069,-0.00983659361590683,-0.008687222124695304,0.004920115392767046,0.005028571428571427,1.0220433927146952,0.12384922176207154,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,65,2026082708,1,0.5,0.8,736,625,sweep_c=0.5,50,ZLZ,0.58,0.5698365936159069,0.010163406384093077,-0.010502066062529125,0.0049246195095639855,0.004971428571428571,1.00950511237948,0.14965402616448553,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,65,2026082708,1,0.5,0.8,736,625,sweep_c=1,100,LOO,0.56,0.5698365936159069,-0.00983659361590683,-0.010231446814040646,0.0024619055265144947,0.002488888888888889,1.0109603565546224,0.20620602921849276,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
sweep,kink,1000,65,2026082708,1,0.5,0.8,736,625,sweep_c=1,100,ZLZ,0.56,0.5698365936159069,-0.00983659361590683,-0.010331848795374077,0.002462279583977327,0.0024888888888888894,1.010806776405375,0.20821372777311783,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
sweep,kink,1000,65,2026082708,1,0.5,0.8,736,625,sweep_c=2,200,LOO,0.52,0.5698365936159069,-0.049836593615906866,-0.0085733830766348,0.0012295037073708802,0.0012542713567839198,1.020144428410063,0.24450475418917095,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,65,2026082708,1,0.5,0.8,736,625,sweep_c=2,200,ZLZ,0.535,0.5698365936159069,-0.03483659361590685,-0.008672469210918243,0.0012296283034685413,0.0012501256281407032,1.0166695290067276,0.24731806565671913,1.0,0.13859734660081902,1.0,0.3121045205280506,0.0
sweep,kink,1000,65,2026082708,1,0.5,0.8,736,625,sweep_c=4,400,LOO,0.5475,0.5698365936159069,-0.022336593615906897,-0.010266767825501733,0.0006148261590660653,0.0006209116541353384,1.009897911758532,0.4140545603995774,1.0,0.09767715292021933,1.0,0.19878757000737868,0.0
sweep,kink,1000,65,2026082708,1,0.5,0.8,736,625,sweep_c=4,400,ZLZ,0.56,0.5698365936159069,-0.00983659361590683,-0.010331656345625828,0.0006148583658766147,0.0006175438596491228,1.0043676624106421,0.41666057501106546,1.0,0.09741189469083578,1.0,0.19838691250477014,0.0
sweep,kink,1000,65,2026082708,2,0.75,0.25,251,894,sweep_c=0.5,50,LOO,0.48,0.5249848311201359,-0.04498483112013596,0.023596514565291216,0.004948505552261099,0.005093877551020407,1.0293769497121983,0.33543689339061605,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,65,2026082708,2,0.75,0.25,251,894,sweep_c=0.5,50,ZLZ,0.46,0.5249848311201359,-0.06498483112013592,0.022552336041358867,0.004950004879259627,0.005069387755102042,1.0241177289223746,0.3205447886521057,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,65,2026082708,2,0.75,0.25,251,894,sweep_c=1,100,LOO,0.53,0.5249848311201359,0.005015168879864085,0.02296377059809973,0.002472647726857403,0.002516161616161616,1.0175980948808736,0.46180866337735627,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,65,2026082708,2,0.75,0.25,251,894,sweep_c=1,100,ZLZ,0.51,0.5249848311201359,-0.014984831120135933,0.021364991838322966,0.002473448104527151,0.0025242424242424236,1.0205358340133774,0.42958719722565447,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
sweep,kink,1000,65,2026082708,2,0.75,0.25,251,894,sweep_c=2,200,LOO,0.54,0.5249848311201359,0.015015168879864094,0.023125889937224087,0.0012342735472711099,0.0012482412060301504,1.0113165017511085,0.6582528432880311,1.0,0.138492847342502,1.0,0.3119466803284874,0.0
sweep,kink,1000,65,2026082708,2,0.75,0.25,251,894,sweep_c=2,200,ZLZ,0.53,0.5249848311201359,0.005015168879864085,0.02224755556429603,0.0012345990697470893,0.0012517587939698488,1.01389902571875,0.6331685389961764,1.0,0.13868784893388342,1.0,0.31224121916631753,0.0
sweep,kink,1000,65,2026082708,2,0.75,0.25,251,894,sweep_c=4,400,LOO,0.5325,0.5249848311201359,0.0075151688798640315,0.020659094687484614,0.0006149030781799973,0.0006239191729323309,1.0146626274485724,0.8331207525188893,1.0,0.09791342727657093,1.0,0.1991444490145493,0.0
sweep,kink,1000,65,2026082708,2,0.75,0.25,251,894,sweep_c=4,400,ZLZ,0.535,0.5249848311201359,0.01001516887986409,0.02065246699370027,0.0006149014325383316,0.0006234962406015037,1.0139775378757738,0.8328545915185808,1.0,0.0978802356582425,1.0,0.1990943149586224,0.0
sweep,kink,1000,65,2026082708,3,0.5,0.2,736,713,sweep_c=0.5,50,LOO,0.46,0.41997673248991485,0.04002326751008517,-0.010795479532905272,0.004830056910216958,0.005069387755102042,1.0495503157279225,0.15533374553416596,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,65,2026082708,3,0.5,0.2,736,713,sweep_c=0.5,50,ZLZ,0.46,0.41997673248991485,0.04002326751008517,-0.01050206606252918,0.004831134512394975,0.005069387755102042,1.049316209701012,0.15109503062800614,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,65,2026082708,3,0.5,0.2,736,713,sweep_c=1,100,LOO,0.41,0.41997673248991485,-0.009976732489914875,-0.01074878768306442,0.00241523120711553,0.002443434343434343,1.0116771993653129,0.21871578548823534,1.0,0.19376637903798294,1.0,0.4992332977468464,0.0
sweep,kink,1000,65,2026082708,3,0.5,0.2,736,713,sweep_c=1,100,ZLZ,0.41,0.41997673248991485,-0.009976732489914875,-0.010331848795374021,0.002416047260113163,0.002443434343434343,1.0113354915581814,0.21019642683793588,1.0,0.19376637903798294,1.0,0.4992332977468464,0.0
sweep,kink,1000,65,2026082708,3,0.5,0.2,736,713,sweep_c=2,200,LOO,0.42,0.41997673248991485,2.326751008513428e-05,-0.009964706046141136,0.0012077838876775823,0.0012241206030150756,1.0135261908228521,0.28672784849789973,1.0,0.13714822475038713,1.0,0.30991570420774733,0.0
sweep,kink,1000,65,2026082708,3,0.5,0.2,736,713,sweep_c=2,200,ZLZ,0.41,0.41997673248991485,-0.009976732489914875,-0.008672469210918299,0.0012089988854772778,0.0012155778894472362,1.0054416956450387,0.24941916239131431,1.0,0.13666883193556367,1.0,0.30919160856554245,0.0
sweep,kink,1000,65,2026082708,3,0.5,0.2,736,713,sweep_c=4,400,LOO,0.405,0.41997673248991485,-0.014976732489914824,-0.010760610518213531,0.0006031137585006329,0.0006039473684210527,1.001382176925448,0.43816460712744604,1.0,0.09633356519211889,1.0,0.19675815699000632,0.0
sweep,kink,1000,65,2026082708,3,0.5,0.2,736,713,sweep_c=4,400,ZLZ,0.405,0.41997673248991485,-0.014976732489914824,-0.010331656345625884,0.0006033004291130366,0.0006039473684210527,1.001072333578425,0.4206328000310558,1.0,0.09633356519211889,1.0,0.19675815699000632,0.0
sweep,kink,1000,66,2026082708,0,0.25,0.75,462,335,sweep_c=0.5,50,LOO,0.54,0.5249176980273551,0.01508230197264493,0.003928643841181856,0.004979678911890404,0.0050693877551020415,1.0180149854637077,0.055672662109905305,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,66,2026082708,0,0.25,0.75,462,335,sweep_c=0.5,50,ZLZ,0.56,0.5249176980273551,0.03508230197264495,0.004641418161531408,0.0049787554021070235,0.005028571428571429,1.0100057187873346,0.06577945970230839,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,66,2026082708,0,0.25,0.75,462,335,sweep_c=1,100,LOO,0.49,0.5249176980273551,-0.034917698027355115,0.0012218647826172102,0.0024913827409872116,0.0025242424242424236,1.0131893356707575,0.024479521345917177,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
sweep,kink,1000,66,2026082708,0,0.25,0.75,462,335,sweep_c=1,100,ZLZ,0.52,0.5249176980273551,-0.0049176980273550885,0.001832480551016813,0.002491150977973169,0.0025212121212121207,1.0120671703581008,0.03671464636414836,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,66,2026082708,0,0.25,0.75,462,335,sweep_c=2,200,LOO,0.485,0.5249176980273551,-0.03991769802735512,0.000493644047257269,0.0012458715559795712,0.0012551507537688442,1.0074479570102852,0.013985476536200081,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,66,2026082708,0,0.25,0.75,462,335,sweep_c=2,200,ZLZ,0.495,0.5249176980273551,-0.02991769802735511,0.000960389750445545,0.0012457114915929578,0.0012561557788944725,1.0083841943917198,0.02721064153483654,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,66,2026082708,0,0.25,0.75,462,335,sweep_c=4,400,LOO,0.495,0.5249176980273551,-0.02991769802735511,0.0014169561636181438,0.000622663853602222,0.0006265037593984963,1.0061669001244569,0.05678447137094882,1.0,0.09811602096985755,1.0,0.19945045529147087,0.0
sweep,kink,1000,66,2026082708,0,0.25,0.75,462,335,sweep_c=4,400,ZLZ,0.4925,0.5249176980273551,-0.03241769802735511,0.0018138736130929312,0.0006225822935786796,0.0006264254385964911,1.0061729108865602,0.07269568622636166,1.0,0.09810988791357728,1.0,0.1994411916579984,0.0
sweep,kink,1000,66,2026082708,1,0.5,0.8,270,921,sweep_c=0.5,50,LOO,0.74,0.5702793413990956,0.16972065860090435,0.018878707500170178,0.0048316016328172375,0.003926530612244898,0.8126768120896165,0.2715980816025076,0.0,0.24563066302995384,1.0,0.6541735237127861,0.0
sweep,kink,1000,66,2026082708,1,0.5,0.8,270,921,sweep_c=0.5,50,ZLZ,0.72,0.5702793413990956,0.14972065860090433,0.017877659929977474,0.004835312284685999,0.004114285714285714,0.8508831430218353,0.2570978281347815,0.0,0.2514347561336634,1.0,0.6785569003440104,0.0
sweep,kink,1000,66,2026082708,1,0.5,0.8,270,921,sweep_c=1,100,LOO,0.68,0.5702793413990956,0.10972065860090441,0.01586670334589768,0.002420808047321806,0.0021979797979797978,0.9079529458816331,0.3224827768296544,0.0,0.18377648252871737,1.0,0.4841441259762986,0.0
sweep,kink,1000,66,2026082708,1,0.5,0.8,270,921,sweep_c=1,100,ZLZ,0.71,0.5702793413990956,0.13972065860090432,0.01616056312356684,0.0024202847040595034,0.00207979797979798,0.8593195570378847,0.3284908386012369,0.0,0.17876753950040003,1.0,0.47657840177954963,0.0
sweep,kink,1000,66,2026082708,1,0.5,0.8,270,921,sweep_c=2,200,LOO,0.65,0.5702793413990956,0.07972065860090438,0.012032942265057134,0.0012131367919721954,0.00114321608040201,0.9423637037200765,0.3454752548171958,0.0,0.13253856036670486,1.0,0.3029530677454531,0.0
sweep,kink,1000,66,2026082708,1,0.5,0.8,270,921,sweep_c=2,200,ZLZ,0.655,0.5702793413990956,0.08472065860090439,0.012837875795531417,0.0012124415917140322,0.0011355527638190956,0.9365834788080483,0.3686911870316537,0.0,0.13209359077466942,1.0,0.3022809664278203,0.0
sweep,kink,1000,66,2026082708,1,0.5,0.8,270,921,sweep_c=4,400,LOO,0.58,0.5702793413990956,0.00972065860090432,0.006530047874688805,0.0006078399599450194,0.0006105263157894737,1.0044195117489434,0.2648632730204688,1.0,0.09685683664161981,1.0,0.19754852881986662,0.0
sweep,kink,1000,66,2026082708,1,0.5,0.8,270,921,sweep_c=4,400,ZLZ,0.5875,0.5702793413990956,0.01722065860090438,0.0070970034411400595,0.0006075371016240139,0.0006073778195488721,0.9997378232955386,0.2879311244750255,1.0,0.09660676751449615,1.0,0.1971708135942703,0.0
sweep,kink,1000,66,2026082708,2,0.75,0.25,335,462,sweep_c=0.5,50,LOO,0.54,0.5249176980273551,0.01508230197264493,-0.004980012237466136,0.004985246065210756,0.0050693877551020415,1.016878141778891,0.07053214802149503,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,66,2026082708,2,0.75,0.25,335,462,sweep_c=0.5,50,ZLZ,0.52,0.5249176980273551,-0.0049176980273550885,-0.006426755164733344,0.004986911966097129,0.005093877551020407,1.0214492627201905,0.09100723178201386,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,66,2026082708,2,0.75,0.25,335,462,sweep_c=1,100,LOO,0.54,0.5249176980273551,0.01508230197264493,-0.00528921830747342,0.0024918037533407226,0.0025090909090909087,1.0069376072361274,0.1059582006551167,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
sweep,kink,1000,66,2026082708,2,0.75,0.25,335,462,sweep_c=1,100,ZLZ,0.55,0.5249176980273551,0.025082301972644938,-0.005542323394369442,0.00249207922972349,0.0025000000000000005,1.0031783781920085,0.11102248413489238,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
sweep,kink,1000,66,2026082708,2,0.75,0.25,335,462,sweep_c=2,200,LOO,0.535,0.5249176980273551,0.010082301972644925,-0.0072486068902343215,0.0012442004302960143,0.0012501256281407032,1.004762253492614,0.20549883963033572,1.0,0.13859734660081902,1.0,0.3121045205280506,0.0
sweep,kink,1000,66,2026082708,2,0.75,0.25,335,462,sweep_c=2,200,ZLZ,0.54,0.5249176980273551,0.01508230197264493,-0.0074213490362302625,0.0012442728277867379,0.0012482412060301506,1.0031893152006475,0.21038997835812964,1.0,0.138492847342502,1.0,0.3119466803284874,0.0
sweep,kink,1000,66,2026082708,2,0.75,0.25,335,462,sweep_c=4,400,LOO,0.5425,0.5249176980273551,0.017582301972644876,-0.012754706797600157,0.0006187816200981786,0.0006220394736842106,1.0052649488611427,0.512745404869992,1.0,0.09776582271947887,1.0,0.19892150070732595,0.0
sweep,kink,1000,66,2026082708,2,0.75,0.25,335,462,sweep_c=4,400,ZLZ,0.545,0.5249176980273551,0.020082301972644934,-0.011879534033560346,0.0006187383042675123,0.0006214912280701754,1.0044492538827414,0.4775797509293396,1.0,0.09772272939401971,1.0,0.19885641068468018,0.0
sweep,kink,1000,66,2026082708,3,0.5,0.2,270,646,sweep_c=0.5,50,LOO,0.54,0.4199103577058084,0.12008964229419161,0.020632211786297927,0.004919807176632613,0.0050693877551020415,1.0304037481753114,0.2941519598256849,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,66,2026082708,3,0.5,0.2,270,646,sweep_c=0.5,50,ZLZ,0.54,0.4199103577058084,0.12008964229419161,0.017877659929977474,0.004913338807358977,0.0050693877551020415,1.031760266055608,0.255048230927942,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,66,2026082708,3,0.5,0.2,270,646,sweep_c=1,100,LOO,0.49,0.4199103577058084,0.07008964229419157,0.01729476826980536,0.002455667813712864,0.0025242424242424236,1.02792503535968,0.3490036253748211,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
sweep,kink,1000,66,2026082708,3,0.5,0.2,270,646,sweep_c=1,100,ZLZ,0.52,0.4199103577058084,0.1000896422941916,0.016160563123566785,0.002454134003362334,0.0025212121212121207,1.0273327038205269,0.32621757387789396,0.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,66,2026082708,3,0.5,0.2,270,646,sweep_c=2,200,LOO,0.475,0.4199103577058084,0.055089642294191554,0.013189868299298912,0.0012245686683714128,0.001253140703517588,1.023332325809196,0.37691974394760275,1.0,0.13876438172814343,1.0,0.31235681760896394,0.0
sweep,kink,1000,66,2026082708,3,0.5,0.2,270,646,sweep_c=2,200,ZLZ,0.48,0.4199103577058084,0.06008964229419156,0.012837875795531417,0.001224369950198975,0.0012542713567839198,1.024421872310804,0.36689081424580133,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,66,2026082708,3,0.5,0.2,270,646,sweep_c=4,400,LOO,0.4375,0.4199103577058084,0.017589642294191576,0.007074308829679188,0.0006091766801253052,0.0006167763157894736,1.0124752570347986,0.286623886249531,1.0,0.09735133935770368,1.0,0.19829544711046854,0.0
sweep,kink,1000,66,2026082708,3,0.5,0.2,270,646,sweep_c=4,400,ZLZ,0.44,0.4199103577058084,0.02008964229419158,0.0070970034411400595,0.0006091850351592715,0.000617543859649123,1.0137213227630684,0.28754141309412673,1.0,0.09741189469083578,1.0,0.19838691250477003,0.0
sweep,kink,1000,67,2026082708,0,0.25,0.75,827,853,sweep_c=0.5,50,LOO,0.52,0.5254373022765685,-0.0054373022765684675,0.015067789754735439,0.004964404290887952,0.005093877551020407,1.0260803215342675,0.21385331195297858,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,67,2026082708,0,0.25,0.75,827,853,sweep_c=0.5,50,ZLZ,0.52,0.5254373022765685,-0.0054373022765684675,0.015443927521906375,0.004963617745516018,0.005093877551020407,1.0262429163934033,0.21920910582856265,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,67,2026082708,0,0.25,0.75,827,853,sweep_c=1,100,LOO,0.6,0.5254373022765685,0.07456269772343149,0.01578523701021084,0.0024807624351315433,0.0024242424242424247,0.9772166773856676,0.3169264737806064,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
sweep,kink,1000,67,2026082708,0,0.25,0.75,827,853,sweep_c=1,100,ZLZ,0.6,0.5254373022765685,0.07456269772343149,0.01524520331831447,0.002481191295868851,0.0024242424242424247,0.9770477706732064,0.30605754919204853,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
sweep,kink,1000,67,2026082708,0,0.25,0.75,827,853,sweep_c=2,200,LOO,0.52,0.5254373022765685,-0.0054373022765684675,0.016049729381784505,0.0012402477846714909,0.0012542713567839198,1.0113070728976497,0.4557361551711008,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,67,2026082708,0,0.25,0.75,827,853,sweep_c=2,200,ZLZ,0.525,0.5254373022765685,-0.0004373022765684631,0.015773840488641833,0.0012403480399224658,0.001253140703517588,1.010313769348095,0.44788411779721504,1.0,0.13876438172814343,1.0,0.31235681760896394,0.0
sweep,kink,1000,67,2026082708,0,0.25,0.75,827,853,sweep_c=4,400,LOO,0.525,0.5254373022765685,-0.0004373022765684631,0.013713177749524519,0.0006201881932771153,0.000625,1.0077586235517624,0.5506509061837472,1.0,0.0979981992270027,1.0,0.1992724922350375,0.0
sweep,kink,1000,67,2026082708,0,0.25,0.75,827,853,sweep_c=4,400,ZLZ,0.535,0.5254373022765685,0.009562697723431546,0.013562909462152661,0.0006202352747106541,0.0006234962406015037,1.0052576272647036,0.5445962311888252,1.0,0.0978802356582425,1.0,0.1990943149586224,0.0
sweep,kink,1000,67,2026082708,1,0.5,0.8,149,167,sweep_c=0.5,50,LOO,0.5,0.57060746169137,-0.07060746169137,-0.00020744236172565156,0.004895121038540798,0.005102040816326531,1.0422706152016652,0.002964938782281703,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,67,2026082708,1,0.5,0.8,149,167,sweep_c=0.5,50,ZLZ,0.54,0.57060746169137,-0.030607461691369964,0.0006797195409600221,0.004892616558373399,0.0050693877551020415,1.0361301963110332,0.00971760327956927,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,67,2026082708,1,0.5,0.8,149,167,sweep_c=1,100,LOO,0.56,0.57060746169137,-0.010607461691369946,-0.0018087746234318747,0.0024498840480017326,0.0024888888888888894,1.0159210967225047,0.03654363053438283,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
sweep,kink,1000,67,2026082708,1,0.5,0.8,149,167,sweep_c=1,100,ZLZ,0.56,0.57060746169137,-0.010607461691369946,-0.0014627688291353191,0.0024493996221474027,0.0024888888888888894,1.0161220187936775,0.029556014701725492,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
sweep,kink,1000,67,2026082708,1,0.5,0.8,149,167,sweep_c=2,200,LOO,0.585,0.57060746169137,0.014392538308629965,-0.0027985517503308355,0.0012251623985778553,0.0012199748743718592,0.9957658476851577,0.07995332189701727,1.0,0.13691578787241432,1.0,0.3095646214938985,0.0
sweep,kink,1000,67,2026082708,1,0.5,0.8,149,167,sweep_c=2,200,ZLZ,0.58,0.57060746169137,0.00939253830862996,-0.0023795898688212525,0.001224811269818004,0.0012241206030150754,0.9994361034879837,0.06799351989435448,1.0,0.13714822475038702,1.0,0.3099157042077474,0.0
sweep,kink,1000,67,2026082708,1,0.5,0.8,149,167,sweep_c=4,400,LOO,0.5675,0.57060746169137,-0.003107461691369995,-0.004653037978014529,0.0006127175866421531,0.0006151472431077694,1.0039653773917792,0.18797774016542776,1.0,0.09722268877298168,1.0,0.19810112770290988,0.0
sweep,kink,1000,67,2026082708,1,0.5,0.8,149,167,sweep_c=4,400,ZLZ,0.5775,0.57060746169137,0.006892538308630014,-0.004389777589637767,0.0006126380475143415,0.0006115131578947368,0.9981638593551793,0.17735381488442814,1.0,0.09693508372855009,1.0,0.19766671660430868,0.0
sweep,kink,1000,67,2026082708,2,0.75,0.25,853,827,sweep_c=0.5,50,LOO,0.56,0.5254373022765685,0.03456269772343157,-0.0038336479182807803,0.004983760479029154,0.005028571428571429,1.0089913930917893,0.054304227981502515,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,67,2026082708,2,0.75,0.25,853,827,sweep_c=0.5,50,ZLZ,0.58,0.5254373022765685,0.054562697723431475,-0.005740783334830746,0.00498679865501705,0.004971428571428571,0.9969178455655081,0.08129432688478862,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,67,2026082708,2,0.75,0.25,853,827,sweep_c=1,100,LOO,0.57,0.5254373022765685,0.044562697723431466,-0.005029054918620934,0.0024906335909061846,0.002475757575757575,0.9940272165271822,0.10077004621020927,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
sweep,kink,1000,67,2026082708,2,0.75,0.25,853,827,sweep_c=1,100,ZLZ,0.58,0.5254373022765685,0.054562697723431475,-0.005514719073250185,0.0024909092104124005,0.002460606060606061,0.9878345024862137,0.11049546263037281,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
sweep,kink,1000,67,2026082708,2,0.75,0.25,853,827,sweep_c=2,200,LOO,0.545,0.5254373022765685,0.019562697723431555,-0.006711999356269094,0.001244418321526945,0.001246105527638191,1.001355819085961,0.19026929450659738,1.0,0.1383743194478142,1.0,0.3117676506697829,0.0
sweep,kink,1000,67,2026082708,2,0.75,0.25,853,827,sweep_c=2,200,ZLZ,0.545,0.5254373022765685,0.019562697723431555,-0.007492425992266849,0.001244409217720629,0.001246105527638191,1.0013631447705515,0.21239331927974953,1.0,0.1383743194478142,1.0,0.3117676506697829,0.0
sweep,kink,1000,67,2026082708,2,0.75,0.25,853,827,sweep_c=4,400,LOO,0.545,0.5254373022765685,0.019562697723431555,-0.015659911673730265,0.0006185149891372616,0.0006214912280701754,1.0048119107623652,0.6296717275376907,1.0,0.09772272939401971,1.0,0.19885641068468018,0.0
sweep,kink,1000,67,2026082708,2,0.75,0.25,853,827,sweep_c=4,400,ZLZ,0.54,0.5254373022765685,0.01456269772343155,-0.016382479404293826,0.0006186431863154253,0.0006225563909774435,1.0063254631241068,0.6586573062196206,1.0,0.0978064361788078,1.0,0.19898284503290947,0.0
sweep,kink,1000,67,2026082708,3,0.5,0.2,149,200,sweep_c=0.5,50,LOO,0.26,0.4200930336940447,-0.1600930336940447,-0.0004483302598647376,0.004865955104447479,0.003926530612244898,0.806939342423454,0.006427084407458117,0.0,0.24563066302995373,1.0,0.6541735237127861,0.0
sweep,kink,1000,67,2026082708,3,0.5,0.2,149,200,sweep_c=0.5,50,ZLZ,0.34,0.4200930336940447,-0.08009303369404469,0.0006797195409600776,0.004868714669935193,0.004579591836734693,0.9406161887066697,0.009741427298255743,1.0,0.26527203739861693,1.0,0.7490071144003128,0.0
sweep,kink,1000,67,2026082708,3,0.5,0.2,149,200,sweep_c=1,100,LOO,0.39,0.4200930336940447,-0.030093033694044702,-0.001509499930071656,0.002431016348660523,0.002403030303030303,0.988487923725548,0.030615344978087496,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
sweep,kink,1000,67,2026082708,3,0.5,0.2,149,200,sweep_c=1,100,ZLZ,0.38,0.4200930336940447,-0.04009303369404471,-0.005364941897977593,0.0024072043936687573,0.0023797979797979796,0.9886148372182852,0.1093474196754612,1.0,0.1912265247392736,1.0,0.49539699196031056,0.0
sweep,kink,1000,67,2026082708,3,0.5,0.2,149,200,sweep_c=2,200,LOO,0.435,0.4200930336940447,0.014906966305955283,-0.0028648773183185816,0.0012138768956419968,0.001235050251256281,1.0174427536188388,0.08222780671987145,1.0,0.13775913300669307,1.0,0.3108384464610726,0.0
sweep,kink,1000,67,2026082708,3,0.5,0.2,149,200,sweep_c=2,200,ZLZ,0.445,0.4200930336940447,0.02490696630595529,-0.004330676403242473,0.0012082824016423452,0.0012410804020100497,1.0271443168609624,0.12458665007186265,1.0,0.13809502898355347,1.0,0.31134579827269365,0.0
sweep,kink,1000,67,2026082708,3,0.5,0.2,149,200,sweep_c=4,400,LOO,0.44,0.4200930336940447,0.019906966305955287,-0.004650568248595943,0.0006057155004934517,0.000617543859649123,1.0195279122724037,0.1889607823555451,1.0,0.09741189469083578,1.0,0.19838691250477003,0.0
sweep,kink,1000,67,2026082708,3,0.5,0.2,149,200,sweep_c=4,400,ZLZ,0.445,0.4200930336940447,0.02490696630595529,-0.005365320856848321,0.000604347975653509,0.0006189849624060148,1.0242194684886272,0.2182489499545073,1.0,0.09752548884700052,1.0,0.19855849003141535,0.0
sweep,kink,1000,68,2026082708,0,0.25,0.75,798,339,sweep_c=0.5,50,LOO,0.58,0.5251558680580707,0.054844131941929275,-0.01240111346417716,0.004994129454544943,0.004971428571428571,0.9954544864479408,0.1754812758323852,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,68,2026082708,0,0.25,0.75,798,339,sweep_c=0.5,50,ZLZ,0.56,0.5251558680580707,0.03484413194192937,-0.01244012066144684,0.004994284147806551,0.005028571428571429,1.0068653043659794,0.1760305187843332,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,68,2026082708,0,0.25,0.75,798,339,sweep_c=1,100,LOO,0.59,0.5251558680580707,0.06484413194192928,-0.011668522056609176,0.0024970380921118243,0.002443434343434343,0.9785330672980856,0.23350880844379035,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
sweep,kink,1000,68,2026082708,0,0.25,0.75,798,339,sweep_c=1,100,ZLZ,0.56,0.5251558680580707,0.03484413194192937,-0.011473754401112535,0.0024969764527400435,0.002488888888888889,0.9967610572209122,0.22961397977341133,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
sweep,kink,1000,68,2026082708,0,0.25,0.75,798,339,sweep_c=2,200,LOO,0.575,0.5251558680580707,0.04984413194192927,-0.008480026236409643,0.0012479270058804684,0.0012280150753768845,0.9840439942322305,0.24005049415542262,1.0,0.13736621627244294,1.0,0.3102449680312287,0.0
sweep,kink,1000,68,2026082708,0,0.25,0.75,798,339,sweep_c=2,200,ZLZ,0.555,0.5251558680580707,0.029844131941929364,-0.008431000652179055,0.0012479319572024736,0.0012410804020100503,0.9945096724602016,0.23866221652941735,1.0,0.13809502898355341,1.0,0.3113457982726937,0.0
sweep,kink,1000,68,2026082708,0,0.25,0.75,798,339,sweep_c=4,400,LOO,0.555,0.5251558680580707,0.029844131941929364,-0.0017752239895196809,0.0006231021973084303,0.0006189849624060151,0.9933923601614628,0.07111701451918813,1.0,0.09752548884700052,1.0,0.1985584900314154,0.0
sweep,kink,1000,68,2026082708,0,0.25,0.75,798,339,sweep_c=4,400,ZLZ,0.5525,0.5251558680580707,0.027344131941929306,-0.0017493907694359212,0.0006230974040083504,0.0006196585213032581,0.9944809869484768,0.0700823828503432,1.0,0.09757853642023284,1.0,0.19863861538043887,0.0
sweep,kink,1000,68,2026082708,1,0.5,0.8,710,28,sweep_c=0.5,50,LOO,0.58,0.57089981397153,0.009100186028469959,-0.005816529058266018,0.004910037907660985,0.004971428571428571,1.012503093646548,0.08300829233426682,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,68,2026082708,1,0.5,0.8,710,28,sweep_c=0.5,50,ZLZ,0.56,0.57089981397153,-0.010899813971529948,-0.004370542225962892,0.004906455746273769,0.005028571428571427,1.0248887768712476,0.0623952282102233,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,68,2026082708,1,0.5,0.8,710,28,sweep_c=1,100,LOO,0.54,0.57089981397153,-0.030899813971529966,-0.003098749108723764,0.002451026215978105,0.0025090909090909087,1.0236899518798628,0.06259107875020584,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
sweep,kink,1000,68,2026082708,1,0.5,0.8,710,28,sweep_c=1,100,ZLZ,0.54,0.57089981397153,-0.030899813971529966,-0.0024258788275495213,0.0024502095147881076,0.0025090909090909087,1.0240311671093536,0.04900805796086306,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
sweep,kink,1000,68,2026082708,1,0.5,0.8,710,28,sweep_c=2,200,LOO,0.545,0.57089981397153,-0.02589981397152996,-0.005791289078455608,0.0012269768692607583,0.001246105527638191,1.0155900725243154,0.16533205199809958,1.0,0.1383743194478142,1.0,0.3117676506697829,0.0
sweep,kink,1000,68,2026082708,1,0.5,0.8,710,28,sweep_c=2,200,ZLZ,0.56,0.57089981397153,-0.010899813971529948,-0.005528734865093643,0.001226814608895862,0.0012381909547738695,1.0092730766291136,0.1578469861249822,1.0,0.13793418089682863,1.0,0.3111028463655039,0.0
sweep,kink,1000,68,2026082708,1,0.5,0.8,710,28,sweep_c=4,400,LOO,0.5175,0.57089981397153,-0.05339981397153004,-0.008600121928794668,0.0006139758348105339,0.0006257988721804511,1.0192565190673437,0.34707950499116447,0.0,0.0980608096543778,1.0,0.19936706173257068,0.0
sweep,kink,1000,68,2026082708,1,0.5,0.8,710,28,sweep_c=4,400,ZLZ,0.5225,0.57089981397153,-0.04839981397153004,-0.008309689816491383,0.000613862397049875,0.000625297619047619,1.0186283148352135,0.3353893727619697,1.0,0.09802152935451502,1.0,0.19930773106870658,0.0
sweep,kink,1000,68,2026082708,2,0.75,0.25,339,798,sweep_c=0.5,50,LOO,0.48,0.5251558680580707,-0.0451558680580707,0.0028130941869057846,0.004975841004567873,0.005093877551020407,1.0237219288848207,0.039879621334644004,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,68,2026082708,2,0.75,0.25,339,798,sweep_c=0.5,50,ZLZ,0.44,0.5251558680580707,-0.08515586805807068,0.004305597752651935,0.004973692374525258,0.005028571428571429,1.011033865770882,0.06105117031407459,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,68,2026082708,2,0.75,0.25,339,798,sweep_c=1,100,LOO,0.44,0.5251558680580707,-0.08515586805807068,0.0006778419494941623,0.002488220923678698,0.0024888888888888894,1.0002684509256534,0.013588889701016868,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
sweep,kink,1000,68,2026082708,2,0.75,0.25,339,798,sweep_c=1,100,ZLZ,0.44,0.5251558680580707,-0.08515586805807068,0.002073387919612646,0.0024877061764765527,0.0024888888888888894,1.000475422870884,0.041570095442111384,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
sweep,kink,1000,68,2026082708,2,0.75,0.25,339,798,sweep_c=2,200,LOO,0.495,0.5251558680580707,-0.03015586805807069,0.004614368576022709,0.0012403967710262994,0.0012561557788944723,1.0127048120700395,0.1310183022953271,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,68,2026082708,2,0.75,0.25,339,798,sweep_c=2,200,ZLZ,0.495,0.5251558680580707,-0.03015586805807069,0.00461436857602282,0.0012403967710262994,0.0012561557788944723,1.0127048120700395,0.13101830229533024,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,68,2026082708,2,0.75,0.25,339,798,sweep_c=4,400,LOO,0.485,0.5251558680580707,-0.0401558680580707,0.0012060466833624384,0.0006167963165334821,0.0006260025062656642,1.0149258182732392,0.04856162746107397,1.0,0.09807676278244232,1.0,0.19939115802720392,0.0
sweep,kink,1000,68,2026082708,2,0.75,0.25,339,798,sweep_c=4,400,ZLZ,0.485,0.5251558680580707,-0.0401558680580707,0.0017511034353994148,0.0006167624920763267,0.0006260025062656642,1.0149814787832365,0.07051034226011124,1.0,0.09807676278244232,1.0,0.19939115802720392,0.0
sweep,kink,1000,68,2026082708,3,0.5,0.2,710,167,sweep_c=0.5,50,LOO,0.46,0.4206742475713534,0.03932575242864661,-0.004670023353463004,0.004853953093147898,0.005069387755102042,1.044383342364446,0.06703031569027003,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,68,2026082708,3,0.5,0.2,710,167,sweep_c=0.5,50,ZLZ,0.46,0.4206742475713534,0.03932575242864661,-0.004370542225962892,0.004854877231475455,0.005069387755102042,1.0441845413177204,0.06272579790591401,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,68,2026082708,3,0.5,0.2,710,167,sweep_c=1,100,LOO,0.42,0.4206742475713534,-0.0006742475713534257,-0.003205340333620077,0.002428898563281671,0.002460606060606061,1.013054269866894,0.06503834170244108,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
sweep,kink,1000,68,2026082708,3,0.5,0.2,710,167,sweep_c=1,100,ZLZ,0.43,0.4206742475713534,0.009325752428646583,-0.002425878827549466,0.002430263020598638,0.0024757575757575756,1.0187200129258978,0.04920876490608108,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
sweep,kink,1000,68,2026082708,3,0.5,0.2,710,167,sweep_c=2,200,LOO,0.465,0.4206742475713534,0.044325752428646614,-0.005503744282653489,0.0012121670878867182,0.0012501256281407032,1.0313146105296107,0.15808002767200593,1.0,0.13859734660081896,1.0,0.31210452052805066,0.0
sweep,kink,1000,68,2026082708,3,0.5,0.2,710,167,sweep_c=2,200,ZLZ,0.455,0.4206742475713534,0.034325752428646605,-0.0074787728403239995,0.001206232536972833,0.0012461055276381907,1.0330558076019265,0.21533509819124466,1.0,0.13837431944781425,1.0,0.31176765066978296,0.0
sweep,kink,1000,68,2026082708,3,0.5,0.2,710,167,sweep_c=4,400,LOO,0.4075,0.4206742475713534,-0.013174247571353437,-0.00868946759868422,0.0006043665777750609,0.0006051221804511278,1.0012502390169367,0.3534621774284844,1.0,0.09642721478279137,1.0,0.19689960938228962,0.0
sweep,kink,1000,68,2026082708,3,0.5,0.2,710,167,sweep_c=4,400,ZLZ,0.41,0.4206742475713534,-0.010674247571353435,-0.00928470880410659,0.0006029693938676529,0.000606265664160401,1.0054667290351251,0.37811216780450535,1.0,0.09651827978726002,1.0,0.19703715790378223,0.0
sweep,kink,1000,69,2026082708,0,0.25,0.75,651,264,sweep_c=0.5,50,LOO,0.5,0.5252705959975728,-0.025270595997572753,0.005235976647092078,0.0049767044060657325,0.005102040816326531,1.0251846201892232,0.0742209959476846,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,69,2026082708,0,0.25,0.75,651,264,sweep_c=0.5,50,ZLZ,0.5,0.5252705959975728,-0.025270595997572753,0.0043264789243924184,0.004978037864134604,0.005102040816326531,1.024910005824852,0.06132047278830116,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,69,2026082708,0,0.25,0.75,651,264,sweep_c=1,100,LOO,0.48,0.5252705959975728,-0.04527059599757277,0.005193242847085222,0.002489039367403832,0.0025212121212121207,1.0129257713757442,0.10409329326604587,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,69,2026082708,0,0.25,0.75,651,264,sweep_c=1,100,ZLZ,0.48,0.5252705959975728,-0.04527059599757277,0.005677413068786663,0.0024887312086693788,0.0025212121212121207,1.0130511934875073,0.1138050401110178,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,69,2026082708,0,0.25,0.75,651,264,sweep_c=2,200,LOO,0.5,0.5252705959975728,-0.025270595997572753,0.006858446060588719,0.0012438703353855108,0.0012562814070351757,1.0099777857036991,0.19446353316956141,1.0,0.13893816311336926,1.0,0.31261930452960063,0.0
sweep,kink,1000,69,2026082708,0,0.25,0.75,651,264,sweep_c=2,200,ZLZ,0.52,0.5252705959975728,-0.005270595997572736,0.007240988908597479,0.001243749257726676,0.0012542713567839198,1.0084599841904436,0.20532009898694406,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,69,2026082708,0,0.25,0.75,651,264,sweep_c=4,400,LOO,0.49,0.5252705959975728,-0.03527059599757276,0.006648627115930172,0.0006217922914625443,0.0006263157894736841,1.0072749342075307,0.2666301823352591,1.0,0.09810130099063286,1.0,0.19942822159818152,0.0
sweep,kink,1000,69,2026082708,0,0.25,0.75,651,264,sweep_c=4,400,ZLZ,0.4875,0.5252705959975728,-0.037770595997572765,0.006811856687497619,0.0006217538320658902,0.0006261748120300753,1.0071104989405462,0.2731846336461035,1.0,0.09809025955658218,1.0,0.19941154413862738,0.0
sweep,kink,1000,69,2026082708,1,0.5,0.8,97,823,sweep_c=0.5,50,LOO,0.58,0.5702265208347224,0.009773479165277599,-0.023325126034730803,0.004953203602038882,0.004971428571428571,1.0036794306985861,0.33142167587585336,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,69,2026082708,1,0.5,0.8,97,823,sweep_c=0.5,50,ZLZ,0.56,0.5702265208347224,-0.010226520834722308,-0.023478355352405278,0.004953172247836633,0.005028571428571427,1.0152224023236274,0.3335999340015509,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,69,2026082708,1,0.5,0.8,97,823,sweep_c=1,100,LOO,0.59,0.5702265208347224,0.019773479165277608,-0.022270767923387447,0.0024754946201756903,0.0024434343434343426,0.9870489410560415,0.44761455388279525,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
sweep,kink,1000,69,2026082708,1,0.5,0.8,97,823,sweep_c=1,100,ZLZ,0.6,0.5702265208347224,0.029773479165277617,-0.02285880675396834,0.002476128642659846,0.0024242424242424247,0.9790454269929669,0.45937457456510183,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
sweep,kink,1000,69,2026082708,1,0.5,0.8,97,823,sweep_c=2,200,LOO,0.57,0.5702265208347224,-0.00022652083472241014,-0.021842719925460607,0.0012373655267358388,0.0012316582914572863,0.9953875914956124,0.6209515435500366,1.0,0.1375698311084177,1.0,0.310552516686233,0.0
sweep,kink,1000,69,2026082708,1,0.5,0.8,97,823,sweep_c=2,200,ZLZ,0.595,0.5702265208347224,0.024773479165277612,-0.021603622808814227,0.0012372203941841827,0.001210929648241206,0.978750151495593,0.6141904380994622,1.0,0.136407278082604,1.0,0.3087965463133063,0.0
sweep,kink,1000,69,2026082708,1,0.5,0.8,97,823,sweep_c=4,400,LOO,0.54,0.5702265208347224,-0.030226520834722326,-0.02074185979541543,0.00061825140615592,0.0006225563909774435,1.0069631622001323,0.8341903045705544,1.0,0.0978064361788078,1.0,0.19898284503290947,0.0
sweep,kink,1000,69,2026082708,1,0.5,0.8,97,823,sweep_c=4,400,ZLZ,0.545,0.5702265208347224,-0.02522652083472232,-0.02069085748681465,0.0006182334491027374,0.0006214912280701754,1.005269496453429,0.8321511929798998,1.0,0.09772272939401971,1.0,0.19885641068468018,0.0
sweep,kink,1000,69,2026082708,2,0.75,0.25,264,651,sweep_c=0.5,50,LOO,0.5,0.5252705959975728,-0.025270595997572753,0.010060892036092839,0.004968075112884408,0.005102040816326531,1.0269653136070127,0.14273892179459835,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,69,2026082708,2,0.75,0.25,264,651,sweep_c=0.5,50,ZLZ,0.5,0.5252705959975728,-0.025270595997572753,0.010408033247921722,0.004967551355709571,0.005102040816326531,1.0270735923972647,0.14767177261222794,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,69,2026082708,2,0.75,0.25,264,651,sweep_c=1,100,LOO,0.55,0.5252705959975728,0.02472940400242729,0.013520679685298576,0.0024809359079409963,0.0025000000000000005,1.0076842340013636,0.2714505660992119,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
sweep,kink,1000,69,2026082708,2,0.75,0.25,264,651,sweep_c=1,100,ZLZ,0.55,0.5252705959975728,0.02472940400242729,0.012652610362064332,0.00248154833016576,0.0025000000000000005,1.007435547238771,0.25399125570972064,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
sweep,kink,1000,69,2026082708,2,0.75,0.25,264,651,sweep_c=2,200,LOO,0.57,0.5252705959975728,0.0447294040024272,0.01046216401871869,0.0012400205686169498,0.0012316582914572863,0.9932563399581426,0.2971030292112148,1.0,0.1375698311084177,1.0,0.310552516686233,0.0
sweep,kink,1000,69,2026082708,2,0.75,0.25,264,651,sweep_c=2,200,ZLZ,0.57,0.5252705959975728,0.0447294040024272,0.011511188324318522,0.0012397037028159584,0.0012316582914572863,0.9935102143033072,0.3269348445187945,1.0,0.1375698311084177,1.0,0.310552516686233,0.0
sweep,kink,1000,69,2026082708,2,0.75,0.25,264,651,sweep_c=4,400,LOO,0.5825,0.5252705959975728,0.057229404002427264,0.010540151232072859,0.0006163804070255392,0.0006095081453634084,0.9888506163015561,0.42454372839794435,0.0,0.0967760392099446,1.0,0.197426488884414,0.0
sweep,kink,1000,69,2026082708,2,0.75,0.25,264,651,sweep_c=4,400,ZLZ,0.585,0.5252705959975728,0.05972940400242721,0.010444959032124612,0.0006163569497359153,0.0006084586466165413,0.9871855048884285,0.42071751467599955,0.0,0.0966926850402392,1.0,0.1973005871412568,0.0
sweep,kink,1000,69,2026082708,3,0.5,0.2,97,675,sweep_c=0.5,50,LOO,0.34,0.4202862857024762,-0.0802862857024762,-0.02373129731989787,0.0047828774135507115,0.004579591836734693,0.9574972220195157,0.34314435239664504,1.0,0.26527203739861693,1.0,0.7490071144003128,0.0
sweep,kink,1000,69,2026082708,3,0.5,0.2,97,675,sweep_c=0.5,50,ZLZ,0.32,0.4202862857024762,-0.10028628570247622,-0.023478355352405167,0.004783908002583159,0.004440816326530612,0.9282821333798039,0.339450350827363,1.0,0.26122184478816857,1.0,0.725948321351447,0.0
sweep,kink,1000,69,2026082708,3,0.5,0.2,97,675,sweep_c=1,100,LOO,0.36,0.4202862857024762,-0.06028628570247624,-0.023107534148863684,0.0023927714727258833,0.0023272727272727273,0.9726264099184788,0.47239249838704395,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
sweep,kink,1000,69,2026082708,3,0.5,0.2,97,675,sweep_c=1,100,ZLZ,0.36,0.4202862857024762,-0.06028628570247624,-0.02285880675396823,0.0023933544252836194,0.0023272727272727273,0.9723895059951009,0.46725079367043193,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
sweep,kink,1000,69,2026082708,3,0.5,0.2,97,675,sweep_c=2,200,LOO,0.38,0.4202862857024762,-0.04028628570247622,-0.02165440997322826,0.0011976820360496204,0.00118391959798995,0.9885091053840435,0.6257135891187287,1.0,0.1348774018535519,1.0,0.30648575508674725,0.0
sweep,kink,1000,69,2026082708,3,0.5,0.2,97,675,sweep_c=2,200,ZLZ,0.385,0.4202862857024762,-0.03528628570247622,-0.02160362280881417,0.0011977153112547754,0.0011898241206030153,0.9934114638281671,0.6242374003913829,1.0,0.135213318325749,1.0,0.30699313785541116,0.0
sweep,kink,1000,69,2026082708,3,0.5,0.2,97,675,sweep_c=4,400,LOO,0.38,0.4202862857024762,-0.04028628570247622,-0.02052318204437631,0.0005992458308749227,0.0005904761904761905,0.985365537902987,0.8383824659347944,1.0,0.09525313580800643,1.0,0.19512622971751648,0.0
sweep,kink,1000,69,2026082708,3,0.5,0.2,97,675,sweep_c=4,400,ZLZ,0.375,0.4202862857024762,-0.045286285702476226,-0.021666050123651304,0.0005976782279598884,0.000587406015037594,0.9828131385053834,0.8862291394515641,1.0,0.09500517918082052,1.0,0.19475170530319608,0.0
sweep,kink,1000,70,2026082708,0,0.25,0.75,434,328,sweep_c=0.5,50,LOO,0.56,0.5250654206907379,0.03493457930926214,-0.003900623225248978,0.004988249933546387,0.005028571428571427,1.0080832948553509,0.05522807419265707,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,70,2026082708,0,0.25,0.75,434,328,sweep_c=0.5,50,ZLZ,0.6,0.5250654206907379,0.07493457930926206,-0.005299000560745393,0.004989544158839141,0.004897959183673469,0.9816446207809533,0.07501766292638652,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,70,2026082708,0,0.25,0.75,434,328,sweep_c=1,100,LOO,0.48,0.5250654206907379,-0.045065420690737934,-0.004684185187133094,0.00249425581103839,0.0025212121212121207,1.0108073558672028,0.09379151694748712,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,70,2026082708,0,0.25,0.75,434,328,sweep_c=1,100,ZLZ,0.5,0.5250654206907379,-0.025065420690737916,-0.00460111399922547,0.0024942327584421666,0.0025252525252525255,1.012436596666998,0.09212860692733942,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
sweep,kink,1000,70,2026082708,0,0.25,0.75,434,328,sweep_c=2,200,LOO,0.55,0.5250654206907379,0.024934579309262128,-0.0027264777612803215,0.0012466361034112014,0.0012437185929648242,0.9976596936039362,0.07722041114035302,1.0,0.13824172683247277,1.0,0.3115673770486762,0.0
sweep,kink,1000,70,2026082708,0,0.25,0.75,434,328,sweep_c=2,200,ZLZ,0.55,0.5250654206907379,0.024934579309262128,-0.0033828043741067626,0.0012468507218995541,0.0012437185929648246,0.9974879679822796,0.09580091409045312,1.0,0.13824172683247288,1.0,0.3115673770486762,0.0
sweep,kink,1000,70,2026082708,0,0.25,0.75,434,328,sweep_c=4,400,LOO,0.53,0.5250654206907379,0.00493457930926211,-0.0004663419175355843,0.0006229151364834264,0.0006243107769423557,1.002240498548178,0.018684867052304772,1.0,0.09794415022735387,1.0,0.1991908542882408,0.0
sweep,kink,1000,70,2026082708,0,0.25,0.75,434,328,sweep_c=4,400,ZLZ,0.525,0.5250654206907379,-6.542069073789403e-05,-0.0006523090931620512,0.0006229393208571375,0.0006249999999999999,1.0033079933692852,0.02613548477798497,1.0,0.0979981992270027,1.0,0.1992724922350375,0.0
sweep,kink,1000,70,2026082708,1,0.5,0.8,313,536,sweep_c=0.5,50,LOO,0.54,0.5710785941088479,-0.031078594108847835,-0.0038443920438213652,0.004904130274078871,0.0050693877551020415,1.0336976123771937,0.054896754617601524,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,70,2026082708,1,0.5,0.8,313,536,sweep_c=0.5,50,ZLZ,0.56,0.5710785941088479,-0.011078594108847817,-0.004859129571935905,0.004906934534074285,0.005028571428571429,1.024788774672351,0.06936706957471934,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,70,2026082708,1,0.5,0.8,313,536,sweep_c=1,100,LOO,0.48,0.5710785941088479,-0.09107859410884789,-0.001462854142026293,0.002447397924599969,0.0025212121212121207,1.0301602758873862,0.029569823483827213,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,70,2026082708,1,0.5,0.8,313,536,sweep_c=1,100,ZLZ,0.49,0.5710785941088479,-0.08107859410884788,-0.0015498968157027226,0.0024475583374611773,0.0025242424242424236,1.031330851488831,0.03132825895860951,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
sweep,kink,1000,70,2026082708,1,0.5,0.8,313,536,sweep_c=2,200,LOO,0.53,0.5710785941088479,-0.04107859410884784,-0.00019350483439350974,0.001222752819837031,0.0012517587939698488,1.0237218623929927,0.005533787564656488,1.0,0.13868784893388342,1.0,0.31224121916631753,0.0
sweep,kink,1000,70,2026082708,1,0.5,0.8,313,536,sweep_c=2,200,ZLZ,0.535,0.5710785941088479,-0.03607859410884784,-0.0011908391342116964,0.0012236113450444337,0.0012501256281407032,1.0216688764807969,0.03404327639362929,1.0,0.13859734660081902,1.0,0.3121045205280506,0.0
sweep,kink,1000,70,2026082708,1,0.5,0.8,313,536,sweep_c=4,400,LOO,0.545,0.5710785941088479,-0.02607859410884783,-0.004570518208299679,0.0006122745904266438,0.0006214912280701754,1.0150531114431995,0.18471081528259528,1.0,0.09772272939401971,1.0,0.19885641068468018,0.0
sweep,kink,1000,70,2026082708,1,0.5,0.8,313,536,sweep_c=4,400,ZLZ,0.545,0.5710785941088479,-0.02607859410884783,-0.004839348607753258,0.0006123814014751337,0.0006214912280701753,1.0148760667340606,0.1955581463063337,1.0,0.09772272939401971,1.0,0.19885641068468018,0.0
sweep,kink,1000,70,2026082708,2,0.75,0.25,328,434,sweep_c=0.5,50,LOO,0.46,0.5250654206907379,-0.0650654206907379,-0.000698025083423981,0.004981198523572246,0.005069387755102042,1.017704420153596,0.009890177906837607,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,70,2026082708,2,0.75,0.25,328,434,sweep_c=0.5,50,ZLZ,0.5,0.5250654206907379,-0.025065420690737916,-0.0016733057679405583,0.004982305412722598,0.005102040816326531,1.0240321284396139,0.02370610125548121,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,70,2026082708,2,0.75,0.25,328,434,sweep_c=1,100,LOO,0.48,0.5250654206907379,-0.045065420690737934,-0.005769902227257817,0.0024920907788908335,0.0025212121212121207,1.0116855062295316,0.11558102054907625,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,70,2026082708,2,0.75,0.25,328,434,sweep_c=1,100,ZLZ,0.48,0.5250654206907379,-0.045065420690737934,-0.005226442378245988,0.00249172682090716,0.0025212121212121207,1.0118332796587333,0.1047022351991322,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,70,2026082708,2,0.75,0.25,328,434,sweep_c=2,200,LOO,0.44,0.5250654206907379,-0.08506542069073791,-0.0040202788423506775,0.0012440405950397554,0.0012381909547738695,0.9952978702711072,0.11398268948692199,0.0,0.13793418089682868,1.0,0.31110284636550384,0.0
sweep,kink,1000,70,2026082708,2,0.75,0.25,328,434,sweep_c=2,200,ZLZ,0.44,0.5250654206907379,-0.08506542069073791,-0.0034817740892409965,0.001243940905791598,0.0012381909547738695,0.995377633301584,0.0987189924761974,0.0,0.13793418089682868,1.0,0.31110284636550384,0.0
sweep,kink,1000,70,2026082708,2,0.75,0.25,328,434,sweep_c=4,400,LOO,0.4875,0.5250654206907379,-0.03756542069073793,-0.006575957052562198,0.000618073692635996,0.0006261748120300752,1.0131070445006793,0.2645080164371857,1.0,0.09809025955658218,1.0,0.19941154413862738,0.0
sweep,kink,1000,70,2026082708,2,0.75,0.25,328,434,sweep_c=4,400,ZLZ,0.4875,0.5250654206907379,-0.03756542069073793,-0.007422510813207772,0.0006181276304502549,0.0006261748120300752,1.013018640784523,0.29854634622088666,1.0,0.09809025955658218,1.0,0.19941154413862738,0.0
sweep,kink,1000,70,2026082708,3,0.5,0.2,313,215,sweep_c=0.5,50,LOO,0.48,0.42070832950117226,0.05929167049882772,-0.004883854394082121,0.004852933722533916,0.005093877551020407,1.049649107583667,0.07010686184669106,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,70,2026082708,3,0.5,0.2,313,215,sweep_c=0.5,50,ZLZ,0.52,0.42070832950117226,0.09929167049882776,-0.004859129571935961,0.0048530077406944,0.005093877551020407,1.0496330983167856,0.06975140948803385,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,70,2026082708,3,0.5,0.2,313,215,sweep_c=1,100,LOO,0.43,0.42070832950117226,0.009291670498827731,-0.0010151494889646395,0.002431560401084195,0.002475757575757575,1.0181764658832548,0.020586734768372618,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
sweep,kink,1000,70,2026082708,3,0.5,0.2,313,215,sweep_c=1,100,ZLZ,0.42,0.42070832950117226,-0.0007083295011722779,-0.0015498968157026671,0.0024305471448752974,0.002460606060606061,1.0123671395529774,0.031437699709814276,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
sweep,kink,1000,70,2026082708,3,0.5,0.2,313,215,sweep_c=2,200,LOO,0.435,0.42070832950117226,0.014291670498827735,0.00029804844666281305,0.0012165826670311485,0.001235050251256281,1.0151798843807296,0.008545078375560884,1.0,0.13775913300669307,1.0,0.3108384464610726,0.0
sweep,kink,1000,70,2026082708,3,0.5,0.2,313,215,sweep_c=2,200,ZLZ,0.435,0.42070832950117226,0.014291670498827735,-0.0031415460132287465,0.001209697387670005,0.0012350502512562813,1.0209580212743192,0.09032439341192486,1.0,0.13775913300669307,1.0,0.31083844646107267,0.0
sweep,kink,1000,70,2026082708,3,0.5,0.2,313,215,sweep_c=4,400,LOO,0.45,0.42070832950117226,0.02929167049882775,-0.00431091342908313,0.0006058606641506856,0.0006203007518796994,1.0238340076909538,0.17513902321316194,1.0,0.0976290898204315,1.0,0.19871497342263422,0.0
sweep,kink,1000,70,2026082708,3,0.5,0.2,313,215,sweep_c=4,400,ZLZ,0.4475,0.42070832950117226,0.026791670498827747,-0.005814702047261866,0.0006041683553799296,0.0006196585213032582,1.0256388236579979,0.2365639039496229,1.0,0.09757853642023284,1.0,0.19863861538043887,0.0
sweep,kink,1000,71,2026082708,0,0.25,0.75,521,739,sweep_c=0.5,50,LOO,0.54,0.5252680431678383,0.014731956832161774,-0.007361854610976604,0.00499101600241145,0.0050693877551020415,1.0157025648991558,0.10420600709357465,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,71,2026082708,0,0.25,0.75,521,739,sweep_c=0.5,50,ZLZ,0.6,0.5252680431678383,0.07473195683216172,-0.007391172413553915,0.0049909628492493105,0.004897959183673469,0.9813655864840128,0.10462155352687046,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,71,2026082708,0,0.25,0.75,521,739,sweep_c=1,100,LOO,0.53,0.5252680431678383,0.0047319568321617655,-0.006603032321566338,0.0024952908385740586,0.002516161616161616,1.0083640661300564,0.13218520140422838,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,71,2026082708,0,0.25,0.75,521,739,sweep_c=1,100,ZLZ,0.52,0.5252680431678383,-0.005268043167838243,-0.0064111308967066405,0.002495218057896234,0.0025212121212121207,1.0104175517781413,0.12834542476586056,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,71,2026082708,0,0.25,0.75,521,739,sweep_c=2,200,LOO,0.56,0.5252680431678383,0.03473195683216179,-0.005329121717854601,0.001247231489089684,0.0012381909547738695,0.9927515185473604,0.1508975213810259,1.0,0.13793418089682863,1.0,0.3111028463655039,0.0
sweep,kink,1000,71,2026082708,0,0.25,0.75,521,739,sweep_c=2,200,ZLZ,0.555,0.5252680431678383,0.029731956832161788,-0.004939196933349432,0.0012471254800446058,0.0012410804020100501,0.9951527908528182,0.1398624933784266,1.0,0.13809502898355341,1.0,0.3113457982726937,0.0
sweep,kink,1000,71,2026082708,0,0.25,0.75,521,739,sweep_c=4,400,LOO,0.5475,0.5252680431678383,0.022231956832161726,-0.0010884329423949124,0.000622990403297678,0.0006209116541353384,0.9966632725779784,0.04360748090095634,1.0,0.09767715292021933,1.0,0.19878757000737868,0.0
sweep,kink,1000,71,2026082708,0,0.25,0.75,521,739,sweep_c=4,400,ZLZ,0.545,0.5252680431678383,0.01973195683216178,-0.0009499673351672788,0.000622966904605862,0.0006214912280701754,0.9976312119877055,0.0380606485754931,1.0,0.09772272939401971,1.0,0.19885641068468018,0.0
sweep,kink,1000,71,2026082708,1,0.5,0.8,770,369,sweep_c=0.5,50,LOO,0.48,0.570258191405122,-0.09025819140512203,-0.010142041808664182,0.004924624603052215,0.005093877551020407,1.0343687004819193,0.14452362004170757,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,71,2026082708,1,0.5,0.8,770,369,sweep_c=0.5,50,ZLZ,0.46,0.570258191405122,-0.110258191405122,-0.010390119245775153,0.004925227267640148,0.005069387755102042,1.0292698142904109,0.14804965316776672,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,71,2026082708,1,0.5,0.8,770,369,sweep_c=1,100,LOO,0.45,0.570258191405122,-0.120258191405122,-0.013042488729550827,0.002465600313896266,0.0025000000000000005,1.0139518501477536,0.26266314003200014,0.0,0.19599639845400535,1.0,0.5026016155255952,0.0
sweep,kink,1000,71,2026082708,1,0.5,0.8,770,369,sweep_c=1,100,ZLZ,0.45,0.570258191405122,-0.120258191405122,-0.012126616167790427,0.0024646379320852046,0.0025000000000000005,1.0143477739486375,0.24426602628425886,0.0,0.19599639845400535,1.0,0.5026016155255952,0.0
sweep,kink,1000,71,2026082708,1,0.5,0.8,770,369,sweep_c=2,200,LOO,0.505,0.570258191405122,-0.06525819140512201,-0.013721357589908223,0.001232911175760669,0.0012561557788944723,1.0188534288526196,0.3907789736478262,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,71,2026082708,1,0.5,0.8,770,369,sweep_c=2,200,ZLZ,0.51,0.570258191405122,-0.06025819140512201,-0.01390534971638746,0.0012330085029366397,0.001255778894472362,1.0184673434785652,0.3960033683364995,1.0,0.13891037270142753,1.0,0.31257732868941307,0.0
sweep,kink,1000,71,2026082708,1,0.5,0.8,770,369,sweep_c=4,400,LOO,0.5575,0.570258191405122,-0.012758191405122021,-0.014620108880425087,0.0006165018849638873,0.0006182800751879699,1.002884322444832,0.5888211519369574,1.0,0.09746994302840761,1.0,0.19847459122454492,0.0
sweep,kink,1000,71,2026082708,1,0.5,0.8,770,369,sweep_c=4,400,ZLZ,0.5575,0.570258191405122,-0.012758191405122021,-0.014845231182128993,0.0006165879599488853,0.0006182800751879699,1.0027443209225573,0.5978461614584026,1.0,0.09746994302840761,1.0,0.19847459122454492,0.0
sweep,kink,1000,71,2026082708,2,0.75,0.25,739,521,sweep_c=0.5,50,LOO,0.54,0.5252680431678383,0.014731956832161774,0.014536774087177129,0.004963591144140328,0.0050693877551020415,1.021314529720404,0.2063336404360609,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,71,2026082708,2,0.75,0.25,739,521,sweep_c=0.5,50,ZLZ,0.52,0.5252680431678383,-0.005268043167838243,0.014392691061859697,0.004963831346497529,0.005093877551020407,1.0261987556476186,0.20428359629300485,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,71,2026082708,2,0.75,0.25,739,521,sweep_c=1,100,LOO,0.57,0.5252680431678383,0.04473195683216169,0.015336921476097665,0.0024791456526034486,0.0024757575757575747,0.9986333691841317,0.3080258556276955,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
sweep,kink,1000,71,2026082708,2,0.75,0.25,739,521,sweep_c=1,100,ZLZ,0.58,0.5252680431678383,0.0547319568321617,0.017032245497082155,0.0024772738028576587,0.002460606060606061,0.9932717399940327,0.3422038594037287,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
sweep,kink,1000,71,2026082708,2,0.75,0.25,739,521,sweep_c=2,200,LOO,0.54,0.5252680431678383,0.014731956832161774,0.017316058801918444,0.0012358741643172717,0.0012482412060301506,1.0100067159504955,0.4925631581828626,1.0,0.138492847342502,1.0,0.3119466803284874,0.0
sweep,kink,1000,71,2026082708,2,0.75,0.25,739,521,sweep_c=2,200,ZLZ,0.545,0.5252680431678383,0.01973195683216178,0.017938121254039263,0.0012355221847521346,0.0012461055276381907,1.0085658865673701,0.5103306839979156,1.0,0.1383743194478142,1.0,0.3117676506697829,0.0
sweep,kink,1000,71,2026082708,2,0.75,0.25,739,521,sweep_c=4,400,LOO,0.525,0.5252680431678383,-0.0002680431678382389,0.01700396591153408,0.0006139384185662802,0.0006249999999999999,1.0180174120061611,0.6862586317819144,1.0,0.0979981992270027,1.0,0.1992724922350375,0.0
sweep,kink,1000,71,2026082708,2,0.75,0.25,739,521,sweep_c=4,400,ZLZ,0.5275,0.5252680431678383,0.002231956832161708,0.017079395864493807,0.0006139507282610066,0.0006246710526315788,1.0174612128907106,0.6892959793224025,1.0,0.09797240683302344,1.0,0.19923353428759877,0.0
sweep,kink,1000,71,2026082708,3,0.5,0.2,770,944,sweep_c=0.5,50,LOO,0.46,0.4201233001340871,0.03987669986591291,-0.010258332799661984,0.004834364283469604,0.005069387755102042,1.0486151762365252,0.14753908914889655,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,71,2026082708,3,0.5,0.2,770,944,sweep_c=0.5,50,ZLZ,0.42,0.4201233001340871,-0.00012330013408712315,-0.010390119245775042,0.00483394901627084,0.004971428571428571,1.0284404230774842,0.14944090850380587,1.0,0.2763876852333699,1.0,0.83480378406418,0.0
sweep,kink,1000,71,2026082708,3,0.5,0.2,770,944,sweep_c=1,100,LOO,0.43,0.4201233001340871,0.009876699865912886,-0.012200525113146787,0.002413609990032511,0.0024757575757575756,1.0257488102807477,0.2483390273584272,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
sweep,kink,1000,71,2026082708,3,0.5,0.2,770,944,sweep_c=1,100,ZLZ,0.41,0.4201233001340871,-0.010123300134087132,-0.012126616167790427,0.002413784630868965,0.002443434343434343,1.012283495464425,0.24682569731352752,1.0,0.19376637903798294,1.0,0.4992332977468462,0.0
sweep,kink,1000,71,2026082708,3,0.5,0.2,770,944,sweep_c=2,200,LOO,0.425,0.4201233001340871,0.004876699865912881,-0.013740850862519582,0.0012050330125721437,0.0012280150753768845,1.0190717287949527,0.3958349648146168,1.0,0.13736621627244294,1.0,0.3102449680312288,0.0
sweep,kink,1000,71,2026082708,3,0.5,0.2,770,944,sweep_c=2,200,ZLZ,0.415,0.4201233001340871,-0.005123300134087128,-0.01390534971638746,0.0012049113526493322,0.0012199748743718594,1.0125017676108752,0.4005939329786732,1.0,0.13691578787241432,1.0,0.30956462149389863,0.0
sweep,kink,1000,71,2026082708,3,0.5,0.2,770,944,sweep_c=4,400,LOO,0.4,0.4201233001340871,-0.020123300134087085,-0.014845231182128993,0.0006018338397968978,0.0006015037593984962,0.9994515423085665,0.6051299711758574,1.0,0.09613848183161688,1.0,0.19646349464455937,0.0
sweep,kink,1000,71,2026082708,3,0.5,0.2,770,944,sweep_c=4,400,ZLZ,0.4,0.4201233001340871,-0.020123300134087085,-0.014845231182128993,0.0006018338397968977,0.0006015037593984963,0.9994515423085668,0.6051299711758575,1.0,0.09613848183161688,1.0,0.19646349464455937,0.0
sweep,kink,1000,72,2026082708,0,0.25,0.75,606,26,sweep_c=0.5,50,LOO,0.54,0.5253857044090036,0.014614295590996473,-0.0033957708356090466,0.004986555790589287,0.0050693877551020415,1.01661105740942,0.04808814593211161,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,72,2026082708,0,0.25,0.75,606,26,sweep_c=0.5,50,ZLZ,0.56,0.5253857044090036,0.03461429559099649,-0.0026392458439425948,0.0049851572227954406,0.005028571428571429,1.0087086933943568,0.03738009635051366,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,72,2026082708,0,0.25,0.75,606,26,sweep_c=1,100,LOO,0.56,0.5253857044090036,0.03461429559099649,-0.0032460763017058136,0.0024931576535201774,0.002488888888888889,0.9982878079830767,0.06501055193469538,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
sweep,kink,1000,72,2026082708,0,0.25,0.75,606,26,sweep_c=1,100,ZLZ,0.57,0.5253857044090036,0.04461429559099639,-0.0028346247333406183,0.0024929684422461593,0.002475757575757575,0.9930962357176583,0.05677239055422657,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
sweep,kink,1000,72,2026082708,0,0.25,0.75,606,26,sweep_c=2,200,LOO,0.51,0.5253857044090036,-0.015385704409003553,-0.0028977997505069686,0.0012465559172285976,0.0012557788944723616,1.0073987673687907,0.08207530180906375,1.0,0.13891037270142753,1.0,0.3125773286894129,0.0
sweep,kink,1000,72,2026082708,0,0.25,0.75,606,26,sweep_c=2,200,ZLZ,0.51,0.5253857044090036,-0.015385704409003553,-0.003095293025209722,0.0012465946314535682,0.0012557788944723616,1.0073674816071398,0.08766760515967922,1.0,0.13891037270142753,1.0,0.3125773286894129,0.0
sweep,kink,1000,72,2026082708,0,0.25,0.75,606,26,sweep_c=4,400,LOO,0.4925,0.5253857044090036,-0.03288570440900357,-2.7441766076163887e-06,0.0006227797273189513,0.0006264254385964911,1.0058539337708283,0.00010996255556312568,1.0,0.09810988791357728,1.0,0.1994411916579984,0.0
sweep,kink,1000,72,2026082708,0,0.25,0.75,606,26,sweep_c=4,400,ZLZ,0.495,0.5253857044090036,-0.030385704409003567,0.0001518089614489515,0.0006227514834805676,0.0006265037593984963,1.006025318313105,0.006083311058000202,1.0,0.09811602096985755,1.0,0.19945045529147087,0.0
sweep,kink,1000,72,2026082708,1,0.5,0.8,101,912,sweep_c=0.5,50,LOO,0.62,0.5702033891525604,0.04979661084743958,0.017273982351582506,0.004838268135289558,0.004808163265306122,0.9937777590779115,0.24834047358014388,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,72,2026082708,1,0.5,0.8,101,912,sweep_c=0.5,50,ZLZ,0.62,0.5702033891525604,0.04979661084743958,0.016613738801937616,0.0048404952232873185,0.004808163265306122,0.993320526828402,0.23879348861559252,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,72,2026082708,1,0.5,0.8,101,912,sweep_c=1,100,LOO,0.61,0.5702033891525604,0.03979661084743957,0.013617808418950772,0.0024255038111492392,0.002403030303030303,0.9907344989458962,0.2765070694420258,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
sweep,kink,1000,72,2026082708,1,0.5,0.8,101,912,sweep_c=1,100,ZLZ,0.62,0.5702033891525604,0.04979661084743958,0.013677601907951975,0.0024255742321136913,0.0023797979797979796,0.9811276638291868,0.27771713359854133,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
sweep,kink,1000,72,2026082708,1,0.5,0.8,101,912,sweep_c=2,200,LOO,0.585,0.5702033891525604,0.01479661084743955,0.010465850645791419,0.001214636680225911,0.0012199748743718594,1.004394889626547,0.3002972373138834,1.0,0.13691578787241432,1.0,0.3095646214938985,0.0
sweep,kink,1000,72,2026082708,1,0.5,0.8,101,912,sweep_c=2,200,ZLZ,0.595,0.5702033891525604,0.02479661084743956,0.011005607203132706,0.0012142435190803098,0.001210929648241206,0.9972708350614762,0.3158356223253372,1.0,0.136407278082604,1.0,0.3087965463133063,0.0
sweep,kink,1000,72,2026082708,1,0.5,0.8,101,912,sweep_c=4,400,LOO,0.545,0.5702033891525604,-0.025203389152560374,0.004838079132492457,0.000608459597609934,0.0006214912280701754,1.0214174129415174,0.19613590086516736,1.0,0.09772272939401971,1.0,0.19885641068468018,0.0
sweep,kink,1000,72,2026082708,1,0.5,0.8,101,912,sweep_c=4,400,ZLZ,0.545,0.5702033891525604,-0.025203389152560374,0.004655065599702413,0.0006085086771875323,0.0006214912280701754,1.021335029999321,0.18870891504068327,1.0,0.09772272939401971,1.0,0.19885641068468018,0.0
sweep,kink,1000,72,2026082708,2,0.75,0.25,26,606,sweep_c=0.5,50,LOO,0.44,0.5253857044090036,-0.08538570440900356,-0.0021366867585285165,0.004982935331640602,0.005028571428571429,1.0091584766595398,0.030269011135688563,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,72,2026082708,2,0.75,0.25,26,606,sweep_c=0.5,50,ZLZ,0.44,0.5253857044090036,-0.08538570440900356,-0.002393852000257657,0.004983330536149873,0.005028571428571429,1.0090784450466153,0.03391075425277902,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,72,2026082708,2,0.75,0.25,26,606,sweep_c=1,100,LOO,0.47,0.5253857044090036,-0.05538570440900359,-0.0038749498688385176,0.0024911172617789823,0.002516161616161616,1.0100534626638766,0.07763704602210017,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,72,2026082708,2,0.75,0.25,26,606,sweep_c=1,100,ZLZ,0.49,0.5253857044090036,-0.03538570440900357,-0.002848336597807588,0.002491281672396613,0.0025242424242424245,1.0132304396612462,0.05706632343967434,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,72,2026082708,2,0.75,0.25,26,606,sweep_c=2,200,LOO,0.51,0.5253857044090036,-0.015385704409003553,-0.003518333581145061,0.001243369379831741,0.0012557788944723616,1.009980553520065,0.09977849053261205,1.0,0.13891037270142753,1.0,0.3125773286894129,0.0
sweep,kink,1000,72,2026082708,2,0.75,0.25,26,606,sweep_c=2,200,ZLZ,0.51,0.5253857044090036,-0.015385704409003553,-0.003217963565408488,0.001243332021780745,0.001255778894472362,1.0100109001244817,0.09126149168568255,1.0,0.13891037270142753,1.0,0.31257732868941307,0.0
sweep,kink,1000,72,2026082708,2,0.75,0.25,26,606,sweep_c=4,400,LOO,0.52,0.5253857044090036,-0.005385704409003544,-0.003831421570729354,0.0006180474654932191,0.0006255639097744361,1.0121615971278495,0.15411646007173369,1.0,0.0980423989733199,1.0,0.19933925344360226,0.0
sweep,kink,1000,72,2026082708,2,0.75,0.25,26,606,sweep_c=4,400,ZLZ,0.52,0.5253857044090036,-0.005385704409003544,-0.003836482283596565,0.0006180454139034319,0.0006255639097744361,1.0121649569786775,0.15432028011183588,1.0,0.0980423989733199,1.0,0.19933925344360226,0.0
sweep,kink,1000,72,2026082708,3,0.5,0.2,101,207,sweep_c=0.5,50,LOO,0.54,0.4201849577005331,0.11981504229946693,0.015161397256933551,0.0049069026336787756,0.0050693877551020415,1.033113581734441,0.21643899414892115,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,72,2026082708,3,0.5,0.2,101,207,sweep_c=0.5,50,ZLZ,0.52,0.4201849577005331,0.09981504229946692,0.016613738801937505,0.004911351402136936,0.005093877551020407,1.0371641395490565,0.23706469105498085,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,72,2026082708,3,0.5,0.2,101,207,sweep_c=1,100,LOO,0.42,0.4201849577005331,-0.0001849577005331171,0.013821595070539927,0.0024523251415131658,0.002460606060606061,1.0033767623031364,0.27910597901381706,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
sweep,kink,1000,72,2026082708,3,0.5,0.2,101,207,sweep_c=1,100,ZLZ,0.42,0.4201849577005331,-0.0001849577005331171,0.01367760190795203,0.0024521928285112173,0.002460606060606061,1.0034309015168077,0.27620570857921833,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
sweep,kink,1000,72,2026082708,3,0.5,0.2,101,207,sweep_c=2,200,LOO,0.4,0.4201849577005331,-0.02018495770053308,0.010610818047732118,0.0012232939237739394,0.0012060301507537691,0.9858874693279679,0.3033775628271555,1.0,0.13613104217093364,1.0,0.3083793076445651,0.0
sweep,kink,1000,72,2026082708,3,0.5,0.2,101,207,sweep_c=2,200,ZLZ,0.415,0.4201849577005331,-0.0051849577005331215,0.01100560720313265,0.0012235443327344214,0.0012199748743718592,0.9970826897995718,0.3146329147736619,1.0,0.13691578787241432,1.0,0.30956462149389863,0.0
sweep,kink,1000,72,2026082708,3,0.5,0.2,101,207,sweep_c=4,400,LOO,0.4275,0.4201849577005331,0.0073150422994668896,0.004360976798477023,0.0006083144845286188,0.0006133928571428574,1.0083482684423892,0.1768152410165141,1.0,0.09708395133331149,1.0,0.19789157267336105,0.0
sweep,kink,1000,72,2026082708,3,0.5,0.2,101,207,sweep_c=4,400,ZLZ,0.4325,0.4201849577005331,0.012315042299466894,0.0036798638068351597,0.0006069086066181442,0.0006151472431077695,1.013574756396244,0.14937231004488014,1.0,0.09722268877298168,1.0,0.19810112770290988,0.0
sweep,kink,1000,73,2026082708,0,0.25,0.75,468,829,sweep_c=0.5,50,LOO,0.6,0.5255507619925264,0.0744492380074736,0.004926849610743633,0.004978336485116192,0.00489795918367347,0.9838545864300199,0.06982761075050863,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,73,2026082708,0,0.25,0.75,468,829,sweep_c=0.5,50,ZLZ,0.58,0.5255507619925264,0.05444923800747359,0.005166054448639268,0.0049781561585441215,0.004971428571428571,0.9986485785296221,0.07321915648328306,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,73,2026082708,0,0.25,0.75,468,829,sweep_c=1,100,LOO,0.56,0.5255507619925264,0.03444923800747368,0.0029530139061627603,0.002490266182629517,0.0024888888888888894,0.999446929107324,0.05917559135633016,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
sweep,kink,1000,73,2026082708,0,0.25,0.75,468,829,sweep_c=1,100,ZLZ,0.59,0.5255507619925264,0.0644492380074736,0.0031681672983766562,0.0024902290099211464,0.002443434343434343,0.9812086895219788,0.06348753464519466,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
sweep,kink,1000,73,2026082708,0,0.25,0.75,468,829,sweep_c=2,200,LOO,0.54,0.5255507619925264,0.014449238007473664,0.002798426622359962,0.0012450938447810909,0.0012482412060301506,1.0025278104636468,0.07930724813743863,1.0,0.138492847342502,1.0,0.3119466803284874,0.0
sweep,kink,1000,73,2026082708,0,0.25,0.75,468,829,sweep_c=2,200,ZLZ,0.54,0.5255507619925264,0.014449238007473664,0.0028211119529832906,0.0012450663559412508,0.0012482412060301506,1.00254994448589,0.07995103166462664,1.0,0.138492847342502,1.0,0.3119466803284874,0.0
sweep,kink,1000,73,2026082708,0,0.25,0.75,468,829,sweep_c=4,400,LOO,0.53,0.5255507619925264,0.004449238007473655,0.0033010736387960593,0.0006223382700152083,0.0006243107769423557,1.0031695092880906,0.13232501696375887,1.0,0.09794415022735387,1.0,0.1991908542882408,0.0
sweep,kink,1000,73,2026082708,0,0.25,0.75,468,829,sweep_c=4,400,ZLZ,0.5325,0.5255507619925264,0.0069492380074736015,0.003354833698766768,0.0006223295939042802,0.0006239191729323309,1.0025542398170049,0.134480950485693,1.0,0.09791342727657093,1.0,0.1991444490145493,0.0
sweep,kink,1000,73,2026082708,1,0.5,0.8,512,897,sweep_c=0.5,50,LOO,0.52,0.5702676016465227,-0.050267601646522664,-0.006390784702139163,0.004915005723786722,0.005093877551020407,1.0363930048683394,0.09115745106289333,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,73,2026082708,1,0.5,0.8,512,897,sweep_c=0.5,50,ZLZ,0.54,0.5702676016465227,-0.030267601646522646,-0.006797507170104522,0.0049159418250489095,0.0050693877551020415,1.0312139434342482,0.09694966370269224,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,73,2026082708,1,0.5,0.8,512,897,sweep_c=1,100,LOO,0.52,0.5702676016465227,-0.050267601646522664,-0.008928556236778573,0.0024602576304269394,0.0025212121212121207,1.0247756535865733,0.18000764272237904,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,73,2026082708,1,0.5,0.8,512,897,sweep_c=1,100,ZLZ,0.53,0.5702676016465227,-0.040267601646522655,-0.009223751489266241,0.0024605406404614514,0.002516161616161616,1.02260518472466,0.18594834706038435,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,73,2026082708,1,0.5,0.8,512,897,sweep_c=2,200,LOO,0.52,0.5702676016465227,-0.050267601646522664,-0.010260445566380172,0.0012308416297837543,0.0012542713567839194,1.0190355334376213,0.292459095424289,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,73,2026082708,1,0.5,0.8,512,897,sweep_c=2,200,ZLZ,0.525,0.5702676016465227,-0.04526760164652266,-0.009657944332699175,0.001230395606956197,0.001253140703517588,1.0184860027399307,0.27533556451904356,1.0,0.13876438172814343,1.0,0.31235681760896394,0.0
sweep,kink,1000,73,2026082708,1,0.5,0.8,512,897,sweep_c=4,400,LOO,0.5225,0.5702676016465227,-0.04776760164652272,-0.012406518004966505,0.0006156289907978099,0.000625297619047619,1.0157052841798098,0.5000234572600963,1.0,0.09802152935451502,1.0,0.19930773106870658,0.0
sweep,kink,1000,73,2026082708,1,0.5,0.8,512,897,sweep_c=4,400,ZLZ,0.525,0.5702676016465227,-0.04526760164652266,-0.012317898549616402,0.0006155926780804049,0.0006249999999999999,1.015281731337237,0.4964664440956501,1.0,0.0979981992270027,1.0,0.1992724922350375,0.0
sweep,kink,1000,73,2026082708,2,0.75,0.25,829,468,sweep_c=0.5,50,LOO,0.76,0.5255507619925264,0.23444923800747364,0.016184877077898507,0.0049543795400504576,0.003722448979591837,0.7513451380743281,0.2299401278945345,0.0,0.23916215810396846,1.0,0.629288368904811,0.0
sweep,kink,1000,73,2026082708,2,0.75,0.25,829,468,sweep_c=0.5,50,ZLZ,0.74,0.5255507619925264,0.21444923800747362,0.01557511710288173,0.004955822810584075,0.003926530612244898,0.7923064972902314,0.22124498511165538,0.0,0.24563066302995384,1.0,0.6541735237127861,0.0
sweep,kink,1000,73,2026082708,2,0.75,0.25,829,468,sweep_c=1,100,LOO,0.64,0.5255507619925264,0.11444923800747364,0.016457785074106446,0.0024775492367017067,0.0023272727272727273,0.9393446930527853,0.3306436903099471,0.0,0.18910444041685204,1.0,0.49219170401534473,0.0
sweep,kink,1000,73,2026082708,2,0.75,0.25,829,468,sweep_c=1,100,ZLZ,0.64,0.5255507619925264,0.11444923800747364,0.016464994896132623,0.0024777930867158934,0.0023272727272727273,0.9392522482001642,0.3307722610637012,0.0,0.18910444041685204,1.0,0.49219170401534473,0.0
sweep,kink,1000,73,2026082708,2,0.75,0.25,829,468,sweep_c=2,200,LOO,0.58,0.5255507619925264,0.05444923800747359,0.014750194371548564,0.0012376435814349465,0.0012241206030150754,0.9890736084097876,0.4192759448952868,1.0,0.13714822475038702,1.0,0.3099157042077474,0.0
sweep,kink,1000,73,2026082708,2,0.75,0.25,829,468,sweep_c=2,200,ZLZ,0.58,0.5255507619925264,0.05444923800747359,0.015248821754730857,0.0012375023458683315,0.0012241206030150754,0.9891864909202525,0.43347421870058966,1.0,0.13714822475038702,1.0,0.3099157042077474,0.0
sweep,kink,1000,73,2026082708,2,0.75,0.25,829,468,sweep_c=4,400,LOO,0.545,0.5255507619925264,0.019449238007473668,0.011071483619574551,0.0006152046756323946,0.0006214912280701754,1.0102186356618936,0.446371037670416,1.0,0.09772272939401971,1.0,0.19885641068468018,0.0
sweep,kink,1000,73,2026082708,2,0.75,0.25,829,468,sweep_c=4,400,ZLZ,0.5425,0.5255507619925264,0.01694923800747361,0.011474463002550728,0.0006151184204857567,0.0006220394736842106,1.0112515785057914,0.46265046566784057,1.0,0.09776582271947887,1.0,0.19892150070732595,0.0
sweep,kink,1000,73,2026082708,3,0.5,0.2,512,168,sweep_c=0.5,50,LOO,0.5,0.4205685978483344,0.07943140215166561,-0.0059313931052177304,0.004850479274185132,0.005102040816326531,1.0518632341097183,0.08516563353191614,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,73,2026082708,3,0.5,0.2,512,168,sweep_c=0.5,50,ZLZ,0.56,0.4205685978483344,0.13943140215166566,-0.006797507170104633,0.004847802386849378,0.005028571428571429,1.0372888635503013,0.0976286356809045,0.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,73,2026082708,3,0.5,0.2,512,168,sweep_c=1,100,LOO,0.44,0.4205685978483344,0.01943140215166561,-0.008787060551221582,0.0024200734664109845,0.0024888888888888894,1.0284352617525945,0.17861969524977958,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
sweep,kink,1000,73,2026082708,3,0.5,0.2,512,168,sweep_c=1,100,ZLZ,0.46,0.4205685978483344,0.03943140215166563,-0.009223751489266241,0.0024192067942106943,0.0025090909090909087,1.0371543743574598,0.18753014814937796,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
sweep,kink,1000,73,2026082708,3,0.5,0.2,512,168,sweep_c=2,200,LOO,0.4,0.4205685978483344,-0.02056859784833437,-0.009429007043778026,0.001209224128818776,0.0012060301507537691,0.9973586550343426,0.2711518412980153,1.0,0.13613104217093364,1.0,0.3083793076445651,0.0
sweep,kink,1000,73,2026082708,3,0.5,0.2,512,168,sweep_c=2,200,ZLZ,0.4,0.4205685978483344,-0.02056859784833437,-0.00965794433269912,0.0012090787014696366,0.0012060301507537691,0.9974786168078538,0.277752139135256,1.0,0.13613104217093364,1.0,0.3083793076445651,0.0
sweep,kink,1000,73,2026082708,3,0.5,0.2,512,168,sweep_c=4,400,LOO,0.3825,0.4205685978483344,-0.038068597848334385,-0.01227722205513293,0.000602964516290565,0.0005919642857142856,0.9817564213497126,0.49998184324271,1.0,0.09537308691434998,1.0,0.19530740905666244,0.0
sweep,kink,1000,73,2026082708,3,0.5,0.2,512,168,sweep_c=4,400,ZLZ,0.385,0.4205685978483344,-0.03556859784833438,-0.013292930122457414,0.0006014563704909525,0.000593421052631579,0.9866402315220064,0.5420241751271668,1.0,0.09549036678151723,1.0,0.19548455364062,0.0
sweep,kink,1000,74,2026082708,0,0.25,0.75,169,658,sweep_c=0.5,50,LOO,0.5,0.5249385063048466,-0.02493850630484662,-0.010065122216553757,0.004991779951840076,0.005102040816326531,1.0220884865819877,0.14245947399860212,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,74,2026082708,0,0.25,0.75,169,658,sweep_c=0.5,50,ZLZ,0.44,0.5249385063048466,-0.08493850630484662,-0.010160896823925403,0.004991851728295112,0.005028571428571429,1.0073559276747304,0.1438140122885173,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,74,2026082708,0,0.25,0.75,169,658,sweep_c=1,100,LOO,0.47,0.5249385063048466,-0.054938506304846646,-0.010163864256474642,0.002496410430151063,0.002516161616161616,1.0079118344371594,0.20342337807431432,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,74,2026082708,0,0.25,0.75,169,658,sweep_c=1,100,ZLZ,0.45,0.5249385063048466,-0.07493850630484661,-0.00993053506262731,0.0024962653042574115,0.0025000000000000005,1.0014961133082367,0.19875921778057026,1.0,0.19599639845400535,1.0,0.5026016155255952,0.0
sweep,kink,1000,74,2026082708,0,0.25,0.75,169,658,sweep_c=2,200,LOO,0.49,0.5249385063048466,-0.03493850630484663,-0.007716215446514019,0.0012478017524288794,0.001255778894472362,1.0063929562752696,0.21843968901887656,1.0,0.13891037270142753,1.0,0.31257732868941307,0.0
sweep,kink,1000,74,2026082708,0,0.25,0.75,169,658,sweep_c=2,200,ZLZ,0.485,0.5249385063048466,-0.03993850630484663,-0.007968550789934525,0.0012478593638172244,0.0012551507537688442,1.0058431183537504,0.22557788683086524,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,74,2026082708,0,0.25,0.75,169,658,sweep_c=4,400,LOO,0.5025,0.5249385063048466,-0.022438506304846673,-0.0019134443109268817,0.0006231123435917565,0.0006265507518796993,1.005518119362109,0.07665361652511316,1.0,0.09811970061961683,1.0,0.19945601319361939,0.0
sweep,kink,1000,74,2026082708,0,0.25,0.75,169,658,sweep_c=4,400,ZLZ,0.4925,0.5249385063048466,-0.032438506304846626,-0.0018224715350411147,0.0006230934385630541,0.0006264254385964913,1.005347512631687,0.07301030536262561,1.0,0.09810988791357739,1.0,0.1994411916579984,0.0
sweep,kink,1000,74,2026082708,1,0.5,0.8,286,312,sweep_c=0.5,50,LOO,0.58,0.5705742190520502,0.009425780947949769,0.007893836416476119,0.004870610492537061,0.004971428571428571,1.0206992694336752,0.11310880714096296,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,74,2026082708,1,0.5,0.8,286,312,sweep_c=0.5,50,ZLZ,0.6,0.5705742190520502,0.029425780947949787,0.007433986624233224,0.004872290672088361,0.00489795918367347,1.0052682635976862,0.10650136659041895,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,74,2026082708,1,0.5,0.8,286,312,sweep_c=1,100,LOO,0.58,0.5705742190520502,0.009425780947949769,0.00757873513043672,0.0024357562493425426,0.002460606060606061,1.010202092787497,0.15356060568107652,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
sweep,kink,1000,74,2026082708,1,0.5,0.8,286,312,sweep_c=1,100,ZLZ,0.59,0.5705742190520502,0.019425780947949778,0.007462410346965043,0.002435788899061393,0.002443434343434343,1.0031387959670464,0.15120261532293708,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
sweep,kink,1000,74,2026082708,1,0.5,0.8,286,312,sweep_c=2,200,LOO,0.58,0.5705742190520502,0.009425780947949769,0.007367477169194281,0.0012168447789324497,0.0012241206030150756,1.0059792540581955,0.21120354681752618,1.0,0.13714822475038724,1.0,0.3099157042077474,0.0
sweep,kink,1000,74,2026082708,1,0.5,0.8,286,312,sweep_c=2,200,ZLZ,0.575,0.5705742190520502,0.0044257809479497645,0.006884534309309354,0.0012173191774897012,0.0012280150753768845,1.0087864366921746,0.1973205587833284,1.0,0.13736621627244294,1.0,0.3102449680312287,0.0
sweep,kink,1000,74,2026082708,1,0.5,0.8,286,312,sweep_c=4,400,LOO,0.5875,0.5705742190520502,0.01692578094794983,0.003581913983091156,0.0006089114313405265,0.0006073778195488721,0.9974813877475117,0.14515703502635469,1.0,0.09660676751449615,1.0,0.1971708135942703,0.0
sweep,kink,1000,74,2026082708,1,0.5,0.8,286,312,sweep_c=4,400,ZLZ,0.595,0.5705742190520502,0.024425780947949782,0.002797054129959453,0.0006092215630746718,0.0006039473684210527,0.9913427314900004,0.11332174093232687,1.0,0.09633356519211889,1.0,0.19675815699000632,0.0
sweep,kink,1000,74,2026082708,2,0.75,0.25,658,169,sweep_c=0.5,50,LOO,0.66,0.5249385063048466,0.1350614936951534,-0.008153726536768158,0.004988537975798349,0.004579591836734693,0.9180228473657737,0.11544350406627063,0.0,0.2652720373986168,1.0,0.7490071144003128,0.0
sweep,kink,1000,74,2026082708,2,0.75,0.25,658,169,sweep_c=0.5,50,ZLZ,0.66,0.5249385063048466,0.1350614936951534,-0.007601230494495459,0.004988009728377248,0.004579591836734695,0.9181200691492187,0.10762675742450888,0.0,0.2652720373986168,1.0,0.7490071144003128,0.0
sweep,kink,1000,74,2026082708,2,0.75,0.25,658,169,sweep_c=1,100,LOO,0.55,0.5249385063048466,0.025061493695153425,-0.01059418995338346,0.0024939637470194984,0.0024999999999999996,1.0024203451183744,0.21214006006073766,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
sweep,kink,1000,74,2026082708,2,0.75,0.25,658,169,sweep_c=1,100,ZLZ,0.55,0.5249385063048466,0.025061493695153425,-0.010955095507239387,0.002494086202974522,0.0024999999999999996,1.0023711277575027,0.2193615156568768,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
sweep,kink,1000,74,2026082708,2,0.75,0.25,658,169,sweep_c=2,200,LOO,0.5,0.5249385063048466,-0.02493850630484662,-0.009274221788770576,0.0012449593680631378,0.0012562814070351757,1.0090943040090155,0.2628451021981315,1.0,0.13893816311336926,1.0,0.31261930452960063,0.0
sweep,kink,1000,74,2026082708,2,0.75,0.25,658,169,sweep_c=2,200,ZLZ,0.505,0.5249385063048466,-0.019938506304846615,-0.008772845955893782,0.0012449107089794373,0.0012561557788944723,1.009032832502705,0.24864023188008613,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,74,2026082708,2,0.75,0.25,658,169,sweep_c=4,400,LOO,0.485,0.5249385063048466,-0.03993850630484663,-0.0052083568507572675,0.0006179581799404841,0.000626002506265664,1.0130175901643614,0.20951792754062612,1.0,0.09807676278244232,1.0,0.19939115802720392,0.0
sweep,kink,1000,74,2026082708,2,0.75,0.25,658,169,sweep_c=4,400,ZLZ,0.485,0.5249385063048466,-0.03993850630484663,-0.005427225113541878,0.0006179936689329088,0.000626002506265664,1.0129594164719908,0.21831612935486522,1.0,0.09807676278244232,1.0,0.19939115802720392,0.0
sweep,kink,1000,74,2026082708,3,0.5,0.2,286,797,sweep_c=0.5,50,LOO,0.58,0.4204782044100661,0.15952179558993385,0.008220224590706537,0.00489207075865603,0.004971428571428571,1.016221722188324,0.11752691012671607,0.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,74,2026082708,3,0.5,0.2,286,797,sweep_c=0.5,50,ZLZ,0.6,0.4204782044100661,0.17952179558993386,0.007433986624233391,0.004890063231115521,0.004897959183673469,1.0016146933454164,0.1063076549063661,0.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,74,2026082708,3,0.5,0.2,286,797,sweep_c=1,100,LOO,0.44,0.4204782044100661,0.019521795589933888,0.007575861860132649,0.0024448492315418554,0.0024888888888888894,1.018013240562593,0.15321666531387232,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
sweep,kink,1000,74,2026082708,3,0.5,0.2,286,797,sweep_c=1,100,ZLZ,0.47,0.4204782044100661,0.04952179558993386,0.007462410346965043,0.0024447605043250394,0.002516161616161616,1.0292057695264056,0.15092492411556266,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,74,2026082708,3,0.5,0.2,286,797,sweep_c=2,200,LOO,0.45,0.4204782044100661,0.029521795589933897,0.0072761178376682945,0.001221217226202065,0.0012437185929648246,1.0184253597803707,0.2082108048933386,1.0,0.13824172683247282,1.0,0.31156737704867626,0.0
sweep,kink,1000,74,2026082708,3,0.5,0.2,286,797,sweep_c=2,200,ZLZ,0.445,0.4204782044100661,0.024521795589933892,0.006884534309309465,0.0012209376112194321,0.0012410804020100497,1.0164978051339573,0.19702794712583546,1.0,0.13809502898355347,1.0,0.31134579827269365,0.0
sweep,kink,1000,74,2026082708,3,0.5,0.2,286,797,sweep_c=4,400,LOO,0.425,0.4204782044100661,0.004521795589933875,0.003268193309615308,0.0006081160809973558,0.000612468671679198,1.0071574997239074,0.13253008990693282,1.0,0.09701078664191665,1.0,0.19778106155895936,0.0
sweep,kink,1000,74,2026082708,3,0.5,0.2,286,797,sweep_c=4,400,ZLZ,0.4325,0.4204782044100661,0.012021795589933881,0.002797054129959564,0.0006079632075152948,0.0006151472431077694,1.0118165630809064,0.11343895635731086,1.0,0.09722268877298168,1.0,0.19810112770290988,0.0
sweep,kink,1000,75,2026082708,0,0.25,0.75,951,429,sweep_c=0.5,50,LOO,0.44,0.5252266895671811,-0.0852266895671811,-0.004727188265716276,0.004987995765275776,0.005028571428571429,1.0081346627393155,0.06693293372109567,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,75,2026082708,0,0.25,0.75,951,429,sweep_c=0.5,50,ZLZ,0.48,0.5252266895671811,-0.04522668956718112,-0.0034545938241026253,0.00498668850004965,0.005093877551020408,1.0214950364294244,0.04892049830682323,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,75,2026082708,0,0.25,0.75,951,429,sweep_c=1,100,LOO,0.51,0.5252266895671811,-0.015226689567181095,-0.004268513687609277,0.0024938448565365225,0.0025242424242424245,1.0121890371913986,0.08547556146691272,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,75,2026082708,0,0.25,0.75,951,429,sweep_c=1,100,ZLZ,0.51,0.5252266895671811,-0.015226689567181095,-0.004120106920466715,0.002493709771530154,0.0025242424242424236,1.012243867775172,0.08250600010000982,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
sweep,kink,1000,75,2026082708,0,0.25,0.75,951,429,sweep_c=2,200,LOO,0.52,0.5252266895671811,-0.0052266895671810865,-0.0031168483907815236,0.0012466655908660407,0.0012542713567839198,1.0061008870170192,0.08827560273526508,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,75,2026082708,0,0.25,0.75,951,429,sweep_c=2,200,ZLZ,0.52,0.5252266895671811,-0.0052266895671810865,-0.0031129271739877007,0.001246638537936687,0.0012542713567839198,1.006122720110888,0.08816550236417385,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,75,2026082708,0,0.25,0.75,951,429,sweep_c=4,400,LOO,0.56,0.5252266895671811,0.03477331043281895,-0.0007922393181934995,0.0006229301445618464,0.0006175438596491228,0.9913533082966918,0.03174217769302268,1.0,0.09741189469083578,1.0,0.19838691250477014,0.0
sweep,kink,1000,75,2026082708,0,0.25,0.75,951,429,sweep_c=4,400,ZLZ,0.5625,0.5252266895671811,0.037273310432818896,-0.0009515449698511702,0.0006229603072517644,0.0006167763157894736,0.9900732175223621,0.03812405872490161,1.0,0.09735133935770368,1.0,0.19829544711046854,0.0
sweep,kink,1000,75,2026082708,1,0.5,0.8,187,251,sweep_c=0.5,50,LOO,0.5,0.5700901110944891,-0.07009011109448915,-0.013328265052345634,0.004932525358712398,0.005102040816326531,1.034366869967473,0.18977498133960724,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,75,2026082708,1,0.5,0.8,187,251,sweep_c=0.5,50,ZLZ,0.48,0.5700901110944891,-0.09009011109448917,-0.013102057511749532,0.004931920870980027,0.005093877551020407,1.0328384587419785,0.18656554941854397,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,75,2026082708,1,0.5,0.8,187,251,sweep_c=1,100,LOO,0.53,0.5700901110944891,-0.04009011109448912,-0.013099718417594275,0.0024655603811070234,0.002516161616161616,1.020523218754786,0.2638178271372852,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,75,2026082708,1,0.5,0.8,187,251,sweep_c=1,100,ZLZ,0.54,0.5700901110944891,-0.030090111094489114,-0.013155383644392615,0.00246574677548986,0.0025090909090909087,1.017578501584956,0.2649288661638606,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
sweep,kink,1000,75,2026082708,1,0.5,0.8,187,251,sweep_c=2,200,LOO,0.515,0.5700901110944891,-0.055090111094489136,-0.010253044872206796,0.001230988599285297,0.0012551507537688438,1.019628252038707,0.2922307029034765,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,75,2026082708,1,0.5,0.8,187,251,sweep_c=2,200,ZLZ,0.52,0.5700901110944891,-0.05009011109448913,-0.010893708144291914,0.0012313917061137168,0.0012542713567839198,1.0185803189648006,0.31043996353474823,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,75,2026082708,1,0.5,0.8,187,251,sweep_c=4,400,LOO,0.5275,0.5700901110944891,-0.04259011109448918,-0.012676977508712661,0.000615783103354653,0.0006246710526315788,1.0144335712177002,0.5108599256186929,1.0,0.09797240683302344,1.0,0.19923353428759877,0.0
sweep,kink,1000,75,2026082708,1,0.5,0.8,187,251,sweep_c=4,400,ZLZ,0.5275,0.5700901110944891,-0.04259011109448918,-0.013280624340340719,0.0006159777929642474,0.000624671052631579,1.0141129433018963,0.5351012488913862,1.0,0.09797240683302344,1.0,0.19923353428759877,0.0
sweep,kink,1000,75,2026082708,2,0.75,0.25,429,951,sweep_c=0.5,50,LOO,0.44,0.5252266895671811,-0.0852266895671811,0.009057724072068063,0.004970023634521845,0.005028571428571429,1.0117801842315015,0.12848128144655308,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,75,2026082708,2,0.75,0.25,429,951,sweep_c=0.5,50,ZLZ,0.42,0.5252266895671811,-0.10522668956718112,0.009812307958792288,0.004968975017655109,0.004971428571428571,1.000493774624494,0.13919952824443652,1.0,0.2763876852333699,1.0,0.83480378406418,0.0
sweep,kink,1000,75,2026082708,2,0.75,0.25,429,951,sweep_c=1,100,LOO,0.47,0.5252266895671811,-0.05522668956718113,0.013444736068539132,0.0024812041797742787,0.002516161616161616,1.0140888995239874,0.26991127644006724,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,75,2026082708,2,0.75,0.25,429,951,sweep_c=1,100,ZLZ,0.47,0.5252266895671811,-0.05522668956718113,0.01330608737100547,0.0024812496308636743,0.002516161616161615,1.0140703236239026,0.26712537266492353,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,75,2026082708,2,0.75,0.25,429,951,sweep_c=2,200,LOO,0.495,0.5252266895671811,-0.03022668956718111,0.01223522323763837,0.0012397256097702017,0.0012561557788944723,1.0132530690620452,0.3474954410708674,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,75,2026082708,2,0.75,0.25,429,951,sweep_c=2,200,ZLZ,0.495,0.5252266895671811,-0.03022668956718111,0.011741043754224134,0.001239906016299442,0.0012561557788944723,1.0131056405738947,0.3334358736744039,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,75,2026082708,2,0.75,0.25,429,951,sweep_c=4,400,LOO,0.53,0.5252266895671811,0.004773310432818922,0.01058187788919196,0.0006161817303083861,0.0006243107769423556,1.013192612234545,0.42629313311426437,1.0,0.09794415022735387,1.0,0.1991908542882408,0.0
sweep,kink,1000,75,2026082708,2,0.75,0.25,429,951,sweep_c=4,400,ZLZ,0.5275,0.5252266895671811,0.0022733104328188647,0.009359477359220492,0.000616327599724536,0.0006246710526315788,1.0135373669956884,0.37700385402393854,1.0,0.09797240683302344,1.0,0.19923353428759877,0.0
sweep,kink,1000,75,2026082708,3,0.5,0.2,187,470,sweep_c=0.5,50,LOO,0.48,0.42031608768978834,0.05968391231021164,-0.013360635535685117,0.004823662622946985,0.005093877551020408,1.0560186209516322,0.19237058013047031,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,75,2026082708,3,0.5,0.2,187,470,sweep_c=0.5,50,ZLZ,0.44,0.42031608768978834,0.01968391231021166,-0.013102057511749643,0.0048246889120869725,0.005028571428571429,1.042258168391683,0.1886274281807414,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,75,2026082708,3,0.5,0.2,187,470,sweep_c=1,100,LOO,0.5,0.42031608768978834,0.07968391231021166,-0.012481527732902842,0.0024132527015717146,0.0025252525252525255,1.0464103173314039,0.254077580729534,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
sweep,kink,1000,75,2026082708,3,0.5,0.2,187,470,sweep_c=1,100,ZLZ,0.47,0.42031608768978834,0.04968391231021163,-0.013155383644392615,0.002411971058654562,0.002516161616161615,1.0431972668715073,0.2678659254078832,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,75,2026082708,3,0.5,0.2,187,470,sweep_c=2,200,LOO,0.455,0.42031608768978834,0.03468391231021167,-0.011017300004876607,0.0012077620306593876,0.0012461055276381907,1.0317475595402426,0.31701841439197354,1.0,0.13837431944781425,1.0,0.31176765066978296,0.0
sweep,kink,1000,75,2026082708,3,0.5,0.2,187,470,sweep_c=2,200,ZLZ,0.455,0.42031608768978834,0.03468391231021167,-0.01089370814429197,0.001207891250088927,0.0012461055276381907,1.0316371838494982,0.3134453404511631,1.0,0.13837431944781425,1.0,0.31176765066978296,0.0
sweep,kink,1000,75,2026082708,3,0.5,0.2,187,470,sweep_c=4,400,LOO,0.41,0.42031608768978834,-0.010316087689788367,-0.012641046425471592,0.0006027078980006557,0.000606265664160401,1.0059029692020751,0.5149079355266528,1.0,0.09651827978726002,1.0,0.19703715790378223,0.0
sweep,kink,1000,75,2026082708,3,0.5,0.2,187,470,sweep_c=4,400,ZLZ,0.4125,0.42031608768978834,-0.007816087689788365,-0.014256422666018287,0.0006009527612989933,0.0006073778195488721,1.0106914530785924,0.5815544658191351,1.0,0.09660676751449615,1.0,0.1971708135942703,0.0
sweep,kink,1000,76,2026082708,0,0.25,0.75,359,152,sweep_c=0.5,50,LOO,0.58,0.524875177997532,0.05512482200246793,-0.00718566872123183,0.004991819977102322,0.004971428571428571,0.9959150358451854,0.10170392970456145,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,76,2026082708,0,0.25,0.75,359,152,sweep_c=0.5,50,ZLZ,0.58,0.524875177997532,0.05512482200246793,-0.008166697014380886,0.004992377255933755,0.004971428571428571,0.995803865887682,0.11558267609711913,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,76,2026082708,0,0.25,0.75,359,152,sweep_c=1,100,LOO,0.59,0.524875177997532,0.06512482200246794,-0.006053619037789892,0.0024950412884259805,0.002443434343434343,0.9793161959960213,0.1211926322763272,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
sweep,kink,1000,76,2026082708,0,0.25,0.75,359,152,sweep_c=1,100,ZLZ,0.55,0.524875177997532,0.025124822002468017,-0.006471514154182345,0.002495332064317756,0.0025,1.0018706671344442,0.12955128700895385,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
sweep,kink,1000,76,2026082708,0,0.25,0.75,359,152,sweep_c=2,200,LOO,0.565,0.524875177997532,0.04012482200246792,-0.0033585855397633146,0.0012467131040376554,0.0012350502512562813,0.9906451189583214,0.09512028692952385,1.0,0.13775913300669312,1.0,0.3108384464610727,0.0
sweep,kink,1000,76,2026082708,0,0.25,0.75,359,152,sweep_c=2,200,ZLZ,0.55,0.524875177997532,0.025124822002468017,-0.0034021520842345554,0.0012467044898965835,0.0012437185929648242,0.9976049681733262,0.09635449108145581,1.0,0.13824172683247277,1.0,0.3115673770486762,0.0
sweep,kink,1000,76,2026082708,0,0.25,0.75,359,152,sweep_c=4,400,LOO,0.505,0.524875177997532,-0.019875177997532023,-0.001222689214841477,0.0006230656690301761,0.0006265037593984963,1.0055180224801532,0.048983427462205416,1.0,0.09811602096985755,1.0,0.19945045529147087,0.0
sweep,kink,1000,76,2026082708,0,0.25,0.75,359,152,sweep_c=4,400,ZLZ,0.5025,0.524875177997532,-0.02237517799753208,-0.0013857464119035878,0.0006230649871225276,0.0006265507518796993,1.0055945444363192,0.05551586222328423,1.0,0.09811970061961683,1.0,0.19945601319361939,0.0
sweep,kink,1000,76,2026082708,1,0.5,0.8,593,338,sweep_c=0.5,50,LOO,0.4,0.569418274832304,-0.16941827483230398,-0.0015534697473054138,0.0049021453835603425,0.004897959183673469,0.9991460473814359,0.022187568264054037,0.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,76,2026082708,1,0.5,0.8,593,338,sweep_c=0.5,50,ZLZ,0.44,0.569418274832304,-0.129418274832304,0.0002143044902178648,0.004896950187252594,0.005028571428571429,1.0268782071056108,0.0030624459153934715,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,76,2026082708,1,0.5,0.8,593,338,sweep_c=1,100,LOO,0.5,0.569418274832304,-0.069418274832304,-0.0003694590486477134,0.0024486191783668304,0.0025252525252525255,1.0312965558559448,0.007466304265555598,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
sweep,kink,1000,76,2026082708,1,0.5,0.8,593,338,sweep_c=1,100,ZLZ,0.49,0.569418274832304,-0.07941827483230401,4.227559600944453e-06,0.0024484818078238687,0.0025242424242424245,1.030941874338813,8.543607696360769e-05,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,76,2026082708,1,0.5,0.8,593,338,sweep_c=2,200,LOO,0.545,0.569418274832304,-0.024418274832303966,-0.0018313637784975745,0.001224925340767918,0.001246105527638191,1.0172910022883475,0.052326273956647816,1.0,0.1383743194478142,1.0,0.3117676506697829,0.0
sweep,kink,1000,76,2026082708,1,0.5,0.8,593,338,sweep_c=2,200,ZLZ,0.56,0.569418274832304,-0.009418274832303952,-0.0014917992621776843,0.0012247071186875296,0.0012381909547738695,1.0110098454402632,0.04262793225449749,1.0,0.13793418089682863,1.0,0.3111028463655039,0.0
sweep,kink,1000,76,2026082708,1,0.5,0.8,593,338,sweep_c=4,400,LOO,0.5625,0.569418274832304,-0.0069182748323040055,-0.0059229451896667396,0.0006134242224413243,0.0006167763157894736,1.0054645598030163,0.2391427687957761,1.0,0.09735133935770368,1.0,0.19829544711046854,0.0
sweep,kink,1000,76,2026082708,1,0.5,0.8,593,338,sweep_c=4,400,ZLZ,0.57,0.569418274832304,0.0005817251676959456,-0.005570339926669443,0.0006133197485313055,0.0006142857142857142,1.0015749790492186,0.22492525632589808,1.0,0.09715458353714967,1.0,0.19799825860902187,0.0
sweep,kink,1000,76,2026082708,2,0.75,0.25,152,359,sweep_c=0.5,50,LOO,0.54,0.524875177997532,0.015124822002468008,0.01047633915113877,0.004969769326503595,0.0050693877551020415,1.020044879762766,0.14860774144563837,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,76,2026082708,2,0.75,0.25,152,359,sweep_c=0.5,50,ZLZ,0.56,0.524875177997532,0.035124822002468026,0.010169277539895827,0.004969900310229771,0.005028571428571427,1.0118052907863948,0.14425014605030093,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,76,2026082708,2,0.75,0.25,152,359,sweep_c=1,100,LOO,0.62,0.524875177997532,0.09512482200246797,0.011240412640557973,0.00248184273389407,0.00237979797979798,0.9588834728717968,0.22562910752433626,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
sweep,kink,1000,76,2026082708,2,0.75,0.25,152,359,sweep_c=1,100,ZLZ,0.62,0.524875177997532,0.09512482200246797,0.010972135062830679,0.0024820212065297534,0.00237979797979798,0.958814523234998,0.22023604584469864,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
sweep,kink,1000,76,2026082708,2,0.75,0.25,152,359,sweep_c=2,200,LOO,0.57,0.524875177997532,0.045124822002467924,0.00803495225070383,0.0012393200936061308,0.0012316582914572863,0.9938177374930229,0.22823989279094264,1.0,0.1375698311084177,1.0,0.310552516686233,0.0
sweep,kink,1000,76,2026082708,2,0.75,0.25,152,359,sweep_c=2,200,ZLZ,0.565,0.524875177997532,0.04012482200246792,0.007480957753504103,0.0012394910674902648,0.0012350502512562813,0.9964172261096038,0.21248853463093334,1.0,0.13775913300669312,1.0,0.3108384464610727,0.0
sweep,kink,1000,76,2026082708,2,0.75,0.25,152,359,sweep_c=4,400,LOO,0.53,0.524875177997532,0.005124822002467999,0.008409831129879364,0.0006158360719332902,0.0006243107769423558,1.0137613001175152,0.3388868471760359,1.0,0.09794415022735392,1.0,0.1991908542882408,0.0
sweep,kink,1000,76,2026082708,2,0.75,0.25,152,359,sweep_c=4,400,ZLZ,0.5275,0.524875177997532,0.0026248220024679414,0.007109065250011426,0.0006160162058827096,0.000624671052631579,1.0140497062678206,0.28642863386726364,1.0,0.09797240683302344,1.0,0.19923353428759877,0.0
sweep,kink,1000,76,2026082708,3,0.5,0.2,593,302,sweep_c=0.5,50,LOO,0.44,0.41991795415332245,0.020082045846677554,-0.0005623937431399884,0.0048637311600744654,0.005028571428571429,1.0338917310747167,0.008064096191553644,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,76,2026082708,3,0.5,0.2,593,302,sweep_c=0.5,50,ZLZ,0.46,0.41991795415332245,0.04008204584667757,0.00021430449021780928,0.004866346987127093,0.005069387755102042,1.0417234464603635,0.0030720602894530585,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,76,2026082708,3,0.5,0.2,593,302,sweep_c=1,100,LOO,0.48,0.41991795415332245,0.060082045846677534,0.0014844077871221661,0.0024343066732770125,0.0025212121212121207,1.0357002874326093,0.03008607814148694,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,76,2026082708,3,0.5,0.2,593,302,sweep_c=1,100,ZLZ,0.46,0.41991795415332245,0.04008204584667757,4.227559601055475e-06,0.0024325520763912303,0.0025090909090909087,1.0314644169152696,8.571536243984265e-05,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
sweep,kink,1000,76,2026082708,3,0.5,0.2,593,302,sweep_c=2,200,LOO,0.44,0.41991795415332245,0.020082045846677554,-0.0015466883055921254,0.0012144566231972614,0.0012381909547738695,1.0195431694498265,0.04438250370695522,1.0,0.13793418089682868,1.0,0.31110284636550384,0.0
sweep,kink,1000,76,2026082708,3,0.5,0.2,593,302,sweep_c=2,200,ZLZ,0.44,0.41991795415332245,0.020082045846677554,-0.0014917992621775733,0.0012145056880752071,0.0012381909547738695,1.0195019808727284,0.04280658787194279,1.0,0.13793418089682868,1.0,0.31110284636550384,0.0
sweep,kink,1000,76,2026082708,3,0.5,0.2,593,302,sweep_c=4,400,LOO,0.4275,0.41991795415332245,0.007582045846677543,-0.005357335881665315,0.0006052201254153845,0.0006133928571428572,1.0135037342353137,0.21776706356003736,1.0,0.09708395133331149,1.0,0.19789157267336105,0.0
sweep,kink,1000,76,2026082708,3,0.5,0.2,593,302,sweep_c=4,400,ZLZ,0.43,0.41991795415332245,0.010082045846677545,-0.006545525300890143,0.0006036833406174674,0.0006142857142857142,1.0175628064498223,0.2664034902239224,1.0,0.09715458353714967,1.0,0.19799825860902198,0.0
sweep,kink,1000,77,2026082708,0,0.25,0.75,142,686,sweep_c=0.5,50,LOO,0.6,0.5252657592284053,0.07473424077159463,0.0010828153727642231,0.0049831922611838055,0.004897959183673469,0.9828958882092002,0.015339125161043956,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,77,2026082708,0,0.25,0.75,142,686,sweep_c=0.5,50,ZLZ,0.56,0.5252657592284053,0.034734240771594704,0.0023142388329588925,0.004982126132640511,0.005028571428571427,1.0093223845993438,0.03278693484072888,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,77,2026082708,0,0.25,0.75,142,686,sweep_c=1,100,LOO,0.57,0.5252657592284053,0.0447342407715946,-0.0006430594551497526,0.002492613326214307,0.002475757575757575,0.9932377195133062,0.0128802315932797,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
sweep,kink,1000,77,2026082708,0,0.25,0.75,142,686,sweep_c=1,100,ZLZ,0.57,0.5252657592284053,0.0447342407715946,-0.00035750317863958436,0.00249253090582295,0.002475757575757575,0.9932705628539291,0.00716076846516681,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
sweep,kink,1000,77,2026082708,0,0.25,0.75,142,686,sweep_c=2,200,LOO,0.535,0.5252657592284053,0.009734240771594682,-0.0003184542632075349,0.0012460038565336663,0.0012501256281407037,1.0033079926562218,0.009021679073979992,1.0,0.13859734660081902,1.0,0.3121045205280506,0.0
sweep,kink,1000,77,2026082708,0,0.25,0.75,142,686,sweep_c=2,200,ZLZ,0.525,0.5252657592284053,-0.00026575922840532673,-0.00026525063763871426,0.0012459757937577514,0.001253140703517588,1.005750440574955,0.007514526736760191,1.0,0.13876438172814343,1.0,0.31235681760896394,0.0
sweep,kink,1000,77,2026082708,0,0.25,0.75,142,686,sweep_c=4,400,LOO,0.52,0.5252657592284053,-0.005265759228405331,0.00041305400056135255,0.0006227497400969579,0.000625563909774436,1.0045189415527334,0.016551983903810005,1.0,0.0980423989733199,1.0,0.19933925344360226,0.0
sweep,kink,1000,77,2026082708,0,0.25,0.75,142,686,sweep_c=4,400,ZLZ,0.5175,0.5252657592284053,-0.007765759228405389,0.00034534074747871735,0.0006227553880105944,0.0006257988721804511,1.0048871261950527,0.013838501904266871,1.0,0.0980608096543778,1.0,0.19936706173257068,0.0
sweep,kink,1000,77,2026082708,1,0.5,0.8,585,978,sweep_c=0.5,50,LOO,0.52,0.569870883381389,-0.04987088338138901,-0.032159980589311354,0.0049686310100443085,0.005093877551020407,1.0252074546737133,0.45624425110550004,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,77,2026082708,1,0.5,0.8,585,978,sweep_c=0.5,50,ZLZ,0.54,0.569870883381389,-0.02987088338138899,-0.030898312228162528,0.004966587594076006,0.0050693877551020415,1.020698348529814,0.43843549608567456,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,77,2026082708,1,0.5,0.8,585,978,sweep_c=1,100,LOO,0.48,0.569870883381389,-0.08987088338138904,-0.032354553126030194,0.002484199752212885,0.0025212121212121207,1.0148991114608499,0.6491456463720169,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,77,2026082708,1,0.5,0.8,585,978,sweep_c=1,100,ZLZ,0.47,0.569870883381389,-0.09987088338138905,-0.03132276462785377,0.00248341942573562,0.002516161616161615,1.0131843175931896,0.6285430810357279,0.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,77,2026082708,1,0.5,0.8,585,978,sweep_c=2,200,LOO,0.505,0.569870883381389,-0.06487088338138902,-0.03166865167078137,0.0012419321603503988,0.0012561557788944723,1.0114528144114252,0.8986294276563299,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,77,2026082708,1,0.5,0.8,585,978,sweep_c=2,200,ZLZ,0.51,0.569870883381389,-0.05987088338138902,-0.0312820614434014,0.0012417591150019433,0.001255778894472362,1.0112902569435915,0.887721393944081,1.0,0.13891037270142753,1.0,0.31257732868941307,0.0
sweep,kink,1000,77,2026082708,1,0.5,0.8,585,978,sweep_c=4,400,LOO,0.5225,0.569870883381389,-0.04737088338138906,-0.02671203541943934,0.0006197788382472121,0.000625297619047619,1.0089044356790473,1.0729725465924518,1.0,0.09802152935451502,1.0,0.19930773106870658,0.0
sweep,kink,1000,77,2026082708,1,0.5,0.8,585,978,sweep_c=4,400,ZLZ,0.5225,0.569870883381389,-0.04737088338138906,-0.02677899749243806,0.0006197972290521534,0.000625297619047619,1.0088744991710874,1.0756463291325857,1.0,0.09802152935451502,1.0,0.19930773106870658,0.0
sweep,kink,1000,77,2026082708,2,0.75,0.25,686,142,sweep_c=0.5,50,LOO,0.66,0.5252657592284053,0.13473424077159468,-0.01858602996421166,0.004991601144061346,0.004579591836734693,0.9174594893630809,0.2630671956713093,0.0,0.2652720373986168,1.0,0.7490071144003128,0.0
sweep,kink,1000,77,2026082708,2,0.75,0.25,686,142,sweep_c=0.5,50,ZLZ,0.66,0.5252657592284053,0.13473424077159468,-0.018586029964211548,0.004991601144061347,0.004579591836734693,0.9174594893630806,0.26306719567130776,0.0,0.2652720373986168,1.0,0.7490071144003128,0.0
sweep,kink,1000,77,2026082708,2,0.75,0.25,686,142,sweep_c=1,100,LOO,0.56,0.5252657592284053,0.034734240771594704,-0.021089703603118237,0.0024949572358200153,0.002488888888888889,0.9975677551326319,0.4222201183136331,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
sweep,kink,1000,77,2026082708,2,0.75,0.25,686,142,sweep_c=1,100,ZLZ,0.56,0.5252657592284053,0.034734240771594704,-0.02199773714986486,0.0024951284069050328,0.0024888888888888894,0.9974993198751311,0.4403840265853818,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
sweep,kink,1000,77,2026082708,2,0.75,0.25,686,142,sweep_c=2,200,LOO,0.545,0.5252657592284053,0.01973424077159469,-0.02432465613181589,0.0012450804052946544,0.001246105527638191,1.0008233382672935,0.689363064158662,1.0,0.1383743194478142,1.0,0.3117676506697829,0.0
sweep,kink,1000,77,2026082708,2,0.75,0.25,686,142,sweep_c=2,200,ZLZ,0.545,0.5252657592284053,0.01973424077159469,-0.024697499658072775,0.001245118605837307,0.001246105527638191,1.0007926327630612,0.6999187480044966,1.0,0.1383743194478142,1.0,0.3117676506697829,0.0
sweep,kink,1000,77,2026082708,2,0.75,0.25,686,142,sweep_c=4,400,LOO,0.485,0.5252657592284053,-0.04026575922840536,-0.02918286106567647,0.0006184188572579401,0.0006260025062656642,1.0122629653328326,1.1735092186067302,1.0,0.09807676278244232,1.0,0.19939115802720392,0.0
sweep,kink,1000,77,2026082708,2,0.75,0.25,686,142,sweep_c=4,400,ZLZ,0.485,0.5252657592284053,-0.04026575922840536,-0.029248424995233946,0.0006183941586338476,0.0006260025062656642,1.0123033950524776,1.1761691806948267,1.0,0.09807676278244232,1.0,0.19939115802720392,0.0
sweep,kink,1000,77,2026082708,3,0.5,0.2,585,157,sweep_c=0.5,50,LOO,0.36,0.41992855850019084,-0.059928558500190854,-0.030730812193935364,0.004751346881329532,0.00470204081632653,0.9896227183082021,0.44582628444077366,1.0,0.2687950607369216,1.0,0.7716677778142943,0.0
sweep,kink,1000,77,2026082708,3,0.5,0.2,585,157,sweep_c=0.5,50,ZLZ,0.38,0.41992855850019084,-0.039928558500190836,-0.03870174389258135,0.004655504007725816,0.004808163265306122,1.032791134392102,0.5672143143320724,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,77,2026082708,3,0.5,0.2,585,157,sweep_c=1,100,LOO,0.39,0.41992855850019084,-0.029928558500190827,-0.03150571162545779,0.0023738072294101176,0.002403030303030303,1.0123106346876563,0.646645961295035,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
sweep,kink,1000,77,2026082708,3,0.5,0.2,585,157,sweep_c=1,100,ZLZ,0.39,0.41992855850019084,-0.029928558500190827,-0.03522448046006327,0.0023503985368550843,0.002403030303030303,1.022392698663624,0.7265639442660439,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
sweep,kink,1000,77,2026082708,3,0.5,0.2,585,157,sweep_c=2,200,LOO,0.375,0.41992855850019084,-0.04492855850019084,-0.03137637873567434,0.001187097531997815,0.0011777638190954775,0.9921373664330433,0.9106670383943457,1.0,0.13452629797268223,1.0,0.30595543259913827,0.0
sweep,kink,1000,77,2026082708,3,0.5,0.2,585,157,sweep_c=2,200,ZLZ,0.37,0.41992855850019084,-0.049928558500190845,-0.033232919359506174,0.0011812581448344386,0.001171356783919598,0.9916179533168609,0.9669323396610632,1.0,0.1341598874443154,1.0,0.3054019902891067,0.0
sweep,kink,1000,77,2026082708,3,0.5,0.2,585,157,sweep_c=4,400,LOO,0.3975,0.41992855850019084,-0.02242855850019082,-0.026732321493302624,0.0005959200858124449,0.0006002349624060152,1.0072406966912142,1.0950719722343514,1.0,0.09603703224951499,1.0,0.19631026080785585,0.0
sweep,kink,1000,77,2026082708,3,0.5,0.2,585,157,sweep_c=4,400,ZLZ,0.395,0.41992855850019084,-0.024928558500190823,-0.027754426450490532,0.0005944098541008057,0.0005989348370927319,1.007612563891242,1.13838524148972,1.0,0.09593296644993055,1.0,0.1961530753231101,0.0
sweep,kink,1000,78,2026082708,0,0.25,0.75,740,211,sweep_c=0.5,50,LOO,0.58,0.5250571339845767,0.05494286601542331,-0.012898271992413113,0.004995198936327774,0.004971428571428571,0.995241357711235,0.1824967507235449,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,78,2026082708,0,0.25,0.75,740,211,sweep_c=0.5,50,ZLZ,0.56,0.5250571339845767,0.0349428660154234,-0.012823260656901092,0.004995092723550461,0.005028571428571427,1.0067023190306605,0.1814373495286091,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,78,2026082708,0,0.25,0.75,740,211,sweep_c=1,100,LOO,0.55,0.5250571339845767,0.024942866015423393,-0.00995640116722929,0.002496188564720335,0.0025,1.001526901987107,0.1992799898444917,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
sweep,kink,1000,78,2026082708,0,0.25,0.75,740,211,sweep_c=1,100,ZLZ,0.53,0.5250571339845767,0.004942866015423375,-0.011188811870883497,0.0024968098205245468,0.002516161616161616,1.0077506085878034,0.22391915148061786,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,78,2026082708,0,0.25,0.75,740,211,sweep_c=2,200,LOO,0.545,0.5250571339845767,0.01994286601542339,-0.008455518805608797,0.0012478589861236334,0.001246105527638191,0.9985948264147302,0.23936326731999488,1.0,0.1383743194478142,1.0,0.3117676506697829,0.0
sweep,kink,1000,78,2026082708,0,0.25,0.75,740,211,sweep_c=2,200,ZLZ,0.535,0.5250571339845767,0.00994286601542338,-0.008637273071199103,0.001247887404034785,0.0012501256281407032,1.0017936106243892,0.24450567844145676,1.0,0.13859734660081902,1.0,0.3121045205280506,0.0
sweep,kink,1000,78,2026082708,0,0.25,0.75,740,211,sweep_c=4,400,LOO,0.5425,0.5250571339845767,0.01744286601542333,-0.002654452710606381,0.0006231909616829065,0.0006220394736842106,0.9981522710220534,0.1063321070255141,1.0,0.09776582271947887,1.0,0.19892150070732595,0.0
sweep,kink,1000,78,2026082708,0,0.25,0.75,740,211,sweep_c=4,400,ZLZ,0.5325,0.5250571339845767,0.007442866015423322,-0.0026140455079677327,0.0006231826140998161,0.0006239191729323309,1.0011819309715158,0.10471417600859582,1.0,0.09791342727657093,1.0,0.1991444490145493,0.0
sweep,kink,1000,78,2026082708,1,0.5,0.8,589,898,sweep_c=0.5,50,LOO,0.5,0.5716515253004166,-0.07165152530041663,-0.0012696475513312988,0.004895902685574558,0.005102040816326531,1.042104213255575,0.01814541022306446,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,78,2026082708,1,0.5,0.8,589,898,sweep_c=0.5,50,ZLZ,0.48,0.5716515253004166,-0.09165152530041665,-0.001703228796489764,0.004897356417544161,0.005093877551020407,1.0401280030941253,0.024338406201284513,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,78,2026082708,1,0.5,0.8,589,898,sweep_c=1,100,LOO,0.51,0.5716515253004166,-0.06165152530041662,-0.001223168462987756,0.002447219823173525,0.0025242424242424236,1.031473511426945,0.024725767669100108,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
sweep,kink,1000,78,2026082708,1,0.5,0.8,589,898,sweep_c=1,100,ZLZ,0.49,0.5716515253004166,-0.08165152530041664,-0.0011773455978159042,0.0024470944900630036,0.0025242424242424245,1.031526340520441,0.02380008974564842,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,78,2026082708,1,0.5,0.8,589,898,sweep_c=2,200,LOO,0.535,0.5716515253004166,-0.0366515253004166,-0.003505269896587615,0.001225044529215184,0.0012501256281407032,1.0204736222458684,0.10014874826795789,1.0,0.13859734660081902,1.0,0.3121045205280506,0.0
sweep,kink,1000,78,2026082708,1,0.5,0.8,589,898,sweep_c=2,200,ZLZ,0.535,0.5716515253004166,-0.0366515253004166,-0.004334425260919206,0.0012256032461363479,0.0012501256281407032,1.0200084179620614,0.12381024057459948,1.0,0.13859734660081902,1.0,0.3121045205280506,0.0
sweep,kink,1000,78,2026082708,1,0.5,0.8,589,898,sweep_c=4,400,LOO,0.5425,0.5716515253004166,-0.029151525300416647,-0.00575074487026217,0.0006126641271361419,0.0006220394736842106,1.0153025877194626,0.23233405620850872,1.0,0.09776582271947887,1.0,0.19892150070732595,0.0
sweep,kink,1000,78,2026082708,1,0.5,0.8,589,898,sweep_c=4,400,ZLZ,0.54,0.5716515253004166,-0.031651525300416594,-0.00534478296533436,0.0006125314216431679,0.0006225563909774435,1.0163664572625233,0.21595630522297293,1.0,0.0978064361788078,1.0,0.19898284503290947,0.0
sweep,kink,1000,78,2026082708,2,0.75,0.25,211,740,sweep_c=0.5,50,LOO,0.48,0.5250571339845767,-0.04505713398457667,0.02009212192615184,0.00494975856621089,0.005093877551020407,1.029116366562469,0.2855839505431868,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,78,2026082708,2,0.75,0.25,211,740,sweep_c=0.5,50,ZLZ,0.48,0.5250571339845767,-0.04505713398457667,0.019012642099640598,0.004952144494763207,0.005093877551020407,1.02862054134468,0.27017540981701516,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,78,2026082708,2,0.75,0.25,211,740,sweep_c=1,100,LOO,0.49,0.5250571339845767,-0.03505713398457666,0.018130134343604443,0.002476091681488647,0.0025242424242424236,1.0194462681304386,0.36434906691178276,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
sweep,kink,1000,78,2026082708,2,0.75,0.25,211,740,sweep_c=1,100,ZLZ,0.5,0.5250571339845767,-0.02505713398457665,0.017575768152503612,0.0024767451666793533,0.0025252525252525255,1.0195851229370552,0.3531617441258686,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
sweep,kink,1000,78,2026082708,2,0.75,0.25,211,740,sweep_c=2,200,LOO,0.515,0.5250571339845767,-0.010057133984576638,0.01853686000846677,0.0012355195525503015,0.0012551507537688442,1.0158890251295667,0.5273650674019089,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,78,2026082708,2,0.75,0.25,211,740,sweep_c=2,200,ZLZ,0.52,0.5250571339845767,-0.005057133984576634,0.018542756655110848,0.001235519517434207,0.0012542713567839198,1.015177291078861,0.5275328317600937,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,78,2026082708,2,0.75,0.25,211,740,sweep_c=4,400,LOO,0.505,0.5250571339845767,-0.020057133984576647,0.012839483864798051,0.0006149444956250658,0.0006265037593984963,1.0187972473217781,0.5177613245361329,1.0,0.09811602096985755,1.0,0.19945045529147087,0.0
sweep,kink,1000,78,2026082708,2,0.75,0.25,211,740,sweep_c=4,400,ZLZ,0.505,0.5250571339845767,-0.020057133984576647,0.012543159773037993,0.0006150398877285572,0.0006265037593984963,1.0186392328346006,0.5057726176561756,1.0,0.09811602096985755,1.0,0.19945045529147087,0.0
sweep,kink,1000,78,2026082708,3,0.5,0.2,589,316,sweep_c=0.5,50,LOO,0.42,0.4201561155062293,-0.00015611550622929293,-0.0027248060253279305,0.004858272956810766,0.004971428571428571,1.0232913250498148,0.0390926071500654,1.0,0.2763876852333699,1.0,0.83480378406418,0.0
sweep,kink,1000,78,2026082708,3,0.5,0.2,589,316,sweep_c=0.5,50,ZLZ,0.46,0.4201561155062293,0.03984388449377074,-0.001703228796489764,0.004862213067500694,0.005069387755102042,1.0426091338913377,0.024426205020686265,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,78,2026082708,3,0.5,0.2,589,316,sweep_c=1,100,LOO,0.47,0.4201561155062293,0.049843884493770696,-0.0031630807309317444,0.0024283302760591137,0.002516161616161616,1.0361694374807375,0.06418837766373524,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,78,2026082708,3,0.5,0.2,589,316,sweep_c=1,100,ZLZ,0.48,0.4201561155062293,0.059843884493770705,-0.0011773455978159042,0.00243111619285501,0.0025212121212121207,1.037059490871683,0.023878173653434934,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,78,2026082708,3,0.5,0.2,589,316,sweep_c=2,200,LOO,0.425,0.4201561155062293,0.0048438844937707115,-0.004701688329770137,0.0012126096593748144,0.0012280150753768845,1.0127043487431995,0.13501851437756537,1.0,0.13736621627244294,1.0,0.3102449680312288,0.0
sweep,kink,1000,78,2026082708,3,0.5,0.2,589,316,sweep_c=2,200,ZLZ,0.43,0.4201561155062293,0.009843884493770716,-0.004334425260919317,0.0012128312667592036,0.0012316582914572863,1.0155232019606406,0.12446043842152953,1.0,0.1375698311084178,1.0,0.31055251668623296,0.0
sweep,kink,1000,78,2026082708,3,0.5,0.2,589,316,sweep_c=4,400,LOO,0.4225,0.4201561155062293,0.0023438844937707093,-0.0062438107922841435,0.0006050547059101968,0.0006115131578947368,1.0106741620575026,0.25383553070613235,1.0,0.09693508372855009,1.0,0.19766671660430868,0.0
sweep,kink,1000,78,2026082708,3,0.5,0.2,589,316,sweep_c=4,400,ZLZ,0.43,0.4201561155062293,0.009843884493770716,-0.005344782965334416,0.0006053801091822504,0.0006142857142857142,1.0147107659607344,0.21722809863691875,1.0,0.09715458353714967,1.0,0.19799825860902198,0.0
sweep,kink,1000,79,2026082708,0,0.25,0.75,632,180,sweep_c=0.5,50,LOO,0.52,0.5249253243450969,-0.004925324345096849,-0.00012007161745863915,0.004984302229314517,0.005093877551020407,1.0219840845648238,0.001700740981632234,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,79,2026082708,0,0.25,0.75,632,180,sweep_c=0.5,50,ZLZ,0.52,0.5249253243450969,-0.004925324345096849,0.00025594185375776846,0.004983733335984137,0.005093877551020407,1.0221007440829537,0.0036254666367892974,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,79,2026082708,0,0.25,0.75,632,180,sweep_c=1,100,LOO,0.54,0.5249253243450969,0.015074675654903169,0.0019555008465077517,0.002491069002954405,0.0025090909090909087,1.0072346073573755,0.039180062949494464,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
sweep,kink,1000,79,2026082708,0,0.25,0.75,632,180,sweep_c=1,100,ZLZ,0.53,0.5249253243450969,0.00507467565490316,0.001067344433142714,0.0024915545403098364,0.002516161616161616,1.0098761939398362,0.021383037133358766,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,79,2026082708,0,0.25,0.75,632,180,sweep_c=2,200,LOO,0.565,0.5249253243450969,0.04007467565490308,0.002659482900273069,0.0012452982693005425,0.001235050251256281,0.991770631745905,0.07536340463414497,1.0,0.13775913300669312,1.0,0.3108384464610727,0.0
sweep,kink,1000,79,2026082708,0,0.25,0.75,632,180,sweep_c=2,200,ZLZ,0.565,0.5249253243450969,0.04007467565490308,0.002759427350303434,0.0012452851243509118,0.0012350502512562813,0.991781100653583,0.078196004766129,1.0,0.13775913300669312,1.0,0.3108384464610727,0.0
sweep,kink,1000,79,2026082708,0,0.25,0.75,632,180,sweep_c=4,400,LOO,0.5275,0.5249253243450969,0.0025746756549031025,0.0023579994424682837,0.0006225389245337398,0.000624671052631579,1.0034248912217596,0.09450623080560225,1.0,0.09797240683302344,1.0,0.19923353428759877,0.0
sweep,kink,1000,79,2026082708,0,0.25,0.75,632,180,sweep_c=4,400,ZLZ,0.525,0.5249253243450969,7.467565490315575e-05,0.002644335291030142,0.0006224982226802306,0.0006249999999999999,1.0040189308637664,0.10598574652962175,1.0,0.0979981992270027,1.0,0.1992724922350375,0.0
sweep,kink,1000,79,2026082708,1,0.5,0.8,412,299,sweep_c=0.5,50,LOO,0.54,0.5703799167899359,-0.0303799167899359,0.0029064102894256205,0.0048837088640955205,0.0050693877551020415,1.0380200573321665,0.04158934104293826,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,79,2026082708,1,0.5,0.8,412,299,sweep_c=0.5,50,ZLZ,0.5,0.5703799167899359,-0.07037991678993594,0.004864718653161404,0.00487828271059393,0.005102040816326531,1.0458682120342628,0.06965050115088414,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,79,2026082708,1,0.5,0.8,412,299,sweep_c=1,100,LOO,0.6,0.5703799167899359,0.02962008321006404,0.0022295073120129905,0.0024430636843881977,0.0024242424242424247,0.9922960419468204,0.045106746910128566,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
sweep,kink,1000,79,2026082708,1,0.5,0.8,412,299,sweep_c=1,100,ZLZ,0.63,0.5703799167899359,0.05962008321006407,0.0026749100624073874,0.002442225142962422,0.0023545454545454546,0.9640984416733128,0.05412729644441764,1.0,0.19020924693703933,1.0,0.49386045156852143,0.0
sweep,kink,1000,79,2026082708,1,0.5,0.8,412,299,sweep_c=2,200,LOO,0.65,0.5703799167899359,0.07962008321006409,0.002489584049395477,0.0012211301059467138,0.00114321608040201,0.936195148112986,0.07124359457556588,0.0,0.13253856036670486,1.0,0.3029530677454531,0.0
sweep,kink,1000,79,2026082708,1,0.5,0.8,412,299,sweep_c=2,200,ZLZ,0.645,0.5703799167899359,0.07462008321006408,0.0026925320613478965,0.0012209351992397463,0.0011506281407035175,0.9424154053548398,0.07705743987802639,0.0,0.13296752416202096,1.0,0.30360099321543865,0.0
sweep,kink,1000,79,2026082708,1,0.5,0.8,412,299,sweep_c=4,400,LOO,0.5975,0.5703799167899359,0.027120083210064094,-0.0008307454183658081,0.000611061049960707,0.0006027412280701755,0.9863846306501348,0.03360668333672141,1.0,0.09623732346997582,1.0,0.19661278933023474,0.0
sweep,kink,1000,79,2026082708,1,0.5,0.8,412,299,sweep_c=4,400,ZLZ,0.5975,0.5703799167899359,0.027120083210064094,3.988481935368604e-05,0.0006106401269916271,0.0006027412280701755,0.9870645596771273,0.0016140424755486272,1.0,0.09623732346997582,1.0,0.19661278933023474,0.0
sweep,kink,1000,79,2026082708,2,0.75,0.25,180,632,sweep_c=0.5,50,LOO,0.42,0.5249253243450969,-0.10492532434509688,-0.03795820625124202,0.004989687491221829,0.004971428571428571,0.9963406686640435,0.5373645445297042,1.0,0.2763876852333699,1.0,0.83480378406418,0.0
sweep,kink,1000,79,2026082708,2,0.75,0.25,180,632,sweep_c=0.5,50,ZLZ,0.4,0.5249253243450969,-0.12492532434509684,-0.038835583261770557,0.00498975869580429,0.004897959183673469,0.9816024145199623,0.549781422005929,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,79,2026082708,2,0.75,0.25,180,632,sweep_c=1,100,LOO,0.42,0.5249253243450969,-0.10492532434509688,-0.035017545571373654,0.0024938752910164392,0.002460606060606061,0.9866596254711604,0.7012103800526088,0.0,0.19444605273204785,1.0,0.5002599062916051,0.0
sweep,kink,1000,79,2026082708,2,0.75,0.25,180,632,sweep_c=1,100,ZLZ,0.42,0.5249253243450969,-0.10492532434509688,-0.03468326502314889,0.0024940357561540807,0.002460606060606061,0.9865961442350892,0.6944942217246385,0.0,0.19444605273204785,1.0,0.5002599062916051,0.0
sweep,kink,1000,79,2026082708,2,0.75,0.25,180,632,sweep_c=2,200,LOO,0.49,0.5249253243450969,-0.034925324345096875,-0.03506156855114456,0.0012449083421789589,0.0012557788944723616,1.0087320101609858,0.9937168468995315,1.0,0.13891037270142753,1.0,0.3125773286894129,0.0
sweep,kink,1000,79,2026082708,2,0.75,0.25,180,632,sweep_c=2,200,ZLZ,0.49,0.5249253243450969,-0.034925324345096875,-0.034644252186376456,0.001244869057706564,0.0012557788944723616,1.008763842830102,0.9819047368918802,1.0,0.13891037270142753,1.0,0.3125773286894129,0.0
sweep,kink,1000,79,2026082708,2,0.75,0.25,180,632,sweep_c=4,400,LOO,0.4675,0.5249253243450969,-0.05742532434509684,-0.04824767061558799,0.0006177756266557953,0.0006239191729323309,1.009944623924049,1.9411583553752116,0.0,0.09791342727657093,1.0,0.1991444490145493,0.0
sweep,kink,1000,79,2026082708,2,0.75,0.25,180,632,sweep_c=4,400,ZLZ,0.465,0.5249253243450969,-0.05992532434509684,-0.04662061315982158,0.000617895642572711,0.0006234962406015037,1.0090639869306632,1.8755144512497346,0.0,0.09788023565824255,1.0,0.1990943149586225,0.0
sweep,kink,1000,79,2026082708,3,0.5,0.2,412,58,sweep_c=0.5,50,LOO,0.38,0.42009555821124445,-0.04009555821124444,0.004504548498091232,0.004877743303839357,0.004808163265306122,0.9857351988001364,0.06449733889730744,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,79,2026082708,3,0.5,0.2,412,58,sweep_c=0.5,50,ZLZ,0.34,0.42009555821124445,-0.08009555821124442,0.004864718653161404,0.004878898612887889,0.004579591836734693,0.9386527985306846,0.0696461047429282,1.0,0.26527203739861693,1.0,0.7490071144003128,0.0
sweep,kink,1000,79,2026082708,3,0.5,0.2,412,58,sweep_c=1,100,LOO,0.42,0.42009555821124445,-9.555821124446195e-05,0.003164129385475334,0.0024365705700677364,0.002460606060606061,1.0098644754367432,0.06410098999032185,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
sweep,kink,1000,79,2026082708,3,0.5,0.2,412,58,sweep_c=1,100,ZLZ,0.43,0.42009555821124445,0.009904441788755547,0.002674910062407332,0.0024359512145199695,0.0024757575757575756,1.0163411980504093,0.0541969555584876,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
sweep,kink,1000,79,2026082708,3,0.5,0.2,412,58,sweep_c=2,200,LOO,0.45,0.42009555821124445,0.029904441788755565,0.003069191268478877,0.0012181200739457242,0.0012437185929648246,1.0210147747883194,0.08793846972691771,1.0,0.13824172683247282,1.0,0.31156737704867626,0.0
sweep,kink,1000,79,2026082708,3,0.5,0.2,412,58,sweep_c=2,200,ZLZ,0.45,0.42009555821124445,0.029904441788755565,0.002692532061347841,0.0012178247181265968,0.0012437185929648246,1.021262398810611,0.07715578443282872,1.0,0.13824172683247282,1.0,0.31156737704867626,0.0
sweep,kink,1000,79,2026082708,3,0.5,0.2,412,58,sweep_c=4,400,LOO,0.4175,0.42009555821124445,-0.002595558211244464,0.0003204566577250656,0.0006072147959730055,0.0006095081453634084,1.003776833841356,0.013004633762815831,1.0,0.0967760392099446,1.0,0.197426488884414,0.0
sweep,kink,1000,79,2026082708,3,0.5,0.2,412,58,sweep_c=4,400,ZLZ,0.42,0.42009555821124445,-9.555821124446195e-05,-0.0009346069503254895,0.0006056050342735338,0.0006105263157894738,1.0081262229298398,0.037978190450319436,1.0,0.09685683664161993,1.0,0.1975485288198665,0.0
sweep,kink,1000,80,2026082708,0,0.25,0.75,637,719,sweep_c=0.5,50,LOO,0.58,0.5252061113282136,0.05479388867178636,0.011685451890232845,0.004970449417668516,0.004971428571428571,1.0001969950154959,0.16574776558738394,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,80,2026082708,0,0.25,0.75,637,719,sweep_c=0.5,50,ZLZ,0.56,0.5252061113282136,0.034793888671786455,0.011833948103826208,0.004970211620906318,0.005028571428571429,1.0117419160624128,0.167858067993808,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,80,2026082708,0,0.25,0.75,637,719,sweep_c=1,100,LOO,0.54,0.5252061113282136,0.014793888671786437,0.011192990675632508,0.002485058342923962,0.0025090909090909087,1.0096708257314675,0.2245317944834592,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
sweep,kink,1000,80,2026082708,0,0.25,0.75,637,719,sweep_c=1,100,ZLZ,0.54,0.5252061113282136,0.014793888671786437,0.010700982863600217,0.002485414477617371,0.0025090909090909087,1.0095261501398491,0.2146467201219703,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
sweep,kink,1000,80,2026082708,0,0.25,0.75,637,719,sweep_c=2,200,LOO,0.555,0.5252061113282136,0.02979388867178645,0.01006572491945179,0.0012424364189562128,0.0012410804020100503,0.998908582422832,0.28556696838838147,1.0,0.13809502898355341,1.0,0.3113457982726937,0.0
sweep,kink,1000,80,2026082708,0,0.25,0.75,637,719,sweep_c=2,200,ZLZ,0.56,0.5252061113282136,0.034793888671786455,0.009156752052077444,0.001242786958679789,0.0012381909547738695,0.9963018569885849,0.2597425565445662,1.0,0.13793418089682863,1.0,0.3111028463655039,0.0
sweep,kink,1000,80,2026082708,0,0.25,0.75,637,719,sweep_c=4,400,LOO,0.5375,0.5252061113282136,0.01229388867178638,0.007789408859127711,0.0006214488255530634,0.0006230419799498747,1.0025636131750566,0.31246531397500077,1.0,0.09784457286004528,1.0,0.1990404483257382,0.0
sweep,kink,1000,80,2026082708,0,0.25,0.75,637,719,sweep_c=4,400,ZLZ,0.545,0.5252061113282136,0.01979388867178644,0.007718335089859529,0.0006214564200380977,0.0006214912280701753,1.00005601041514,0.30961236015077487,1.0,0.09772272939401971,1.0,0.19885641068468018,0.0
sweep,kink,1000,80,2026082708,1,0.5,0.8,306,617,sweep_c=0.5,50,LOO,0.62,0.5700337086521747,0.049966291347825265,0.021756183402148466,0.004825015567346543,0.004808163265306122,0.9965073061827056,0.3132083645146355,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,80,2026082708,1,0.5,0.8,306,617,sweep_c=0.5,50,ZLZ,0.64,0.5700337086521747,0.06996629134782528,0.021300471117722153,0.004826257992120339,0.00470204081632653,0.9742622180586671,0.30660832474607674,1.0,0.2687950607369216,1.0,0.7716677778142943,0.0
sweep,kink,1000,80,2026082708,1,0.5,0.8,306,617,sweep_c=1,100,LOO,0.63,0.5700337086521747,0.059966291347825273,0.019447075804864156,0.002415410372914857,0.002354545454545454,0.9748014171621062,0.3956934337958873,1.0,0.19020924693703933,1.0,0.49386045156852143,0.0
sweep,kink,1000,80,2026082708,1,0.5,0.8,306,617,sweep_c=1,100,ZLZ,0.66,0.5700337086521747,0.0899662913478253,0.019822569698697334,0.0024148480940545656,0.0022666666666666673,0.938637371123788,0.4033806349303521,1.0,0.18662590024152625,1.0,0.48844800973272545,0.0
sweep,kink,1000,80,2026082708,1,0.5,0.8,306,617,sweep_c=2,200,LOO,0.585,0.5700337086521747,0.014966291347825234,0.0136153829387472,0.0012120054656083222,0.0012199748743718592,1.0065753901196617,0.3910907744867487,1.0,0.13691578787241432,1.0,0.3095646214938985,0.0
sweep,kink,1000,80,2026082708,1,0.5,0.8,306,617,sweep_c=2,200,ZLZ,0.605,0.5700337086521747,0.03496629134782525,0.013467400883843239,0.0012122127538604093,0.0012008793969849247,0.9906506866559583,0.3868070343843346,1.0,0.13584003463099648,1.0,0.30793975726958744,0.0
sweep,kink,1000,80,2026082708,1,0.5,0.8,306,617,sweep_c=4,400,LOO,0.5875,0.5700337086521747,0.01746629134782529,0.006097422214101367,0.0006081557164902008,0.0006073778195488721,0.9987208918370148,0.24725146411481624,1.0,0.09660676751449615,1.0,0.1971708135942703,0.0
sweep,kink,1000,80,2026082708,1,0.5,0.8,306,617,sweep_c=4,400,ZLZ,0.595,0.5700337086521747,0.024966291347825242,0.0064836608168513665,0.0006079754820023192,0.0006039473684210527,0.9933745460129408,0.26295246987848864,1.0,0.09633356519211889,1.0,0.19675815699000632,0.0
sweep,kink,1000,80,2026082708,2,0.75,0.25,719,637,sweep_c=0.5,50,LOO,0.6,0.5252061113282136,0.07479388867178638,0.030934984035948188,0.004931769917177038,0.004897959183673469,0.9931443003077235,0.44050261677532143,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,80,2026082708,2,0.75,0.25,719,637,sweep_c=0.5,50,ZLZ,0.6,0.5252061113282136,0.07479388867178638,0.03239213294826715,0.00492872990150715,0.004897959183673469,0.9937568666880545,0.46139409994558417,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,80,2026082708,2,0.75,0.25,719,637,sweep_c=1,100,LOO,0.51,0.5252061113282136,-0.01520611132821359,0.033638650583327157,0.0024612736054701267,0.0025242424242424245,1.0255838353900806,0.67804515732671,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,80,2026082708,2,0.75,0.25,719,637,sweep_c=1,100,ZLZ,0.51,0.5252061113282136,-0.01520611132821359,0.03318652304845804,0.0024616255203658466,0.0025242424242424245,1.0254372175452877,0.6688839281450113,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,80,2026082708,2,0.75,0.25,719,637,sweep_c=2,200,LOO,0.505,0.5252061113282136,-0.020206111328213594,0.03146756801919093,0.0012299838479333579,0.0012561557788944723,1.0212782720725064,0.897250017447763,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,80,2026082708,2,0.75,0.25,719,637,sweep_c=2,200,ZLZ,0.51,0.5252061113282136,-0.01520611132821359,0.03111911129442002,0.0012301994178189534,0.001255778894472362,1.0207929513564222,0.8872365557925805,1.0,0.13891037270142753,1.0,0.31257732868941307,0.0
sweep,kink,1000,80,2026082708,2,0.75,0.25,719,637,sweep_c=4,400,LOO,0.57,0.5252061113282136,0.04479388867178635,0.01926757356121278,0.0006139759587617626,0.0006142857142857142,1.0005045075780759,0.7775912102574198,1.0,0.09715458353714967,1.0,0.19799825860902187,0.0
sweep,kink,1000,80,2026082708,2,0.75,0.25,719,637,sweep_c=4,400,ZLZ,0.5725,0.5252061113282136,0.04729388867178641,0.01927424751745732,0.0006139772179532459,0.0006133928571428573,0.9990482369812733,0.7778597568363541,1.0,0.09708395133331149,1.0,0.19789157267336105,0.0
sweep,kink,1000,80,2026082708,3,0.5,0.2,306,533,sweep_c=0.5,50,LOO,0.6,0.42012744039498673,0.17987255960501325,0.022893455539609087,0.004928116832179805,0.004897959183673469,0.993880492380089,0.3261150580888138,0.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,80,2026082708,3,0.5,0.2,306,533,sweep_c=0.5,50,ZLZ,0.62,0.42012744039498673,0.19987255960501327,0.021300471117722097,0.004924482849009874,0.004808163265306122,0.976379330120494,0.3035350829092055,0.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,80,2026082708,3,0.5,0.2,306,533,sweep_c=1,100,LOO,0.55,0.42012744039498673,0.12987255960501332,0.020343886298547165,0.002460203439723242,0.0025,1.016176125776507,0.41015537685729203,0.0,0.1959963984540054,1.0,0.5026016155255952,0.0
sweep,kink,1000,80,2026082708,3,0.5,0.2,306,533,sweep_c=1,100,ZLZ,0.55,0.42012744039498673,0.12987255960501332,0.019822569698697334,0.002459529588767773,0.0025,1.0164545331827062,0.39969979706532804,0.0,0.1959963984540054,1.0,0.5026016155255952,0.0
sweep,kink,1000,80,2026082708,3,0.5,0.2,306,533,sweep_c=2,200,LOO,0.455,0.42012744039498673,0.03487255960501329,0.014586870181327483,0.0012256639302008867,0.001246105527638191,1.0166779791210416,0.4166548246708307,1.0,0.13837431944781425,1.0,0.31176765066978296,0.0
sweep,kink,1000,80,2026082708,3,0.5,0.2,306,533,sweep_c=2,200,ZLZ,0.465,0.42012744039498673,0.044872559605013296,0.01346740088384335,0.0012250267048052204,0.0012501256281407032,1.0204884703631611,0.384778688361269,1.0,0.13859734660081896,1.0,0.31210452052805066,0.0
sweep,kink,1000,80,2026082708,3,0.5,0.2,306,533,sweep_c=4,400,LOO,0.44,0.42012744039498673,0.019872559605013274,0.0065086764272289654,0.0006091631500391616,0.0006175438596491228,1.0137577422557857,0.2637095572776644,1.0,0.09741189469083578,1.0,0.19838691250477003,0.0
sweep,kink,1000,80,2026082708,3,0.5,0.2,306,533,sweep_c=4,400,ZLZ,0.4425,0.42012744039498673,0.022372559605013276,0.0064836608168513665,0.0006091479254151201,0.0006182800751879699,1.014991678362241,0.26269929214604715,1.0,0.09746994302840761,1.0,0.19847459122454492,0.0
sweep,kink,1000,81,2026082708,0,0.25,0.75,193,46,sweep_c=0.5,50,LOO,0.56,0.5253364422820197,0.03466355771798035,-0.009177730566494957,0.004991951876662126,0.005028571428571427,1.0073357181347242,0.12989729543754402,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,81,2026082708,0,0.25,0.75,193,46,sweep_c=0.5,50,ZLZ,0.54,0.5253364422820197,0.014663557717980336,-0.010331499370484831,0.004992587975443929,0.0050693877551020415,1.0153827594097193,0.14621788254194806,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,81,2026082708,0,0.25,0.75,193,46,sweep_c=1,100,LOO,0.57,0.5253364422820197,0.04466355771798025,-0.008146784327748735,0.0024953939119218586,0.0024757575757575756,0.9921309673512989,0.16308599350968386,1.0,0.19504379792543253,1.0,0.5011627664853655,0.0
sweep,kink,1000,81,2026082708,0,0.25,0.75,193,46,sweep_c=1,100,ZLZ,0.58,0.5253364422820197,0.05466355771798026,-0.00804452992415472,0.002495365842758659,0.002460606060606061,0.9860702661080868,0.16103992458178384,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
sweep,kink,1000,81,2026082708,0,0.25,0.75,193,46,sweep_c=2,200,LOO,0.55,0.5253364422820197,0.024663557717980344,-0.008076718657467508,0.001247773930025948,0.0012437185929648246,0.9967499424667102,0.22864778640990377,1.0,0.13824172683247288,1.0,0.3115673770486762,0.0
sweep,kink,1000,81,2026082708,0,0.25,0.75,193,46,sweep_c=2,200,ZLZ,0.565,0.5253364422820197,0.03966355771798025,-0.0078017733082456076,0.0012477280400431713,0.0012350502512562813,0.9898393012098603,0.22086828531086125,1.0,0.13775913300669312,1.0,0.3108384464610727,0.0
sweep,kink,1000,81,2026082708,0,0.25,0.75,193,46,sweep_c=4,400,LOO,0.5425,0.5253364422820197,0.017163557717980282,-0.0025330394247443655,0.0006231038928210686,0.0006220394736842106,0.9982917469315769,0.10147562083449738,1.0,0.09776582271947887,1.0,0.19892150070732595,0.0
sweep,kink,1000,81,2026082708,0,0.25,0.75,193,46,sweep_c=4,400,ZLZ,0.5375,0.5253364422820197,0.012163557717980278,-0.002495211495135208,0.0006230990971422492,0.0006230419799498747,0.9999083336942125,0.09996058785945568,1.0,0.09784457286004528,1.0,0.1990404483257382,0.0
sweep,kink,1000,81,2026082708,1,0.5,0.8,635,680,sweep_c=0.5,50,LOO,0.58,0.5703411288200466,0.009658871179953343,-0.017930034556196905,0.004941466219844316,0.004971428571428571,1.006063453689905,0.2550663756594483,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,81,2026082708,1,0.5,0.8,635,680,sweep_c=0.5,50,ZLZ,0.62,0.5703411288200466,0.04965887117995338,-0.018237963618166764,0.0049420651258904585,0.004808163265306122,0.9729056867577782,0.2594311453090791,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,81,2026082708,1,0.5,0.8,635,680,sweep_c=1,100,LOO,0.58,0.5703411288200466,0.009658871179953343,-0.01834050754425609,0.0024710060603877126,0.002460606060606061,0.9957911880717849,0.3689558873070469,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
sweep,kink,1000,81,2026082708,1,0.5,0.8,635,680,sweep_c=1,100,ZLZ,0.59,0.5703411288200466,0.019658871179953352,-0.018399969409910732,0.002471127716712922,0.002443434343434343,0.9887932246110628,0.37014296971618954,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
sweep,kink,1000,81,2026082708,1,0.5,0.8,635,680,sweep_c=2,200,LOO,0.56,0.5703411288200466,-0.010341128820046563,-0.01912983313262795,0.001235762664865122,0.0012381909547738695,1.0019650131678095,0.5441813412284493,1.0,0.13793418089682863,1.0,0.3111028463655039,0.0
sweep,kink,1000,81,2026082708,1,0.5,0.8,635,680,sweep_c=2,200,ZLZ,0.56,0.5703411288200466,-0.010341128820046563,-0.019961622801076495,0.0012361767357930412,0.0012381909547738695,1.00162939401989,0.5677479329817903,1.0,0.13793418089682863,1.0,0.3111028463655039,0.0
sweep,kink,1000,81,2026082708,1,0.5,0.8,635,680,sweep_c=4,400,LOO,0.55,0.5703411288200466,-0.020341128820046572,-0.02051180412049569,0.0006180930496991025,0.0006203007518796994,1.0035717958350634,0.8250436583750672,1.0,0.0976290898204315,1.0,0.1987149734226341,0.0
sweep,kink,1000,81,2026082708,1,0.5,0.8,635,680,sweep_c=4,400,ZLZ,0.5475,0.5703411288200466,-0.02284112882004663,-0.021031570327521232,0.0006182384050827558,0.0006209116541353384,1.0043239776607291,0.845850695213641,1.0,0.09767715292021933,1.0,0.19878757000737868,0.0
sweep,kink,1000,81,2026082708,2,0.75,0.25,46,193,sweep_c=0.5,50,LOO,0.54,0.5253364422820197,0.014663557717980336,0.009719984982481833,0.004971009437207472,0.0050693877551020415,1.0197904106071936,0.13786159542316098,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,81,2026082708,2,0.75,0.25,46,193,sweep_c=0.5,50,ZLZ,0.54,0.5253364422820197,0.014663557717980336,0.010875401468976698,0.004969125992206927,0.0050693877551020415,1.020176941186912,0.1542784595464726,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,81,2026082708,2,0.75,0.25,46,193,sweep_c=1,100,LOO,0.49,0.5253364422820197,-0.03533644228201971,0.005673956443038475,0.0024862892897384863,0.0025242424242424245,1.015264971240708,0.1137915905626288,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,81,2026082708,2,0.75,0.25,46,193,sweep_c=1,100,ZLZ,0.49,0.5253364422820197,-0.03533644228201971,0.0066154075068153295,0.0024854401125665175,0.0025242424242424236,1.0156118473664764,0.13269511958302058,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
sweep,kink,1000,81,2026082708,2,0.75,0.25,46,193,sweep_c=2,200,LOO,0.465,0.5253364422820197,-0.060336442282019676,0.005158323483310023,0.0012413069216994565,0.0012501256281407032,1.0071043722443545,0.14640940818319498,1.0,0.13859734660081896,1.0,0.31210452052805066,0.0
sweep,kink,1000,81,2026082708,2,0.75,0.25,46,193,sweep_c=2,200,ZLZ,0.465,0.5253364422820197,-0.060336442282019676,0.005624555446960278,0.001241117281837953,0.0012501256281407032,1.0072582554723675,0.1596547304694213,1.0,0.13859734660081896,1.0,0.31210452052805066,0.0
sweep,kink,1000,81,2026082708,2,0.75,0.25,46,193,sweep_c=4,400,LOO,0.4925,0.5253364422820197,-0.03283644228201971,0.005368589974209637,0.000616709798102583,0.0006264254385964913,1.0157539908135076,0.21618214008175918,1.0,0.09810988791357739,1.0,0.1994411916579984,0.0
sweep,kink,1000,81,2026082708,2,0.75,0.25,46,193,sweep_c=4,400,ZLZ,0.495,0.5253364422820197,-0.030336442282019704,0.0054380661662856156,0.0006167290244004894,0.0006265037593984963,1.0158493189249667,0.2189763909318702,1.0,0.09811602096985755,1.0,0.19945045529147087,0.0
sweep,kink,1000,81,2026082708,3,0.5,0.2,635,810,sweep_c=0.5,50,LOO,0.36,0.41998188834691846,-0.05998188834691848,-0.018346471623825522,0.004802773832721886,0.00470204081632653,0.9790260753673118,0.26473202740250223,1.0,0.2687950607369216,1.0,0.7716677778142943,0.0
sweep,kink,1000,81,2026082708,3,0.5,0.2,635,810,sweep_c=0.5,50,ZLZ,0.34,0.41998188834691846,-0.07998188834691844,-0.018237963618166708,0.004803274795817361,0.004579591836734693,0.9534311550783126,0.26315257760787714,1.0,0.26527203739861693,1.0,0.7490071144003128,0.0
sweep,kink,1000,81,2026082708,3,0.5,0.2,635,810,sweep_c=1,100,LOO,0.37,0.41998188834691846,-0.04998188834691847,-0.017911958364929537,0.002402025167289215,0.0023545454545454546,0.9802334657478451,0.365472155278957,1.0,0.19020924693703922,1.0,0.49386045156852143,0.0
sweep,kink,1000,81,2026082708,3,0.5,0.2,635,810,sweep_c=1,100,ZLZ,0.42,0.41998188834691846,1.811165308152063e-05,-0.018399969409910788,0.002401245370320397,0.002460606060606061,1.0247207932264513,0.3754903936540722,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
sweep,kink,1000,81,2026082708,3,0.5,0.2,635,810,sweep_c=2,200,LOO,0.375,0.41998188834691846,-0.044981888346918464,-0.020000281988467317,0.0011988138983312034,0.0011777638190954775,0.9824409115835006,0.577643956931876,1.0,0.13452629797268223,1.0,0.30595543259913827,0.0
sweep,kink,1000,81,2026082708,3,0.5,0.2,635,810,sweep_c=2,200,ZLZ,0.38,0.41998188834691846,-0.03998188834691846,-0.019961622801076495,0.0011988874724189987,0.00118391959798995,0.9875151965689923,0.5765097197541817,1.0,0.1348774018535519,1.0,0.30648575508674725,0.0
sweep,kink,1000,81,2026082708,3,0.5,0.2,635,810,sweep_c=4,400,LOO,0.385,0.41998188834691846,-0.034981888346918455,-0.021115859395480663,0.0005987453658608059,0.000593421052631579,0.9911075499990347,0.8629540651677802,1.0,0.09549036678151723,1.0,0.19548455364062,0.0
sweep,kink,1000,81,2026082708,3,0.5,0.2,635,810,sweep_c=4,400,ZLZ,0.385,0.41998188834691846,-0.034981888346918455,-0.021031570327521232,0.0005987893909086228,0.000593421052631579,0.9910346803758535,0.8594777773535272,1.0,0.09549036678151723,1.0,0.19548455364062,0.0
sweep,kink,1000,82,2026082708,0,0.25,0.75,97,634,sweep_c=0.5,50,LOO,0.5,0.5252010046239715,-0.025201004623971457,-0.01066722528982178,0.004992675009103722,0.005102040816326531,1.0219052525997365,0.15096797121002456,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,82,2026082708,0,0.25,0.75,97,634,sweep_c=0.5,50,ZLZ,0.46,0.5252010046239715,-0.06520100462397144,-0.010076716440966749,0.004992536806131773,0.005069387755102042,1.015393166230819,0.14261276496813396,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,82,2026082708,0,0.25,0.75,97,634,sweep_c=1,100,LOO,0.49,0.5252010046239715,-0.035201004623971466,-0.010257839992004358,0.002496599898061745,0.0025242424242424245,1.0110720689374937,0.2052964531134091,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,82,2026082708,0,0.25,0.75,97,634,sweep_c=1,100,ZLZ,0.48,0.5252010046239715,-0.045201004623971475,-0.010859841415222227,0.002496774485725361,0.0025212121212121207,1.0097876823183172,0.21733707832660049,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,82,2026082708,0,0.25,0.75,97,634,sweep_c=2,200,LOO,0.495,0.5252010046239715,-0.03020100462397146,-0.00994501380404722,0.0012481792527414268,0.0012561557788944725,1.0063905293534774,0.281492553420365,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,82,2026082708,0,0.25,0.75,97,634,sweep_c=2,200,ZLZ,0.485,0.5252010046239715,-0.04020100462397147,-0.010004032011604602,0.001248187586853548,0.0012551507537688442,1.0055786221467313,0.28316211214377235,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,82,2026082708,0,0.25,0.75,97,634,sweep_c=4,400,LOO,0.525,0.5252010046239715,-0.0002010046239714347,-0.00353455514453338,0.000623249579170173,0.0006249999999999999,1.0028085391283497,0.14158060530429653,1.0,0.0979981992270027,1.0,0.1992724922350375,0.0
sweep,kink,1000,82,2026082708,0,0.25,0.75,97,634,sweep_c=4,400,ZLZ,0.5175,0.5252010046239715,-0.007701004623971497,-0.003607274121148807,0.0006232620064589963,0.0006257988721804511,1.0040703038131071,0.14449200564432332,1.0,0.0980608096543778,1.0,0.19936706173257068,0.0
sweep,kink,1000,82,2026082708,1,0.5,0.8,76,237,sweep_c=0.5,50,LOO,0.56,0.5698191908895722,-0.009819190889572171,-0.012402627139060929,0.00493036903801906,0.005028571428571429,1.0199178580335693,0.17663386578945525,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,82,2026082708,1,0.5,0.8,76,237,sweep_c=0.5,50,ZLZ,0.56,0.5698191908895722,-0.009819190889572171,-0.012543603962315908,0.004930788681348991,0.005028571428571427,1.0198310561538169,0.17863400629816836,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,82,2026082708,1,0.5,0.8,76,237,sweep_c=1,100,LOO,0.62,0.5698191908895722,0.05018080911042777,-0.011664696211048597,0.0024643173942864556,0.0023797979797979805,0.9657027074984601,0.2349768683758134,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
sweep,kink,1000,82,2026082708,1,0.5,0.8,76,237,sweep_c=1,100,ZLZ,0.63,0.5698191908895722,0.06018080911042778,-0.012118662064546704,0.0024646938683293733,0.0023545454545454546,0.9553094949440598,0.24410303703988195,1.0,0.19020924693703933,1.0,0.49386045156852143,0.0
sweep,kink,1000,82,2026082708,1,0.5,0.8,76,237,sweep_c=2,200,LOO,0.595,0.5698191908895722,0.02518080911042775,-0.010151170059237269,0.0012310142724669204,0.001210929648241206,0.9836844911753417,0.2893240656850759,1.0,0.136407278082604,1.0,0.3087965463133063,0.0
sweep,kink,1000,82,2026082708,1,0.5,0.8,76,237,sweep_c=2,200,ZLZ,0.615,0.5698191908895722,0.045180809110427766,-0.009670200651414662,0.0012306715484542924,0.0011898241206030153,0.9668088305912484,0.275654067581846,1.0,0.13521331832574912,1.0,0.30699313785541116,0.0
sweep,kink,1000,82,2026082708,1,0.5,0.8,76,237,sweep_c=4,400,LOO,0.55,0.5698191908895722,-0.01981919088957218,-0.011776973297148885,0.0006155630645111574,0.0006203007518796994,1.0076965101411735,0.4746761528156353,1.0,0.0976290898204315,1.0,0.1987149734226341,0.0
sweep,kink,1000,82,2026082708,1,0.5,0.8,76,237,sweep_c=4,400,ZLZ,0.5625,0.5698191908895722,-0.007319190889572225,-0.011655015458824414,0.0006155053802669139,0.0006167763157894736,1.0020648650089925,0.46978259995068633,1.0,0.09735133935770368,1.0,0.19829544711046854,0.0
sweep,kink,1000,82,2026082708,2,0.75,0.25,634,97,sweep_c=0.5,50,LOO,0.56,0.5252010046239715,0.034798995376028596,0.026103262188618914,0.004942109204820803,0.005028571428571427,1.0174950046968376,0.37131168521337843,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,82,2026082708,2,0.75,0.25,634,97,sweep_c=0.5,50,ZLZ,0.52,0.5252010046239715,-0.005201004623971439,0.025425045859733042,0.004943978591121959,0.005093877551020408,1.0303195002032628,0.3615958639330584,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,82,2026082708,2,0.75,0.25,634,97,sweep_c=1,100,LOO,0.53,0.5252010046239715,0.00479899537602857,0.02856498637471827,0.0024670048078423504,0.002516161616161615,1.0199257043046694,0.5751074894333664,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,82,2026082708,2,0.75,0.25,634,97,sweep_c=1,100,ZLZ,0.52,0.5252010046239715,-0.005201004623971439,0.028223604193569174,0.0024671458407440013,0.0025212121212121207,1.021914505245387,0.568218097358504,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,82,2026082708,2,0.75,0.25,634,97,sweep_c=2,200,LOO,0.535,0.5252010046239715,0.009798995376028574,0.02727821659396168,0.0012320084041845117,0.0012501256281407032,1.0147054386111787,0.7771576712432366,1.0,0.13859734660081902,1.0,0.3121045205280506,0.0
sweep,kink,1000,82,2026082708,2,0.75,0.25,634,97,sweep_c=2,200,ZLZ,0.535,0.5252010046239715,0.009798995376028574,0.026342891341737396,0.0012324272565408438,0.0012501256281407032,1.0143605811263334,0.7503826659768494,1.0,0.13859734660081902,1.0,0.3121045205280506,0.0
sweep,kink,1000,82,2026082708,2,0.75,0.25,634,97,sweep_c=4,400,LOO,0.51,0.5252010046239715,-0.015201004623971448,0.01465326992967353,0.0006151884334745515,0.0006263157894736841,1.0180877197841414,0.5907863726977651,1.0,0.09810130099063286,1.0,0.19942822159818152,0.0
sweep,kink,1000,82,2026082708,2,0.75,0.25,634,97,sweep_c=4,400,ZLZ,0.51,0.5252010046239715,-0.015201004623971448,0.014653269929673418,0.0006151884334745515,0.0006263157894736841,1.0180877197841414,0.5907863726977607,1.0,0.09810130099063286,1.0,0.19942822159818152,0.0
sweep,kink,1000,82,2026082708,3,0.5,0.2,76,774,sweep_c=0.5,50,LOO,0.4,0.4201232713844073,-0.020123271384407282,-0.013762884971441514,0.004821659941173241,0.004897959183673469,1.0158242687022974,0.19820344163233006,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,82,2026082708,3,0.5,0.2,76,774,sweep_c=0.5,50,ZLZ,0.46,0.4201232713844073,0.039876728615592716,-0.012543603962315908,0.0048255681810300015,0.005069387755102042,1.050526604313774,0.18057104255983572,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,82,2026082708,3,0.5,0.2,76,774,sweep_c=1,100,LOO,0.43,0.4201232713844073,0.00987672861559269,-0.01157000462642277,0.0024144668903240516,0.0024757575757575756,1.0253847694823008,0.2354631260386658,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
sweep,kink,1000,82,2026082708,3,0.5,0.2,76,774,sweep_c=1,100,ZLZ,0.43,0.4201232713844073,0.00987672861559269,-0.012118662064546704,0.002413355859532335,0.002475757575757575,1.0258568233850653,0.24668571004903508,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
sweep,kink,1000,82,2026082708,3,0.5,0.2,76,774,sweep_c=2,200,LOO,0.435,0.4201232713844073,0.014876728615592694,-0.01068043583413042,0.0012078338276879186,0.0012350502512562813,1.0225332516315273,0.3073161479325171,1.0,0.13775913300669307,1.0,0.31083844646107267,0.0
sweep,kink,1000,82,2026082708,3,0.5,0.2,76,774,sweep_c=2,200,ZLZ,0.45,0.4201232713844073,0.029876728615592707,-0.009670200651414829,0.00120866779088189,0.0012437185929648246,1.028999533492458,0.27815188731289864,1.0,0.13824172683247282,1.0,0.31156737704867626,0.0
sweep,kink,1000,82,2026082708,3,0.5,0.2,76,774,sweep_c=4,400,LOO,0.45,0.4201232713844073,0.029876728615592707,-0.011649764984341782,0.0006030050830497293,0.0006203007518796994,1.0286824594288597,0.47441310545368354,1.0,0.0976290898204315,1.0,0.19871497342263422,0.0
sweep,kink,1000,82,2026082708,3,0.5,0.2,76,774,sweep_c=4,400,ZLZ,0.4425,0.4201232713844073,0.0223767286155927,-0.012629488705167724,0.00060153132308448,0.0006182800751879699,1.0278435244529032,0.5149400197885892,1.0,0.09746994302840761,1.0,0.19847459122454492,0.0
sweep,kink,1000,83,2026082708,0,0.25,0.75,274,473,sweep_c=0.5,50,LOO,0.66,0.5248294279917151,0.13517057200828497,0.005933797180410205,0.004978029908871768,0.004579591836734695,0.9199606913917927,0.08410153975820431,0.0,0.2652720373986168,1.0,0.7490071144003128,0.0
sweep,kink,1000,83,2026082708,0,0.25,0.75,274,473,sweep_c=0.5,50,ZLZ,0.66,0.5248294279917151,0.13517057200828497,0.0058481272673212015,0.004978153783755841,0.004579591836734693,0.9199377993661643,0.08288628234772076,0.0,0.2652720373986168,1.0,0.7490071144003128,0.0
sweep,kink,1000,83,2026082708,0,0.25,0.75,274,473,sweep_c=1,100,LOO,0.57,0.5248294279917151,0.04517057200828489,0.008006182925747951,0.0024874239279840085,0.002475757575757575,0.9953098657228531,0.16052792973132685,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
sweep,kink,1000,83,2026082708,0,0.25,0.75,274,473,sweep_c=1,100,ZLZ,0.58,0.5248294279917151,0.0551705720082849,0.007533999098939592,0.0024876872148997344,0.002460606060606061,0.98911392311241,0.15105241630335847,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
sweep,kink,1000,83,2026082708,0,0.25,0.75,274,473,sweep_c=2,200,LOO,0.58,0.5248294279917151,0.0551705720082849,0.007590872668596038,0.0012436865706992699,0.0012241206030150754,0.9842677663768666,0.21524656726394,1.0,0.13714822475038702,1.0,0.3099157042077474,0.0
sweep,kink,1000,83,2026082708,0,0.25,0.75,274,473,sweep_c=2,200,ZLZ,0.575,0.5248294279917151,0.0501705720082849,0.00692620162684543,0.001243876427540323,0.0012280150753768845,0.9872484502380972,0.1963841852143235,1.0,0.13736621627244294,1.0,0.3102449680312287,0.0
sweep,kink,1000,83,2026082708,0,0.25,0.75,274,473,sweep_c=4,400,LOO,0.565,0.5248294279917151,0.04017057200828489,0.006006985474102611,0.0006219258765751184,0.0006159774436090224,0.9904354631473876,0.24087252667898523,1.0,0.09728827234770887,1.0,0.1982001879707984,0.0
sweep,kink,1000,83,2026082708,0,0.25,0.75,274,473,sweep_c=4,400,ZLZ,0.565,0.5248294279917151,0.04017057200828489,0.005731031113453966,0.0006219652211127762,0.0006159774436090225,0.9903728097641202,0.2297998367992993,1.0,0.09728827234770887,1.0,0.1982001879707984,0.0
sweep,kink,1000,83,2026082708,1,0.5,0.8,16,847,sweep_c=0.5,50,LOO,0.52,0.5706670667676333,-0.05066706676763333,-0.0013917994098378017,0.004898137729714518,0.005093877551020407,1.0399620901058855,0.0198866280789059,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,83,2026082708,1,0.5,0.8,16,847,sweep_c=0.5,50,ZLZ,0.54,0.5706670667676333,-0.03066706676763331,-0.0023673788905504978,0.004900521128573286,0.0050693877551020415,1.0344589120418544,0.0338179001705667,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,83,2026082708,1,0.5,0.8,16,847,sweep_c=1,100,LOO,0.56,0.5706670667676333,-0.010667066767633293,-0.0017347557719762374,0.0024489323435509074,0.002488888888888889,1.0163159041298975,0.03505499807805301,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
sweep,kink,1000,83,2026082708,1,0.5,0.8,16,847,sweep_c=1,100,ZLZ,0.56,0.5706670667676333,-0.010667066767633293,-0.0025597810831295975,0.0024506740570335223,0.002488888888888889,1.0155936003589252,0.051708274853754795,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
sweep,kink,1000,83,2026082708,1,0.5,0.8,16,847,sweep_c=2,200,LOO,0.6,0.5706670667676333,0.02933293323236663,-0.0014038536490458275,0.001224118044203045,0.0012060301507537691,0.985223734316365,0.0401245509736198,1.0,0.13613104217093364,1.0,0.3083793076445651,0.0
sweep,kink,1000,83,2026082708,1,0.5,0.8,16,847,sweep_c=2,200,ZLZ,0.6,0.5706670667676333,0.02933293323236663,-0.002318347735098203,0.0012248191597888929,0.0012060301507537691,0.984659768844274,0.06624339647707204,1.0,0.13613104217093364,1.0,0.3083793076445651,0.0
sweep,kink,1000,83,2026082708,1,0.5,0.8,16,847,sweep_c=4,400,LOO,0.565,0.5706670667676333,-0.0056670667676334,-0.004491431926689549,0.0006127330745606765,0.0006159774436090224,1.005294914185385,0.1814467359070889,1.0,0.09728827234770887,1.0,0.1982001879707984,0.0
sweep,kink,1000,83,2026082708,1,0.5,0.8,16,847,sweep_c=4,400,ZLZ,0.5675,0.5706670667676333,-0.003167066767633342,-0.0046436383979487905,0.0006128071352712811,0.0006151472431077694,1.0038186693688746,0.18758430000457532,1.0,0.09722268877298168,1.0,0.19810112770290988,0.0
sweep,kink,1000,83,2026082708,2,0.75,0.25,473,274,sweep_c=0.5,50,LOO,0.6,0.5248294279917151,0.07517057200828492,0.02651891243267146,0.004942645196209055,0.004897959183673469,0.9909590895640538,0.37720374091001185,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,83,2026082708,2,0.75,0.25,473,274,sweep_c=0.5,50,ZLZ,0.6,0.5248294279917151,0.07517057200828492,0.025665335882412266,0.004944502757629988,0.004897959183673469,0.9905868039238735,0.36499392874655257,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,83,2026082708,2,0.75,0.25,473,274,sweep_c=1,100,LOO,0.56,0.5248294279917151,0.035170572008284995,0.025273233784992133,0.002471111839667286,0.0024888888888888894,1.0071939476539422,0.5084106202217171,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
sweep,kink,1000,83,2026082708,2,0.75,0.25,473,274,sweep_c=1,100,ZLZ,0.56,0.5248294279917151,0.035170572008284995,0.024869892702469087,0.002471507124750691,0.0024888888888888894,1.0070328602188237,0.5002567740487717,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
sweep,kink,1000,83,2026082708,2,0.75,0.25,473,274,sweep_c=2,200,LOO,0.575,0.5248294279917151,0.0501705720082849,0.02293665709226611,0.00123461821250079,0.0012280150753768845,0.9946516768851721,0.6527754040392099,1.0,0.13736621627244294,1.0,0.3102449680312287,0.0
sweep,kink,1000,83,2026082708,2,0.75,0.25,473,274,sweep_c=2,200,ZLZ,0.575,0.5248294279917151,0.0501705720082849,0.023084287918152535,0.0012344779982403334,0.0012280150753768845,0.9947646512350472,0.6570142746537194,1.0,0.13736621627244294,1.0,0.3102449680312287,0.0
sweep,kink,1000,83,2026082708,2,0.75,0.25,473,274,sweep_c=4,400,LOO,0.555,0.5248294279917151,0.03017057200828499,0.016642204607628774,0.0006147982146999817,0.0006189849624060151,1.0068099542352713,0.6711885796231892,1.0,0.09752548884700052,1.0,0.1985584900314154,0.0
sweep,kink,1000,83,2026082708,2,0.75,0.25,473,274,sweep_c=4,400,ZLZ,0.555,0.5248294279917151,0.03017057200828499,0.01622197511100909,0.0006148803749159376,0.0006189849624060151,1.006675424452502,0.6541967989899485,1.0,0.09752548884700052,1.0,0.1985584900314154,0.0
sweep,kink,1000,83,2026082708,3,0.5,0.2,16,773,sweep_c=0.5,50,LOO,0.52,0.4203524867593791,0.09964751324062093,-0.0020459970581117037,0.004860415382871543,0.005093877551020408,1.0480333777585353,0.029347310808502673,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,83,2026082708,3,0.5,0.2,16,773,sweep_c=0.5,50,ZLZ,0.58,0.4203524867593791,0.15964751324062088,-0.0023673788905504978,0.004859289225229671,0.004971428571428571,1.023077314603269,0.03396107244625979,0.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,83,2026082708,3,0.5,0.2,16,773,sweep_c=1,100,LOO,0.51,0.4203524867593791,0.08964751324062092,-0.002103415425774746,0.002430063773155132,0.0025242424242424245,1.0387556294314915,0.04266936885345334,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,83,2026082708,3,0.5,0.2,16,773,sweep_c=1,100,ZLZ,0.5,0.4203524867593791,0.07964751324062092,-0.006458532617727553,0.0024056924364488615,0.0025252525252525255,1.0496988255822723,0.13167817714732333,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
sweep,kink,1000,83,2026082708,3,0.5,0.2,16,773,sweep_c=2,200,LOO,0.52,0.4203524867593791,0.09964751324062093,-0.0013604174449066697,0.001215377426962639,0.0012542713567839194,1.0320015239368734,0.0390226365813405,0.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,83,2026082708,3,0.5,0.2,16,773,sweep_c=2,200,ZLZ,0.505,0.4203524867593791,0.08464751324062092,-0.0042677235023971805,0.0012086380719740183,0.0012561557788944725,1.0393150836650755,0.12275752942226961,0.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,83,2026082708,3,0.5,0.2,16,773,sweep_c=4,400,LOO,0.4775,0.4203524867593791,0.057147513240620895,-0.004311994146694809,0.0006060415420155799,0.000625297619047619,1.0317735265605672,0.17515678510062582,0.0,0.09802152935451497,1.0,0.1993077310687067,0.0
sweep,kink,1000,83,2026082708,3,0.5,0.2,16,773,sweep_c=4,400,ZLZ,0.48,0.4203524867593791,0.0596475132406209,-0.005618326281598307,0.0006044556691555169,0.0006255639097744361,1.0349210731175862,0.22852027049836096,0.0,0.0980423989733199,1.0,0.19933925344360226,0.0
sweep,kink,1000,84,2026082708,0,0.25,0.75,190,383,sweep_c=0.5,50,LOO,0.6,0.525089172953192,0.07491082704680796,-0.0009694570111300482,0.004985029733868092,0.00489795918367347,0.9825335946136753,0.013730763259802731,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,84,2026082708,0,0.25,0.75,190,383,sweep_c=0.5,50,ZLZ,0.52,0.525089172953192,-0.0050891729531920005,0.0002566382671840284,0.004983726694020718,0.005093877551020408,1.022102106267554,0.003635333892236034,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,84,2026082708,0,0.25,0.75,190,383,sweep_c=1,100,LOO,0.58,0.525089172953192,0.05491082704680794,-0.0021841439572606314,0.0024931177686731165,0.002460606060606061,0.9869594174508817,0.0437431307092109,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
sweep,kink,1000,84,2026082708,0,0.25,0.75,190,383,sweep_c=1,100,ZLZ,0.55,0.525089172953192,0.024910827046808026,-0.002694568281719101,0.0024932501650757302,0.0025,1.0027072433479873,0.05396426484931519,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
sweep,kink,1000,84,2026082708,0,0.25,0.75,190,383,sweep_c=2,200,LOO,0.52,0.525089172953192,-0.0050891729531920005,-0.0029087676094050607,0.0012466165709077788,0.0012542713567839198,1.00614044932081,0.08238394370309361,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,84,2026082708,0,0.25,0.75,190,383,sweep_c=2,200,ZLZ,0.51,0.525089172953192,-0.01508917295319201,-0.0027189781995459184,0.001246567402735307,0.0012557788944723616,1.0073894854917929,0.07701012750406992,1.0,0.13891037270142753,1.0,0.3125773286894129,0.0
sweep,kink,1000,84,2026082708,0,0.25,0.75,190,383,sweep_c=4,400,LOO,0.5075,0.525089172953192,-0.017589172953192067,-0.00016000661892046075,0.000622847256016552,0.0006264254385964913,1.0057448797363637,0.006411315818312356,1.0,0.09810988791357733,1.0,0.19944119165799834,0.0
sweep,kink,1000,84,2026082708,0,0.25,0.75,190,383,sweep_c=4,400,ZLZ,0.505,0.525089172953192,-0.020089172953192014,2.071848587115177e-05,0.0006228221748262157,0.0006265037593984963,1.005911132777679,0.000830187098940717,1.0,0.09811602096985755,1.0,0.19945045529147087,0.0
sweep,kink,1000,84,2026082708,1,0.5,0.8,677,49,sweep_c=0.5,50,LOO,0.56,0.5700542182068851,-0.010054218206885013,-0.0055735389001219104,0.004912314476100777,0.005028571428571427,1.0236664311774542,0.07952212114816201,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,84,2026082708,1,0.5,0.8,677,49,sweep_c=0.5,50,ZLZ,0.56,0.5700542182068851,-0.010054218206885013,-0.006326833119324249,0.004914228008149552,0.005028571428571427,1.0232678297043305,0.09025239344142512,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,84,2026082708,1,0.5,0.8,677,49,sweep_c=1,100,LOO,0.48,0.5700542182068851,-0.09005421820688508,-0.006834523681967131,0.0024578675725620363,0.0025212121212121207,1.0257721568717615,0.13785706015317095,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,84,2026082708,1,0.5,0.8,677,49,sweep_c=1,100,ZLZ,0.47,0.5700542182068851,-0.10005421820688509,-0.007912699179399296,0.002459294791663925,0.002516161616161616,1.023123224060185,0.15955828521208548,0.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,84,2026082708,1,0.5,0.8,677,49,sweep_c=2,200,LOO,0.505,0.5700542182068851,-0.06505421820688506,-0.006857580863356638,0.0012285374483374078,0.0012561557788944723,1.0224806582774018,0.1956485969612388,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,84,2026082708,1,0.5,0.8,677,49,sweep_c=2,200,ZLZ,0.515,0.5700542182068851,-0.05505421820688505,-0.007036833392212061,0.001228656015640703,0.0012551507537688442,1.021563999842808,0.2007530318523922,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,84,2026082708,1,0.5,0.8,677,49,sweep_c=4,400,LOO,0.5225,0.5700542182068851,-0.0475542182068851,-0.009432163889681933,0.0006146808864114384,0.000625297619047619,1.0172719420285898,0.3804402722979785,1.0,0.09802152935451502,1.0,0.19930773106870658,0.0
sweep,kink,1000,84,2026082708,1,0.5,0.8,677,49,sweep_c=4,400,ZLZ,0.5275,0.5700542182068851,-0.0425542182068851,-0.00944705504496024,0.0006146885389070075,0.0006246710526315788,1.016239954208877,0.38103852561147694,1.0,0.09797240683302344,1.0,0.19923353428759877,0.0
sweep,kink,1000,84,2026082708,2,0.75,0.25,383,190,sweep_c=0.5,50,LOO,0.36,0.525089172953192,-0.16508917295319203,-0.02712009165046375,0.004991449585664734,0.00470204081632653,0.9420190939783554,0.38386437463497414,0.0,0.2687950607369216,1.0,0.7716677778142943,0.0
sweep,kink,1000,84,2026082708,2,0.75,0.25,383,190,sweep_c=0.5,50,ZLZ,0.38,0.525089172953192,-0.145089172953192,-0.027099147353045583,0.004991260982659655,0.004808163265306122,0.9633163407023516,0.3835751707582302,0.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,84,2026082708,2,0.75,0.25,383,190,sweep_c=1,100,LOO,0.38,0.525089172953192,-0.145089172953192,-0.024178441530530503,0.00249512411179514,0.00237979797979798,0.953779400610983,0.484041087035337,0.0,0.1912265247392737,1.0,0.49539699196031056,0.0
sweep,kink,1000,84,2026082708,2,0.75,0.25,383,190,sweep_c=1,100,ZLZ,0.39,0.525089172953192,-0.135089172953192,-0.024195012309419228,0.002495122326164185,0.002403030303030303,0.9630911790703837,0.4843729995960442,0.0,0.19215766395302625,1.0,0.49680342490239093,0.0
sweep,kink,1000,84,2026082708,2,0.75,0.25,383,190,sweep_c=2,200,LOO,0.475,0.525089172953192,-0.05008917295319204,-0.028302266140384336,0.0012456323288657345,0.001253140703517588,1.0060277615455682,0.801911192137705,1.0,0.13876438172814343,1.0,0.31235681760896394,0.0
sweep,kink,1000,84,2026082708,2,0.75,0.25,383,190,sweep_c=2,200,ZLZ,0.47,0.525089172953192,-0.055089172953192045,-0.028156507301235034,0.0012455640091468022,0.0012517587939698488,1.0049734776997048,0.7978031670780839,1.0,0.13868784893388342,1.0,0.31224121916631753,0.0
sweep,kink,1000,84,2026082708,2,0.75,0.25,383,190,sweep_c=4,400,LOO,0.485,0.525089172953192,-0.04008917295319203,-0.03822204633327736,0.0006186370002303084,0.000626002506265664,1.0119060224859062,1.5367244069001318,1.0,0.09807676278244232,1.0,0.19939115802720392,0.0
sweep,kink,1000,84,2026082708,2,0.75,0.25,383,190,sweep_c=4,400,ZLZ,0.49,0.525089172953192,-0.03508917295319203,-0.03692162544100447,0.0006186990055300224,0.0006263157894736841,1.012310968460563,1.4843663592753007,1.0,0.09810130099063286,1.0,0.19942822159818152,0.0
sweep,kink,1000,84,2026082708,3,0.5,0.2,677,251,sweep_c=0.5,50,LOO,0.5,0.4200783378150006,0.07992166218499941,-0.007046656978886678,0.004843849199749251,0.005102040816326531,1.053302984038117,0.10124831962289785,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,84,2026082708,3,0.5,0.2,677,251,sweep_c=0.5,50,ZLZ,0.52,0.4200783378150006,0.09992166218499943,-0.006326833119324471,0.004846675541506318,0.005093877551020408,1.051004447769834,0.09087918127484244,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,84,2026082708,3,0.5,0.2,677,251,sweep_c=1,100,LOO,0.47,0.4200783378150006,0.04992166218499938,-0.00747477604350355,0.0024216165512222507,0.002516161616161616,1.0390421286523028,0.15189570603245958,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,84,2026082708,3,0.5,0.2,677,251,sweep_c=1,100,ZLZ,0.45,0.4200783378150006,0.02992166218499942,-0.007912699179399407,0.0024207617251714407,0.0025000000000000005,1.0327327857197297,0.16082317553836706,1.0,0.19599639845400535,1.0,0.5026016155255952,0.0
sweep,kink,1000,84,2026082708,3,0.5,0.2,677,251,sweep_c=2,200,LOO,0.435,0.4200783378150006,0.014921662184999407,-0.00700395969642037,0.0012107523451920222,0.0012350502512562813,1.020068436093267,0.20128711665858817,1.0,0.13775913300669307,1.0,0.31083844646107267,0.0
sweep,kink,1000,84,2026082708,3,0.5,0.2,677,251,sweep_c=2,200,ZLZ,0.445,0.4200783378150006,0.024921662184999416,-0.007036833392212116,0.0012107030698198461,0.0012410804020100497,1.0250906543044644,0.20223599065544856,1.0,0.13809502898355347,1.0,0.31134579827269365,0.0
sweep,kink,1000,84,2026082708,3,0.5,0.2,677,251,sweep_c=4,400,LOO,0.3875,0.4200783378150006,-0.03257833781500058,-0.009244989658837188,0.0006039748520776615,0.0005948464912280704,0.9848861905124199,0.3761811256421842,1.0,0.09560498524003902,1.0,0.19565767831784842,0.0
sweep,kink,1000,84,2026082708,3,0.5,0.2,677,251,sweep_c=4,400,ZLZ,0.3925,0.4200783378150006,-0.027578337815000575,-0.00944705504496035,0.0006039046904250268,0.0005976033834586465,0.989565726071865,0.3844255501036139,1.0,0.09582627590935322,1.0,0.19599192531604348,0.0
sweep,kink,1000,85,2026082708,0,0.25,0.75,625,926,sweep_c=0.5,50,LOO,0.52,0.5247507674716403,-0.0047507674716402715,0.010688139136909136,0.004971371168699202,0.005093877551020407,1.024642372931744,0.1515877141479083,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,85,2026082708,0,0.25,0.75,625,926,sweep_c=0.5,50,ZLZ,0.5,0.5247507674716403,-0.02475076747164029,0.011864639294692614,0.00496978865431845,0.005102040816326531,1.026611224582591,0.16830056708348096,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,85,2026082708,0,0.25,0.75,625,926,sweep_c=1,100,LOO,0.56,0.5247507674716403,0.035249232528359764,0.01147788091498625,0.002484973935525307,0.0024888888888888894,1.00157545047359,0.23025061327992874,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
sweep,kink,1000,85,2026082708,0,0.25,0.75,625,926,sweep_c=1,100,ZLZ,0.58,0.5247507674716403,0.05524923252835967,0.012820378411608657,0.0024833926830182813,0.002460606060606061,0.9908243981839692,0.2572634832889115,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
sweep,kink,1000,85,2026082708,0,0.25,0.75,625,926,sweep_c=2,200,LOO,0.505,0.5247507674716403,-0.019750767471640285,0.010884466898699374,0.0012425615069910777,0.0012561557788944725,1.0109405223217593,0.30877932618238235,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,85,2026082708,0,0.25,0.75,625,926,sweep_c=2,200,ZLZ,0.52,0.5247507674716403,-0.0047507674716402715,0.01090475572409566,0.0012425300489155764,0.0012542713567839198,1.0094495162339057,0.3093588119886185,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,85,2026082708,0,0.25,0.75,625,926,sweep_c=4,400,LOO,0.51,0.5247507674716403,-0.01475076747164028,0.010561726091739998,0.0006210972883512053,0.0006263157894736841,1.0084020671485012,0.42379427318206186,1.0,0.09810130099063286,1.0,0.19942822159818152,0.0
sweep,kink,1000,85,2026082708,0,0.25,0.75,625,926,sweep_c=4,400,ZLZ,0.5225,0.5247507674716403,-0.0022507674716403248,0.010949434211804387,0.0006210157095706848,0.000625297619047619,1.006895009918339,0.43938010195349353,1.0,0.09802152935451502,1.0,0.19930773106870658,0.0
sweep,kink,1000,85,2026082708,1,0.5,0.8,787,149,sweep_c=0.5,50,LOO,0.52,0.570090363419065,-0.05009036341906503,-0.010096410207403816,0.004922760482409322,0.005093877551020407,1.03476038885551,0.14390060982735478,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,85,2026082708,1,0.5,0.8,787,149,sweep_c=0.5,50,ZLZ,0.56,0.570090363419065,-0.010090363419064996,-0.01016084346001278,0.004923358180071433,0.005028571428571427,1.0213702202138923,0.14481016367539937,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,85,2026082708,1,0.5,0.8,787,149,sweep_c=1,100,LOO,0.56,0.570090363419065,-0.010090363419064996,-0.00903878845624062,0.0024604236852809563,0.002488888888888889,1.011569228413066,0.18222387291749167,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
sweep,kink,1000,85,2026082708,1,0.5,0.8,787,149,sweep_c=1,100,ZLZ,0.56,0.570090363419065,-0.010090363419064996,-0.009154932569404473,0.0024606094126945143,0.002488888888888889,1.0114928749148395,0.18455839697133977,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
sweep,kink,1000,85,2026082708,1,0.5,0.8,787,149,sweep_c=2,200,LOO,0.515,0.570090363419065,-0.055090363419065036,-0.009464133784348072,0.0012302897646096849,0.0012551507537688442,1.0202074258230105,0.2698218808884634,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,85,2026082708,1,0.5,0.8,787,149,sweep_c=2,200,ZLZ,0.53,0.570090363419065,-0.04009036341906502,-0.009104795352202877,0.0012301138771808448,0.0012517587939698488,1.0175958642451945,0.259595721069896,1.0,0.13868784893388342,1.0,0.31224121916631753,0.0
sweep,kink,1000,85,2026082708,1,0.5,0.8,787,149,sweep_c=4,400,LOO,0.5275,0.570090363419065,-0.04259036341906508,-0.01058036938887641,0.0006151016093693672,0.000624671052631579,1.0155574999584587,0.4266064316086898,1.0,0.09797240683302344,1.0,0.19923353428759877,0.0
sweep,kink,1000,85,2026082708,1,0.5,0.8,787,149,sweep_c=4,400,ZLZ,0.535,0.570090363419065,-0.03509036341906502,-0.010130658990112673,0.0006149536255180982,0.0006234962406015037,1.013891478526057,0.4085230010333475,1.0,0.0978802356582425,1.0,0.1990943149586224,0.0
sweep,kink,1000,85,2026082708,2,0.75,0.25,926,625,sweep_c=0.5,50,LOO,0.62,0.5247507674716403,0.0952492325283597,-0.0052919647560636385,0.004984990760455404,0.004808163265306122,0.9645280194795932,0.0749522654991484,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,85,2026082708,2,0.75,0.25,926,625,sweep_c=0.5,50,ZLZ,0.62,0.5247507674716403,0.0952492325283597,-0.005920601470814968,0.004985711722111295,0.004808163265306122,0.9643885433612704,0.08384984167248896,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,85,2026082708,2,0.75,0.25,926,625,sweep_c=1,100,LOO,0.51,0.5247507674716403,-0.01475076747164028,-0.004029464915813241,0.0024916097080649683,0.0025242424242424245,1.0130970416722287,0.0807248732136991,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,85,2026082708,2,0.75,0.25,926,625,sweep_c=1,100,ZLZ,0.51,0.5247507674716403,-0.01475076747164028,-0.003118899062983571,0.0024912075959188686,0.0025242424242424245,1.013260568239144,0.06248796192658276,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,85,2026082708,2,0.75,0.25,926,625,sweep_c=2,200,LOO,0.56,0.5247507674716403,0.035249232528359764,-0.006148460791852384,0.0012436645949096435,0.0012381909547738695,0.9955987810876198,0.17434711788821194,1.0,0.13793418089682863,1.0,0.3111028463655039,0.0
sweep,kink,1000,85,2026082708,2,0.75,0.25,926,625,sweep_c=2,200,ZLZ,0.57,0.5247507674716403,0.04524923252835966,-0.005948261246893072,0.0012436804250577356,0.0012316582914572863,0.9903334221893126,0.1686691417286074,1.0,0.1375698311084177,1.0,0.310552516686233,0.0
sweep,kink,1000,85,2026082708,2,0.75,0.25,926,625,sweep_c=4,400,LOO,0.5625,0.5247507674716403,0.03774923252835971,-0.006127617338595903,0.0006174662615450731,0.0006167763157894736,0.9988826178876996,0.24659542785067098,1.0,0.09735133935770368,1.0,0.19829544711046854,0.0
sweep,kink,1000,85,2026082708,2,0.75,0.25,926,625,sweep_c=4,400,ZLZ,0.5675,0.5247507674716403,0.042749232528359715,-0.006445844942346568,0.0006175251649062106,0.0006151472431077694,0.9961492714247485,0.2593895788303022,1.0,0.09722268877298168,1.0,0.19810112770290988,0.0
sweep,kink,1000,85,2026082708,3,0.5,0.2,787,934,sweep_c=0.5,50,LOO,0.34,0.4202145390067025,-0.0802145390067025,-0.009440059330454442,0.004835643453833518,0.004579591836734693,0.947049111551879,0.1357524224193774,1.0,0.26527203739861693,1.0,0.7490071144003128,0.0
sweep,kink,1000,85,2026082708,3,0.5,0.2,787,934,sweep_c=0.5,50,ZLZ,0.38,0.4202145390067025,-0.04021453900670252,-0.010160843460012947,0.004833382373625729,0.004808163265306122,0.9947823063912303,0.146151805090653,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,85,2026082708,3,0.5,0.2,787,934,sweep_c=1,100,LOO,0.36,0.4202145390067025,-0.06021453900670254,-0.00928692732081593,0.002418449317973753,0.0023272727272727277,0.9622995652530707,0.1888441568159544,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
sweep,kink,1000,85,2026082708,3,0.5,0.2,787,934,sweep_c=1,100,ZLZ,0.36,0.4202145390067025,-0.06021453900670254,-0.009154932569404528,0.002418636743951968,0.0023272727272727277,0.9622249943453871,0.18615290872549478,1.0,0.18910444041685215,1.0,0.49219170401534473,0.0
sweep,kink,1000,85,2026082708,3,0.5,0.2,787,934,sweep_c=2,200,LOO,0.395,0.4202145390067025,-0.025214539006702508,-0.00905030743298224,0.0012092491252192563,0.001200879396984925,0.9930785740838854,0.26025881090498715,1.0,0.13584003463099648,1.0,0.30793975726958744,0.0
sweep,kink,1000,85,2026082708,3,0.5,0.2,787,934,sweep_c=2,200,ZLZ,0.415,0.4202145390067025,-0.0052145390067025454,-0.009104795352202877,0.0012092026863771903,0.0012199748743718594,1.0089085048487139,0.26183074229670583,1.0,0.13691578787241432,1.0,0.30956462149389863,0.0
sweep,kink,1000,85,2026082708,3,0.5,0.2,787,934,sweep_c=4,400,LOO,0.425,0.4202145390067025,0.0047854609932974634,-0.010280231192099754,0.000603657995361244,0.000612468671679198,1.0145954768853536,0.4184151518563099,1.0,0.09701078664191665,1.0,0.19778106155895936,0.0
sweep,kink,1000,85,2026082708,3,0.5,0.2,787,934,sweep_c=4,400,ZLZ,0.42,0.4202145390067025,-0.000214539006702541,-0.011106379373657105,0.000602241998631942,0.0006105263157894738,1.0137557944752285,0.4525712741876022,1.0,0.09685683664161993,1.0,0.1975485288198665,0.0
sweep,kink,1000,86,2026082708,0,0.25,0.75,130,953,sweep_c=0.5,50,LOO,0.56,0.5252327455704322,0.03476725442956785,0.0011592815027245962,0.004983178933244811,0.005028571428571427,1.0091091441697557,0.016422363677745758,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,86,2026082708,0,0.25,0.75,130,953,sweep_c=0.5,50,ZLZ,0.58,0.5252327455704322,0.05476725442956776,0.0022181004479363553,0.004982115362128497,0.004971428571428571,0.9978549692403429,0.031424930059218245,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,86,2026082708,0,0.25,0.75,130,953,sweep_c=1,100,LOO,0.56,0.5252327455704322,0.03476725442956785,0.0015539305638194723,0.002491250291770859,0.002488888888888889,0.9990521213826766,0.031133140208048266,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
sweep,kink,1000,86,2026082708,0,0.25,0.75,130,953,sweep_c=1,100,ZLZ,0.57,0.5252327455704322,0.04476725442956775,0.0023967408696866643,0.0024905773595314223,0.002475757575757575,0.9940496593221119,0.048025408065361375,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
sweep,kink,1000,86,2026082708,0,0.25,0.75,130,953,sweep_c=2,200,LOO,0.505,0.5252327455704322,-0.020232745570432198,0.0024935470342593025,0.0012453219448786443,0.0012561557788944723,1.0086996250731644,0.0706605061222294,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,86,2026082708,0,0.25,0.75,130,953,sweep_c=2,200,ZLZ,0.505,0.5252327455704322,-0.020232745570432198,0.0035206825857756474,0.0012449545491273416,0.0012561557788944723,1.0089973001624695,0.09978152195791616,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,86,2026082708,0,0.25,0.75,130,953,sweep_c=4,400,LOO,0.505,0.5252327455704322,-0.020232745570432198,0.001722634019841518,0.0006226163453296037,0.0006265037593984963,1.0062436749340955,0.06903713510709045,1.0,0.09811602096985755,1.0,0.19945045529147087,0.0
sweep,kink,1000,86,2026082708,0,0.25,0.75,130,953,sweep_c=4,400,ZLZ,0.4975,0.5252327455704322,-0.027732745570432205,0.002345272214411609,0.0006225075299887118,0.0006265507518796989,1.006495057001255,0.09399850658324052,1.0,0.09811970061961672,1.0,0.19945601319361933,0.0
sweep,kink,1000,86,2026082708,1,0.5,0.8,331,403,sweep_c=0.5,50,LOO,0.6,0.5700756752151077,0.029924324784892264,-0.0183884609227275,0.004942310325904067,0.004897959183673469,0.9910262328129942,0.2615654487002279,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,86,2026082708,1,0.5,0.8,331,403,sweep_c=0.5,50,ZLZ,0.62,0.5700756752151077,0.04992432478489228,-0.017444800211881772,0.004940256877614672,0.004808163265306122,0.973261792740557,0.24819397480812203,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,86,2026082708,1,0.5,0.8,331,403,sweep_c=1,100,LOO,0.55,0.5700756752151077,-0.02007567521510767,-0.017894706707821006,0.0024707989316436257,0.0025000000000000005,1.0118184721477719,0.3600028030736012,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
sweep,kink,1000,86,2026082708,1,0.5,0.8,331,403,sweep_c=1,100,ZLZ,0.54,0.5700756752151077,-0.030075675215107678,-0.018837889938651986,0.002471751035347831,0.0025090909090909087,1.01510664836753,0.37890461313508583,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
sweep,kink,1000,86,2026082708,1,0.5,0.8,331,403,sweep_c=2,200,LOO,0.535,0.5700756752151077,-0.03507567521510768,-0.016996714645786115,0.0012349303676211093,0.0012501256281407032,1.0123045484328521,0.48366398306215125,1.0,0.13859734660081902,1.0,0.3121045205280506,0.0
sweep,kink,1000,86,2026082708,1,0.5,0.8,331,403,sweep_c=2,200,ZLZ,0.535,0.5700756752151077,-0.03507567521510768,-0.017088386473077533,0.0012349794718568808,0.0012501256281407032,1.0122642980138359,0.4862629586061962,1.0,0.13859734660081902,1.0,0.3121045205280506,0.0
sweep,kink,1000,86,2026082708,1,0.5,0.8,331,403,sweep_c=4,400,LOO,0.54,0.5700756752151077,-0.030075675215107678,-0.017162312249616618,0.0006172686366589247,0.0006225563909774435,1.0085663745158666,0.6907783118208515,1.0,0.0978064361788078,1.0,0.19898284503290947,0.0
sweep,kink,1000,86,2026082708,1,0.5,0.8,331,403,sweep_c=4,400,ZLZ,0.545,0.5700756752151077,-0.025075675215107673,-0.017338385055661543,0.000617318446165217,0.0006214912280701754,1.006759528944712,0.6978370386143408,1.0,0.09772272939401971,1.0,0.19885641068468018,0.0
sweep,kink,1000,86,2026082708,2,0.75,0.25,953,130,sweep_c=0.5,50,LOO,0.46,0.5252327455704322,-0.06523274557043218,-0.037521487156603806,0.004991113715923113,0.005069387755102042,1.015682679985674,0.5311061260471732,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,86,2026082708,2,0.75,0.25,953,130,sweep_c=0.5,50,ZLZ,0.42,0.5252327455704322,-0.10523274557043222,-0.035461175407544565,0.004991813429046062,0.004971428571428571,0.9959163422457104,0.5019078107078746,1.0,0.2763876852333699,1.0,0.83480378406418,0.0
sweep,kink,1000,86,2026082708,2,0.75,0.25,953,130,sweep_c=1,100,LOO,0.48,0.5252327455704322,-0.04523274557043222,-0.03719772992082876,0.0024943052420346415,0.0025212121212121207,1.0107873241510452,0.7448033770438445,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,86,2026082708,2,0.75,0.25,953,130,sweep_c=1,100,ZLZ,0.49,0.5252327455704322,-0.03523274557043221,-0.035182109420281826,0.0024949342197233618,0.0025242424242424236,1.0117470850683636,0.7043561729997356,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
sweep,kink,1000,86,2026082708,2,0.75,0.25,953,130,sweep_c=2,200,LOO,0.485,0.5252327455704322,-0.040232745570432216,-0.039014287481092536,0.0012446960080300564,0.0012551507537688438,1.0083994370282698,1.1058393288911468,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,86,2026082708,2,0.75,0.25,953,130,sweep_c=2,200,ZLZ,0.5,0.5252327455704322,-0.025232745570432202,-0.03811610766923429,0.0012445454230865284,0.0012562814070351757,1.0094299362087897,1.0804462563932726,1.0,0.13893816311336926,1.0,0.31261930452960063,0.0
sweep,kink,1000,86,2026082708,2,0.75,0.25,953,130,sweep_c=4,400,LOO,0.485,0.5252327455704322,-0.040232745570432216,-0.04926478853092503,0.0006180285032870349,0.000626002506265664,1.0129023223625102,1.98167472552832,1.0,0.09807676278244232,1.0,0.19939115802720392,0.0
sweep,kink,1000,86,2026082708,2,0.75,0.25,953,130,sweep_c=4,400,ZLZ,0.485,0.5252327455704322,-0.040232745570432216,-0.04894461314878423,0.0006180765116924437,0.0006260025062656639,1.0128236463015183,1.9687192163438825,1.0,0.09807676278244232,1.0,0.19939115802720386,0.0
sweep,kink,1000,86,2026082708,3,0.5,0.2,331,701,sweep_c=0.5,50,LOO,0.48,0.42011418342751633,0.05988581657248365,-0.017713055030028124,0.004804721577080739,0.005093877551020407,1.0601816295285427,0.2555402755206153,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,86,2026082708,3,0.5,0.2,331,701,sweep_c=0.5,50,ZLZ,0.5,0.42011418342751633,0.07988581657248367,-0.01744480021188166,0.004806192078414277,0.005102040816326531,1.061555745814026,0.25163175023310086,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,86,2026082708,3,0.5,0.2,331,701,sweep_c=1,100,LOO,0.4,0.42011418342751633,-0.020114183427516308,-0.01825024562683908,0.002401490593393208,0.0024242424242424242,1.0094740453749056,0.3724159466803982,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
sweep,kink,1000,86,2026082708,3,0.5,0.2,331,701,sweep_c=1,100,ZLZ,0.4,0.42011418342751633,-0.020114183427516308,-0.018837889938651764,0.002400540439475225,0.0024242424242424242,1.0098736036175173,0.3844835310072697,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
sweep,kink,1000,86,2026082708,3,0.5,0.2,331,701,sweep_c=2,200,LOO,0.38,0.42011418342751633,-0.040114183427516326,-0.017329062203911172,0.001201741376715464,0.00118391959798995,0.9851700381872316,0.4998843649860375,1.0,0.1348774018535519,1.0,0.30648575508674725,0.0
sweep,kink,1000,86,2026082708,3,0.5,0.2,331,701,sweep_c=2,200,ZLZ,0.39,0.42011418342751633,-0.030114183427516317,-0.017088386473077533,0.0012019977554164284,0.0011954773869346732,0.9945753904677666,0.49288911716871914,1.0,0.13553416031363552,1.0,0.307477751470971,0.0
sweep,kink,1000,86,2026082708,3,0.5,0.2,331,701,sweep_c=4,400,LOO,0.3825,0.42011418342751633,-0.03761418342751632,-0.01704802913313236,0.0006007649633443136,0.0005919642857142856,0.9853508806821278,0.695539630901743,1.0,0.09537308691434998,1.0,0.19530740905666244,0.0
sweep,kink,1000,86,2026082708,3,0.5,0.2,331,701,sweep_c=4,400,ZLZ,0.38,0.42011418342751633,-0.040114183427516326,-0.018313972576971038,0.0005991529393515064,0.0005904761904761905,0.9855183070874906,0.7481931236090041,1.0,0.09525313580800643,1.0,0.19512622971751648,0.0
sweep,kink,1000,87,2026082708,0,0.25,0.75,895,484,sweep_c=0.5,50,LOO,0.5,0.5251274780606096,-0.025127478060609554,0.013838814283989698,0.0049670796028507,0.005102040816326531,1.0271711396367342,0.19635787392911896,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,87,2026082708,0,0.25,0.75,895,484,sweep_c=0.5,50,ZLZ,0.54,0.5251274780606096,0.014872521939390482,0.013321770963299673,0.00496798776323755,0.0050693877551020415,1.0204106766556147,0.18900430833297097,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,87,2026082708,0,0.25,0.75,895,484,sweep_c=1,100,LOO,0.52,0.5251274780606096,-0.005127478060609536,0.014072743437031021,0.0024830205373194865,0.0025212121212121207,1.015381098673418,0.2824155555917137,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,87,2026082708,0,0.25,0.75,895,484,sweep_c=1,100,ZLZ,0.55,0.5251274780606096,0.02487252193939049,0.01327955869057873,0.0024834819948280702,0.0025000000000000005,1.0066511475445885,0.26647295307228624,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
sweep,kink,1000,87,2026082708,0,0.25,0.75,895,484,sweep_c=2,200,LOO,0.49,0.5251274780606096,-0.03512747806060956,0.012705381568599461,0.0012417418873623132,0.0012557788944723616,1.0113042873506228,0.3605554351590817,1.0,0.13891037270142753,1.0,0.3125773286894129,0.0
sweep,kink,1000,87,2026082708,0,0.25,0.75,895,484,sweep_c=2,200,ZLZ,0.49,0.5251274780606096,-0.03512747806060956,0.013011535625267356,0.0012416437718294744,0.0012557788944723616,1.0113842013011993,0.36925811464014097,1.0,0.13891037270142753,1.0,0.3125773286894129,0.0
sweep,kink,1000,87,2026082708,0,0.25,0.75,895,484,sweep_c=4,400,LOO,0.52,0.5251274780606096,-0.005127478060609536,0.010835741778753794,0.0006209103970587948,0.0006255639097744361,1.0074946606429602,0.43485471260688874,1.0,0.0980423989733199,1.0,0.19933925344360226,0.0
sweep,kink,1000,87,2026082708,0,0.25,0.75,895,484,sweep_c=4,400,ZLZ,0.52,0.5251274780606096,-0.005127478060609536,0.010425950238128201,0.0006209890428501793,0.000625563909774436,1.0073670654529736,0.41838266227981274,1.0,0.0980423989733199,1.0,0.19933925344360226,0.0
sweep,kink,1000,87,2026082708,1,0.5,0.8,596,123,sweep_c=0.5,50,LOO,0.58,0.5699774858876745,0.010022514112325465,-0.017478181023601103,0.004941712645343654,0.004971428571428571,1.0060132849110353,0.24863226653630752,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,87,2026082708,1,0.5,0.8,596,123,sweep_c=0.5,50,ZLZ,0.56,0.5699774858876745,-0.009977485887674442,-0.01911104110488082,0.004945391374866544,0.005028571428571427,1.016819710999542,0.27175904836169285,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,87,2026082708,1,0.5,0.8,596,123,sweep_c=1,100,LOO,0.58,0.5699774858876745,0.010022514112325465,-0.018976023296941036,0.002472501150225175,0.002460606060606061,0.9951890458704011,0.3816251198665915,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
sweep,kink,1000,87,2026082708,1,0.5,0.8,596,123,sweep_c=1,100,ZLZ,0.58,0.5699774858876745,0.010022514112325465,-0.01875067524917451,0.002472226204480909,0.002460606060606061,0.9952997246555407,0.37711413368853314,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
sweep,kink,1000,87,2026082708,1,0.5,0.8,596,123,sweep_c=2,200,LOO,0.56,0.5699774858876745,-0.009977485887674442,-0.018387064322996416,0.0012358297431704036,0.0012381909547738695,1.0019106285607016,0.5230377966022592,1.0,0.13793418089682863,1.0,0.3111028463655039,0.0
sweep,kink,1000,87,2026082708,1,0.5,0.8,596,123,sweep_c=2,200,ZLZ,0.56,0.5699774858876745,-0.009977485887674442,-0.01887602499206198,0.0012360962849831802,0.0012381909547738695,1.00169458465019,0.5368888603542585,1.0,0.13793418089682863,1.0,0.3111028463655039,0.0
sweep,kink,1000,87,2026082708,1,0.5,0.8,596,123,sweep_c=4,400,LOO,0.5525,0.5699774858876745,-0.017477485887674504,-0.0194966103554276,0.0006179724828414068,0.0006196585213032582,1.0027283390582362,0.784286146354378,1.0,0.09757853642023284,1.0,0.19863861538043887,0.0
sweep,kink,1000,87,2026082708,1,0.5,0.8,596,123,sweep_c=4,400,ZLZ,0.56,0.5699774858876745,-0.009977485887674442,-0.019786249379776022,0.0006180517330982571,0.0006175438596491228,0.9991782670900567,0.7958863644455048,1.0,0.09741189469083578,1.0,0.19838691250477014,0.0
sweep,kink,1000,87,2026082708,2,0.75,0.25,484,895,sweep_c=0.5,50,LOO,0.62,0.5251274780606096,0.09487252193939044,-0.005127440062543509,0.004986949067324466,0.004808163265306122,0.9641492624839932,0.07260777460094359,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,87,2026082708,2,0.75,0.25,484,895,sweep_c=0.5,50,ZLZ,0.64,0.5251274780606096,0.11487252193939046,-0.006226694032002156,0.004987897752234363,0.00470204081632653,0.9426898966042795,0.08816551622402827,1.0,0.2687950607369216,1.0,0.7716677778142943,0.0
sweep,kink,1000,87,2026082708,2,0.75,0.25,484,895,sweep_c=1,100,LOO,0.57,0.5251274780606096,0.0448725219393904,-0.0057822936237698075,0.0024929773293317177,0.0024757575757575756,0.9930926954804045,0.11580864405845942,1.0,0.19504379792543253,1.0,0.5011627664853655,0.0
sweep,kink,1000,87,2026082708,2,0.75,0.25,484,895,sweep_c=1,100,ZLZ,0.58,0.5251274780606096,0.054872521939390406,-0.006158425139368151,0.0024930238046755927,0.002460606060606061,0.9869966167155191,0.12334071278912474,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
sweep,kink,1000,87,2026082708,2,0.75,0.25,484,895,sweep_c=2,200,LOO,0.56,0.5251274780606096,0.0348725219393905,-0.005666236382569467,0.0012447270237188682,0.0012381909547738695,0.9947489941003523,0.1606044702164665,1.0,0.13793418089682863,1.0,0.3111028463655039,0.0
sweep,kink,1000,87,2026082708,2,0.75,0.25,484,895,sweep_c=2,200,ZLZ,0.565,0.5251274780606096,0.03987252193939039,-0.005969287128935741,0.0012448294324349017,0.0012350502512562813,0.9921441597348062,0.1691872164872298,1.0,0.13775913300669312,1.0,0.3108384464610727,0.0
sweep,kink,1000,87,2026082708,2,0.75,0.25,484,895,sweep_c=4,400,LOO,0.5625,0.5251274780606096,0.037372521939390446,-0.0031159790196485515,0.000618032531061325,0.0006167763157894736,0.9979673961988795,0.1253397595232312,1.0,0.09735133935770368,1.0,0.19829544711046854,0.0
sweep,kink,1000,87,2026082708,2,0.75,0.25,484,895,sweep_c=4,400,ZLZ,0.5625,0.5251274780606096,0.037372521939390446,-0.004729038310695044,0.0006181193445648724,0.0006167763157894736,0.9978272338712451,0.19021145366144554,1.0,0.09735133935770368,1.0,0.19829544711046854,0.0
sweep,kink,1000,87,2026082708,3,0.5,0.2,596,644,sweep_c=0.5,50,LOO,0.52,0.41996305017223495,0.10003694982776506,-0.01828619362708761,0.00480390390019241,0.005093877551020407,1.0603620840159569,0.26383120351909933,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,87,2026082708,3,0.5,0.2,596,644,sweep_c=0.5,50,ZLZ,0.46,0.41996305017223495,0.04003694982776507,-0.019111041104880766,0.0048005327968437626,0.005069387755102042,1.0560052330930945,0.2758288101764258,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,87,2026082708,3,0.5,0.2,596,644,sweep_c=1,100,LOO,0.52,0.41996305017223495,0.10003694982776506,-0.018560683316679594,0.002401155414738384,0.0025212121212121207,1.0499995567703881,0.37877719667393883,0.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,87,2026082708,3,0.5,0.2,596,644,sweep_c=1,100,ZLZ,0.51,0.41996305017223495,0.09003694982776506,-0.022650786595289907,0.0023770878721303605,0.0025242424242424236,1.0619053901361175,0.46458017179305733,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
sweep,kink,1000,87,2026082708,3,0.5,0.2,596,644,sweep_c=2,200,LOO,0.46,0.41996305017223495,0.04003694982776507,-0.018380407857109038,0.001200703587197872,0.0012482412060301506,1.0395914689846302,0.5304411891473797,1.0,0.1384928473425021,1.0,0.31194668032848727,0.0
sweep,kink,1000,87,2026082708,3,0.5,0.2,596,644,sweep_c=2,200,ZLZ,0.47,0.41996305017223495,0.05003694982776502,-0.020826080665119706,0.0011942866373357065,0.0012517587939698488,1.0481225819978652,0.6026334854354038,1.0,0.13868784893388342,1.0,0.31224121916631753,0.0
sweep,kink,1000,87,2026082708,3,0.5,0.2,596,644,sweep_c=4,400,LOO,0.4225,0.41996305017223495,0.0025369498277650337,-0.019516259665582292,0.0005995425415647405,0.0006115131578947368,1.0199662500992077,0.7970518708282542,1.0,0.09693508372855009,1.0,0.19766671660430868,0.0
sweep,kink,1000,87,2026082708,3,0.5,0.2,596,644,sweep_c=4,400,ZLZ,0.42,0.41996305017223495,3.694982776503153e-05,-0.020761277216304885,0.0005979510655943495,0.0006105263157894738,1.0210305674137812,0.849026499208923,1.0,0.09685683664161993,1.0,0.1975485288198665,0.0
sweep,kink,1000,88,2026082708,0,0.25,0.75,957,389,sweep_c=0.5,50,LOO,0.56,0.5248873337712652,0.03511266622873488,0.011766134746579615,0.0049701518342363795,0.005028571428571427,1.0117540864511685,0.16689717649387859,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,88,2026082708,0,0.25,0.75,957,389,sweep_c=0.5,50,ZLZ,0.6,0.5248873337712652,0.0751126662287348,0.01243767524314987,0.004968949498818818,0.004897959183673469,0.9857132146015523,0.17644401085870515,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,88,2026082708,0,0.25,0.75,957,389,sweep_c=1,100,LOO,0.54,0.5248873337712652,0.015112666228734861,0.010437281778699958,0.0024857706479150823,0.0025090909090909087,1.0093815015457626,0.20934224663102516,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
sweep,kink,1000,88,2026082708,0,0.25,0.75,957,389,sweep_c=1,100,ZLZ,0.57,0.5248873337712652,0.04511266622873478,0.010880567560065946,0.002485419984118664,0.002475757575757575,0.9961123639373507,0.2182486956992966,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
sweep,kink,1000,88,2026082708,0,0.25,0.75,957,389,sweep_c=2,200,LOO,0.51,0.5248873337712652,-0.014887333771265165,0.009889609782551267,0.0012428315880978179,0.0012557788944723616,1.010417587144176,0.28052593232401096,1.0,0.13891037270142753,1.0,0.3125773286894129,0.0
sweep,kink,1000,88,2026082708,0,0.25,0.75,957,389,sweep_c=2,200,ZLZ,0.525,0.5248873337712652,0.00011266622873484788,0.009883247446507037,0.0012428240145830479,0.001253140703517588,1.0083010054629507,0.2803463142443072,1.0,0.13876438172814343,1.0,0.31235681760896394,0.0
sweep,kink,1000,88,2026082708,0,0.25,0.75,957,389,sweep_c=4,400,LOO,0.5025,0.5248873337712652,-0.022387333771265228,0.007763467487866937,0.0006215678906288044,0.0006265507518796993,1.0080166001590816,0.31139486952024475,1.0,0.09811970061961683,1.0,0.19945601319361939,0.0
sweep,kink,1000,88,2026082708,0,0.25,0.75,957,389,sweep_c=4,400,ZLZ,0.505,0.5248873337712652,-0.01988733377126517,0.007972406669598087,0.0006215097725579741,0.0006265037593984963,1.00803525070888,0.3197904299320932,1.0,0.09811602096985755,1.0,0.19945045529147087,0.0
sweep,kink,1000,88,2026082708,1,0.5,0.8,562,993,sweep_c=0.5,50,LOO,0.6,0.5699899816981162,0.030010018301883767,-0.00787519120459812,0.004919050413776868,0.004897959183673469,0.9957123370713322,0.1122846708429877,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,88,2026082708,1,0.5,0.8,562,993,sweep_c=0.5,50,ZLZ,0.62,0.5699899816981162,0.050010018301883785,-0.007312175296815826,0.004916740058477488,0.004808163265306122,0.9779169140772134,0.1042816682395763,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,88,2026082708,1,0.5,0.8,562,993,sweep_c=1,100,LOO,0.55,0.5699899816981162,-0.019989981698116166,-0.008283863357640087,0.002459671214399811,0.0025000000000000005,1.0163960066549098,0.16702996776154805,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
sweep,kink,1000,88,2026082708,1,0.5,0.8,562,993,sweep_c=1,100,ZLZ,0.55,0.5699899816981162,-0.019989981698116166,-0.007740861242461539,0.0024588261303332293,0.0024999999999999996,1.016745335979161,0.15610807657074766,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
sweep,kink,1000,88,2026082708,1,0.5,0.8,562,993,sweep_c=2,200,LOO,0.52,0.5699899816981162,-0.04998998169811619,-0.011359599962033173,0.0012316087066393208,0.0012542713567839198,1.018400852496763,0.32368804708485166,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,88,2026082708,1,0.5,0.8,562,993,sweep_c=2,200,ZLZ,0.545,0.5699899816981162,-0.02498998169811617,-0.011150334739070122,0.0012314580030255852,0.001246105527638191,1.0118944572828452,0.31774454442757266,1.0,0.1383743194478142,1.0,0.3117676506697829,0.0
sweep,kink,1000,88,2026082708,1,0.5,0.8,562,993,sweep_c=4,400,LOO,0.535,0.5699899816981162,-0.03498998169811618,-0.01277662175026939,0.0006158200245370656,0.0006234962406015037,1.0124650315978416,0.5148599787408153,1.0,0.0978802356582425,1.0,0.1990943149586224,0.0
sweep,kink,1000,88,2026082708,1,0.5,0.8,562,993,sweep_c=4,400,ZLZ,0.5425,0.5699899816981162,-0.027489981698116228,-0.012698627612339197,0.0006157887502253035,0.0006220394736842106,1.010150759422968,0.5117300404300883,1.0,0.09776582271947887,1.0,0.19892150070732595,0.0
sweep,kink,1000,88,2026082708,2,0.75,0.25,389,957,sweep_c=0.5,50,LOO,0.6,0.5248873337712652,0.0751126662287348,-0.009728787407215611,0.004989615328681899,0.004897959183673469,0.9816306190015168,0.1377289322781838,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,88,2026082708,2,0.75,0.25,389,957,sweep_c=0.5,50,ZLZ,0.6,0.5248873337712652,0.0751126662287348,-0.010051931658416668,0.0049904798042526375,0.00489795918367347,0.9814605760952432,0.14229130944941862,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,88,2026082708,2,0.75,0.25,389,957,sweep_c=1,100,LOO,0.59,0.5248873337712652,0.0651126662287348,-0.010427624812684111,0.0024936236705578557,0.002443434343434343,0.9798729344302844,0.20881896597620087,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
sweep,kink,1000,88,2026082708,2,0.75,0.25,389,957,sweep_c=1,100,ZLZ,0.59,0.5248873337712652,0.0651126662287348,-0.00972420076175673,0.002493354075751525,0.002443434343434343,0.979978883543792,0.19474303698793516,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
sweep,kink,1000,88,2026082708,2,0.75,0.25,389,957,sweep_c=2,200,LOO,0.58,0.5248873337712652,0.055112666228734786,-0.01272496309982074,0.001245168874833586,0.0012241206030150756,0.9830960504683964,0.360613850825194,1.0,0.13714822475038724,1.0,0.3099157042077474,0.0
sweep,kink,1000,88,2026082708,2,0.75,0.25,389,957,sweep_c=2,200,ZLZ,0.57,0.5248873337712652,0.04511266622873478,-0.012010934916483196,0.0012450213684910832,0.0012316582914572863,0.9892667890110253,0.34039910613875746,1.0,0.1375698311084177,1.0,0.310552516686233,0.0
sweep,kink,1000,88,2026082708,2,0.75,0.25,389,957,sweep_c=4,400,LOO,0.5625,0.5248873337712652,0.037612666228734826,-0.019026841403385064,0.0006184354380242678,0.0006167763157894736,0.9973172264511643,0.7651023118387381,1.0,0.09735133935770368,1.0,0.19829544711046854,0.0
sweep,kink,1000,88,2026082708,2,0.75,0.25,389,957,sweep_c=4,400,ZLZ,0.565,0.5248873337712652,0.04011266622873477,-0.01816041399784596,0.0006184556481570183,0.0006159774436090225,0.9959929146813022,0.7302498302861562,1.0,0.09728827234770887,1.0,0.1982001879707984,0.0
sweep,kink,1000,88,2026082708,3,0.5,0.2,562,176,sweep_c=0.5,50,LOO,0.44,0.4201899112594325,0.0198100887405675,-0.006241496292855253,0.004847393310927725,0.005028571428571429,1.0373764012990787,0.0896467577944284,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,88,2026082708,3,0.5,0.2,562,176,sweep_c=0.5,50,ZLZ,0.44,0.4201899112594325,0.0198100887405675,-0.007312175296815826,0.004843504428963075,0.005028571428571429,1.0382093177208003,0.10506709962044514,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,88,2026082708,3,0.5,0.2,562,176,sweep_c=1,100,LOO,0.4,0.4201899112594325,-0.02018991125943248,-0.007547958137227362,0.002421224232709125,0.0024242424242424242,1.00124655597467,0.15339527306291598,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
sweep,kink,1000,88,2026082708,3,0.5,0.2,562,176,sweep_c=1,100,ZLZ,0.41,0.4201899112594325,-0.010189911259432527,-0.007740861242461594,0.0024209239718789464,0.002443434343434343,1.0092982562925863,0.15732535023652763,1.0,0.19376637903798294,1.0,0.4992332977468464,0.0
sweep,kink,1000,88,2026082708,3,0.5,0.2,562,176,sweep_c=2,200,LOO,0.375,0.4201899112594325,-0.0451899112594325,-0.010572962536213981,0.0012078425690834923,0.0011777638190954775,0.9750971270942714,0.30422263769008695,1.0,0.13452629797268223,1.0,0.30595543259913827,0.0
sweep,kink,1000,88,2026082708,3,0.5,0.2,562,176,sweep_c=2,200,ZLZ,0.37,0.4201899112594325,-0.05018991125943251,-0.011150334739070178,0.0012073995300989362,0.0011713567839195978,0.9701484510463699,0.32089459646626045,1.0,0.13415988744431528,1.0,0.3054019902891067,0.0
sweep,kink,1000,88,2026082708,3,0.5,0.2,562,176,sweep_c=4,400,LOO,0.395,0.4201899112594325,-0.025189911259432485,-0.012619004616725882,0.0006026420702185213,0.0005989348370927319,0.9938483665363005,0.5140381785994916,1.0,0.09593296644993055,1.0,0.1961530753231101,0.0
sweep,kink,1000,88,2026082708,3,0.5,0.2,562,176,sweep_c=4,400,ZLZ,0.395,0.4201899112594325,-0.025189911259432485,-0.012698627612339308,0.0006025998418546016,0.0005989348370927319,0.9939180124067241,0.5172997648606648,1.0,0.09593296644993055,1.0,0.1961530753231101,0.0
sweep,kink,1000,89,2026082708,0,0.25,0.75,29,330,sweep_c=0.5,50,LOO,0.48,0.5251089886742766,-0.045108988674276596,-0.008271504376045513,0.004991450832594528,0.005093877551020407,1.020520430203785,0.11707687049617997,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,89,2026082708,0,0.25,0.75,29,330,sweep_c=0.5,50,ZLZ,0.46,0.5251089886742766,-0.06510898867427656,-0.008218639537411199,0.00499144104390383,0.005069387755102042,1.0156160736974766,0.11632872286903748,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,89,2026082708,0,0.25,0.75,29,330,sweep_c=1,100,LOO,0.51,0.5251089886742766,-0.015108988674276569,-0.005798030728880743,0.0024946416912625968,0.0025242424242424236,1.0118657252797074,0.1160850852539415,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
sweep,kink,1000,89,2026082708,0,0.25,0.75,29,330,sweep_c=1,100,ZLZ,0.5,0.5251089886742766,-0.025108988674276578,-0.006470830094843727,0.0024949542930451196,0.0025252525252525255,1.0121438025104768,0.1295473995698803,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
sweep,kink,1000,89,2026082708,0,0.25,0.75,29,330,sweep_c=2,200,LOO,0.53,0.5251089886742766,0.004891011325723449,-0.005196781752989876,0.0012472058192782647,0.001251758793969849,1.0036505399679894,0.1471517441553136,1.0,0.13868784893388342,1.0,0.31224121916631753,0.0
sweep,kink,1000,89,2026082708,0,0.25,0.75,29,330,sweep_c=2,200,ZLZ,0.53,0.5251089886742766,0.004891011325723449,-0.00536737754831762,0.0012472605496744163,0.0012517587939698488,1.0036064992968845,0.15197898936420753,1.0,0.13868784893388342,1.0,0.31224121916631753,0.0
sweep,kink,1000,89,2026082708,0,0.25,0.75,29,330,sweep_c=4,400,LOO,0.5175,0.5251089886742766,-0.007608988674276618,-0.0007716007443191453,0.000622939569997224,0.0006257988721804511,1.0045900153416805,0.030915030445806298,1.0,0.0980608096543778,1.0,0.19936706173257068,0.0
sweep,kink,1000,89,2026082708,0,0.25,0.75,29,330,sweep_c=4,400,ZLZ,0.5175,0.5251089886742766,-0.007608988674276618,-0.0010154867294231984,0.0006229784950525316,0.0006257988721804512,1.0045272463661556,0.04068531892508651,1.0,0.0980608096543778,1.0,0.19936706173257085,0.0
sweep,kink,1000,89,2026082708,1,0.5,0.8,228,771,sweep_c=0.5,50,LOO,0.7,0.5701222394514127,0.12987776054858724,-0.013362652509007478,0.00493271164737311,0.004285714285714285,0.868835357119774,0.1902610155800715,0.0,0.25661952338691574,1.0,0.7024725486994301,0.0
sweep,kink,1000,89,2026082708,1,0.5,0.8,228,771,sweep_c=0.5,50,ZLZ,0.68,0.5701222394514127,0.10987776054858733,-0.014072022128629458,0.004934520013535195,0.004440816326530612,0.8999489949072305,0.20032449288991194,1.0,0.26122184478816846,1.0,0.725948321351447,0.0
sweep,kink,1000,89,2026082708,1,0.5,0.8,228,771,sweep_c=1,100,LOO,0.66,0.5701222394514127,0.08987776054858732,-0.014554766851665124,0.0024673778749293015,0.0022666666666666673,0.9186540455347216,0.29301335825611824,1.0,0.18662590024152625,1.0,0.48844800973272545,0.0
sweep,kink,1000,89,2026082708,1,0.5,0.8,228,771,sweep_c=1,100,ZLZ,0.66,0.5701222394514127,0.08987776054858732,-0.014352711018184916,0.0024670162151249012,0.0022666666666666673,0.9187887184405512,0.28896679340932113,1.0,0.18662590024152625,1.0,0.48844800973272545,0.0
sweep,kink,1000,89,2026082708,1,0.5,0.8,228,771,sweep_c=2,200,LOO,0.6,0.5701222394514127,0.029877760548587262,-0.015728748815366345,0.0012342246322234619,0.0012060301507537687,0.9771561183162415,0.44771028579045447,1.0,0.13613104217093364,1.0,0.3083793076445651,0.0
sweep,kink,1000,89,2026082708,1,0.5,0.8,228,771,sweep_c=2,200,ZLZ,0.61,0.5701222394514127,0.03987776054858727,-0.015038264409958368,0.0012338104389409334,0.0011954773869346732,0.9689311657638721,0.42812786621319887,1.0,0.13553416031363552,1.0,0.307477751470971,0.0
sweep,kink,1000,89,2026082708,1,0.5,0.8,228,771,sweep_c=4,400,LOO,0.575,0.5701222394514127,0.00487776054858724,-0.01660547169723281,0.0006170847123776677,0.000612468671679198,0.9925195996499674,0.6684652308556499,1.0,0.09701078664191676,1.0,0.19778106155895947,0.0
sweep,kink,1000,89,2026082708,1,0.5,0.8,228,771,sweep_c=4,400,ZLZ,0.575,0.5701222394514127,0.00487776054858724,-0.016507731817132165,0.0006170609884554857,0.000612468671679198,0.9925577586945136,0.6645434159030201,1.0,0.09701078664191676,1.0,0.19778106155895947,0.0
sweep,kink,1000,89,2026082708,2,0.75,0.25,330,29,sweep_c=0.5,50,LOO,0.56,0.5251089886742766,0.034891011325723476,0.0013917626007479145,0.004977629597547004,0.005028571428571427,1.0102341546364815,0.01972667429041817,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,89,2026082708,2,0.75,0.25,330,29,sweep_c=0.5,50,ZLZ,0.58,0.5251089886742766,0.05489101132572338,0.0011982681634032932,0.0049777518907182195,0.004971428571428571,0.998729683714964,0.016983898971573316,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,89,2026082708,2,0.75,0.25,330,29,sweep_c=1,100,LOO,0.51,0.5251089886742766,-0.015108988674276569,0.0027832730212102863,0.0024871312061644623,0.0025242424242424245,1.0149212948581001,0.05580928538592941,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,89,2026082708,2,0.75,0.25,330,29,sweep_c=1,100,ZLZ,0.53,0.5251089886742766,0.004891011325723449,0.0036699702052634953,0.0024869877193911946,0.002516161616161616,1.011730615532578,0.07359117175972442,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,89,2026082708,2,0.75,0.25,330,29,sweep_c=2,200,LOO,0.545,0.5251089886742766,0.019891011325723462,0.006042796410848372,0.0012403834311798057,0.001246105527638191,1.0046131674404444,0.17157736126099862,1.0,0.1383743194478142,1.0,0.3117676506697829,0.0
sweep,kink,1000,89,2026082708,2,0.75,0.25,330,29,sweep_c=2,200,ZLZ,0.54,0.5251089886742766,0.014891011325723458,0.005598821324850678,0.001240503348446263,0.0012482412060301506,1.0062376756931606,0.15896358099918675,1.0,0.138492847342502,1.0,0.3119466803284874,0.0
sweep,kink,1000,89,2026082708,2,0.75,0.25,330,29,sweep_c=4,400,LOO,0.5175,0.5251089886742766,-0.007608988674276618,0.009972296154107885,0.0006157212861586521,0.0006257988721804511,1.0163671229959759,0.401886190756132,1.0,0.0980608096543778,1.0,0.19936706173257068,0.0
sweep,kink,1000,89,2026082708,2,0.75,0.25,330,29,sweep_c=4,400,ZLZ,0.5175,0.5251089886742766,-0.007608988674276618,0.009082293756053295,0.0006158129367309789,0.0006257988721804511,1.0162158585080758,0.3659916190468388,1.0,0.0980608096543778,1.0,0.19936706173257068,0.0
sweep,kink,1000,89,2026082708,3,0.5,0.2,228,237,sweep_c=0.5,50,LOO,0.4,0.41988624582365913,-0.01988624582365911,-0.01235893537317817,0.004826175156536509,0.004897959183673469,1.014873895954592,0.17790146373794075,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,89,2026082708,3,0.5,0.2,228,237,sweep_c=0.5,50,ZLZ,0.36,0.41988624582365913,-0.059886245823659146,-0.02186756124054412,0.00472479298941752,0.00470204081632653,0.9951845142968274,0.3181331742985541,1.0,0.2687950607369216,1.0,0.7716677778142943,0.0
sweep,kink,1000,89,2026082708,3,0.5,0.2,228,237,sweep_c=1,100,LOO,0.45,0.41988624582365913,0.03011375417634088,-0.014970234414355799,0.0024077155868120416,0.0025000000000000005,1.0383286189172156,0.30508862018911326,1.0,0.19599639845400535,1.0,0.5026016155255952,0.0
sweep,kink,1000,89,2026082708,3,0.5,0.2,228,237,sweep_c=1,100,ZLZ,0.43,0.41988624582365913,0.010113754176340861,-0.018250480574142414,0.0023850943996298352,0.002475757575757575,1.0380124057738809,0.37369864102517486,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
sweep,kink,1000,89,2026082708,3,0.5,0.2,228,237,sweep_c=2,200,LOO,0.46,0.41988624582365913,0.04011375417634089,-0.01598813494935364,0.0012028470933939917,0.0012482412060301506,1.0377388887460943,0.4609911561323299,1.0,0.1384928473425021,1.0,0.31194668032848727,0.0
sweep,kink,1000,89,2026082708,3,0.5,0.2,228,237,sweep_c=2,200,ZLZ,0.45,0.41988624582365913,0.03011375417634088,-0.01698714918793709,0.0011977658552554775,0.0012437185929648246,1.03836537626091,0.490833884831859,1.0,0.13824172683247282,1.0,0.31156737704867626,0.0
sweep,kink,1000,89,2026082708,3,0.5,0.2,228,237,sweep_c=4,400,LOO,0.46,0.41988624582365913,0.04011375417634089,-0.016705637024007403,0.0006008039731886212,0.0006225563909774435,1.0362055158746315,0.6815483063394633,1.0,0.09780643617880785,1.0,0.19898284503290953,0.0
sweep,kink,1000,89,2026082708,3,0.5,0.2,228,237,sweep_c=4,400,ZLZ,0.46,0.41988624582365913,0.04011375417634089,-0.017482174206121526,0.0005994214301356701,0.0006225563909774435,1.038595485043865,0.7140511300796403,1.0,0.09780643617880785,1.0,0.19898284503290953,0.0
sweep,kink,1000,90,2026082708,0,0.25,0.75,712,99,sweep_c=0.5,50,LOO,0.52,0.5248074188786558,-0.004807418878655767,0.005597167175570683,0.004976605702733543,0.005093877551020407,1.023564625226879,0.07934172933111676,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,90,2026082708,0,0.25,0.75,712,99,sweep_c=0.5,50,ZLZ,0.52,0.5248074188786558,-0.004807418878655767,0.00399142280046072,0.004978446212340996,0.005093877551020407,1.0231862178993258,0.05656930253404085,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,90,2026082708,0,0.25,0.75,712,99,sweep_c=1,100,LOO,0.52,0.5248074188786558,-0.004807418878655767,0.004533769138774457,0.0024891023617727823,0.0025212121212121207,1.0129001361826153,0.09087366074346513,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,90,2026082708,0,0.25,0.75,712,99,sweep_c=1,100,ZLZ,0.51,0.5248074188786558,-0.014807418878655776,0.003558777558910653,0.0024895847642745126,0.0025242424242424245,1.0139210604375672,0.07132427807627782,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,90,2026082708,0,0.25,0.75,712,99,sweep_c=2,200,LOO,0.515,0.5248074188786558,-0.009807418878655771,0.0035850474158760637,0.0012449453504042418,0.0012551507537688442,1.0081974709663268,0.10160609492792573,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,90,2026082708,0,0.25,0.75,712,99,sweep_c=2,200,ZLZ,0.525,0.5248074188786558,0.00019258112134423744,0.0033432350015414336,0.0012450374081251893,0.001253140703517588,1.0065084754397868,0.09474923338293573,1.0,0.13876438172814343,1.0,0.31235681760896394,0.0
sweep,kink,1000,90,2026082708,0,0.25,0.75,712,99,sweep_c=4,400,LOO,0.52,0.5248074188786558,-0.004807418878655767,0.003621643052256429,0.0006223505632500063,0.0006255639097744361,1.0051632419317647,0.14517375181761943,1.0,0.0980423989733199,1.0,0.19933925344360226,0.0
sweep,kink,1000,90,2026082708,0,0.25,0.75,712,99,sweep_c=4,400,ZLZ,0.5125,0.5248074188786558,-0.01230741887865583,0.00363084341341835,0.0006223442677880906,0.0006261748120300753,1.0061550245422828,0.14554328490979684,1.0,0.09809025955658224,1.0,0.19941154413862744,0.0
sweep,kink,1000,90,2026082708,1,0.5,0.8,131,895,sweep_c=0.5,50,LOO,0.44,0.5701134631990885,-0.1301134631990885,0.019885928253481455,0.004828784780433561,0.005028571428571429,1.0413741049191947,0.28617187140026945,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,90,2026082708,1,0.5,0.8,131,895,sweep_c=0.5,50,ZLZ,0.46,0.5701134631990885,-0.11011346319908849,0.02088613140686768,0.004825472490928889,0.005069387755102042,1.05054743647004,0.3006686059638127,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,90,2026082708,1,0.5,0.8,131,895,sweep_c=1,100,LOO,0.53,0.5701134631990885,-0.040113463199088484,0.019233451204713203,0.002414523000734635,0.002516161616161616,1.0420946975431822,0.39141867870530334,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,90,2026082708,1,0.5,0.8,131,895,sweep_c=1,100,ZLZ,0.55,0.5701134631990885,-0.020113463199088466,0.020284143127906273,0.0024126166564192465,0.0025000000000000005,1.0362193236742576,0.4129642962924957,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
sweep,kink,1000,90,2026082708,1,0.5,0.8,131,895,sweep_c=2,200,LOO,0.55,0.5701134631990885,-0.020113463199088466,0.014744337073092306,0.0012101940720831718,0.0012437185929648246,1.0277017725131847,0.42383590035824403,1.0,0.13824172683247288,1.0,0.3115673770486762,0.0
sweep,kink,1000,90,2026082708,1,0.5,0.8,131,895,sweep_c=2,200,ZLZ,0.56,0.5701134631990885,-0.010113463199088457,0.0154224223703332,0.0012094097437426693,0.0012381909547738695,1.0237977337127557,0.4434716495244664,1.0,0.13793418089682863,1.0,0.3111028463655039,0.0
sweep,kink,1000,90,2026082708,1,0.5,0.8,131,895,sweep_c=4,400,LOO,0.5725,0.5701134631990885,0.0023865368009114984,0.009325281458324008,0.000606322115854788,0.0006133928571428573,1.0116616912086425,0.3787130266575705,1.0,0.09708395133331149,1.0,0.19789157267336105,0.0
sweep,kink,1000,90,2026082708,1,0.5,0.8,131,895,sweep_c=4,400,ZLZ,0.5775,0.5701134631990885,0.007386536800911503,0.009330352620645632,0.0006062817543032368,0.0006115131578947367,1.0086286673718428,0.3789315863553254,1.0,0.09693508372855009,1.0,0.1976667166043085,0.0
sweep,kink,1000,90,2026082708,2,0.75,0.25,99,712,sweep_c=0.5,50,LOO,0.44,0.5248074188786558,-0.08480741887865578,0.0020764452842847447,0.004979939585979169,0.005028571428571429,1.0097655487084987,0.029424456828289664,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,90,2026082708,2,0.75,0.25,99,712,sweep_c=0.5,50,ZLZ,0.44,0.5248074188786558,-0.08480741887865578,0.002899179869201074,0.004980285585981187,0.005028571428571429,1.0096953963295117,0.041081664994450075,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,90,2026082708,2,0.75,0.25,99,712,sweep_c=1,100,LOO,0.47,0.5248074188786558,-0.05480741887865581,-0.001437280060666013,0.00249101449989085,0.002516161616161616,1.0100951304265262,0.028797399606124437,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,90,2026082708,2,0.75,0.25,99,712,sweep_c=1,100,ZLZ,0.47,0.5248074188786558,-0.05480741887865581,-0.0004968982562119084,0.002490334430735975,0.002516161616161616,1.0103709707045283,0.009957232228582826,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,90,2026082708,2,0.75,0.25,99,712,sweep_c=2,200,LOO,0.48,0.5248074188786558,-0.0448074188786558,-0.0032328417263811637,0.0012435458812425934,0.0012542713567839198,1.0086249134053737,0.09167555254602065,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,90,2026082708,2,0.75,0.25,99,712,sweep_c=2,200,ZLZ,0.485,0.5248074188786558,-0.0398074188786558,-0.0041015490756999284,0.0012437236382256312,0.0012551507537688438,1.0091878253271083,0.11630167458390263,1.0,0.1388756268661453,1.0,0.31252484707697614,0.0
sweep,kink,1000,90,2026082708,2,0.75,0.25,99,712,sweep_c=4,400,LOO,0.51,0.5248074188786558,-0.014807418878655776,-0.0049145453047722,0.0006173193008221246,0.0006263157894736842,1.0145734770313815,0.19780096915373038,1.0,0.09810130099063286,1.0,0.19942822159818152,0.0
sweep,kink,1000,90,2026082708,2,0.75,0.25,99,712,sweep_c=4,400,ZLZ,0.51,0.5248074188786558,-0.014807418878655776,-0.005749006113676902,0.0006173704425731851,0.0006263157894736841,1.0144894317635536,0.23137682317663366,1.0,0.09810130099063286,1.0,0.19942822159818152,0.0
sweep,kink,1000,90,2026082708,3,0.5,0.2,131,714,sweep_c=0.5,50,LOO,0.48,0.4199598484298156,0.060040151570184386,0.02187104339375945,0.0049229336087661816,0.005093877551020407,1.0347239991109831,0.3117148646405113,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,90,2026082708,3,0.5,0.2,131,714,sweep_c=0.5,50,ZLZ,0.5,0.4199598484298156,0.0800401515701844,0.020886131406867625,0.004921107053268215,0.005102040816326531,1.0367668821466005,0.29773274377582326,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,90,2026082708,3,0.5,0.2,131,714,sweep_c=1,100,LOO,0.48,0.4199598484298156,0.060040151570184386,0.019400329345014233,0.00245756179652698,0.0025212121212121207,1.0258997860298331,0.39134237747783385,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,90,2026082708,3,0.5,0.2,131,714,sweep_c=1,100,ZLZ,0.47,0.4199598484298156,0.05004015157018438,0.020284143127906218,0.0024586261232662126,0.002516161616161616,1.0234014811568704,0.4090820470130978,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,90,2026082708,3,0.5,0.2,131,714,sweep_c=2,200,LOO,0.51,0.4199598484298156,0.09004015157018441,0.01442635132137332,0.001224667410987788,0.0012557788944723616,1.0254040265997442,0.4122374316096569,0.0,0.13891037270142753,1.0,0.3125773286894129,0.0
sweep,kink,1000,90,2026082708,3,0.5,0.2,131,714,sweep_c=2,200,ZLZ,0.525,0.4199598484298156,0.10504015157018443,0.0154224223703332,0.0012251144277086688,0.001253140703517588,1.022876455598794,0.4406200603905236,0.0,0.13876438172814343,1.0,0.31235681760896394,0.0
sweep,kink,1000,90,2026082708,3,0.5,0.2,131,714,sweep_c=4,400,LOO,0.4625,0.4199598484298156,0.042540151570184426,0.008946576434434916,0.000609439028890082,0.0006230419799498747,1.0223204462053679,0.36240296733849153,1.0,0.09784457286004528,1.0,0.1990404483257382,0.0
sweep,kink,1000,90,2026082708,3,0.5,0.2,131,714,sweep_c=4,400,ZLZ,0.465,0.4199598484298156,0.04504015157018443,0.009330352620645632,0.000609560364814526,0.0006234962406015037,1.022862175087808,0.37791114258291303,1.0,0.09788023565824255,1.0,0.1990943149586225,0.0
sweep,kink,1000,91,2026082708,0,0.25,0.75,982,144,sweep_c=0.5,50,LOO,0.54,0.5249984089740252,0.01500159102597487,-0.0003993004681899226,0.004984171933775824,0.0050693877551020415,1.0170972876655282,0.005655920700561479,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,91,2026082708,0,0.25,0.75,982,144,sweep_c=0.5,50,ZLZ,0.52,0.5249984089740252,-0.004998408974025148,-0.0010025821026407034,0.004984867553131491,0.005093877551020407,1.021868183402473,0.014200156664281323,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,91,2026082708,0,0.25,0.75,982,144,sweep_c=1,100,LOO,0.57,0.5249984089740252,0.045001591025974785,-0.001373214322150318,0.0024925735002522134,0.0024757575757575747,0.993253589315245,0.027505170255944886,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
sweep,kink,1000,91,2026082708,0,0.25,0.75,982,144,sweep_c=1,100,ZLZ,0.56,0.5249984089740252,0.03500159102597489,-0.0013060835662859205,0.002492645152892224,0.0024888888888888894,0.998493061076513,0.026160180495056036,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
sweep,kink,1000,91,2026082708,0,0.25,0.75,982,144,sweep_c=2,200,LOO,0.59,0.5249984089740252,0.0650015910259748,-0.001994182378684206,0.0012463754088656294,0.0012155778894472362,0.9752903345177332,0.05648595015896803,1.0,0.13666883193556356,1.0,0.3091916085655424,0.0
sweep,kink,1000,91,2026082708,0,0.25,0.75,982,144,sweep_c=2,200,ZLZ,0.59,0.5249984089740252,0.0650015910259748,-0.0022725628275810372,0.0012464213756161265,0.0012155778894472362,0.9752543668038075,0.06436999189442003,1.0,0.13666883193556356,1.0,0.3091916085655424,0.0
sweep,kink,1000,91,2026082708,0,0.25,0.75,982,144,sweep_c=4,400,LOO,0.5475,0.5249984089740252,0.02250159102597482,7.090829359346351e-06,0.0006227762232670338,0.0006209116541353384,0.997006036739948,0.00028413911437510193,1.0,0.09767715292021933,1.0,0.19878757000737868,0.0
sweep,kink,1000,91,2026082708,0,0.25,0.75,982,144,sweep_c=4,400,ZLZ,0.5475,0.5249984089740252,0.02250159102597482,-0.00020305737706671767,0.0006228052766131841,0.0006209116541353384,0.9969595272407722,0.008136593704309117,1.0,0.09767715292021933,1.0,0.19878757000737868,0.0
sweep,kink,1000,91,2026082708,1,0.5,0.8,974,471,sweep_c=0.5,50,LOO,0.46,0.5700406357912621,-0.11004063579126205,-0.036713056386801,0.004975856717817869,0.005069387755102042,1.0187969715746137,0.5204591022271162,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,91,2026082708,1,0.5,0.8,974,471,sweep_c=0.5,50,ZLZ,0.48,0.5700406357912621,-0.09004063579126209,-0.036822480836194216,0.004975984082761365,0.005093877551020407,1.0236924930422244,0.5220036666648908,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,91,2026082708,1,0.5,0.8,974,471,sweep_c=1,100,LOO,0.56,0.5700406357912621,-0.01004063579126202,-0.03530441531567219,0.002486697648442185,0.002488888888888889,1.0008811849112724,0.7079743633341317,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
sweep,kink,1000,91,2026082708,1,0.5,0.8,974,471,sweep_c=1,100,ZLZ,0.57,0.5700406357912621,-4.063579126212247e-05,-0.03557065512785351,0.0024868968341744692,0.0024757575757575747,0.9955208200582264,0.7132848161618948,1.0,0.19504379792543247,1.0,0.5011627664853655,0.0
sweep,kink,1000,91,2026082708,1,0.5,0.8,974,471,sweep_c=2,200,LOO,0.535,0.5700406357912621,-0.03504063579126204,-0.033343864521407696,0.001242574483893999,0.0012501256281407037,1.0060770153778151,0.9459206731949078,1.0,0.13859734660081902,1.0,0.3121045205280506,0.0
sweep,kink,1000,91,2026082708,1,0.5,0.8,974,471,sweep_c=2,200,ZLZ,0.53,0.5700406357912621,-0.04004063579126205,-0.033210052378843,0.0012425191978300536,0.0012517587939698488,1.007436179783726,0.9421455620989351,1.0,0.13868784893388342,1.0,0.31224121916631753,0.0
sweep,kink,1000,91,2026082708,1,0.5,0.8,974,471,sweep_c=4,400,LOO,0.53,0.5700406357912621,-0.04004063579126205,-0.02817362829078829,0.0006200571368769182,0.0006243107769423558,1.0068600775839178,1.131428007541926,1.0,0.09794415022735392,1.0,0.1991908542882408,0.0
sweep,kink,1000,91,2026082708,1,0.5,0.8,974,471,sweep_c=4,400,ZLZ,0.5275,0.5700406357912621,-0.042540635791262105,-0.028082779425005033,0.0006200371783526039,0.0006246710526315788,1.007473542620923,1.1277977484365391,1.0,0.09797240683302344,1.0,0.19923353428759877,0.0
sweep,kink,1000,91,2026082708,2,0.75,0.25,144,982,sweep_c=0.5,50,LOO,0.54,0.5249984089740252,0.01500159102597487,0.026302086876943798,0.004941564579389976,0.0050693877551020415,1.0258669442963841,0.37416052841781994,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,91,2026082708,2,0.75,0.25,144,982,sweep_c=0.5,50,ZLZ,0.52,0.5249984089740252,-0.004998408974025148,0.02644701947165773,0.0049412012599641675,0.005093877551020408,1.0308986181747528,0.37623609938645985,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,91,2026082708,2,0.75,0.25,144,982,sweep_c=1,100,LOO,0.53,0.5249984089740252,0.005001591025974861,0.027253315450659343,0.002469602124665004,0.002516161616161616,1.0188530334630026,0.5484106095361193,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,91,2026082708,2,0.75,0.25,144,982,sweep_c=1,100,ZLZ,0.53,0.5249984089740252,0.005001591025974861,0.026628885732735474,0.002470260352625811,0.002516161616161616,1.0185815488990921,0.5357739946521515,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,91,2026082708,2,0.75,0.25,144,982,sweep_c=2,200,LOO,0.48,0.5249984089740252,-0.044998408974025184,0.028673818741681956,0.0012318669246938118,0.0012542713567839198,1.018187380179622,0.8169653519970366,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,91,2026082708,2,0.75,0.25,144,982,sweep_c=2,200,ZLZ,0.48,0.5249984089740252,-0.044998408974025184,0.02781336782691235,0.0012322621925477915,0.0012542713567839198,1.0178607802537727,0.7923225516963733,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,91,2026082708,2,0.75,0.25,144,982,sweep_c=4,400,LOO,0.5225,0.5249984089740252,-0.0024984089740252013,0.018913877739171303,0.0006143444088000827,0.000625297619047619,1.017829103822935,0.7630879969775228,1.0,0.09802152935451502,1.0,0.19930773106870658,0.0
sweep,kink,1000,91,2026082708,2,0.75,0.25,144,982,sweep_c=4,400,ZLZ,0.52,0.5249984089740252,-0.004998408974025148,0.018471147558401513,0.0006144267753885429,0.000625563909774436,1.0181260564024905,0.745175917882658,1.0,0.0980423989733199,1.0,0.19933925344360226,0.0
sweep,kink,1000,91,2026082708,3,0.5,0.2,974,867,sweep_c=0.5,50,LOO,0.42,0.4198524579639317,0.00014754203606826,-0.036590998964379506,0.00472546165897419,0.004971428571428571,1.0520514036945496,0.5322947029233115,1.0,0.2763876852333699,1.0,0.83480378406418,0.0
sweep,kink,1000,91,2026082708,3,0.5,0.2,974,867,sweep_c=0.5,50,ZLZ,0.44,0.4198524579639317,0.020147542036068278,-0.036822480836194105,0.004724413274118992,0.005028571428571429,1.0643800905646124,0.5357215346756963,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,91,2026082708,3,0.5,0.2,974,867,sweep_c=1,100,LOO,0.42,0.4198524579639317,0.00014754203606826,-0.03451476656403524,0.0023671981880310036,0.002460606060606061,1.039459253157317,0.7093941954555479,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
sweep,kink,1000,91,2026082708,3,0.5,0.2,974,867,sweep_c=1,100,ZLZ,0.42,0.4198524579639317,0.00014754203606826,-0.03557065512785357,0.002364871618295145,0.002460606060606061,1.0404818771430526,0.7314557855148336,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
sweep,kink,1000,91,2026082708,3,0.5,0.2,974,867,sweep_c=2,200,LOO,0.36,0.4198524579639317,-0.05985245796393174,-0.03329640502386455,0.0011849682760959165,0.001157788944723618,0.9770632413368521,0.9672616828322532,1.0,0.13338063658883448,1.0,0.3042249760928344,0.0
sweep,kink,1000,91,2026082708,3,0.5,0.2,974,867,sweep_c=2,200,ZLZ,0.36,0.4198524579639317,-0.05985245796393174,-0.03321005237884306,0.0011850519361448718,0.001157788944723618,0.9769942644792904,0.9647190810907086,1.0,0.13338063658883448,1.0,0.3042249760928344,0.0
sweep,kink,1000,91,2026082708,3,0.5,0.2,974,867,sweep_c=4,400,LOO,0.3675,0.4198524579639317,-0.05235245796393173,-0.028231764629903955,0.0005950835830195922,0.0005825657894736842,0.978964646474719,1.1573082258837697,0.0,0.09461294817535959,1.0,0.1941592626277745,0.0
sweep,kink,1000,91,2026082708,3,0.5,0.2,974,867,sweep_c=4,400,ZLZ,0.37,0.4198524579639317,-0.04985245796393173,-0.029057502598771157,0.0005936671037518758,0.0005842105263157894,0.9840709088033978,1.19257799891571,0.0,0.09474641269110184,1.0,0.1943608532049581,0.0
sweep,kink,1000,92,2026082708,0,0.25,0.75,290,165,sweep_c=0.5,50,LOO,0.56,0.525026082474277,0.0349739175257231,-0.00918210047126844,0.004992629594512115,0.005028571428571427,1.0071989786902718,0.12995032415604965,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,92,2026082708,0,0.25,0.75,290,165,sweep_c=0.5,50,ZLZ,0.54,0.525026082474277,0.01497391752572308,-0.008823102483404455,0.004991959202824136,0.0050693877551020415,1.0155106540602539,0.12487796418261013,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,92,2026082708,0,0.25,0.75,290,165,sweep_c=1,100,LOO,0.51,0.525026082474277,-0.015026082474276947,-0.008494328904632864,0.002495981245789371,0.0025242424242424245,1.0113226725964906,0.17002328941772626,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,92,2026082708,0,0.25,0.75,290,165,sweep_c=1,100,ZLZ,0.5,0.525026082474277,-0.025026082474276956,-0.007976214932352899,0.0024956486837082142,0.0025252525252525255,1.01186218306189,0.15966330827178207,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
sweep,kink,1000,92,2026082708,0,0.25,0.75,290,165,sweep_c=2,200,LOO,0.455,0.525026082474277,-0.07002608247427694,-0.006779381952425112,0.0012475050739640101,0.0012461055276381907,0.9988781237407137,0.19194152567355913,0.0,0.13837431944781425,1.0,0.31176765066978296,0.0
sweep,kink,1000,92,2026082708,0,0.25,0.75,290,165,sweep_c=2,200,ZLZ,0.445,0.525026082474277,-0.08002608247427695,-0.0069118758585592355,0.00124756624729476,0.0012410804020100497,0.9948012017006918,0.19568796687733064,0.0,0.13809502898355347,1.0,0.31134579827269365,0.0
sweep,kink,1000,92,2026082708,0,0.25,0.75,290,165,sweep_c=4,400,LOO,0.4775,0.525026082474277,-0.047526082474276976,-0.003175616218601629,0.0006232848039871525,0.000625297619047619,1.003229366491194,0.12719930604905308,1.0,0.09802152935451497,1.0,0.1993077310687067,0.0
sweep,kink,1000,92,2026082708,0,0.25,0.75,290,165,sweep_c=4,400,ZLZ,0.47,0.525026082474277,-0.05502608247427698,-0.0031622067733966253,0.000623283188779725,0.0006243107769423557,1.0016486697878737,0.12666235484734997,0.0,0.09794415022735387,1.0,0.1991908542882408,0.0
sweep,kink,1000,92,2026082708,1,0.5,0.8,294,324,sweep_c=0.5,50,LOO,0.56,0.5699126123531277,-0.009912612353127681,-0.006876680104955679,0.004916253937395574,0.005028571428571429,1.0228461533122832,0.09807575686399993,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,92,2026082708,1,0.5,0.8,294,324,sweep_c=0.5,50,ZLZ,0.48,0.5699126123531277,-0.08991261235312775,-0.009536426885209282,0.004924005319201452,0.005093877551020407,1.034498791290198,0.13590218107810023,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,92,2026082708,1,0.5,0.8,294,324,sweep_c=1,100,LOO,0.58,0.5699126123531277,0.010087387646872226,-0.007102124366027085,0.0024585408726660726,0.002460606060606061,1.000840005534563,0.14323513332470725,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
sweep,kink,1000,92,2026082708,1,0.5,0.8,294,324,sweep_c=1,100,ZLZ,0.61,0.5699126123531277,0.04008738764687225,-0.007366994189899612,0.002458682378879455,0.002403030303030303,0.9773650812617304,0.14857273324106438,1.0,0.19215766395302625,1.0,0.49680342490239093,0.0
sweep,kink,1000,92,2026082708,1,0.5,0.8,294,324,sweep_c=2,200,LOO,0.585,0.5699126123531277,0.01508738764687223,-0.008113464743859766,0.0012298233874295514,0.0012199748743718594,0.9919919289563387,0.2313582440609709,1.0,0.13691578787241432,1.0,0.3095646214938985,0.0
sweep,kink,1000,92,2026082708,1,0.5,0.8,294,324,sweep_c=2,200,ZLZ,0.59,0.5699126123531277,0.020087387646872235,-0.00860574044489959,0.0012301759071857263,0.0012155778894472362,0.9881333899865703,0.24536049251095407,1.0,0.13666883193556356,1.0,0.3091916085655424,0.0
sweep,kink,1000,92,2026082708,1,0.5,0.8,294,324,sweep_c=4,400,LOO,0.56,0.5699126123531277,-0.009912612353127681,-0.009727680071553224,0.0006147356783007364,0.0006175438596491228,1.0045681118690701,0.39234224162649556,1.0,0.09741189469083578,1.0,0.19838691250477014,0.0
sweep,kink,1000,92,2026082708,1,0.5,0.8,294,324,sweep_c=4,400,ZLZ,0.5675,0.5699126123531277,-0.00241261235312773,-0.00991661058943949,0.0006148180449605802,0.0006151472431077695,1.0005354399564026,0.39993550089921953,1.0,0.09722268877298168,1.0,0.19810112770290988,0.0
sweep,kink,1000,92,2026082708,2,0.75,0.25,165,290,sweep_c=0.5,50,LOO,0.44,0.525026082474277,-0.08502608247427695,-0.016847165244785134,0.004991854216322584,0.005028571428571429,1.0073554255909127,0.2384492105103979,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,92,2026082708,2,0.75,0.25,165,290,sweep_c=0.5,50,ZLZ,0.46,0.525026082474277,-0.06502608247427694,-0.016070692670462794,0.004991902266988934,0.005069387755102042,1.0155222366081793,0.2274581795102146,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,92,2026082708,2,0.75,0.25,165,290,sweep_c=1,100,LOO,0.51,0.525026082474277,-0.015026082474276947,-0.018097889174761295,0.0024953484383271004,0.0025242424242424245,1.0115791387974238,0.36229498791698694,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,92,2026082708,2,0.75,0.25,165,290,sweep_c=1,100,ZLZ,0.53,0.525026082474277,0.0049739175257230706,-0.01717217750719857,0.0024954416571292483,0.002516161616161616,1.00830312300557,0.3437570856615571,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,92,2026082708,2,0.75,0.25,165,290,sweep_c=2,200,LOO,0.495,0.525026082474277,-0.03002608247427696,-0.017110213138648578,0.001245377423181639,0.0012561557788944723,1.008654690146299,0.4848472373170221,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,92,2026082708,2,0.75,0.25,165,290,sweep_c=2,200,ZLZ,0.5,0.525026082474277,-0.025026082474276956,-0.016165313480518195,0.0012453437270204368,0.0012562814070351757,1.0087828603279738,0.4580780819274558,1.0,0.13893816311336926,1.0,0.31261930452960063,0.0
sweep,kink,1000,92,2026082708,2,0.75,0.25,165,290,sweep_c=4,400,LOO,0.4925,0.525026082474277,-0.03252608247427696,-0.022954916895818966,0.0006182571288246196,0.0006264254385964913,1.013211832732767,0.9231901422354089,1.0,0.09810988791357739,1.0,0.1994411916579984,0.0
sweep,kink,1000,92,2026082708,2,0.75,0.25,165,290,sweep_c=4,400,ZLZ,0.4975,0.525026082474277,-0.02752608247427696,-0.02201767131328969,0.0006182627425132515,0.000626550751879699,1.0134053191249348,0.8854924164355185,1.0,0.09811970061961672,1.0,0.1994560131936195,0.0
sweep,kink,1000,92,2026082708,3,0.5,0.2,294,508,sweep_c=0.5,50,LOO,0.42,0.41992018506378465,7.981493621533886e-05,-0.009055014130248729,0.004838502556209051,0.004971428571428571,1.0274725524426853,0.13017681601186534,1.0,0.2763876852333699,1.0,0.83480378406418,0.0
sweep,kink,1000,92,2026082708,3,0.5,0.2,294,508,sweep_c=0.5,50,ZLZ,0.44,0.41992018506378465,0.020079814936215357,-0.009536426885209448,0.0048362895786706606,0.005028571428571429,1.0397581341590427,0.1371290713686244,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,92,2026082708,3,0.5,0.2,294,508,sweep_c=1,100,LOO,0.42,0.41992018506378465,7.981493621533886e-05,-0.0069567621415339564,0.002422199831584138,0.002460606060606061,1.0158559291934246,0.14135206904233408,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
sweep,kink,1000,92,2026082708,3,0.5,0.2,294,508,sweep_c=1,100,ZLZ,0.42,0.41992018506378465,7.981493621533886e-05,-0.007366994189899445,0.0024213324781302663,0.002460606060606061,1.0162198222798884,0.1497142412464775,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
sweep,kink,1000,92,2026082708,3,0.5,0.2,294,508,sweep_c=2,200,LOO,0.41,0.41992018506378465,-0.00992018506378467,-0.008559375620811105,0.0012096964270302043,0.0012155778894472362,1.0048619325358106,0.24609562128098442,1.0,0.13666883193556367,1.0,0.30919160856554245,0.0
sweep,kink,1000,92,2026082708,3,0.5,0.2,294,508,sweep_c=2,200,ZLZ,0.43,0.41992018506378465,0.010079814936215348,-0.00860574044489959,0.0012096429312353017,0.0012316582914572863,1.0181998833321022,0.24743415463035165,1.0,0.1375698311084178,1.0,0.31055251668623296,0.0
sweep,kink,1000,92,2026082708,3,0.5,0.2,294,508,sweep_c=4,400,LOO,0.4225,0.41992018506378465,0.002579814936215341,-0.01049204652610497,0.0006033785251983737,0.0006115131578947368,1.0134818067873541,0.4271351215996248,1.0,0.09693508372855009,1.0,0.19766671660430868,0.0
sweep,kink,1000,92,2026082708,3,0.5,0.2,294,508,sweep_c=4,400,ZLZ,0.4275,0.41992018506378465,0.0075798149362153455,-0.010891641730902346,0.0006020815618843298,0.0006133928571428573,1.0187869816559845,0.443880108421948,1.0,0.09708395133331149,1.0,0.19789157267336105,0.0
sweep,kink,1000,93,2026082708,0,0.25,0.75,889,161,sweep_c=0.5,50,LOO,0.42,0.5250290600728627,-0.10502906007286267,0.012230167924451085,0.00496912593842637,0.004971428571428571,1.0004633879339613,0.17349717920502433,1.0,0.2763876852333699,1.0,0.83480378406418,0.0
sweep,kink,1000,93,2026082708,0,0.25,0.75,889,161,sweep_c=0.5,50,ZLZ,0.44,0.5250290600728627,-0.08502906007286265,0.011999710264463892,0.004970098087464208,0.005028571428571429,1.0117650275866195,0.1702112574529178,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,93,2026082708,0,0.25,0.75,889,161,sweep_c=1,100,LOO,0.48,0.5250290600728627,-0.04502906007286267,0.012632548915238684,0.002484006031875404,0.0025212121212121207,1.0149782604628486,0.2534630552272498,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,93,2026082708,0,0.25,0.75,889,161,sweep_c=1,100,ZLZ,0.47,0.5250290600728627,-0.05502906007286268,0.011984098007116861,0.0024846164169260733,0.002516161616161615,1.0126962049436061,0.24042281446827327,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,93,2026082708,0,0.25,0.75,889,161,sweep_c=2,200,LOO,0.575,0.5250290600728627,0.0499709399271373,0.014073305151572235,0.001241205062140566,0.0012280150753768845,0.9893732412427209,0.39946095459320047,1.0,0.13736621627244294,1.0,0.3102449680312287,0.0
sweep,kink,1000,93,2026082708,0,0.25,0.75,889,161,sweep_c=2,200,ZLZ,0.57,0.5250290600728627,0.0449709399271373,0.013458488596319373,0.001241561800777275,0.0012316582914572863,0.9920233456652834,0.3819549298440397,1.0,0.1375698311084177,1.0,0.310552516686233,0.0
sweep,kink,1000,93,2026082708,0,0.25,0.75,889,161,sweep_c=4,400,LOO,0.545,0.5250290600728627,0.019970939927137388,0.013556026454597303,0.0006202533325356774,0.0006214912280701754,1.0019957902191954,0.5443119317666137,1.0,0.09772272939401971,1.0,0.19885641068468018,0.0
sweep,kink,1000,93,2026082708,0,0.25,0.75,889,161,sweep_c=4,400,ZLZ,0.545,0.5250290600728627,0.019970939927137388,0.012937331501177485,0.0006203966426191762,0.0006214912280701754,1.00176433168042,0.5194096177182403,1.0,0.09772272939401971,1.0,0.19885641068468018,0.0
sweep,kink,1000,93,2026082708,1,0.5,0.8,630,937,sweep_c=0.5,50,LOO,0.52,0.570288500412715,-0.05028850041271493,-0.01839535432664796,0.00494209680973015,0.005093877551020407,1.0307118106208335,0.26166915580563865,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,93,2026082708,1,0.5,0.8,630,937,sweep_c=0.5,50,ZLZ,0.52,0.570288500412715,-0.05028850041271493,-0.019799524479840347,0.004945109707238236,0.005093877551020408,1.030083830812574,0.2815573017770637,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,93,2026082708,1,0.5,0.8,630,937,sweep_c=1,100,LOO,0.58,0.570288500412715,0.00971149958728501,-0.018615658035340932,0.0024715743257937616,0.002460606060606061,0.9955622353439936,0.3744480341425892,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
sweep,kink,1000,93,2026082708,1,0.5,0.8,630,937,sweep_c=1,100,ZLZ,0.58,0.570288500412715,0.00971149958728501,-0.018557758907362,0.002471537250822197,0.002460606060606061,0.9955771695480214,0.3732862113779506,1.0,0.19444605273204774,1.0,0.5002599062916051,0.0
sweep,kink,1000,93,2026082708,1,0.5,0.8,630,937,sweep_c=2,200,LOO,0.605,0.570288500412715,0.03471149958728503,-0.019537447630820992,0.0012362034444712967,0.0012008793969849247,0.9714253769115815,0.555677551405032,1.0,0.13584003463099648,1.0,0.30793975726958744,0.0
sweep,kink,1000,93,2026082708,1,0.5,0.8,630,937,sweep_c=2,200,ZLZ,0.605,0.570288500412715,0.03471149958728503,-0.019722858143315647,0.0012363100248024086,0.0012008793969849247,0.971341631866856,0.5609267553252256,1.0,0.13584003463099648,1.0,0.30793975726958744,0.0
sweep,kink,1000,93,2026082708,1,0.5,0.8,630,937,sweep_c=4,400,LOO,0.5875,0.570288500412715,0.017211499587285073,-0.02001449940469857,0.0006180488810707581,0.0006073778195488721,0.9827342758012949,0.8050694002154241,1.0,0.09660676751449615,1.0,0.1971708135942703,0.0
sweep,kink,1000,93,2026082708,1,0.5,0.8,630,937,sweep_c=4,400,ZLZ,0.5925,0.570288500412715,0.022211499587285077,-0.02044934458906067,0.000618173010596873,0.0006051221804511278,0.9788880622058476,0.8224781575958537,1.0,0.09642721478279137,1.0,0.19689960938228962,0.0
sweep,kink,1000,93,2026082708,2,0.75,0.25,161,889,sweep_c=0.5,50,LOO,0.68,0.5250290600728627,0.1549709399271374,0.019495637742324323,0.004953772237076027,0.004440816326530612,0.8964514543671899,0.27699340501338515,0.0,0.26122184478816846,1.0,0.725948321351447,0.0
sweep,kink,1000,93,2026082708,2,0.75,0.25,161,889,sweep_c=0.5,50,ZLZ,0.68,0.5250290600728627,0.1549709399271374,0.018733927076221124,0.004954460275330598,0.004440816326530613,0.8963269619180243,0.266152561378129,0.0,0.26122184478816846,1.0,0.725948321351447,0.0
sweep,kink,1000,93,2026082708,2,0.75,0.25,161,889,sweep_c=1,100,LOO,0.63,0.5250290600728627,0.10497093992713735,0.0174411809740177,0.0024771785842003166,0.0023545454545454546,0.950494836974198,0.3504267332378431,0.0,0.19020924693703933,1.0,0.49386045156852143,0.0
sweep,kink,1000,93,2026082708,2,0.75,0.25,161,889,sweep_c=1,100,ZLZ,0.62,0.5250290600728627,0.09497093992713734,0.01663923320388505,0.0024778658309171932,0.0023797979797979796,0.9604224531063842,0.33426770152079127,1.0,0.1912265247392737,1.0,0.49539699196031056,0.0
sweep,kink,1000,93,2026082708,2,0.75,0.25,161,889,sweep_c=2,200,LOO,0.58,0.5250290600728627,0.05497093992713731,0.016663868880019583,0.001237287277509634,0.0012241206030150754,0.9893584337817971,0.47374055669464493,1.0,0.13714822475038702,1.0,0.3099157042077474,0.0
sweep,kink,1000,93,2026082708,2,0.75,0.25,161,889,sweep_c=2,200,ZLZ,0.575,0.5250290600728627,0.0499709399271373,0.016221117329578982,0.0012375430089727423,0.0012280150753768845,0.9923009272996769,0.46110583190027704,1.0,0.13736621627244294,1.0,0.3102449680312287,0.0
sweep,kink,1000,93,2026082708,2,0.75,0.25,161,889,sweep_c=4,400,LOO,0.5625,0.5250290600728627,0.03747093992713735,0.012553246058667589,0.0006154863398684624,0.0006167763157894736,1.002095864420463,0.505995707118484,1.0,0.09735133935770368,1.0,0.19829544711046854,0.0
sweep,kink,1000,93,2026082708,2,0.75,0.25,161,889,sweep_c=4,400,ZLZ,0.56,0.5250290600728627,0.0349709399271374,0.011854741705433769,0.0006156394664484022,0.0006175438596491228,1.0030933578896541,0.47778099365120985,1.0,0.09741189469083578,1.0,0.19838691250477014,0.0
sweep,kink,1000,93,2026082708,3,0.5,0.2,630,611,sweep_c=0.5,50,LOO,0.52,0.4198986370403095,0.10010136295969052,-0.017521668365494514,0.004805628173754315,0.005093877551020407,1.059981622972903,0.2527553596942581,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,93,2026082708,3,0.5,0.2,630,611,sweep_c=0.5,50,ZLZ,0.52,0.4198986370403095,0.10010136295969052,-0.02759859498480194,0.004701332785471258,0.005093877551020407,1.0834964856693932,0.4025098161950977,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,93,2026082708,3,0.5,0.2,630,611,sweep_c=1,100,LOO,0.49,0.4198986370403095,0.0701013629596905,-0.019141401764816546,0.0023997775798035074,0.0025242424242424236,1.0518651584573548,0.3907403337441384,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
sweep,kink,1000,93,2026082708,3,0.5,0.2,630,611,sweep_c=1,100,ZLZ,0.49,0.4198986370403095,0.0701013629596905,-0.022457294159842878,0.002377172746373886,0.0025242424242424236,1.0618674760144697,0.4606033119527164,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
sweep,kink,1000,93,2026082708,3,0.5,0.2,630,611,sweep_c=2,200,LOO,0.47,0.4198986370403095,0.050101362959690476,-0.019538510862617986,0.0011994282309951488,0.0012517587939698488,1.0436295908520363,0.5641626457831226,1.0,0.13868784893388342,1.0,0.31224121916631753,0.0
sweep,kink,1000,93,2026082708,3,0.5,0.2,630,611,sweep_c=2,200,ZLZ,0.465,0.4198986370403095,0.04510136295969053,-0.02167262576955603,0.0011933228257640168,0.0012501256281407032,1.0476005328569147,0.6273827275547741,1.0,0.13859734660081896,1.0,0.31210452052805066,0.0
sweep,kink,1000,93,2026082708,3,0.5,0.2,630,611,sweep_c=4,400,LOO,0.45,0.4198986370403095,0.030101362959690514,-0.020089750880276203,0.0005992856686043975,0.0006203007518796995,1.0350668877569549,0.8206493037271381,1.0,0.0976290898204315,1.0,0.19871497342263422,0.0
sweep,kink,1000,93,2026082708,3,0.5,0.2,630,611,sweep_c=4,400,ZLZ,0.445,0.4198986370403095,0.02510136295969051,-0.021424228402180945,0.0005976199411748062,0.0006189849624060148,1.035750181276095,0.8763803865465118,1.0,0.09752548884700052,1.0,0.19855849003141535,0.0
sweep,kink,1000,94,2026082708,0,0.25,0.75,301,852,sweep_c=0.5,50,LOO,0.44,0.5249437699714834,-0.0849437699714834,0.006250505071575874,0.004977635098646277,0.005028571428571429,1.0102330381628426,0.08859385177979681,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,94,2026082708,0,0.25,0.75,301,852,sweep_c=0.5,50,ZLZ,0.48,0.5249437699714834,-0.044943769971483416,0.006486412577078271,0.004977450480247253,0.005093877551020408,1.0233909048889969,0.09193927931139224,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,94,2026082708,0,0.25,0.75,301,852,sweep_c=1,100,LOO,0.53,0.5249437699714834,0.005056230028516628,0.007193663803789829,0.002488037519003915,0.002516161616161616,1.0113037271113823,0.1442187325926199,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,94,2026082708,0,0.25,0.75,301,852,sweep_c=1,100,ZLZ,0.51,0.5249437699714834,-0.01494376997148339,0.0067765127815244686,0.0024883601798474063,0.0025242424242424236,1.0144200364101703,0.1358468712251876,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
sweep,kink,1000,94,2026082708,0,0.25,0.75,301,852,sweep_c=2,200,LOO,0.495,0.5249437699714834,-0.029943769971483403,0.009366303010659549,0.0012431544782696413,0.0012561557788944723,1.010458314595727,0.26564745172105386,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,94,2026082708,0,0.25,0.75,301,852,sweep_c=2,200,ZLZ,0.495,0.5249437699714834,-0.029943769971483403,0.009537860946275512,0.0012431194220427569,0.0012561557788944723,1.0104868097308732,0.27051699882715163,1.0,0.1389312160315323,1.0,0.31260881135671886,0.0
sweep,kink,1000,94,2026082708,0,0.25,0.75,301,852,sweep_c=4,400,LOO,0.525,0.5249437699714834,5.623002851662395e-05,0.009106541321689421,0.00062135634805613,0.0006249999999999998,1.0058640294820655,0.36532811225137557,1.0,0.0979981992270027,1.0,0.1992724922350375,0.0
sweep,kink,1000,94,2026082708,0,0.25,0.75,301,852,sweep_c=4,400,ZLZ,0.5275,0.5249437699714834,0.0025562300285165707,0.009324129565509764,0.0006213338882889954,0.0006246710526315788,1.0053709678571905,0.3740638841642167,1.0,0.09797240683302344,1.0,0.19923353428759877,0.0
sweep,kink,1000,94,2026082708,1,0.5,0.8,838,922,sweep_c=0.5,50,LOO,0.6,0.5699628959652567,0.030037104034743245,-0.020383833220995795,0.0049473820417972455,0.004897959183673469,0.9900103008608928,0.2897998345206941,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,94,2026082708,1,0.5,0.8,838,922,sweep_c=0.5,50,ZLZ,0.56,0.5699628959652567,-0.00996289596525668,-0.02114710602836878,0.004949337252547586,0.005028571428571427,1.0160090476726065,0.30059200050047774,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,94,2026082708,1,0.5,0.8,838,922,sweep_c=1,100,LOO,0.54,0.5699628959652567,-0.029962895965256697,-0.021001935511864134,0.0024743021569905103,0.0025090909090909087,1.0140600257741812,0.42221431495006667,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
sweep,kink,1000,94,2026082708,1,0.5,0.8,838,922,sweep_c=1,100,ZLZ,0.55,0.5699628959652567,-0.01996289596525669,-0.02054769046988414,0.002473880801128035,0.0025000000000000005,1.0105579860032285,0.4131175355294232,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
sweep,kink,1000,94,2026082708,1,0.5,0.8,838,922,sweep_c=2,200,LOO,0.54,0.5699628959652567,-0.029962895965256697,-0.022534624048662688,0.0012378281630553885,0.0012482412060301506,1.0084123493757478,0.6405014794761267,1.0,0.138492847342502,1.0,0.3119466803284874,0.0
sweep,kink,1000,94,2026082708,1,0.5,0.8,838,922,sweep_c=2,200,ZLZ,0.555,0.5699628959652567,-0.014962895965256684,-0.02178789431870276,0.0012374725067354137,0.0012410804020100501,1.0029155357028128,0.619366170416057,1.0,0.13809502898355341,1.0,0.3113457982726937,0.0
sweep,kink,1000,94,2026082708,1,0.5,0.8,838,922,sweep_c=4,400,LOO,0.55,0.5699628959652567,-0.01996289596525669,-0.020954727754859404,0.0006183750239907184,0.0006203007518796994,1.003114174755237,0.8426671281194185,1.0,0.0976290898204315,1.0,0.1987149734226341,0.0
sweep,kink,1000,94,2026082708,1,0.5,0.8,838,922,sweep_c=4,400,ZLZ,0.5525,0.5699628959652567,-0.01746289596525674,-0.020606200480402292,0.0006182684326836436,0.0006196585213032581,1.0022483577458106,0.8287229848972194,1.0,0.09757853642023284,1.0,0.19863861538043887,0.0
sweep,kink,1000,94,2026082708,2,0.75,0.25,852,301,sweep_c=0.5,50,LOO,0.5,0.5249437699714834,-0.024943769971483398,0.000550632121210759,0.004982779187864202,0.005102040816326531,1.0239347608966491,0.007800558919404432,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,94,2026082708,2,0.75,0.25,852,301,sweep_c=0.5,50,ZLZ,0.52,0.5249437699714834,-0.0049437699714833805,3.0282036007189816e-05,0.00498299313102359,0.005093877551020407,1.0222525733191288,0.00042898284712236846,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,94,2026082708,2,0.75,0.25,852,301,sweep_c=1,100,LOO,0.47,0.5249437699714834,-0.054943769971483425,-0.0008549748362918219,0.002490233519425388,0.002516161616161616,1.0104119137960246,0.01713299528728793,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,94,2026082708,2,0.75,0.25,852,301,sweep_c=1,100,ZLZ,0.48,0.5249437699714834,-0.044943769971483416,0.0003738757604302423,0.002489976429365291,0.0025212121212121207,1.0125445733053755,0.007492550716958794,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,94,2026082708,2,0.75,0.25,852,301,sweep_c=2,200,LOO,0.52,0.5249437699714834,-0.0049437699714833805,0.0015300024581558214,0.0012428145386291138,0.0012542713567839198,1.009218445551372,0.04339992370497984,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,94,2026082708,2,0.75,0.25,852,301,sweep_c=2,200,ZLZ,0.52,0.5249437699714834,-0.0049437699714833805,0.0018703005161970765,0.001242759455753257,0.0012542713567839198,1.0092631771799196,0.05305396610716814,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,94,2026082708,2,0.75,0.25,852,301,sweep_c=4,400,LOO,0.5325,0.5249437699714834,0.007556230028516575,0.00027327266109444803,0.0006180903162700966,0.0006239191729323309,1.0094304287072624,0.010991835396684349,1.0,0.09791342727657093,1.0,0.1991444490145493,0.0
sweep,kink,1000,94,2026082708,2,0.75,0.25,852,301,sweep_c=4,400,ZLZ,0.535,0.5249437699714834,0.010056230028516633,0.000567730172172376,0.0006180131284525848,0.0006234962406015037,1.0088721612802107,0.02283721418617781,1.0,0.0978802356582425,1.0,0.1990943149586224,0.0
sweep,kink,1000,94,2026082708,3,0.5,0.2,838,127,sweep_c=0.5,50,LOO,0.48,0.4199341825290195,0.0600658174709805,-0.019907366753021516,0.0047965524070746855,0.005093877551020407,1.061987260580575,0.28744133454262627,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,94,2026082708,3,0.5,0.2,838,127,sweep_c=0.5,50,ZLZ,0.5,0.4199341825290195,0.08006581747098052,-0.021147106028368723,0.00479211576182513,0.005102040816326531,1.0646739498595423,0.3054831726938054,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,94,2026082708,3,0.5,0.2,838,127,sweep_c=1,100,LOO,0.46,0.4199341825290195,0.040065817470980536,-0.02043747479228819,0.0023972718616523296,0.0025090909090909087,1.0466442914661782,0.4174155179094759,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
sweep,kink,1000,94,2026082708,3,0.5,0.2,838,127,sweep_c=1,100,ZLZ,0.47,0.4199341825290195,0.05006581747098049,-0.02054769046988414,0.0023970686466678695,0.002516161616161615,1.0496827529988744,0.4196843543267844,1.0,0.19662890158566237,1.0,0.5035569756126721,0.0
sweep,kink,1000,94,2026082708,3,0.5,0.2,838,127,sweep_c=2,200,LOO,0.44,0.4199341825290195,0.020065817470980518,-0.022123862192884647,0.001196892726786909,0.0012381909547738695,1.034504535839086,0.6394893713736458,1.0,0.13793418089682868,1.0,0.31110284636550384,0.0
sweep,kink,1000,94,2026082708,3,0.5,0.2,838,127,sweep_c=2,200,ZLZ,0.425,0.4199341825290195,0.005065817470980505,-0.021787894318702705,0.0011972057676269618,0.0012280150753768845,1.0257343462444148,0.6296958917116325,1.0,0.13736621627244294,1.0,0.3102449680312288,0.0
sweep,kink,1000,94,2026082708,3,0.5,0.2,838,127,sweep_c=4,400,LOO,0.415,0.4199341825290195,-0.004934182529019504,-0.020444480672726695,0.0005991229341279662,0.0006084586466165413,1.0155822986515504,0.8352531283423466,1.0,0.09669268504023909,1.0,0.19730058714125687,0.0
sweep,kink,1000,94,2026082708,3,0.5,0.2,838,127,sweep_c=4,400,ZLZ,0.4075,0.4199341825290195,-0.01243418252901951,-0.02158109601550856,0.0005975346856272008,0.0006051221804511278,1.012697998972165,0.8828601957129233,1.0,0.09642721478279137,1.0,0.19689960938228962,0.0
sweep,kink,1000,95,2026082708,0,0.25,0.75,204,371,sweep_c=0.5,50,LOO,0.46,0.5246800443912009,-0.06468004439120084,-0.016377348500760114,0.004997314263855234,0.005069387755102042,1.0144224452258495,0.231672913244278,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,95,2026082708,0,0.25,0.75,204,371,sweep_c=0.5,50,ZLZ,0.44,0.5246800443912009,-0.08468004439120086,-0.016678782603822717,0.004997539702730046,0.005028571428571429,1.006209400562527,0.23593165896593318,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,95,2026082708,0,0.25,0.75,204,371,sweep_c=1,100,LOO,0.43,0.5246800443912009,-0.09468004439120087,-0.013837031077895023,0.0024978653683770057,0.0024757575757575756,0.9911493257805986,0.2768588451288507,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
sweep,kink,1000,95,2026082708,0,0.25,0.75,204,371,sweep_c=1,100,ZLZ,0.42,0.5246800443912009,-0.10468004439120088,-0.013222374028853179,0.0024976214809371354,0.002460606060606061,0.9851797317513519,0.2645733690873912,0.0,0.19444605273204785,1.0,0.5002599062916051,0.0
sweep,kink,1000,95,2026082708,0,0.25,0.75,204,371,sweep_c=2,200,LOO,0.475,0.5246800443912009,-0.049680044391200884,-0.008732962145728496,0.0012479647043226634,0.0012531407035175875,1.0041475525525647,0.24720680769212808,1.0,0.13876438172814343,1.0,0.31235681760896394,0.0
sweep,kink,1000,95,2026082708,0,0.25,0.75,204,371,sweep_c=2,200,ZLZ,0.445,0.5246800443912009,-0.07968004439120085,-0.008461626126017308,0.001247894654293783,0.0012410804020100497,0.9945394010141106,0.23953273323699056,0.0,0.13809502898355347,1.0,0.31134579827269365,0.0
sweep,kink,1000,95,2026082708,0,0.25,0.75,204,371,sweep_c=4,400,LOO,0.485,0.5246800443912009,-0.039680044391200875,-0.0009700623302273392,0.0006230029848852622,0.0006260025062656642,1.0048146179924875,0.03886463349525951,1.0,0.09807676278244232,1.0,0.19939115802720392,0.0
sweep,kink,1000,95,2026082708,0,0.25,0.75,204,371,sweep_c=4,400,ZLZ,0.475,0.5246800443912009,-0.049680044391200884,-0.0008624107779713341,0.0006229802999235606,0.0006249999999999999,1.0032419966998751,0.03455230452806806,0.0,0.0979981992270027,1.0,0.1992724922350375,0.0
sweep,kink,1000,95,2026082708,1,0.5,0.8,863,259,sweep_c=0.5,50,LOO,0.36,0.5700066982330885,-0.21000669823308848,-0.01998668459739472,0.00494589207139994,0.00470204081632653,0.9506962037276345,0.2841963144595806,0.0,0.2687950607369216,1.0,0.7716677778142943,0.0
sweep,kink,1000,95,2026082708,1,0.5,0.8,863,259,sweep_c=0.5,50,ZLZ,0.38,0.5700066982330885,-0.19000669823308847,-0.020631684168496478,0.004946938113070044,0.004808163265306122,0.9719473248720715,0.29333672728237575,0.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,95,2026082708,1,0.5,0.8,863,259,sweep_c=1,100,LOO,0.41,0.5700066982330885,-0.1600066982330885,-0.02170795250293933,0.0024748645145768163,0.002443434343434343,0.9873002457478576,0.4363582067795141,0.0,0.19376637903798294,1.0,0.4992332977468462,0.0
sweep,kink,1000,95,2026082708,1,0.5,0.8,863,259,sweep_c=1,100,ZLZ,0.42,0.5700066982330885,-0.1500066982330885,-0.02195290811689632,0.002475084573514686,0.002460606060606061,0.9941502956854258,0.44126251709567915,0.0,0.19444605273204785,1.0,0.5002599062916051,0.0
sweep,kink,1000,95,2026082708,1,0.5,0.8,863,259,sweep_c=2,200,LOO,0.45,0.5700066982330885,-0.12000669823308846,-0.021643394336635757,0.0012373906553727826,0.0012437185929648246,1.00511393678671,0.6152788069929052,0.0,0.13824172683247282,1.0,0.31156737704867626,0.0
sweep,kink,1000,95,2026082708,1,0.5,0.8,863,259,sweep_c=2,200,ZLZ,0.45,0.5700066982330885,-0.12000669823308846,-0.02182896823765912,0.0012374684705980799,0.0012437185929648246,1.005050732616827,0.6205347938806326,0.0,0.13824172683247282,1.0,0.31156737704867626,0.0
sweep,kink,1000,95,2026082708,1,0.5,0.8,863,259,sweep_c=4,400,LOO,0.505,0.5700066982330885,-0.06500669823308847,-0.020324985186555455,0.0006181993152626699,0.0006265037593984963,1.0134332794145815,0.8174589966853258,0.0,0.09811602096985755,1.0,0.19945045529147087,0.0
sweep,kink,1000,95,2026082708,1,0.5,0.8,863,259,sweep_c=4,400,ZLZ,0.5075,0.5700066982330885,-0.06250669823308852,-0.020387966221103282,0.0006182119822556257,0.0006264254385964913,1.0132858252130568,0.8199836562484706,0.0,0.09810988791357733,1.0,0.19944119165799834,0.0
sweep,kink,1000,95,2026082708,2,0.75,0.25,371,204,sweep_c=0.5,50,LOO,0.56,0.5246800443912009,0.03531995560879919,-0.01986508395907305,0.00499321975998894,0.005028571428571429,1.007079934447461,0.2811253859478522,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,95,2026082708,2,0.75,0.25,371,204,sweep_c=0.5,50,ZLZ,0.54,0.5246800443912009,0.015319955608799174,-0.020777764420472633,0.00499302036206205,0.0050693877551020415,1.015294829081861,0.2940472684123773,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,95,2026082708,2,0.75,0.25,371,204,sweep_c=1,100,LOO,0.5,0.5246800443912009,-0.02468004439120086,-0.023451462519149313,0.0024961132055999363,0.0025252525252525255,1.0116738774456289,0.4693942801296183,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
sweep,kink,1000,95,2026082708,2,0.75,0.25,371,204,sweep_c=1,100,ZLZ,0.51,0.5246800443912009,-0.014680044391200853,-0.02391606379001021,0.00249599672966001,0.0025242424242424245,1.011316398874554,0.47870470622968186,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,95,2026082708,2,0.75,0.25,371,204,sweep_c=2,200,LOO,0.445,0.5246800443912009,-0.07968004439120085,-0.02080746694846103,0.0012457259356285495,0.0012410804020100497,0.9962708221081101,0.5895327825928677,0.0,0.13809502898355347,1.0,0.31134579827269365,0.0
sweep,kink,1000,95,2026082708,2,0.75,0.25,371,204,sweep_c=2,200,ZLZ,0.445,0.5246800443912009,-0.07968004439120085,-0.021093109868851156,0.0012457721444368304,0.0012410804020100497,0.9962338679286318,0.597614748544827,0.0,0.13809502898355347,1.0,0.31134579827269365,0.0
sweep,kink,1000,95,2026082708,2,0.75,0.25,371,204,sweep_c=4,400,LOO,0.45,0.5246800443912009,-0.07468004439120085,-0.02369857407720477,0.0006185315166289042,0.0006203007518796994,1.0028603801152087,0.9528867737406128,0.0,0.0976290898204315,1.0,0.19871497342263422,0.0
sweep,kink,1000,95,2026082708,2,0.75,0.25,371,204,sweep_c=4,400,ZLZ,0.455,0.5246800443912009,-0.06968004439120085,-0.02458112312087901,0.000618569432885788,0.0006214912280701753,1.004723471657428,0.9883425534924285,0.0,0.09772272939401966,1.0,0.19885641068468007,0.0
sweep,kink,1000,95,2026082708,3,0.5,0.2,863,810,sweep_c=0.5,50,LOO,0.36,0.4199730246979795,-0.05997302469797949,-0.019981500199474422,0.004795898942680798,0.00470204081632653,0.9804295028990324,0.28853139804274347,1.0,0.2687950607369216,1.0,0.7716677778142943,0.0
sweep,kink,1000,95,2026082708,3,0.5,0.2,863,810,sweep_c=0.5,50,ZLZ,0.36,0.4199730246979795,-0.05997302469797949,-0.020631684168496534,0.004793052638819588,0.00470204081632653,0.981011720640007,0.2980084520922168,1.0,0.2687950607369216,1.0,0.7716677778142943,0.0
sweep,kink,1000,95,2026082708,3,0.5,0.2,863,810,sweep_c=1,100,LOO,0.41,0.4199730246979795,-0.009973024697979505,-0.021642262503343557,0.0023948147778890603,0.002443434343434343,1.0203020150009843,0.4422488330974256,1.0,0.19376637903798294,1.0,0.4992332977468462,0.0
sweep,kink,1000,95,2026082708,3,0.5,0.2,863,810,sweep_c=1,100,ZLZ,0.42,0.4199730246979795,2.6975302020504355e-05,-0.021952908116896375,0.002394177274738637,0.002460606060606061,1.0277459762768302,0.448656441645104,1.0,0.19444605273204785,1.0,0.5002599062916051,0.0
sweep,kink,1000,95,2026082708,3,0.5,0.2,863,810,sweep_c=2,200,LOO,0.4,0.4199730246979795,-0.019973024697979458,-0.021801114406739874,0.0011972517779667282,0.0012060301507537691,1.0073321025272972,0.6300658608252148,1.0,0.13613104217093364,1.0,0.3083793076445651,0.0
sweep,kink,1000,95,2026082708,3,0.5,0.2,863,810,sweep_c=2,200,ZLZ,0.385,0.4199730246979795,-0.03497302469797947,-0.02182896823765912,0.0011972007727638501,0.0011898241206030153,0.9938384168063932,0.6308842925627096,1.0,0.135213318325749,1.0,0.30699313785541116,0.0
sweep,kink,1000,95,2026082708,3,0.5,0.2,863,810,sweep_c=4,400,LOO,0.3975,0.4199730246979795,-0.02247302469797946,-0.020334342864763044,0.0005991835498909597,0.0006002349624060152,1.0017547419571964,0.8307114590123253,1.0,0.09603703224951499,1.0,0.19631026080785585,0.0
sweep,kink,1000,95,2026082708,3,0.5,0.2,863,810,sweep_c=4,400,ZLZ,0.3975,0.4199730246979795,-0.02247302469797946,-0.02136284128116389,0.0005976723212016644,0.0006002349624060153,1.004287702664896,0.8738309885877668,1.0,0.09603703224951499,1.0,0.19631026080785585,0.0
sweep,kink,1000,96,2026082708,0,0.25,0.75,464,956,sweep_c=0.5,50,LOO,0.56,0.5249652265031705,0.035034773496829597,-0.007811446588765092,0.004991837946660296,0.005028571428571427,1.0073587088170015,0.1105608142595804,1.0,0.2779715817832908,1.0,0.837196169919866,0.0
sweep,kink,1000,96,2026082708,0,0.25,0.75,464,956,sweep_c=0.5,50,ZLZ,0.54,0.5249652265031705,0.015034773496829579,-0.007904198559772424,0.004991715188111863,0.0050693877551020415,1.0155602962234627,0.11187497276591045,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,96,2026082708,0,0.25,0.75,464,956,sweep_c=1,100,LOO,0.51,0.5249652265031705,-0.014965226503170448,-0.005846594140059724,0.002494946706147186,0.0025242424242424236,1.0117420215923079,0.11705024049321934,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
sweep,kink,1000,96,2026082708,0,0.25,0.75,464,956,sweep_c=1,100,ZLZ,0.52,0.5249652265031705,-0.004965226503170439,-0.006236581429486021,0.0024951483274777988,0.0025212121212121207,1.0104457893133225,0.12485283643953288,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,96,2026082708,0,0.25,0.75,464,956,sweep_c=2,200,LOO,0.54,0.5249652265031705,0.015034773496829579,-0.004877412058984398,0.0012472937295538403,0.0012482412060301506,1.0007596257832942,0.1381036249697413,1.0,0.138492847342502,1.0,0.3119466803284874,0.0
sweep,kink,1000,96,2026082708,0,0.25,0.75,464,956,sweep_c=2,200,ZLZ,0.54,0.5249652265031705,0.015034773496829579,-0.004972005533575019,0.0012472924416024455,0.0012482412060301506,1.000760659165453,0.14078210611897032,1.0,0.138492847342502,1.0,0.3119466803284874,0.0
sweep,kink,1000,96,2026082708,0,0.25,0.75,464,956,sweep_c=4,400,LOO,0.555,0.5249652265031705,0.030034773496829592,-0.001397204044965683,0.0006231137338107687,0.0006189849624060151,0.9933739682168401,0.055972689136073464,1.0,0.09752548884700052,1.0,0.1985584900314154,0.0
sweep,kink,1000,96,2026082708,0,0.25,0.75,464,956,sweep_c=4,400,ZLZ,0.5525,0.5249652265031705,0.027534773496829534,-0.0014176549735021027,0.0006231053064658063,0.0006196585213032581,0.9944683745640074,0.056792347554693215,1.0,0.09757853642023284,1.0,0.19863861538043887,0.0
sweep,kink,1000,96,2026082708,1,0.5,0.8,439,795,sweep_c=0.5,50,LOO,0.64,0.5705542273465849,0.06944577265341512,-0.0014949794426748486,0.004899320927847173,0.00470204081632653,0.9597331723261227,0.02135832921669629,1.0,0.2687950607369216,1.0,0.7716677778142943,0.0
sweep,kink,1000,96,2026082708,1,0.5,0.8,439,795,sweep_c=0.5,50,ZLZ,0.64,0.5705542273465849,0.06944577265341512,-0.0016875100895724637,0.004899965962011556,0.00470204081632653,0.9596068325332258,0.024107370725303685,1.0,0.2687950607369216,1.0,0.7716677778142943,0.0
sweep,kink,1000,96,2026082708,1,0.5,0.8,439,795,sweep_c=1,100,LOO,0.63,0.5705542273465849,0.05944577265341511,-0.0013504363295495647,0.0024493666947665214,0.002354545454545454,0.9612874460881384,0.02728646078392106,1.0,0.19020924693703933,1.0,0.49386045156852143,0.0
sweep,kink,1000,96,2026082708,1,0.5,0.8,439,795,sweep_c=1,100,ZLZ,0.67,0.5705542273465849,0.09944577265341514,-0.001567088153971441,0.002449667287838305,0.0022333333333333324,0.9116884339440745,0.031662111669781626,0.0,0.1852485685006342,1.0,0.48636762829893687,0.0
sweep,kink,1000,96,2026082708,1,0.5,0.8,439,795,sweep_c=2,200,LOO,0.595,0.5705542273465849,0.024445772653415077,-0.005215259142546502,0.0012270181649886595,0.001210929648241206,0.9868881185246331,0.14888481204807916,1.0,0.136407278082604,1.0,0.3087965463133063,0.0
sweep,kink,1000,96,2026082708,1,0.5,0.8,439,795,sweep_c=2,200,ZLZ,0.605,0.5705542273465849,0.034445772653415085,-0.005319621718796075,0.0012270581795578537,0.0012008793969849247,0.9786654104841532,0.15186167057372013,1.0,0.13584003463099648,1.0,0.30793975726958744,0.0
sweep,kink,1000,96,2026082708,1,0.5,0.8,439,795,sweep_c=4,400,LOO,0.595,0.5705542273465849,0.024445772653415077,-0.006559765908144555,0.0006131136344008447,0.0006039473684210527,0.9850496458315603,0.2649218958959188,1.0,0.09633356519211889,1.0,0.19675815699000632,0.0
sweep,kink,1000,96,2026082708,1,0.5,0.8,439,795,sweep_c=4,400,ZLZ,0.5875,0.5705542273465849,0.016945772653415125,-0.007140412680454289,0.0006133420740417659,0.0006073778195488721,0.9902758106033867,0.288318117602962,1.0,0.09660676751449615,1.0,0.1971708135942703,0.0
sweep,kink,1000,96,2026082708,2,0.75,0.25,956,464,sweep_c=0.5,50,LOO,0.38,0.5249652265031705,-0.14496522650317045,-0.008945571811481368,0.004988441943734389,0.0048081632653061215,0.963860724358093,0.126655964162738,0.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,96,2026082708,2,0.75,0.25,956,464,sweep_c=0.5,50,ZLZ,0.36,0.5249652265031705,-0.16496522650317047,-0.008925160664733034,0.004988418478508783,0.00470204081632653,0.9425914919896895,0.12636726995706335,0.0,0.2687950607369216,1.0,0.7716677778142943,0.0
sweep,kink,1000,96,2026082708,2,0.75,0.25,956,464,sweep_c=1,100,LOO,0.43,0.5249652265031705,-0.09496522650317046,-0.004179666409118266,0.002491882644783916,0.0024757575757575756,0.993528961301571,0.08372937091201019,1.0,0.19504379792543258,1.0,0.5011627664853655,0.0
sweep,kink,1000,96,2026082708,2,0.75,0.25,956,464,sweep_c=1,100,ZLZ,0.42,0.5249652265031705,-0.10496522650317047,-0.004704719486178788,0.002491896196180408,0.002460606060606061,0.987443242771385,0.09424726598286816,0.0,0.19444605273204785,1.0,0.5002599062916051,0.0
sweep,kink,1000,96,2026082708,2,0.75,0.25,956,464,sweep_c=2,200,LOO,0.52,0.5249652265031705,-0.004965226503170439,-0.00654241614091422,0.0012447587508827844,0.0012542713567839198,1.0076421281588814,0.1854366489950021,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,96,2026082708,2,0.75,0.25,956,464,sweep_c=2,200,ZLZ,0.52,0.5249652265031705,-0.004965226503170439,-0.006674459336789229,0.0012446646687328659,0.0012542713567839198,1.0077182941657965,0.18918639890432506,1.0,0.13882696808706263,1.0,0.3124513507524603,0.0
sweep,kink,1000,96,2026082708,2,0.75,0.25,956,464,sweep_c=4,400,LOO,0.5225,0.5249652265031705,-0.0024652265031704923,-0.006268665967304687,0.0006187813008500626,0.000625297619047619,1.0105308906209745,0.25200347993609123,1.0,0.09802152935451502,1.0,0.19930773106870658,0.0
sweep,kink,1000,96,2026082708,2,0.75,0.25,956,464,sweep_c=4,400,ZLZ,0.525,0.5249652265031705,3.477349682956543e-05,-0.006618725600670117,0.0006188234019249032,0.0006249999999999999,1.009981196664321,0.26606699948718354,1.0,0.0979981992270027,1.0,0.1992724922350375,0.0
sweep,kink,1000,96,2026082708,3,0.5,0.2,439,121,sweep_c=0.5,50,LOO,0.44,0.42047909352839297,0.019520906471607036,-0.001057284275433945,0.004864861491306818,0.005028571428571429,1.0336515104401534,0.01515851065088326,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,96,2026082708,3,0.5,0.2,439,121,sweep_c=0.5,50,ZLZ,0.44,0.42047909352839297,0.019520906471607036,-0.0016875100895724082,0.004862922318519223,0.005028571428571429,1.0340636965187318,0.024199016300292905,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,96,2026082708,3,0.5,0.2,439,121,sweep_c=1,100,LOO,0.46,0.42047909352839297,0.039520906471607054,-0.0010823955177765576,0.0024323269153051982,0.002509090909090909,1.031559899823778,0.02194699235565709,1.0,0.19635243216879916,1.0,0.503139384247588,0.0
sweep,kink,1000,96,2026082708,3,0.5,0.2,439,121,sweep_c=1,100,ZLZ,0.46,0.42047909352839297,0.039520906471607054,-0.0015670881539713855,0.0024315069128541373,0.0025090909090909087,1.0319077835339987,0.03178013029024658,1.0,0.1963524321687991,1.0,0.503139384247588,0.0
sweep,kink,1000,96,2026082708,3,0.5,0.2,439,121,sweep_c=2,200,LOO,0.42,0.42047909352839297,-0.000479093528392982,-0.005089271507020265,0.0012125919905272263,0.0012241206030150758,1.0095074126976848,0.1461498160186818,1.0,0.13714822475038713,1.0,0.30991570420774733,0.0
sweep,kink,1000,96,2026082708,3,0.5,0.2,439,121,sweep_c=2,200,ZLZ,0.425,0.42047909352839297,0.004520906471607022,-0.005319621718796019,0.0012123463722967867,0.0012280150753768845,1.0129242792638653,0.15278031173920437,1.0,0.13736621627244294,1.0,0.3102449680312288,0.0
sweep,kink,1000,96,2026082708,3,0.5,0.2,439,121,sweep_c=4,400,LOO,0.405,0.42047909352839297,-0.01547909352839294,-0.006894731010798183,0.0006047148666443236,0.0006039473684210526,0.9987308097326432,0.28037675468956963,1.0,0.09633356519211889,1.0,0.19675815699000632,0.0
sweep,kink,1000,96,2026082708,3,0.5,0.2,439,121,sweep_c=4,400,ZLZ,0.4125,0.42047909352839297,-0.007979093528392989,-0.007140412680454289,0.0006046198931751032,0.0006073778195488721,1.0045614218203869,0.2903902940289231,1.0,0.09660676751449615,1.0,0.1971708135942703,0.0
sweep,kink,1000,97,2026082708,0,0.25,0.75,616,633,sweep_c=0.5,50,LOO,0.58,0.5248257201149835,0.05517427988501644,-0.008018839344252182,0.004991945719196867,0.004971428571428571,0.9958899497465695,0.11349496242362206,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,97,2026082708,0,0.25,0.75,616,633,sweep_c=0.5,50,ZLZ,0.62,0.5248257201149835,0.09517427988501648,-0.006176551806973851,0.004990594729148714,0.004808163265306122,0.9634449451931935,0.08743190412231618,1.0,0.27181141393876507,1.0,0.793945792983973,0.0
sweep,kink,1000,97,2026082708,0,0.25,0.75,616,633,sweep_c=1,100,LOO,0.56,0.5248257201149835,0.035174279885016535,-0.006704290240986399,0.0024955440375129087,0.0024888888888888894,0.9973331872633865,0.1342054610618912,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
sweep,kink,1000,97,2026082708,0,0.25,0.75,616,633,sweep_c=1,100,ZLZ,0.59,0.5248257201149835,0.06517427988501645,-0.006668841866175446,0.0024954764251574014,0.002443434343434343,0.9791454324318949,0.13349766934724808,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
sweep,kink,1000,97,2026082708,0,0.25,0.75,616,633,sweep_c=2,200,LOO,0.575,0.5248257201149835,0.05017427988501644,-0.0047990452773120085,0.0012473213182868632,0.0012280150753768845,0.9845218368138733,0.13588317154331586,1.0,0.13736621627244294,1.0,0.3102449680312287,0.0
sweep,kink,1000,97,2026082708,0,0.25,0.75,616,633,sweep_c=2,200,ZLZ,0.58,0.5248257201149835,0.05517427988501644,-0.004429978823420555,0.0012472159903108677,0.0012241206030150754,0.9814824477274094,0.12543848931572066,1.0,0.13714822475038702,1.0,0.3099157042077474,0.0
sweep,kink,1000,97,2026082708,0,0.25,0.75,616,633,sweep_c=4,400,LOO,0.5225,0.5248257201149835,-0.002325720114983554,-0.0020640066570714044,0.0006232078548521095,0.000625297619047619,1.003353237895253,0.08267888943629498,1.0,0.09802152935451502,1.0,0.19930773106870658,0.0
sweep,kink,1000,97,2026082708,0,0.25,0.75,616,633,sweep_c=4,400,ZLZ,0.525,0.5248257201149835,0.00017427988501650393,-0.0020443397006650876,0.0006232087746826187,0.0006249999999999999,1.0028741978453262,0.08189102044140538,1.0,0.0979981992270027,1.0,0.1992724922350375,0.0
sweep,kink,1000,97,2026082708,1,0.5,0.8,57,763,sweep_c=0.5,50,LOO,0.5,0.5698560935273649,-0.06985609352736488,-0.0019034456598339133,0.0049014800884380995,0.005102040816326531,1.0409184010277888,0.027187974980369723,1.0,0.27999485493429344,1.0,0.8402522091977405,0.0
sweep,kink,1000,97,2026082708,1,0.5,0.8,57,763,sweep_c=0.5,50,ZLZ,0.48,0.5698560935273649,-0.0898560935273649,-0.0017593926764282175,0.004901845464365704,0.005093877551020407,1.0391754672909812,0.02512944934310039,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,97,2026082708,1,0.5,0.8,57,763,sweep_c=1,100,LOO,0.51,0.5698560935273649,-0.05985609352736487,-0.0032453579898161777,0.002452838294247913,0.0025242424242424236,1.029110818337254,0.06552818682369967,1.0,0.19694439140200348,1.0,0.5040335050768374,0.0
sweep,kink,1000,97,2026082708,1,0.5,0.8,57,763,sweep_c=1,100,ZLZ,0.52,0.5698560935273649,-0.049856093527364864,-0.0020330539019184357,0.002451032285225289,0.0025212121212121207,1.0286327668590385,0.041065241122785104,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,97,2026082708,1,0.5,0.8,57,763,sweep_c=2,200,LOO,0.55,0.5698560935273649,-0.019856093527364838,-0.0037832277981977303,0.0012265179817360645,0.0012437185929648246,1.0140239372637763,0.10802531273081471,1.0,0.13824172683247288,1.0,0.3115673770486762,0.0
sweep,kink,1000,97,2026082708,1,0.5,0.8,57,763,sweep_c=2,200,ZLZ,0.545,0.5698560935273649,-0.024856093527364842,-0.0032882144320187656,0.0012261232559191977,0.001246105527638191,1.016297115010687,0.09390594041090417,1.0,0.1383743194478142,1.0,0.3117676506697829,0.0
sweep,kink,1000,97,2026082708,1,0.5,0.8,57,763,sweep_c=4,400,LOO,0.5675,0.5698560935273649,-0.0023560935273648775,-0.00820357612513456,0.0006142185473036278,0.0006151472431077694,1.0015119957028626,0.3310104839628999,1.0,0.09722268877298168,1.0,0.19810112770290988,0.0
sweep,kink,1000,97,2026082708,1,0.5,0.8,57,763,sweep_c=4,400,ZLZ,0.57,0.5698560935273649,0.00014390647263506917,-0.007812858849567172,0.0006140784084719586,0.0006142857142857142,1.0003375885080725,0.3152811924868733,1.0,0.09715458353714967,1.0,0.19799825860902187,0.0
sweep,kink,1000,97,2026082708,2,0.75,0.25,633,616,sweep_c=0.5,50,LOO,0.54,0.5248257201149835,0.015174279885016517,0.004804877720088974,0.0049752306665527815,0.0050693877551020415,1.0189251704814923,0.06812017098048807,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,97,2026082708,2,0.75,0.25,633,616,sweep_c=0.5,50,ZLZ,0.54,0.5248257201149835,0.015174279885016517,0.005507197021563104,0.004974835543704794,0.0050693877551020415,1.0190060979034563,0.07808025975962803,1.0,0.2790974332189784,1.0,0.8388967046236493,0.0
sweep,kink,1000,97,2026082708,2,0.75,0.25,633,616,sweep_c=1,100,LOO,0.55,0.5248257201149835,0.025174279885016526,0.0034047959338797673,0.002488370552935299,0.0025,1.0046735190026193,0.0682548569787359,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
sweep,kink,1000,97,2026082708,2,0.75,0.25,633,616,sweep_c=1,100,ZLZ,0.56,0.5248257201149835,0.035174279885016535,0.0036737391539133357,0.0024881174525563034,0.002488888888888889,1.0003100481980034,0.07365002152921507,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
sweep,kink,1000,97,2026082708,2,0.75,0.25,633,616,sweep_c=2,200,LOO,0.525,0.5248257201149835,0.00017427988501650393,0.0064200146452676465,0.0012411971131250032,0.001253140703517588,1.0096226379084254,0.18222822308923517,1.0,0.13876438172814343,1.0,0.31235681760896394,0.0
sweep,kink,1000,97,2026082708,2,0.75,0.25,633,616,sweep_c=2,200,ZLZ,0.525,0.5248257201149835,0.00017427988501650393,0.00682354796362028,0.0012410892350058068,0.001253140703517588,1.0097103964580958,0.19369068911309015,1.0,0.13876438172814343,1.0,0.31235681760896394,0.0
sweep,kink,1000,97,2026082708,2,0.75,0.25,633,616,sweep_c=4,400,LOO,0.5325,0.5248257201149835,0.007674279885016455,0.003575623919398363,0.0006163363261416295,0.0006239191729323309,1.0123030989235557,0.1440266804825037,1.0,0.09791342727657093,1.0,0.1991444490145493,0.0
sweep,kink,1000,97,2026082708,2,0.75,0.25,633,616,sweep_c=4,400,ZLZ,0.535,0.5248257201149835,0.010174279885016513,0.004025672905801914,0.0006162767847192258,0.0006234962406015037,1.0117146322257897,0.16216255583548536,1.0,0.0978802356582425,1.0,0.1990943149586224,0.0
sweep,kink,1000,97,2026082708,3,0.5,0.2,57,463,sweep_c=0.5,50,LOO,0.36,0.41995791409577754,-0.059957914095777554,-0.0002844759562919963,0.0048654044394346105,0.00470204081632653,0.9664234237581564,0.004078365013132908,1.0,0.2687950607369216,1.0,0.7716677778142943,0.0
sweep,kink,1000,97,2026082708,3,0.5,0.2,57,463,sweep_c=0.5,50,ZLZ,0.4,0.41995791409577754,-0.019957914095777518,-0.0017593926764282175,0.00486075903974173,0.004897959183673469,1.0076531553256578,0.025235431411661367,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,97,2026082708,3,0.5,0.2,57,463,sweep_c=1,100,LOO,0.44,0.41995791409577754,0.020042085904222462,-0.0009914240295563204,0.0024310535836147723,0.0024888888888888894,1.0237902223397812,0.020107689726486282,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
sweep,kink,1000,97,2026082708,3,0.5,0.2,57,463,sweep_c=1,100,ZLZ,0.44,0.41995791409577754,0.020042085904222462,-0.0020330539019184912,0.0024296686465236613,0.0024888888888888894,1.0243737937063804,0.04124538562853492,1.0,0.19556036588173814,1.0,0.5019430130691641,0.0
sweep,kink,1000,97,2026082708,3,0.5,0.2,57,463,sweep_c=2,200,LOO,0.395,0.41995791409577754,-0.024957914095777523,-0.0031574882026237927,0.0012136339639100158,0.0012008793969849247,0.989490598232766,0.09063540415480269,1.0,0.13584003463099648,1.0,0.30793975726958744,0.0
sweep,kink,1000,97,2026082708,3,0.5,0.2,57,463,sweep_c=2,200,ZLZ,0.395,0.41995791409577754,-0.024957914095777523,-0.00328821443201871,0.00121355997378482,0.0012008793969849247,0.9895509269637928,0.0943907657149206,1.0,0.13584003463099648,1.0,0.30793975726958744,0.0
sweep,kink,1000,97,2026082708,3,0.5,0.2,57,463,sweep_c=4,400,LOO,0.4075,0.41995791409577754,-0.012457914095777567,-0.00753036007350083,0.0006044515942990175,0.0006051221804511278,1.0011094124962776,0.3062915244024504,1.0,0.09642721478279137,1.0,0.19689960938228962,0.0
sweep,kink,1000,97,2026082708,3,0.5,0.2,57,463,sweep_c=4,400,ZLZ,0.415,0.41995791409577754,-0.00495791409577756,-0.008787822077193475,0.0006029187328270986,0.0006084586466165413,1.0091884917283394,0.3578918977051526,1.0,0.09669268504023909,1.0,0.19730058714125687,0.0
sweep,kink,1000,98,2026082708,0,0.25,0.75,590,718,sweep_c=0.5,50,LOO,0.6,0.5244914543120343,0.07550854568796572,0.017845011712933845,0.004960044625115011,0.00489795918367347,0.9874828865193724,0.2533809997842202,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,98,2026082708,0,0.25,0.75,590,718,sweep_c=0.5,50,ZLZ,0.58,0.5244914543120343,0.055508545687965705,0.018293944454996547,0.004958940178543635,0.004971428571428571,1.0025183592532474,0.25978431222469883,1.0,0.27638768523336976,1.0,0.83480378406418,0.0
sweep,kink,1000,98,2026082708,0,0.25,0.75,590,718,sweep_c=1,100,LOO,0.52,0.5244914543120343,-0.004491454312034238,0.014903735504580906,0.002482470703828906,0.0025212121212121207,1.015605991774026,0.2991252458516362,1.0,0.19682614198191506,1.0,0.5038548960382128,0.0
sweep,kink,1000,98,2026082708,0,0.25,0.75,590,718,sweep_c=1,100,ZLZ,0.51,0.5244914543120343,-0.014491454312034246,0.014972521299266961,0.0024825005910910154,0.0025242424242424245,1.0168144302970998,0.3005040013975815,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,98,2026082708,0,0.25,0.75,590,718,sweep_c=2,200,LOO,0.51,0.5244914543120343,-0.014491454312034246,0.011891640559663519,0.0012422852963804446,0.0012557788944723616,1.010861915641465,0.3373891414573624,1.0,0.13891037270142753,1.0,0.3125773286894129,0.0
sweep,kink,1000,98,2026082708,0,0.25,0.75,590,718,sweep_c=2,200,ZLZ,0.51,0.5244914543120343,-0.014491454312034246,0.011972558595822802,0.0012422655767170554,0.001255778894472362,1.0108779620143853,0.33968764074288016,1.0,0.13891037270142753,1.0,0.31257732868941307,0.0
sweep,kink,1000,98,2026082708,0,0.25,0.75,590,718,sweep_c=4,400,LOO,0.5175,0.5244914543120343,-0.006991454312034295,0.010515698765364734,0.0006211038476042054,0.0006257988721804511,1.0075591619571445,0.42194517683883154,1.0,0.0980608096543778,1.0,0.19936706173257068,0.0
sweep,kink,1000,98,2026082708,0,0.25,0.75,590,718,sweep_c=4,400,ZLZ,0.52,0.5244914543120343,-0.004491454312034238,0.010001991241664565,0.0006212197003332014,0.0006255639097744361,1.0069930323183645,0.4012951029604413,1.0,0.0980423989733199,1.0,0.19933925344360226,0.0
sweep,kink,1000,98,2026082708,1,0.5,0.8,612,44,sweep_c=0.5,50,LOO,0.68,0.5702123911064696,0.10978760889353045,0.00892183022656412,0.004867146998401673,0.004440816326530613,0.912406452484163,0.12788415059892358,1.0,0.26122184478816846,1.0,0.725948321351447,0.0
sweep,kink,1000,98,2026082708,1,0.5,0.8,612,44,sweep_c=0.5,50,ZLZ,0.7,0.5702123911064696,0.12978760889353036,0.00833334925485818,0.00486942390012707,0.004285714285714285,0.8801275825673026,0.11942102438149375,0.0,0.25661952338691574,1.0,0.7024725486994301,0.0
sweep,kink,1000,98,2026082708,1,0.5,0.8,612,44,sweep_c=1,100,LOO,0.56,0.5702123911064696,-0.010212391106469543,0.010105352580825455,0.0024312449985509814,0.002488888888888889,1.023709618064927,0.20494489658134893,1.0,0.1955603658817382,1.0,0.501943013069164,0.0
sweep,kink,1000,98,2026082708,1,0.5,0.8,612,44,sweep_c=1,100,ZLZ,0.56,0.5702123911064696,-0.010212391106469543,0.010811110610620789,0.002430073453808453,0.0024888888888888894,1.0242031511386043,0.21931109844609067,1.0,0.1955603658817382,1.0,0.5019430130691642,0.0
sweep,kink,1000,98,2026082708,1,0.5,0.8,612,44,sweep_c=2,200,LOO,0.55,0.5702123911064696,-0.02021239110646955,0.007767804801486755,0.0012167433869256826,0.0012437185929648242,1.022170004233431,0.22268902116430234,1.0,0.13824172683247277,1.0,0.3115673770486762,0.0
sweep,kink,1000,98,2026082708,1,0.5,0.8,612,44,sweep_c=2,200,ZLZ,0.555,0.5702123911064696,-0.015212391106469547,0.008533135480768839,0.001216089133195882,0.0012410804020100501,1.020550523914716,0.244695474352558,1.0,0.13809502898355341,1.0,0.3113457982726937,0.0
sweep,kink,1000,98,2026082708,1,0.5,0.8,612,44,sweep_c=4,400,LOO,0.545,0.5702123911064696,-0.025212391106469556,0.0034512840573514003,0.0006092226538789092,0.0006214912280701754,1.020138079424907,0.13982752908046436,1.0,0.09772272939401971,1.0,0.19885641068468018,0.0
sweep,kink,1000,98,2026082708,1,0.5,0.8,612,44,sweep_c=4,400,ZLZ,0.56,0.5702123911064696,-0.010212391106469543,0.003861553933756201,0.0006090227733606875,0.0006175438596491228,1.0139914083038546,0.15647513633723903,1.0,0.09741189469083578,1.0,0.19838691250477014,0.0
sweep,kink,1000,98,2026082708,2,0.75,0.25,718,590,sweep_c=0.5,50,LOO,0.6,0.5244914543120343,0.07550854568796572,-0.021032878932778165,0.00499311611724935,0.00489795918367347,0.9809423751938898,0.2976547990732449,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,98,2026082708,2,0.75,0.25,718,590,sweep_c=0.5,50,ZLZ,0.6,0.5244914543120343,0.07550854568796572,-0.022399648955832907,0.0049927880517727005,0.004897959183673469,0.9810068308296079,0.31700758018376085,1.0,0.2743378100774463,1.0,0.8158537819837417,0.0
sweep,kink,1000,98,2026082708,2,0.75,0.25,718,590,sweep_c=1,100,LOO,0.59,0.5244914543120343,0.06550854568796571,-0.024574956643619084,0.0024955460470004022,0.002443434343434343,0.9791181158012706,0.4919375415623707,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
sweep,kink,1000,98,2026082708,2,0.75,0.25,718,590,sweep_c=1,100,ZLZ,0.59,0.5244914543120343,0.06550854568796571,-0.024574956643619084,0.0024955460470004022,0.0024434343434343426,0.9791181158012705,0.4919375415623707,1.0,0.19376637903798288,1.0,0.4992332977468463,0.0
sweep,kink,1000,98,2026082708,2,0.75,0.25,718,590,sweep_c=2,200,LOO,0.585,0.5244914543120343,0.06050854568796571,-0.024693674178294822,0.0012449234237615274,0.0012199748743718594,0.9799597718916027,0.6998651920275872,1.0,0.13691578787241432,1.0,0.3095646214938985,0.0
sweep,kink,1000,98,2026082708,2,0.75,0.25,718,590,sweep_c=2,200,ZLZ,0.585,0.5244914543120343,0.06050854568796571,-0.024465029166231944,0.0012449382561526877,0.0012199748743718592,0.9799480964959865,0.6933808315856032,1.0,0.13691578787241432,1.0,0.3095646214938985,0.0
sweep,kink,1000,98,2026082708,2,0.75,0.25,718,590,sweep_c=4,400,LOO,0.5375,0.5244914543120343,0.013008545687965722,-0.03298825903340519,0.0006181577493842374,0.0006230419799498747,1.0079012688435962,1.3268130581750208,1.0,0.09784457286004528,1.0,0.1990404483257382,0.0
sweep,kink,1000,98,2026082708,2,0.75,0.25,718,590,sweep_c=4,400,ZLZ,0.535,0.5244914543120343,0.010508545687965776,-0.034240703071895584,0.0006181388944862932,0.0006234962406015037,1.0086668969757402,1.3772083209844619,1.0,0.0978802356582425,1.0,0.1990943149586224,0.0
sweep,kink,1000,98,2026082708,3,0.5,0.2,612,936,sweep_c=0.5,50,LOO,0.28,0.4201885745349222,-0.14018857453492217,0.009704633911278349,0.004893396833993845,0.004114285714285714,0.8407831724793423,0.13873113480808089,0.0,0.2514347561336634,1.0,0.6785569003440104,0.0
sweep,kink,1000,98,2026082708,3,0.5,0.2,612,936,sweep_c=0.5,50,ZLZ,0.28,0.4201885745349222,-0.14018857453492217,0.00833334925485818,0.004890630259130974,0.004114285714285714,0.8412587941204924,0.11916183116515941,0.0,0.2514347561336634,1.0,0.6785569003440104,0.0
sweep,kink,1000,98,2026082708,3,0.5,0.2,612,936,sweep_c=1,100,LOO,0.29,0.4201885745349222,-0.13018857453492222,0.010332900321487093,0.0024472993865374206,0.0020797979797979797,0.8498338990476343,0.2088712612656842,0.0,0.17876753950040003,1.0,0.4765784017795497,0.0
sweep,kink,1000,98,2026082708,3,0.5,0.2,612,936,sweep_c=1,100,ZLZ,0.29,0.4201885745349222,-0.13018857453492222,0.010811110610620844,0.0024481110976133035,0.0020797979797979793,0.8495521227878924,0.21850166436474924,0.0,0.17876753950040003,1.0,0.4765784017795497,0.0
sweep,kink,1000,98,2026082708,3,0.5,0.2,612,936,sweep_c=2,200,LOO,0.34,0.4201885745349222,-0.08018857453492217,0.00968476920400857,0.001222406429257643,0.001127638190954774,0.922474034793468,0.27700108034370513,0.0,0.1316324530683035,1.0,0.3015844440909996,0.0
sweep,kink,1000,98,2026082708,3,0.5,0.2,612,936,sweep_c=2,200,ZLZ,0.345,0.4201885745349222,-0.07518857453492223,0.008533135480768894,0.0012216904498679529,0.0011355527638190956,0.9294930347878486,0.24413387894840646,0.0,0.13209359077466942,1.0,0.3022809664278203,0.0
sweep,kink,1000,98,2026082708,3,0.5,0.2,612,936,sweep_c=4,400,LOO,0.4,0.4201885745349222,-0.020188574534922177,0.0042396599647431255,0.0006084275956299294,0.0006015037593984963,0.9886201147331843,0.17188048652011623,1.0,0.09613848183161688,1.0,0.19646349464455937,0.0
sweep,kink,1000,98,2026082708,3,0.5,0.2,612,936,sweep_c=4,400,ZLZ,0.4025,0.4201885745349222,-0.017688574534922175,0.0038615539337562566,0.0006083191892311829,0.0006027412280701755,0.9908305355810706,0.1565656000356769,1.0,0.09623732346997571,1.0,0.19661278933023463,0.0
sweep,kink,1000,99,2026082708,0,0.25,0.75,208,9,sweep_c=0.5,50,LOO,0.48,0.524949291325165,-0.04494929132516501,-0.008966291334857046,0.004992454634958266,0.005093877551020408,1.0203152403933642,0.12689829364479313,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,99,2026082708,0,0.25,0.75,208,9,sweep_c=0.5,50,ZLZ,0.42,0.524949291325165,-0.104949291325165,-0.008709246121075043,0.0049919674861926755,0.004971428571428571,0.9958856072638869,0.12326639352399292,1.0,0.2763876852333699,1.0,0.83480378406418,0.0
sweep,kink,1000,99,2026082708,0,0.25,0.75,208,9,sweep_c=1,100,LOO,0.51,0.524949291325165,-0.014949291325164982,-0.009867580412993626,0.002496440339477846,0.0025242424242424245,1.0111366910416106,0.19749225942460819,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,99,2026082708,0,0.25,0.75,208,9,sweep_c=1,100,ZLZ,0.5,0.524949291325165,-0.02494929132516499,-0.009255504547165838,0.0024961833532856034,0.0025252525252525255,1.0116454474102072,0.185251552901114,1.0,0.19698379210088762,1.0,0.504093017596591,0.0
sweep,kink,1000,99,2026082708,0,0.25,0.75,208,9,sweep_c=2,200,LOO,0.535,0.524949291325165,0.01005070867483504,-0.008868465474796028,0.0012479506270096326,0.0012501256281407032,1.0017428583182673,0.25104396054130734,1.0,0.13859734660081902,1.0,0.3121045205280506,0.0
sweep,kink,1000,99,2026082708,0,0.25,0.75,208,9,sweep_c=2,200,ZLZ,0.535,0.524949291325165,0.01005070867483504,-0.009110883289650262,0.0012480062109792107,0.0012501256281407032,1.0016982424789613,0.25790045598931505,1.0,0.13859734660081902,1.0,0.3121045205280506,0.0
sweep,kink,1000,99,2026082708,0,0.25,0.75,208,9,sweep_c=4,400,LOO,0.51,0.524949291325165,-0.014949291325164982,-0.002950847163387893,0.000623223650143343,0.0006263157894736841,1.0049615243735213,0.11820198051490349,1.0,0.09810130099063286,1.0,0.19942822159818152,0.0
sweep,kink,1000,99,2026082708,0,0.25,0.75,208,9,sweep_c=4,400,ZLZ,0.505,0.524949291325165,-0.019949291325164986,-0.003049098448278831,0.0006232501775453287,0.0006265037593984963,1.0052203464521772,0.12213502946065041,1.0,0.09811602096985755,1.0,0.19945045529147087,0.0
sweep,kink,1000,99,2026082708,1,0.5,0.8,843,258,sweep_c=0.5,50,LOO,0.44,0.5697801665618418,-0.12978016656184183,0.007515611899326702,0.004874294437650872,0.005028571428571429,1.0316511431334277,0.10764861968629792,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,99,2026082708,1,0.5,0.8,843,258,sweep_c=0.5,50,ZLZ,0.48,0.5697801665618418,-0.08978016656184185,0.005917511944522502,0.004878795973682809,0.005093877551020407,1.044084970656242,0.08471938898044988,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,99,2026082708,1,0.5,0.8,843,258,sweep_c=1,100,LOO,0.54,0.5697801665618418,-0.029780166561841792,0.007566077640346003,0.002436530263904938,0.0025090909090909087,1.0297803176348324,0.1532797870986654,1.0,0.19635243216879905,1.0,0.503139384247588,0.0
sweep,kink,1000,99,2026082708,1,0.5,0.8,843,258,sweep_c=1,100,ZLZ,0.55,0.5697801665618418,-0.019780166561841783,0.007711938561575593,0.0024362114337040507,0.0025000000000000005,1.026183509942306,0.15624497989116448,1.0,0.1959963984540054,1.0,0.5026016155255952,0.0
sweep,kink,1000,99,2026082708,1,0.5,0.8,843,258,sweep_c=2,200,LOO,0.53,0.5697801665618418,-0.0397801665618418,0.00538018240177196,0.0012192267876116058,0.0012517587939698488,1.0266824898278124,0.15408300923147222,1.0,0.13868784893388342,1.0,0.31224121916631753,0.0
sweep,kink,1000,99,2026082708,1,0.5,0.8,843,258,sweep_c=2,200,ZLZ,0.54,0.5697801665618418,-0.029780166561841792,0.0046039807986125725,0.0012198909289662951,0.0012482412060301506,1.0232400097342136,0.1318174793618534,1.0,0.138492847342502,1.0,0.3119466803284874,0.0
sweep,kink,1000,99,2026082708,1,0.5,0.8,843,258,sweep_c=4,400,LOO,0.5575,0.5697801665618418,-0.012280166561841832,0.0009517669827293629,0.0006104492553827593,0.0006182800751879699,1.0128279619250262,0.03852173600823919,1.0,0.09746994302840761,1.0,0.19847459122454492,0.0
sweep,kink,1000,99,2026082708,1,0.5,0.8,843,258,sweep_c=4,400,ZLZ,0.5575,0.5697801665618418,-0.012280166561841832,0.00022267782638152323,0.0006107528454645039,0.0006182800751879699,1.0123245102816365,0.009010403169803945,1.0,0.09746994302840761,1.0,0.19847459122454492,0.0
sweep,kink,1000,99,2026082708,2,0.75,0.25,9,208,sweep_c=0.5,50,LOO,0.46,0.524949291325165,-0.06494929132516497,-0.031459702703935055,0.004992485044506596,0.005069387755102042,1.0154036937336577,0.44524210560086414,1.0,0.2790974332189785,1.0,0.8388967046236493,0.0
sweep,kink,1000,99,2026082708,2,0.75,0.25,9,208,sweep_c=0.5,50,ZLZ,0.44,0.524949291325165,-0.08494929132516499,-0.030359786080624618,0.004993084725766446,0.005028571428571429,1.0071071701671426,0.42964942942499673,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,99,2026082708,2,0.75,0.25,9,208,sweep_c=1,100,LOO,0.49,0.524949291325165,-0.034949291325165,-0.028028696295610556,0.0024957680867925868,0.0025242424242424245,1.0114090478199964,0.5610489891654593,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,99,2026082708,2,0.75,0.25,9,208,sweep_c=1,100,ZLZ,0.49,0.524949291325165,-0.034949291325165,-0.029631208378671392,0.0024955888836410613,0.0025242424242424245,1.0114816750423883,0.5931476872993693,1.0,0.19694439140200348,1.0,0.5040335050768376,0.0
sweep,kink,1000,99,2026082708,2,0.75,0.25,9,208,sweep_c=2,200,LOO,0.44,0.524949291325165,-0.08494929132516499,-0.026416328556203017,0.0012459236341658354,0.0012381909547738695,0.9937936168959961,0.7483878798472958,0.0,0.13793418089682868,1.0,0.31110284636550384,0.0
sweep,kink,1000,99,2026082708,2,0.75,0.25,9,208,sweep_c=2,200,ZLZ,0.445,0.524949291325165,-0.07994929132516498,-0.0267522256976348,0.0012458778180273015,0.0012410804020100497,0.9961493687841333,0.7579179503989866,0.0,0.13809502898355347,1.0,0.31134579827269365,0.0
sweep,kink,1000,99,2026082708,2,0.75,0.25,9,208,sweep_c=4,400,LOO,0.4775,0.524949291325165,-0.04744929132516501,-0.03956174056734535,0.0006186577473734219,0.000625297619047619,1.0107327059305202,1.5905603891493687,1.0,0.09802152935451497,1.0,0.1993077310687067,0.0
sweep,kink,1000,99,2026082708,2,0.75,0.25,9,208,sweep_c=4,400,ZLZ,0.4825,0.524949291325165,-0.042449291325165006,-0.040315337567696286,0.0006185854551108962,0.0006257988721804511,1.0116611488517164,1.6209530968975399,1.0,0.09806080965437786,1.0,0.1993670617325708,0.0
sweep,kink,1000,99,2026082708,3,0.5,0.2,843,380,sweep_c=0.5,50,LOO,0.44,0.4200196680917374,0.019980331908262594,0.007735279407012796,0.004889705938428882,0.005028571428571429,1.0283995585606047,0.11062024972884225,1.0,0.27797158178329073,1.0,0.837196169919866,0.0
sweep,kink,1000,99,2026082708,3,0.5,0.2,843,380,sweep_c=0.5,50,ZLZ,0.48,0.4200196680917374,0.059980331908262574,0.005917511944522391,0.004883692718288237,0.005093877551020408,1.0430380953218208,0.0846769054258364,1.0,0.27977076938024203,1.0,0.8399137406847541,0.0
sweep,kink,1000,99,2026082708,3,0.5,0.2,843,380,sweep_c=1,100,LOO,0.4,0.4200196680917374,-0.020019668091737386,0.007873837343879142,0.0024443106850966347,0.0024242424242424242,0.9917898076637435,0.15926055903629704,1.0,0.19300391129826333,1.0,0.49808163349452306,0.0
sweep,kink,1000,99,2026082708,3,0.5,0.2,843,380,sweep_c=1,100,ZLZ,0.41,0.4200196680917374,-0.010019668091737433,0.007711938561575482,0.002444034490499523,0.002443434343434343,0.999754444109724,0.15599471888951527,1.0,0.19376637903798294,1.0,0.4992332977468462,0.0
sweep,kink,1000,99,2026082708,3,0.5,0.2,843,380,sweep_c=2,200,LOO,0.38,0.4200196680917374,-0.040019668091737404,0.004696250144018976,0.0012191424680003135,0.00118391959798995,0.9711084873713426,0.13450052868873996,1.0,0.1348774018535519,1.0,0.30648575508674725,0.0
sweep,kink,1000,99,2026082708,3,0.5,0.2,843,380,sweep_c=2,200,ZLZ,0.385,0.4200196680917374,-0.0350196680917374,0.004603980798612517,0.0012191479643259779,0.0011898241206030153,0.9759472643345842,0.13185763888831006,1.0,0.135213318325749,1.0,0.30699313785541116,0.0
sweep,kink,1000,99,2026082708,3,0.5,0.2,843,380,sweep_c=4,400,LOO,0.3875,0.4200196680917374,-0.0325196680917374,0.0003979025246354517,0.0006071731718337146,0.0005948464912280704,0.9796982456118465,0.016148061983789666,1.0,0.09560498524003902,1.0,0.19565767831784842,0.0
sweep,kink,1000,99,2026082708,3,0.5,0.2,843,380,sweep_c=4,400,ZLZ,0.3875,0.4200196680917374,-0.0325196680917374,0.00022267782638146771,0.0006071006325589959,0.0005948464912280704,0.9798153046237607,0.009037465048184999,1.0,0.09560498524003902,1.0,0.19565767831784842,0.0


==> generated_results/regenerated_20260831/jobs/wiggly_n1000_raw.csv <==
stream,model,n,replication,base_seed,target_id,target_u,target_v,i,j,regime,h,method,estimate,target,err,bias,oracle_V,empirical_V,Vratio,std_bias,normal_cover_P,normal_width,EB_cover_mean,EB_width,EB_full
wiggly,wiggly,1000,0,2026083704,0,0.25,0.75,491,650,inference,63,LOO,0.6349206349206349,0.6803246494093145,-0.04540401448867959,0.03862910306773282,0.0031905093447725753,0.0037386519721389166,1.1718041128023757,0.6838874181506849,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
wiggly,wiggly,1000,0,2026083704,0,0.25,0.75,491,650,inference,63,ZLZ,0.6349206349206349,0.6803246494093145,-0.04540401448867959,0.03791523769734084,0.003195724632997906,0.0037386519721389166,1.1698917777629956,0.6707012378336824,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
wiggly,wiggly,1000,0,2026083704,1,0.5,0.8,125,384,inference,63,LOO,0.3333333333333333,0.26169032996155284,0.07164300337178048,0.02015231962647457,0.003198034215471956,0.003584229390681004,1.1207601761546677,0.3563555193915636,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,0,2026083704,1,0.5,0.8,125,384,inference,63,ZLZ,0.31746031746031744,0.26169032996155284,0.055769987498764606,0.019530380471741493,0.0031937935157611928,0.00349482684352116,1.0942557263875654,0.345586911884326,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,0,2026083704,2,0.75,0.25,650,491,inference,63,LOO,0.6507936507936508,0.6803246494093145,-0.02953099861566366,-0.005911895112865162,0.003473517231775984,0.003665504433553588,1.0552716998267033,0.10030948286874947,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,0,2026083704,2,0.75,0.25,650,491,inference,63,ZLZ,0.6349206349206349,0.6803246494093145,-0.04540401448867959,-0.0052621778829397,0.0034705912004397038,0.0037386519721389166,1.0772377834834743,0.08932310148138614,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
wiggly,wiggly,1000,0,2026083704,3,0.5,0.2,125,96,inference,63,LOO,0.6507936507936508,0.7378386644457848,-0.08704501365213402,-0.0006121901245605965,0.0030740694189011946,0.0036655044335535884,1.1923948141886134,0.011041535784557044,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,0,2026083704,3,0.5,0.2,125,96,inference,63,ZLZ,0.6666666666666666,0.7378386644457848,-0.0711719977791182,-0.0001659625273197074,0.0030707655591605608,0.0035842293906810036,1.1672103655027333,0.0029949302281511154,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,1,2026083704,0,0.25,0.75,566,402,inference,63,LOO,0.8571428571428571,0.6770415727156249,0.18010128442723217,0.030185953694848555,0.0032692523378716615,0.001974983541803818,0.6041086272005438,0.5279352735804826,0.0,0.17420468360394903,1.0,0.4393352681397137,0.0
wiggly,wiggly,1000,1,2026083704,0,0.25,0.75,566,402,inference,63,ZLZ,0.8571428571428571,0.6770415727156249,0.18010128442723217,0.032460002156043055,0.0032562743339860875,0.001974983541803818,0.6065163248657219,0.5688372802369309,0.0,0.17420468360394903,1.0,0.4393352681397137,0.0
wiggly,wiggly,1000,1,2026083704,1,0.5,0.8,53,923,inference,63,LOO,0.19047619047619047,0.2621189311736575,-0.07164274069746701,0.027551016678631135,0.003228442428131057,0.002487016311901105,0.770345566713679,0.4848876318451349,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
wiggly,wiggly,1000,1,2026083704,1,0.5,0.8,53,923,inference,63,ZLZ,0.19047619047619047,0.2621189311736575,-0.07164274069746701,0.02762371185519724,0.003228942933690376,0.0024870163119011046,0.7702261585213834,0.48612935900986104,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
wiggly,wiggly,1000,1,2026083704,2,0.75,0.25,402,566,inference,63,LOO,0.6984126984126984,0.6770415727156249,0.021371125697073445,0.008681442118407157,0.0034138247885795872,0.0033972967920740584,0.9951585106063965,0.14858373126344662,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,1,2026083704,2,0.75,0.25,402,566,inference,63,ZLZ,0.7301587301587301,0.6770415727156249,0.05311715744310519,0.004979394155572359,0.003435744192843982,0.003177854176318079,0.924939110116801,0.08495053037706503,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,1,2026083704,3,0.5,0.2,53,590,inference,63,LOO,0.8095238095238095,0.7374527097289648,0.07207109979484472,-0.0033443840178059014,0.003083579986680077,0.002487016311901105,0.8065353655958639,0.06022662548333083,1.0,0.19548678470487646,1.0,0.5030270187568459,0.0
wiggly,wiggly,1000,1,2026083704,3,0.5,0.2,53,590,inference,63,ZLZ,0.7936507936507936,0.7374527097289648,0.05619808392182879,-0.003501835750609028,0.003084726271127551,0.002641438893359016,0.8562960409428804,0.06305034337262373,1.0,0.20146442600338665,1.0,0.5234144786109524,0.0
wiggly,wiggly,1000,2,2026083704,0,0.25,0.75,247,539,inference,63,LOO,0.7142857142857143,0.6767620130277523,0.037523701257962006,-0.011115759121703706,0.003495710298889106,0.003291639236339696,0.9416224328960379,0.1880058703615537,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,2,2026083704,0,0.25,0.75,247,539,inference,63,ZLZ,0.7301587301587301,0.6767620130277523,0.05339671713097782,-0.009944177857635683,0.003490742140171442,0.0031778541763180785,0.9103663486762169,0.16831003058451907,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,2,2026083704,1,0.5,0.8,426,186,inference,63,LOO,0.2222222222222222,0.2617444537838327,-0.0395222315616105,0.016690571039116586,0.0031660514685981846,0.0027877339705296702,0.8805081023411094,0.29662804554608707,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
wiggly,wiggly,1000,2,2026083704,1,0.5,0.8,426,186,inference,63,ZLZ,0.2222222222222222,0.2617444537838327,-0.0395222315616105,0.01618167375103513,0.003162667012506377,0.0027877339705296702,0.8814503580383011,0.2877376593508751,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
wiggly,wiggly,1000,2,2026083704,2,0.75,0.25,539,247,inference,63,LOO,0.7301587301587301,0.6767620130277523,0.05339671713097782,0.0039130090649567295,0.0034418723360910087,0.003177854176318079,0.9232922857119159,0.06669810193769418,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,2,2026083704,2,0.75,0.25,539,247,inference,63,ZLZ,0.7142857142857143,0.6767620130277523,0.037523701257962006,0.0034310125792722523,0.003445389687267231,0.0032916392363396964,0.9553750185368772,0.0584525060613254,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,2,2026083704,3,0.5,0.2,426,946,inference,63,LOO,0.6666666666666666,0.7374546048459861,-0.0707879381793195,-0.0009931076658743487,0.003079943566447709,0.0035842293906810036,1.16373216370809,0.017894721953032242,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,2,2026083704,3,0.5,0.2,426,946,inference,63,ZLZ,0.6666666666666666,0.7374546048459861,-0.0707879381793195,-0.0009894396944167827,0.0030799145999738393,0.003584229390681003,1.163743108562636,0.01782871292814446,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,3,2026083704,0,0.25,0.75,247,994,inference,63,LOO,0.6349206349206349,0.6765593084813939,-0.04163867356075901,-0.017005875932485703,0.0035135536297195833,0.0037386519721389153,1.0640657198214722,0.28689680573307275,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
wiggly,wiggly,1000,3,2026083704,0,0.25,0.75,247,994,inference,63,ZLZ,0.6349206349206349,0.6765593084813939,-0.04163867356075901,-0.014805255144275553,0.003498881024237723,0.0037386519721389158,1.068527893986744,0.2502945012461281,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
wiggly,wiggly,1000,3,2026083704,1,0.5,0.8,744,731,inference,63,LOO,0.23809523809523808,0.2616605536345281,-0.023565315539290033,0.020302768914361058,0.0031975697147305026,0.002925901543413063,0.9150391717603767,0.35904200506633577,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
wiggly,wiggly,1000,3,2026083704,1,0.5,0.8,744,731,inference,63,ZLZ,0.2222222222222222,0.2616605536345281,-0.039438331412305905,0.019746695647635315,0.003193465960670826,0.00278773397052967,0.8729493299324452,0.3494324931424764,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
wiggly,wiggly,1000,3,2026083704,2,0.75,0.25,994,247,inference,63,LOO,0.6190476190476191,0.6765593084813939,-0.057511689433774826,0.010351988473167761,0.00340827444378037,0.0038036720064369843,1.116011069289963,0.17731950108999184,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
wiggly,wiggly,1000,3,2026083704,2,0.75,0.25,994,247,inference,63,ZLZ,0.6190476190476191,0.6765593084813939,-0.057511689433774826,0.007892858386662094,0.003422538941614062,0.0038036720064369835,1.1113597453015918,0.1349149608467688,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
wiggly,wiggly,1000,3,2026083704,3,0.5,0.2,744,523,inference,63,LOO,0.7301587301587301,0.737643409614424,-0.007484679455693866,-0.00013742869689037374,0.0030719421122725214,0.0031778541763180794,1.0344772330254648,0.002479538835156186,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,3,2026083704,3,0.5,0.2,744,523,inference,63,ZLZ,0.6825396825396826,0.737643409614424,-0.055103727074741427,-1.1425743988380255e-05,0.003071102832282941,0.0034948268435211604,1.1379712873121997,0.00020617562014245368,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,4,2026083704,0,0.25,0.75,348,988,inference,63,LOO,0.746031746031746,0.6769130274691878,0.06911871856255825,0.042981480530022154,0.003184117732781263,0.0030559416120091993,0.959745169139803,0.7617050103638472,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,4,2026083704,0,0.25,0.75,348,988,inference,63,ZLZ,0.7301587301587301,0.6769130274691878,0.05324570268954232,0.04283831165085017,0.003185154855393498,0.003177854176318078,0.9977079045111237,0.7590442071859712,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,4,2026083704,1,0.5,0.8,75,786,inference,63,LOO,0.2698412698412698,0.2627570506997711,0.007084219141498704,0.035382506624450194,0.0032838315698378306,0.0031778541763180794,0.9677275185203896,0.6174448317773639,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,4,2026083704,1,0.5,0.8,75,786,inference,63,ZLZ,0.2698412698412698,0.2627570506997711,0.007084219141498704,0.03812415815159803,0.003294517026910702,0.0031778541763180785,0.9645887850511372,0.6642084315023623,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,4,2026083704,2,0.75,0.25,988,348,inference,63,LOO,0.6984126984126984,0.6769130274691878,0.021499670943510574,-0.0019178879262088389,0.003474202364987641,0.0033972967920740584,0.9778638188469899,0.03253836071232762,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,4,2026083704,2,0.75,0.25,988,348,inference,63,ZLZ,0.746031746031746,0.6769130274691878,0.06911871856255825,0.0017270648062418514,0.0034541114941333707,0.0030559416120091998,0.8847258165231662,0.029385998923505536,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,4,2026083704,3,0.5,0.2,75,856,inference,63,LOO,0.6825396825396826,0.7375857745559704,-0.05504609201628785,0.0028148036201448567,0.003050279492749193,0.00349482684352116,1.1457398746012288,0.05096573402345179,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,4,2026083704,3,0.5,0.2,75,856,inference,63,ZLZ,0.6666666666666666,0.7375857745559704,-0.07091910788930378,0.0025692810472907057,0.003052119219604108,0.003584229390681003,1.1743412143467695,0.046506201226245956,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,5,2026083704,0,0.25,0.75,565,218,inference,63,LOO,0.6825396825396826,0.6775294399676286,0.005010242572053958,-0.008214061306290543,0.003471069062948767,0.0034948268435211604,1.0068445139354878,0.1394203961856458,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,5,2026083704,0,0.25,0.75,565,218,inference,63,ZLZ,0.6984126984126984,0.6775294399676286,0.020883258445069774,-0.008136795846745759,0.0034708647049650236,0.0033972967920740584,0.9788041542542043,0.13811300580173697,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,5,2026083704,1,0.5,0.8,43,290,inference,63,LOO,0.3492063492063492,0.2620370819703778,0.0871692672359714,0.010469173776347318,0.0031305616832409833,0.0036655044335535884,1.1708775626994814,0.18711184278736392,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,5,2026083704,1,0.5,0.8,43,290,inference,63,ZLZ,0.3333333333333333,0.2620370819703778,0.07129625136295553,0.011960884628952784,0.0031391142223399014,0.003584229390681004,1.1417964230716373,0.21348125244389518,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,5,2026083704,2,0.75,0.25,218,565,inference,63,LOO,0.6666666666666666,0.6775294399676287,-0.01086277330096208,-0.01013902304607317,0.0035034365108002,0.0035842293906810036,1.0230610372506366,0.17129669524958807,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,5,2026083704,2,0.75,0.25,218,565,inference,63,ZLZ,0.6984126984126984,0.6775294399676287,0.020883258445069663,-0.012498723202210793,0.00351247400241207,0.003397296792074058,0.9672090924348713,0.21089150737192533,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,5,2026083704,3,0.5,0.2,43,147,inference,63,LOO,0.6825396825396826,0.73756818971125,-0.05502850717156749,-0.0031485288630691555,0.0030949794944562913,0.0034948268435211604,1.1291922449829064,0.056595094694113224,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,5,2026083704,3,0.5,0.2,43,147,inference,63,ZLZ,0.7142857142857143,0.73756818971125,-0.023282475425535742,-0.0032883226751345696,0.0030959976158042844,0.0032916392363396964,1.0631917865623381,0.059098181630020806,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,6,2026083704,0,0.25,0.75,228,669,inference,63,LOO,0.7619047619047619,0.6779087326057364,0.0839960292990255,0.04249109250401384,0.003183142898495869,0.002925901543413063,0.9191863628854487,0.7531297958010756,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
wiggly,wiggly,1000,6,2026083704,0,0.25,0.75,228,669,inference,63,ZLZ,0.7936507936507936,0.6779087326057364,0.11574206104505724,0.0422619075161631,0.0031848139407320546,0.002641438893359016,0.829385622681575,0.7488710855669999,0.0,0.20146442600338665,1.0,0.5234144786109524,0.0
wiggly,wiggly,1000,6,2026083704,1,0.5,0.8,289,126,inference,63,LOO,0.30158730158730157,0.260775312340653,0.04081198924664858,0.03663694428857367,0.0032845127649289937,0.0033972967920740584,1.034338130254611,0.6392691800452456,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
wiggly,wiggly,1000,6,2026083704,1,0.5,0.8,289,126,inference,63,ZLZ,0.30158730158730157,0.260775312340653,0.04081198924664858,0.03819929533941596,0.003291551258145225,0.003397296792074058,1.0321263518734993,0.6658172463318984,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
wiggly,wiggly,1000,6,2026083704,2,0.75,0.25,669,228,inference,63,LOO,0.6984126984126984,0.6779087326057364,0.02050396580696201,0.00969544200542638,0.003400978279028469,0.0033972967920740584,0.9989175211799758,0.16625154264086314,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,6,2026083704,2,0.75,0.25,669,228,inference,63,ZLZ,0.6984126984126984,0.6779087326057364,0.02050396580696201,0.01076099468125069,0.0033950036339840963,0.0033972967920740584,1.0006754508498923,0.18468528545236254,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,6,2026083704,3,0.5,0.2,289,958,inference,63,LOO,0.7301587301587301,0.7375117281446736,-0.007352997985943466,-0.001586489255855028,0.003082764390933575,0.0031778541763180785,1.0308456220865152,0.02857373208713674,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,6,2026083704,3,0.5,0.2,289,958,inference,63,ZLZ,0.7301587301587301,0.7375117281446736,-0.007352997985943466,-0.0006328359739175005,0.00307586050780425,0.0031778541763180785,1.0331593933648955,0.011410583171378153,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,7,2026083704,0,0.25,0.75,244,848,inference,63,LOO,0.7142857142857143,0.6762112534382364,0.0380744608474779,0.028294784676608953,0.0032721716681922324,0.003291639236339696,1.005949433624373,0.4946389974967233,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,7,2026083704,0,0.25,0.75,244,848,inference,63,ZLZ,0.6984126984126984,0.6762112534382364,0.02220144497446197,0.02872996503178671,0.0032692861387864157,0.0033972967920740584,1.039155536668675,0.5024682570566779,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,7,2026083704,1,0.5,0.8,160,303,inference,63,LOO,0.23809523809523808,0.2625290301092715,-0.024433792014033395,0.01665948522139099,0.0031788233421371163,0.002925901543413063,0.9204354028198326,0.29548019766270567,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
wiggly,wiggly,1000,7,2026083704,1,0.5,0.8,160,303,inference,63,ZLZ,0.23809523809523808,0.2625290301092715,-0.024433792014033395,0.016235601332573957,0.0031759821783600662,0.002925901543413063,0.921258804079268,0.2880907738979962,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
wiggly,wiggly,1000,7,2026083704,2,0.75,0.25,848,244,inference,63,LOO,0.6031746031746031,0.6762112534382364,-0.07303665026363326,0.012546235030688413,0.0033936107776775808,0.003860564536447792,1.1375979124776858,0.21536860933802562,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
wiggly,wiggly,1000,7,2026083704,2,0.75,0.25,848,244,inference,63,ZLZ,0.6507936507936508,0.6762112534382364,-0.02541760264458559,0.013150219393135432,0.0033895087922246507,0.003665504433553588,1.081426442073865,0.22587315393784352,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,7,2026083704,3,0.5,0.2,160,750,inference,63,LOO,0.7619047619047619,0.7378596190078374,0.0240451428969245,-0.007374098072025603,0.0031231938188228743,0.002925901543413063,0.9368299609775194,0.13195001410695487,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
wiggly,wiggly,1000,7,2026083704,3,0.5,0.2,160,750,inference,63,ZLZ,0.7301587301587301,0.7378596190078374,-0.007700888849107246,-0.007557313722477477,0.003124495557852921,0.0031778541763180777,1.01707751458665,0.13520025023913346,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,8,2026083704,0,0.25,0.75,29,614,inference,63,LOO,0.7777777777777778,0.6741518857047301,0.10362589207304773,0.02440706129610526,0.0033160582605015745,0.0027877339705296702,0.8406770181739834,0.42384241524435623,0.0,0.20696826085987063,1.0,0.5434441095935034,0.0
wiggly,wiggly,1000,8,2026083704,0,0.25,0.75,29,614,inference,63,ZLZ,0.7936507936507936,0.6741518857047301,0.11949890794606355,0.024872330890264416,0.0033125830739091427,0.002641438893359016,0.7973955171611389,0.4321485871868958,0.0,0.20146442600338665,1.0,0.5234144786109524,0.0
wiggly,wiggly,1000,8,2026083704,1,0.5,0.8,951,449,inference,63,LOO,0.30158730158730157,0.2617136545498571,0.03987364703744445,0.019073296444121424,0.003189965127382221,0.003397296792074058,1.0649949627700097,0.33770134558114817,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
wiggly,wiggly,1000,8,2026083704,1,0.5,0.8,951,449,inference,63,ZLZ,0.30158730158730157,0.2617136545498571,0.03987364703744445,0.019112711446465314,0.003187215482516061,0.003397296792074058,1.0659137453085392,0.33854514487297044,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
wiggly,wiggly,1000,8,2026083704,2,0.75,0.25,614,29,inference,63,LOO,0.6190476190476191,0.6741518857047302,-0.0551042666571111,0.013701268236339326,0.0034000416652823382,0.0038036720064369843,1.118713351449806,0.23497337198344678,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
wiggly,wiggly,1000,8,2026083704,2,0.75,0.25,614,29,inference,63,ZLZ,0.6190476190476191,0.6741518857047302,-0.0551042666571111,0.014537777104023708,0.0033948620557985236,0.0038036720064369835,1.1204201949649768,0.2495094160541729,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
wiggly,wiggly,1000,8,2026083704,3,0.5,0.2,951,186,inference,63,LOO,0.6825396825396826,0.7373923912112107,-0.05485270867152814,-0.0009945199638693447,0.0030801492412112067,0.00349482684352116,1.1346290617226358,0.017919571716354974,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,8,2026083704,3,0.5,0.2,951,186,inference,63,ZLZ,0.6825396825396826,0.7373923912112107,-0.05485270867152814,-0.0012145510963801343,0.0030818317328598173,0.00349482684352116,1.1340096236461619,0.02187818694787582,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,9,2026083704,0,0.25,0.75,107,140,inference,63,LOO,0.6984126984126984,0.6767270997525371,0.021685598660161287,0.00039766414900122005,0.0034378419412556937,0.0033972967920740584,0.988206220683076,0.006782245195350422,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,9,2026083704,0,0.25,0.75,107,140,inference,63,ZLZ,0.6666666666666666,0.6767270997525371,-0.010060433085870457,0.0009854876063324358,0.00343738763833673,0.003584229390681004,1.042718997039079,0.01680880780761381,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,9,2026083704,1,0.5,0.8,808,596,inference,63,LOO,0.2857142857142857,0.26209796637599336,0.023616319338292335,0.028267838707855708,0.003231917870622893,0.0032916392363396964,1.0184786148991134,0.49723586549125953,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,9,2026083704,1,0.5,0.8,808,596,inference,63,ZLZ,0.25396825396825395,0.26209796637599336,-0.008129712407739409,0.022745348150562783,0.003205435917546818,0.0030559416120091993,0.9533622541884944,0.40174366688073054,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,9,2026083704,2,0.75,0.25,140,107,inference,63,LOO,0.6190476190476191,0.6767270997525371,-0.05767948070491802,-0.0025076051560209978,0.0034749332167638477,0.0038036720064369843,1.0946029086507987,0.04253886742904932,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
wiggly,wiggly,1000,9,2026083704,2,0.75,0.25,140,107,inference,63,ZLZ,0.6190476190476191,0.6767270997525371,-0.05767948070491802,-0.0012670484913128721,0.003467522581750578,0.0038036720064369843,1.0969422452951125,0.021517092512040037,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
wiggly,wiggly,1000,9,2026083704,3,0.5,0.2,808,170,inference,63,LOO,0.746031746031746,0.737639690518949,0.008392055512797092,-0.0004558480425047584,0.0030743915948627954,0.0030559416120091998,0.993998818210268,0.008221300113236265,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,9,2026083704,3,0.5,0.2,808,170,inference,63,ZLZ,0.7777777777777778,0.737639690518949,0.040138087258828836,-0.0005225329595999195,0.0030748230111714825,0.0027877339705296702,0.906632336365782,0.009423313250020007,1.0,0.20696826085987063,1.0,0.5434441095935034,0.0
wiggly,wiggly,1000,10,2026083704,0,0.25,0.75,144,995,inference,63,LOO,0.6666666666666666,0.6769529614921771,-0.010286294825510467,0.0005917239089416881,0.0034358370457936295,0.0035842293906810036,1.04318957590525,0.010094918998969653,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,10,2026083704,0,0.25,0.75,144,995,inference,63,ZLZ,0.6666666666666666,0.6769529614921771,-0.010286294825510467,0.003616411400900521,0.00341775993813318,0.0035842293906810036,1.0487071811833428,0.06185959214924587,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,10,2026083704,1,0.5,0.8,842,326,inference,63,LOO,0.30158730158730157,0.2629205472238195,0.03866675436348205,0.03266957084014044,0.0032711495809469773,0.003397296792074058,1.03856357161465,0.5712066141450731,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
wiggly,wiggly,1000,10,2026083704,1,0.5,0.8,842,326,inference,63,ZLZ,0.30158730158730157,0.2629205472238195,0.03866675436348205,0.032669570840140494,0.003271149580946977,0.003397296792074058,1.03856357161465,0.571206614145074,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
wiggly,wiggly,1000,10,2026083704,2,0.75,0.25,995,144,inference,63,LOO,0.746031746031746,0.6769529614921771,0.06907878453956895,0.008777223767446829,0.0034129624779724167,0.0030559416120091993,0.89539267769058,0.15024201984984026,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,10,2026083704,2,0.75,0.25,995,144,inference,63,ZLZ,0.7301587301587301,0.6769529614921771,0.05320576866655302,0.008871101262415304,0.0034122552199440507,0.0031778541763180785,0.9313061220462239,0.15186468137141146,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,10,2026083704,3,0.5,0.2,842,5,inference,63,LOO,0.6825396825396826,0.7379464828617284,-0.05540680032204581,-0.004322318482546383,0.0030994644408043805,0.00349482684352116,1.127558296043614,0.07763783833753336,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,10,2026083704,3,0.5,0.2,842,5,inference,63,ZLZ,0.6984126984126984,0.7379464828617284,-0.039533784449029996,-0.004261570935809367,0.003099006290492844,0.0033972967920740584,1.0962535966759128,0.0765523439694447,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,11,2026083704,0,0.25,0.75,696,175,inference,63,LOO,0.6507936507936508,0.6772789310006015,-0.026485280206950734,0.03692087050255399,0.003223187396446869,0.0036655044335535884,1.1372296992704534,0.6503230598746046,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,11,2026083704,0,0.25,0.75,696,175,inference,63,ZLZ,0.6349206349206349,0.6772789310006015,-0.04235829607996666,0.03697133054406665,0.0032213157145911005,0.0037386519721389153,1.1605978126280874,0.651401020890328,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
wiggly,wiggly,1000,11,2026083704,1,0.5,0.8,318,360,inference,63,LOO,0.3492063492063492,0.261705753569977,0.08750059563637219,0.019671750672388633,0.0031923602687197695,0.0036655044335535884,1.1482113937671463,0.3481665650293768,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,11,2026083704,1,0.5,0.8,318,360,inference,63,ZLZ,0.30158730158730157,0.261705753569977,0.039881548017324575,0.016786839641689144,0.0031747070948934574,0.0033972967920740584,1.0701134594554056,0.2979319715335312,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
wiggly,wiggly,1000,11,2026083704,2,0.75,0.25,175,696,inference,63,LOO,0.6507936507936508,0.6772789310006015,-0.026485280206950734,-0.006363013386220584,0.0034961663837569587,0.003665504433553588,1.0484353520997647,0.10761350842859749,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,11,2026083704,2,0.75,0.25,175,696,inference,63,ZLZ,0.6190476190476191,0.6772789310006015,-0.05823131195298248,-0.007415798064083323,0.003502195051480388,0.0038036720064369835,1.0860822856879888,0.12531057714215094,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
wiggly,wiggly,1000,11,2026083704,3,0.5,0.2,318,381,inference,63,LOO,0.7142857142857143,0.7379796659357689,-0.023693951650054612,-0.0010451611843215192,0.003076151189403514,0.003291639236339696,1.0700511885366617,0.0188442750241025,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,11,2026083704,3,0.5,0.2,318,381,inference,63,ZLZ,0.6984126984126984,0.7379796659357689,-0.03956696752307054,-0.0012815161886642334,0.0030779601678774197,0.0033972967920740584,1.1037494336441838,0.02309896916435122,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,12,2026083704,0,0.25,0.75,206,450,inference,63,LOO,0.746031746031746,0.676606914646835,0.06942483138491107,0.04068457762706579,0.003200928252717846,0.0030559416120091993,0.9547048139596566,0.7191042272994775,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,12,2026083704,0,0.25,0.75,206,450,inference,63,ZLZ,0.746031746031746,0.676606914646835,0.06942483138491107,0.04068457762706579,0.0032009282527178467,0.0030559416120091993,0.9547048139596562,0.7191042272994774,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,12,2026083704,1,0.5,0.8,428,856,inference,63,LOO,0.2222222222222222,0.26201617914843545,-0.039793956926213236,0.016460018776242147,0.003172568575420331,0.00278773397052967,0.8786993580305275,0.29223001286763506,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
wiggly,wiggly,1000,12,2026083704,1,0.5,0.8,428,856,inference,63,ZLZ,0.20634920634920634,0.26201617914843545,-0.05566697279922911,0.015574196765372583,0.0031667595214821165,0.0026414388933590164,0.8341141395298504,0.27675668169973383,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
wiggly,wiggly,1000,12,2026083704,2,0.75,0.25,450,206,inference,63,LOO,0.6825396825396826,0.676606914646835,0.005932767892847579,-0.010878199472559413,0.0035241468175067057,0.00349482684352116,0.9916802631945143,0.18324410899419527,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,12,2026083704,2,0.75,0.25,450,206,inference,63,ZLZ,0.6984126984126984,0.676606914646835,0.021805783765863396,-0.00962583258448002,0.0035179531013557696,0.003397296792074058,0.9657026953442863,0.16229056838810557,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,12,2026083704,3,0.5,0.2,428,139,inference,63,LOO,0.6825396825396826,0.7378820732290667,-0.05534239068938418,-0.004459721160988583,0.0031018734707397157,0.00349482684352116,1.1266825924681367,0.08007476385450592,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,12,2026083704,3,0.5,0.2,428,139,inference,63,ZLZ,0.6984126984126984,0.7378820732290667,-0.03946937481636836,-0.004043381064593565,0.003098915633507203,0.003397296792074058,1.096285666941233,0.07263397236619847,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,13,2026083704,0,0.25,0.75,532,198,inference,63,LOO,0.7301587301587301,0.676268692872011,0.05389003728671915,0.03449109246161153,0.0032449364717878704,0.0031778541763180785,0.9793270851207662,0.6054856445695195,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,13,2026083704,0,0.25,0.75,532,198,inference,63,ZLZ,0.7301587301587301,0.676268692872011,0.05389003728671915,0.03363223942785343,0.0032505677845214224,0.003177854176318079,0.977630490110192,0.5898969798341107,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,13,2026083704,1,0.5,0.8,225,297,inference,63,LOO,0.31746031746031744,0.26229291610114636,0.05516740135917109,0.028692593595634308,0.003247300740409265,0.0034948268435211604,1.0762251860542793,0.5035105227589431,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,13,2026083704,1,0.5,0.8,225,297,inference,63,ZLZ,0.2698412698412698,0.26229291610114636,0.00754835374012347,0.03022487754024278,0.0032576112575076438,0.0031778541763180794,0.9755166977011905,0.5295596925702304,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,13,2026083704,2,0.75,0.25,198,532,inference,63,LOO,0.6190476190476191,0.6762686928720111,-0.05722107382439201,0.006817726480630726,0.003429651935261091,0.0038036720064369843,1.1090548190416938,0.11641650321485986,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
wiggly,wiggly,1000,13,2026083704,2,0.75,0.25,198,532,inference,63,ZLZ,0.6349206349206349,0.6762686928720111,-0.041348057951376194,0.00754942242749157,0.003424555417017304,0.0037386519721389166,1.0917189289917177,0.12900651037824248,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
wiggly,wiggly,1000,13,2026083704,3,0.5,0.2,225,249,inference,63,LOO,0.746031746031746,0.7375643734734685,0.008467372558277564,0.001380458408629326,0.0030612728375519318,0.0030559416120091993,0.9982584938273599,0.024950100966332645,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,13,2026083704,3,0.5,0.2,225,249,inference,63,ZLZ,0.7142857142857143,0.7375643734734685,-0.02327865918775418,0.0019277349319174464,0.0030571854497891938,0.0032916392363396964,1.0766894224773538,0.03486473954494298,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,14,2026083704,0,0.25,0.75,764,924,inference,63,LOO,0.6984126984126984,0.6768388264682264,0.021573871944472023,0.0300130557446201,0.003262311303883417,0.003397296792074058,1.0413772554538114,0.5254695014495239,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,14,2026083704,0,0.25,0.75,764,924,inference,63,ZLZ,0.6984126984126984,0.6768388264682264,0.021573871944472023,0.029938374730677952,0.0032632937653663658,0.003397296792074058,1.041063733866034,0.5240830747760565,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,14,2026083704,1,0.5,0.8,529,455,inference,63,LOO,0.2698412698412698,0.2624837239153751,0.007357545925894715,0.02076223551593992,0.0031988051471368603,0.0031778541763180794,0.9934503760450888,0.3670964799029167,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,14,2026083704,1,0.5,0.8,529,455,inference,63,ZLZ,0.2698412698412698,0.2624837239153751,0.007357545925894715,0.017888965848860627,0.003180893863533326,0.0031778541763180794,0.9990443921282334,0.3171835429020377,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,14,2026083704,2,0.75,0.25,924,764,inference,63,LOO,0.5873015873015873,0.6768388264682264,-0.08953723916663903,0.01424566256432791,0.0033787444928961626,0.003909329562171343,1.157036162512655,0.24507836684680068,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
wiggly,wiggly,1000,14,2026083704,2,0.75,0.25,924,764,inference,63,ZLZ,0.6031746031746031,0.6768388264682264,-0.07366422329362321,0.014359979661036415,0.0033780109891658108,0.0038605645364477924,1.1428513846845556,0.2470718662976402,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
wiggly,wiggly,1000,14,2026083704,3,0.5,0.2,529,793,inference,63,LOO,0.7777777777777778,0.7379071293877592,0.03987064839001864,-0.0013028019779851574,0.0030786934029588485,0.00278773397052967,0.9054925598796082,0.023479843004481936,1.0,0.20696826085987063,1.0,0.5434441095935034,0.0
wiggly,wiggly,1000,14,2026083704,3,0.5,0.2,529,793,inference,63,ZLZ,0.7619047619047619,0.7379071293877592,0.02399763251700271,-0.001343431317806787,0.0030790093383544913,0.002925901543413063,0.9502736828257711,0.024210845997860043,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
wiggly,wiggly,1000,15,2026083704,0,0.25,0.75,394,756,inference,63,LOO,0.7142857142857143,0.6775742309041858,0.03671148338152852,0.03926077409485884,0.0032095382101050476,0.003291639236339696,1.0255803236665506,0.6930069387577062,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,15,2026083704,0,0.25,0.75,394,756,inference,63,ZLZ,0.7301587301587301,0.6775742309041858,0.05258449925454434,0.039500305640082556,0.0032077616791118587,0.0031778541763180785,0.9906765197088891,0.6974280472056931,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,15,2026083704,1,0.5,0.8,811,767,inference,63,LOO,0.23809523809523808,0.2633935773711825,-0.025298339275944437,0.008538278824762713,0.0031297758071326598,0.002925901543413063,0.9348597866802556,0.15262079742837842,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
wiggly,wiggly,1000,15,2026083704,1,0.5,0.8,811,767,inference,63,ZLZ,0.23809523809523808,0.2633935773711825,-0.025298339275944437,0.008202329592100766,0.0031272237298850267,0.002925901543413063,0.9356227107935877,0.1466755549246078,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
wiggly,wiggly,1000,15,2026083704,2,0.75,0.25,756,394,inference,63,LOO,0.6984126984126984,0.6775742309041859,0.02083846750851248,0.001377249313178508,0.003448419286043017,0.0033972967920740584,0.9851750933606394,0.02345322293700166,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,15,2026083704,2,0.75,0.25,756,394,inference,63,ZLZ,0.6984126984126984,0.6775742309041859,0.02083846750851248,0.003829500174002076,0.003437952911537885,0.0033972967920740584,0.9881743233517297,0.06531187195397342,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,15,2026083704,3,0.5,0.2,811,659,inference,63,LOO,0.6825396825396826,0.7380549038609683,-0.055515221321285724,-0.004851479631644895,0.003103833220040573,0.0034948268435211604,1.1259712090701435,0.08708132407248573,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,15,2026083704,3,0.5,0.2,811,659,inference,63,ZLZ,0.6984126984126984,0.7380549038609683,-0.03964220544826991,-0.005092356657398156,0.0031056200767111213,0.003397296792074058,1.0939189946478658,0.09137863161725117,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,16,2026083704,0,0.25,0.75,428,192,inference,63,LOO,0.6825396825396826,0.6778979212782018,0.004641761261480748,0.043765316300655055,0.0031737143183508247,0.0034948268435211604,1.101178774445331,0.7768660737726293,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,16,2026083704,0,0.25,0.75,428,192,inference,63,ZLZ,0.6825396825396826,0.6778979212782018,0.004641761261480748,0.04469940577774645,0.003167371756263136,0.0034948268435211604,1.1033838502255118,0.7942408676047105,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,16,2026083704,1,0.5,0.8,352,777,inference,63,LOO,0.2222222222222222,0.2621471278143913,-0.0399249055921691,0.014612598026529422,0.003160713760662702,0.0027877339705296702,0.8819950750444324,0.2599171007249985,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
wiggly,wiggly,1000,16,2026083704,1,0.5,0.8,352,777,inference,63,ZLZ,0.2222222222222222,0.2621471278143913,-0.0399249055921691,0.01404793239626101,0.003156561011280776,0.00278773397052967,0.8831554215385008,0.2500375959425479,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
wiggly,wiggly,1000,16,2026083704,2,0.75,0.25,192,428,inference,63,LOO,0.7301587301587301,0.6778979212782018,0.05226080888052831,-0.00048378853533692645,0.003462438909979918,0.0031778541763180794,0.9178080130622466,0.00822175464931801,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,16,2026083704,2,0.75,0.25,192,428,inference,63,ZLZ,0.7142857142857143,0.6778979212782018,0.03638779300751249,-0.0021122245786486804,0.003471365463355474,0.003291639236339696,0.948226071581051,0.03585006296344478,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,16,2026083704,3,0.5,0.2,352,372,inference,63,LOO,0.6666666666666666,0.7377725804869197,-0.07110591382025311,-0.0009001851928135407,0.0030769788635043303,0.0035842293906810036,1.1648534324343627,0.01622817223761462,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,16,2026083704,3,0.5,0.2,352,372,inference,63,ZLZ,0.6666666666666666,0.7377725804869197,-0.07110591382025311,-0.0008147194413029579,0.003076315401618799,0.003584229390681003,1.165104653701936,0.014689014174862644,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,17,2026083704,0,0.25,0.75,392,801,inference,63,LOO,0.6984126984126984,0.67767392490284,0.02073877350985842,0.044856077392991356,0.0031651781482176637,0.0033972967920740584,1.07333509615789,0.7973008241563407,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,17,2026083704,0,0.25,0.75,392,801,inference,63,ZLZ,0.6984126984126984,0.67767392490284,0.02073877350985842,0.04505430522908971,0.0031636555543474837,0.0033972967920740584,1.0738516673869587,0.8010169393170136,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,17,2026083704,1,0.5,0.8,769,308,inference,63,LOO,0.30158730158730157,0.2621747205505484,0.03941258103675316,0.0236501249656631,0.003218113448786904,0.0033972967920740584,1.055679622902884,0.41690083475739514,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
wiggly,wiggly,1000,17,2026083704,1,0.5,0.8,769,308,inference,63,ZLZ,0.30158730158730157,0.2621747205505484,0.03941258103675316,0.024110024060601587,0.003221549442631499,0.0033972967920740584,1.0545536713225179,0.4247811567636626,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
wiggly,wiggly,1000,17,2026083704,2,0.75,0.25,801,392,inference,63,LOO,0.6507936507936508,0.6776739249028401,-0.02688027410918925,-0.004536415243830194,0.0034764440958280412,0.0036655044335535884,1.0543832526898482,0.07693875885532776,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,17,2026083704,2,0.75,0.25,801,392,inference,63,ZLZ,0.6666666666666666,0.6776739249028401,-0.011007258236173434,-0.0037884028181883744,0.0034714477561375856,0.003584229390681003,1.0324883571541636,0.06429849891143609,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,17,2026083704,3,0.5,0.2,769,919,inference,63,LOO,0.6984126984126984,0.7377215459086697,-0.0393088474959713,-0.0005638169962947082,0.003074263469518728,0.0033972967920740584,1.1050766551917883,0.010168751194658796,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,17,2026083704,3,0.5,0.2,769,919,inference,63,ZLZ,0.6984126984126984,0.7377215459086697,-0.0393088474959713,-0.00046922179157982136,0.0030736556225551075,0.0033972967920740584,1.105295195448705,0.008463511136350762,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,18,2026083704,0,0.25,0.75,9,745,inference,63,LOO,0.6666666666666666,0.674976415546504,-0.008309748879837375,0.03994045117437184,0.003219873060706938,0.003584229390681003,1.113158600697777,0.703871840892653,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,18,2026083704,0,0.25,0.75,9,745,inference,63,ZLZ,0.6666666666666666,0.674976415546504,-0.008309748879837375,0.039592201883071,0.003222260458403717,0.003584229390681003,1.1123338528805964,0.6974761061720633,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,18,2026083704,1,0.5,0.8,513,591,inference,63,LOO,0.30158730158730157,0.2620020827272064,0.039585218860095195,0.026295055136935253,0.003231928237111174,0.0033972967920740584,1.0511671494014043,0.46253354086683235,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
wiggly,wiggly,1000,18,2026083704,1,0.5,0.8,513,591,inference,63,ZLZ,0.30158730158730157,0.2620020827272064,0.039585218860095195,0.02722044476753016,0.003238715362938047,0.0033972967920740584,1.0489642995339215,0.4783093013502783,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
wiggly,wiggly,1000,18,2026083704,2,0.75,0.25,745,9,inference,63,LOO,0.7301587301587301,0.674976415546504,0.05518231461222611,0.00513948024833788,0.003445548275543558,0.0031778541763180785,0.922307256257134,0.08755683045002176,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,18,2026083704,2,0.75,0.25,745,9,inference,63,ZLZ,0.6984126984126984,0.674976415546504,0.02343628286619437,0.006119427563890278,0.003439656902994687,0.0033972967920740584,0.9876847859785817,0.10434057744831954,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,18,2026083704,3,0.5,0.2,513,434,inference,63,LOO,0.7142857142857143,0.7380646962219432,-0.02377898193622885,5.506124389687006e-05,0.003067261088761768,0.0032916392363396955,1.0731526078428841,0.0009941928736032113,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,18,2026083704,3,0.5,0.2,513,434,inference,63,ZLZ,0.7301587301587301,0.7380646962219432,-0.007905966063213032,0.0001892451914183857,0.0030662397392195342,0.0031778541763180794,1.0364010796908383,0.003417604471682067,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,19,2026083704,0,0.25,0.75,481,413,inference,63,LOO,0.6666666666666666,0.6773175427344005,-0.01065087606773385,0.026849626106500102,0.0032816117498846806,0.003584229390681004,1.0922161620145825,0.4686996652160847,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,19,2026083704,0,0.25,0.75,481,413,inference,63,ZLZ,0.6666666666666666,0.6773175427344005,-0.01065087606773385,0.026849626106500102,0.0032816117498846798,0.003584229390681004,1.0922161620145827,0.46869966521608475,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,19,2026083704,1,0.5,0.8,968,897,inference,63,LOO,0.23809523809523808,0.2631075794292428,-0.025012341334004706,0.0058954130586506,0.0031132806533096446,0.002925901543413063,0.9398129719858748,0.10565866100947609,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
wiggly,wiggly,1000,19,2026083704,1,0.5,0.8,968,897,inference,63,ZLZ,0.23809523809523808,0.2631075794292428,-0.025012341334004706,0.006349314621066138,0.003116582403502895,0.002925901543413063,0.9388173212184233,0.1137332738453267,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
wiggly,wiggly,1000,19,2026083704,2,0.75,0.25,413,481,inference,63,LOO,0.6349206349206349,0.6773175427344005,-0.042396907813765594,0.003131570298261388,0.003443080805786435,0.0037386519721389158,1.0858449693819978,0.053368937616309814,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
wiggly,wiggly,1000,19,2026083704,2,0.75,0.25,413,481,inference,63,ZLZ,0.6349206349206349,0.6773175427344005,-0.042396907813765594,0.003695875853273356,0.0034400175994718897,0.0037386519721389158,1.0868118734953194,0.06301399908939169,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
wiggly,wiggly,1000,19,2026083704,3,0.5,0.2,968,546,inference,63,LOO,0.7301587301587301,0.7378339592444889,-0.007675229085758795,-0.00412041494420301,0.003100277339911185,0.003177854176318078,1.0250225473083372,0.07400152687261893,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,19,2026083704,3,0.5,0.2,968,546,inference,63,ZLZ,0.7301587301587301,0.7378339592444889,-0.007675229085758795,-0.003828250989201032,0.0030981302158611394,0.003177854176318078,1.0257329275731488,0.06877816263029048,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,20,2026083704,0,0.25,0.75,842,156,inference,63,LOO,0.7301587301587301,0.6756445004614681,0.05451422969726205,0.04927509455505685,0.003149983872647776,0.0031778541763180785,1.0088477607496054,0.8779571118919193,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,20,2026083704,0,0.25,0.75,842,156,inference,63,ZLZ,0.746031746031746,0.6756445004614681,0.07038724557027798,0.04840970377343967,0.0031555325935872106,0.0030559416120091993,0.9684392480114439,0.8617793632058189,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,20,2026083704,1,0.5,0.8,903,172,inference,63,LOO,0.3333333333333333,0.2614539925232603,0.07187934081007302,0.006050927760372138,0.003104409217286534,0.003584229390681004,1.1545608648249877,0.10860066534540767,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,20,2026083704,1,0.5,0.8,903,172,inference,63,ZLZ,0.30158730158730157,0.2614539925232603,0.04013330906404128,0.0045543869383813385,0.0030940891432657274,0.003397296792074058,1.0979957702473637,0.0818773002758841,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
wiggly,wiggly,1000,20,2026083704,2,0.75,0.25,156,842,inference,63,LOO,0.7936507936507936,0.6756445004614681,0.11800629318932554,-0.0013791889279944902,0.0034762656021179385,0.002641438893359016,0.7598495614804868,0.023391996294537636,0.0,0.20146442600338665,1.0,0.5234144786109524,0.0
wiggly,wiggly,1000,20,2026083704,2,0.75,0.25,156,842,inference,63,ZLZ,0.7936507936507936,0.6756445004614681,0.11800629318932554,-0.002388406566855128,0.0034816896428531427,0.002641438893359016,0.7586658100847938,0.04047745781124373,0.0,0.20146442600338665,1.0,0.5234144786109524,0.0
wiggly,wiggly,1000,20,2026083704,3,0.5,0.2,903,657,inference,63,LOO,0.6825396825396826,0.7376339819188426,-0.055094299379159994,-0.004259655207381807,0.0031028659946045188,0.00349482684352116,1.1263221968329313,0.07647032521357523,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,20,2026083704,3,0.5,0.2,903,657,inference,63,ZLZ,0.6825396825396826,0.7376339819188426,-0.055094299379159994,-0.004259655207381807,0.0031028659946045183,0.00349482684352116,1.1263221968329316,0.07647032521357525,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,21,2026083704,0,0.25,0.75,130,355,inference,63,LOO,0.6349206349206349,0.6760981546718292,-0.041177519751194325,0.05241752846144643,0.0031310518153239496,0.003738651972138915,1.194056244563331,0.9367666313589695,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
wiggly,wiggly,1000,21,2026083704,0,0.25,0.75,130,355,inference,63,ZLZ,0.6507936507936508,0.6760981546718292,-0.025304503878178397,0.052546320709772276,0.0031300481381830534,0.0036655044335535884,1.1710696678554469,0.9392188576618932,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,21,2026083704,1,0.5,0.8,715,34,inference,63,LOO,0.3333333333333333,0.262073531054954,0.0712598022783793,0.010737828133550897,0.0031367688732690966,0.003584229390681004,1.142650139519387,0.19172342936417763,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,21,2026083704,1,0.5,0.8,715,34,inference,63,ZLZ,0.3333333333333333,0.262073531054954,0.0712598022783793,0.011248855666891489,0.0031401014910264744,0.0035842293906810044,1.1414374347210503,0.20074119348178804,1.0,0.23467994893661173,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,21,2026083704,2,0.75,0.25,355,130,inference,63,LOO,0.6825396825396826,0.6760981546718291,0.006441527867853458,0.008991820997461875,0.0034156333602059475,0.00349482684352116,1.023185592528127,0.15385514695361296,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,21,2026083704,2,0.75,0.25,355,130,inference,63,ZLZ,0.6666666666666666,0.6760981546718291,-0.00943148800516247,0.009689829697016594,0.0034122010463650183,0.003584229390681003,1.0504156531161155,0.1658818378158478,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,21,2026083704,3,0.5,0.2,715,323,inference,63,LOO,0.8253968253968254,0.737584495821159,0.08781232957566631,-0.0030562965845030154,0.0030941434410541022,0.0023244662261559345,0.751247080311197,0.05494463269570002,1.0,0.18899038375401322,1.0,0.4822477803945878,0.0
wiggly,wiggly,1000,21,2026083704,3,0.5,0.2,715,323,inference,63,ZLZ,0.8253968253968254,0.737584495821159,0.08781232957566631,-0.0030562965845030154,0.0030941434410541022,0.002324466226155935,0.7512470803111971,0.05494463269570002,1.0,0.18899038375401322,1.0,0.4822477803945878,0.0
wiggly,wiggly,1000,22,2026083704,0,0.25,0.75,175,497,inference,63,LOO,0.7619047619047619,0.6771415790568893,0.08476318284787254,0.03626940937476175,0.0032244973547281845,0.002925901543413063,0.9073977186313145,0.6387184640679334,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
wiggly,wiggly,1000,22,2026083704,0,0.25,0.75,175,497,inference,63,ZLZ,0.7619047619047619,0.6771415790568893,0.08476318284787254,0.03579424654239882,0.003227348942037125,0.002925901543413063,0.906595969621498,0.6300721201440699,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
wiggly,wiggly,1000,22,2026083704,1,0.5,0.8,145,516,inference,63,LOO,0.30158730158730157,0.26291233461061775,0.03867496697668382,0.010968898539620464,0.0031453522348897675,0.0033972967920740584,1.0801005859978416,0.19558177159649387,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
wiggly,wiggly,1000,22,2026083704,1,0.5,0.8,145,516,inference,63,ZLZ,0.2698412698412698,0.26291233461061775,0.006928935230652078,0.01254522805982361,0.0031553336292396883,0.0031778541763180785,1.0071372950453474,0.2233345519482311,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,22,2026083704,2,0.75,0.25,497,175,inference,63,LOO,0.7301587301587301,0.6771415790568893,0.0530171511018408,-0.01479157964242439,0.003533350929963631,0.0031778541763180785,0.8993882122970414,0.2488405597207736,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,22,2026083704,2,0.75,0.25,497,175,inference,63,ZLZ,0.746031746031746,0.6771415790568893,0.06889016697485673,-0.01414361331628533,0.003529988346413031,0.0030559416120091993,0.865708697059714,0.23805304360497212,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,22,2026083704,3,0.5,0.2,145,433,inference,63,LOO,0.6984126984126984,0.7378090303803723,-0.03939633196767389,-0.0013512047002911531,0.0030799726249122893,0.0033972967920740584,1.1030282427171916,0.02434712688431336,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,22,2026083704,3,0.5,0.2,145,433,inference,63,ZLZ,0.6984126984126984,0.7378090303803723,-0.03939633196767389,-0.0013512047002911531,0.0030799726249122897,0.0033972967920740584,1.1030282427171916,0.02434712688431336,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,23,2026083704,0,0.25,0.75,770,540,inference,63,LOO,0.7936507936507936,0.6768467487933068,0.11680404485748686,0.04909407248215936,0.003145563676172139,0.002641438893359016,0.839734675653873,0.8753461358172753,0.0,0.20146442600338665,1.0,0.5234144786109524,0.0
wiggly,wiggly,1000,23,2026083704,0,0.25,0.75,770,540,inference,63,ZLZ,0.7777777777777778,0.6768467487933068,0.10093102898447104,0.04930728828343933,0.003143915454104428,0.00278773397052967,0.8867076774886685,0.8793781882675656,1.0,0.20696826085987063,1.0,0.5434441095935034,0.0
wiggly,wiggly,1000,23,2026083704,1,0.5,0.8,558,201,inference,63,LOO,0.23809523809523808,0.2624945724919402,-0.02439933439670211,0.024425912781550596,0.0032188043676423506,0.002925901543413063,0.9090026013467145,0.43053009108218604,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
wiggly,wiggly,1000,23,2026083704,1,0.5,0.8,558,201,inference,63,ZLZ,0.19047619047619047,0.2624945724919402,-0.07201838201574973,0.023053544874306553,0.00321391008850469,0.0024870163119011055,0.7738288388329555,0.40665007203913867,1.0,0.19548678470487635,1.0,0.503027018756846,0.0
wiggly,wiggly,1000,23,2026083704,2,0.75,0.25,540,770,inference,63,LOO,0.7301587301587301,0.6768467487933068,0.053311981365423367,-0.006309039413965656,0.003496013546532515,0.003177854176318078,0.9089936677934214,0.10670301404941693,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,23,2026083704,2,0.75,0.25,540,770,inference,63,ZLZ,0.746031746031746,0.6768467487933068,0.0691849972384393,-0.005973917815501939,0.0034947023654893113,0.0030559416120091993,0.8744497506245632,0.10105414842262328,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,23,2026083704,3,0.5,0.2,558,896,inference,63,LOO,0.7936507936507936,0.7377639667581483,0.05588682689264535,0.0006114013568822019,0.003065637581728937,0.002641438893359016,0.8616279070630768,0.011042464010682325,1.0,0.20146442600338665,1.0,0.5234144786109524,0.0
wiggly,wiggly,1000,23,2026083704,3,0.5,0.2,558,896,inference,63,ZLZ,0.746031746031746,0.7377639667581483,0.008267779273597786,0.0006144176511989619,0.003065578124387502,0.0030559416120091998,0.9968565432074162,0.011097048639464539,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,24,2026083704,0,0.25,0.75,484,795,inference,63,LOO,0.6507936507936508,0.6770053032449734,-0.02621165245132262,0.0171489929068942,0.003338347691349977,0.0036655044335535884,1.097999601135409,0.29680611021281206,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,24,2026083704,0,0.25,0.75,484,795,inference,63,ZLZ,0.6666666666666666,0.6770053032449734,-0.010338636578306803,0.0161334570875018,0.0033436145056700965,0.003584229390681003,1.0719625078198676,0.27900972299060983,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,24,2026083704,1,0.5,0.8,925,706,inference,63,LOO,0.2222222222222222,0.2623225861657663,-0.040100363943544104,0.027814831296076925,0.003220401789219979,0.00278773397052967,0.8656478765666359,0.49014141537334516,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
wiggly,wiggly,1000,24,2026083704,1,0.5,0.8,925,706,inference,63,ZLZ,0.2222222222222222,0.2623225861657663,-0.040100363943544104,0.023931891602655908,0.0032055619674284507,0.00278773397052967,0.8696553050153734,0.42269288606950783,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
wiggly,wiggly,1000,24,2026083704,2,0.75,0.25,795,484,inference,63,LOO,0.6349206349206349,0.6770053032449734,-0.04208466832433855,0.0008453999550233071,0.003451113086735209,0.0037386519721389153,1.0833177233481275,0.014390723376405637,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
wiggly,wiggly,1000,24,2026083704,2,0.75,0.25,795,484,inference,63,ZLZ,0.6666666666666666,0.6770053032449734,-0.010338636578306803,-0.0007338397074465597,0.003454268857914672,0.0035842293906810036,1.0376231666126847,0.012485994484576447,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,24,2026083704,3,0.5,0.2,925,825,inference,63,LOO,0.7777777777777778,0.7377926903797501,0.03998508739802764,-0.008919328591168285,0.0031085386895932632,0.00278773397052967,0.8967988656092393,0.15997570223705565,1.0,0.20696826085987063,1.0,0.5434441095935034,0.0
wiggly,wiggly,1000,24,2026083704,3,0.5,0.2,925,825,inference,63,ZLZ,0.7619047619047619,0.7377926903797501,0.024112071525011713,-0.0053592848888034395,0.0030958103597020403,0.002925901543413063,0.9451165295844122,0.09632070868489656,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
wiggly,wiggly,1000,25,2026083704,0,0.25,0.75,633,511,inference,63,LOO,0.7142857142857143,0.6767198787716331,0.037565835514081214,-0.006045505097705961,0.003463368964005426,0.003291639236339696,0.950415410702554,0.10272667026005174,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,25,2026083704,0,0.25,0.75,633,511,inference,63,ZLZ,0.6984126984126984,0.6767198787716331,0.021692819641065286,-0.007354697405322019,0.0034718587652723407,0.0033972967920740584,0.9785239036955947,0.12481988678241261,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,25,2026083704,1,0.5,0.8,842,563,inference,63,LOO,0.2857142857142857,0.2620909890795038,0.02362329663478191,0.024077136503742325,0.003217522667624041,0.0032916392363396964,1.0230352903062485,0.424467093342601,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,25,2026083704,1,0.5,0.8,842,563,inference,63,ZLZ,0.2857142857142857,0.2620909890795038,0.02362329663478191,0.025278581506523234,0.003224771765780765,0.003291639236339696,1.0207355668604166,0.4451467518242917,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,25,2026083704,2,0.75,0.25,511,633,inference,63,LOO,0.6666666666666666,0.6767198787716331,-0.010053212104966458,0.004204422013385112,0.00343302553207177,0.0035842293906810036,1.0440439073920853,0.07175758012446905,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,25,2026083704,2,0.75,0.25,511,633,inference,63,ZLZ,0.6984126984126984,0.6767198787716331,0.021692819641065286,0.004957822675444867,0.0034283634451783497,0.003397296792074058,0.9909383431479577,0.0846735096997472,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,25,2026083704,3,0.5,0.2,842,57,inference,63,LOO,0.746031746031746,0.7377417166862642,0.008290029345481842,-0.00027657777645784254,0.0030721964557224777,0.0030559416120091998,0.9947090480874032,0.004989910876882805,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,25,2026083704,3,0.5,0.2,842,57,inference,63,ZLZ,0.746031746031746,0.7377417166862642,0.008290029345481842,0.00021193445600253824,0.0030684874078813896,0.0030559416120091993,0.9959114070861211,0.003825950939430766,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,26,2026083704,0,0.25,0.75,488,791,inference,63,LOO,0.746031746031746,0.6774095007162366,0.06862224531550942,0.044430782360697085,0.003175051732174612,0.0030559416120091993,0.9624856127670608,0.7885124550978707,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,26,2026083704,0,0.25,0.75,488,791,inference,63,ZLZ,0.746031746031746,0.6774095007162366,0.06862224531550942,0.04571424396102619,0.0031668939764607834,0.0030559416120091998,0.9649649261148994,0.8123342782548405,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,26,2026083704,1,0.5,0.8,998,181,inference,63,LOO,0.1746031746031746,0.26316871622562377,-0.08856554162244917,0.025612242050903233,0.003228550357997531,0.0023244662261559345,0.7199721139234936,0.4507583859410348,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
wiggly,wiggly,1000,26,2026083704,1,0.5,0.8,998,181,inference,63,ZLZ,0.1746031746031746,0.26316871622562377,-0.08856554162244917,0.03018628838245707,0.0032537951927017364,0.002324466226155934,0.714386151706694,0.5291936327744619,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
wiggly,wiggly,1000,26,2026083704,2,0.75,0.25,791,488,inference,63,LOO,0.6349206349206349,0.6774095007162365,-0.04248886579560163,0.005750122165852245,0.0034272950503090116,0.0037386519721389158,1.0908462555045653,0.09822031550329476,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
wiggly,wiggly,1000,26,2026083704,2,0.75,0.25,791,488,inference,63,ZLZ,0.6349206349206349,0.6774095007162365,-0.04248886579560163,0.0063600808529235,0.0034241482818170924,0.0037386519721389158,1.091848735637969,0.10868919069046833,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
wiggly,wiggly,1000,26,2026083704,3,0.5,0.2,998,378,inference,63,LOO,0.7777777777777778,0.7382565661215845,0.03952121165619327,-0.005325590581997552,0.003104775782097671,0.0027877339705296702,0.8978857625094593,0.09557683719137638,1.0,0.20696826085987063,1.0,0.5434441095935034,0.0
wiggly,wiggly,1000,26,2026083704,3,0.5,0.2,998,378,inference,63,ZLZ,0.7777777777777778,0.7382565661215845,0.03952121165619327,-0.004920552733048478,0.003101764751691973,0.00278773397052967,0.8987573828766339,0.08835059167375622,1.0,0.20696826085987063,1.0,0.5434441095935034,0.0
wiggly,wiggly,1000,27,2026083704,0,0.25,0.75,345,178,inference,63,LOO,0.8095238095238095,0.6755320533541592,0.1339917561696503,0.01572753333775745,0.0033593351661965545,0.0024870163119011055,0.7403299131705605,0.2713525744605123,0.0,0.19548678470487646,1.0,0.503027018756846,0.0
wiggly,wiggly,1000,27,2026083704,0,0.25,0.75,345,178,inference,63,ZLZ,0.8095238095238095,0.6755320533541592,0.1339917561696503,0.0144140910745012,0.0033643116762991903,0.002487016311901105,0.7392348127022739,0.24850729973254876,0.0,0.19548678470487646,1.0,0.5030270187568459,0.0
wiggly,wiggly,1000,27,2026083704,1,0.5,0.8,63,508,inference,63,LOO,0.25396825396825395,0.26286953853793377,-0.008901284569679813,0.021749360274369856,0.003213492310674595,0.0030559416120091998,0.9509721252040833,0.38367001124298233,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,27,2026083704,1,0.5,0.8,63,508,inference,63,ZLZ,0.2698412698412698,0.26286953853793377,0.0069717313033360595,0.021824623049075675,0.0032139323415230773,0.0031778541763180785,0.9887744478193025,0.3849713290782999,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,27,2026083704,2,0.75,0.25,178,345,inference,63,LOO,0.6507936507936508,0.6755320533541592,-0.02473840256050841,0.00501482736752068,0.0034428130002888647,0.0036655044335535884,1.06468298837202,0.08546715944963715,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,27,2026083704,2,0.75,0.25,178,345,inference,63,ZLZ,0.6507936507936508,0.6755320533541592,-0.02473840256050841,0.005590276252630977,0.0034391551512411274,0.0036655044335535884,1.065815373938793,0.09532512544230204,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,27,2026083704,3,0.5,0.2,63,753,inference,63,LOO,0.6666666666666666,0.7374988255799448,-0.07083215891327821,-0.002675203647910407,0.003091439512400231,0.0035842293906810036,1.159404664495009,0.048114554753976,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,27,2026083704,3,0.5,0.2,63,753,inference,63,ZLZ,0.6825396825396826,0.7374988255799448,-0.05495914304026228,-0.002123921454152522,0.0030873617216247875,0.00349482684352116,1.1319784199701535,0.038224753564266835,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,28,2026083704,0,0.25,0.75,717,25,inference,63,LOO,0.7777777777777778,0.6769084309775742,0.10086934680020354,0.020222222252553212,0.003313465795018582,0.0027877339705296702,0.8413347663708225,0.3513076713063512,1.0,0.20696826085987063,1.0,0.5434441095935034,0.0
wiggly,wiggly,1000,28,2026083704,0,0.25,0.75,717,25,inference,63,ZLZ,0.7936507936507936,0.6769084309775742,0.11674236267321936,0.01615863776544202,0.0033363593248356502,0.0026414388933590155,0.7917129530072824,0.2797488670587176,0.0,0.20146442600338665,1.0,0.5234144786109524,0.0
wiggly,wiggly,1000,28,2026083704,1,0.5,0.8,221,499,inference,63,LOO,0.25396825396825395,0.2622786303374316,-0.008310376369177641,0.009496181006761306,0.0031304381551350556,0.0030559416120091993,0.9762025188059842,0.16972523550847335,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,28,2026083704,1,0.5,0.8,221,499,inference,63,ZLZ,0.2698412698412698,0.2622786303374316,0.007562639503838231,0.0098746051166686,0.003132788530523445,0.0031778541763180785,1.014385154106493,0.17642259151171785,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,28,2026083704,2,0.75,0.25,25,717,inference,63,LOO,0.6825396825396826,0.6769084309775742,0.005631251562108308,-0.002697451520976779,0.003472485776016018,0.0034948268435211604,1.006433739098213,0.04577553306925824,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,28,2026083704,2,0.75,0.25,25,717,inference,63,ZLZ,0.6825396825396826,0.6769084309775742,0.005631251562108308,-0.002697451520976779,0.003472485776016018,0.00349482684352116,1.0064337390982128,0.04577553306925824,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,28,2026083704,3,0.5,0.2,221,164,inference,63,LOO,0.6349206349206349,0.7377335689269316,-0.10281293400629676,-0.0023978116339610223,0.0030883307706655186,0.0037386519721389158,1.2105736884308076,0.04314725374235144,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
wiggly,wiggly,1000,28,2026083704,3,0.5,0.2,221,164,inference,63,ZLZ,0.6190476190476191,0.7377335689269316,-0.11868594987931258,-0.0024735104079690595,0.003088896914373051,0.0038036720064369835,1.231401407000016,0.04450533093059638,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
wiggly,wiggly,1000,29,2026083704,0,0.25,0.75,549,674,inference,63,LOO,0.5714285714285714,0.676185308569314,-0.10475673714074263,-0.016678708893150596,0.0035138610394507773,0.003949967083607638,1.1241102135971275,0.28136504165019505,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
wiggly,wiggly,1000,29,2026083704,0,0.25,0.75,549,674,inference,63,ZLZ,0.5555555555555556,0.676185308569314,-0.12062975301375845,-0.013763646000277241,0.003499115150023086,0.003982477100756672,1.1381383378396097,0.23267749350980768,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
wiggly,wiggly,1000,29,2026083704,1,0.5,0.8,791,885,inference,63,LOO,0.31746031746031744,0.2626836449971557,0.05477667246316176,0.013358731283032221,0.0031575211718119427,0.00349482684352116,1.1068260997647261,0.23773442731138042,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,29,2026083704,1,0.5,0.8,791,885,inference,63,ZLZ,0.31746031746031744,0.2626836449971557,0.05477667246316176,0.012957489547373857,0.0031546553067940005,0.0034948268435211604,1.1078316023923602,0.2306985743230713,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,29,2026083704,2,0.75,0.25,674,549,inference,63,LOO,0.5396825396825397,0.6761853085693141,-0.13650276888677448,0.005209334770234775,0.0034398678709119776,0.004006859613618446,1.164829512058016,0.08882012643264138,0.0,0.2481304995845342,1.0,0.7046170004612344,0.0
wiggly,wiggly,1000,29,2026083704,2,0.75,0.25,674,549,inference,63,ZLZ,0.5396825396825397,0.6761853085693141,-0.13650276888677448,0.004920450307719815,0.003441520372405358,0.004006859613618446,1.164270200387615,0.08387444854384409,0.0,0.2481304995845342,1.0,0.7046170004612344,0.0
wiggly,wiggly,1000,29,2026083704,3,0.5,0.2,791,355,inference,63,LOO,0.7777777777777778,0.7377288109192665,0.04004896685851134,-0.003126645664936145,0.0030936227981759067,0.00278773397052967,0.90112277817884,0.056214064380571326,1.0,0.20696826085987063,1.0,0.5434441095935034,0.0
wiggly,wiggly,1000,29,2026083704,3,0.5,0.2,791,355,inference,63,ZLZ,0.7619047619047619,0.7377288109192665,0.02417595098549541,-0.0031326039515783277,0.003093513535475824,0.002925901543413063,0.9458182451311047,0.05632218323203749,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
wiggly,wiggly,1000,30,2026083704,0,0.25,0.75,248,426,inference,63,LOO,0.6984126984126984,0.6773639529586301,0.02104874545406832,-0.019523237907022484,0.0035270772272296986,0.0033972967920740584,0.9632045382636618,0.3287338016044502,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,30,2026083704,0,0.25,0.75,248,426,inference,63,ZLZ,0.6507936507936508,0.6773639529586301,-0.026570302164979243,-0.01791525980234221,0.003517333687487385,0.0036655044335535884,1.0421258712510868,0.3020760715999021,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,30,2026083704,1,0.5,0.8,52,639,inference,63,LOO,0.30158730158730157,0.26184718785942096,0.03974011372788061,0.013164534124206595,0.0031543049126435737,0.0033972967920740584,1.077035000153754,0.2343978686746616,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
wiggly,wiggly,1000,30,2026083704,1,0.5,0.8,52,639,inference,63,ZLZ,0.2857142857142857,0.26184718785942096,0.02386709785486474,0.011468707409205248,0.0031432451079174153,0.003291639236339696,1.0472104857646944,0.20456218267930787,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,30,2026083704,2,0.75,0.25,426,248,inference,63,LOO,0.6190476190476191,0.6773639529586301,-0.05831633391101099,-0.0059031703336269725,0.003493681121910636,0.0038036720064369835,1.0887290149585314,0.09987198533328971,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
wiggly,wiggly,1000,30,2026083704,2,0.75,0.25,426,248,inference,63,ZLZ,0.6190476190476191,0.6773639529586301,-0.05831633391101099,-0.007048282340859635,0.0034999513534010557,0.0038036720064369835,1.0867785355761557,0.11913854413598123,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
wiggly,wiggly,1000,30,2026083704,3,0.5,0.2,52,193,inference,63,LOO,0.6825396825396826,0.7374452493988809,-0.05490556685919834,-0.002284302521301962,0.0030894838826349955,0.00349482684352116,1.1312008659972197,0.041097050320949666,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,30,2026083704,3,0.5,0.2,52,193,inference,63,ZLZ,0.6666666666666666,0.7374452493988809,-0.07077858273221427,-0.0023581591908526933,0.003090056092539377,0.0035842293906810036,1.1599237306192458,0.04242188261251348,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,31,2026083704,0,0.25,0.75,840,487,inference,63,LOO,0.6666666666666666,0.6770867803681284,-0.010420113701461786,-0.0017579507420761864,0.0034429926868495297,0.0035842293906810036,1.041021493995885,0.02995978219969065,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,31,2026083704,0,0.25,0.75,840,487,inference,63,ZLZ,0.6825396825396826,0.6770867803681284,0.0054529021715541415,0.0016109461229590893,0.0034271069340795473,0.0034948268435211604,1.0197600806581781,0.027518020390454624,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,31,2026083704,1,0.5,0.8,555,760,inference,63,LOO,0.2698412698412698,0.26325093907534214,0.006590330765927688,0.030893042453112474,0.003264986170143567,0.0031778541763180794,0.9733132119755178,0.5406547317116887,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,31,2026083704,1,0.5,0.8,555,760,inference,63,ZLZ,0.2698412698412698,0.26325093907534214,0.006590330765927688,0.028400920815358666,0.003252133443907066,0.0031778541763180785,0.9771598340381293,0.49802167221456867,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,31,2026083704,2,0.75,0.25,487,840,inference,63,LOO,0.6190476190476191,0.6770867803681285,-0.05803916132050946,0.015846543482542996,0.0033708649063040334,0.003803672006436983,1.1283964537776445,0.2729379170160514,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
wiggly,wiggly,1000,31,2026083704,2,0.75,0.25,487,840,inference,63,ZLZ,0.6190476190476191,0.6770867803681285,-0.05803916132050946,0.014397052787614828,0.003379447692465499,0.003803672006436983,1.1255306643500638,0.2476570711997173,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
wiggly,wiggly,1000,31,2026083704,3,0.5,0.2,555,676,inference,63,LOO,0.7777777777777778,0.7377439768459921,0.04003380093178566,0.0003641334309634203,0.003067277565043198,0.00278773397052967,0.9088626351591395,0.006574822219154931,1.0,0.20696826085987063,1.0,0.5434441095935034,0.0
wiggly,wiggly,1000,31,2026083704,3,0.5,0.2,555,676,inference,63,ZLZ,0.7619047619047619,0.7377439768459921,0.02416078505876973,-0.0002053153935260843,0.0030714472611025685,0.002925901543413063,0.952613310496089,0.003704673856104258,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
wiggly,wiggly,1000,32,2026083704,0,0.25,0.75,71,982,inference,63,LOO,0.8095238095238095,0.677483454978733,0.13204035454507657,0.040994460278030886,0.0031917972786567202,0.0024870163119011055,0.7791899343143045,0.7256171235686686,0.0,0.19548678470487646,1.0,0.503027018756846,0.0
wiggly,wiggly,1000,32,2026083704,0,0.25,0.75,71,982,inference,63,ZLZ,0.8253968253968254,0.677483454978733,0.14791337041809238,0.03891237341751186,0.0032048026570231872,0.002324466226155935,0.7253071327377888,0.6873644625668197,0.0,0.18899038375401322,1.0,0.4822477803945878,0.0
wiggly,wiggly,1000,32,2026083704,1,0.5,0.8,863,928,inference,63,LOO,0.30158730158730157,0.26211762780159215,0.039469673785709425,0.027181981698766566,0.0032248435751760056,0.0033972967920740584,1.0534764595174637,0.47865961699916293,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
wiggly,wiggly,1000,32,2026083704,1,0.5,0.8,863,928,inference,63,ZLZ,0.2857142857142857,0.26211762780159215,0.023596657912693553,0.02723323358962143,0.003225247241505256,0.003291639236339696,1.0205850869291664,0.4795321228423192,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,32,2026083704,2,0.75,0.25,982,71,inference,63,LOO,0.6031746031746031,0.677483454978733,-0.07430885180412983,-0.0002753990024277897,0.0034603613335410875,0.003860564536447792,1.1156535876839095,0.004681679049710661,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
wiggly,wiggly,1000,32,2026083704,2,0.75,0.25,982,71,inference,63,ZLZ,0.6031746031746031,0.677483454978733,-0.07430885180412983,0.0002459222867821076,0.0034586554892405384,0.0038605645364477924,1.116203839456559,0.004181616841063809,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
wiggly,wiggly,1000,32,2026083704,3,0.5,0.2,863,846,inference,63,LOO,0.6349206349206349,0.7374016650167742,-0.10248103009613929,-0.010774024075640098,0.0031122886666650283,0.0037386519721389158,1.2012548874989373,0.19312478178581874,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
wiggly,wiggly,1000,32,2026083704,3,0.5,0.2,863,846,inference,63,ZLZ,0.6349206349206349,0.7374016650167742,-0.10248103009613929,-0.003366950917351841,0.0030841152575070106,0.0037386519721389158,1.212228357237527,0.06062775479452973,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
wiggly,wiggly,1000,33,2026083704,0,0.25,0.75,41,655,inference,63,LOO,0.7142857142857143,0.6749119304513597,0.039373783834354636,0.03527652773330692,0.003241550176745845,0.003291639236339696,1.0154521931985439,0.6195972145865907,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,33,2026083704,0,0.25,0.75,41,655,inference,63,ZLZ,0.746031746031746,0.6749119304513597,0.07111981558038638,0.03880384115494717,0.003221289852517127,0.0030559416120091998,0.9486701762094697,0.6836909258623209,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,33,2026083704,1,0.5,0.8,293,37,inference,63,LOO,0.2222222222222222,0.26268151676877344,-0.04045929454655123,0.02105851078555382,0.0032086918508947323,0.00278773397052967,0.8688070092340965,0.37176084779414303,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
wiggly,wiggly,1000,33,2026083704,1,0.5,0.8,293,37,inference,63,ZLZ,0.2222222222222222,0.26268151676877344,-0.04045929454655123,0.02105851078555382,0.0032086918508947323,0.00278773397052967,0.8688070092340965,0.37176084779414303,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
wiggly,wiggly,1000,33,2026083704,2,0.75,0.25,655,41,inference,63,LOO,0.6984126984126984,0.6749119304513597,0.02350076796133871,0.008700571797989998,0.0034255947836776884,0.0033972967920740584,0.9917392472284041,0.14865509572046695,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,33,2026083704,2,0.75,0.25,655,41,inference,63,ZLZ,0.7301587301587301,0.6749119304513597,0.05524679970737045,0.008896183239281985,0.0034242210639816996,0.0031778541763180785,0.9280516990403813,0.1520277340550732,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,33,2026083704,3,0.5,0.2,293,434,inference,63,LOO,0.6190476190476191,0.7377513558616142,-0.11870373681399515,0.0002050838673582911,0.0030686730206542713,0.0038036720064369835,1.239516879392384,0.0037021685826828187,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
wiggly,wiggly,1000,33,2026083704,3,0.5,0.2,293,434,inference,63,ZLZ,0.6190476190476191,0.7377513558616142,-0.11870373681399515,0.000346101453137182,0.0030676197154225968,0.003803672006436983,1.2399424828683459,0.006248886874517315,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
wiggly,wiggly,1000,34,2026083704,0,0.25,0.75,703,490,inference,63,LOO,0.7777777777777778,0.6768602728961596,0.10091750488161821,0.041497379199471274,0.0031931412930988282,0.0027877339705296702,0.8730380884036218,0.7343643764304912,1.0,0.20696826085987063,1.0,0.5434441095935034,0.0
wiggly,wiggly,1000,34,2026083704,0,0.25,0.75,703,490,inference,63,ZLZ,0.746031746031746,0.6768602728961596,0.06917147313558647,0.04217272570702246,0.003188588770372749,0.0030559416120091998,0.9583994149399069,0.746848331522608,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,34,2026083704,1,0.5,0.8,122,872,inference,63,LOO,0.19047619047619047,0.2626205808481388,-0.07214439037194831,0.012298839532513595,0.003152363143263152,0.0024870163119011055,0.7889371239528844,0.21905139060296613,1.0,0.19548678470487635,1.0,0.503027018756846,0.0
wiggly,wiggly,1000,34,2026083704,1,0.5,0.8,122,872,inference,63,ZLZ,0.20634920634920634,0.2626205808481388,-0.056271374498932436,0.01475498457318819,0.0031660091487865725,0.0026414388933590164,0.8343118320966929,0.2622301823854967,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
wiggly,wiggly,1000,34,2026083704,2,0.75,0.25,490,703,inference,63,LOO,0.7619047619047619,0.6768602728961596,0.08504448900860229,-0.01042668523451673,0.00352164346582385,0.002925901543413063,0.830834118163231,0.17570073178059628,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
wiggly,wiggly,1000,34,2026083704,2,0.75,0.25,490,703,inference,63,ZLZ,0.7777777777777778,0.6768602728961596,0.10091750488161821,-0.010056534525416327,0.0035195013979490227,0.00278773397052967,0.7920820750786496,0.16951486101927815,1.0,0.20696826085987063,1.0,0.5434441095935034,0.0
wiggly,wiggly,1000,34,2026083704,3,0.5,0.2,122,2,inference,63,LOO,0.6825396825396826,0.738696932481163,-0.056157249941480414,-0.0032678354814855703,0.0030873015725113822,0.0034948268435211604,1.1320004740185696,0.058812637602307476,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,34,2026083704,3,0.5,0.2,122,2,inference,63,ZLZ,0.6825396825396826,0.738696932481163,-0.056157249941480414,-0.0030324284810472335,0.0030855340786359797,0.0034948268435211604,1.13264892056098,0.05459154597552161,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,35,2026083704,0,0.25,0.75,265,289,inference,63,LOO,0.6666666666666666,0.6766303638037062,-0.009963697137039595,0.03322530189326445,0.003246229775154045,0.0035842293906810036,1.1041206688799223,0.5831486939565346,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,35,2026083704,0,0.25,0.75,265,289,inference,63,ZLZ,0.6666666666666666,0.6766303638037062,-0.009963697137039595,0.03322530189326445,0.0032462297751540445,0.0035842293906810036,1.1041206688799223,0.5831486939565347,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,35,2026083704,1,0.5,0.8,595,490,inference,63,LOO,0.23809523809523808,0.26344124889441023,-0.025346010799172147,0.01170101331940776,0.00315551622673317,0.002925901543413063,0.9272338765445609,0.20829951790622828,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
wiggly,wiggly,1000,35,2026083704,1,0.5,0.8,595,490,inference,63,ZLZ,0.25396825396825395,0.26344124889441023,-0.009472994926156275,0.011618061365680943,0.0031544037985037437,0.0030559416120091998,0.9687858014432875,0.2068592865742348,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,35,2026083704,2,0.75,0.25,289,265,inference,63,LOO,0.7142857142857143,0.6766303638037062,0.037655350482008076,0.0030385235317867965,0.003448782510374688,0.003291639236339696,0.9544351452832207,0.05174039028811061,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,35,2026083704,2,0.75,0.25,289,265,inference,63,ZLZ,0.7142857142857143,0.6766303638037062,0.037655350482008076,0.0030385235317867965,0.003448782510374688,0.003291639236339696,0.9544351452832207,0.05174039028811061,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,35,2026083704,3,0.5,0.2,595,287,inference,63,LOO,0.8095238095238095,0.7378208097110031,0.07170299981280648,-0.007309177707336745,0.0031230887914423322,0.002487016311901104,0.7963322460494402,0.13079054670474358,1.0,0.19548678470487646,1.0,0.5030270187568459,0.0
wiggly,wiggly,1000,35,2026083704,3,0.5,0.2,595,287,inference,63,ZLZ,0.7936507936507936,0.7378208097110031,0.05582998393979055,-0.0069033417284314336,0.0031201537758934234,0.002641438893359016,0.8465733047412599,0.1235865967299206,1.0,0.20146442600338665,1.0,0.5234144786109524,0.0
wiggly,wiggly,1000,36,2026083704,0,0.25,0.75,779,461,inference,63,LOO,0.6666666666666666,0.6762661354896446,-0.009599468822978019,0.025600936316007128,0.003292009733685891,0.0035842293906810036,1.0887663405138022,0.44619561091427196,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,36,2026083704,0,0.25,0.75,779,461,inference,63,ZLZ,0.6507936507936508,0.6762661354896446,-0.025472484695993836,0.02429550837809391,0.003300778071735229,0.003665504433553589,1.110497087017614,0.42288066455287204,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,36,2026083704,1,0.5,0.8,587,15,inference,63,LOO,0.36507936507936506,0.2618474275004122,0.10323193757895288,0.008351272404525045,0.0031217243286371906,0.003738651972138915,1.197623998327568,0.14947046147841034,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
wiggly,wiggly,1000,36,2026083704,1,0.5,0.8,587,15,inference,63,ZLZ,0.31746031746031744,0.2618474275004122,0.055612889959905265,0.008818720553778081,0.003124155820286891,0.00349482684352116,1.1186467783800331,0.15777538102610889,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,36,2026083704,2,0.75,0.25,461,779,inference,63,LOO,0.6349206349206349,0.6762661354896446,-0.04134550056900976,0.0010909457778819354,0.0034628900425287385,0.0037386519721389153,1.079633464020938,0.01853889373428245,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
wiggly,wiggly,1000,36,2026083704,2,0.75,0.25,461,779,inference,63,ZLZ,0.6190476190476191,0.6762661354896446,-0.05721851644202558,-0.002260849146472843,0.003480904205847491,0.0038036720064369835,1.0927252752452314,0.03832000432941529,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
wiggly,wiggly,1000,36,2026083704,3,0.5,0.2,587,617,inference,63,LOO,0.6984126984126984,0.7371070890052498,-0.03869439059255142,-0.002251785199559375,0.0030918991228826697,0.003397296792074058,1.0987734906780067,0.04049620275756098,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,36,2026083704,3,0.5,0.2,587,617,inference,63,ZLZ,0.6190476190476191,0.7371070890052498,-0.11805946995763072,-0.002182302013153059,0.0030914401427197917,0.003803672006436983,1.2303883726794669,0.039249527444090465,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
wiggly,wiggly,1000,37,2026083704,0,0.25,0.75,481,343,inference,63,LOO,0.6190476190476191,0.6774600572874104,-0.058412438239791364,0.01834195212227452,0.003337565312534044,0.0038036720064369835,1.1396547034308215,0.317490451837987,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
wiggly,wiggly,1000,37,2026083704,0,0.25,0.75,481,343,inference,63,ZLZ,0.6190476190476191,0.6774600572874104,-0.058412438239791364,0.016149343524840876,0.00334881374278517,0.0038036720064369843,1.1358266832939816,0.27906757351357886,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
wiggly,wiggly,1000,37,2026083704,1,0.5,0.8,747,148,inference,63,LOO,0.30158730158730157,0.2621676539421033,0.039419647645198286,0.023627827721816985,0.0032190933442661426,0.0033972967920740584,1.0553582728892694,0.41644438477331963,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
wiggly,wiggly,1000,37,2026083704,1,0.5,0.8,747,148,inference,63,ZLZ,0.2698412698412698,0.2621676539421033,0.0076736158991665415,0.0241638983356538,0.0032230702005015084,0.00317785417631808,0.9859711326869663,0.4256298886459883,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,37,2026083704,2,0.75,0.25,343,481,inference,63,LOO,0.6825396825396826,0.6774600572874103,0.005079625252272235,-0.018414346874515042,0.0035451679539919784,0.0034948268435211604,0.9858000774225288,0.3092700840158308,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,37,2026083704,2,0.75,0.25,343,481,inference,63,ZLZ,0.6349206349206349,0.6774600572874103,-0.04253942236677544,-0.02056061991547309,0.0035561942195876163,0.0037386519721389153,1.0513070269183602,0.3447811142933296,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
wiggly,wiggly,1000,37,2026083704,3,0.5,0.2,747,889,inference,63,LOO,0.746031746031746,0.7377604125113651,0.008271333520380897,0.0011959294534581444,0.003061249650463924,0.0030559416120091993,0.9982660550230132,0.02161504716842587,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,37,2026083704,3,0.5,0.2,747,889,inference,63,ZLZ,0.6984126984126984,0.7377604125113651,-0.039347714098666775,0.001266747031958726,0.0030607353877106958,0.0033972967920740584,1.10996096092289,0.02289691663853963,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,38,2026083704,0,0.25,0.75,310,962,inference,63,LOO,0.746031746031746,0.6778395851691619,0.06819216086258417,-0.016544611148170074,0.0035181468643470763,0.0030559416120091993,0.8686225248235462,0.2789327970208617,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,38,2026083704,0,0.25,0.75,310,962,inference,63,ZLZ,0.7619047619047619,0.6778395851691619,0.08406517673559999,-0.01617818270685978,0.0035158348323805757,0.002925901543413063,0.8322067682092824,0.27284468836333564,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
wiggly,wiggly,1000,38,2026083704,1,0.5,0.8,795,729,inference,63,LOO,0.23809523809523808,0.2624398489375761,-0.02434461084233802,0.0032912183474576584,0.003091789585506205,0.002925901543413063,0.946345623624972,0.059190462087233366,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
wiggly,wiggly,1000,38,2026083704,1,0.5,0.8,795,729,inference,63,ZLZ,0.20634920634920634,0.2624398489375761,-0.056090642588369766,0.003550184716255844,0.003093765257729984,0.0026414388933590164,0.853794219441569,0.06382741720627143,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
wiggly,wiggly,1000,38,2026083704,2,0.75,0.25,962,310,inference,63,LOO,0.6507936507936508,0.677839585169162,-0.02704593437551117,0.005998956148054568,0.003424257676390967,0.003665504433553588,1.070452278993468,0.10251619258677272,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,38,2026083704,2,0.75,0.25,962,310,inference,63,ZLZ,0.6507936507936508,0.677839585169162,-0.02704593437551117,0.005180448311974839,0.0034287189669864773,0.003665504433553588,1.0690594559796258,0.08847109447208173,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,38,2026083704,3,0.5,0.2,795,22,inference,63,LOO,0.746031746031746,0.7378523335633096,0.008179412468436453,-0.006687313914643722,0.0031188280232447903,0.0030559416120091998,0.979836524884702,0.11974461620274089,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,38,2026083704,3,0.5,0.2,795,22,inference,63,ZLZ,0.7301587301587301,0.7378523335633096,-0.007693603404579474,-0.006272507195462351,0.0031158238644528402,0.0031778541763180785,1.0199081573810755,0.11237112234065873,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,39,2026083704,0,0.25,0.75,644,60,inference,63,LOO,0.6349206349206349,0.6749123180761413,-0.039991683155506386,-0.022519070951965037,0.0035435895020564175,0.0037386519721389158,1.0550465763512675,0.3782934015211002,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
wiggly,wiggly,1000,39,2026083704,0,0.25,0.75,644,60,inference,63,ZLZ,0.6190476190476191,0.6749123180761413,-0.0558646990285222,-0.02525032587406395,0.003555964377268065,0.0038036720064369835,1.069659761147333,0.4234364954145212,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
wiggly,wiggly,1000,39,2026083704,1,0.5,0.8,690,658,inference,63,LOO,0.25396825396825395,0.2624312942559762,-0.008463040287722268,0.022025017516161594,0.003199368328500111,0.0030559416120091998,0.9551703018332526,0.3893894151506613,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,39,2026083704,1,0.5,0.8,690,658,inference,63,ZLZ,0.20634920634920634,0.2624312942559762,-0.056082087906769884,0.02332030515326533,0.0032074476675971295,0.0026414388933590164,0.8235329667398313,0.41176975065340776,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
wiggly,wiggly,1000,39,2026083704,2,0.75,0.25,60,644,inference,63,LOO,0.6031746031746031,0.6749123180761413,-0.07173771490153813,-0.012863254994252449,0.0035408491364009587,0.0038605645364477924,1.0902934261615573,0.21617086843572406,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
wiggly,wiggly,1000,39,2026083704,2,0.75,0.25,60,644,inference,63,ZLZ,0.6349206349206349,0.6749123180761413,-0.039991683155506386,-0.012492703661748594,0.0035383316486534535,0.0037386519721389158,1.0566143435315614,0.21001831498601378,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
wiggly,wiggly,1000,39,2026083704,3,0.5,0.2,690,557,inference,63,LOO,0.7619047619047619,0.7380859523003164,0.02381880960444549,0.00021010388941866687,0.0030662102978127738,0.002925901543413063,0.9542403355373904,0.0037943127322402734,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
wiggly,wiggly,1000,39,2026083704,3,0.5,0.2,690,557,inference,63,ZLZ,0.746031746031746,0.7380859523003164,0.007945793731429673,0.0006147282343119675,0.0030632133708194775,0.0030559416120091993,0.997626101113442,0.011106942820871607,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,40,2026083704,0,0.25,0.75,217,364,inference,63,LOO,0.7142857142857143,0.675795845660804,0.03848986862491033,0.03933598830133189,0.003214031335974919,0.003291639236339696,1.0241465910727456,0.6938490735914092,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,40,2026083704,0,0.25,0.75,217,364,inference,63,ZLZ,0.7142857142857143,0.675795845660804,0.03848986862491033,0.039335988301332,0.0032140313359749185,0.003291639236339696,1.0241465910727459,0.6938490735914112,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,40,2026083704,1,0.5,0.8,995,739,inference,63,LOO,0.3333333333333333,0.2620027789443635,0.07133055438896979,0.01970511556059118,0.0031965204639522915,0.003584229390681004,1.1212909258992623,0.34853006041667817,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,40,2026083704,1,0.5,0.8,995,739,inference,63,ZLZ,0.31746031746031744,0.2620027789443635,0.05545753851595392,0.019539330208402095,0.0031952652185931844,0.00349482684352116,1.093751724640832,0.3456656436795009,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,40,2026083704,2,0.75,0.25,364,217,inference,63,LOO,0.7936507936507936,0.675795845660804,0.11785494798998963,0.007328137972393289,0.0034218933933824074,0.002641438893359016,0.7719231985623191,0.1252738428541485,0.0,0.20146442600338665,1.0,0.5234144786109524,0.0
wiggly,wiggly,1000,40,2026083704,2,0.75,0.25,364,217,inference,63,ZLZ,0.8095238095238095,0.675795845660804,0.13372796386300556,0.006383173597127256,0.00342750956570669,0.002487016311901105,0.7256044846043567,0.10903032783291104,0.0,0.19548678470487646,1.0,0.5030270187568459,0.0
wiggly,wiggly,1000,40,2026083704,3,0.5,0.2,995,697,inference,63,LOO,0.6984126984126984,0.7381862090740914,-0.03977351066139301,0.00010699912830935965,0.003066281437248037,0.0033972967920740584,1.1079533505323325,0.001932298570974934,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,40,2026083704,3,0.5,0.2,995,697,inference,63,ZLZ,0.6984126984126984,0.7381862090740914,-0.03977351066139301,4.934702762160459e-05,0.0030665988276524438,0.003397296792074058,1.1078386782906233,0.0008911124590110458,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,41,2026083704,0,0.25,0.75,476,995,inference,63,LOO,0.746031746031746,0.677260639822624,0.06877110620912208,0.024236006261817877,0.0032940886694332173,0.0030559416120091998,0.9277047216021076,0.4222730969989039,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,41,2026083704,0,0.25,0.75,476,995,inference,63,ZLZ,0.7301587301587301,0.677260639822624,0.05289809033610615,0.02524875024825035,0.003289062341584278,0.003177854176318078,0.9661884896919792,0.44025453050100044,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,41,2026083704,1,0.5,0.8,191,106,inference,63,LOO,0.30158730158730157,0.2622993092291631,0.03928799235813846,0.01697069805260676,0.0031666955157282186,0.003397296792074058,1.072820792273996,0.30157584467798126,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
wiggly,wiggly,1000,41,2026083704,1,0.5,0.8,191,106,inference,63,ZLZ,0.2857142857142857,0.2622993092291631,0.023414976485122585,0.019169427506209535,0.003178920772537776,0.003291639236339696,1.0354580915560017,0.339992463882422,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,41,2026083704,2,0.75,0.25,995,476,inference,63,LOO,0.6825396825396826,0.677260639822624,0.005279042717058591,0.00014421410848852734,0.0034609380069448082,0.00349482684352116,1.0097918068767338,0.0024513811342803168,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,41,2026083704,2,0.75,0.25,995,476,inference,63,ZLZ,0.6984126984126984,0.677260639822624,0.021152058590074407,-0.0003895294209916855,0.003464484498425584,0.0033972967920740584,0.9806067233430952,0.006617911484263541,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,41,2026083704,3,0.5,0.2,191,999,inference,63,LOO,0.6984126984126984,0.7383131314864403,-0.039900433073741914,-0.0012209539709477912,0.00307518840100276,0.0033972967920740584,1.1047442787460648,0.022017267945137572,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,41,2026083704,3,0.5,0.2,191,999,inference,63,ZLZ,0.6984126984126984,0.7383131314864403,-0.039900433073741914,-0.001034582271374651,0.0030737472641712183,0.0033972967920740584,1.1052622418486575,0.01866082991337854,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,42,2026083704,0,0.25,0.75,848,42,inference,63,LOO,0.6825396825396826,0.6773701473998092,0.0051695351398733935,0.04007710432073208,0.00319810812259449,0.0034948268435211604,1.0927794525864731,0.7086793266110133,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,42,2026083704,0,0.25,0.75,848,42,inference,63,ZLZ,0.6825396825396826,0.6773701473998092,0.0051695351398733935,0.042851582104181385,0.003182879139828632,0.0034948268435211604,1.098008026691621,0.7595507326538677,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,42,2026083704,1,0.5,0.8,640,114,inference,63,LOO,0.20634920634920634,0.26187872095369824,-0.0555295146044919,0.016642914489455762,0.0031716175571660913,0.0026414388933590164,0.8328365087369484,0.29552142696034744,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
wiggly,wiggly,1000,42,2026083704,1,0.5,0.8,640,114,inference,63,ZLZ,0.20634920634920634,0.26187872095369824,-0.0555295146044919,0.014880875646814284,0.0031615496116314274,0.0026414388933590164,0.8354886741745536,0.2646540149506033,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
wiggly,wiggly,1000,42,2026083704,2,0.75,0.25,42,848,inference,63,LOO,0.6349206349206349,0.6773701473998092,-0.04244951247917428,-0.00043636583773420945,0.0034616392722708134,0.0037386519721389166,1.080023560538815,0.007416685074594047,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
wiggly,wiggly,1000,42,2026083704,2,0.75,0.25,42,848,inference,63,ZLZ,0.6349206349206349,0.6773701473998092,-0.04244951247917428,-0.0009240007511839288,0.0034647655755383933,0.0037386519721389158,1.0790490411628968,0.015697677279474555,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
wiggly,wiggly,1000,42,2026083704,3,0.5,0.2,640,683,inference,63,LOO,0.7619047619047619,0.7376601791541477,0.02424458275061414,-0.0007862196502517182,0.0030768487679483747,0.002925901543413063,0.9509409672299356,0.014173947468202415,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
wiggly,wiggly,1000,42,2026083704,3,0.5,0.2,640,683,inference,63,ZLZ,0.7777777777777778,0.7376601791541477,0.04011759862363007,-0.0006504471969953629,0.003075889405069997,0.0027877339705296702,0.9063180119332771,0.011728073753427694,1.0,0.20696826085987063,1.0,0.5434441095935034,0.0
wiggly,wiggly,1000,43,2026083704,0,0.25,0.75,798,257,inference,63,LOO,0.6666666666666666,0.675688512944155,-0.009021846277488366,-0.021532730784948217,0.003526543319785768,0.0035842293906810036,1.0163576810673463,0.36259724423015,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,43,2026083704,0,0.25,0.75,798,257,inference,63,ZLZ,0.6825396825396826,0.675688512944155,0.006851169595527562,-0.02171485810594387,0.0035279143420734157,0.0034948268435211604,0.9906212296149999,0.3655930910664152,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,43,2026083704,1,0.5,0.8,248,455,inference,63,LOO,0.23809523809523808,0.2615094945826396,-0.02341425648740153,0.009580365898114285,0.0031284788234367984,0.002925901543413063,0.9352473545589822,0.17128348329914714,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
wiggly,wiggly,1000,43,2026083704,1,0.5,0.8,248,455,inference,63,ZLZ,0.23809523809523808,0.2615094945826396,-0.02341425648740153,0.00819869043206195,0.003119949208195127,0.002925901543413063,0.9378042231353121,0.14678129891351824,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
wiggly,wiggly,1000,43,2026083704,2,0.75,0.25,257,798,inference,63,LOO,0.6984126984126984,0.675688512944155,0.02272418546854338,-0.0013734162894625257,0.0034550629800452182,0.0033972967920740584,0.9832807134617257,0.023365453245577154,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,43,2026083704,2,0.75,0.25,257,798,inference,63,ZLZ,0.6984126984126984,0.675688512944155,0.02272418546854338,-0.0013734162894624147,0.0034550629800452182,0.0033972967920740584,0.9832807134617257,0.023365453245575263,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,43,2026083704,3,0.5,0.2,248,841,inference,63,LOO,0.7619047619047619,0.7375288542055922,0.02437590769916964,-0.004410982877611214,0.003104395884816125,0.002925901543413063,0.94250271291877,0.0791674802549819,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
wiggly,wiggly,1000,43,2026083704,3,0.5,0.2,248,841,inference,63,ZLZ,0.7619047619047619,0.7375288542055922,0.02437590769916964,-0.004562760789789788,0.003105565617915217,0.002925901543413063,0.9421477126531419,0.08187613733589717,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
wiggly,wiggly,1000,44,2026083704,0,0.25,0.75,134,724,inference,63,LOO,0.6190476190476191,0.6760800046458103,-0.05703238559819124,0.009858396034685968,0.003388382270846334,0.0038036720064369835,1.1225628345313352,0.16935969404341128,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
wiggly,wiggly,1000,44,2026083704,0,0.25,0.75,134,724,inference,63,ZLZ,0.6190476190476191,0.6760800046458103,-0.05703238559819124,0.01114493722018528,0.003379381881699931,0.0038036720064369843,1.125552583161635,0.191716278799167,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
wiggly,wiggly,1000,44,2026083704,1,0.5,0.8,765,43,inference,63,LOO,0.3333333333333333,0.2620307053557667,0.07130262797756659,0.01647464751370381,0.0031717197994146082,0.0035842293906810036,1.1300586487313697,0.2925288640459652,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,44,2026083704,1,0.5,0.8,765,43,inference,63,ZLZ,0.3333333333333333,0.2620307053557667,0.07130262797756659,0.016474647513703755,0.0031717197994146082,0.003584229390681004,1.13005864873137,0.2925288640459642,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,44,2026083704,2,0.75,0.25,724,134,inference,63,LOO,0.746031746031746,0.6760800046458102,0.06995174138593585,0.009042827764948691,0.0034169463737086262,0.0030559416120091993,0.8943487189388911,0.1546981704882621,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,44,2026083704,2,0.75,0.25,724,134,inference,63,ZLZ,0.7301587301587301,0.6760800046458102,0.05407872551291992,0.00844763784304603,0.003420372794587508,0.0031778541763180785,0.9290958521675773,0.1444436869458743,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,44,2026083704,3,0.5,0.2,765,736,inference,63,LOO,0.6825396825396826,0.737742325690933,-0.05520264315125045,-0.000259482978963943,0.003072314776172077,0.00349482684352116,1.1375223888600072,0.0046814029056985495,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,44,2026083704,3,0.5,0.2,765,736,inference,63,ZLZ,0.6825396825396826,0.737742325690933,-0.05520264315125045,-0.0005545570554362778,0.0030745264720853614,0.00349482684352116,1.1367040990708144,0.010001315246556033,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,45,2026083704,0,0.25,0.75,867,852,inference,63,LOO,0.746031746031746,0.6754823032417215,0.07054944279002451,0.012344016413294412,0.003374783538841717,0.0030559416120091998,0.9055222584907033,0.2124875697574812,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,45,2026083704,0,0.25,0.75,867,852,inference,63,ZLZ,0.746031746031746,0.6754823032417215,0.07054944279002451,0.012834869721404907,0.0033713231668245787,0.0030559416120091998,0.9064516988703772,0.22105038330650353,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,45,2026083704,1,0.5,0.8,656,6,inference,63,LOO,0.2857142857142857,0.26162343138566374,0.024090854328621958,0.02098426189379693,0.0031984651384799377,0.003291639236339696,1.0291308780385955,0.371041841793515,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,45,2026083704,1,0.5,0.8,656,6,inference,63,ZLZ,0.2857142857142857,0.26162343138566374,0.024090854328621958,0.020239798990577706,0.003194766571997839,0.003291639236339696,1.0303222980955624,0.35808541244353814,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,45,2026083704,2,0.75,0.25,852,867,inference,63,LOO,0.6666666666666666,0.6754823032417215,-0.008815636575054908,0.018816384538627107,0.003360696679793824,0.0035842293906810036,1.0665138012100792,0.32457982474976216,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,45,2026083704,2,0.75,0.25,852,867,inference,63,ZLZ,0.6825396825396826,0.6754823032417215,0.0070573792979610195,0.018620085971981837,0.0033622293164292847,0.0034948268435211604,1.0394373835371513,0.3211204890556751,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,45,2026083704,3,0.5,0.2,656,541,inference,63,LOO,0.746031746031746,0.7377308848232342,0.008300861208511812,-0.0019679009388217095,0.0030846559025090024,0.0030559416120091998,0.9906912500430123,0.035432342917800466,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,45,2026083704,3,0.5,0.2,656,541,inference,63,ZLZ,0.7301587301587301,0.7377308848232342,-0.007572154664504116,-0.001792567780613319,0.0030834464654685015,0.0031778541763180785,1.0306175936267576,0.032281773043031155,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,46,2026083704,0,0.25,0.75,176,164,inference,63,LOO,0.7301587301587301,0.677319880642675,0.05283884951605511,-0.016324983614851463,0.0034968702334295804,0.0031778541763180785,0.9087709763828941,0.2760660465702269,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,46,2026083704,0,0.25,0.75,176,164,inference,63,ZLZ,0.7142857142857143,0.677319880642675,0.03696583364303929,-0.018789548964753044,0.0035080897413120363,0.003291639236339696,0.9382996100631715,0.3172349354200189,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,46,2026083704,1,0.5,0.8,307,230,inference,63,LOO,0.3333333333333333,0.2619908214430393,0.071342511890294,0.0205216094381806,0.0032002623672202422,0.0035842293906810036,1.1199798577121902,0.36275935889407424,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,46,2026083704,1,0.5,0.8,307,230,inference,63,ZLZ,0.3333333333333333,0.2619908214430393,0.071342511890294,0.020521609438180655,0.0032002623672202427,0.0035842293906810036,1.11997985771219,0.3627593588940752,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,46,2026083704,2,0.75,0.25,164,176,inference,63,LOO,0.5873015873015873,0.677319880642675,-0.09001829334108769,-0.0021040079991873073,0.0034484770887525523,0.003909329562171343,1.1336394186645151,0.03582891973888056,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
wiggly,wiggly,1000,46,2026083704,2,0.75,0.25,164,176,inference,63,ZLZ,0.6031746031746031,0.677319880642675,-0.07414527746807187,-0.004447843229914761,0.0034569364509793427,0.0038605645364477924,1.116758896552496,0.07564910139524994,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
wiggly,wiggly,1000,46,2026083704,3,0.5,0.2,307,516,inference,63,LOO,0.7142857142857143,0.7371889489636603,-0.02290323467794597,-0.002054644191070043,0.003089518398870424,0.003291639236339696,1.0654214707195693,0.0369650443584594,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,46,2026083704,3,0.5,0.2,307,516,inference,63,ZLZ,0.7142857142857143,0.7371889489636603,-0.02290323467794597,-0.0009294212658346179,0.003081166819874913,0.003291639236339696,1.0683093220098117,0.016743837442872257,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,47,2026083704,0,0.25,0.75,723,182,inference,63,LOO,0.5714285714285714,0.6757507159669989,-0.10432214453842747,-0.016560231429623262,0.003512640651188609,0.003949967083607638,1.1245007604951123,0.279414886352423,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
wiggly,wiggly,1000,47,2026083704,0,0.25,0.75,723,182,inference,63,ZLZ,0.5396825396825397,0.6757507159669989,-0.13606817628445922,-0.016533576027913166,0.0035125409450504014,0.004006859613618446,1.1407296530634325,0.27896909854411783,0.0,0.2481304995845342,1.0,0.7046170004612344,0.0
wiggly,wiggly,1000,47,2026083704,1,0.5,0.8,137,810,inference,63,LOO,0.23809523809523808,0.26232615207939636,-0.024230913984158275,0.010371919013645758,0.0031387758159633215,0.002925901543413063,0.9321792045587922,0.18513092375976584,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
wiggly,wiggly,1000,47,2026083704,1,0.5,0.8,137,810,inference,63,ZLZ,0.2222222222222222,0.26232615207939636,-0.04010392985717415,0.01362800945185777,0.0031600087816460675,0.00278773397052967,0.8821918428585893,0.24243107169794542,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
wiggly,wiggly,1000,47,2026083704,2,0.75,0.25,182,723,inference,63,LOO,0.6984126984126984,0.6757507159669989,0.022661982445699502,-0.010375278286607226,0.003525776545532083,0.0033972967920740584,0.9635598706274122,0.17473196544381164,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,47,2026083704,2,0.75,0.25,182,723,inference,63,ZLZ,0.7301587301587301,0.6757507159669989,0.05440801419173125,-0.010426973251936866,0.003526155553168866,0.0031778541763180794,0.9012234793391979,0.17559313229572016,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,47,2026083704,3,0.5,0.2,137,904,inference,63,LOO,0.746031746031746,0.7384422444041594,0.007589501627586648,-0.0006326264415738025,0.0030699692365299654,0.0030559416120091993,0.9954306954109345,0.011417744705267902,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,47,2026083704,3,0.5,0.2,137,904,inference,63,ZLZ,0.7301587301587301,0.7384422444041594,-0.00828351424542928,-0.0006041608696668588,0.0030697127160390354,0.0031778541763180785,1.0352285279707159,0.010904449029463626,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,48,2026083704,0,0.25,0.75,835,148,inference,63,LOO,0.6666666666666666,0.6784210679957382,-0.011754401329071573,0.04127479459063643,0.0031880366646088935,0.003584229390681004,1.1242748336210604,0.7310099139551602,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,48,2026083704,0,0.25,0.75,835,148,inference,63,ZLZ,0.6507936507936508,0.6784210679957382,-0.02762741720208739,0.03860121943078143,0.0032043129017115227,0.0036655044335535884,1.1439283696656868,0.6819202154524259,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,48,2026083704,1,0.5,0.8,24,283,inference,63,LOO,0.25396825396825395,0.2625730223014625,-0.008604768333208557,0.01612928044150358,0.003172246976715698,0.0030559416120091998,0.9633365984552338,0.28637262274872666,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,48,2026083704,1,0.5,0.8,24,283,inference,63,ZLZ,0.23809523809523808,0.2625730223014625,-0.02447778420622443,0.016266619733938503,0.003173286479035638,0.002925901543413063,0.9220414112444852,0.2887637503497324,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
wiggly,wiggly,1000,48,2026083704,2,0.75,0.25,148,835,inference,63,LOO,0.6984126984126984,0.6784210679957382,0.01999163041696017,0.001691951904426614,0.0034415558167959666,0.003397296792074058,0.9871398207444698,0.028841019276730676,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,48,2026083704,2,0.75,0.25,148,835,inference,63,ZLZ,0.6825396825396826,0.6784210679957382,0.0041186145439443544,-0.0001263661728930776,0.0034533510865778798,0.0034948268435211604,1.0120102925834804,0.0021503565000333025,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,48,2026083704,3,0.5,0.2,24,385,inference,63,LOO,0.746031746031746,0.7377714206398855,0.008260325391860501,-0.0011025501566903628,0.003078372739136928,0.0030559416120091993,0.992713316733042,0.019871824961849072,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,48,2026083704,3,0.5,0.2,24,385,inference,63,ZLZ,0.7142857142857143,0.7377714206398855,-0.023485706354171243,-0.0009487136601790125,0.0030772016022474866,0.003291639236339696,1.0696859230593119,0.017102404693976562,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,49,2026083704,0,0.25,0.75,232,400,inference,63,LOO,0.6825396825396826,0.6775483451869737,0.004991337352708847,0.009699703363996393,0.0033763607357342952,0.00349482684352116,1.0350869225948098,0.16692986121789444,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,49,2026083704,0,0.25,0.75,232,400,inference,63,ZLZ,0.6507936507936508,0.6775483451869737,-0.026754694393322898,0.009446202603077936,0.0033782090210131674,0.003665504433553588,1.085043705334212,0.1625226883244896,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,49,2026083704,1,0.5,0.8,113,936,inference,63,LOO,0.36507936507936506,0.2623473332633688,0.10273203181599627,0.030753003776323562,0.0032655229585246684,0.0037386519721389153,1.1448861391034293,0.5381596978528851,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
wiggly,wiggly,1000,49,2026083704,1,0.5,0.8,113,936,inference,63,ZLZ,0.38095238095238093,0.2623473332633688,0.11860504768901214,0.03155469268632288,0.003268298261022139,0.003803672006436983,1.1638081052147944,0.5519542903474345,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
wiggly,wiggly,1000,49,2026083704,2,0.75,0.25,400,232,inference,63,LOO,0.6349206349206349,0.6775483451869737,-0.042627710266338825,-0.001167754666424048,0.0034630477369467583,0.0037386519721389158,1.0795843014959845,0.01984368719031142,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
wiggly,wiggly,1000,49,2026083704,2,0.75,0.25,400,232,inference,63,ZLZ,0.6190476190476191,0.6775483451869737,-0.05850072613935464,-0.0019426301136828972,0.003466637512600382,0.0038036720064369835,1.0972223062294697,0.03299407069091462,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
wiggly,wiggly,1000,49,2026083704,3,0.5,0.2,113,429,inference,63,LOO,0.7619047619047619,0.7379659550357316,0.02393880686903027,0.00012782820184775723,0.003067092886706979,0.002925901543413063,0.9539657426399277,0.0023081456761744894,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
wiggly,wiggly,1000,49,2026083704,3,0.5,0.2,113,429,inference,63,ZLZ,0.7936507936507936,0.7379659550357316,0.055684838615062016,-0.00010924673400802831,0.003068875170380123,0.002641438893359016,0.8607189105811158,0.001972054216882644,1.0,0.20146442600338665,1.0,0.5234144786109524,0.0
wiggly,wiggly,1000,50,2026083704,0,0.25,0.75,529,158,inference,63,LOO,0.746031746031746,0.6766827900179284,0.06934895601381763,0.03726330198851646,0.0032185571913068392,0.0030559416120091993,0.9494756284782335,0.6568265824445368,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,50,2026083704,0,0.25,0.75,529,158,inference,63,ZLZ,0.746031746031746,0.6766827900179284,0.06934895601381763,0.03774878099740864,0.003217041476868694,0.0030559416120091993,0.9499229754985001,0.6655406731220632,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,50,2026083704,1,0.5,0.8,342,304,inference,63,LOO,0.2857142857142857,0.26075780442938556,0.024956481284900134,0.05640116891192898,0.0033714183881574395,0.0032916392363396964,0.9763366207831167,0.9713634974191035,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,50,2026083704,1,0.5,0.8,342,304,inference,63,ZLZ,0.3333333333333333,0.26075780442938556,0.07257552890394775,0.05244305561404561,0.003351720862676256,0.003584229390681004,1.0693698961014004,0.9058453655790587,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,50,2026083704,2,0.75,0.25,158,529,inference,63,LOO,0.6507936507936508,0.6766827900179284,-0.025889139224277602,0.006155480452752271,0.0034296369817923924,0.0036655044335535884,1.0687732996271597,0.10510851002371778,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,50,2026083704,2,0.75,0.25,158,529,inference,63,ZLZ,0.6507936507936508,0.6766827900179284,-0.025889139224277602,0.005715051304452268,0.00343187568579471,0.0036655044335535884,1.0680761103107317,0.0975560841241778,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,50,2026083704,3,0.5,0.2,342,908,inference,63,LOO,0.746031746031746,0.7373915079563295,0.008640238075416584,0.00041225992273463685,0.0030685205380036424,0.0030559416120091993,0.9959006544559005,0.007442290194818393,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,50,2026083704,3,0.5,0.2,342,908,inference,63,ZLZ,0.746031746031746,0.7373915079563295,0.008640238075416584,-4.974388280698516e-05,0.0030719923535149976,0.0030559416120091993,0.9947751362442576,0.0008974899960033985,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,51,2026083704,0,0.25,0.75,19,278,inference,63,LOO,0.5714285714285714,0.6758226592710219,-0.10439408784245052,0.0520325072483071,0.0031362448169310665,0.003949967083607638,1.2594575086369786,0.9291156493953528,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
wiggly,wiggly,1000,51,2026083704,0,0.25,0.75,19,278,inference,63,ZLZ,0.5873015873015873,0.6758226592710219,-0.0885210719694346,0.05145064190013682,0.003138907079482223,0.003909329562171344,1.245442908369306,0.9183359113109132,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
wiggly,wiggly,1000,51,2026083704,1,0.5,0.8,885,105,inference,63,LOO,0.3333333333333333,0.2628627446703647,0.07047058866296863,0.07817699017143837,0.0034665690844154495,0.0035842293906810036,1.0339414283691954,1.327788846458943,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,51,2026083704,1,0.5,0.8,885,105,inference,63,ZLZ,0.3333333333333333,0.2628627446703647,0.07047058866296863,0.06924817796614546,0.003435401426582411,0.0035842293906810036,1.0433218554742958,1.1814615846094356,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,51,2026083704,2,0.75,0.25,278,19,inference,63,LOO,0.6666666666666666,0.6758226592710218,-0.009155992604355179,-0.014135017361735502,0.0035129921373741116,0.0035842293906810036,1.0202782273689175,0.2384831818168546,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,51,2026083704,2,0.75,0.25,278,19,inference,63,ZLZ,0.6666666666666666,0.6758226592710218,-0.009155992604355179,-0.014467698707885446,0.0035147937309134045,0.0035842293906810036,1.0197552587956717,0.24403354811907016,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,51,2026083704,3,0.5,0.2,885,453,inference,63,LOO,0.8412698412698413,0.7373724572182816,0.10389738405155968,0.0019426117112445462,0.0030570614474851924,0.002153788636123504,0.7045290626707091,0.0351345114095475,0.0,0.18191965648766395,1.0,0.4610347983784948,0.0
wiggly,wiggly,1000,51,2026083704,3,0.5,0.2,885,453,inference,63,ZLZ,0.8412698412698413,0.7373724572182816,0.10389738405155968,0.0021911436940756923,0.0030553886908367975,0.0021537886361235044,0.7049147765005419,0.03964036328211119,0.0,0.18191965648766395,1.0,0.4610347983784949,0.0
wiggly,wiggly,1000,52,2026083704,0,0.25,0.75,231,327,inference,63,LOO,0.6984126984126984,0.6774205891673063,0.020992109245392077,0.030292200413428394,0.003263822375541622,0.0033972967920740584,1.040895122704184,0.5302339894203056,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,52,2026083704,0,0.25,0.75,231,327,inference,63,ZLZ,0.6984126984126984,0.6774205891673063,0.020992109245392077,0.028714052838108794,0.0032748394672059973,0.003397296792074058,1.037393382513659,0.5017639867524009,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,52,2026083704,1,0.5,0.8,890,560,inference,63,LOO,0.25396825396825395,0.2623644616741285,-0.00839620770587457,0.025896016484176165,0.003232847483971531,0.0030559416120091998,0.9452786211414455,0.45544963110671727,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,52,2026083704,1,0.5,0.8,890,560,inference,63,ZLZ,0.23809523809523808,0.2623644616741285,-0.024269223578890442,0.02375186400443502,0.0032190852006202786,0.002925901543413063,0.9089232999640013,0.4186310743647189,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
wiggly,wiggly,1000,52,2026083704,2,0.75,0.25,327,231,inference,63,LOO,0.7619047619047619,0.6774205891673062,0.08448417273745568,-0.00048094298854706174,0.003443519463223053,0.002925901543413063,0.8496834632885996,0.008195818396758536,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
wiggly,wiggly,1000,52,2026083704,2,0.75,0.25,327,231,inference,63,ZLZ,0.7619047619047619,0.6774205891673062,0.08448417273745568,0.0029749432287904387,0.003429760804290625,0.002925901543413063,0.8530920114757755,0.050798017810926105,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
wiggly,wiggly,1000,52,2026083704,3,0.5,0.2,890,739,inference,63,LOO,0.746031746031746,0.7379335907693639,0.008098155262382112,0.0007014461128553862,0.003063576554677445,0.0030559416120091998,0.9975078335625109,0.01267301486410777,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,52,2026083704,3,0.5,0.2,890,739,inference,63,ZLZ,0.746031746031746,0.7379335907693639,0.008098155262382112,0.0007014461128552751,0.003063576554677445,0.0030559416120091998,0.9975078335625109,0.012673014864105764,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,53,2026083704,0,0.25,0.75,980,803,inference,63,LOO,0.7142857142857143,0.6754911473928086,0.038794566892905724,0.04454050059863213,0.0031862818218755824,0.0032916392363396955,1.033065943426842,0.789065401154479,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,53,2026083704,0,0.25,0.75,980,803,inference,63,ZLZ,0.7142857142857143,0.6754911473928086,0.038794566892905724,0.043539501291982585,0.003192583156945567,0.003291639236339696,1.0310269379134664,0.7705704333620305,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,53,2026083704,1,0.5,0.8,375,663,inference,63,LOO,0.2698412698412698,0.26270387485882896,0.00713739498244087,0.012691699715056404,0.0031508252230988106,0.0031778541763180794,1.0085783727453743,0.2261036803056593,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,53,2026083704,1,0.5,0.8,375,663,inference,63,ZLZ,0.25396825396825395,0.26270387485882896,-0.008735620890575002,0.013681926178187032,0.0031568284078673644,0.0030559416120091998,0.9680417232667011,0.24351277779202252,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,53,2026083704,2,0.75,0.25,803,980,inference,63,LOO,0.7142857142857143,0.6754911473928087,0.03879456689290561,-0.0013051329823995372,0.0034788520816608427,0.0032916392363396964,0.946185454015691,0.022127725912878683,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,53,2026083704,2,0.75,0.25,803,980,inference,63,ZLZ,0.746031746031746,0.6754911473928087,0.07054059863893736,-0.0013370166333792621,0.0034795630542736027,0.0030559416120091993,0.8782544142305134,0.022665977575442958,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,53,2026083704,3,0.5,0.2,375,601,inference,63,LOO,0.7619047619047619,0.7383845715713319,0.023520190333430002,-0.001963540091532656,0.0030801728881920806,0.002925901543413063,0.9499147124596737,0.035379543601618386,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
wiggly,wiggly,1000,53,2026083704,3,0.5,0.2,375,601,inference,63,ZLZ,0.7619047619047619,0.7383845715713319,0.023520190333430002,-0.002004978139799496,0.0030804444583735213,0.002925901543413063,0.9498309685343078,0.03612459198104193,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
wiggly,wiggly,1000,54,2026083704,0,0.25,0.75,166,566,inference,63,LOO,0.6507936507936508,0.6763800156288189,-0.025586364835168074,0.02203566272360291,0.003315479486531307,0.0036655044335535884,1.1055729490845023,0.38269513726107574,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,54,2026083704,0,0.25,0.75,166,566,inference,63,ZLZ,0.6666666666666666,0.6763800156288189,-0.009713348962152257,0.023914931079015656,0.003304258051634359,0.003584229390681003,1.0847304704026262,0.4160371907068308,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,54,2026083704,1,0.5,0.8,614,552,inference,63,LOO,0.36507936507936506,0.2626641229540597,0.10241524212530534,0.025924625498506493,0.0032313474621488243,0.0037386519721389158,1.1569947261730675,0.45605861245295215,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
wiggly,wiggly,1000,54,2026083704,1,0.5,0.8,614,552,inference,63,ZLZ,0.36507936507936506,0.2626641229540597,0.10241524212530534,0.02629258642266702,0.003234919058004778,0.0037386519721389153,1.1557173162919347,0.46227627047666164,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
wiggly,wiggly,1000,54,2026083704,2,0.75,0.25,566,166,inference,63,LOO,0.6507936507936508,0.6763800156288189,-0.025586364835168074,0.0036538718196200692,0.0034300388827757998,0.003665504433553588,1.0686480704228154,0.062388391147348496,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,54,2026083704,2,0.75,0.25,566,166,inference,63,ZLZ,0.6666666666666666,0.6763800156288189,-0.009713348962152257,0.003616220372899437,0.0034300413259785545,0.0035842293906810036,1.0449522469407744,0.061745485853512645,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,54,2026083704,3,0.5,0.2,614,840,inference,63,LOO,0.7142857142857143,0.7374534134089136,-0.02316769912319927,-0.006187291673475537,0.003116711170928501,0.0032916392363396964,1.0561258505577475,0.11082871827085676,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,54,2026083704,3,0.5,0.2,614,840,inference,63,ZLZ,0.746031746031746,0.7374534134089136,0.008578332622832474,-0.006513139639961474,0.003119110917881137,0.0030559416120091993,0.9797476564524196,0.11662052172696728,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,55,2026083704,0,0.25,0.75,396,696,inference,63,LOO,0.7777777777777778,0.6760629780750804,0.10171479970269737,0.02187455384140724,0.0033110382819004657,0.00278773397052967,0.841951597409369,0.3801518451628229,1.0,0.20696826085987063,1.0,0.5434441095935034,0.0
wiggly,wiggly,1000,55,2026083704,0,0.25,0.75,396,696,inference,63,ZLZ,0.7619047619047619,0.6760629780750804,0.08584178382968144,0.021826866450465388,0.0033113912072926734,0.002925901543413063,0.8835867948701903,0.37930288461973705,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
wiggly,wiggly,1000,55,2026083704,1,0.5,0.8,216,243,inference,63,LOO,0.2857142857142857,0.2610431849863583,0.024671100727927386,0.015071283474998864,0.0031571054608056466,0.003291639236339696,1.042613012838576,0.2682289773580848,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,55,2026083704,1,0.5,0.8,216,243,inference,63,ZLZ,0.2857142857142857,0.2610431849863583,0.024671100727927386,0.013762275611069685,0.0031489819157608724,0.0032916392363396964,1.0453026801661878,0.24524782684035648,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,55,2026083704,2,0.75,0.25,696,396,inference,63,LOO,0.7142857142857143,0.6760629780750804,0.03822273621063388,0.005756880719886448,0.0034324481769270367,0.0032916392363396955,0.9589771109921307,0.09826191792559316,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,55,2026083704,2,0.75,0.25,696,396,inference,63,ZLZ,0.6984126984126984,0.6760629780750804,0.02234972033761795,0.004872073905369478,0.0034382164373612774,0.003397296792074058,0.9880985836602468,0.08308971349026043,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,55,2026083704,3,0.5,0.2,216,479,inference,63,LOO,0.7301587301587301,0.7375507395398067,-0.007392009381076536,-0.0015166886032546012,0.0030831155278543093,0.0031778541763180785,1.0307282187799502,0.027315020080485846,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,55,2026083704,3,0.5,0.2,216,479,inference,63,ZLZ,0.7301587301587301,0.7375507395398067,-0.007392009381076536,-0.0015142124518603417,0.0030830969663839564,0.0031778541763180785,1.0307344241739043,0.027270507567480014,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,56,2026083704,0,0.25,0.75,818,410,inference,63,LOO,0.7777777777777778,0.6762828345706929,0.10149494320708485,0.035227260828746165,0.00323894414270816,0.0027877339705296702,0.8606922032927613,0.6189807541223701,1.0,0.20696826085987063,1.0,0.5434441095935034,0.0
wiggly,wiggly,1000,56,2026083704,0,0.25,0.75,818,410,inference,63,ZLZ,0.7777777777777778,0.6762828345706929,0.10149494320708485,0.03775731613031763,0.0032253208132740126,0.00278773397052967,0.8643276535644372,0.6648361970196293,1.0,0.20696826085987063,1.0,0.5434441095935034,0.0
wiggly,wiggly,1000,56,2026083704,1,0.5,0.8,22,323,inference,63,LOO,0.3333333333333333,0.2617907181405743,0.07154261519275901,0.019446815544276574,0.0031896717671765083,0.003584229390681004,1.123698503264415,0.34433050356858613,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,56,2026083704,1,0.5,0.8,22,323,inference,63,ZLZ,0.3492063492063492,0.2617907181405743,0.08741563106577488,0.02018452431725709,0.0031943533332573853,0.0036655044335535884,1.1474949860401809,0.3571305829603196,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,56,2026083704,2,0.75,0.25,410,818,inference,63,LOO,0.6190476190476191,0.6762828345706929,-0.05723521552307387,0.0072283232660039776,0.0034237801838820185,0.0038036720064369843,1.1109568378085035,0.12353346691910369,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
wiggly,wiggly,1000,56,2026083704,2,0.75,0.25,410,818,inference,63,ZLZ,0.6031746031746031,0.6762828345706929,-0.0731082313960898,0.0065242937462025585,0.0034280400811017996,0.003860564536447792,1.1261725198985932,0.11143216300924788,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
wiggly,wiggly,1000,56,2026083704,3,0.5,0.2,22,378,inference,63,LOO,0.8412698412698413,0.7375042244331907,0.10376561683665053,-0.0007961844820708608,0.0030780356214917433,0.0021537886361235057,0.69972830109084,0.014350825644525292,0.0,0.18191965648766395,1.0,0.4610347983784949,0.0
wiggly,wiggly,1000,56,2026083704,3,0.5,0.2,22,378,inference,63,ZLZ,0.8412698412698413,0.7375042244331907,0.10376561683665053,-0.00039560411507355564,0.00307499621673883,0.002153788636123505,0.7004199304048879,0.007134088746865015,0.0,0.18191965648766395,1.0,0.4610347983784949,0.0
wiggly,wiggly,1000,57,2026083704,0,0.25,0.75,128,105,inference,63,LOO,0.6507936507936508,0.677044761657443,-0.02625111086379217,0.04458530516340775,0.003173192599088107,0.0036655044335535884,1.1551471645959843,0.7914865281529047,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,57,2026083704,0,0.25,0.75,128,105,inference,63,ZLZ,0.6666666666666666,0.677044761657443,-0.010378094990776354,0.04417982037733592,0.003173996193803994,0.0035842293906810036,1.1292481691307104,0.7841889981069874,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,57,2026083704,1,0.5,0.8,241,235,inference,63,LOO,0.2698412698412698,0.261868390777643,0.007972879063626814,0.019132034990377356,0.0031850463185250366,0.0031778541763180794,0.9977419034175027,0.33900280388283693,1.0,0.22097598020143958,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,57,2026083704,1,0.5,0.8,241,235,inference,63,ZLZ,0.2698412698412698,0.261868390777643,0.007972879063626814,0.019320760087582933,0.0031864956868452774,0.0031778541763180785,0.9972880834068367,0.3422689797400156,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,57,2026083704,2,0.75,0.25,105,128,inference,63,LOO,0.7301587301587301,0.6770447616574429,0.053113968501287245,-0.022800989993862264,0.0035359326024981623,0.003177854176318079,0.8987315465438741,0.3834437954358705,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,57,2026083704,2,0.75,0.25,105,128,inference,63,ZLZ,0.7142857142857143,0.6770447616574429,0.03724095262827143,-0.024299501469174478,0.003545263111548999,0.003291639236339696,0.9284611981595663,0.40810613897041276,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,57,2026083704,3,0.5,0.2,241,256,inference,63,LOO,0.6825396825396826,0.7379931085200605,-0.055453425980377946,-0.0006263273997629826,0.0030729346355758192,0.0034948268435211604,1.1372929326452417,0.01129860301997296,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,57,2026083704,3,0.5,0.2,241,256,inference,63,ZLZ,0.7142857142857143,0.7379931085200605,-0.023707394234346202,-0.0013521817287480697,0.0030783168246770027,0.003291639236339696,1.0692983938341294,0.024371283702592453,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,58,2026083704,0,0.25,0.75,697,980,inference,63,LOO,0.6825396825396826,0.6786859095498452,0.0038537729898373563,0.017627563455687167,0.003326051544964243,0.0034948268435211604,1.0507434404654519,0.3056523921227466,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,58,2026083704,0,0.25,0.75,697,980,inference,63,ZLZ,0.6666666666666666,0.6786859095498452,-0.012019242883178571,0.015107797541430434,0.0033375753476736674,0.0035842293906810036,1.0739021646894824,0.26150838388118974,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,58,2026083704,1,0.5,0.8,60,601,inference,63,LOO,0.2698412698412698,0.26135657236836457,0.008484697472905256,0.01721680068266479,0.003176798474805951,0.0031778541763180785,1.0003323161731852,0.30546230101918814,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,58,2026083704,1,0.5,0.8,60,601,inference,63,ZLZ,0.30158730158730157,0.26135657236836457,0.040230729218937,0.01714739316357128,0.0031762955889482513,0.0033972967920740584,1.069578286068453,0.30425494813302223,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
wiggly,wiggly,1000,58,2026083704,2,0.75,0.25,980,697,inference,63,LOO,0.6190476190476191,0.6786859095498452,-0.05963829050222613,0.010233117949346227,0.0033928545663852376,0.0038036720064369835,1.1210831269108692,0.17568122775387182,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
wiggly,wiggly,1000,58,2026083704,2,0.75,0.25,980,697,inference,63,ZLZ,0.6031746031746031,0.6786859095498452,-0.07551130637524206,0.012727019996975897,0.003378156074881666,0.0038605645364477924,1.1428023012770434,0.21897113585808253,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
wiggly,wiggly,1000,58,2026083704,3,0.5,0.2,60,755,inference,63,LOO,0.7301587301587301,0.7372130845711575,-0.0070543544124274105,-0.005490984647267938,0.0031143224302323837,0.003177854176318079,1.020399861449463,0.0983939606538475,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,58,2026083704,3,0.5,0.2,60,755,inference,63,ZLZ,0.7301587301587301,0.7372130845711575,-0.0070543544124274105,-0.005527465211628169,0.003114512470586456,0.0031778541763180785,1.0203375990078138,0.09904464069940108,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,59,2026083704,0,0.25,0.75,176,223,inference,63,LOO,0.7301587301587301,0.6798203690733298,0.05033836108540035,0.022444098031156656,0.0032954726084676238,0.0031778541763180785,0.9643090851833124,0.3909698825697448,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,59,2026083704,0,0.25,0.75,176,223,inference,63,ZLZ,0.7142857142857143,0.6798203690733298,0.034465345212384535,0.022963325306325943,0.0032929694221395882,0.003291639236339696,0.9995960527932786,0.4001666846978965,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,59,2026083704,1,0.5,0.8,318,800,inference,63,LOO,0.3333333333333333,0.2628954206368794,0.07043791269645394,0.021121315519255557,0.0032109649197895303,0.003584229390681004,1.116246823062751,0.37273758225294734,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,59,2026083704,1,0.5,0.8,318,800,inference,63,ZLZ,0.31746031746031744,0.2628954206368794,0.05456489682343807,0.0186124871781016,0.0031959697465681817,0.0034948268435211604,1.0935106151345426,0.3292327895897709,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,59,2026083704,2,0.75,0.25,223,176,inference,63,LOO,0.7142857142857143,0.6798203690733298,0.034465345212384535,0.01643780184593424,0.003350865946049894,0.003291639236339696,0.9823249540077793,0.2839652611017377,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,59,2026083704,2,0.75,0.25,223,176,inference,63,ZLZ,0.7301587301587301,0.6798203690733298,0.05033836108540035,0.017210260097359598,0.003346487581767927,0.0031778541763180785,0.9496088357331479,0.2975040107428046,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,59,2026083704,3,0.5,0.2,318,830,inference,63,LOO,0.7619047619047619,0.7381320338110096,0.023772728093752304,-0.004124330600049242,0.00309732089577934,0.002925901543413063,0.944655604590449,0.07410719395490832,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
wiggly,wiggly,1000,59,2026083704,3,0.5,0.2,318,830,inference,63,ZLZ,0.746031746031746,0.7381320338110096,0.007899712220736488,-0.004993083928039765,0.0031036621796574904,0.0030559416120091993,0.9846244324008364,0.08962551084843118,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,60,2026083704,0,0.25,0.75,400,139,inference,63,LOO,0.7142857142857143,0.6770550730328951,0.03723064125281916,0.004095770068219595,0.0034095781002735958,0.003291639236339696,0.9654095432146177,0.07014314694107761,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,60,2026083704,0,0.25,0.75,400,139,inference,63,ZLZ,0.6984126984126984,0.6770550730328951,0.021357625379803236,0.002672501564005225,0.0034173027035666777,0.003397296792074058,0.9941457010900031,0.04571684411844269,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,60,2026083704,1,0.5,0.8,437,752,inference,63,LOO,0.3492063492063492,0.26215838211214415,0.08704796709420504,0.01584862487016825,0.003174024355375906,0.0036655044335535884,1.1548444571149095,0.2813108341509175,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,60,2026083704,1,0.5,0.8,437,752,inference,63,ZLZ,0.3333333333333333,0.26215838211214415,0.07117495122118916,0.015180346353010743,0.003169992312159663,0.0035842293906810036,1.1306744741721875,0.26962029280456784,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,60,2026083704,2,0.75,0.25,139,400,inference,63,LOO,0.7301587301587301,0.6770550730328951,0.05310365712583498,0.010690581134594646,0.00340004302065448,0.0031778541763180794,0.9346511667685807,0.18334079397930025,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,60,2026083704,2,0.75,0.25,139,400,inference,63,ZLZ,0.7301587301587301,0.6770550730328951,0.05310365712583498,0.010473767801731704,0.003400913294048943,0.003177854176318079,0.9344119951187283,0.179599515887954,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,60,2026083704,3,0.5,0.2,437,215,inference,63,LOO,0.7619047619047619,0.7378676123149682,0.024037149589793638,-0.0006323722026091438,0.0030740805786531717,0.002925901543413063,0.9517972833018484,0.01140552150417456,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
wiggly,wiggly,1000,60,2026083704,3,0.5,0.2,437,215,inference,63,ZLZ,0.7619047619047619,0.7378676123149682,0.024037149589793638,-0.000945964699097912,0.0030764291336219,0.002925901543413063,0.9510706784811845,0.0170549901240206,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
wiggly,wiggly,1000,61,2026083704,0,0.25,0.75,245,634,inference,63,LOO,0.7142857142857143,0.676638884534188,0.037646829751526334,-0.018436017286545092,0.0035116954514486137,0.0032916392363396955,0.9373361904096374,0.3111062128439814,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,61,2026083704,0,0.25,0.75,245,634,inference,63,ZLZ,0.7142857142857143,0.676638884534188,0.037646829751526334,-0.018436017286545092,0.0035116954514486137,0.003291639236339696,0.9373361904096376,0.3111062128439814,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,61,2026083704,1,0.5,0.8,758,572,inference,63,LOO,0.25396825396825395,0.26127026430555766,-0.00730201033730371,0.017981768914441087,0.0031762390032380873,0.0030559416120091993,0.9621258377892067,0.319062544969764,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,61,2026083704,1,0.5,0.8,758,572,inference,63,ZLZ,0.2857142857142857,0.26127026430555766,0.024444021408728034,0.015874851064031748,0.0031646311643494874,0.003291639236339696,1.0401336096986569,0.28219421678973355,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,61,2026083704,2,0.75,0.25,634,245,inference,63,LOO,0.6507936507936508,0.676638884534188,-0.025845233740537155,0.006452926891900801,0.0034225881049951747,0.003665504433553588,1.0709744559106844,0.11030099407646825,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,61,2026083704,2,0.75,0.25,634,245,inference,63,ZLZ,0.6507936507936508,0.676638884534188,-0.025845233740537155,0.006452926891900801,0.0034225881049951747,0.003665504433553588,1.0709744559106844,0.11030099407646825,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,61,2026083704,3,0.5,0.2,758,816,inference,63,LOO,0.6666666666666666,0.7373454854915829,-0.07067881882491622,-0.0009678351781676753,0.003080349775216915,0.003584229390681003,1.1635787011975305,0.017438189252753204,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,61,2026083704,3,0.5,0.2,758,816,inference,63,ZLZ,0.6666666666666666,0.7373454854915829,-0.07067881882491622,-0.0014618783174168426,0.003084093830840255,0.0035842293906810036,1.1621661295903205,0.026323730348803455,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,62,2026083704,0,0.25,0.75,623,998,inference,63,LOO,0.746031746031746,0.6771194106072795,0.06891233542446651,0.024190536788197492,0.003296950762768022,0.0030559416120091993,0.9268993782131953,0.4212978810212462,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,62,2026083704,0,0.25,0.75,623,998,inference,63,ZLZ,0.7142857142857143,0.6771194106072795,0.037166303678434764,0.023855157793228554,0.0032990692241744797,0.0032916392363396964,0.9977478533095521,0.41532357092833566,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,62,2026083704,1,0.5,0.8,814,950,inference,63,LOO,0.2857142857142857,0.2609812739828633,0.024733011731422394,0.01665857647509844,0.0031698639710720272,0.003291639236339696,1.0384165586848464,0.29588133808176753,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,62,2026083704,1,0.5,0.8,814,950,inference,63,ZLZ,0.2857142857142857,0.2609812739828633,0.024733011731422394,0.015565697622930252,0.00316393816742805,0.003291639236339696,1.0403614300134865,0.27672895041419066,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,62,2026083704,2,0.75,0.25,998,623,inference,63,LOO,0.6666666666666666,0.6771194106072795,-0.010452743940612907,-0.010501202530695974,0.0035191090468120845,0.003584229390681003,1.0185047814667494,0.17702013689912835,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,62,2026083704,2,0.75,0.25,998,623,inference,63,ZLZ,0.6349206349206349,0.6771194106072795,-0.04219877568664465,-0.010044822727089842,0.003516723702944856,0.0037386519721389158,1.063106541184404,0.16938429946920672,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
wiggly,wiggly,1000,62,2026083704,3,0.5,0.2,814,576,inference,63,LOO,0.6666666666666666,0.7382811076035265,-0.07161444093685987,-0.0017140448733669045,0.003078909744951925,0.0035842293906810036,1.1641229160931343,0.030890412544368466,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,62,2026083704,3,0.5,0.2,814,576,inference,63,ZLZ,0.6666666666666666,0.7382811076035265,-0.07161444093685987,-0.0016837419053042924,0.0030787360452041233,0.003584229390681003,1.1641885949476922,0.030345150283424237,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,63,2026083704,0,0.25,0.75,666,494,inference,63,LOO,0.746031746031746,0.6755767768008127,0.0704549692309333,0.05118458592431363,0.00314061162326576,0.0030559416120091998,0.9730402795973492,0.9133391573264195,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,63,2026083704,0,0.25,0.75,666,494,inference,63,ZLZ,0.7619047619047619,0.6755767768008127,0.08632798510394912,0.05066810809575262,0.003143580917130111,0.002925901543413063,0.9307543278015012,0.9036960136190175,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
wiggly,wiggly,1000,63,2026083704,1,0.5,0.8,629,802,inference,63,LOO,0.23809523809523808,0.26221429457714784,-0.024119056481909762,0.009936542537012538,0.003130613532517798,0.002925901543413063,0.9346096262031758,0.17759084224484387,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
wiggly,wiggly,1000,63,2026083704,1,0.5,0.8,629,802,inference,63,ZLZ,0.2222222222222222,0.26221429457714784,-0.039992072354925634,0.00802080453325471,0.0031200369297837475,0.0027877339705296702,0.893493901920863,0.14359458587673707,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
wiggly,wiggly,1000,63,2026083704,2,0.75,0.25,494,666,inference,63,LOO,0.6825396825396826,0.6755767768008129,0.006962905738869707,0.0007222367660411066,0.0034664650512215237,0.00349482684352116,1.0081817620776652,0.012266938268381768,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,63,2026083704,2,0.75,0.25,494,666,inference,63,ZLZ,0.6825396825396826,0.6755767768008129,0.006962905738869707,0.00033703577510213467,0.003468701930886757,0.0034948268435211604,1.0075316107163248,0.005722588411181399,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,63,2026083704,3,0.5,0.2,629,380,inference,63,LOO,0.746031746031746,0.7378741918894012,0.00815755414234487,-0.004837237496334135,0.003105104830232868,0.0030559416120091998,0.9841669699054955,0.08680790541842863,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,63,2026083704,3,0.5,0.2,629,380,inference,63,ZLZ,0.7301587301587301,0.7378741918894012,-0.007715461730671058,-0.004727516376276442,0.003104344714189948,0.0031778541763180785,1.0236795423498297,0.08484926247928853,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,64,2026083704,0,0.25,0.75,227,507,inference,63,LOO,0.6507936507936508,0.6765352312608859,-0.02574158046723507,0.04181345056820063,0.0031936563959905,0.0036655044335535884,1.14774539870835,0.7398981030727444,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,64,2026083704,0,0.25,0.75,227,507,inference,63,ZLZ,0.6507936507936508,0.6765352312608859,-0.02574158046723507,0.04181345056820085,0.0031936563959905,0.0036655044335535884,1.14774539870835,0.7398981030727484,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,64,2026083704,1,0.5,0.8,828,399,inference,63,LOO,0.36507936507936506,0.2630548276168971,0.10202453746246798,0.04330663272544677,0.0033328774600468515,0.003738651972138915,1.1217490042632288,0.7501441792097774,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
wiggly,wiggly,1000,64,2026083704,1,0.5,0.8,828,399,inference,63,ZLZ,0.31746031746031744,0.2630548276168971,0.05440548984342036,0.03857879505289935,0.0033110246655112005,0.00349482684352116,1.0555121741992766,0.6704516300503834,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,64,2026083704,2,0.75,0.25,507,227,inference,63,LOO,0.7619047619047619,0.6765352312608859,0.08536953064387598,0.011097491215005806,0.0034025087484100334,0.002925901543413063,0.8599247672119329,0.19025022744403172,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
wiggly,wiggly,1000,64,2026083704,2,0.75,0.25,507,227,inference,63,ZLZ,0.746031746031746,0.6765352312608859,0.06949651477086016,0.012592564027415931,0.003393363758746851,0.0030559416120091993,0.9005641096189878,0.21617176032062493,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,64,2026083704,3,0.5,0.2,828,144,inference,63,LOO,0.6825396825396826,0.7376274022291908,-0.05508771968950821,0.0013854934039637667,0.0030603246599723707,0.0034948268435211604,1.1419791139260083,0.025044981292530653,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,64,2026083704,3,0.5,0.2,828,144,inference,63,ZLZ,0.6984126984126984,0.7376274022291908,-0.03921470381649239,0.001534715209889681,0.0030591885503236777,0.0033972967920740584,1.1105221976967086,0.02774755204531714,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,65,2026083704,0,0.25,0.75,178,51,inference,63,LOO,0.5555555555555556,0.6765684574408186,-0.12101290188526304,0.002910628159398021,0.003412461538885929,0.003982477100756672,1.1670394099318808,0.04982563520907617,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
wiggly,wiggly,1000,65,2026083704,0,0.25,0.75,178,51,inference,63,ZLZ,0.5714285714285714,0.6765684574408186,-0.10513988601224722,0.001377101309405715,0.0034218591887510965,0.003949967083607638,1.1543336138999012,0.023541537549979785,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
wiggly,wiggly,1000,65,2026083704,1,0.5,0.8,953,228,inference,63,LOO,0.25396825396825395,0.26148237808689756,-0.007514124118643606,0.03496498678055382,0.0032838643212386217,0.0030559416120091993,0.9305931406010546,0.6101558307249734,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,65,2026083704,1,0.5,0.8,953,228,inference,63,ZLZ,0.23809523809523808,0.26148237808689756,-0.023387139991659478,0.03227458490586943,0.0032691150019069884,0.002925901543413063,0.895013342053211,0.5644761097676995,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
wiggly,wiggly,1000,65,2026083704,2,0.75,0.25,51,178,inference,63,LOO,0.5555555555555556,0.6765684574408186,-0.12101290188526304,-0.001558424855568008,0.0034685255560363694,0.003982477100756672,1.1481757987413006,0.02646143650136263,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
wiggly,wiggly,1000,65,2026083704,2,0.75,0.25,51,178,inference,63,ZLZ,0.5238095238095238,0.6765684574408186,-0.15275893363129478,-0.0020785100159705916,0.0034718817985498825,0.004023114622192963,1.1587706194010743,0.03527521391832595,0.0,0.24863329746505536,1.0,0.7053764481269849,0.0
wiggly,wiggly,1000,65,2026083704,3,0.5,0.2,953,545,inference,63,LOO,0.6190476190476191,0.7378372727128224,-0.11878965366520333,-0.014381288191402608,0.003172526232909281,0.0038036720064369835,1.1989410731992363,0.2553260804751678,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
wiggly,wiggly,1000,65,2026083704,3,0.5,0.2,953,545,inference,63,ZLZ,0.6349206349206349,0.7378372727128224,-0.10291663779218752,-0.013246926476474963,0.0031646088503059244,0.0037386519721389158,1.1813946522261347,0.23548058536563804,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
wiggly,wiggly,1000,66,2026083704,0,0.25,0.75,772,968,inference,63,LOO,0.6190476190476191,0.6770760998948521,-0.058028480847233,0.026210201484065943,0.0032836021100057433,0.0038036720064369843,1.1583839573151973,0.4573988795841258,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
wiggly,wiggly,1000,66,2026083704,0,0.25,0.75,772,968,inference,63,ZLZ,0.6190476190476191,0.6770760998948521,-0.058028480847233,0.026135452132298842,0.0032841869645263097,0.0038036720064369843,1.158177670005338,0.45605380246838717,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
wiggly,wiggly,1000,66,2026083704,1,0.5,0.8,687,96,inference,63,LOO,0.31746031746031744,0.26259312654852357,0.05486719091179387,0.014065448244790169,0.0031621312890755707,0.0034948268435211604,1.105212441872662,0.25012875893914027,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,66,2026083704,1,0.5,0.8,687,96,inference,63,ZLZ,0.30158730158730157,0.26259312654852357,0.038994175038778,0.015891335977843424,0.003170657634600288,0.003397296792074058,1.0714801733875443,0.28221866608366614,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
wiggly,wiggly,1000,66,2026083704,2,0.75,0.25,968,772,inference,63,LOO,0.6666666666666666,0.6770760998948521,-0.010409433228185438,0.008002946151350221,0.00341668184341984,0.003584229390681003,1.0490380886894228,0.13691392625286766,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,66,2026083704,2,0.75,0.25,968,772,inference,63,ZLZ,0.6507936507936508,0.6770760998948521,-0.026282449101201255,0.008783585377948988,0.0034121389181204238,0.003665504433553588,1.07425416183604,0.15036905657550972,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,66,2026083704,3,0.5,0.2,687,701,inference,63,LOO,0.7301587301587301,0.7377534268700378,-0.007594696711307636,-0.0014920757873333468,0.003081282694429515,0.0031778541763180785,1.03134132485252,0.026879742903896404,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,66,2026083704,3,0.5,0.2,687,701,inference,63,ZLZ,0.7142857142857143,0.7377534268700378,-0.023467712584323452,-0.0017101940731939491,0.0030828986601702346,0.003291639236339696,1.067709191633933,0.03080106778560734,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,67,2026083704,0,0.25,0.75,663,968,inference,63,LOO,0.7142857142857143,0.6766353095190091,0.037650404766705226,0.0036415095078833337,0.0034011596468811953,0.0032916392363396964,0.9677990973925827,0.0624407253356677,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,67,2026083704,0,0.25,0.75,663,968,inference,63,ZLZ,0.7301587301587301,0.6766353095190091,0.05352342063972104,0.004229897102664859,0.003397293347887738,0.0031778541763180785,0.9354076468827469,0.07257102855163156,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,67,2026083704,1,0.5,0.8,140,981,inference,63,LOO,0.25396825396825395,0.2618985716728358,-0.007930317704581857,0.03152293147001073,0.0032608545348962736,0.0030559416120091993,0.9371597473318164,0.5520277183934884,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,67,2026083704,1,0.5,0.8,140,981,inference,63,ZLZ,0.2222222222222222,0.2618985716728358,-0.0396763494506136,0.026725348044602082,0.00323764412493003,0.00278773397052967,0.8610377987697819,0.46968729702956874,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
wiggly,wiggly,1000,67,2026083704,2,0.75,0.25,968,663,inference,63,LOO,0.5714285714285714,0.6766353095190091,-0.10520673809043768,0.005327438341435564,0.0034368177955445105,0.003949967083607638,1.1493094247615843,0.09087411152056107,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
wiggly,wiggly,1000,67,2026083704,2,0.75,0.25,968,663,inference,63,ZLZ,0.6031746031746031,0.6766353095190091,-0.07346070634440593,0.005971328242643348,0.0034332682452596717,0.0038605645364477924,1.124457589871718,0.10191006452589574,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
wiggly,wiggly,1000,67,2026083704,3,0.5,0.2,140,829,inference,63,LOO,0.6666666666666666,0.7385754975192751,-0.07190883085260846,-0.007231050082354473,0.0031159831400534824,0.0035842293906810036,1.1502723954467495,0.12953997828303043,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,67,2026083704,3,0.5,0.2,140,829,inference,63,ZLZ,0.6507936507936508,0.7385754975192751,-0.08778184672562428,-0.006473450875237319,0.00311073762176106,0.0036655044335535884,1.1783393134514708,0.1160657723737608,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,68,2026083704,0,0.25,0.75,539,9,inference,63,LOO,0.6984126984126984,0.6773109152587912,0.021101783153907205,-0.027346842451406395,0.0035534025306087477,0.0033972967920740584,0.9560686589290107,0.4587594094070317,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,68,2026083704,0,0.25,0.75,539,9,inference,63,ZLZ,0.7142857142857143,0.6773109152587912,0.03697479902692313,-0.029862254534015364,0.003565500833080417,0.003291639236339696,0.9231912683346317,0.5001062956695814,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,68,2026083704,1,0.5,0.8,906,149,inference,63,LOO,0.42857142857142855,0.2634455718163764,0.16512585675505215,0.0418379132564109,0.0033278410140794856,0.003949967083607636,1.1869458507470907,0.725251657800552,0.0,0.2463626261816187,1.0,0.7019467280094196,0.0
wiggly,wiggly,1000,68,2026083704,1,0.5,0.8,906,149,inference,63,ZLZ,0.4126984126984127,0.2634455718163764,0.14925284088203628,0.04191163993435815,0.0033281165044672057,0.003909329562171343,1.174637233078829,0.7264996241882069,0.0,0.24509205233628784,1.0,0.7000275983185782,0.0
wiggly,wiggly,1000,68,2026083704,2,0.75,0.25,9,539,inference,63,LOO,0.6825396825396826,0.6773109152587911,0.0052287672808915,0.010288956454497789,0.0033982551064416482,0.0034948268435211604,1.028418036331779,0.17649944337527113,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,68,2026083704,2,0.75,0.25,9,539,inference,63,ZLZ,0.6984126984126984,0.6773109152587911,0.021101783153907316,0.010048672001352066,0.003399925585862653,0.0033972967920740584,0.99922680843383,0.1723351889976248,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,68,2026083704,3,0.5,0.2,906,135,inference,63,LOO,0.746031746031746,0.7377358742992033,0.008295871732542759,-0.010301297123292863,0.003142929888688452,0.0030559416120091993,0.972322552598985,0.1837488235971146,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,68,2026083704,3,0.5,0.2,906,135,inference,63,ZLZ,0.7619047619047619,0.7377358742992033,0.024168887605558576,-0.010240915152672891,0.003142530281691385,0.002925901543413063,0.9310655049084436,0.18268337748543137,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
wiggly,wiggly,1000,69,2026083704,0,0.25,0.75,211,219,inference,63,LOO,0.6349206349206349,0.6774136765439002,-0.04249304162326528,0.035996873729791545,0.0032263780156440653,0.0037386519721389158,1.1587767936710875,0.6337342217880465,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
wiggly,wiggly,1000,69,2026083704,0,0.25,0.75,211,219,inference,63,ZLZ,0.6190476190476191,0.6774136765439002,-0.0583660574962811,0.03624054830202361,0.0032245372919987546,0.003803672006436983,1.1796024241602885,0.6382062570402037,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
wiggly,wiggly,1000,69,2026083704,1,0.5,0.8,658,948,inference,63,LOO,0.3333333333333333,0.26238506513091064,0.07094826820242267,0.01636730269132619,0.003175790369067516,0.0035842293906810036,1.128610195934757,0.2904365040183065,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,69,2026083704,1,0.5,0.8,658,948,inference,63,ZLZ,0.31746031746031744,0.26238506513091064,0.0550752523294068,0.01776767872587265,0.003182646779962993,0.00349482684352116,1.0980881904720188,0.314946271821303,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,69,2026083704,2,0.75,0.25,219,211,inference,63,LOO,0.746031746031746,0.6774136765439003,0.06861806948784577,0.009901839071716267,0.003402862418641169,0.0030559416120091993,0.8980502988509004,0.1697437015644907,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,69,2026083704,2,0.75,0.25,219,211,inference,63,ZLZ,0.746031746031746,0.6774136765439003,0.06861806948784577,0.010574370998730487,0.0033997138814130436,0.0030559416120091993,0.8988819996637599,0.18135659747382393,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,69,2026083704,3,0.5,0.2,658,472,inference,63,LOO,0.6507936507936508,0.7378722108838027,-0.08707856009015191,-0.00010096235690548738,0.003070111217496037,0.0036655044335535884,1.1939321327072803,0.0018221428705613716,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,69,2026083704,3,0.5,0.2,658,472,inference,63,ZLZ,0.6507936507936508,0.7378722108838027,-0.08707856009015191,-9.869554136243686e-05,0.0030700934448449615,0.0036655044335535884,1.1939390443337776,0.0017812371174449919,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,70,2026083704,0,0.25,0.75,871,777,inference,63,LOO,0.7301587301587301,0.6780862860802073,0.05207244407852285,0.05025358615871589,0.0031335092611721243,0.0031778541763180785,1.0141518379075627,0.8977420495729527,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,70,2026083704,0,0.25,0.75,871,777,inference,63,ZLZ,0.746031746031746,0.6780862860802073,0.06794545995153878,0.049313505422506454,0.0031381948973339237,0.0030559416120091998,0.973789618549631,0.880290305873103,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,70,2026083704,1,0.5,0.8,785,379,inference,63,LOO,0.3968253968253968,0.26274296945312525,0.13408242737227155,0.016890748337695882,0.0031793231162804574,0.0038605645364477932,1.2142724709793986,0.29955843800607673,0.0,0.24355861464047052,1.0,0.6977114276985763,0.0
wiggly,wiggly,1000,70,2026083704,1,0.5,0.8,785,379,inference,63,ZLZ,0.36507936507936506,0.26274296945312525,0.1023363956262398,0.016355857007823216,0.0031763993472265677,0.003738651972138915,1.1770094259096455,0.2902055782050947,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
wiggly,wiggly,1000,70,2026083704,2,0.75,0.25,777,871,inference,63,LOO,0.7936507936507936,0.6780862860802073,0.11556450757058634,0.010454652758870364,0.0033950023763283494,0.002641438893359016,0.7780374210564464,0.17942773357848985,0.0,0.20146442600338665,1.0,0.5234144786109524,0.0
wiggly,wiggly,1000,70,2026083704,2,0.75,0.25,777,871,inference,63,ZLZ,0.7777777777777778,0.6780862860802073,0.09969149169757052,0.010470960024319687,0.0033952229484964947,0.00278773397052967,0.8210753793838961,0.17970176915346708,1.0,0.20696826085987063,1.0,0.5434441095935034,0.0
wiggly,wiggly,1000,70,2026083704,3,0.5,0.2,785,689,inference,63,LOO,0.6349206349206349,0.7374912790125089,-0.102570644091874,-0.0010688045054776385,0.0030802041468111483,0.0037386519721389153,1.2137675926478575,0.019257882176221486,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
wiggly,wiggly,1000,70,2026083704,3,0.5,0.2,785,689,inference,63,ZLZ,0.6507936507936508,0.7374912790125089,-0.08669762821885807,-0.0004665729166740684,0.003075745251149901,0.003665504433553588,1.1917451330480633,0.008412873224251174,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,71,2026083704,0,0.25,0.75,754,907,inference,63,LOO,0.7301587301587301,0.6769111639357178,0.0532475662230123,0.0388812974249747,0.0032110732907317894,0.0031778541763180785,0.9896548252232075,0.6861445835016895,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,71,2026083704,0,0.25,0.75,754,907,inference,63,ZLZ,0.7301587301587301,0.6769111639357178,0.0532475662230123,0.03886139919670395,0.0032110733629410787,0.003177854176318078,0.989654802968259,0.6857934285180842,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,71,2026083704,1,0.5,0.8,20,459,inference,63,LOO,0.31746031746031744,0.26187660579319827,0.05558371166711917,0.013725474395878123,0.0031532146016878863,0.00349482684352116,1.1083377711274114,0.24442780034138575,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,71,2026083704,1,0.5,0.8,20,459,inference,63,ZLZ,0.31746031746031744,0.26187660579319827,0.05558371166711917,0.013858143025225977,0.003153859425479349,0.0034948268435211604,1.1081111654144156,0.24676517718147936,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,71,2026083704,2,0.75,0.25,907,754,inference,63,LOO,0.7142857142857143,0.6769111639357178,0.03737455034999648,-0.0035507935763539056,0.0034753433473280805,0.003291639236339696,0.9471407303886621,0.060231900528281035,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,71,2026083704,2,0.75,0.25,907,754,inference,63,ZLZ,0.7142857142857143,0.6769111639357178,0.03737455034999648,-0.0031622109324227488,0.003472897392354122,0.0032916392363396955,0.947807799788879,0.053659282309347085,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,71,2026083704,3,0.5,0.2,20,707,inference,63,LOO,0.7936507936507936,0.7378140393134737,0.05583675433731994,-0.0031280306768974864,0.00309281254033791,0.002641438893359016,0.8540572242604854,0.05624633184100369,1.0,0.20146442600338665,1.0,0.5234144786109524,0.0
wiggly,wiggly,1000,71,2026083704,3,0.5,0.2,20,707,inference,63,ZLZ,0.7777777777777778,0.7378140393134737,0.03996373846430412,-0.004442478733351907,0.003102381262844153,0.00278773397052967,0.8985787800864856,0.07975864607133673,1.0,0.20696826085987063,1.0,0.5434441095935034,0.0
wiggly,wiggly,1000,72,2026083704,0,0.25,0.75,497,1,inference,63,LOO,0.6666666666666666,0.6772427327558782,-0.010576066089211578,-0.03722316818236904,0.003603569768630034,0.0035842293906810036,0.9946329947272304,0.6200787767478254,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,72,2026083704,0,0.25,0.75,497,1,inference,63,ZLZ,0.6825396825396826,0.6772427327558782,0.00529694978380435,-0.03572640519379522,0.0035946437996213247,0.0034948268435211604,0.9722317532238718,0.5958835392982202,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,72,2026083704,1,0.5,0.8,772,340,inference,63,LOO,0.4126984126984127,0.2616209491924331,0.15107746350597956,0.01316007365385663,0.003145925215031215,0.003909329562171343,1.2426644929423578,0.2346303145064141,0.0,0.24509205233628784,1.0,0.7000275983185782,0.0
wiggly,wiggly,1000,72,2026083704,1,0.5,0.8,772,340,inference,63,ZLZ,0.3968253968253968,0.2616209491924331,0.1352044476329637,0.013317566828590088,0.0031471580379908697,0.003860564536447793,1.2266827689760245,0.23739174277703579,0.0,0.24355861464047052,1.0,0.6977114276985763,0.0
wiggly,wiggly,1000,72,2026083704,2,0.75,0.25,1,497,inference,63,LOO,0.6031746031746031,0.6772427327558783,-0.07406812958127518,0.009954218708492668,0.003402840113912805,0.0038605645364477924,1.1345124681772563,0.17064218628222783,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
wiggly,wiggly,1000,72,2026083704,2,0.75,0.25,1,497,inference,63,ZLZ,0.6031746031746031,0.6772427327558783,-0.07406812958127518,0.008390139241286065,0.0034110018368951125,0.003860564536447792,1.1317978473919255,0.14365746274373017,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
wiggly,wiggly,1000,72,2026083704,3,0.5,0.2,772,204,inference,63,LOO,0.8253968253968254,0.7376501293447313,0.08774669605209406,-0.0028339716820763305,0.0030919716903193076,0.0023244662261559345,0.7517747440682057,0.05096567164305375,1.0,0.18899038375401322,1.0,0.4822477803945878,0.0
wiggly,wiggly,1000,72,2026083704,3,0.5,0.2,772,204,inference,63,ZLZ,0.8095238095238095,0.7376501293447313,0.07187368017907825,-0.00288086034777546,0.0030923366332897815,0.002487016311901105,0.804251479327234,0.05180585233490551,1.0,0.19548678470487646,1.0,0.5030270187568459,0.0
wiggly,wiggly,1000,73,2026083704,0,0.25,0.75,745,20,inference,63,LOO,0.746031746031746,0.6781636161364811,0.06786812989526492,0.03903404875862093,0.0031983135108694847,0.0030559416120091993,0.9554853211305165,0.6902129190465655,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,73,2026083704,0,0.25,0.75,745,20,inference,63,ZLZ,0.746031746031746,0.6781636161364811,0.06786812989526492,0.04067819784267168,0.0031892581375071107,0.0030559416120091998,0.9581982643768943,0.7203057274793874,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,73,2026083704,1,0.5,0.8,263,515,inference,63,LOO,0.2698412698412698,0.2628739902020452,0.006967279639224611,0.016146650872912616,0.0031775606723209947,0.0031778541763180785,1.0000923677082363,0.2864412294308956,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,73,2026083704,1,0.5,0.8,263,515,inference,63,ZLZ,0.2857142857142857,0.2628739902020452,0.022840295512240483,0.01660349380554421,0.0031808095603092167,0.003291639236339696,1.0348432290362284,0.2943951496567589,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,73,2026083704,2,0.75,0.25,20,745,inference,63,LOO,0.6825396825396826,0.6781636161364811,0.0043760664032014285,-0.0023999370781564444,0.003471721941474494,0.0034948268435211604,1.006655170672123,0.04073121717725744,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,73,2026083704,2,0.75,0.25,20,745,inference,63,ZLZ,0.6825396825396826,0.6781636161364811,0.0043760664032014285,-0.003033309218595459,0.0034748472145754356,0.00349482684352116,1.0057497863105804,0.051457517219678735,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,73,2026083704,3,0.5,0.2,263,609,inference,63,LOO,0.6825396825396826,0.737677365968365,-0.055137683428682416,-0.0023027969843769647,0.0030876599593688742,0.0034948268435211604,1.1318690819294468,0.04144202029710915,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,73,2026083704,3,0.5,0.2,263,609,inference,63,ZLZ,0.6825396825396826,0.737677365968365,-0.055137683428682416,-0.0023027969843768537,0.0030876599593688742,0.0034948268435211604,1.1318690819294468,0.041442020297107154,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,74,2026083704,0,0.25,0.75,587,721,inference,63,LOO,0.6984126984126984,0.6764678438552857,0.021944854557412685,0.012513335933813874,0.0033663745128895534,0.0033972967920740584,1.009185632515368,0.21567106791468577,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,74,2026083704,0,0.25,0.75,587,721,inference,63,ZLZ,0.7142857142857143,0.6764678438552857,0.03781787043042861,0.013182935976165377,0.003361601701934764,0.0032916392363396964,0.9791877587535726,0.22737306463177417,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,74,2026083704,1,0.5,0.8,750,235,inference,63,LOO,0.31746031746031744,0.2621461049802638,0.05531421248005364,0.013266758761264819,0.003151355892314099,0.0034948268435211604,1.1089914826963083,0.23632850412722908,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,74,2026083704,1,0.5,0.8,750,235,inference,63,ZLZ,0.31746031746031744,0.2621461049802638,0.05531421248005364,0.013266758761264874,0.003151355892314099,0.0034948268435211604,1.1089914826963083,0.23632850412723005,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,74,2026083704,2,0.75,0.25,721,587,inference,63,LOO,0.6825396825396826,0.6764678438552857,0.006071838684396869,0.008301198372564822,0.0034137373578800364,0.0034948268435211604,1.023753873581968,0.14207764172059412,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,74,2026083704,2,0.75,0.25,721,587,inference,63,ZLZ,0.6666666666666666,0.6764678438552857,-0.009801177188619059,0.007682135671152945,0.003417999351877427,0.003584229390681003,1.048633724495082,0.13140018745371085,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,74,2026083704,3,0.5,0.2,750,856,inference,63,LOO,0.6349206349206349,0.7378033557645008,-0.10288272084386596,-0.004718448248915763,0.003103028227347639,0.003738651972138915,1.2048398204016937,0.08470447070638744,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
wiggly,wiggly,1000,74,2026083704,3,0.5,0.2,750,856,inference,63,ZLZ,0.6349206349206349,0.7378033557645008,-0.10288272084386596,-0.004843250825146694,0.0031039253729954,0.0037386519721389153,1.2044915785236747,0.08693233113240229,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
wiggly,wiggly,1000,75,2026083704,0,0.25,0.75,549,676,inference,63,LOO,0.7619047619047619,0.6764209172659854,0.08548384463877645,0.02952294325609539,0.0032634427296137805,0.002925901543413063,0.8965689873648666,0.5167989873281709,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
wiggly,wiggly,1000,75,2026083704,0,0.25,0.75,549,676,inference,63,ZLZ,0.7619047619047619,0.6764209172659854,0.08548384463877645,0.029864689823824175,0.0032609477432644918,0.002925901543413063,0.897254961983531,0.5229812139961486,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
wiggly,wiggly,1000,75,2026083704,1,0.5,0.8,685,989,inference,63,LOO,0.23809523809523808,0.2617715408062116,-0.02367630271097354,0.009094097756139452,0.003125964495472,0.002925901543413063,0.9359996083292914,0.1626550673383684,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
wiggly,wiggly,1000,75,2026083704,1,0.5,0.8,685,989,inference,63,ZLZ,0.2222222222222222,0.2617715408062116,-0.03954931858398941,0.013207829630923873,0.0031413733787821626,0.0027877339705296702,0.8874252227891515,0.2356522977608554,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
wiggly,wiggly,1000,75,2026083704,2,0.75,0.25,676,549,inference,63,LOO,0.7301587301587301,0.6764209172659854,0.05373781289274471,0.014206873905955875,0.0033830191529742987,0.0031778541763180777,0.9393544738060844,0.24425659441713243,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,75,2026083704,2,0.75,0.25,676,549,inference,63,ZLZ,0.7301587301587301,0.6764209172659854,0.05373781289274471,0.014160688617069317,0.003383481429695967,0.0031778541763180785,0.9392261321214446,0.24344590544927777,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,75,2026083704,3,0.5,0.2,685,489,inference,63,LOO,0.6825396825396826,0.7377852290463167,-0.05524554650663416,-0.0024915080559321234,0.003088585680272718,0.00349482684352116,1.1315298344621514,0.04483141730870429,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,75,2026083704,3,0.5,0.2,685,489,inference,63,ZLZ,0.6666666666666666,0.7377852290463167,-0.07111856237965009,-0.005694486560486878,0.0030990177805189996,0.0035842293906810036,1.1565694825025317,0.10229220452867639,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,76,2026083704,0,0.25,0.75,732,928,inference,63,LOO,0.5555555555555556,0.6784071484725469,-0.12285159291699133,0.02941769746785816,0.003255310155997037,0.003982477100756672,1.2233786981618402,0.5155995038831247,1.0,0.2473743866039011,1.0,0.7034749347118914,0.0
wiggly,wiggly,1000,76,2026083704,0,0.25,0.75,732,928,inference,63,ZLZ,0.5714285714285714,0.6784071484725469,-0.10697857704397551,0.02960202106862253,0.0032539164107388448,0.003949967083607638,1.2139116636713927,0.5189412185419955,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
wiggly,wiggly,1000,76,2026083704,1,0.5,0.8,23,134,inference,63,LOO,0.30158730158730157,0.26088861218191994,0.04069868940538163,0.045469211022491296,0.0033282625151452453,0.0033972967920740584,1.0207418365031824,0.7881495493350457,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
wiggly,wiggly,1000,76,2026083704,1,0.5,0.8,23,134,inference,63,ZLZ,0.30158730158730157,0.26088861218191994,0.04069868940538163,0.04384708921647629,0.0033200950383955956,0.0033972967920740584,1.0232528746272787,0.7609664509172409,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
wiggly,wiggly,1000,76,2026083704,2,0.75,0.25,928,732,inference,63,LOO,0.6666666666666666,0.6784071484725469,-0.011740481805880276,0.004403737344536474,0.0034309928156118943,0.0035842293906810036,1.0446624587413427,0.07518158956832066,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,76,2026083704,2,0.75,0.25,928,732,inference,63,ZLZ,0.6984126984126984,0.6784071484725469,0.020005549940151468,0.006231414650592071,0.003420773660984,0.003397296792074058,0.9931369709789016,0.10654289203231614,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,76,2026083704,3,0.5,0.2,23,805,inference,63,LOO,0.8571428571428571,0.7375927909479527,0.11955006619490438,-0.004802983436128283,0.0031050925866729336,0.001974983541803818,0.6360465869135281,0.08619336019124617,0.0,0.17420468360394903,1.0,0.4393352681397137,0.0
wiggly,wiggly,1000,76,2026083704,3,0.5,0.2,23,805,inference,63,ZLZ,0.8571428571428571,0.7375927909479527,0.11955006619490438,-0.004802983436128394,0.003105092586672933,0.0019749835418038184,0.6360465869135283,0.08619336019124817,0.0,0.17420468360394903,1.0,0.4393352681397137,0.0
wiggly,wiggly,1000,77,2026083704,0,0.25,0.75,77,152,inference,63,LOO,0.6666666666666666,0.676289137059393,-0.009622470392726346,0.023121674216913246,0.0033132939150358155,0.003584229390681003,1.0817722431492345,0.40168840550054646,1.0,0.2346799489366116,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,77,2026083704,0,0.25,0.75,77,152,inference,63,ZLZ,0.6825396825396826,0.676289137059393,0.006250545480289582,0.021979974885000142,0.0033195626967669305,0.0034948268435211604,1.0527973600031497,0.3814931585859621,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,77,2026083704,1,0.5,0.8,868,742,inference,63,LOO,0.20634920634920634,0.2626009115628141,-0.05625170521360778,0.0279438052162595,0.0032265891349595433,0.002641438893359016,0.8186474270118484,0.4919417841107024,1.0,0.20146442600338674,1.0,0.5234144786109522,0.0
wiggly,wiggly,1000,77,2026083704,1,0.5,0.8,868,742,inference,63,ZLZ,0.19047619047619047,0.2626009115628141,-0.07212472108662366,0.026317751771589237,0.003216328908548357,0.002487016311901105,0.7732468856935355,0.4640540413932703,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
wiggly,wiggly,1000,77,2026083704,2,0.75,0.25,152,77,inference,63,LOO,0.6666666666666666,0.676289137059393,-0.009622470392726346,0.0034061657109307752,0.0034483635500114746,0.0035842293906810036,1.0394000918693962,0.05800417441382597,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,77,2026083704,2,0.75,0.25,152,77,inference,63,ZLZ,0.6825396825396826,0.676289137059393,0.006250545480289582,0.004051365200259949,0.003444651336044773,0.0034948268435211604,1.0145662078920301,0.06902855123102684,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,77,2026083704,3,0.5,0.2,868,280,inference,63,LOO,0.746031746031746,0.7379033232971882,0.008128422734557827,-0.004250421075260524,0.003087682661519923,0.0030559416120091993,0.9897201063094032,0.07649193138179583,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,77,2026083704,3,0.5,0.2,868,280,inference,63,ZLZ,0.746031746031746,0.7379033232971882,0.008128422734557827,-0.004250421075260635,0.0030876826615199226,0.0030559416120091998,0.9897201063094035,0.07649193138179784,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,78,2026083704,0,0.25,0.75,874,46,inference,63,LOO,0.6190476190476191,0.6778846611782059,-0.058837042130586825,-0.00431561093069488,0.003442651408760226,0.0038036720064369843,1.1048670210286466,0.07355221561948556,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
wiggly,wiggly,1000,78,2026083704,0,0.25,0.75,874,46,inference,63,ZLZ,0.6031746031746031,0.6778846611782059,-0.07471005800360275,-0.005627436349673998,0.003450576930140278,0.0038605645364477924,1.118817118008972,0.09579982909940717,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
wiggly,wiggly,1000,78,2026083704,1,0.5,0.8,552,480,inference,63,LOO,0.30158730158730157,0.2623666605587087,0.03922064102859285,0.01629993653046441,0.0031780024665401664,0.0033972967920740576,1.0690038248373774,0.2891404138918918,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
wiggly,wiggly,1000,78,2026083704,1,0.5,0.8,552,480,inference,63,ZLZ,0.31746031746031744,0.2623666605587087,0.05509365690160872,0.016094779477025478,0.003177197914917612,0.00349482684352116,1.0999714015649493,0.2855373312689466,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,78,2026083704,2,0.75,0.25,46,874,inference,63,LOO,0.7301587301587301,0.6778846611782058,0.052274068980524335,0.007998088524887148,0.0034141343350253275,0.0031778541763180777,0.9307935378279435,0.13688186195158228,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,78,2026083704,2,0.75,0.25,46,874,inference,63,ZLZ,0.746031746031746,0.6778846611782058,0.06814708485354026,0.009352680639184707,0.003406272751576701,0.0030559416120091998,0.8971511781006558,0.16024939359815704,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,78,2026083704,3,0.5,0.2,552,239,inference,63,LOO,0.6825396825396826,0.7383693892463657,-0.05582970670668319,-0.008938113939937264,0.0031307396735739137,0.0034948268435211604,1.1162942971657623,0.15974321036034414,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,78,2026083704,3,0.5,0.2,552,239,inference,63,ZLZ,0.6984126984126984,0.7383693892463657,-0.039956690833667374,-0.008483874199706976,0.0031275329166822546,0.0033972967920740584,1.0862545279548885,0.15170268779468601,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,79,2026083704,0,0.25,0.75,546,353,inference,63,LOO,0.7142857142857143,0.6774949418402646,0.036790772445449704,0.010439515614910189,0.003362808798203198,0.0032916392363396955,0.9788362746340115,0.18002352477154485,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,79,2026083704,0,0.25,0.75,546,353,inference,63,ZLZ,0.7142857142857143,0.6774949418402646,0.036790772445449704,0.004070772734605876,0.0033966122947920664,0.0032916392363396964,0.9690947775778465,0.06984798281667758,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,79,2026083704,1,0.5,0.8,210,201,inference,63,LOO,0.2222222222222222,0.2624194880973021,-0.04019726587507988,0.0077073222137069575,0.003117114738268568,0.00278773397052967,0.8943315227716462,0.1380470470967122,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
wiggly,wiggly,1000,79,2026083704,1,0.5,0.8,210,201,inference,63,ZLZ,0.2222222222222222,0.2624194880973021,-0.04019726587507988,0.007784378339465048,0.0031176891370728868,0.00278773397052967,0.8941667523488237,0.13941436682028477,1.0,0.20696826085987052,1.0,0.5434441095935034,0.0
wiggly,wiggly,1000,79,2026083704,2,0.75,0.25,353,546,inference,63,LOO,0.6984126984126984,0.6774949418402646,0.020917756572433777,-0.0023783157487808904,0.0034642712982840456,0.0033972967920740584,0.980667072396102,0.040407647216017396,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,79,2026083704,2,0.75,0.25,353,546,inference,63,ZLZ,0.6984126984126984,0.6774949418402646,0.020917756572433777,-0.004090097939474457,0.003472305549180536,0.0033972967920740584,0.9783979963617604,0.06941043087281357,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,79,2026083704,3,0.5,0.2,210,500,inference,63,LOO,0.7142857142857143,0.7376747736725561,-0.02338905938684177,-0.0034709909411494433,0.0030967782456564705,0.003291639236339696,1.0629237792394521,0.06237325755940542,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,79,2026083704,3,0.5,0.2,210,500,inference,63,ZLZ,0.7301587301587301,0.7376747736725561,-0.007516043513825954,-0.003936871435921363,0.0031000530814625725,0.0031778541763180785,1.0250966976406741,0.07070769296574797,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,80,2026083704,0,0.25,0.75,430,453,inference,63,LOO,0.6190476190476191,0.6741857227185798,-0.055138103670960725,0.020536219986471593,0.0033381995433986616,0.0038036720064369843,1.139438178271518,0.35543841304207147,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
wiggly,wiggly,1000,80,2026083704,0,0.25,0.75,430,453,inference,63,ZLZ,0.6031746031746031,0.6741857227185798,-0.07101111954397665,0.019223089292538798,0.003344909817905449,0.0038605645364477924,1.154161022752249,0.3323770099780095,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
wiggly,wiggly,1000,80,2026083704,1,0.5,0.8,767,152,inference,63,LOO,0.30158730158730157,0.26238765933980934,0.03919964224749223,0.011091370292184433,0.003139055495834097,0.0033972967920740584,1.0822671967993809,0.19796376634677387,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
wiggly,wiggly,1000,80,2026083704,1,0.5,0.8,767,152,inference,63,ZLZ,0.31746031746031744,0.26238765933980934,0.0550726581205081,0.01335763831239778,0.0031507951208683397,0.003494826843521161,1.1091888585120089,0.23796856825512708,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,80,2026083704,2,0.75,0.25,453,430,inference,63,LOO,0.6031746031746031,0.6741857227185797,-0.07101111954397654,0.007841113186993098,0.003399365211038603,0.0038605645364477924,1.1356721907700762,0.13448653683264927,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
wiggly,wiggly,1000,80,2026083704,2,0.75,0.25,453,430,inference,63,ZLZ,0.5714285714285714,0.6741857227185797,-0.10275715129000829,0.006410442137210648,0.0034066678597415726,0.003949967083607638,1.1594811253208817,0.10983053215465947,1.0,0.24636262618161875,1.0,0.7019467280094196,0.0
wiggly,wiggly,1000,80,2026083704,3,0.5,0.2,767,508,inference,63,LOO,0.746031746031746,0.737786890916141,0.008244855115605021,-0.004434288821014487,0.0031025908997543406,0.0030559416120091998,0.9849644090205917,0.0796089177090146,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,80,2026083704,3,0.5,0.2,767,508,inference,63,ZLZ,0.7619047619047619,0.737786890916141,0.024117870988620838,-0.004705091855508936,0.0031046218347926782,0.002925901543413063,0.942434118907255,0.08444301916382725,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
wiggly,wiggly,1000,81,2026083704,0,0.25,0.75,307,603,inference,63,LOO,0.6825396825396826,0.6743995550744919,0.00814012746519066,0.04135401170142594,0.003215435828874941,0.00349482684352116,1.0868905583925075,0.7292857420658551,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,81,2026083704,0,0.25,0.75,307,603,inference,63,ZLZ,0.6984126984126984,0.6743995550744919,0.024013143338206477,0.0421208739679213,0.0032106857507313686,0.003397296792074059,1.0581218642466588,0.7433587768143816,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,81,2026083704,1,0.5,0.8,497,546,inference,63,LOO,0.2857142857142857,0.261593171969413,0.02412111374487269,0.014997488582626062,0.003165210364844491,0.003291639236339696,1.0399432760929357,0.26657366957014855,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,81,2026083704,1,0.5,0.8,497,546,inference,63,ZLZ,0.2698412698412698,0.261593171969413,0.008248097871856819,0.01509481708149224,0.0031656829794990786,0.0031778541763180785,1.003844730157069,0.2682836115319195,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,81,2026083704,2,0.75,0.25,603,307,inference,63,LOO,0.7301587301587301,0.6743995550744919,0.05575917508423822,-0.002196680448863786,0.0034900718295036827,0.0031778541763180785,0.9105411955862226,0.037183451669014426,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,81,2026083704,2,0.75,0.25,603,307,inference,63,ZLZ,0.7301587301587301,0.6743995550744919,0.05575917508423822,-0.003040128003249043,0.003494930144823412,0.0031778541763180785,0.9092754489027549,0.05142480101958237,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,81,2026083704,3,0.5,0.2,497,493,inference,63,LOO,0.6031746031746031,0.7373813085351633,-0.13420670536056012,-0.006135897691236236,0.0031176223276643735,0.003860564536447792,1.2383041082914004,0.10989207100827945,0.0,0.24355861464047046,1.0,0.6977114276985763,0.0
wiggly,wiggly,1000,81,2026083704,3,0.5,0.2,497,493,inference,63,ZLZ,0.6190476190476191,0.7373813085351633,-0.11833368948754419,-0.00624052503267758,0.003118378524612811,0.0038036720064369843,1.2197595565821382,0.11175236277220221,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
wiggly,wiggly,1000,82,2026083704,0,0.25,0.75,593,361,inference,63,LOO,0.6031746031746031,0.6800639280388502,-0.07688932486424704,-0.008382054222575541,0.0034579030006670485,0.0038605645364477924,1.116446741190562,0.1425423986473478,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
wiggly,wiggly,1000,82,2026083704,0,0.25,0.75,593,361,inference,63,ZLZ,0.5873015873015873,0.6800639280388502,-0.09276234073726286,-0.00897707760740174,0.0034618337012267126,0.003909329562171343,1.1292655568018934,0.15257447313912328,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
wiggly,wiggly,1000,82,2026083704,1,0.5,0.8,277,802,inference,63,LOO,0.19047619047619047,0.2619057557486508,-0.07142956527246036,0.009237080992589186,0.003125530044383295,0.002487016311901105,0.7957102560477302,0.16522391653748875,1.0,0.19548678470487635,1.0,0.5030270187568459,0.0
wiggly,wiggly,1000,82,2026083704,1,0.5,0.8,277,802,inference,63,ZLZ,0.20634920634920634,0.2619057557486508,-0.05555654939944449,0.0076992482914197136,0.0031157988055266986,0.0026414388933590164,0.8477565652421849,0.13793155174036317,1.0,0.20146442600338677,1.0,0.5234144786109522,0.0
wiggly,wiggly,1000,82,2026083704,2,0.75,0.25,361,593,inference,63,LOO,0.6507936507936508,0.6800639280388503,-0.029270277245199483,0.0012136439222456552,0.0034377607963705353,0.003665504433553588,1.0662476683728246,0.02069919510113504,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,82,2026083704,2,0.75,0.25,361,593,inference,63,ZLZ,0.6349206349206349,0.6800639280388503,-0.04514329311821541,0.0006369224943300056,0.0034409916719278194,0.0037386519721389158,1.0865042198850576,0.01085787347204384,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
wiggly,wiggly,1000,82,2026083704,3,0.5,0.2,277,388,inference,63,LOO,0.6984126984126984,0.7376330494447412,-0.0392203510320428,-0.003486022454572635,0.0030971190834946697,0.0033972967920740584,1.096921590835532,0.06263992486315145,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,82,2026083704,3,0.5,0.2,277,388,inference,63,ZLZ,0.6984126984126984,0.7376330494447412,-0.0392203510320428,-0.0034860224545724128,0.00309711908349467,0.003397296792074058,1.0969215908355319,0.06263992486314746,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,83,2026083704,0,0.25,0.75,982,544,inference,63,LOO,0.7301587301587301,0.6756477770794571,0.054510953079273006,0.0034612675520632186,0.00342096244568313,0.0031778541763180785,0.9289357094019471,0.05917810004786989,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,83,2026083704,0,0.25,0.75,982,544,inference,63,ZLZ,0.746031746031746,0.6756477770794571,0.07038396895228893,0.004102695467706918,0.003416283179760782,0.0030559416120091993,0.8945223364718803,0.07019276500142776,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,83,2026083704,1,0.5,0.8,335,895,inference,63,LOO,0.36507936507936506,0.26303834637990964,0.10204101869945542,0.033931907814685636,0.003263440801070309,0.0037386519721389153,1.1456166053058943,0.5939780673662596,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
wiggly,wiggly,1000,83,2026083704,1,0.5,0.8,335,895,inference,63,ZLZ,0.30158730158730157,0.26303834637990964,0.03854895520739193,0.0372060028123779,0.003285746619872432,0.003397296792074058,1.0339497183157589,0.6490766404853796,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
wiggly,wiggly,1000,83,2026083704,2,0.75,0.25,544,982,inference,63,LOO,0.6984126984126984,0.675647777079457,0.022764921333241372,0.009496377777198806,0.0034168958973292657,0.003397296792074058,0.9942640613457007,0.16245837668705773,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,83,2026083704,2,0.75,0.25,544,982,inference,63,ZLZ,0.6984126984126984,0.675647777079457,0.022764921333241372,0.009693993289895286,0.003415854153615191,0.003397296792074058,0.9945672851630704,0.16586435151538487,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,83,2026083704,3,0.5,0.2,335,645,inference,63,LOO,0.746031746031746,0.738034590556337,0.007997155475409023,-0.010574720285223105,0.003105932160114806,0.0030559416120091993,0.9839048164838994,0.18974612074585814,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,83,2026083704,3,0.5,0.2,335,645,inference,63,ZLZ,0.6984126984126984,0.738034590556337,-0.03962189214363865,-0.0060913934626751765,0.0030863006756411695,0.0033972967920740584,1.1007666294108822,0.10964719750287633,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,84,2026083704,0,0.25,0.75,475,580,inference,63,LOO,0.746031746031746,0.6757067489957815,0.07032499703596451,0.027673923105747678,0.003282743856201516,0.0030559416120091993,0.9309107703411406,0.4830056725787343,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,84,2026083704,0,0.25,0.75,475,580,inference,63,ZLZ,0.746031746031746,0.6757067489957815,0.07032499703596451,0.028090653269737142,0.0032796671388017657,0.0030559416120091998,0.9317840752356642,0.49050897135358557,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,84,2026083704,1,0.5,0.8,32,69,inference,63,LOO,0.2857142857142857,0.2618865725484383,0.02382771316584742,0.018068785753428074,0.003179057200606803,0.003291639236339696,1.035413655253326,0.3204644044059494,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,84,2026083704,1,0.5,0.8,32,69,inference,63,ZLZ,0.2857142857142857,0.2618865725484383,0.02382771316584742,0.021078759742385156,0.003199053060361045,0.003291639236339696,1.0289417443948872,0.3726784941570461,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,84,2026083704,2,0.75,0.25,580,475,inference,63,LOO,0.6031746031746031,0.6757067489957815,-0.0725321458211784,-0.0076698947600436496,0.0035106582215896943,0.003860564536447792,1.099669717976606,0.12944793579197636,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
wiggly,wiggly,1000,84,2026083704,2,0.75,0.25,580,475,inference,63,ZLZ,0.5873015873015873,0.6757067489957815,-0.08840516169419421,-0.007294086359378005,0.003509113464705444,0.003909329562171343,1.1140504863952847,0.12313235772529622,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
wiggly,wiggly,1000,84,2026083704,3,0.5,0.2,32,529,inference,63,LOO,0.7619047619047619,0.7376063010700505,0.024298460834711322,-0.0009525484792748395,0.0030783029775381422,0.002925901543413063,0.9504917367662875,0.01716846260301167,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
wiggly,wiggly,1000,84,2026083704,3,0.5,0.2,32,529,inference,63,ZLZ,0.7777777777777778,0.7376063010700505,0.04017147670772725,-0.000617755290656774,0.003075815492197862,0.00278773397052967,0.9063397910573824,0.011138746840908015,1.0,0.20696826085987063,1.0,0.5434441095935034,0.0
wiggly,wiggly,1000,85,2026083704,0,0.25,0.75,735,333,inference,63,LOO,0.7619047619047619,0.6762824766559117,0.08562228524885018,0.04502490671837456,0.0031772740970223436,0.002925901543413063,0.9208842089371955,0.7987768700746128,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
wiggly,wiggly,1000,85,2026083704,0,0.25,0.75,735,333,inference,63,ZLZ,0.7619047619047619,0.6762824766559117,0.08562228524885018,0.04658632549590691,0.00316662037304494,0.002925901543413063,0.9239824161806904,0.8278667801228646,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
wiggly,wiggly,1000,85,2026083704,1,0.5,0.8,268,327,inference,63,LOO,0.3492063492063492,0.2619927532943109,0.08721359591203831,0.04160077518486005,0.003304914465437959,0.003665504433553589,1.1091072013774026,0.7236379111253239,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,85,2026083704,1,0.5,0.8,268,327,inference,63,ZLZ,0.3492063492063492,0.2619927532943109,0.08721359591203831,0.041124322920395306,0.003307988991857907,0.0036655044335535884,1.1080763698354648,0.7150176014388974,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,85,2026083704,2,0.75,0.25,333,735,inference,63,LOO,0.6984126984126984,0.6762824766559117,0.022130221756786694,-0.004903228532676329,0.0034781817324027234,0.0033972967920740584,0.9767450505604289,0.08313923052274651,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,85,2026083704,2,0.75,0.25,333,735,inference,63,ZLZ,0.6984126984126984,0.6762824766559117,0.022130221756786694,-0.004313573331130582,0.0034749540019298865,0.003397296792074059,0.9776523056671544,0.07317498724149421,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,85,2026083704,3,0.5,0.2,268,432,inference,63,LOO,0.7301587301587301,0.7376391199438769,-0.007480389785146757,-0.008506530795691636,0.0031312864916273084,0.003177854176318078,1.0148717419550355,0.1520166215211752,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,85,2026083704,3,0.5,0.2,268,432,inference,63,ZLZ,0.746031746031746,0.7376391199438769,0.00839262608786917,-0.009122015998515254,0.0031354668374108286,0.0030559416120091993,0.9746368788045295,0.1629069916197608,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,86,2026083704,0,0.25,0.75,322,670,inference,63,LOO,0.7619047619047619,0.67697045932559,0.0849343025791719,0.026789478170658576,0.0032829422225979267,0.002925901543413063,0.8912436908797248,0.4675549232172829,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
wiggly,wiggly,1000,86,2026083704,0,0.25,0.75,322,670,inference,63,ZLZ,0.7777777777777778,0.67697045932559,0.10080731845218782,0.02494613946008739,0.0032946260642511124,0.00278773397052967,0.8461457889799515,0.4346105665513307,1.0,0.20696826085987063,1.0,0.5434441095935034,0.0
wiggly,wiggly,1000,86,2026083704,1,0.5,0.8,584,860,inference,63,LOO,0.30158730158730157,0.26268349226293763,0.038903809324363936,0.011257628310903267,0.0031379145270817393,0.0033972967920740584,1.0826607170952947,0.20096774096688452,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
wiggly,wiggly,1000,86,2026083704,1,0.5,0.8,584,860,inference,63,ZLZ,0.2857142857142857,0.26268349226293763,0.023030793451348064,0.011428142203494862,0.0031391527889080948,0.0032916392363396964,1.0485756691966057,0.20397146195437638,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,86,2026083704,2,0.75,0.25,670,322,inference,63,LOO,0.7142857142857143,0.67697045932559,0.03731525496012433,0.0046655283045812235,0.003425496974387515,0.003291639236339696,0.9609231188791947,0.0797148135061742,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,86,2026083704,2,0.75,0.25,670,322,inference,63,ZLZ,0.746031746031746,0.67697045932559,0.06906128670615608,0.005458386471434595,0.003422054102388841,0.0030559416120091993,0.8930138216914606,0.09330842228306861,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,86,2026083704,3,0.5,0.2,584,362,inference,63,LOO,0.7777777777777778,0.7378935225679043,0.03988425520987349,-0.005453370123148282,0.003096339045572992,0.00278773397052967,0.9003322728870561,0.09800330454858508,1.0,0.20696826085987063,1.0,0.5434441095935034,0.0
wiggly,wiggly,1000,86,2026083704,3,0.5,0.2,584,362,inference,63,ZLZ,0.7619047619047619,0.7378935225679043,0.02401123933685756,-0.0016194701917299215,0.0030814340009763224,0.002925901543413063,0.9495259487907317,0.029174036606269122,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
wiggly,wiggly,1000,87,2026083704,0,0.25,0.75,628,275,inference,63,LOO,0.6507936507936508,0.6759812201217169,-0.025187569328066095,-0.007920967836406279,0.0034849087918041666,0.0036655044335535884,1.0518222003899063,0.1341783792727105,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,87,2026083704,0,0.25,0.75,628,275,inference,63,ZLZ,0.6507936507936508,0.6759812201217169,-0.025187569328066095,-0.007920967836406279,0.003484908791804167,0.003665504433553589,1.0518222003899063,0.1341783792727105,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,87,2026083704,1,0.5,0.8,264,197,inference,63,LOO,0.3333333333333333,0.2620337183339634,0.07129961499936993,0.018460340852164026,0.0031846950052270245,0.003584229390681004,1.1254545206992272,0.3271190167945272,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,87,2026083704,1,0.5,0.8,264,197,inference,63,ZLZ,0.30158730158730157,0.2620337183339634,0.03955358325333819,0.01607445058685547,0.0031700100079888813,0.003397296792074058,1.0716990746125032,0.28549980852484186,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
wiggly,wiggly,1000,87,2026083704,2,0.75,0.25,275,628,inference,63,LOO,0.6984126984126984,0.6759812201217169,0.022431478290981466,0.015983042739111664,0.0033755360118020465,0.0033972967920740584,1.0064466147586424,0.27509841486905845,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,87,2026083704,2,0.75,0.25,275,628,inference,63,ZLZ,0.6984126984126984,0.6759812201217169,0.022431478290981466,0.015465966037260803,0.0033783900644601987,0.0033972967920740584,1.0055963720154026,0.26608608063695244,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,87,2026083704,3,0.5,0.2,264,50,inference,63,LOO,0.7142857142857143,0.73754291379325,-0.023257199507535686,-0.0007470502439573812,0.0030772911392644717,0.0032916392363396964,1.0696547994241643,0.013466834370645973,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,87,2026083704,3,0.5,0.2,264,50,inference,63,ZLZ,0.7142857142857143,0.73754291379325,-0.023257199507535686,-0.0011522861983183086,0.0030803507171902906,0.003291639236339696,1.0685923579968615,0.020761574057790763,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,88,2026083704,0,0.25,0.75,10,466,inference,63,LOO,0.6984126984126984,0.679690848845319,0.018721849567379323,0.025112360710407455,0.0032750059232574437,0.003397296792074058,1.037340655767419,0.4388150316739182,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,88,2026083704,0,0.25,0.75,10,466,inference,63,ZLZ,0.6825396825396826,0.679690848845319,0.002848833694363506,0.023507470335320524,0.003283589792992298,0.0034948268435211604,1.0643311326462506,0.41023380785952646,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,88,2026083704,1,0.5,0.8,397,981,inference,63,LOO,0.3968253968253968,0.2618354241289498,0.13498997269644702,0.012118720526093252,0.003141153583207225,0.003860564536447793,1.2290276276481917,0.21622812607256883,0.0,0.24355861464047052,1.0,0.6977114276985763,0.0
wiggly,wiggly,1000,88,2026083704,1,0.5,0.8,397,981,inference,63,ZLZ,0.36507936507936506,0.2618354241289498,0.10324394095041528,0.009503899936987747,0.0031249273889040535,0.0037386519721389158,1.1963964300143635,0.17001290566690314,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
wiggly,wiggly,1000,88,2026083704,2,0.75,0.25,466,10,inference,63,LOO,0.6507936507936508,0.679690848845319,-0.028897198051668238,-0.015335252027387836,0.0035222839553162326,0.003665504433553589,1.0406612527707175,0.2583918049032808,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,88,2026083704,2,0.75,0.25,466,10,inference,63,ZLZ,0.6349206349206349,0.679690848845319,-0.044770213924684166,-0.014089324708291273,0.003521600972906758,0.0037386519721389153,1.0616341831178566,0.23742153340071762,1.0,0.2396821027601228,1.0,0.691856176487627,0.0
wiggly,wiggly,1000,88,2026083704,3,0.5,0.2,397,855,inference,63,LOO,0.746031746031746,0.7381107523504165,0.007920993681329591,-0.004293519816073177,0.0030994054233643535,0.0030559416120091998,0.9859767260431601,0.07712128857676712,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,88,2026083704,3,0.5,0.2,397,855,inference,63,ZLZ,0.746031746031746,0.7381107523504165,0.007920993681329591,-0.004997311002332583,0.0031045585560760167,0.0030559416120091993,0.9843401426680557,0.089688435903881,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,89,2026083704,0,0.25,0.75,763,841,inference,63,LOO,0.6190476190476191,0.6745383142898669,-0.05549069524224781,-0.004895859998480967,0.0034742489174469744,0.003803672006436983,1.0948185051841601,0.08306126190798294,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
wiggly,wiggly,1000,89,2026083704,0,0.25,0.75,763,841,inference,63,ZLZ,0.6507936507936508,0.6745383142898669,-0.023744663496216067,-0.0018702377120642932,0.003456543540293715,0.003665504433553588,1.0604537136083976,0.03181088810896576,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,89,2026083704,1,0.5,0.8,538,598,inference,63,LOO,0.30158730158730157,0.2631491012575246,0.03843820032977696,0.01472564357756051,0.0031688393467745293,0.003397296792074058,1.0720949913513504,0.2615918284907559,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
wiggly,wiggly,1000,89,2026083704,1,0.5,0.8,538,598,inference,63,ZLZ,0.30158730158730157,0.2631491012575246,0.03843820032977696,0.014765447092788708,0.003169154562286099,0.0033972967920740584,1.071988356927403,0.2622858680698956,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
wiggly,wiggly,1000,89,2026083704,2,0.75,0.25,841,763,inference,63,LOO,0.6507936507936508,0.6745383142898669,-0.023744663496216067,0.0007234908586093436,0.00347199817721531,0.0036655044335535884,1.055733398020813,0.01227844315340868,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,89,2026083704,2,0.75,0.25,841,763,inference,63,ZLZ,0.6666666666666666,0.6745383142898669,-0.00787164762320025,0.0006297652889196703,0.003472481941151843,0.0035842293906810036,1.0321808583667085,0.010687071668484665,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,89,2026083704,3,0.5,0.2,538,917,inference,63,LOO,0.5873015873015873,0.7379877695184417,-0.15068618221685437,-0.0038740600232275435,0.0030969905923522913,0.003909329562171343,1.2622994631708089,0.06961397006743095,0.0,0.24509205233628784,1.0,0.7000275983185782,0.0
wiggly,wiggly,1000,89,2026083704,3,0.5,0.2,538,917,inference,63,ZLZ,0.5714285714285714,0.7379877695184417,-0.1665591980898703,-0.0038930477644967265,0.0030970334350504335,0.003949967083607638,1.2754034357214856,0.06995468175775019,0.0,0.24636262618161875,1.0,0.7019467280094196,0.0
wiggly,wiggly,1000,90,2026083704,0,0.25,0.75,780,254,inference,63,LOO,0.7301587301587301,0.6744001273470652,0.05575860281166489,0.011280205493082063,0.00337845408232393,0.003177854176318078,0.9406237583469342,0.19406981907937626,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,90,2026083704,0,0.25,0.75,780,254,inference,63,ZLZ,0.7301587301587301,0.6744001273470652,0.05575860281166489,0.011280205493082063,0.00337845408232393,0.0031778541763180785,0.9406237583469345,0.19406981907937626,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,90,2026083704,1,0.5,0.8,739,126,inference,63,LOO,0.3333333333333333,0.26215776599718227,0.07117556733615105,0.028220378053671835,0.0032433509617695545,0.0035842293906810036,1.1051006915161188,0.49552532432125135,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,90,2026083704,1,0.5,0.8,739,126,inference,63,ZLZ,0.3333333333333333,0.26215776599718227,0.07117556733615105,0.02822037805367189,0.0032433509617695545,0.0035842293906810036,1.1051006915161188,0.49552532432125235,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,90,2026083704,2,0.75,0.25,254,780,inference,63,LOO,0.6190476190476191,0.6744001273470652,-0.05535250829944616,0.01187661911664828,0.0034104162845860274,0.0038036720064369835,1.1153101818180802,0.2033710506027094,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
wiggly,wiggly,1000,90,2026083704,2,0.75,0.25,254,780,inference,63,ZLZ,0.6507936507936508,0.6744001273470652,-0.023606476553414413,0.010948182380762561,0.0034146105592252817,0.0036655044335535884,1.0734765707469816,0.18735765152992753,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,90,2026083704,3,0.5,0.2,739,373,inference,63,LOO,0.7619047619047619,0.737703454589687,0.02420130731507486,-4.859809391455361e-05,0.0030706060909884603,0.002925901543413063,0.952874271955601,0.0008770153252238244,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
wiggly,wiggly,1000,90,2026083704,3,0.5,0.2,739,373,inference,63,ZLZ,0.7619047619047619,0.737703454589687,0.02420130731507486,-0.0005947778404328252,0.0030745552755318314,0.002925901543413063,0.9516503302764481,0.010726638064412628,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
wiggly,wiggly,1000,91,2026083704,0,0.25,0.75,319,157,inference,63,LOO,0.7301587301587301,0.6754533347589553,0.054705395399774814,-0.007025488028453153,0.003484510444451302,0.0031778541763180785,0.9119944471334447,0.11901607200921022,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,91,2026083704,0,0.25,0.75,319,157,inference,63,ZLZ,0.7301587301587301,0.6754533347589553,0.054705395399774814,-0.006899455659053477,0.0034837258177301206,0.0031778541763180785,0.9121998522801839,0.11689416804435586,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,91,2026083704,1,0.5,0.8,760,462,inference,63,LOO,0.1746031746031746,0.2611828404471594,-0.0865796658439848,0.014518050371132518,0.0031486732802054177,0.0023244662261559345,0.7382367172767724,0.25872863633899595,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
wiggly,wiggly,1000,91,2026083704,1,0.5,0.8,760,462,inference,63,ZLZ,0.1746031746031746,0.2611828404471594,-0.0865796658439848,0.014518050371132463,0.0031486732802054177,0.0023244662261559345,0.7382367172767724,0.25872863633899496,1.0,0.18899038375401322,1.0,0.48224778039458777,0.0
wiggly,wiggly,1000,91,2026083704,2,0.75,0.25,157,319,inference,63,LOO,0.6031746031746031,0.6754533347589553,-0.07227873158435216,0.012772769670896467,0.003391561198885042,0.003860564536447792,1.1382853824713328,0.21932354234096627,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
wiggly,wiggly,1000,91,2026083704,2,0.75,0.25,157,319,inference,63,ZLZ,0.5873015873015873,0.6754533347589553,-0.08815174745736798,0.01370803608220672,0.0033861409049107125,0.003909329562171343,1.1545088264052692,0.2355714883565363,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
wiggly,wiggly,1000,91,2026083704,3,0.5,0.2,760,643,inference,63,LOO,0.6349206349206349,0.7376216656732798,-0.10270103075264492,-0.004887258965009966,0.003107171392449631,0.0037386519721389158,1.2032332626464606,0.08767640761862089,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
wiggly,wiggly,1000,91,2026083704,3,0.5,0.2,760,643,inference,63,ZLZ,0.6031746031746031,0.7376216656732798,-0.13444706249867666,-0.0044527608262477925,0.0031038834571763037,0.0038605645364477924,1.2437852740643376,0.07992389951541212,0.0,0.24355861464047046,1.0,0.6977114276985763,0.0
wiggly,wiggly,1000,92,2026083704,0,0.25,0.75,284,616,inference,63,LOO,0.7619047619047619,0.6784764295959117,0.08342833230885016,0.01938710775820196,0.003316296179779955,0.002925901543413063,0.8822799245896078,0.33665600766560244,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
wiggly,wiggly,1000,92,2026083704,0,0.25,0.75,284,616,inference,63,ZLZ,0.7619047619047619,0.6784764295959117,0.08342833230885016,0.019643988713250904,0.0033148497723162933,0.002925901543413063,0.882664900185975,0.34119114425391905,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
wiggly,wiggly,1000,92,2026083704,1,0.5,0.8,523,583,inference,63,LOO,0.3333333333333333,0.2626933125111873,0.07064002082214599,0.014057163470378775,0.003161854959457046,0.003584229390681004,1.1335843789926683,0.24999235238921896,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,92,2026083704,1,0.5,0.8,523,583,inference,63,ZLZ,0.30158730158730157,0.2626933125111873,0.038893989076114244,0.01521100491396049,0.0031698186321050853,0.003397296792074058,1.0717637777963036,0.27017222517698386,1.0,0.22847823291008484,1.0,0.6390539850255055,0.0
wiggly,wiggly,1000,92,2026083704,2,0.75,0.25,616,284,inference,63,LOO,0.6507936507936508,0.6784764295959116,-0.027682778802260777,-0.007212116485540876,0.0034905578077386624,0.003665504433553588,1.050119962324378,0.1220717906308314,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,92,2026083704,2,0.75,0.25,616,284,inference,63,ZLZ,0.6507936507936508,0.6784764295959116,-0.027682778802260777,-0.007414673515260151,0.003491601281671031,0.003665504433553588,1.0498061313001148,0.1254815026325575,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,92,2026083704,3,0.5,0.2,523,136,inference,63,LOO,0.6984126984126984,0.7375367917823978,-0.039124093369699464,-0.001555133411018872,0.00308336350366945,0.0033972967920740584,1.1018152053856132,0.028006271084964396,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,92,2026083704,3,0.5,0.2,523,136,inference,63,ZLZ,0.6825396825396826,0.7375367917823978,-0.05499710924271528,-0.001539764709423852,0.003083245442064216,0.0034948268435211604,1.1334896650917914,0.027730028282972618,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,93,2026083704,0,0.25,0.75,125,824,inference,63,LOO,0.746031746031746,0.6761034727335584,0.06992827329818763,0.04217287625593591,0.003197352421701887,0.0030559416120091998,0.9557725295676298,0.7458267700955263,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,93,2026083704,0,0.25,0.75,125,824,inference,63,ZLZ,0.7301587301587301,0.6761034727335584,0.0540552574251717,0.04336974654147496,0.0031884222882672376,0.0031778541763180785,0.9966854729412576,0.7680667521540625,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,93,2026083704,1,0.5,0.8,204,945,inference,63,LOO,0.3492063492063492,0.2628513323632241,0.08635501684312508,0.038555749260070715,0.003297069799879898,0.003665504433553588,1.1117460824417824,0.6714676229757792,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,93,2026083704,1,0.5,0.8,204,945,inference,63,ZLZ,0.3333333333333333,0.2628513323632241,0.0704820009701092,0.037512353291644485,0.003291949090661012,0.0035842293906810036,1.08878639735018,0.6538042732338533,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,93,2026083704,2,0.75,0.25,824,125,inference,63,LOO,0.6190476190476191,0.6761034727335585,-0.05705585368593946,-0.01402339830999666,0.0035293456813629376,0.0038036720064369843,1.0777272474392787,0.23605117734993866,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
wiggly,wiggly,1000,93,2026083704,2,0.75,0.25,824,125,inference,63,ZLZ,0.6031746031746031,0.6761034727335585,-0.07292886955895539,-0.011813924226020345,0.003521671263233615,0.003860564536447792,1.0962308085800727,0.19907639800632798,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
wiggly,wiggly,1000,93,2026083704,3,0.5,0.2,204,952,inference,63,LOO,0.7301587301587301,0.7378755341756669,-0.007716804016936751,0.00232984129285263,0.0030516544632329086,0.0031778541763180785,1.0413545224748264,0.04217534652836074,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,93,2026083704,3,0.5,0.2,204,952,inference,63,ZLZ,0.7301587301587301,0.7378755341756669,-0.007716804016936751,0.002297887812223176,0.0030519468296880286,0.0031778541763180785,1.0412547641411303,0.04159492447774229,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,94,2026083704,0,0.25,0.75,717,787,inference,63,LOO,0.5873015873015873,0.6787632713858538,-0.09146168408426647,-0.024050853041051146,0.003527254551888283,0.003909329562171343,1.1083207930310897,0.40495995853135774,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
wiggly,wiggly,1000,94,2026083704,0,0.25,0.75,717,787,inference,63,ZLZ,0.6190476190476191,0.6787632713858538,-0.059715652338234726,-0.017933699043423013,0.003498053632377635,0.0038036720064369835,1.087368121297677,0.3032191635678548,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
wiggly,wiggly,1000,94,2026083704,1,0.5,0.8,953,149,inference,63,LOO,0.2857142857142857,0.2620561158966307,0.023658169817655006,0.011686874708830619,0.0031430090189074086,0.003291639236339696,1.0472891476092407,0.2084613637181239,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,94,2026083704,1,0.5,0.8,953,149,inference,63,ZLZ,0.2857142857142857,0.2620561158966307,0.023658169817655006,0.010411994246986023,0.003134522900238389,0.003291639236339696,1.0501244818116844,0.1859722716222848,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,94,2026083704,2,0.75,0.25,787,717,inference,63,LOO,0.7142857142857143,0.6787632713858538,0.03552244289986051,0.0013593300062837432,0.003448002562804349,0.0032916392363396964,0.9546510411124873,0.02314947327041388,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,94,2026083704,2,0.75,0.25,787,717,inference,63,ZLZ,0.7142857142857143,0.6787632713858538,0.03552244289986051,0.0006249544258328799,0.003450615125802284,0.0032916392363396955,0.953928246510649,0.010638982319517268,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,94,2026083704,3,0.5,0.2,953,62,inference,63,LOO,0.746031746031746,0.7375580394814808,0.008473706550265248,-0.0024518310354991746,0.0030899595733201086,0.0030559416120091993,0.9889908069980483,0.04410767230374024,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,94,2026083704,3,0.5,0.2,953,62,inference,63,ZLZ,0.7301587301587301,0.7375580394814808,-0.00739930932275068,-0.0022989373039147276,0.0030888346274334866,0.003177854176318079,1.0288197846831828,0.04136469236797203,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,95,2026083704,0,0.25,0.75,454,604,inference,63,LOO,0.6507936507936508,0.6773785234682184,-0.02658487267456755,0.023383104939087684,0.0033051984428581712,0.003665504433553588,1.1090119086416614,0.40672737982441265,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,95,2026083704,0,0.25,0.75,454,604,inference,63,ZLZ,0.6349206349206349,0.6773785234682184,-0.04245788854758348,0.023493115241831952,0.00330437776971125,0.0037386519721389158,1.1314238966283854,0.4086916485515339,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
wiggly,wiggly,1000,95,2026083704,1,0.5,0.8,305,533,inference,63,LOO,0.38095238095238093,0.26162741090885633,0.1193249700435246,0.02010488867682625,0.0031933960927654817,0.0038036720064369843,1.1911056116884653,0.3557748776034905,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
wiggly,wiggly,1000,95,2026083704,1,0.5,0.8,305,533,inference,63,ZLZ,0.36507936507936506,0.26162741090885633,0.10345195417050873,0.019488788789074285,0.003190417702818063,0.0037386519721389158,1.171837771849311,0.3450333507003107,1.0,0.2396821027601229,1.0,0.6918561764876271,0.0
wiggly,wiggly,1000,95,2026083704,2,0.75,0.25,604,454,inference,63,LOO,0.7142857142857143,0.6773785234682184,0.03690719081749594,-0.007056790262163548,0.0034818506984436916,0.003291639236339696,0.9453705863410468,0.11959200235850986,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,95,2026083704,2,0.75,0.25,604,454,inference,63,ZLZ,0.7142857142857143,0.6773785234682184,0.03690719081749594,-0.003194221571212852,0.00346950687610703,0.0032916392363396955,0.9487340287485144,0.05422894580537965,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,95,2026083704,3,0.5,0.2,305,513,inference,63,LOO,0.7301587301587301,0.7370035587555843,-0.006844828596854202,-0.0013873560207368074,0.003085992208918302,0.0031778541763180785,1.029767400946218,0.024974138195806808,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,95,2026083704,3,0.5,0.2,305,513,inference,63,ZLZ,0.7301587301587301,0.7370035587555843,-0.006844828596854202,-0.0013897343142005303,0.003085964216505557,0.0031778541763180785,1.0297767418432915,0.02501706390615218,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,96,2026083704,0,0.25,0.75,964,352,inference,63,LOO,0.5873015873015873,0.6753924919785387,-0.08809090467695135,-0.04055049679563372,0.0036228609307150635,0.003909329562171343,1.079072489100413,0.6737058951808407,1.0,0.24509205233628784,1.0,0.7000275983185782,0.0
wiggly,wiggly,1000,96,2026083704,0,0.25,0.75,964,352,inference,63,ZLZ,0.6190476190476191,0.6753924919785387,-0.05634487293091961,-0.03818004252592466,0.003613171732493796,0.0038036720064369843,1.052723836021961,0.6351731127122106,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
wiggly,wiggly,1000,96,2026083704,1,0.5,0.8,113,588,inference,63,LOO,0.38095238095238093,0.2626334439074455,0.11831893704493546,0.011391301680617305,0.00314282078087188,0.0038036720064369843,1.2102732773014728,0.20319524725180643,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
wiggly,wiggly,1000,96,2026083704,1,0.5,0.8,113,588,inference,63,ZLZ,0.36507936507936506,0.2626334439074455,0.10244592117191959,0.012000046211012139,0.0031468037311134676,0.0037386519721389153,1.1880791722641144,0.213918374697011,1.0,0.2396821027601229,1.0,0.691856176487627,0.0
wiggly,wiggly,1000,96,2026083704,2,0.75,0.25,352,964,inference,63,LOO,0.6190476190476191,0.6753924919785388,-0.05634487293091972,-0.004195674372487912,0.0034935754189165348,0.0038036720064369843,1.088761955972492,0.07098502073212576,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
wiggly,wiggly,1000,96,2026083704,2,0.75,0.25,352,964,inference,63,ZLZ,0.6031746031746031,0.6753924919785388,-0.07221788880393565,-0.004640237917497347,0.0034955556303549284,0.0038605645364477924,1.104420854562627,0.07848418259585821,1.0,0.24355861464047046,1.0,0.6977114276985763,0.0
wiggly,wiggly,1000,96,2026083704,3,0.5,0.2,113,687,inference,63,LOO,0.6507936507936508,0.7388009588231172,-0.08800730802946644,-0.0014412771898304477,0.0030733255465000935,0.003665504433553588,1.1926834232474552,0.025998197007575836,1.0,0.2373258042318016,1.0,0.6882971212758386,0.0
wiggly,wiggly,1000,96,2026083704,3,0.5,0.2,113,687,inference,63,ZLZ,0.6349206349206349,0.7388009588231172,-0.10388032390248236,-0.0010824712761706712,0.003070679273688814,0.0037386519721389158,1.2175325518928797,0.01953435842946676,1.0,0.2396821027601228,1.0,0.6918561764876272,0.0
wiggly,wiggly,1000,97,2026083704,0,0.25,0.75,810,258,inference,63,LOO,0.7301587301587301,0.6763085564794238,0.053850173679306335,0.03447227443314527,0.0032411132389626686,0.0031778541763180785,0.9804823040786947,0.6055121139319813,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,97,2026083704,0,0.25,0.75,810,258,inference,63,ZLZ,0.7301587301587301,0.6763085564794238,0.053850173679306335,0.03634471366365566,0.003229759035365428,0.0031778541763180785,0.9839291852800787,0.6395230332171097,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,97,2026083704,1,0.5,0.8,262,633,inference,63,LOO,0.31746031746031744,0.2629027844501659,0.05455753301015154,0.03835372679884996,0.0032914364107087756,0.00349482684352116,1.0617938211264384,0.6685206639091674,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,97,2026083704,1,0.5,0.8,262,633,inference,63,ZLZ,0.31746031746031744,0.2629027844501659,0.05455753301015154,0.038575240310398495,0.003292724701379179,0.00349482684352116,1.0613783903820837,0.672250183453754,1.0,0.23173461894885683,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,97,2026083704,2,0.75,0.25,258,810,inference,63,LOO,0.7301587301587301,0.6763085564794238,0.053850173679306335,-0.004107837897357136,0.003484916082820672,0.0031778541763180794,0.9118882925140458,0.06958524086741877,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,97,2026083704,2,0.75,0.25,258,810,inference,63,ZLZ,0.7301587301587301,0.6763085564794238,0.053850173679306335,-0.005260379801198534,0.003491732773778883,0.0031778541763180794,0.9101080701771137,0.0890218472468938,1.0,0.2209759802014395,1.0,0.6016420897902068,0.0
wiggly,wiggly,1000,97,2026083704,3,0.5,0.2,262,452,inference,63,LOO,0.7777777777777778,0.7382180907387003,0.03955968703907753,0.002716904737942505,0.0030462939140540497,0.00278773397052967,0.9151231132585349,0.04922531565609383,1.0,0.20696826085987063,1.0,0.5434441095935034,0.0
wiggly,wiggly,1000,97,2026083704,3,0.5,0.2,262,452,inference,63,ZLZ,0.7619047619047619,0.7382180907387003,0.0236866711660616,0.0026178151709568276,0.003047022916656797,0.002925901543413063,0.9602492739448679,0.04742432082294917,1.0,0.21203518851762948,1.0,0.5631437788110235,0.0
wiggly,wiggly,1000,98,2026083704,0,0.25,0.75,80,607,inference,63,LOO,0.7142857142857143,0.6772106326209408,0.03707508166477347,0.046960451821948634,0.0031565223663263657,0.003291639236339696,1.042805611471267,0.8358490077942891,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,98,2026083704,0,0.25,0.75,80,607,inference,63,ZLZ,0.7142857142857143,0.6772106326209408,0.03707508166477347,0.044540962184551836,0.0031726530256464968,0.0032916392363396964,1.037503694772596,0.7907665777485956,1.0,0.22489727947647564,1.0,0.6204765556777381,0.0
wiggly,wiggly,1000,98,2026083704,1,0.5,0.8,538,566,inference,63,LOO,0.3333333333333333,0.2618558724873337,0.0714774608459996,0.019018271518051355,0.0031827349448654684,0.003584229390681004,1.1261476223344469,0.33710935694871125,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,98,2026083704,1,0.5,0.8,538,566,inference,63,ZLZ,0.3333333333333333,0.2618558724873337,0.0714774608459996,0.016496832396811045,0.003167292143500466,0.003584229390681004,1.1316383927627662,0.29312745701317255,1.0,0.2346799489366117,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,98,2026083704,2,0.75,0.25,607,80,inference,63,LOO,0.6984126984126984,0.6772106326209408,0.02120206579175754,0.006966404071405918,0.0034214689129016206,0.003397296792074059,0.9929351628078765,0.11909742232787089,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0
wiggly,wiggly,1000,98,2026083704,2,0.75,0.25,607,80,inference,63,ZLZ,0.6666666666666666,0.6772106326209408,-0.010543965954274204,0.0070788932910083036,0.0034200357346807495,0.0035842293906810036,1.048009339298784,0.12104588883490873,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,98,2026083704,3,0.5,0.2,538,692,inference,63,LOO,0.8095238095238095,0.7377931010282794,0.0717307084955301,-0.0005042998961186651,0.0030737613907978025,0.0024870163119011055,0.8091117024719977,0.009096070193794012,1.0,0.19548678470487646,1.0,0.503027018756846,0.0
wiggly,wiggly,1000,98,2026083704,3,0.5,0.2,538,692,inference,63,ZLZ,0.7936507936507936,0.7377931010282794,0.055857692622514166,-0.000640360449239652,0.003074808046555026,0.002641438893359016,0.8590581439119261,0.011548231894800278,1.0,0.20146442600338665,1.0,0.5234144786109524,0.0
wiggly,wiggly,1000,99,2026083704,0,0.25,0.75,0,747,inference,63,LOO,0.6666666666666666,0.6765464933718026,-0.009879826705135986,0.0038301281383678054,0.0034043432124614154,0.0035842293906810036,1.052840200588802,0.06564424156209192,1.0,0.23467994893661182,1.0,0.6754836868330654,0.0
wiggly,wiggly,1000,99,2026083704,0,0.25,0.75,0,747,inference,63,ZLZ,0.6825396825396826,0.6765464933718026,0.005993189167879942,0.007771825300450175,0.003387143320063632,0.00349482684352116,1.0317918414670169,0.1335384229565605,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,99,2026083704,1,0.5,0.8,967,896,inference,63,LOO,0.25396825396825395,0.2614608097376906,-0.007492555769436637,0.014350112056835895,0.00315585881480338,0.0030559416120091993,0.9683391404186104,0.2554444724998958,1.0,0.21669585931419144,1.0,0.5825366340612578,0.0
wiggly,wiggly,1000,99,2026083704,1,0.5,0.8,967,896,inference,63,ZLZ,0.23809523809523808,0.2614608097376906,-0.02336557164245251,0.01439030933735408,0.003156180665930738,0.002925901543413063,0.9270386752560101,0.25614695777007157,1.0,0.21203518851762948,1.0,0.5631437788110234,0.0
wiggly,wiggly,1000,99,2026083704,2,0.75,0.25,747,0,inference,63,LOO,0.6190476190476191,0.6765464933718026,-0.057498874324183546,-0.006527787466897417,0.0035001765019679392,0.003803672006436983,1.0867086286358434,0.11033696496853151,1.0,0.24175731120406407,1.0,0.694990661078261,0.0
wiggly,wiggly,1000,99,2026083704,2,0.75,0.25,747,0,inference,63,ZLZ,0.6825396825396826,0.6765464933718026,0.005993189167879942,-0.0058748538978490306,0.0034960980349385616,0.00349482684352116,0.9996363970904998,0.099358555600305,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,99,2026083704,3,0.5,0.2,967,210,inference,63,LOO,0.6825396825396826,0.7379895588842517,-0.055449876344569105,-0.0009524135727917438,0.003075692399812923,0.003494826843521161,1.1362731994050288,0.01717331461007037,1.0,0.23173461894885694,1.0,0.6573862940575982,0.0
wiggly,wiggly,1000,99,2026083704,3,0.5,0.2,967,210,inference,63,ZLZ,0.6984126984126984,0.7379895588842517,-0.03957686047155329,-0.0007129906646965445,0.00307388428587089,0.0033972967920740584,1.1052129735949183,0.012859973871827055,1.0,0.22847823291008496,1.0,0.6390539850255056,0.0


==> generated_results/regenerated_20260831/jobs/wiggly_n2000_raw.csv <==
stream,model,n,replication,base_seed,target_id,target_u,target_v,i,j,regime,h,method,estimate,target,err,bias,oracle_V,empirical_V,Vratio,std_bias,normal_cover_P,normal_width,EB_cover_mean,EB_width,EB_full
wiggly,wiggly,2000,0,2026084704,0,0.25,0.75,953,1460,inference,96,LOO,0.6875,0.6763768703964845,0.01112312960351547,0.04722505772004615,0.0020767976413387738,0.002261513157894737,1.0889424722366736,1.036275919796049,1.0,0.186413622554904,1.0,0.49682464698880485,0.0
wiggly,wiggly,2000,0,2026084704,0,0.25,0.75,953,1460,inference,96,ZLZ,0.6979166666666666,0.6763768703964845,0.0215397962701821,0.04653931421025714,0.002079701462096578,0.002219252558479532,1.0671015041948715,1.0205152073277068,1.0,0.18466366525247135,1.0,0.4941814357900662,0.0
wiggly,wiggly,2000,0,2026084704,1,0.5,0.8,290,1046,inference,96,LOO,0.2604166666666667,0.26242429132859824,-0.0020076246619315508,0.015003798950814329,0.0020814559287646245,0.002027366593567251,0.9740137014433563,0.32886497777024304,1.0,0.17649980491365444,1.0,0.48185038803107105,0.0
wiggly,wiggly,2000,0,2026084704,1,0.5,0.8,290,1046,inference,96,ZLZ,0.25,0.26242429132859824,-0.012424291328598236,0.015079009515061303,0.0020817648540008946,0.001973684210526316,0.9480822037768285,0.3304889773051994,1.0,0.17414737000358105,1.0,0.4782971685953934,0.0
wiggly,wiggly,2000,0,2026084704,2,0.75,0.25,1460,953,inference,96,LOO,0.6354166666666666,0.6763768703964845,-0.0409602037298179,6.401798132626979e-05,0.002274313791424621,0.0024385508040935676,1.0722138753624095,0.001342384049052555,1.0,0.1935726478208737,1.0,0.5076379483926494,0.0
wiggly,wiggly,2000,0,2026084704,2,0.75,0.25,1460,953,inference,96,ZLZ,0.6041666666666666,0.6763768703964845,-0.0722102037298179,0.0012747228212318662,0.002269759666580389,0.0025173611111111113,1.1090870756831086,0.026756285649429317,1.0,0.1966757640905472,1.0,0.5123250294223336,0.0
wiggly,wiggly,2000,0,2026084704,3,0.5,0.2,290,1758,inference,96,LOO,0.6770833333333334,0.7378339747750972,-0.060750641441763786,0.000866225103924867,0.0020103759283234286,0.0023014894005847957,1.1448054904358826,0.01931933298770025,1.0,0.18805400031491493,1.0,0.49930234450713556,0.0
wiggly,wiggly,2000,0,2026084704,3,0.5,0.2,290,1758,inference,96,ZLZ,0.6666666666666666,0.7378339747750972,-0.07116730810843053,0.0009161363752108187,0.0020101336313334767,0.002339181286549708,1.1636944181655966,0.020433730551100815,1.0,0.18958764291397268,1.0,0.5016188246218545,0.0
wiggly,wiggly,2000,1,2026084704,0,0.25,0.75,1010,706,inference,96,LOO,0.6666666666666666,0.6767514519517067,-0.010084785285040088,0.011487497341880148,0.0022201768888627633,0.002339181286549708,1.053601313608801,0.2437988401350799,1.0,0.18958764291397268,1.0,0.5016188246218545,0.0
wiggly,wiggly,2000,1,2026084704,0,0.25,0.75,1010,706,inference,96,ZLZ,0.65625,0.6767514519517067,-0.020501451951706717,0.011635972711969589,0.002219387347927592,0.0023745888157894737,1.069929869613254,0.24699385080334327,1.0,0.19101712124242787,1.0,0.5037779705169423,0.0
wiggly,wiggly,2000,1,2026084704,1,0.5,0.8,890,1153,inference,96,LOO,0.23958333333333334,0.26238174244004303,-0.02279840910670969,0.005182316068273907,0.0020373669243362474,0.0019177174707602342,0.94127250612209,0.11481252582041114,1.0,0.1716605102363514,1.0,0.4745409080413239,0.0
wiggly,wiggly,2000,1,2026084704,1,0.5,0.8,890,1153,inference,96,ZLZ,0.22916666666666666,0.26238174244004303,-0.033215075773376374,0.005159531077981505,0.0020372489891546802,0.0018594663742690061,0.9127339781086642,0.11431104033304594,1.0,0.16903329264047123,1.0,0.4644529891427188,0.0
wiggly,wiggly,2000,1,2026084704,2,0.75,0.25,706,1010,inference,96,LOO,0.7291666666666666,0.6767514519517067,0.05241521471495991,0.00031412196965296957,0.002274921333158252,0.0020787646198830406,0.9137742873056235,0.006585899820713182,1.0,0.17872312312844785,1.0,0.48520858402564304,0.0
wiggly,wiggly,2000,1,2026084704,2,0.75,0.25,706,1010,inference,96,ZLZ,0.7708333333333334,0.6767514519517067,0.09408188138162665,0.0012493948464066262,0.0022715007056416095,0.0018594663742690061,0.8186069982944514,0.026214602223085682,0.0,0.16903329264047118,1.0,0.4644529891427187,0.0
wiggly,wiggly,2000,1,2026084704,3,0.5,0.2,890,1310,inference,96,LOO,0.7395833333333334,0.7378385825856473,0.0017447507476860968,-0.0013744500477264054,0.002021433636388674,0.0020273665935672514,1.002935024465694,0.03057026593194481,1.0,0.17649980491365436,1.0,0.4818503880310711,0.0
wiggly,wiggly,2000,1,2026084704,3,0.5,0.2,890,1310,inference,96,ZLZ,0.7395833333333334,0.7378385825856473,0.0017447507476860968,-0.0012365700527957602,0.002020761184672466,0.0020273665935672514,1.0032687726510623,0.027508140187862337,1.0,0.17649980491365436,1.0,0.4818503880310711,0.0
wiggly,wiggly,2000,2,2026084704,0,0.25,0.75,1923,235,inference,96,LOO,0.7291666666666666,0.6771488953128545,0.05201777135381214,0.004727897568318484,0.0022398330034657846,0.0020787646198830406,0.9280891105124729,0.09989879254263144,1.0,0.17872312312844785,1.0,0.48520858402564304,0.0
wiggly,wiggly,2000,2,2026084704,0,0.25,0.75,1923,235,inference,96,ZLZ,0.7291666666666666,0.6771488953128545,0.05201777135381214,0.004829947716185501,0.0022394139074057347,0.0020787646198830415,0.9282627981404301,0.10206462496176304,1.0,0.17872312312844785,1.0,0.4852085840256432,0.0
wiggly,wiggly,2000,2,2026084704,1,0.5,0.8,423,232,inference,96,LOO,0.23958333333333334,0.2621384288530407,-0.02255509551970733,0.003109103624050258,0.002027172097300697,0.0019177174707602342,0.9460062484649389,0.06905416641887978,1.0,0.1716605102363514,1.0,0.4745409080413239,0.0
wiggly,wiggly,2000,2,2026084704,1,0.5,0.8,423,232,inference,96,ZLZ,0.23958333333333334,0.2621384288530407,-0.02255509551970733,0.0026691464748151983,0.00202542777782685,0.0019177174707602342,0.9468209588879136,0.05930810206965118,1.0,0.1716605102363514,1.0,0.4745409080413239,0.0
wiggly,wiggly,2000,2,2026084704,2,0.75,0.25,235,1923,inference,96,LOO,0.6458333333333334,0.6771488953128545,-0.03131556197952112,0.0004056337099229701,0.002272673872230731,0.0024077119883040934,1.0594181671745169,0.008508744443912315,1.0,0.19234475771553283,1.0,0.5057832900688461,0.0
wiggly,wiggly,2000,2,2026084704,2,0.75,0.25,235,1923,inference,96,ZLZ,0.6666666666666666,0.6771488953128545,-0.010482228646187863,0.00012922308580542996,0.0022735554007515604,0.002339181286549708,1.0288648720750124,0.00271011261013695,1.0,0.18958764291397268,1.0,0.5016188246218545,0.0
wiggly,wiggly,2000,2,2026084704,3,0.5,0.2,423,1224,inference,96,LOO,0.7604166666666666,0.737846511286546,0.022570155380120638,-0.002771700476479788,0.0020281275687353603,0.0019177174707602342,0.9455605753419286,0.06154583415379203,1.0,0.17166051023635132,1.0,0.4745409080413239,0.0
wiggly,wiggly,2000,2,2026084704,3,0.5,0.2,423,1224,inference,96,ZLZ,0.7604166666666666,0.737846511286546,0.022570155380120638,-0.0029500388969665448,0.0020290129256888144,0.0019177174707602342,0.9451479813068232,0.06549156000939327,1.0,0.17166051023635132,1.0,0.4745409080413239,0.0
wiggly,wiggly,2000,3,2026084704,0,0.25,0.75,1306,568,inference,96,LOO,0.6979166666666666,0.676390523563008,0.021526143103658635,0.001569223799676167,0.0022551442002181916,0.0022192525584795327,0.9840845469060532,0.033044389124828114,1.0,0.18466366525247135,1.0,0.4941814357900662,0.0
wiggly,wiggly,2000,3,2026084704,0,0.25,0.75,1306,568,inference,96,ZLZ,0.6770833333333334,0.676390523563008,0.0006928097703253755,-0.00039144278451264114,0.0022620507089069096,0.0023014894005847957,1.0174349281926327,0.008230327632118645,1.0,0.18805400031491493,1.0,0.49930234450713556,0.0
wiggly,wiggly,2000,3,2026084704,1,0.5,0.8,780,327,inference,96,LOO,0.17708333333333334,0.26218140976362714,-0.0850980764302938,0.013600773380069042,0.0020703791597027035,0.0015339455409356724,0.740900783195644,0.29890877218216905,0.0,0.15352639680122454,1.0,0.4006585127194964,0.0
wiggly,wiggly,2000,3,2026084704,1,0.5,0.8,780,327,inference,96,ZLZ,0.17708333333333334,0.26218140976362714,-0.0850980764302938,0.013696518473059471,0.0020708463060629787,0.0015339455409356724,0.7407336490615553,0.3009790407785426,0.0,0.15352639680122454,1.0,0.4006585127194964,0.0
wiggly,wiggly,2000,3,2026084704,2,0.75,0.25,568,1306,inference,96,LOO,0.5729166666666666,0.6763905235630081,-0.10347385689634148,-0.00048438496691938226,0.0022789596298784845,0.0025756122076023395,1.1301701767045662,0.010146642059745534,0.0,0.1989382641281609,1.0,0.5157424073367853,0.0
wiggly,wiggly,2000,3,2026084704,2,0.75,0.25,568,1306,inference,96,ZLZ,0.6041666666666666,0.6763905235630081,-0.07222385689634148,-0.000288317429357865,0.0022787046709869464,0.002517361111111111,1.1047333790827742,0.006039860052572877,1.0,0.1966757640905472,1.0,0.5123250294223336,0.0
wiggly,wiggly,2000,3,2026084704,3,0.5,0.2,780,1592,inference,96,LOO,0.6770833333333334,0.73758182330697,-0.060498489973636604,-0.005766630667901063,0.0020433120020807525,0.0023014894005847957,1.1263524113014238,0.12757183259486254,1.0,0.18805400031491493,1.0,0.49930234450713556,0.0
wiggly,wiggly,2000,3,2026084704,3,0.5,0.2,780,1592,inference,96,ZLZ,0.6666666666666666,0.73758182330697,-0.07091515664030335,-0.006159421284622213,0.0020451898509090145,0.002339181286549708,1.1437477481662766,0.13619874161290185,1.0,0.18958764291397268,1.0,0.5016188246218545,0.0
wiggly,wiggly,2000,4,2026084704,0,0.25,0.75,440,1428,inference,96,LOO,0.6979166666666666,0.6760237596619396,0.021892907004727014,0.04304894047609653,0.002095636091397642,0.0022192525584795327,1.0589875635322958,0.9403824866132721,1.0,0.18466366525247135,1.0,0.4941814357900662,0.0
wiggly,wiggly,2000,4,2026084704,0,0.25,0.75,440,1428,inference,96,ZLZ,0.7083333333333334,0.6760237596619396,0.032309573671393754,0.04300545968824954,0.0020958384864508853,0.0021747076023391817,1.037631294776848,0.9393873090515867,1.0,0.18280098141351897,1.0,0.49136795755492035,0.0
wiggly,wiggly,2000,4,2026084704,1,0.5,0.8,316,1989,inference,96,LOO,0.2916666666666667,0.26302335268348226,0.028643313983184426,0.008498994898209933,0.0020554118279506725,0.0021747076023391817,1.058039840369826,0.187464113672035,1.0,0.1828009814135189,1.0,0.4913679575549203,0.0
wiggly,wiggly,2000,4,2026084704,1,0.5,0.8,316,1989,inference,96,ZLZ,0.3125,0.26302335268348226,0.04947664731651774,0.009002848752348358,0.0020576877368869437,0.002261513157894737,1.0990555648235327,0.19846787485443176,1.0,0.18641362255490412,1.0,0.49682464698880485,0.0
wiggly,wiggly,2000,4,2026084704,2,0.75,0.25,1428,440,inference,96,LOO,0.7604166666666666,0.6760237596619396,0.08439290700472701,0.01022981113509236,0.0022410781896318455,0.0019177174707602342,0.855711987039269,0.2160922100690038,1.0,0.17166051023635132,1.0,0.4745409080413239,0.0
wiggly,wiggly,2000,4,2026084704,2,0.75,0.25,1428,440,inference,96,ZLZ,0.7604166666666666,0.6760237596619396,0.08439290700472701,0.01047995299348814,0.002240092624321838,0.0019177174707602342,0.8560884714938074,0.22142484361780918,1.0,0.17166051023635132,1.0,0.4745409080413239,0.0
wiggly,wiggly,2000,4,2026084704,3,0.5,0.2,316,198,inference,96,LOO,0.7395833333333334,0.7379900823511972,0.0015932509821361407,-0.001539666225459313,0.0020213629482924104,0.002027366593567252,1.0029700976165181,0.034245572638680215,1.0,0.17649980491365436,1.0,0.4818503880310711,0.0
wiggly,wiggly,2000,4,2026084704,3,0.5,0.2,316,198,inference,96,ZLZ,0.7395833333333334,0.7379900823511972,0.0015932509821361407,-0.0014766571796862582,0.002021045983833707,0.0020273665935672514,1.0031273953111917,0.032846687893290455,1.0,0.17649980491365436,1.0,0.4818503880310711,0.0
wiggly,wiggly,2000,5,2026084704,0,0.25,0.75,1490,878,inference,96,LOO,0.71875,0.6766441288168914,0.0421058711831086,-0.0072860494581658,0.002284212018658643,0.0021278782894736843,0.9315590112003865,0.15244876441222044,1.0,0.18082208741702122,1.0,0.48837895047149704,0.0
wiggly,wiggly,2000,5,2026084704,0,0.25,0.75,1490,878,inference,96,ZLZ,0.7083333333333334,0.6766441288168914,0.03168920451644197,-0.006531526139272548,0.002282985342313606,0.0021747076023391817,0.952571863705137,0.1366982981157143,1.0,0.18280098141351897,1.0,0.49136795755492035,0.0
wiggly,wiggly,2000,5,2026084704,1,0.5,0.8,448,833,inference,96,LOO,0.20833333333333334,0.2621690042988221,-0.053835670965488774,0.008286295587562054,0.0020477252350871397,0.001736111111111111,0.8478242497398495,0.18311527779634232,1.0,0.16333033204500452,1.0,0.43931265663547764,0.0
wiggly,wiggly,2000,5,2026084704,1,0.5,0.8,448,833,inference,96,ZLZ,0.20833333333333334,0.2621690042988221,-0.053835670965488774,0.006989589293167231,0.0020429733815002346,0.0017361111111111108,0.8497962464083683,0.1546394524910496,1.0,0.16333033204500452,1.0,0.43931265663547764,0.0
wiggly,wiggly,2000,5,2026084704,2,0.75,0.25,878,1490,inference,96,LOO,0.6145833333333334,0.6766441288168914,-0.06206079548355803,0.0038606291336921172,0.002262193685469255,0.0024933753654970765,1.1021935838265178,0.08116955981811842,1.0,0.19573654529586637,1.0,0.5109063927317612,0.0
wiggly,wiggly,2000,5,2026084704,2,0.75,0.25,878,1490,inference,96,ZLZ,0.6041666666666666,0.6766441288168914,-0.07247746215022477,0.0034396956625736275,0.0022636960998434074,0.0025173611111111113,1.112057891200701,0.07229544869263997,1.0,0.1966757640905472,1.0,0.5123250294223336,0.0
wiggly,wiggly,2000,5,2026084704,3,0.5,0.2,448,697,inference,96,LOO,0.7083333333333334,0.7377969301795564,-0.029463596846223017,-0.0026604426820603377,0.0020277452663205026,0.0021747076023391817,1.072475738673701,0.059080914438097445,1.0,0.18280098141351897,1.0,0.49136795755492035,0.0
wiggly,wiggly,2000,5,2026084704,3,0.5,0.2,448,697,inference,96,ZLZ,0.71875,0.7377969301795564,-0.019046930179556387,-0.0028486597154667725,0.002028657425775742,0.0021278782894736843,1.0489096199472916,0.06324645913985608,1.0,0.18082208741702122,1.0,0.48837895047149704,0.0
wiggly,wiggly,2000,6,2026084704,0,0.25,0.75,246,1034,inference,96,LOO,0.8020833333333334,0.6762632257799244,0.125820107553409,0.04889494721367382,0.00207122853051728,0.0016710069444444446,0.8067709187199725,1.0743603492944354,0.0,0.16023862663137445,1.0,0.42656106717922404,0.0
wiggly,wiggly,2000,6,2026084704,0,0.25,0.75,246,1034,inference,96,ZLZ,0.7916666666666666,0.6762632257799244,0.11540344088674226,0.049343400412588445,0.0020691155500716357,0.0017361111111111108,0.8390595252406297,1.0847675934543257,0.0,0.16333033204500458,1.0,0.4393126566354777,0.0
wiggly,wiggly,2000,6,2026084704,1,0.5,0.8,1180,1496,inference,96,LOO,0.3333333333333333,0.26252605283042485,0.07080728050290847,0.009494585999873295,0.0020565180295593222,0.002339181286549708,1.1374474976282878,0.20936774327974314,1.0,0.18958764291397276,1.0,0.5016188246218545,0.0
wiggly,wiggly,2000,6,2026084704,1,0.5,0.8,1180,1496,inference,96,ZLZ,0.3541666666666667,0.26252605283042485,0.09164061383624184,0.008987833397922751,0.0020541010701776025,0.002407711988304093,1.1721487434383726,0.1983097692235351,1.0,0.19234475771553272,1.0,0.5057832900688461,0.0
wiggly,wiggly,2000,6,2026084704,2,0.75,0.25,1034,246,inference,96,LOO,0.6875,0.6762632257799244,0.01123677422007563,5.6613176359632256e-05,0.0022781296188812963,0.002261513157894737,0.9927060950137161,0.00118611912078884,1.0,0.186413622554904,1.0,0.49682464698880485,0.0
wiggly,wiggly,2000,6,2026084704,2,0.75,0.25,1034,246,inference,96,ZLZ,0.6770833333333334,0.6762632257799244,0.0008201075534089997,4.929390183250337e-05,0.002278157123515396,0.0023014894005847957,1.010241733034373,0.0010327646373154864,1.0,0.18805400031491493,1.0,0.49930234450713556,0.0
wiggly,wiggly,2000,6,2026084704,3,0.5,0.2,1180,1007,inference,96,LOO,0.6666666666666666,0.7379068854071804,-0.07124021874051378,-0.0034607281900517206,0.002030896671397537,0.002339181286549708,1.151797292050328,0.07679334349702209,1.0,0.18958764291397268,1.0,0.5016188246218545,0.0
wiggly,wiggly,2000,6,2026084704,3,0.5,0.2,1180,1007,inference,96,ZLZ,0.7083333333333334,0.7379068854071804,-0.029573552073847043,-0.0038449187683463615,0.0020327620613564343,0.0021747076023391817,1.0698289011199025,0.08527935276456727,1.0,0.18280098141351897,1.0,0.49136795755492035,0.0
wiggly,wiggly,2000,7,2026084704,0,0.25,0.75,387,429,inference,96,LOO,0.7708333333333334,0.676988954237113,0.09384437909622034,0.031985986758815144,0.002136134878931532,0.0018594663742690061,0.8704817250112445,0.69206265972626,0.0,0.16903329264047118,1.0,0.4644529891427187,0.0
wiggly,wiggly,2000,7,2026084704,0,0.25,0.75,387,429,inference,96,ZLZ,0.7708333333333334,0.676988954237113,0.09384437909622034,0.03137362537437516,0.00213888267394,0.001859466374269006,0.869363428356598,0.6783771721461442,0.0,0.16903329264047118,1.0,0.4644529891427187,0.0
wiggly,wiggly,2000,7,2026084704,1,0.5,0.8,1715,1770,inference,96,LOO,0.3125,0.2621466251821527,0.050353374817847296,0.010678843428833462,0.0020602891810231083,0.002261513157894737,1.0976678316447324,0.2352665197102581,1.0,0.18641362255490412,1.0,0.49682464698880485,0.0
wiggly,wiggly,2000,7,2026084704,1,0.5,0.8,1715,1770,inference,96,ZLZ,0.3020833333333333,0.2621466251821527,0.03993670815118061,0.01088908039401798,0.00206133986861361,0.0022192525584795327,1.0766068188319327,0.23983712121995582,1.0,0.18466366525247144,1.0,0.4941814357900661,0.0
wiggly,wiggly,2000,7,2026084704,2,0.75,0.25,429,387,inference,96,LOO,0.6979166666666666,0.676988954237113,0.020927712429553602,0.00247722799161032,0.002265776367482076,0.002219252558479532,0.9794667251056883,0.05204241689312087,1.0,0.18466366525247135,1.0,0.4941814357900662,0.0
wiggly,wiggly,2000,7,2026084704,2,0.75,0.25,429,387,inference,96,ZLZ,0.71875,0.676988954237113,0.04176104576288697,0.003503837683863087,0.002261905469099011,0.0021278782894736843,0.9407458970074846,0.0736727283978584,1.0,0.18082208741702122,1.0,0.48837895047149704,0.0
wiggly,wiggly,2000,7,2026084704,3,0.5,0.2,1715,994,inference,96,LOO,0.75,0.7376676206316953,0.012332379368304669,-0.0007475839737625112,0.002019095362405816,0.001973684210526316,0.977509159435941,0.01663725093632321,1.0,0.17414737000358094,1.0,0.4782971685953934,0.0
wiggly,wiggly,2000,7,2026084704,3,0.5,0.2,1715,994,inference,96,ZLZ,0.7395833333333334,0.7376676206316953,0.0019157127016380393,-0.0007088523817977421,0.0020188928876393683,0.002027366593567252,1.0041972043092349,0.015776082326077173,1.0,0.17649980491365436,1.0,0.4818503880310711,0.0
wiggly,wiggly,2000,8,2026084704,0,0.25,0.75,717,1812,inference,96,LOO,0.6666666666666666,0.6769667146144085,-0.010300047947741864,0.015183078022589447,0.0022037244409969445,0.002339181286549708,1.0614672338486586,0.32343065449994746,1.0,0.18958764291397268,1.0,0.5016188246218545,0.0
wiggly,wiggly,2000,8,2026084704,0,0.25,0.75,717,1812,inference,96,ZLZ,0.6666666666666666,0.6769667146144085,-0.010300047947741864,0.015183078022589558,0.0022037244409969445,0.002339181286549708,1.0614672338486586,0.3234306544999498,1.0,0.18958764291397268,1.0,0.5016188246218545,0.0
wiggly,wiggly,2000,8,2026084704,1,0.5,0.8,1975,1472,inference,96,LOO,0.3020833333333333,0.2620847924294695,0.03999854090386379,0.01898781319478393,0.002091351637339625,0.002219252558479532,1.0611570617089565,0.4152038960578466,1.0,0.18466366525247135,1.0,0.49418143579006596,0.0
wiggly,wiggly,2000,8,2026084704,1,0.5,0.8,1975,1472,inference,96,ZLZ,0.3020833333333333,0.2620847924294695,0.03999854090386379,0.01898781319478393,0.0020913516373396246,0.002219252558479532,1.0611570617089567,0.41520389605784663,1.0,0.18466366525247135,1.0,0.4941814357900661,0.0
wiggly,wiggly,2000,8,2026084704,2,0.75,0.25,1812,717,inference,96,LOO,0.625,0.6769667146144086,-0.051966714614408605,-0.0017116600029365436,0.0022753305156009243,0.0024671052631578946,1.084284347369341,0.0358835380201012,1.0,0.19470267871540736,1.0,0.509344795931844,0.0
wiggly,wiggly,2000,8,2026084704,2,0.75,0.25,1812,717,inference,96,ZLZ,0.59375,0.6769667146144086,-0.0832167146144086,-0.001762039788004155,0.0022758713296587595,0.0025390625,1.11564413458326,0.03693531935496273,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
wiggly,wiggly,2000,8,2026084704,3,0.5,0.2,1975,433,inference,96,LOO,0.7916666666666666,0.7379852215545725,0.05368144511209416,-0.0016062614081799875,0.0020157239904776514,0.001736111111111111,0.8612841437183657,0.035776734069803605,1.0,0.16333033204500458,1.0,0.4393126566354777,0.0
wiggly,wiggly,2000,8,2026084704,3,0.5,0.2,1975,433,inference,96,ZLZ,0.78125,0.7379852215545725,0.04326477844542753,-0.0017059219381909685,0.002016212649145451,0.0017989309210526315,0.892232732403047,0.03799189766355822,1.0,0.16625906356643583,1.0,0.4519411646838697,0.0
wiggly,wiggly,2000,9,2026084704,0,0.25,0.75,1647,1080,inference,96,LOO,0.6979166666666666,0.6764942531853344,0.021422413481332225,0.046044556405624104,0.002080810013453342,0.0022192525584795327,1.0665330059597462,1.0093971606175949,1.0,0.18466366525247135,1.0,0.4941814357900662,0.0
wiggly,wiggly,2000,9,2026084704,0,0.25,0.75,1647,1080,inference,96,ZLZ,0.7083333333333334,0.6764942531853344,0.031839080147998966,0.046795077807042396,0.0020774780279032945,0.0021747076023391813,1.0468017341844122,1.0266725585026606,1.0,0.18280098141351897,1.0,0.4913679575549203,0.0
wiggly,wiggly,2000,9,2026084704,1,0.5,0.8,320,925,inference,96,LOO,0.19791666666666666,0.26213081650699377,-0.06421414984032711,0.007546375442793518,0.0020467056394443232,0.0016710069444444446,0.8164373577912845,0.16680563394214412,1.0,0.1602386266313744,1.0,0.42656106717922404,0.0
wiggly,wiggly,2000,9,2026084704,1,0.5,0.8,320,925,inference,96,ZLZ,0.19791666666666666,0.26213081650699377,-0.06421414984032711,0.0067539241547981965,0.0020431355562141357,0.0016710069444444446,0.8178639637307114,0.14941960651499425,1.0,0.1602386266313744,1.0,0.42656106717922404,0.0
wiggly,wiggly,2000,9,2026084704,2,0.75,0.25,1080,1647,inference,96,LOO,0.7395833333333334,0.6764942531853344,0.06308908014799897,0.004830964864519949,0.0022590084623366185,0.0020273665935672514,0.8974586095486482,0.10164240908942511,1.0,0.17649980491365436,1.0,0.4818503880310711,0.0
wiggly,wiggly,2000,9,2026084704,2,0.75,0.25,1080,1647,inference,96,ZLZ,0.7291666666666666,0.6764942531853344,0.052672413481332225,0.004825004740652172,0.0022590007509265936,0.0020787646198830406,0.9202142226072195,0.10151718270105997,1.0,0.17872312312844785,1.0,0.48520858402564304,0.0
wiggly,wiggly,2000,9,2026084704,3,0.5,0.2,320,1135,inference,96,LOO,0.6770833333333334,0.7378348507116131,-0.060751517378279773,-0.0020611416968040475,0.0020246685983815993,0.0023014894005847957,1.136724006301313,0.04580689723787271,1.0,0.18805400031491493,1.0,0.49930234450713556,0.0
wiggly,wiggly,2000,9,2026084704,3,0.5,0.2,320,1135,inference,96,ZLZ,0.6770833333333334,0.7378348507116131,-0.060751517378279773,-0.0021551550350423776,0.0020251336400045356,0.0023014894005847957,1.1364629746507204,0.04789075386144231,1.0,0.18805400031491493,1.0,0.49930234450713556,0.0
wiggly,wiggly,2000,10,2026084704,0,0.25,0.75,5,374,inference,96,LOO,0.7291666666666666,0.6767415272842998,0.052425139382366814,0.043382016665127976,0.002090460502986448,0.0020787646198830415,0.9944051164388431,0.9488307557515432,1.0,0.17872312312844785,1.0,0.4852085840256432,0.0
wiggly,wiggly,2000,10,2026084704,0,0.25,0.75,5,374,inference,96,ZLZ,0.7395833333333334,0.6767415272842998,0.06284180604903356,0.04345622495778467,0.0020900958839173904,0.0020273665935672514,0.9699873623823574,0.9505367042343352,1.0,0.17649980491365436,1.0,0.4818503880310711,0.0
wiggly,wiggly,2000,10,2026084704,1,0.5,0.8,171,1674,inference,96,LOO,0.2916666666666667,0.26271177069545226,0.028954895971214423,0.011137362395760297,0.0020662455921670615,0.0021747076023391817,1.0524923129096024,0.24501427121958957,1.0,0.1828009814135189,1.0,0.4913679575549203,0.0
wiggly,wiggly,2000,10,2026084704,1,0.5,0.8,171,1674,inference,96,ZLZ,0.2916666666666667,0.26271177069545226,0.028954895971214423,0.011701765377868656,0.0020689200636769553,0.0021747076023391817,1.0511317670119247,0.2572643037059908,1.0,0.1828009814135189,1.0,0.4913679575549203,0.0
wiggly,wiggly,2000,10,2026084704,2,0.75,0.25,374,5,inference,96,LOO,0.6770833333333334,0.6767415272842998,0.00034180604903355505,0.0049045658605677556,0.002257562322940005,0.0023014894005847957,1.0194577474997832,0.10322400292939174,1.0,0.18805400031491493,1.0,0.49930234450713556,0.0
wiggly,wiggly,2000,10,2026084704,2,0.75,0.25,374,5,inference,96,ZLZ,0.6666666666666666,0.6767415272842998,-0.010074860617633186,0.004531745800870346,0.0022589716468916646,0.002339181286549708,1.0355071475856776,0.09534768455707734,1.0,0.18958764291397268,1.0,0.5016188246218545,0.0
wiggly,wiggly,2000,10,2026084704,3,0.5,0.2,171,676,inference,96,LOO,0.7395833333333334,0.7376207868578715,0.0019625464754619015,-9.951342624769932e-05,0.0020161720496064887,0.002027366593567252,1.0055523753357,0.0022162455896881693,1.0,0.17649980491365436,1.0,0.4818503880310711,0.0
wiggly,wiggly,2000,10,2026084704,3,0.5,0.2,171,676,inference,96,ZLZ,0.7395833333333334,0.7376207868578715,0.0019625464754619015,6.429768598881225e-05,0.0020153721692611377,0.0020273665935672514,1.0059514686612503,0.0014322463194109281,1.0,0.17649980491365436,1.0,0.4818503880310711,0.0
wiggly,wiggly,2000,11,2026084704,0,0.25,0.75,1678,721,inference,96,LOO,0.6875,0.6767860785462483,0.010713921453751718,0.031481216686115254,0.002141680236951894,0.002261513157894737,1.0559527603025338,0.6802588398510317,1.0,0.186413622554904,1.0,0.49682464698880485,0.0
wiggly,wiggly,2000,11,2026084704,0,0.25,0.75,1678,721,inference,96,ZLZ,0.6875,0.6767860785462483,0.010713921453751718,0.03094680945706363,0.0021436800751644404,0.002261513157894737,1.0549676624303455,0.6683991597394023,1.0,0.186413622554904,1.0,0.49682464698880485,0.0
wiggly,wiggly,2000,11,2026084704,1,0.5,0.8,1875,1133,inference,96,LOO,0.3645833333333333,0.2621631284354768,0.10242020489785653,0.01957766511693354,0.0020975895444166797,0.0024385508040935676,1.1625490842974744,0.42746507809745116,0.0,0.19357264782087358,1.0,0.5076379483926494,0.0
wiggly,wiggly,2000,11,2026084704,1,0.5,0.8,1875,1133,inference,96,ZLZ,0.3645833333333333,0.2621631284354768,0.10242020489785653,0.02023765956231538,0.0021004544952227234,0.0024385508040935676,1.1609634056056968,0.44157415575583986,0.0,0.19357264782087358,1.0,0.5076379483926494,0.0
wiggly,wiggly,2000,11,2026084704,2,0.75,0.25,721,1678,inference,96,LOO,0.6458333333333334,0.6767860785462483,-0.03095274521291491,0.0005409224495764864,0.002274026052398079,0.0024077119883040934,1.0587882165048352,0.01134324436616659,1.0,0.19234475771553283,1.0,0.5057832900688461,0.0
wiggly,wiggly,2000,11,2026084704,2,0.75,0.25,721,1678,inference,96,ZLZ,0.65625,0.6767860785462483,-0.020536078546248282,-0.0004509278778905834,0.0022773475934808694,0.0023745888157894737,1.0426993325862801,0.009449143065097402,1.0,0.19101712124242787,1.0,0.5037779705169423,0.0
wiggly,wiggly,2000,11,2026084704,3,0.5,0.2,1875,596,inference,96,LOO,0.6875,0.7377142111376209,-0.05021421113762092,0.0009868144204941975,0.0020102919332826708,0.002261513157894737,1.1249675335471494,0.02200928439892008,1.0,0.186413622554904,1.0,0.49682464698880485,0.0
wiggly,wiggly,2000,11,2026084704,3,0.5,0.2,1875,596,inference,96,ZLZ,0.6875,0.7377142111376209,-0.05021421113762092,0.0011469814481041007,0.0020094975077370606,0.002261513157894737,1.125412273061974,0.025586604578800375,1.0,0.186413622554904,1.0,0.49682464698880485,0.0
wiggly,wiggly,2000,12,2026084704,0,0.25,0.75,1483,1937,inference,96,LOO,0.6770833333333334,0.6770298086636245,5.352466970887093e-05,0.0007146284013677118,0.0022588971832690893,0.0023014894005847957,1.018855314722234,0.015035990421208402,1.0,0.18805400031491493,1.0,0.49930234450713556,0.0
wiggly,wiggly,2000,12,2026084704,0,0.25,0.75,1483,1937,inference,96,ZLZ,0.6666666666666666,0.6770298086636245,-0.01036314199695787,0.0005143006542160933,0.002259861387257169,0.002339181286549708,1.0350994533292197,0.010818727348076856,1.0,0.18958764291397268,1.0,0.5016188246218545,0.0
wiggly,wiggly,2000,12,2026084704,1,0.5,0.8,1387,369,inference,96,LOO,0.2604166666666667,0.26208833731592085,-0.0016716706492541644,0.006087719796562974,0.002040272334446943,0.002027366593567251,0.9936745008684391,0.13477538599746985,1.0,0.17649980491365444,1.0,0.48185038803107105,0.0
wiggly,wiggly,2000,12,2026084704,1,0.5,0.8,1387,369,inference,96,ZLZ,0.25,0.26208833731592085,-0.01208833731592085,0.006119773466497724,0.0020404381484190205,0.001973684210526316,0.967284508013915,0.13547951368008535,1.0,0.17414737000358105,1.0,0.4782971685953934,0.0
wiggly,wiggly,2000,12,2026084704,2,0.75,0.25,1937,1483,inference,96,LOO,0.5833333333333334,0.6770298086636244,-0.09369647533029102,-0.008687708808849393,0.002303067131801448,0.002558479532163743,1.110900979322523,0.18103058602949784,1.0,0.19827550293867158,1.0,0.5147413441704372,0.0
wiggly,wiggly,2000,12,2026084704,2,0.75,0.25,1937,1483,inference,96,ZLZ,0.5833333333333334,0.6770298086636244,-0.09369647533029102,-0.00899203613373134,0.0023040389221273545,0.002558479532163743,1.1104324269841153,0.18733250379544963,1.0,0.19827550293867158,1.0,0.5147413441704372,0.0
wiggly,wiggly,2000,12,2026084704,3,0.5,0.2,1387,65,inference,96,LOO,0.7916666666666666,0.7378010770608607,0.0538655896058059,-0.0013256196374510365,0.0020213362648199822,0.001736111111111111,0.858892773719531,0.029484899046372234,1.0,0.16333033204500458,1.0,0.4393126566354777,0.0
wiggly,wiggly,2000,12,2026084704,3,0.5,0.2,1387,65,inference,96,ZLZ,0.7916666666666666,0.7378010770608607,0.0538655896058059,-0.0013256196374512585,0.0020213362648199827,0.001736111111111111,0.8588927737195309,0.029484899046377168,1.0,0.16333033204500458,1.0,0.4393126566354777,0.0
wiggly,wiggly,2000,13,2026084704,0,0.25,0.75,1366,889,inference,96,LOO,0.6979166666666666,0.6766030877498799,0.021313578916786757,0.0025461541839223445,0.002254445346444695,0.0022192525584795327,0.9843896025154649,0.053624696028762506,1.0,0.18466366525247135,1.0,0.4941814357900662,0.0
wiggly,wiggly,2000,13,2026084704,0,0.25,0.75,1366,889,inference,96,ZLZ,0.6979166666666666,0.6766030877498799,0.021313578916786757,0.0034778303265000643,0.0022514934566988582,0.0022192525584795327,0.985680216780822,0.07329477999964232,1.0,0.18466366525247135,1.0,0.4941814357900662,0.0
wiggly,wiggly,2000,13,2026084704,1,0.5,0.8,143,1170,inference,96,LOO,0.2708333333333333,0.2619848883958137,0.008848444937519628,0.0029774314052588013,0.002024543442156497,0.0020787646198830415,1.0267819285067004,0.0661726024190189,1.0,0.17872312312844785,1.0,0.48520858402564315,0.0
wiggly,wiggly,2000,13,2026084704,1,0.5,0.8,143,1170,inference,96,ZLZ,0.2708333333333333,0.2619848883958137,0.008848444937519628,0.002833775003462269,0.0020240757196451835,0.0020787646198830415,1.0270191968151492,0.06298715425816365,1.0,0.17872312312844785,1.0,0.48520858402564315,0.0
wiggly,wiggly,2000,13,2026084704,2,0.75,0.25,889,1366,inference,96,LOO,0.6458333333333334,0.67660308774988,-0.030769754416546613,0.006958782702786159,0.002249707198899856,0.0024077119883040934,1.070233490598912,0.14671356706246796,1.0,0.19234475771553283,1.0,0.5057832900688461,0.0
wiggly,wiggly,2000,13,2026084704,2,0.75,0.25,889,1366,inference,96,ZLZ,0.6354166666666666,0.67660308774988,-0.041186421083213354,0.006359889264959118,0.0022519980713021966,0.0024385508040935676,1.0828387622390363,0.13401874505021907,1.0,0.1935726478208737,1.0,0.5076379483926494,0.0
wiggly,wiggly,2000,13,2026084704,3,0.5,0.2,143,689,inference,96,LOO,0.7083333333333334,0.7374060773586772,-0.029072744025343877,-0.00327466035168944,0.002032752776262557,0.0021747076023391817,1.0698337878242254,0.07263132719742729,1.0,0.18280098141351897,1.0,0.49136795755492035,0.0
wiggly,wiggly,2000,13,2026084704,3,0.5,0.2,143,689,inference,96,ZLZ,0.6875,0.7374060773586772,-0.04990607735867725,-0.0031981124414685036,0.002032376745194244,0.002261513157894737,1.1127430793736,0.07094007126338288,1.0,0.186413622554904,1.0,0.49682464698880485,0.0
wiggly,wiggly,2000,14,2026084704,0,0.25,0.75,1278,3,inference,96,LOO,0.6458333333333334,0.6771981517978942,-0.03136481846456085,0.01791043911711987,0.0021936356808101307,0.002407711988304093,1.0975897271213704,0.38240537057423546,1.0,0.19234475771553283,1.0,0.5057832900688461,0.0
wiggly,wiggly,2000,14,2026084704,0,0.25,0.75,1278,3,inference,96,ZLZ,0.65625,0.6771981517978942,-0.02094815179789422,0.01832100761036093,0.002192091830513925,0.0023745888157894737,1.083252436205085,0.3913091321596521,1.0,0.19101712124242787,1.0,0.5037779705169423,0.0
wiggly,wiggly,2000,14,2026084704,1,0.5,0.8,1790,1038,inference,96,LOO,0.28125,0.26258121894536485,0.018668781054635153,0.0015737327834497439,0.002021810839023541,0.0021278782894736843,1.0524616093666657,0.034999410678218865,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
wiggly,wiggly,2000,14,2026084704,1,0.5,0.8,1790,1038,inference,96,ZLZ,0.2916666666666667,0.26258121894536485,0.029085447721301838,0.0009172613713267497,0.0020186565747990918,0.0021747076023391817,1.0773043961455508,0.02041558759299051,1.0,0.1828009814135189,1.0,0.4913679575549203,0.0
wiggly,wiggly,2000,14,2026084704,2,0.75,0.25,3,1278,inference,96,LOO,0.6041666666666666,0.6771981517978942,-0.07303148513122759,-0.0057216372672425075,0.0022941452133733156,0.0025173611111111113,1.0972980683335116,0.11945652294145555,1.0,0.1966757640905472,1.0,0.5123250294223336,0.0
wiggly,wiggly,2000,14,2026084704,2,0.75,0.25,3,1278,inference,96,ZLZ,0.59375,0.6771981517978942,-0.08344815179789422,-0.00550655735073291,0.0022935078969655762,0.0025390625,1.1070650785023695,0.11498204986333502,1.0,0.19752168525930186,1.0,0.5136027453433987,0.0
wiggly,wiggly,2000,14,2026084704,3,0.5,0.2,1790,786,inference,96,LOO,0.7708333333333334,0.7379924813015465,0.03284085203178688,-0.00346489005711903,0.0020308496513966345,0.001859466374269006,0.915610061527811,0.07688658512579372,1.0,0.16903329264047118,1.0,0.4644529891427187,0.0
wiggly,wiggly,2000,14,2026084704,3,0.5,0.2,1790,786,inference,96,ZLZ,0.7604166666666666,0.7379924813015465,0.02242418536512014,-0.003547766218281012,0.0020312400468508116,0.0019177174707602342,0.9441116886866325,0.07871805755761462,1.0,0.17166051023635132,1.0,0.4745409080413239,0.0
wiggly,wiggly,2000,15,2026084704,0,0.25,0.75,693,1683,inference,96,LOO,0.6875,0.6769355284267394,0.01056447157326057,0.04043838675606326,0.0021017275855404103,0.002261513157894737,1.0760258243997123,0.8820751949415873,1.0,0.186413622554904,1.0,0.49682464698880485,0.0
wiggly,wiggly,2000,15,2026084704,0,0.25,0.75,693,1683,inference,96,ZLZ,0.6666666666666666,0.6769355284267394,-0.0102688617600728,0.04119323820049625,0.0020986738148362125,0.002339181286549708,1.1145997391368156,0.899194126124265,1.0,0.18958764291397268,1.0,0.5016188246218545,0.0
wiggly,wiggly,2000,15,2026084704,1,0.5,0.8,1911,1429,inference,96,LOO,0.25,0.26238107024838736,-0.01238107024838736,0.021160799815209352,0.0021021889705333022,0.001973684210526316,0.9388709760120252,0.461526032053725,1.0,0.17414737000358105,1.0,0.4782971685953934,0.0
wiggly,wiggly,2000,15,2026084704,1,0.5,0.8,1911,1429,inference,96,ZLZ,0.23958333333333334,0.26238107024838736,-0.022797736915054018,0.02152294561065049,0.0021038894384420633,0.0019177174707602342,0.9115105745196905,0.4692348411970707,1.0,0.1716605102363514,1.0,0.4745409080413239,0.0
wiggly,wiggly,2000,15,2026084704,2,0.75,0.25,1683,693,inference,96,LOO,0.6666666666666666,0.6769355284267394,-0.0102688617600728,-0.002681436303375029,0.0022833060719645503,0.002339181286549708,1.0244711890671245,0.05611583364809659,1.0,0.18958764291397268,1.0,0.5016188246218545,0.0
wiggly,wiggly,2000,15,2026084704,2,0.75,0.25,1683,693,inference,96,ZLZ,0.625,0.6769355284267394,-0.05193552842673943,-0.004424186164292188,0.002289651940482292,0.0024671052631578946,1.0775023135779422,0.09245888654075081,1.0,0.19470267871540736,1.0,0.509344795931844,0.0
wiggly,wiggly,2000,15,2026084704,3,0.5,0.2,1911,475,inference,96,LOO,0.7395833333333334,0.7379771397058932,0.001606193627440189,9.649690005197886e-05,0.0020132450117743006,0.002027366593567252,1.0070143383991328,0.0021506267634237974,1.0,0.17649980491365436,1.0,0.4818503880310711,0.0
wiggly,wiggly,2000,15,2026084704,3,0.5,0.2,1911,475,inference,96,ZLZ,0.7395833333333334,0.7379771397058932,0.001606193627440189,0.00011336740175338367,0.002013164254293713,0.0020273665935672514,1.0070547344774514,0.00252667037316457,1.0,0.17649980491365436,1.0,0.4818503880310711,0.0
wiggly,wiggly,2000,16,2026084704,0,0.25,0.75,1737,102,inference,96,LOO,0.6666666666666666,0.6765472339680169,-0.00988056730135023,0.02383345905543388,0.0021739678373141782,0.002339181286549708,1.0759962711498263,0.5111643068727532,1.0,0.18958764291397268,1.0,0.5016188246218545,0.0
wiggly,wiggly,2000,16,2026084704,0,0.25,0.75,1737,102,inference,96,ZLZ,0.6666666666666666,0.6765472339680169,-0.00988056730135023,0.02442057577778267,0.0021718293719154066,0.002339181286549708,1.077055737802601,0.5240141907569225,1.0,0.18958764291397268,1.0,0.5016188246218545,0.0
wiggly,wiggly,2000,16,2026084704,1,0.5,0.8,295,947,inference,96,LOO,0.25,0.2619723633867715,-0.01197236338677149,0.011208598640620349,0.0020618521814263265,0.001973684210526316,0.9572384617606201,0.24684398835768545,1.0,0.17414737000358105,1.0,0.4782971685953934,0.0
wiggly,wiggly,2000,16,2026084704,1,0.5,0.8,295,947,inference,96,ZLZ,0.25,0.2619723633867715,-0.01197236338677149,0.012386860645829001,0.0020670691576245032,0.001973684210526316,0.9548225337532943,0.2724480778397909,1.0,0.17414737000358105,1.0,0.4782971685953934,0.0
wiggly,wiggly,2000,16,2026084704,2,0.75,0.25,102,1737,inference,96,LOO,0.65625,0.6765472339680169,-0.02029723396801686,0.004181235880681089,0.0022617696425137643,0.0023745888157894737,1.0498809300271272,0.08791854319501259,1.0,0.19101712124242787,1.0,0.5037779705169423,0.0
wiggly,wiggly,2000,16,2026084704,2,0.75,0.25,102,1737,inference,96,ZLZ,0.6666666666666666,0.6765472339680169,-0.00988056730135023,0.004072007952021339,0.002262118600226395,0.002339181286549708,1.0340665985928414,0.08561521114417572,1.0,0.18958764291397268,1.0,0.5016188246218545,0.0
wiggly,wiggly,2000,16,2026084704,3,0.5,0.2,295,1759,inference,96,LOO,0.78125,0.7376234885001955,0.043626511499804455,0.0001991685169050461,0.002014737815882642,0.0017989309210526315,0.8928858667719665,0.004437224685312775,1.0,0.16625906356643583,1.0,0.4519411646838697,0.0
wiggly,wiggly,2000,16,2026084704,3,0.5,0.2,295,1759,inference,96,ZLZ,0.7604166666666666,0.7376234885001955,0.022793178166471084,0.00042470513589154546,0.00201363031745673,0.0019177174707602342,0.9523681949635937,0.009464499272581282,1.0,0.17166051023635132,1.0,0.4745409080413239,0.0
wiggly,wiggly,2000,17,2026084704,0,0.25,0.75,241,879,inference,96,LOO,0.75,0.6765857883045363,0.0734142116954637,0.03987360427697628,0.0021062168545205174,0.001973684210526316,0.937075499272665,0.8688282879032536,1.0,0.17414737000358094,1.0,0.4782971685953934,0.0
wiggly,wiggly,2000,17,2026084704,0,0.25,0.75,241,879,inference,96,ZLZ,0.75,0.6765857883045363,0.0734142116954637,0.038302265252544765,0.0021131589206119746,0.001973684210526316,0.9339970559122611,0.8332174941914343,1.0,0.17414737000358094,1.0,0.4782971685953934,0.0
wiggly,wiggly,2000,17,2026084704,1,0.5,0.8,1930,400,inference,96,LOO,0.3020833333333333,0.2619954713303787,0.04008786200295461,0.002629853909489499,0.002024169414425123,0.002219252558479532,1.0963768855828768,0.05845318696478998,1.0,0.18466366525247135,1.0,0.4941814357900661,0.0
wiggly,wiggly,2000,17,2026084704,1,0.5,0.8,1930,400,inference,96,ZLZ,0.3125,0.2619954713303787,0.050504528669621296,0.0021815686695421665,0.0020220507306608505,0.002261513157894737,1.1184255288964116,0.04851464571638489,1.0,0.18641362255490412,1.0,0.49682464698880485,0.0
wiggly,wiggly,2000,17,2026084704,2,0.75,0.25,879,241,inference,96,LOO,0.7291666666666666,0.6765857883045363,0.05258087836213032,0.010944585760033987,0.0022355609019606504,0.0020787646198830415,0.9298626658123721,0.23147605698368923,1.0,0.17872312312844785,1.0,0.4852085840256432,0.0
wiggly,wiggly,2000,17,2026084704,2,0.75,0.25,879,241,inference,96,ZLZ,0.7291666666666666,0.6765857883045363,0.05258087836213032,0.011224734032506567,0.0022343437894837876,0.0020787646198830406,0.9303691892299657,0.2374657943707133,1.0,0.17872312312844785,1.0,0.48520858402564304,0.0
wiggly,wiggly,2000,17,2026084704,3,0.5,0.2,1930,479,inference,96,LOO,0.6770833333333334,0.7378348038596575,-0.060751470526324125,-0.005988473396505212,0.002043651867154702,0.0023014894005847957,1.1261650957161657,0.13246851456131362,1.0,0.18805400031491493,1.0,0.49930234450713556,0.0
wiggly,wiggly,2000,17,2026084704,3,0.5,0.2,1930,479,inference,96,ZLZ,0.6770833333333334,0.7378348038596575,-0.060751470526324125,-0.006060839003868335,0.0020439967397889117,0.0023014894005847957,1.125975083904721,0.13405797301203298,1.0,0.18805400031491493,1.0,0.49930234450713556,0.0
wiggly,wiggly,2000,18,2026084704,0,0.25,0.75,992,1861,inference,96,LOO,0.7604166666666666,0.6769150101443278,0.08350165652233887,0.03857288450068441,0.0021113068671945547,0.0019177174707602342,0.9083082618437381,0.8394724283089995,1.0,0.17166051023635132,1.0,0.4745409080413239,0.0
wiggly,wiggly,2000,18,2026084704,0,0.25,0.75,992,1861,inference,96,ZLZ,0.7604166666666666,0.6769150101443278,0.08350165652233887,0.03881520197232213,0.002110160484051452,0.0019177174707602342,0.9088017168619648,0.8449754816199625,1.0,0.17166051023635132,1.0,0.4745409080413239,0.0
wiggly,wiggly,2000,18,2026084704,1,0.5,0.8,731,289,inference,96,LOO,0.20833333333333334,0.2622838005814068,-0.05395046724807348,0.011730818428827727,0.0020656395434478125,0.001736111111111111,0.8404714736499104,0.25810774902925854,1.0,0.16333033204500452,1.0,0.43931265663547764,0.0
wiggly,wiggly,2000,18,2026084704,1,0.5,0.8,731,289,inference,96,ZLZ,0.20833333333333334,0.2622838005814068,-0.05395046724807348,0.011829027393715386,0.002065343956353745,0.0017361111111111108,0.8405917599197968,0.260287219110028,1.0,0.16333033204500452,1.0,0.43931265663547764,0.0
wiggly,wiggly,2000,18,2026084704,2,0.75,0.25,1861,992,inference,96,LOO,0.7708333333333334,0.6769150101443278,0.09391832318900561,0.0025375736628517886,0.002266111090701066,0.0018594663742690061,0.820553935726842,0.05330624119563625,0.0,0.16903329264047118,1.0,0.4644529891427187,0.0
wiggly,wiggly,2000,18,2026084704,2,0.75,0.25,1861,992,inference,96,ZLZ,0.78125,0.6769150101443278,0.10433498985567224,0.002921265020394803,0.0022647199904762263,0.0017989309210526315,0.79432818565546,0.061385203743056824,0.0,0.16625906356643583,1.0,0.4519411646838697,0.0
wiggly,wiggly,2000,18,2026084704,3,0.5,0.2,731,1040,inference,96,LOO,0.8125,0.7375418191361425,0.07495818086385753,-0.007610167113007327,0.002052301363747826,0.0016036184210526316,0.7813757030907836,0.16798620800213154,1.0,0.1569743180087777,1.0,0.4136791240468425,0.0
wiggly,wiggly,2000,18,2026084704,3,0.5,0.2,731,1040,inference,96,ZLZ,0.8125,0.7375418191361425,0.07495818086385753,-0.007690401177700035,0.0020527409061650895,0.0016036184210526316,0.7812083912959555,0.16973911261800115,1.0,0.1569743180087777,1.0,0.4136791240468425,0.0
wiggly,wiggly,2000,19,2026084704,0,0.25,0.75,1322,502,inference,96,LOO,0.71875,0.6763956506569075,0.04235434934309246,0.013053750221951987,0.0022174954116717573,0.0021278782894736843,0.9595863325234522,0.27720683443984584,1.0,0.18082208741702122,1.0,0.48837895047149704,0.0
wiggly,wiggly,2000,19,2026084704,0,0.25,0.75,1322,502,inference,96,ZLZ,0.7083333333333334,0.6763956506569075,0.03193768267642583,0.01337378865378025,0.0022168707482975603,0.0021747076023391817,0.980980782938853,0.28404311667002957,1.0,0.18280098141351897,1.0,0.49136795755492035,0.0
wiggly,wiggly,2000,19,2026084704,1,0.5,0.8,1128,1189,inference,96,LOO,0.3229166666666667,0.26190651214917193,0.06101015451749475,0.006139185863191454,0.0020392380151631364,0.0023014894005847957,1.1286026366082036,0.13594925202668742,1.0,0.18805400031491482,1.0,0.4993023445071355,0.0
wiggly,wiggly,2000,19,2026084704,1,0.5,0.8,1128,1189,inference,96,ZLZ,0.3229166666666667,0.26190651214917193,0.06101015451749475,0.005361801254970933,0.002035956267000699,0.0023014894005847952,1.1304218257965188,0.11883010736915231,1.0,0.18805400031491482,1.0,0.4993023445071355,0.0
wiggly,wiggly,2000,19,2026084704,2,0.75,0.25,502,1322,inference,96,LOO,0.7083333333333334,0.6763956506569075,0.03193768267642583,0.005868051599526636,0.002255456122958017,0.0021747076023391817,0.9641985850237095,0.12355966798200303,1.0,0.18280098141351897,1.0,0.49136795755492035,0.0
wiggly,wiggly,2000,19,2026084704,2,0.75,0.25,502,1322,inference,96,ZLZ,0.7291666666666666,0.6763956506569075,0.052771016009759086,0.005339627724673668,0.0022575186993148977,0.0020787646198830415,0.9208183394068435,0.11238162335577502,1.0,0.17872312312844785,1.0,0.4852085840256432,0.0
wiggly,wiggly,2000,19,2026084704,3,0.5,0.2,1128,447,inference,96,LOO,0.7708333333333334,0.7377295840035933,0.03310374932974003,-0.003817598999105054,0.0020336754722951374,0.001859466374269006,0.9143378083674654,0.08465438963486867,1.0,0.16903329264047118,1.0,0.4644529891427187,0.0
wiggly,wiggly,2000,19,2026084704,3,0.5,0.2,1128,447,inference,96,ZLZ,0.7708333333333334,0.7377295840035933,0.03310374932974003,-0.003817598999105165,0.0020336754722951374,0.001859466374269006,0.9143378083674654,0.08465438963487112,1.0,0.16903329264047118,1.0,0.4644529891427187,0.0
wiggly,wiggly,2000,20,2026084704,0,0.25,0.75,924,89,inference,96,LOO,0.6770833333333334,0.6762508857764522,0.0008324475568811662,0.007847832349221595,0.0022309995273148402,0.0023014894005847957,1.0315956468869336,0.16614985922219738,1.0,0.18805400031491493,1.0,0.49930234450713556,0.0
wiggly,wiggly,2000,20,2026084704,0,0.25,0.75,924,89,inference,96,ZLZ,0.6875,0.6762508857764522,0.011249114223547796,0.008293010923710153,0.002228930810988864,0.002261513157894737,1.0146179265615778,0.17565638617008184,1.0,0.186413622554904,1.0,0.49682464698880485,0.0
wiggly,wiggly,2000,20,2026084704,1,0.5,0.8,214,1101,inference,96,LOO,0.15625,0.2621570810509131,-0.10590708105091312,0.0026518668950423763,0.002025096590302573,0.001387746710526316,0.6852743307019101,0.05892897003818299,0.0,0.14602700903655563,1.0,0.37416147956454426,0.0
wiggly,wiggly,2000,20,2026084704,1,0.5,0.8,214,1101,inference,96,ZLZ,0.16666666666666666,0.2621570810509131,-0.09549041438424646,0.0025607121538669952,0.0020246266811698283,0.0014619883040935672,0.7221026561048929,0.056909960589435406,0.0,0.14988219195770897,1.0,0.387489663745442,0.0
wiggly,wiggly,2000,20,2026084704,2,0.75,0.25,89,924,inference,96,LOO,0.7291666666666666,0.6762508857764522,0.052915780890214426,0.006543259546607172,0.002253229556982892,0.0020787646198830406,0.9225711661028171,0.1378451301329407,1.0,0.17872312312844785,1.0,0.48520858402564304,0.0
wiggly,wiggly,2000,20,2026084704,2,0.75,0.25,89,924,inference,96,ZLZ,0.71875,0.6762508857764522,0.042499114223547796,0.007209531039159001,0.002250693808044166,0.0021278782894736843,0.9454321515740929,0.1519668312621079,1.0,0.18082208741702122,1.0,0.48837895047149704,0.0
wiggly,wiggly,2000,20,2026084704,3,0.5,0.2,214,1269,inference,96,LOO,0.75,0.7378453702780036,0.012154629721996435,-0.0029171386046670245,0.002028874682027973,0.001973684210526316,0.9727974960747742,0.0647633720663973,1.0,0.17414737000358094,1.0,0.4782971685953934,0.0
wiggly,wiggly,2000,20,2026084704,3,0.5,0.2,214,1269,inference,96,ZLZ,0.75,0.7378453702780036,0.012154629721996435,-0.002856930130136437,0.0020285841748842967,0.001973684210526316,0.9729368073370127,0.06343122558453784,1.0,0.17414737000358094,1.0,0.4782971685953934,0.0
wiggly,wiggly,2000,21,2026084704,0,0.25,0.75,387,1000,inference,96,LOO,0.7604166666666666,0.6768666586758048,0.08355000799086187,0.022227551594208417,0.00218080170262969,0.0019177174707602342,0.8793635241791038,0.4759743376802165,1.0,0.17166051023635132,1.0,0.4745409080413239,0.0
wiggly,wiggly,2000,21,2026084704,0,0.25,0.75,387,1000,inference,96,ZLZ,0.7604166666666666,0.6768666586758048,0.08355000799086187,0.02251083804634768,0.0021794358977231163,0.0019177174707602342,0.8799146021058465,0.4821915700244266,1.0,0.17166051023635132,1.0,0.4745409080413239,0.0
wiggly,wiggly,2000,21,2026084704,1,0.5,0.8,72,864,inference,96,LOO,0.2916666666666667,0.2623381583700911,0.029328508296575573,0.012968170262806,0.0020676302885178056,0.0021747076023391817,1.0517874565951224,0.28519523237430305,1.0,0.1828009814135189,1.0,0.4913679575549203,0.0
wiggly,wiggly,2000,21,2026084704,1,0.5,0.8,72,864,inference,96,ZLZ,0.3020833333333333,0.2623381583700911,0.0397451749632422,0.013635656351591474,0.0020706063283206185,0.002219252558479532,1.071788745222021,0.2996589676638802,1.0,0.18466366525247135,1.0,0.4941814357900661,0.0
wiggly,wiggly,2000,21,2026084704,2,0.75,0.25,1000,387,inference,96,LOO,0.6979166666666666,0.6768666586758048,0.021050007990861874,-0.010972224012871457,0.002314146671215278,0.0022192525584795327,0.9589939073801613,0.22808631311609304,1.0,0.18466366525247135,1.0,0.4941814357900662,0.0
wiggly,wiggly,2000,21,2026084704,2,0.75,0.25,1000,387,inference,96,ZLZ,0.7083333333333334,0.6768666586758048,0.031466674657528615,-0.010704634929503798,0.0023131824612466737,0.0021747076023391817,0.9401366467075573,0.22257014837819225,1.0,0.18280098141351897,1.0,0.49136795755492035,0.0
wiggly,wiggly,2000,21,2026084704,3,0.5,0.2,72,1195,inference,96,LOO,0.7604166666666666,0.73781841791281,0.02259824875385663,-0.0017225455266860479,0.002022934962485976,0.0019177174707602342,0.9479877041640328,0.03829832223381687,1.0,0.17166051023635132,1.0,0.4745409080413239,0.0
wiggly,wiggly,2000,21,2026084704,3,0.5,0.2,72,1195,inference,96,ZLZ,0.7708333333333334,0.73781841791281,0.03301491542052337,-0.0020122426461961496,0.0020243434884669354,0.0018594663742690061,0.9185527974193781,0.0447237536291074,1.0,0.16903329264047118,1.0,0.4644529891427187,0.0
wiggly,wiggly,2000,22,2026084704,0,0.25,0.75,1032,1372,inference,96,LOO,0.6979166666666666,0.6769948805459131,0.02092178612075357,0.005988608941169593,0.002241158682148997,0.0022192525584795327,0.9902255365298547,0.12649974520642288,1.0,0.18466366525247135,1.0,0.4941814357900662,0.0
wiggly,wiggly,2000,22,2026084704,0,0.25,0.75,1032,1372,inference,96,ZLZ,0.7083333333333334,0.6769948805459131,0.03133845278742031,0.0066962481909607074,0.0022382562579796573,0.0021747076023391817,0.9716079624869061,0.1415391679839891,1.0,0.18280098141351897,1.0,0.49136795755492035,0.0
wiggly,wiggly,2000,22,2026084704,1,0.5,0.8,1441,669,inference,96,LOO,0.3125,0.2622357929347304,0.05026420706526957,0.010514135641625344,0.0020609663287847265,0.002261513157894737,1.0973071836783794,0.23159977185724395,1.0,0.18641362255490412,1.0,0.49682464698880485,0.0
wiggly,wiggly,2000,22,2026084704,1,0.5,0.8,1441,669,inference,96,ZLZ,0.2916666666666667,0.2622357929347304,0.029430873731936258,0.009375814153114337,0.002056041690699909,0.0021747076023391817,1.057715712758177,0.20677262055353088,1.0,0.1828009814135189,1.0,0.4913679575549203,0.0
wiggly,wiggly,2000,22,2026084704,2,0.75,0.25,1372,1032,inference,96,LOO,0.6875,0.676994880545913,0.010505119454087053,-0.00696630908554996,0.0022988710518348082,0.002261513157894737,0.9837494608885284,0.1452932484677937,1.0,0.186413622554904,1.0,0.49682464698880485,0.0
wiggly,wiggly,2000,22,2026084704,2,0.75,0.25,1372,1032,inference,96,ZLZ,0.6875,0.676994880545913,0.010505119454087053,-0.00675559981009477,0.0022981429818967987,0.002261513157894737,0.9840611205261786,0.14092089479553396,1.0,0.186413622554904,1.0,0.49682464698880485,0.0
wiggly,wiggly,2000,22,2026084704,3,0.5,0.2,1441,1348,inference,96,LOO,0.6979166666666666,0.7379875759080727,-0.040070909241406105,-0.0024048390054641766,0.0020254998186956252,0.0022192525584795327,1.0956567549379885,0.053434272763226785,1.0,0.18466366525247135,1.0,0.4941814357900662,0.0
wiggly,wiggly,2000,22,2026084704,3,0.5,0.2,1441,1348,inference,96,ZLZ,0.6979166666666666,0.7379875759080727,-0.040070909241406105,-0.0019078736481469294,0.002023095339614674,0.0022192525584795327,1.096958959384593,0.042417145085271495,1.0,0.18466366525247135,1.0,0.4941814357900662,0.0
wiggly,wiggly,2000,23,2026084704,0,0.25,0.75,929,1089,inference,96,LOO,0.6458333333333334,0.673881792751761,-0.028048459418427596,0.019520305135307003,0.0021998805029975633,0.0024077119883040934,1.0944739884840737,0.41618560692544565,1.0,0.19234475771553283,1.0,0.5057832900688461,0.0
wiggly,wiggly,2000,23,2026084704,0,0.25,0.75,929,1089,inference,96,ZLZ,0.6666666666666666,0.673881792751761,-0.007215126085094337,0.01738630312252787,0.0022076776223703774,0.002339181286549708,1.0595665158929026,0.37003211610753395,1.0,0.18958764291397268,1.0,0.5016188246218545,0.0
wiggly,wiggly,2000,23,2026084704,1,0.5,0.8,1913,1031,inference,96,LOO,0.22916666666666666,0.26224274811965526,-0.0330760814529886,-0.00011240819190794227,0.0020123474707036283,0.0018594663742690061,0.9240284798424169,0.0025058004109134685,1.0,0.16903329264047123,1.0,0.4644529891427188,0.0
wiggly,wiggly,2000,23,2026084704,1,0.5,0.8,1913,1031,inference,96,ZLZ,0.21875,0.26224274811965526,-0.043492748119655256,-0.0001665026060018171,0.002012032759610909,0.0017989309210526315,0.8940862977800186,0.003711961912984412,1.0,0.16625906356643583,1.0,0.4519411646838697,0.0
wiggly,wiggly,2000,23,2026084704,2,0.75,0.25,1089,929,inference,96,LOO,0.6770833333333334,0.673881792751761,0.003201540581572404,-0.0020180766289695784,0.0022925199940771715,0.0023014894005847957,1.0039124659897392,0.04214839941239343,1.0,0.18805400031491493,1.0,0.49930234450713556,0.0
wiggly,wiggly,2000,23,2026084704,2,0.75,0.25,1089,929,inference,96,ZLZ,0.6875,0.673881792751761,0.013618207248239034,-0.002345359477539777,0.0022937124350114815,0.002261513157894737,0.9859619381116607,0.04897110827527055,1.0,0.186413622554904,1.0,0.49682464698880485,0.0
wiggly,wiggly,2000,23,2026084704,3,0.5,0.2,1913,1337,inference,96,LOO,0.7916666666666666,0.737816775719704,0.053849890946962575,-0.004137960911449912,0.0020349589723861103,0.0017361111111111108,0.853143053334101,0.09172940046891792,1.0,0.16333033204500458,1.0,0.4393126566354777,0.0
wiggly,wiggly,2000,23,2026084704,3,0.5,0.2,1913,1337,inference,96,ZLZ,0.78125,0.737816775719704,0.043433224280295946,-0.004190993575806545,0.002035223359200424,0.0017989309210526315,0.8838985229411752,0.09289898218502864,1.0,0.16625906356643583,1.0,0.4519411646838697,0.0
wiggly,wiggly,2000,24,2026084704,0,0.25,0.75,1970,216,inference,96,LOO,0.7604166666666666,0.6772894584564703,0.08312720821019637,0.024937388528289528,0.0021652000579782758,0.0019177174707602342,0.8856998981197494,0.5359224580180507,1.0,0.17166051023635132,1.0,0.4745409080413239,0.0
wiggly,wiggly,2000,24,2026084704,0,0.25,0.75,1970,216,inference,96,ZLZ,0.7604166666666666,0.6772894584564703,0.08312720821019637,0.024328886753443246,0.0021677085906255597,0.0019177174707602342,0.8846749415735891,0.5225427030374484,1.0,0.17166051023635132,1.0,0.4745409080413239,0.0
wiggly,wiggly,2000,24,2026084704,1,0.5,0.8,998,1498,inference,96,LOO,0.28125,0.2621333158158212,0.019116684184178778,0.012458833516177548,0.002065267253989091,0.0021278782894736843,1.030316190489952,0.2741506329870759,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
wiggly,wiggly,2000,24,2026084704,1,0.5,0.8,998,1498,inference,96,ZLZ,0.2708333333333333,0.2621333158158212,0.008700017517512093,0.013125319030434623,0.0020681281544757193,0.0020787646198830415,1.00514303979872,0.2886164927856494,1.0,0.17872312312844785,1.0,0.48520858402564315,0.0
wiggly,wiggly,2000,24,2026084704,2,0.75,0.25,216,1970,inference,96,LOO,0.71875,0.6772894584564703,0.04146054154352974,0.007678640067269593,0.002244780495958065,0.0021278782894736843,0.9479226558254252,0.16206803650698492,1.0,0.18082208741702122,1.0,0.48837895047149704,0.0
wiggly,wiggly,2000,24,2026084704,2,0.75,0.25,216,1970,inference,96,ZLZ,0.75,0.6772894584564703,0.07271054154352974,0.006854368936998201,0.002247915800518175,0.001973684210526316,0.8780062892352797,0.14456975887704812,1.0,0.17414737000358094,1.0,0.4782971685953934,0.0
wiggly,wiggly,2000,24,2026084704,3,0.5,0.2,998,1389,inference,96,LOO,0.6875,0.7378946375068023,-0.05039463750680229,-0.0008781923453285989,0.0020185818454690817,0.002261513157894737,1.1203475167335621,0.019546385769216596,1.0,0.186413622554904,1.0,0.49682464698880485,0.0
wiggly,wiggly,2000,24,2026084704,3,0.5,0.2,998,1389,inference,96,ZLZ,0.6875,0.7378946375068023,-0.05039463750680229,-0.0007621149481699119,0.0020179987098232813,0.002261513157894737,1.1206712605345424,0.01696524117447175,1.0,0.186413622554904,1.0,0.49682464698880485,0.0
wiggly,wiggly,2000,25,2026084704,0,0.25,0.75,80,781,inference,96,LOO,0.7083333333333334,0.6766595896705526,0.03167374366278075,0.04174376531547197,0.002100894194551429,0.0021747076023391817,1.0351342813832245,0.9107297628793476,1.0,0.18280098141351897,1.0,0.49136795755492035,0.0
wiggly,wiggly,2000,25,2026084704,0,0.25,0.75,80,781,inference,96,ZLZ,0.7083333333333334,0.6766595896705526,0.03167374366278075,0.04061704460026583,0.002104934522707859,0.0021747076023391817,1.0331473871888255,0.8852970648805232,1.0,0.18280098141351897,1.0,0.49136795755492035,0.0
wiggly,wiggly,2000,25,2026084704,1,0.5,0.8,1652,340,inference,96,LOO,0.28125,0.26268294333962705,0.01856705666037295,0.022102522196498275,0.0021074708091523074,0.0021278782894736843,1.009683398808065,0.48146093116901345,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
wiggly,wiggly,2000,25,2026084704,1,0.5,0.8,1652,340,inference,96,ZLZ,0.2708333333333333,0.26268294333962705,0.008150389993706264,0.02082611881254398,0.0021035913532921964,0.0020787646198830415,0.9881979295216724,0.4540750643931474,1.0,0.17872312312844785,1.0,0.48520858402564315,0.0
wiggly,wiggly,2000,25,2026084704,2,0.75,0.25,781,80,inference,96,LOO,0.75,0.6766595896705526,0.07334041032944738,0.0011262549594601712,0.0022728379851571015,0.001973684210526316,0.868378750890109,0.02362394794032485,1.0,0.17414737000358094,1.0,0.4782971685953934,0.0
wiggly,wiggly,2000,25,2026084704,2,0.75,0.25,781,80,inference,96,ZLZ,0.75,0.6766595896705526,0.07334041032944738,0.0018221568110865505,0.0022700783602823842,0.001973684210526316,0.8694343970931476,0.038244177427319885,1.0,0.17414737000358094,1.0,0.4782971685953934,0.0
wiggly,wiggly,2000,25,2026084704,3,0.5,0.2,1652,1056,inference,96,LOO,0.71875,0.7382209295932217,-0.01947092959322172,0.0015557032010489191,0.0020049898448582216,0.0021278782894736843,1.06129130525554,0.03474326722462659,1.0,0.18082208741702122,1.0,0.48837895047149704,0.0
wiggly,wiggly,2000,25,2026084704,3,0.5,0.2,1652,1056,inference,96,ZLZ,0.7083333333333334,0.7382209295932217,-0.02988759625988835,0.00138674562714447,0.0020058366337142673,0.0021747076023391817,1.0841897918237793,0.03096342726685915,1.0,0.18280098141351897,1.0,0.49136795755492035,0.0
wiggly,wiggly,2000,26,2026084704,0,0.25,0.75,1947,1697,inference,96,LOO,0.6354166666666666,0.6761960755040128,-0.04077940883734621,0.020496186225797852,0.002184538687900985,0.0024385508040935676,1.1162772339988403,0.4385238195419597,1.0,0.1935726478208737,1.0,0.5076379483926494,0.0
wiggly,wiggly,2000,26,2026084704,0,0.25,0.75,1947,1697,inference,96,ZLZ,0.6354166666666666,0.6761960755040128,-0.04077940883734621,0.019565206555027026,0.0021880443005102093,0.0024385508040935676,1.1144887713310672,0.41826967783327973,1.0,0.1935726478208737,1.0,0.5076379483926494,0.0
wiggly,wiggly,2000,26,2026084704,1,0.5,0.8,1479,1663,inference,96,LOO,0.28125,0.26145946643390106,0.019790533566098945,0.0038451657001998263,0.0020274823363996453,0.0021278782894736843,1.0495175475867868,0.08539580168772662,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
wiggly,wiggly,2000,26,2026084704,1,0.5,0.8,1479,1663,inference,96,ZLZ,0.2708333333333333,0.26145946643390106,0.00937386689943226,0.0036917476901329183,0.0020267825291209562,0.0020787646198830415,1.0256475916953116,0.08200275357259863,1.0,0.17872312312844785,1.0,0.48520858402564315,0.0
wiggly,wiggly,2000,26,2026084704,2,0.75,0.25,1697,1947,inference,96,LOO,0.6458333333333334,0.6761960755040128,-0.03036274217067947,0.0009717668945675717,0.0022742836525180524,0.0024077119883040934,1.0586682912829766,0.020376978391897036,1.0,0.19234475771553283,1.0,0.5057832900688461,0.0
wiggly,wiggly,2000,26,2026084704,2,0.75,0.25,1697,1947,inference,96,ZLZ,0.6458333333333334,0.6761960755040128,-0.03036274217067947,0.0009717668945673497,0.0022742836525180524,0.0024077119883040934,1.0586682912829766,0.02037697839189238,1.0,0.19234475771553283,1.0,0.5057832900688461,0.0
wiggly,wiggly,2000,26,2026084704,3,0.5,0.2,1479,788,inference,96,LOO,0.65625,0.7376812513130255,-0.08143125131302553,-0.0016582140668212064,0.0020236003836967874,0.0023745888157894737,1.1734475022442366,0.036861942594470475,1.0,0.19101712124242787,1.0,0.5037779705169423,0.0
wiggly,wiggly,2000,26,2026084704,3,0.5,0.2,1479,788,inference,96,ZLZ,0.65625,0.7376812513130255,-0.08143125131302553,-0.0016582140668208734,0.0020236003836967874,0.0023745888157894737,1.1734475022442366,0.03686194259446307,1.0,0.19101712124242787,1.0,0.5037779705169423,0.0
wiggly,wiggly,2000,27,2026084704,0,0.25,0.75,1288,975,inference,96,LOO,0.6458333333333334,0.6763956751093558,-0.03056234177602246,0.030482837524464124,0.002145060447933997,0.002407711988304094,1.1224448199690913,0.6581662731710315,1.0,0.19234475771553283,1.0,0.5057832900688461,0.0
wiggly,wiggly,2000,27,2026084704,0,0.25,0.75,1288,975,inference,96,ZLZ,0.65625,0.6763956751093558,-0.02014567510935583,0.03146146566572794,0.002141255088238899,0.0023745888157894737,1.1089705420116398,0.6798995392050269,1.0,0.19101712124242787,1.0,0.5037779705169423,0.0
wiggly,wiggly,2000,27,2026084704,1,0.5,0.8,889,734,inference,96,LOO,0.3229166666666667,0.26231289817195663,0.06060376849471005,0.005537397002185029,0.0020382417670746717,0.0023014894005847957,1.1291542729437551,0.12265289767211769,1.0,0.18805400031491482,1.0,0.4993023445071355,0.0
wiggly,wiggly,2000,27,2026084704,1,0.5,0.8,889,734,inference,96,ZLZ,0.3125,0.26231289817195663,0.05018710182804337,0.006147186805610216,0.0020409804310153215,0.002261513157894737,1.1080523475522535,0.13606830995993982,1.0,0.18641362255490412,1.0,0.49682464698880485,0.0
wiggly,wiggly,2000,27,2026084704,2,0.75,0.25,975,1288,inference,96,LOO,0.7604166666666666,0.6763956751093558,0.0840209915573108,0.002710859314015157,0.0022667506426699547,0.0019177174707602342,0.846020481768298,0.05693837989673854,1.0,0.17166051023635132,1.0,0.4745409080413239,0.0
wiggly,wiggly,2000,27,2026084704,2,0.75,0.25,975,1288,inference,96,ZLZ,0.7708333333333334,0.6763956751093558,0.09443765822397754,0.0027525648316636397,0.0022667808000693106,0.001859466374269006,0.8203115070553578,0.05781397017233642,0.0,0.16903329264047118,1.0,0.4644529891427187,0.0
wiggly,wiggly,2000,27,2026084704,3,0.5,0.2,889,1456,inference,96,LOO,0.7708333333333334,0.738029115475662,0.0328042178576714,-0.0021426471085851384,0.002024169705253617,0.0018594663742690061,0.9186316589181566,0.04762414466762802,1.0,0.16903329264047118,1.0,0.4644529891427187,0.0
wiggly,wiggly,2000,27,2026084704,3,0.5,0.2,889,1456,inference,96,ZLZ,0.7604166666666666,0.738029115475662,0.022387551191004662,-0.0020215625873841736,0.002023566594921723,0.0019177174707602342,0.9476918009878575,0.04493952118663654,1.0,0.17166051023635132,1.0,0.4745409080413239,0.0
wiggly,wiggly,2000,28,2026084704,0,0.25,0.75,675,1729,inference,96,LOO,0.6875,0.6748212347477821,0.012678765252217894,0.021887254205972484,0.002186312388170024,0.002261513157894737,1.034396168695571,0.4680962632074464,1.0,0.186413622554904,1.0,0.49682464698880485,0.0
wiggly,wiggly,2000,28,2026084704,0,0.25,0.75,675,1729,inference,96,ZLZ,0.6770833333333334,0.6748212347477821,0.0022620985855512643,0.0210281465065012,0.0021897838508105664,0.0023014894005847957,1.0510121351625097,0.449366165738525,1.0,0.18805400031491493,1.0,0.49930234450713556,0.0
wiggly,wiggly,2000,28,2026084704,1,0.5,0.8,1697,738,inference,96,LOO,0.20833333333333334,0.2622665864880627,-0.05393325315472938,0.006618982475123936,0.0020428219249502342,0.001736111111111111,0.8498592510227757,0.14644548141718128,1.0,0.16333033204500452,1.0,0.43931265663547764,0.0
wiggly,wiggly,2000,28,2026084704,1,0.5,0.8,1697,738,inference,96,ZLZ,0.21875,0.2622665864880627,-0.043516586488062725,0.006265828244538363,0.002041096059414352,0.0017989309210526315,0.8813553447204222,0.13869051599377472,1.0,0.16625906356643583,1.0,0.4519411646838697,0.0
wiggly,wiggly,2000,28,2026084704,2,0.75,0.25,1729,675,inference,96,LOO,0.6041666666666666,0.6748212347477822,-0.07065456808111559,-0.009027793844389564,0.0023139704969215268,0.002517361111111111,1.0878968052791391,0.18767340104473038,1.0,0.1966757640905472,1.0,0.5123250294223336,0.0
wiggly,wiggly,2000,28,2026084704,2,0.75,0.25,1729,675,inference,96,ZLZ,0.6041666666666666,0.6748212347477822,-0.07065456808111559,-0.008866259798797738,0.0023134651187070427,0.0025173611111111113,1.0881344571635567,0.18433549730240745,1.0,0.1966757640905472,1.0,0.5123250294223336,0.0
wiggly,wiggly,2000,28,2026084704,3,0.5,0.2,1697,393,inference,96,LOO,0.7395833333333334,0.7377522078196743,0.0018311255136590487,-0.002781841137203478,0.00202855670508717,0.0020273665935672514,0.9994133210489339,0.0617644742480038,1.0,0.17649980491365436,1.0,0.4818503880310711,0.0
wiggly,wiggly,2000,28,2026084704,3,0.5,0.2,1697,393,inference,96,ZLZ,0.7291666666666666,0.7377522078196743,-0.008585541153007692,-0.0028137089298541085,0.002028712244312005,0.0020787646198830415,1.024671993631118,0.06246963144121328,1.0,0.17872312312844785,1.0,0.4852085840256432,0.0
wiggly,wiggly,2000,29,2026084704,0,0.25,0.75,58,711,inference,96,LOO,0.7083333333333334,0.6763607096125851,0.03197262372074827,0.013043009795388527,0.0022134512037057376,0.0021747076023391817,0.9824962929827901,0.27723167205510785,1.0,0.18280098141351897,1.0,0.49136795755492035,0.0
wiggly,wiggly,2000,29,2026084704,0,0.25,0.75,58,711,inference,96,ZLZ,0.6979166666666666,0.6763607096125851,0.02155595705408153,0.013802169780717022,0.0022101792940828775,0.0022192525584795327,1.0041052164505144,0.2935848308577967,1.0,0.18466366525247135,1.0,0.4941814357900662,0.0
wiggly,wiggly,2000,29,2026084704,1,0.5,0.8,789,830,inference,96,LOO,0.23958333333333334,0.26277006561757277,-0.023186732284239425,0.0019681530130791214,0.002023490993813452,0.0019177174707602342,0.947727208385604,0.04375303878714069,1.0,0.1716605102363514,1.0,0.4745409080413239,0.0
wiggly,wiggly,2000,29,2026084704,1,0.5,0.8,789,830,inference,96,ZLZ,0.25,0.26277006561757277,-0.012770065617572768,0.002044067404037231,0.0020238723927899355,0.001973684210526316,0.9752019038144818,0.045436372315737564,1.0,0.17414737000358105,1.0,0.4782971685953934,0.0
wiggly,wiggly,2000,29,2026084704,2,0.75,0.25,711,58,inference,96,LOO,0.65625,0.6763607096125851,-0.020110709612585098,-0.000869676927083618,0.0022810640929401735,0.0023745888157894737,1.041000480056109,0.018209130320461904,1.0,0.19101712124242787,1.0,0.5037779705169423,0.0
wiggly,wiggly,2000,29,2026084704,2,0.75,0.25,711,58,inference,96,ZLZ,0.6770833333333334,0.6763607096125851,0.0007226237207482722,-0.00026064507505563217,0.002278744058728322,0.0023014894005847957,1.009981525467659,0.005460114481307555,1.0,0.18805400031491493,1.0,0.49930234450713556,0.0
wiggly,wiggly,2000,29,2026084704,3,0.5,0.2,789,1021,inference,96,LOO,0.7083333333333334,0.7380580411542451,-0.029724707820911744,-0.003229164012259478,0.0020293810849516727,0.0021747076023391813,1.0716112505754283,0.07168170053298409,1.0,0.18280098141351897,1.0,0.4913679575549203,0.0
wiggly,wiggly,2000,29,2026084704,3,0.5,0.2,789,1021,inference,96,ZLZ,0.7083333333333334,0.7380580411542451,-0.029724707820911744,-0.0031380786300384544,0.002028916518552567,0.0021747076023391817,1.0718566202470579,0.0696677416060711,1.0,0.18280098141351897,1.0,0.49136795755492035,0.0
wiggly,wiggly,2000,30,2026084704,0,0.25,0.75,507,693,inference,96,LOO,0.7604166666666666,0.6775287114742283,0.0828879551924383,0.02342140343270771,0.0021707316459476478,0.0019177174707602342,0.8834429047645093,0.5027011121383298,1.0,0.17166051023635132,1.0,0.4745409080413239,0.0
wiggly,wiggly,2000,30,2026084704,0,0.25,0.75,507,693,inference,96,ZLZ,0.75,0.6775287114742283,0.07247128852577167,0.023524366173403366,0.0021703326107158937,0.001973684210526316,0.9093925054534786,0.5049574486368887,1.0,0.17414737000358094,1.0,0.4782971685953934,0.0
wiggly,wiggly,2000,30,2026084704,1,0.5,0.8,426,1481,inference,96,LOO,0.3541666666666667,0.262020294291229,0.09214637237543771,0.008420202515676822,0.0020505113439499476,0.002407711988304093,1.1742007648034083,0.18594797311297118,1.0,0.19234475771553272,1.0,0.5057832900688461,0.0
wiggly,wiggly,2000,30,2026084704,1,0.5,0.8,426,1481,inference,96,ZLZ,0.34375,0.262020294291229,0.08172970570877103,0.008386349883053923,0.00205036591736168,0.0023745888157894737,1.158129285939843,0.18520695451854396,1.0,0.19101712124242776,1.0,0.5037779705169423,0.0
wiggly,wiggly,2000,30,2026084704,2,0.75,0.25,693,507,inference,96,LOO,0.6770833333333334,0.6775287114742283,-0.00044537814089495864,0.009870216996988868,0.0022357195743499796,0.0023014894005847957,1.0294177440629773,0.20874593938195973,1.0,0.18805400031491493,1.0,0.49930234450713556,0.0
wiggly,wiggly,2000,30,2026084704,2,0.75,0.25,693,507,inference,96,ZLZ,0.6979166666666666,0.6775287114742283,0.0203879551924383,0.0087518043944389,0.0022400508181460704,0.0022192525584795327,0.9907152732884199,0.18491352048846404,1.0,0.18466366525247135,1.0,0.4941814357900662,0.0
wiggly,wiggly,2000,30,2026084704,3,0.5,0.2,426,208,inference,96,LOO,0.7604166666666666,0.7376794589060421,0.02273720776062449,-0.00045681813531672777,0.0020176910596230225,0.0019177174707602337,0.9504514884050349,0.010169884061196172,1.0,0.17166051023635132,1.0,0.4745409080413239,0.0
wiggly,wiggly,2000,30,2026084704,3,0.5,0.2,426,208,inference,96,ZLZ,0.7604166666666666,0.7376794589060421,0.02273720776062449,-0.00045681813531672777,0.002017691059623022,0.0019177174707602342,0.9504514884050353,0.010169884061196172,1.0,0.17166051023635132,1.0,0.4745409080413239,0.0
wiggly,wiggly,2000,31,2026084704,0,0.25,0.75,277,475,inference,96,LOO,0.6770833333333334,0.6765414766377622,0.0005418566955711634,0.017830421971576915,0.002199744581410202,0.0023014894005847957,1.0462530150247569,0.38016794299412376,1.0,0.18805400031491493,1.0,0.49930234450713556,0.0
wiggly,wiggly,2000,31,2026084704,0,0.25,0.75,277,475,inference,96,ZLZ,0.6875,0.6765414766377622,0.010958523362237793,0.018869380562097193,0.0021951208498434908,0.002261513157894737,1.0302453999541665,0.40274339444420104,1.0,0.186413622554904,1.0,0.49682464698880485,0.0
wiggly,wiggly,2000,31,2026084704,1,0.5,0.8,73,787,inference,96,LOO,0.22916666666666666,0.26222964124806425,-0.03306297458139759,0.040529796836369425,0.0021791269585906465,0.0018594663742690061,0.8533079575462729,0.8682267454358354,1.0,0.16903329264047123,1.0,0.4644529891427188,0.0
wiggly,wiggly,2000,31,2026084704,1,0.5,0.8,73,787,inference,96,ZLZ,0.23958333333333334,0.26222964124806425,-0.022646307914730907,0.04049208744392352,0.0021793802996549023,0.0019177174707602342,0.8799370495658323,0.8673685193912619,1.0,0.1716605102363514,1.0,0.4745409080413239,0.0
wiggly,wiggly,2000,31,2026084704,2,0.75,0.25,475,277,inference,96,LOO,0.6041666666666666,0.6765414766377622,-0.07237480997109558,0.0005697994878267609,0.002273290651255699,0.0025173611111111113,1.1073643881483413,0.01195073376899541,1.0,0.1966757640905472,1.0,0.5123250294223336,0.0
wiggly,wiggly,2000,31,2026084704,2,0.75,0.25,475,277,inference,96,ZLZ,0.5833333333333334,0.6765414766377622,-0.09320814330442884,0.0005573844597192013,0.0022733484704684803,0.002558479532163743,1.1254233855474451,0.011690197549525591,1.0,0.19827550293867158,1.0,0.5147413441704372,0.0
wiggly,wiggly,2000,31,2026084704,3,0.5,0.2,73,400,inference,96,LOO,0.75,0.7375210578140361,0.012478942185963904,-0.01591410311984387,0.002090280348517521,0.001973684210526316,0.9442198564063915,0.3480806642481111,1.0,0.17414737000358094,1.0,0.4782971685953934,0.0
wiggly,wiggly,2000,31,2026084704,3,0.5,0.2,73,400,inference,96,ZLZ,0.7708333333333334,0.7375210578140361,0.033312275519297274,-0.015682150575018428,0.0020892149492099913,0.001859466374269006,0.8900311454176308,0.3430947377957436,1.0,0.16903329264047118,1.0,0.4644529891427187,0.0
wiggly,wiggly,2000,32,2026084704,0,0.25,0.75,702,1084,inference,96,LOO,0.71875,0.677409159979284,0.04134084002071603,0.029671724303297786,0.0021468401504022246,0.0021278782894736843,0.9911675487692981,0.6403876245445416,1.0,0.18082208741702122,1.0,0.48837895047149704,0.0
wiggly,wiggly,2000,32,2026084704,0,0.25,0.75,702,1084,inference,96,ZLZ,0.71875,0.677409159979284,0.04134084002071603,0.029630185961624034,0.002147041052757892,0.0021278782894736843,0.9910748035024328,0.6394612067495934,1.0,0.18082208741702122,1.0,0.48837895047149704,0.0
wiggly,wiggly,2000,32,2026084704,1,0.5,0.8,257,1187,inference,96,LOO,0.21875,0.2627325156886099,-0.04398251568860989,0.007151146679327536,0.002047131396382816,0.0017989309210526315,0.8787569397017001,0.15805303020030664,1.0,0.16625906356643583,1.0,0.4519411646838697,0.0
wiggly,wiggly,2000,32,2026084704,1,0.5,0.8,257,1187,inference,96,ZLZ,0.21875,0.2627325156886099,-0.04398251568860989,0.007110220033504033,0.002047058945728372,0.0017989309210526315,0.8787880411585055,0.15715125962849288,1.0,0.16625906356643583,1.0,0.4519411646838697,0.0
wiggly,wiggly,2000,32,2026084704,2,0.75,0.25,1084,702,inference,96,LOO,0.6979166666666666,0.677409159979284,0.02050750668738266,0.002407157601242882,0.0022645446579644115,0.0022192525584795327,0.9799994672988293,0.05058410618845402,1.0,0.18466366525247135,1.0,0.4941814357900662,0.0
wiggly,wiggly,2000,32,2026084704,2,0.75,0.25,1084,702,inference,96,ZLZ,0.6875,0.677409159979284,0.01009084002071603,0.001926671888528353,0.0022664568679446303,0.002261513157894737,0.9978187495558314,0.040470077072736185,1.0,0.186413622554904,1.0,0.49682464698880485,0.0
wiggly,wiggly,2000,32,2026084704,3,0.5,0.2,257,995,inference,96,LOO,0.7083333333333334,0.7379119164309904,-0.02957858309765704,-0.0033080635034793415,0.002030284078698404,0.0021747076023391817,1.071134638327739,0.07341679701854242,1.0,0.18280098141351897,1.0,0.49136795755492035,0.0
wiggly,wiggly,2000,32,2026084704,3,0.5,0.2,257,995,inference,96,ZLZ,0.71875,0.7379119164309904,-0.01916191643099041,-0.0032880390104523816,0.0020301654452251202,0.0021278782894736843,1.0481304833940412,0.0729745197856109,1.0,0.18082208741702122,1.0,0.48837895047149704,0.0
wiggly,wiggly,2000,33,2026084704,0,0.25,0.75,1239,1020,inference,96,LOO,0.6875,0.677862816926802,0.009637183073198052,0.03614014411989064,0.0021176192353996293,0.002261513157894737,1.0679508006395457,0.7853548742451354,1.0,0.186413622554904,1.0,0.49682464698880485,0.0
wiggly,wiggly,2000,33,2026084704,0,0.25,0.75,1239,1020,inference,96,ZLZ,0.6875,0.677862816926802,0.009637183073198052,0.03597031503369408,0.0021178240027358314,0.002261513157894737,1.0678475430315673,0.7816265598350077,1.0,0.186413622554904,1.0,0.49682464698880485,0.0
wiggly,wiggly,2000,33,2026084704,1,0.5,0.8,1255,770,inference,96,LOO,0.3125,0.2628976917882188,0.04960230821178119,0.0010921130560862524,0.0020207634463998664,0.002261513157894737,1.1191379980293008,0.02429460600936027,1.0,0.18641362255490412,1.0,0.49682464698880485,0.0
wiggly,wiggly,2000,33,2026084704,1,0.5,0.8,1255,770,inference,96,ZLZ,0.3020833333333333,0.2628976917882188,0.0391856415451145,0.0003995434518236918,0.0020176355368453575,0.002219252558479532,1.0999273743707991,0.008894932526789318,1.0,0.18466366525247135,1.0,0.4941814357900661,0.0
wiggly,wiggly,2000,33,2026084704,2,0.75,0.25,1020,1239,inference,96,LOO,0.75,0.677862816926802,0.07213718307319805,0.0010610521765525016,0.0022666977196206853,0.001973684210526316,0.8707311051852988,0.02228640080465769,1.0,0.17414737000358094,1.0,0.4782971685953934,0.0
wiggly,wiggly,2000,33,2026084704,2,0.75,0.25,1020,1239,inference,96,ZLZ,0.7395833333333334,0.677862816926802,0.06172051640653142,0.00021788922757404183,0.002269650956578484,0.0020273665935672514,0.8932503862283396,0.004573579394925409,1.0,0.17649980491365436,1.0,0.4818503880310711,0.0
wiggly,wiggly,2000,33,2026084704,3,0.5,0.2,1255,13,inference,96,LOO,0.6979166666666666,0.7378917034728459,-0.03997503680617931,-0.0027237051029381787,0.0020277915755414133,0.0022192525584795327,1.09441847241475,0.0604851033780252,1.0,0.18466366525247135,1.0,0.4941814357900662,0.0
wiggly,wiggly,2000,33,2026084704,3,0.5,0.2,1255,13,inference,96,ZLZ,0.6875,0.7378917034728459,-0.05039170347284594,-0.0027497962243090424,0.0020279185746349066,0.002261513157894737,1.1151893306672263,0.06106259471995124,1.0,0.186413622554904,1.0,0.49682464698880485,0.0
wiggly,wiggly,2000,34,2026084704,0,0.25,0.75,456,846,inference,96,LOO,0.6354166666666666,0.6765273769512635,-0.041110710284596896,0.04418575252449364,0.0020898535834804177,0.0024385508040935676,1.1668524643876887,0.9665500012403854,1.0,0.1935726478208737,1.0,0.5076379483926494,0.0
wiggly,wiggly,2000,34,2026084704,0,0.25,0.75,456,846,inference,96,ZLZ,0.65625,0.6765273769512635,-0.020277376951263526,0.043893263829272056,0.0020912897163638073,0.0023745888157894737,1.13546621360442,0.9598221643773727,1.0,0.19101712124242787,1.0,0.5037779705169423,0.0
wiggly,wiggly,2000,34,2026084704,1,0.5,0.8,1901,1608,inference,96,LOO,0.3020833333333333,0.2623738394252889,0.0397094939080444,0.01351862201889048,0.0020721704302947724,0.002219252558479532,1.0709797447325975,0.29697486206919227,1.0,0.18466366525247135,1.0,0.4941814357900661,0.0
wiggly,wiggly,2000,34,2026084704,1,0.5,0.8,1901,1608,inference,96,ZLZ,0.3125,0.2623738394252889,0.05012616057471109,0.013157779637737621,0.0020701464519720537,0.002261513157894737,1.0924411438332706,0.2891892023620774,1.0,0.18641362255490412,1.0,0.49682464698880485,0.0
wiggly,wiggly,2000,34,2026084704,2,0.75,0.25,846,456,inference,96,LOO,0.7291666666666666,0.6765273769512635,0.052639289715403104,-0.0003203163760474581,0.002277763470203962,0.0020787646198830415,0.9126341023007533,0.006711580916887569,1.0,0.17872312312844785,1.0,0.4852085840256432,0.0
wiggly,wiggly,2000,34,2026084704,2,0.75,0.25,846,456,inference,96,ZLZ,0.71875,0.6765273769512635,0.042222623048736474,-0.0007983728336578011,0.002279638356762625,0.0021278782894736843,0.9334280076316757,0.016721405271817518,1.0,0.18082208741702122,1.0,0.48837895047149704,0.0
wiggly,wiggly,2000,34,2026084704,3,0.5,0.2,1901,1617,inference,96,LOO,0.7604166666666666,0.7370889503996143,0.023327716267052323,-0.0013513549555838056,0.0020247365666375555,0.0019177174707602342,0.94714418772263,0.03003206363144789,1.0,0.17166051023635132,1.0,0.4745409080413239,0.0
wiggly,wiggly,2000,34,2026084704,3,0.5,0.2,1901,1617,inference,96,ZLZ,0.75,0.7370889503996143,0.012911049600385693,-0.0016034549745859161,0.002025966107067899,0.001973684210526316,0.9741940912243351,0.03562383589556622,1.0,0.17414737000358094,1.0,0.4782971685953934,0.0
wiggly,wiggly,2000,35,2026084704,0,0.25,0.75,154,554,inference,96,LOO,0.6979166666666666,0.6766370295692941,0.021279637097372572,-0.013431574996693674,0.0023086976047207424,0.0022192525584795327,0.9612573573696634,0.279539648780015,1.0,0.18466366525247135,1.0,0.4941814357900662,0.0
wiggly,wiggly,2000,35,2026084704,0,0.25,0.75,154,554,inference,96,ZLZ,0.6979166666666666,0.6766370295692941,0.021279637097372572,-0.013431574996693674,0.0023086976047207424,0.0022192525584795327,0.9612573573696634,0.279539648780015,1.0,0.18466366525247135,1.0,0.4941814357900662,0.0
wiggly,wiggly,2000,35,2026084704,1,0.5,0.8,1205,1452,inference,96,LOO,0.21875,0.26246721002197987,-0.04371721002197987,0.003983292697930851,0.0020321670785672097,0.0017989309210526315,0.885227863410216,0.08836138498493898,1.0,0.16625906356643583,1.0,0.4519411646838697,0.0
wiggly,wiggly,2000,35,2026084704,1,0.5,0.8,1205,1452,inference,96,ZLZ,0.22916666666666666,0.26246721002197987,-0.03330054335531321,0.003498626727005183,0.002030129304806376,0.0018594663742690061,0.9159349455557724,0.07764898074927017,1.0,0.16903329264047123,1.0,0.4644529891427188,0.0
wiggly,wiggly,2000,35,2026084704,2,0.75,0.25,554,154,inference,96,LOO,0.5520833333333334,0.6766370295692941,-0.12455369623596069,0.005639597920453432,0.002255566189767479,0.0026030244883040936,1.1540448248040254,0.11874637309283122,0.0,0.19999411372416515,1.0,0.5173372082341916,0.0
wiggly,wiggly,2000,35,2026084704,2,0.75,0.25,554,154,inference,96,ZLZ,0.5625,0.6766370295692941,-0.11413702956929406,0.005975137655826468,0.0022542664214693147,0.0025904605263157893,1.1491368108244036,0.12584770326762815,0.0,0.19951087627972303,1.0,0.5166073054971227,0.0
wiggly,wiggly,2000,35,2026084704,3,0.5,0.2,1205,1704,inference,96,LOO,0.75,0.73746752740689,0.012532472593109967,-0.0026202874774436946,0.002029277214835027,0.001973684210526316,0.9726045293849955,0.05816721247976171,1.0,0.17414737000358094,1.0,0.4782971685953934,0.0
wiggly,wiggly,2000,35,2026084704,3,0.5,0.2,1205,1704,inference,96,ZLZ,0.7604166666666666,0.73746752740689,0.022949139259776596,-0.0024385933948439797,0.002028393179268351,0.0019177174707602342,0.9454367577059011,0.05414561892461598,1.0,0.17166051023635132,1.0,0.4745409080413239,0.0
wiggly,wiggly,2000,36,2026084704,0,0.25,0.75,335,786,inference,96,LOO,0.7291666666666666,0.6767166758103986,0.052449990856268,-0.008067723090645629,0.002285151216222112,0.0020787646198830406,0.9096836153012768,0.1687693242202217,1.0,0.17872312312844785,1.0,0.48520858402564304,0.0
wiggly,wiggly,2000,36,2026084704,0,0.25,0.75,335,786,inference,96,ZLZ,0.7291666666666666,0.6767166758103986,0.052449990856268,-0.0084647001799798,0.0022872478648155677,0.0020787646198830406,0.9088497367777243,0.1769925411220943,1.0,0.17872312312844785,1.0,0.48520858402564304,0.0
wiggly,wiggly,2000,36,2026084704,1,0.5,0.8,429,55,inference,96,LOO,0.2916666666666667,0.2624290033158816,0.029237663350785092,0.010204071131721115,0.0020595737345279566,0.0021747076023391817,1.0559017945709106,0.22484581317289756,1.0,0.1828009814135189,1.0,0.4913679575549203,0.0
wiggly,wiggly,2000,36,2026084704,1,0.5,0.8,429,55,inference,96,ZLZ,0.28125,0.2624290033158816,0.018820996684118407,0.010434956372516402,0.002060513391388601,0.0021278782894736843,1.0326932590521458,0.22988091493703738,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
wiggly,wiggly,2000,36,2026084704,2,0.75,0.25,786,335,inference,96,LOO,0.6666666666666666,0.6767166758103987,-0.010050009143732108,0.006063479915825898,0.002253286907766784,0.002339181286549708,1.0381195925325166,0.12773611307190263,1.0,0.18958764291397268,1.0,0.5016188246218545,0.0
wiggly,wiggly,2000,36,2026084704,2,0.75,0.25,786,335,inference,96,ZLZ,0.6770833333333334,0.6767166758103987,0.0003666575229346325,0.005885618027786643,0.0022538893088295694,0.0023014894005847957,1.0211190902626646,0.12397262056567684,1.0,0.18805400031491493,1.0,0.49930234450713556,0.0
wiggly,wiggly,2000,36,2026084704,3,0.5,0.2,429,1917,inference,96,LOO,0.7395833333333334,0.7378818690713084,0.0017014642620249987,-0.00108413251742423,0.0020196895434141573,0.0020273665935672514,1.0038011040746968,0.024123485775480156,1.0,0.17649980491365436,1.0,0.4818503880310711,0.0
wiggly,wiggly,2000,36,2026084704,3,0.5,0.2,429,1917,inference,96,ZLZ,0.7395833333333334,0.7378818690713084,0.0017014642620249987,-0.0006460518686217664,0.0020175552350549767,0.0020273665935672514,1.0048629937569007,0.014383171878624722,1.0,0.17649980491365436,1.0,0.4818503880310711,0.0
wiggly,wiggly,2000,37,2026084704,0,0.25,0.75,25,10,inference,96,LOO,0.6666666666666666,0.6771347905347886,-0.010468123868122015,0.009766608999023263,0.002222268125724278,0.002339181286549708,1.0526098356323794,0.2071789237796728,1.0,0.18958764291397268,1.0,0.5016188246218545,0.0
wiggly,wiggly,2000,37,2026084704,0,0.25,0.75,25,10,inference,96,ZLZ,0.65625,0.6771347905347886,-0.020884790534788644,0.007229128975960619,0.0022324217885551965,0.0023745888157894737,1.0636828703084316,0.1530022603480597,1.0,0.19101712124242787,1.0,0.5037779705169423,0.0
wiggly,wiggly,2000,37,2026084704,1,0.5,0.8,1900,1164,inference,96,LOO,0.3229166666666667,0.26212531413882234,0.060791352527844345,0.00602989714662544,0.0020389213446880263,0.0023014894005847952,1.1287779229840493,0.13353947612413716,1.0,0.18805400031491482,1.0,0.4993023445071355,0.0
wiggly,wiggly,2000,37,2026084704,1,0.5,0.8,1900,1164,inference,96,ZLZ,0.3229166666666667,0.26212531413882234,0.060791352527844345,0.005571776803692419,0.0020367786135109295,0.0023014894005847957,1.1299654195688784,0.12345872793794668,1.0,0.18805400031491482,1.0,0.4993023445071355,0.0
wiggly,wiggly,2000,37,2026084704,2,0.75,0.25,10,25,inference,96,LOO,0.6979166666666666,0.6771347905347886,0.020781876131877985,-0.008049522409868226,0.002303830686874515,0.0022192525584795327,0.9632880450473881,0.1677045456705316,1.0,0.18466366525247135,1.0,0.4941814357900662,0.0
wiggly,wiggly,2000,37,2026084704,2,0.75,0.25,10,25,inference,96,ZLZ,0.7083333333333334,0.6771347905347886,0.031198542798544726,-0.008589991097396443,0.0023057915811116217,0.0021747076023391817,0.9431501182300074,0.17888860984699764,1.0,0.18280098141351897,1.0,0.49136795755492035,0.0
wiggly,wiggly,2000,37,2026084704,3,0.5,0.2,1900,1975,inference,96,LOO,0.7395833333333334,0.7376405938918907,0.0019427394414426313,-0.0033053877898201467,0.0020316131832320006,0.002027366593567252,0.9979097449751763,0.07333341458734775,1.0,0.17649980491365436,1.0,0.4818503880310711,0.0
wiggly,wiggly,2000,37,2026084704,3,0.5,0.2,1900,1975,inference,96,ZLZ,0.75,0.7376405938918907,0.012359406108109261,-0.0032538485966837616,0.0020313924776599926,0.001973684210526316,0.9715917688145856,0.07219388630470794,1.0,0.17414737000358094,1.0,0.4782971685953934,0.0
wiggly,wiggly,2000,38,2026084704,0,0.25,0.75,117,1903,inference,96,LOO,0.7291666666666666,0.6774772652893516,0.051689401377315036,0.038499960446495285,0.0021098583488745534,0.0020787646198830406,0.9852626461828118,0.8381729365764186,1.0,0.17872312312844785,1.0,0.48520858402564304,0.0
wiggly,wiggly,2000,38,2026084704,0,0.25,0.75,117,1903,inference,96,ZLZ,0.7291666666666666,0.6774772652893516,0.051689401377315036,0.03810902826351448,0.0021117304128385464,0.0020787646198830406,0.9843892038703966,0.8292942183580203,1.0,0.17872312312844785,1.0,0.48520858402564304,0.0
wiggly,wiggly,2000,38,2026084704,1,0.5,0.8,914,1541,inference,96,LOO,0.2916666666666667,0.26260993965151924,0.029056727015147443,0.0034595602010727977,0.0020304532052551165,0.0021747076023391817,1.0710454181907336,0.07677580872599987,1.0,0.1828009814135189,1.0,0.4913679575549203,0.0
wiggly,wiggly,2000,38,2026084704,1,0.5,0.8,914,1541,inference,96,ZLZ,0.28125,0.26260993965151924,0.018640060348480758,0.0034084997643558657,0.0020302065099030778,0.0021278782894736843,1.0481092830183416,0.07564725270629588,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
wiggly,wiggly,2000,38,2026084704,2,0.75,0.25,1903,117,inference,96,LOO,0.6145833333333334,0.6774772652893516,-0.06289393195601822,0.003455973087294839,0.002260422206601103,0.0024933753654970765,1.1030573661042973,0.07269015070156147,1.0,0.19573654529586637,1.0,0.5109063927317612,0.0
wiggly,wiggly,2000,38,2026084704,2,0.75,0.25,1903,117,inference,96,ZLZ,0.6145833333333334,0.6774772652893516,-0.06289393195601822,0.0034450183764440645,0.0022603085845337204,0.0024933753654970765,1.1031128150192093,0.07246155934262336,1.0,0.19573654529586637,1.0,0.5109063927317612,0.0
wiggly,wiggly,2000,38,2026084704,3,0.5,0.2,914,969,inference,96,LOO,0.71875,0.737769671426611,-0.019019671426610985,-0.0017953337180021123,0.002023827014387,0.0021278782894736843,1.0514131268863414,0.03990786487713448,1.0,0.18082208741702122,1.0,0.48837895047149704,0.0
wiggly,wiggly,2000,38,2026084704,3,0.5,0.2,914,969,inference,96,ZLZ,0.7083333333333334,0.737769671426611,-0.029436338093277614,-0.0018584879900158668,0.0020241425664202237,0.0021747076023391817,1.0743846003817994,0.04130847953803713,1.0,0.18280098141351897,1.0,0.49136795755492035,0.0
wiggly,wiggly,2000,39,2026084704,0,0.25,0.75,1436,1395,inference,96,LOO,0.6354166666666666,0.6768374782512786,-0.04142081158461197,-0.009095260941214267,0.0022894472410204146,0.0024385508040935676,1.0651264464197467,0.1900858737560465,1.0,0.1935726478208737,1.0,0.5076379483926494,0.0
wiggly,wiggly,2000,39,2026084704,0,0.25,0.75,1436,1395,inference,96,ZLZ,0.6458333333333334,0.6768374782512786,-0.03100414491794523,-0.010435906034906517,0.0022951571475532564,0.0024077119883040934,1.0490401456261178,0.21783313747235583,1.0,0.19234475771553283,1.0,0.5057832900688461,0.0
wiggly,wiggly,2000,39,2026084704,1,0.5,0.8,1255,728,inference,96,LOO,0.23958333333333334,0.26217713875931886,-0.02259380542598552,-0.0022946260275357178,0.002001333395923266,0.0019177174707602342,0.9582198921312369,0.05129230241725746,1.0,0.1716605102363514,1.0,0.4745409080413239,0.0
wiggly,wiggly,2000,39,2026084704,1,0.5,0.8,1255,728,inference,96,ZLZ,0.21875,0.26217713875931886,-0.04342713875931886,-0.0022852084637413617,0.0020013299534921815,0.0017989309210526315,0.8988677343851383,0.05108183338373365,1.0,0.16625906356643583,1.0,0.4519411646838697,0.0
wiggly,wiggly,2000,39,2026084704,2,0.75,0.25,1395,1436,inference,96,LOO,0.6458333333333334,0.6768374782512786,-0.03100414491794523,0.007661822568834853,0.0022461168831669456,0.0024077119883040934,1.071944210182555,0.16166496564551502,1.0,0.19234475771553283,1.0,0.5057832900688461,0.0
wiggly,wiggly,2000,39,2026084704,2,0.75,0.25,1395,1436,inference,96,ZLZ,0.6354166666666666,0.6768374782512786,-0.04142081158461197,0.006735194082756468,0.002249547683253488,0.0024385508040935676,1.084018277206166,0.14200463285464576,1.0,0.1935726478208737,1.0,0.5076379483926494,0.0
wiggly,wiggly,2000,39,2026084704,3,0.5,0.2,1255,1429,inference,96,LOO,0.7395833333333334,0.73767790764884,0.001905425684493367,-0.005113607525987551,0.0020404084920263204,0.002027366593567252,0.9936081924232159,0.11320583992693384,1.0,0.17649980491365436,1.0,0.4818503880310711,0.0
wiggly,wiggly,2000,39,2026084704,3,0.5,0.2,1255,1429,inference,96,ZLZ,0.7291666666666666,0.73767790764884,-0.008511240982173374,-0.005631677231525356,0.00204284525667265,0.0020787646198830415,1.0175830073732048,0.1246005676436322,1.0,0.17872312312844785,1.0,0.4852085840256432,0.0
wiggly,wiggly,2000,40,2026084704,0,0.25,0.75,1907,1071,inference,96,LOO,0.7083333333333334,0.6763273905198669,0.03200594281346647,0.016792962533516143,0.0022027721694161126,0.0021747076023391817,0.9872594326973134,0.35780180624298535,1.0,0.18280098141351897,1.0,0.49136795755492035,0.0
wiggly,wiggly,2000,40,2026084704,0,0.25,0.75,1907,1071,inference,96,ZLZ,0.6979166666666666,0.6763273905198669,0.02158927614679973,0.01855793652576776,0.0021963191774278723,0.0022192525584795327,1.0104417341920757,0.3959879387547686,1.0,0.18466366525247135,1.0,0.4941814357900662,0.0
wiggly,wiggly,2000,40,2026084704,1,0.5,0.8,991,1167,inference,96,LOO,0.22916666666666666,0.2622092865293368,-0.033042619862670125,0.015904133749893357,0.0020814084897446293,0.0018594663742690061,0.8933692657788411,0.34860319129887635,1.0,0.16903329264047123,1.0,0.4644529891427188,0.0
wiggly,wiggly,2000,40,2026084704,1,0.5,0.8,991,1167,inference,96,ZLZ,0.19791666666666666,0.2622092865293368,-0.06429261986267013,0.015785465971563828,0.002080888893198519,0.0016710069444444446,0.8030255483155336,0.3460453042067483,1.0,0.1602386266313744,1.0,0.42656106717922404,0.0
wiggly,wiggly,2000,40,2026084704,2,0.75,0.25,1071,1907,inference,96,LOO,0.7083333333333334,0.6763273905198669,0.03200594281346647,-0.0031747311520615717,0.002287223122793477,0.0021747076023391817,0.9508069329428274,0.06638235982636657,1.0,0.18280098141351897,1.0,0.49136795755492035,0.0
wiggly,wiggly,2000,40,2026084704,2,0.75,0.25,1071,1907,inference,96,ZLZ,0.6770833333333334,0.6763273905198669,0.0007559428134664703,-0.0023947725655452112,0.0022844327006991865,0.0023014894005847957,1.007466492613413,0.05010431050452238,1.0,0.18805400031491493,1.0,0.49930234450713556,0.0
wiggly,wiggly,2000,40,2026084704,3,0.5,0.2,991,1404,inference,96,LOO,0.7291666666666666,0.7378782579531261,-0.008711591286459486,0.0009256759160667372,0.002009862007622062,0.0020787646198830406,1.034282260174916,0.020647897904901274,1.0,0.17872312312844785,1.0,0.48520858402564304,0.0
wiggly,wiggly,2000,40,2026084704,3,0.5,0.2,991,1404,inference,96,ZLZ,0.71875,0.7378782579531261,-0.019128257953126115,0.0010006468485110886,0.0020095234277698344,0.0021278782894736843,1.0588969802831312,0.022322061228866232,1.0,0.18082208741702122,1.0,0.48837895047149704,0.0
wiggly,wiggly,2000,41,2026084704,0,0.25,0.75,668,1471,inference,96,LOO,0.7395833333333334,0.6761332417101346,0.06345009162319881,0.02807728898501438,0.0021585069239559948,0.002027366593567252,0.9392448877817839,0.6043359766313613,1.0,0.17649980491365436,1.0,0.4818503880310711,0.0
wiggly,wiggly,2000,41,2026084704,0,0.25,0.75,668,1471,inference,96,ZLZ,0.7395833333333334,0.6761332417101346,0.06345009162319881,0.026837731507415197,0.0021640539754858965,0.002027366593567252,0.9368373508854121,0.5769149050356419,1.0,0.17649980491365436,1.0,0.4818503880310711,0.0
wiggly,wiggly,2000,41,2026084704,1,0.5,0.8,133,1646,inference,96,LOO,0.3125,0.26201352783303966,0.05048647216696034,0.009778767545873923,0.0020557789303715826,0.002261513157894737,1.100076046350941,0.2156730684218862,1.0,0.18641362255490412,1.0,0.49682464698880485,0.0
wiggly,wiggly,2000,41,2026084704,1,0.5,0.8,133,1646,inference,96,ZLZ,0.2916666666666667,0.26201352783303966,0.029653138833627024,0.010215163854327136,0.002057208724121156,0.0021747076023391817,1.0571156814767162,0.2252195874157507,1.0,0.1828009814135189,1.0,0.4913679575549203,0.0
wiggly,wiggly,2000,41,2026084704,2,0.75,0.25,1471,668,inference,96,LOO,0.6770833333333334,0.6761332417101344,0.0009500916231989232,0.0007816278726278103,0.0022749542821231183,0.0023014894005847957,1.011664022732322,0.01638753759761983,1.0,0.18805400031491493,1.0,0.49930234450713556,0.0
wiggly,wiggly,2000,41,2026084704,2,0.75,0.25,1471,668,inference,96,ZLZ,0.6770833333333334,0.6761332417101344,0.0009500916231989232,0.0014171863363140469,0.0022724729910959755,0.0023014894005847957,1.0127686487815313,0.02972881451528038,1.0,0.18805400031491493,1.0,0.49930234450713556,0.0
wiggly,wiggly,2000,41,2026084704,3,0.5,0.2,133,1019,inference,96,LOO,0.7708333333333334,0.7376748482674406,0.03315848506589281,-0.000573303069299369,0.002018261082693232,0.001859466374269006,0.9213210274003176,0.012761319847486225,1.0,0.16903329264047118,1.0,0.4644529891427187,0.0
wiggly,wiggly,2000,41,2026084704,3,0.5,0.2,133,1019,inference,96,ZLZ,0.7708333333333334,0.7376748482674406,0.03315848506589281,-0.0004339341443215794,0.0020175602162472686,0.0018594663742690061,0.9216410788113564,0.009660743943669572,1.0,0.16903329264047118,1.0,0.4644529891427187,0.0
wiggly,wiggly,2000,42,2026084704,0,0.25,0.75,1197,1852,inference,96,LOO,0.65625,0.6770287347919226,-0.020778734791922604,-0.008569332616271352,0.002293522742874919,0.0023745888157894737,1.0353456590593644,0.1789350729400083,1.0,0.19101712124242787,1.0,0.5037779705169423,0.0
wiggly,wiggly,2000,42,2026084704,0,0.25,0.75,1197,1852,inference,96,ZLZ,0.65625,0.6770287347919226,-0.020778734791922604,-0.00786412850936069,0.0022908912002938178,0.0023745888157894737,1.036534958746588,0.1643040882436207,1.0,0.19101712124242787,1.0,0.5037779705169423,0.0
wiggly,wiggly,2000,42,2026084704,1,0.5,0.8,994,1488,inference,96,LOO,0.2604166666666667,0.2627612419183869,-0.0023445752517202156,0.015412733409260249,0.002081897295470886,0.002027366593567251,0.9738072084428635,0.3377925103918314,1.0,0.17649980491365444,1.0,0.48185038803107105,0.0
wiggly,wiggly,2000,42,2026084704,1,0.5,0.8,994,1488,inference,96,ZLZ,0.2708333333333333,0.2627612419183869,0.008072091414946414,0.016126471571917655,0.0020849625337060252,0.0020787646198830415,0.9970273260440959,0.3531752227345791,1.0,0.17872312312844785,1.0,0.48520858402564315,0.0
wiggly,wiggly,2000,42,2026084704,2,0.75,0.25,1852,1197,inference,96,LOO,0.625,0.6770287347919226,-0.052028734791922604,-0.004432580312787704,0.0022882443236351088,0.0024671052631578946,1.0781651407043138,0.09266279939965033,1.0,0.19470267871540736,1.0,0.509344795931844,0.0
wiggly,wiggly,2000,42,2026084704,2,0.75,0.25,1852,1197,inference,96,ZLZ,0.6354166666666666,0.6770287347919226,-0.041612068125255974,-0.004241235485758277,0.0022869611884638974,0.0024385508040935676,1.0662842974311644,0.0886876177169636,1.0,0.1935726478208737,1.0,0.5076379483926494,0.0
wiggly,wiggly,2000,42,2026084704,3,0.5,0.2,994,1504,inference,96,LOO,0.6875,0.7378964672444475,-0.05039646724444746,-0.0026622143328792758,0.002026978917033107,0.002261513157894737,1.1157063050290223,0.05913143267510531,1.0,0.186413622554904,1.0,0.49682464698880485,0.0
wiggly,wiggly,2000,42,2026084704,3,0.5,0.2,994,1504,inference,96,ZLZ,0.6979166666666666,0.7378964672444475,-0.03997980057778083,-0.0026395478705854014,0.002026865481696759,0.0022192525584795327,1.094918522477239,0.05862962001166704,1.0,0.18466366525247135,1.0,0.4941814357900662,0.0
wiggly,wiggly,2000,43,2026084704,0,0.25,0.75,425,1565,inference,96,LOO,0.65625,0.675356310481013,-0.019106310481012967,0.024787163742285068,0.00217410295508392,0.0023745888157894737,1.0922154400447033,0.5316022158614928,1.0,0.19101712124242787,1.0,0.5037779705169423,0.0
wiggly,wiggly,2000,43,2026084704,0,0.25,0.75,425,1565,inference,96,ZLZ,0.6354166666666666,0.675356310481013,-0.03993964381434634,0.024347087098213094,0.0021754354505325196,0.0024385508040935676,1.1209483616241707,0.522004093437134,1.0,0.1935726478208737,1.0,0.5076379483926494,0.0
wiggly,wiggly,2000,43,2026084704,1,0.5,0.8,1914,333,inference,96,LOO,0.1875,0.26232009352744656,-0.07482009352744656,0.008720837291395223,0.0020537342538567115,0.0016036184210526316,0.7808305373692791,0.19243588451577565,1.0,0.1569743180087777,1.0,0.41367912404684243,0.0
wiggly,wiggly,2000,43,2026084704,1,0.5,0.8,1914,333,inference,96,ZLZ,0.20833333333333334,0.26232009352744656,-0.05398676019411322,0.009710386997456799,0.0020582059642606427,0.001736111111111111,0.8435069867921425,0.21403861024362178,1.0,0.16333033204500452,1.0,0.43931265663547764,0.0
wiggly,wiggly,2000,43,2026084704,2,0.75,0.25,1565,425,inference,96,LOO,0.6666666666666666,0.675356310481013,-0.008689643814346337,0.0033151409258810327,0.002268294173279825,0.002339181286549708,1.0312512874674382,0.06960690220672572,1.0,0.18958764291397268,1.0,0.5016188246218545,0.0
wiggly,wiggly,2000,43,2026084704,2,0.75,0.25,1565,425,inference,96,ZLZ,0.6666666666666666,0.675356310481013,-0.008689643814346337,0.0030588061649814424,0.002269262975816823,0.002339181286549708,1.030811021674435,0.06421101620211744,1.0,0.18958764291397268,1.0,0.5016188246218545,0.0
wiggly,wiggly,2000,43,2026084704,3,0.5,0.2,1914,88,inference,96,LOO,0.84375,0.7377302826980258,0.10601971730197424,-0.00034931509025737384,0.0020169116338965595,0.001387746710526316,0.68805528571684,0.0077781069747064535,0.0,0.14602700903655563,1.0,0.37416147956454426,0.0
wiggly,wiggly,2000,43,2026084704,3,0.5,0.2,1914,88,inference,96,ZLZ,0.8333333333333334,0.7377302826980258,0.09560305063530761,-0.00013215904692076563,0.0020158380400985476,0.0014619883040935672,0.7252508758204084,0.0029435341575990664,0.0,0.1498821919577089,1.0,0.3874896637454419,0.0
wiggly,wiggly,2000,44,2026084704,0,0.25,0.75,360,348,inference,96,LOO,0.6770833333333334,0.6765544045158094,0.000528928817523977,0.017888902989447453,0.0021946784141005835,0.0023014894005847957,1.048668171973608,0.38185480764736857,1.0,0.18805400031491493,1.0,0.49930234450713556,0.0
wiggly,wiggly,2000,44,2026084704,0,0.25,0.75,360,348,inference,96,ZLZ,0.6458333333333334,0.6765544045158094,-0.030721071182476023,0.01580127057790537,0.002201489490569785,0.0024077119883040934,1.0936740777631122,0.33677023628651265,1.0,0.19234475771553283,1.0,0.5057832900688461,0.0
wiggly,wiggly,2000,44,2026084704,1,0.5,0.8,905,1677,inference,96,LOO,0.3020833333333333,0.262077352103084,0.04000598123024929,0.01473531617718321,0.0020770210575327738,0.002219252558479532,1.0684786032529252,0.32332479374203166,1.0,0.18466366525247135,1.0,0.4941814357900661,0.0
wiggly,wiggly,2000,44,2026084704,1,0.5,0.8,905,1677,inference,96,ZLZ,0.2916666666666667,0.262077352103084,0.029589314563582658,0.014591334876816853,0.0020763617586128584,0.0021747076023391817,1.0473645034726629,0.320216358168312,1.0,0.1828009814135189,1.0,0.4913679575549203,0.0
wiggly,wiggly,2000,44,2026084704,2,0.75,0.25,348,360,inference,96,LOO,0.7291666666666666,0.6765544045158094,0.052612262150857236,-0.005195324787815259,0.002289055836096216,0.0020787646198830406,0.9081318974849435,0.1085886689357504,1.0,0.17872312312844785,1.0,0.48520858402564304,0.0
wiggly,wiggly,2000,44,2026084704,2,0.75,0.25,348,360,inference,96,ZLZ,0.6979166666666666,0.6765544045158094,0.021362262150857236,-0.002756535321256748,0.0022803139403042663,0.0022192525584795327,0.9732223792761684,0.05772530558082382,1.0,0.18466366525247135,1.0,0.4941814357900662,0.0
wiggly,wiggly,2000,44,2026084704,3,0.5,0.2,905,1815,inference,96,LOO,0.7708333333333334,0.7376771324605383,0.03315620087279503,0.0002682078630189544,0.002014053182445254,0.001859466374269006,0.923245915488406,0.005976350207909448,1.0,0.16903329264047118,1.0,0.4644529891427187,0.0
wiggly,wiggly,2000,44,2026084704,3,0.5,0.2,905,1815,inference,96,ZLZ,0.78125,0.7376771324605383,0.04357286753946166,4.0008862062679285e-05,0.002015147157011352,0.0017989309210526315,0.8927044929664646,0.0008912567175112426,1.0,0.16625906356643583,1.0,0.4519411646838697,0.0
wiggly,wiggly,2000,45,2026084704,0,0.25,0.75,1587,75,inference,96,LOO,0.6354166666666666,0.6766956082074623,-0.0412789415407957,0.007951978397105819,0.0022284891030002535,0.0024385508040935676,1.0942619377454008,0.16844958065252405,1.0,0.1935726478208737,1.0,0.5076379483926494,0.0
wiggly,wiggly,2000,45,2026084704,0,0.25,0.75,1587,75,inference,96,ZLZ,0.6354166666666666,0.6766956082074623,-0.0412789415407957,0.007951978397105819,0.0022284891030002535,0.0024385508040935676,1.0942619377454008,0.16844958065252405,1.0,0.1935726478208737,1.0,0.5076379483926494,0.0
wiggly,wiggly,2000,45,2026084704,1,0.5,0.8,1405,1214,inference,96,LOO,0.22916666666666666,0.26237524914682087,-0.03320858248015421,0.00795628153277722,0.002047439231176635,0.0018594663742690061,0.9081912400400751,0.1758347190822011,1.0,0.16903329264047123,1.0,0.4644529891427188,0.0
wiggly,wiggly,2000,45,2026084704,1,0.5,0.8,1405,1214,inference,96,ZLZ,0.22916666666666666,0.26237524914682087,-0.03320858248015421,0.008499554459342418,0.0020498259205099026,0.0018594663742690061,0.9071337988576397,0.18773172494047494,1.0,0.16903329264047123,1.0,0.4644529891427188,0.0
wiggly,wiggly,2000,45,2026084704,2,0.75,0.25,75,1587,inference,96,LOO,0.6979166666666666,0.6766956082074623,0.0212210584592043,0.0038827593533165006,0.0022617397612761927,0.002219252558479532,0.9812148136916126,0.08164303824428781,1.0,0.18466366525247135,1.0,0.4941814357900662,0.0
wiggly,wiggly,2000,45,2026084704,2,0.75,0.25,75,1587,inference,96,ZLZ,0.6979166666666666,0.6766956082074623,0.0212210584592043,0.0038827593533165006,0.0022617397612761927,0.0022192525584795327,0.981214813691613,0.08164303824428781,1.0,0.18466366525247135,1.0,0.4941814357900662,0.0
wiggly,wiggly,2000,45,2026084704,3,0.5,0.2,1405,1044,inference,96,LOO,0.7708333333333334,0.7377405916294669,0.033092741703866446,-0.0012901129287847812,0.00202139824637986,0.001859466374269006,0.9198911583104126,0.02869470638281692,1.0,0.16903329264047118,1.0,0.4644529891427187,0.0
wiggly,wiggly,2000,45,2026084704,3,0.5,0.2,1405,1044,inference,96,ZLZ,0.7708333333333334,0.7377405916294669,0.033092741703866446,-0.001459007071100804,0.002022240101241229,0.001859466374269006,0.9195082093010051,0.032444496408705344,1.0,0.16903329264047118,1.0,0.4644529891427187,0.0
wiggly,wiggly,2000,46,2026084704,0,0.25,0.75,1645,726,inference,96,LOO,0.65625,0.6763951152032496,-0.020145115203249575,0.0018140973886004996,0.002257849058744885,0.0023745888157894737,1.0517039686919918,0.03817799753331811,1.0,0.19101712124242787,1.0,0.5037779705169423,0.0
wiggly,wiggly,2000,46,2026084704,0,0.25,0.75,1645,726,inference,96,ZLZ,0.6458333333333334,0.6763951152032496,-0.030561781869916205,0.0016961724414560342,0.002257984334956696,0.0024077119883040934,1.0663103153681839,0.03569517704978588,1.0,0.19234475771553283,1.0,0.5057832900688461,0.0
wiggly,wiggly,2000,46,2026084704,1,0.5,0.8,979,1602,inference,96,LOO,0.2916666666666667,0.2618318422740331,0.029834824392633574,0.006398945133929523,0.0020400885981928037,0.0021747076023391817,1.0659868420742262,0.14167195015158954,1.0,0.1828009814135189,1.0,0.4913679575549203,0.0
wiggly,wiggly,2000,46,2026084704,1,0.5,0.8,979,1602,inference,96,ZLZ,0.2916666666666667,0.2618318422740331,0.029834824392633574,0.006186455791397205,0.0020390464128233737,0.0021747076023391817,1.0665316829782037,0.13700245771875152,1.0,0.1828009814135189,1.0,0.4913679575549203,0.0
wiggly,wiggly,2000,46,2026084704,2,0.75,0.25,726,1645,inference,96,LOO,0.5625,0.6763951152032497,-0.11389511520324969,0.00668416100927216,0.0022525817746463297,0.0025904605263157893,1.1499962201028235,0.14083370987563246,0.0,0.19951087627972303,1.0,0.5166073054971227,0.0
wiggly,wiggly,2000,46,2026084704,2,0.75,0.25,726,1645,inference,96,ZLZ,0.5729166666666666,0.6763951152032497,-0.10347844853658306,0.005444466803609105,0.0022573302299095056,0.0025756122076023395,1.1409992979651868,0.114592925086013,0.0,0.1989382641281609,1.0,0.5157424073367853,0.0
wiggly,wiggly,2000,46,2026084704,3,0.5,0.2,979,1026,inference,96,LOO,0.6875,0.738356626196304,-0.050856626196304044,-0.006921670552130332,0.0020454183605382818,0.002261513157894737,1.1056482143338082,0.15304524801453914,1.0,0.186413622554904,1.0,0.49682464698880485,0.0
wiggly,wiggly,2000,46,2026084704,3,0.5,0.2,979,1026,inference,96,ZLZ,0.6875,0.738356626196304,-0.050856626196304044,-0.006644932665052838,0.0020441039946844214,0.002261513157894737,1.1063591499139358,0.14697351844145548,1.0,0.186413622554904,1.0,0.49682464698880485,0.0
wiggly,wiggly,2000,47,2026084704,0,0.25,0.75,1113,1867,inference,96,LOO,0.6666666666666666,0.6767588176321592,-0.010092150965492541,0.036109336248512536,0.0021221775205443293,0.002339181286549708,1.1022552373232746,0.7838422170215948,1.0,0.18958764291397268,1.0,0.5016188246218545,0.0
wiggly,wiggly,2000,47,2026084704,0,0.25,0.75,1113,1867,inference,96,ZLZ,0.6770833333333334,0.6767588176321592,0.0003245157011741995,0.03584508784274676,0.002123330715264922,0.0023014894005847957,1.0839052927737851,0.7778947276059947,1.0,0.18805400031491493,1.0,0.49930234450713556,0.0
wiggly,wiggly,2000,47,2026084704,1,0.5,0.8,1799,782,inference,96,LOO,0.3020833333333333,0.26226931191568703,0.039814021417646284,0.010426218851850855,0.0020617118964015285,0.002219252558479532,1.0764125493736403,0.22962165791674055,1.0,0.18466366525247135,1.0,0.4941814357900661,0.0
wiggly,wiggly,2000,47,2026084704,1,0.5,0.8,1799,782,inference,96,ZLZ,0.3020833333333333,0.26226931191568703,0.039814021417646284,0.009811636653399403,0.002058872200530954,0.0022192525584795327,1.0778971894939466,0.21623538412271176,1.0,0.18466366525247144,1.0,0.4941814357900661,0.0
wiggly,wiggly,2000,47,2026084704,2,0.75,0.25,1867,1113,inference,96,LOO,0.6458333333333334,0.6767588176321592,-0.0309254842988258,0.0014075531673826136,0.0022709794236535938,0.0024077119883040934,1.0602086321110396,0.029536444063105193,1.0,0.19234475771553283,1.0,0.5057832900688461,0.0
wiggly,wiggly,2000,47,2026084704,2,0.75,0.25,1867,1113,inference,96,ZLZ,0.65625,0.6767588176321592,-0.02050881763215917,0.001208994479347858,0.0022716661607050104,0.0023745888157894737,1.0453071216470122,0.02536600439580602,1.0,0.19101712124242787,1.0,0.5037779705169423,0.0
wiggly,wiggly,2000,47,2026084704,3,0.5,0.2,1799,899,inference,96,LOO,0.71875,0.7379105926307646,-0.01916059263076464,0.0004179336798575406,0.002012297887745216,0.0021278782894736843,1.0574370238285031,0.009316681205112786,1.0,0.18082208741702122,1.0,0.48837895047149704,0.0
wiggly,wiggly,2000,47,2026084704,3,0.5,0.2,1799,899,inference,96,ZLZ,0.7083333333333334,0.7379105926307646,-0.02957725929743127,0.00043367947892924974,0.00201221810129066,0.0021747076023391817,1.0807514359125878,0.009667882126587583,1.0,0.18280098141351897,1.0,0.49136795755492035,0.0
wiggly,wiggly,2000,48,2026084704,0,0.25,0.75,1151,1299,inference,96,LOO,0.6666666666666666,0.6762642691492105,-0.009597602482543821,0.04227896458158964,0.0020980615729692597,0.002339181286549708,1.114924993950109,0.9230287492735025,1.0,0.18958764291397268,1.0,0.5016188246218545,0.0
wiggly,wiggly,2000,48,2026084704,0,0.25,0.75,1151,1299,inference,96,ZLZ,0.65625,0.6762642691492105,-0.02001426914921045,0.04109401757703102,0.0021028318695880776,0.0023745888157894737,1.1292337966394956,0.8961409580419222,1.0,0.19101712124242787,1.0,0.5037779705169423,0.0
wiggly,wiggly,2000,48,2026084704,1,0.5,0.8,666,1115,inference,96,LOO,0.28125,0.26248515354551244,0.01876484645448756,0.014709167213025065,0.0020701539931633293,0.0021278782894736843,1.0278840591091238,0.3232858964862674,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
wiggly,wiggly,2000,48,2026084704,1,0.5,0.8,666,1115,inference,96,ZLZ,0.28125,0.26248515354551244,0.01876484645448756,0.017120011142222447,0.002075641454623224,0.0021278782894736843,1.025166598370884,0.375774992740645,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
wiggly,wiggly,2000,48,2026084704,2,0.75,0.25,1299,1151,inference,96,LOO,0.6666666666666666,0.6762642691492106,-0.009597602482543932,-0.0007868951240155297,0.0022806524562743527,0.002339181286549708,1.025663195685224,0.016477347453786425,1.0,0.18958764291397268,1.0,0.5016188246218545,0.0
wiggly,wiggly,2000,48,2026084704,2,0.75,0.25,1299,1151,inference,96,ZLZ,0.6458333333333334,0.6762642691492106,-0.03043093581587719,-0.00013298379710380281,0.002278481247031326,0.0024077119883040934,1.0567179306132732,0.002785967206245467,1.0,0.19234475771553283,1.0,0.5057832900688461,0.0
wiggly,wiggly,2000,48,2026084704,3,0.5,0.2,666,1329,inference,96,LOO,0.7291666666666666,0.7382286446386682,-0.00906197797200159,-0.004588279822392072,0.002023496969379379,0.0020787646198830415,1.0273129395991205,0.10199963482669701,1.0,0.17872312312844785,1.0,0.4852085840256432,0.0
wiggly,wiggly,2000,48,2026084704,3,0.5,0.2,666,1329,inference,96,ZLZ,0.6979166666666666,0.7382286446386682,-0.04031197797200159,-0.007090812238117028,0.002029843345399519,0.0022192525584795327,1.0933122319558772,0.1573855023046444,1.0,0.18466366525247135,1.0,0.4941814357900662,0.0
wiggly,wiggly,2000,49,2026084704,0,0.25,0.75,1629,247,inference,96,LOO,0.7291666666666666,0.6762136338436384,0.05295303282302821,0.007097877338366643,0.0022355329000298173,0.0020787646198830406,0.9298743131247651,0.15011979303175169,1.0,0.17872312312844785,1.0,0.48520858402564304,0.0
wiggly,wiggly,2000,49,2026084704,0,0.25,0.75,1629,247,inference,96,ZLZ,0.71875,0.6762136338436384,0.04253636615636158,0.006650549102849568,0.002237164787174013,0.0021278782894736843,0.9511495539680922,0.14060750980864525,1.0,0.18082208741702122,1.0,0.48837895047149704,0.0
wiggly,wiggly,2000,49,2026084704,1,0.5,0.8,1109,1869,inference,96,LOO,0.2916666666666667,0.26217373518575693,0.029492931480909756,-0.0012200011558324286,0.002006717304892528,0.0021747076023391817,1.0837139825510451,0.0272343581368565,1.0,0.1828009814135189,1.0,0.4913679575549203,0.0
wiggly,wiggly,2000,49,2026084704,1,0.5,0.8,1109,1869,inference,96,ZLZ,0.2708333333333333,0.26217373518575693,0.008659598147576386,-0.0011611432131370392,0.0020070192401584804,0.0020787646198830415,1.0357472306637658,0.025918509337785084,1.0,0.17872312312844785,1.0,0.48520858402564315,0.0
wiggly,wiggly,2000,49,2026084704,2,0.75,0.25,247,1629,inference,96,LOO,0.7083333333333334,0.6762136338436384,0.03211969948969495,-0.0019653507153919447,0.0022851533218433665,0.0021747076023391817,0.9516681360290121,0.041113304900251356,1.0,0.18280098141351897,1.0,0.49136795755492035,0.0
wiggly,wiggly,2000,49,2026084704,2,0.75,0.25,247,1629,inference,96,ZLZ,0.71875,0.6762136338436384,0.04253636615636158,-0.002261378546782322,0.002286131389194424,0.0021278782894736843,0.9307769008952262,0.04729581073537606,1.0,0.18082208741702122,1.0,0.48837895047149704,0.0
wiggly,wiggly,2000,49,2026084704,3,0.5,0.2,1109,1290,inference,96,LOO,0.6979166666666666,0.7379069077380046,-0.03999024107133797,-0.004931331907270686,0.0020383786372667537,0.0022192525584795327,1.0887342115473264,0.10922493739995941,1.0,0.18466366525247135,1.0,0.4941814357900662,0.0
wiggly,wiggly,2000,49,2026084704,3,0.5,0.2,1109,1290,inference,96,ZLZ,0.6979166666666666,0.7379069077380046,-0.03999024107133797,-0.004769844757780639,0.002037594852034456,0.0022192525584795327,1.0891530061845704,0.10566844758940201,1.0,0.18466366525247135,1.0,0.4941814357900662,0.0
wiggly,wiggly,2000,50,2026084704,0,0.25,0.75,1417,800,inference,96,LOO,0.7083333333333334,0.6770297806161752,0.03130355271715812,-0.013761024431584667,0.0023075917572823405,0.0021747076023391817,0.9424143570786295,0.2864648077385119,1.0,0.18280098141351897,1.0,0.49136795755492035,0.0
wiggly,wiggly,2000,50,2026084704,0,0.25,0.75,1417,800,inference,96,ZLZ,0.7083333333333334,0.6770297806161752,0.03130355271715812,-0.015242552386327546,0.002312260575453456,0.0021747076023391817,0.940511474106979,0.316985436154511,1.0,0.18280098141351897,1.0,0.49136795755492035,0.0
wiggly,wiggly,2000,50,2026084704,1,0.5,0.8,473,738,inference,96,LOO,0.23958333333333334,0.26203237547614644,-0.022449042142813097,0.016780862587774115,0.0020867852010947245,0.0019177174707602342,0.9189817283322703,0.36734607768420874,1.0,0.1716605102363514,1.0,0.4745409080413239,0.0
wiggly,wiggly,2000,50,2026084704,1,0.5,0.8,473,738,inference,96,ZLZ,0.22916666666666666,0.26203237547614644,-0.03286570880947978,0.016116327364385785,0.0020837726954480826,0.0018594663742690061,0.8923556673580259,0.3530538151940723,1.0,0.16903329264047123,1.0,0.4644529891427188,0.0
wiggly,wiggly,2000,50,2026084704,2,0.75,0.25,800,1417,inference,96,LOO,0.7291666666666666,0.6770297806161752,0.05213688605049138,0.0060381546083563276,0.0022529615190420727,0.0020787646198830406,0.9226809256675196,0.12721178368164382,1.0,0.17872312312844785,1.0,0.48520858402564304,0.0
wiggly,wiggly,2000,50,2026084704,2,0.75,0.25,800,1417,inference,96,ZLZ,0.7395833333333334,0.6770297806161752,0.06255355271715812,0.0066372821752263,0.0022506542806061272,0.002027366593567252,0.9007898774312235,0.1399058540833716,1.0,0.17649980491365436,1.0,0.4818503880310711,0.0
wiggly,wiggly,2000,50,2026084704,3,0.5,0.2,473,199,inference,96,LOO,0.7916666666666666,0.7377606054485819,0.05390606121808472,0.0006823465614503865,0.0020116040279527124,0.001736111111111111,0.8630481381954772,0.015213661849659508,1.0,0.16333033204500458,1.0,0.4393126566354777,0.0
wiggly,wiggly,2000,50,2026084704,3,0.5,0.2,473,199,inference,96,ZLZ,0.7916666666666666,0.7377606054485819,0.05390606121808472,0.0006823465614503865,0.0020116040279527124,0.0017361111111111108,0.8630481381954771,0.015213661849659508,1.0,0.16333033204500458,1.0,0.4393126566354777,0.0
wiggly,wiggly,2000,51,2026084704,0,0.25,0.75,1222,1438,inference,96,LOO,0.6770833333333334,0.6766592944007654,0.00042403893256792724,-0.010970238297241752,0.002297819233330344,0.0023014894005847957,1.0015972393307597,0.22885380173555095,1.0,0.18805400031491493,1.0,0.49930234450713556,0.0
wiggly,wiggly,2000,51,2026084704,0,0.25,0.75,1222,1438,inference,96,ZLZ,0.6875,0.6766592944007654,0.010840705599234557,-0.012037115543649501,0.0023016461507112573,0.002261513157894737,0.9825633524057907,0.25090143821177124,1.0,0.186413622554904,1.0,0.49682464698880485,0.0
wiggly,wiggly,2000,51,2026084704,1,0.5,0.8,573,1885,inference,96,LOO,0.3854166666666667,0.26209714816935914,0.12331951849730755,0.012879489492133966,0.0020706473076744316,0.0024933753654970765,1.2041526126906739,0.28303854505322484,0.0,0.19573654529586637,1.0,0.5109063927317612,0.0
wiggly,wiggly,2000,51,2026084704,1,0.5,0.8,573,1885,inference,96,ZLZ,0.3854166666666667,0.26209714816935914,0.12331951849730755,0.012879489492133966,0.002070647307674432,0.0024933753654970765,1.2041526126906736,0.2830385450532248,0.0,0.19573654529586637,1.0,0.5109063927317612,0.0
wiggly,wiggly,2000,51,2026084704,2,0.75,0.25,1438,1222,inference,96,LOO,0.6041666666666666,0.6766592944007654,-0.07249262773409881,-0.0025710070001426777,0.002285313668973341,0.0025173611111111113,1.101538552579531,0.0537811829397398,1.0,0.1966757640905472,1.0,0.5123250294223336,0.0
wiggly,wiggly,2000,51,2026084704,2,0.75,0.25,1438,1222,inference,96,ZLZ,0.6145833333333334,0.6766592944007654,-0.06207596106743207,-0.002529531539479879,0.002285162508083388,0.0024933753654970765,1.0911151205558334,0.05291533546178746,1.0,0.19573654529586637,1.0,0.5109063927317612,0.0
wiggly,wiggly,2000,51,2026084704,3,0.5,0.2,573,189,inference,96,LOO,0.7708333333333334,0.7374974884976276,0.03333584483570573,0.0005776767964545959,0.0020135003620505086,0.001859466374269006,0.9234993990144419,0.01287386846584661,1.0,0.16903329264047118,1.0,0.4644529891427187,0.0
wiggly,wiggly,2000,51,2026084704,3,0.5,0.2,573,189,inference,96,ZLZ,0.7604166666666666,0.7374974884976276,0.02291917816903899,0.000721974696233918,0.0020127918792555285,0.0019177174707602342,0.952764908545607,0.016092463801461405,1.0,0.17166051023635132,1.0,0.4745409080413239,0.0
wiggly,wiggly,2000,52,2026084704,0,0.25,0.75,1546,161,inference,96,LOO,0.7291666666666666,0.6768416402627608,0.052325026403905794,0.04480808206836051,0.0020846334617464954,0.0020787646198830406,0.9971847128182726,0.9813897162190214,1.0,0.17872312312844785,1.0,0.48520858402564304,0.0
wiggly,wiggly,2000,52,2026084704,0,0.25,0.75,1546,161,inference,96,ZLZ,0.71875,0.6768416402627608,0.041908359737239165,0.04585043996346794,0.002080129155643908,0.0021278782894736843,1.022954888978995,1.0053061901811473,1.0,0.18082208741702122,1.0,0.48837895047149704,0.0
wiggly,wiggly,2000,52,2026084704,1,0.5,0.8,1140,101,inference,96,LOO,0.2604166666666667,0.2619231002773964,-0.0015064336107297183,0.009892375942996134,0.002056179184049845,0.0020273665935672505,0.9859873153535943,0.21815749267018913,1.0,0.17649980491365436,1.0,0.48185038803107105,0.0
wiggly,wiggly,2000,52,2026084704,1,0.5,0.8,1140,101,inference,96,ZLZ,0.23958333333333334,0.2619231002773964,-0.02233976694406306,0.010093721110897624,0.002057003169599581,0.0019177174707602342,0.9322870762194984,0.22255318840604016,1.0,0.1716605102363514,1.0,0.4745409080413239,0.0
wiggly,wiggly,2000,52,2026084704,2,0.75,0.25,161,1546,inference,96,LOO,0.75,0.6768416402627608,0.07315835973723916,-0.0009385489502726774,0.0022788079084776923,0.001973684210526316,0.8661038094451727,0.019660885288256866,1.0,0.17414737000358094,1.0,0.4782971685953934,0.0
wiggly,wiggly,2000,52,2026084704,2,0.75,0.25,161,1546,inference,96,ZLZ,0.7604166666666666,0.6768416402627608,0.0835750264039058,-0.0015076082014809922,0.0022809209373943116,0.0019177174707602342,0.8407645523000918,0.031567004740937515,1.0,0.17166051023635132,1.0,0.4745409080413239,0.0
wiggly,wiggly,2000,52,2026084704,3,0.5,0.2,1140,1816,inference,96,LOO,0.7604166666666666,0.738237487711676,0.022179178954990664,7.572799816102371e-05,0.002012336269163116,0.0019177174707602342,0.9529806226460196,0.0016881312102729124,1.0,0.17166051023635132,1.0,0.4745409080413239,0.0
wiggly,wiggly,2000,52,2026084704,3,0.5,0.2,1140,1816,inference,96,ZLZ,0.75,0.738237487711676,0.011762512288324034,-9.246470748724978e-05,0.0020131437356294395,0.001973684210526316,0.9803990522858588,0.002060813108205711,1.0,0.17414737000358094,1.0,0.4782971685953934,0.0
wiggly,wiggly,2000,53,2026084704,0,0.25,0.75,1241,571,inference,96,LOO,0.6666666666666666,0.6759932936469712,-0.00932662698030462,0.041457550060594706,0.0021044478905503953,0.002339181286549708,1.111541557789735,0.9037213566947986,1.0,0.18958764291397268,1.0,0.5016188246218545,0.0
wiggly,wiggly,2000,53,2026084704,0,0.25,0.75,1241,571,inference,96,ZLZ,0.6458333333333334,0.6759932936469712,-0.03015996031363788,0.04063243217791934,0.00210839076344767,0.002407711988304093,1.141966674321305,0.8849062584560671,1.0,0.19234475771553283,1.0,0.5057832900688461,0.0
wiggly,wiggly,2000,53,2026084704,1,0.5,0.8,172,585,inference,96,LOO,0.3125,0.2620392011375261,0.0504607988624739,0.008959310311950075,0.0020534059824209323,0.002261513157894737,1.101347311372128,0.1977138838860998,1.0,0.18641362255490412,1.0,0.49682464698880485,0.0
wiggly,wiggly,2000,53,2026084704,1,0.5,0.8,172,585,inference,96,ZLZ,0.2916666666666667,0.2620392011375261,0.029627465529140584,0.008645173367977932,0.002051839433397166,0.0021747076023391817,1.0598819610063672,0.1908543315157155,1.0,0.1828009814135189,1.0,0.4913679575549203,0.0
wiggly,wiggly,2000,53,2026084704,2,0.75,0.25,571,1241,inference,96,LOO,0.6354166666666666,0.6759932936469712,-0.04057662698030462,-0.0059486191751726425,0.002297785122088804,0.0024385508040935676,1.0612614646389564,0.12409705070210336,1.0,0.1935726478208737,1.0,0.5076379483926494,0.0
wiggly,wiggly,2000,53,2026084704,2,0.75,0.25,571,1241,inference,96,ZLZ,0.6145833333333334,0.6759932936469712,-0.06140996031363788,-0.005996946185079843,0.0022979089315835876,0.0024933753654970765,1.0850627417069938,0.1251018537349629,1.0,0.19573654529586637,1.0,0.5109063927317612,0.0
wiggly,wiggly,2000,53,2026084704,3,0.5,0.2,172,79,inference,96,LOO,0.7708333333333334,0.7377438347534222,0.03308949857991117,-0.0006519991550375526,0.00201828885345137,0.0018594663742690061,0.921308350432214,0.01451293907322041,1.0,0.16903329264047118,1.0,0.4644529891427187,0.0
wiggly,wiggly,2000,53,2026084704,3,0.5,0.2,172,79,inference,96,ZLZ,0.7604166666666666,0.7377438347534222,0.02267283191324443,-0.0006936195646903842,0.002018496592046397,0.0019177174707602342,0.9500721865554449,0.01543857899806038,1.0,0.17166051023635132,1.0,0.4745409080413239,0.0
wiggly,wiggly,2000,54,2026084704,0,0.25,0.75,1269,1317,inference,96,LOO,0.6979166666666666,0.6763648105218569,0.0215518561448097,0.0014155519655846271,0.0022589076404453106,0.0022192525584795327,0.9824450184435338,0.029783558124553338,1.0,0.18466366525247135,1.0,0.4941814357900662,0.0
wiggly,wiggly,2000,54,2026084704,0,0.25,0.75,1269,1317,inference,96,ZLZ,0.6979166666666666,0.6763648105218569,0.0215518561448097,0.001893328071744138,0.002256575801022994,0.002219252558479532,0.9834602309718371,0.039856660818517485,1.0,0.18466366525247135,1.0,0.4941814357900662,0.0
wiggly,wiggly,2000,54,2026084704,1,0.5,0.8,1848,250,inference,96,LOO,0.25,0.26241339804390196,-0.012413398043901958,0.0052903003322634645,0.002037709519968287,0.001973684210526316,0.9685797662451086,0.11719502892976696,1.0,0.17414737000358105,1.0,0.4782971685953934,0.0
wiggly,wiggly,2000,54,2026084704,1,0.5,0.8,1848,250,inference,96,ZLZ,0.2604166666666667,0.26241339804390196,-0.0019967313772352724,0.0046648752145120875,0.002034683091359819,0.002027366593567251,0.9964041094047339,0.10341693036525834,1.0,0.17649980491365444,1.0,0.48185038803107105,0.0
wiggly,wiggly,2000,54,2026084704,2,0.75,0.25,1317,1269,inference,96,LOO,0.6770833333333334,0.6763648105218569,0.0007185228114764408,-0.0011593351774148442,0.0022804311015788012,0.0023014894005847957,1.0092343500276835,0.024277308440127127,1.0,0.18805400031491493,1.0,0.49930234450713556,0.0
wiggly,wiggly,2000,54,2026084704,2,0.75,0.25,1317,1269,inference,96,ZLZ,0.6979166666666666,0.6763648105218569,0.0215518561448097,-0.0005648142104005549,0.002278428089351731,0.002219252558479532,0.9740279137407245,0.011832811651798803,1.0,0.18466366525247135,1.0,0.4941814357900662,0.0
wiggly,wiggly,2000,54,2026084704,3,0.5,0.2,1848,294,inference,96,LOO,0.7604166666666666,0.7379908740073579,0.022425792659308774,-0.002430304499121627,0.002025722227630247,0.0019177174707602342,0.9466833332838728,0.053997138314152045,1.0,0.17166051023635132,1.0,0.4745409080413239,0.0
wiggly,wiggly,2000,54,2026084704,3,0.5,0.2,1848,294,inference,96,ZLZ,0.7395833333333334,0.7379908740073579,0.0015924593259755149,-0.0025638992814369654,0.002026405632666771,0.002027366593567252,1.000474219418358,0.056955775387425675,1.0,0.17649980491365436,1.0,0.4818503880310711,0.0
wiggly,wiggly,2000,55,2026084704,0,0.25,0.75,855,421,inference,96,LOO,0.6458333333333334,0.676528936192146,-0.030695602858812676,-0.04693429013402717,0.002411462207998926,0.0024077119883040934,0.9984448358002904,0.9557625813139633,1.0,0.19234475771553283,1.0,0.5057832900688461,0.0
wiggly,wiggly,2000,55,2026084704,0,0.25,0.75,855,421,inference,96,ZLZ,0.6458333333333334,0.676528936192146,-0.030695602858812676,-0.04693429013402706,0.002411462207998926,0.002407711988304093,0.9984448358002903,0.955762581313961,1.0,0.19234475771553283,1.0,0.5057832900688461,0.0
wiggly,wiggly,2000,55,2026084704,1,0.5,0.8,1269,88,inference,96,LOO,0.2708333333333333,0.2621435574868118,0.00868977584652153,0.01655193661603671,0.002084336969566335,0.0020787646198830415,0.9973265600693859,0.3625474449344072,1.0,0.17872312312844785,1.0,0.48520858402564315,0.0
wiggly,wiggly,2000,55,2026084704,1,0.5,0.8,1269,88,inference,96,ZLZ,0.2916666666666667,0.2621435574868118,0.0295231091798549,0.01593860159657312,0.002081530288083778,0.0021747076023391817,1.0447638522431404,0.349348471768789,1.0,0.1828009814135189,1.0,0.4913679575549203,0.0
wiggly,wiggly,2000,55,2026084704,2,0.75,0.25,421,855,inference,96,LOO,0.625,0.676528936192146,-0.051528936192146046,0.0031526759962284823,0.0022656960199720754,0.0024671052631578946,1.088895086282714,0.06623362414818644,1.0,0.19470267871540736,1.0,0.509344795931844,0.0
wiggly,wiggly,2000,55,2026084704,2,0.75,0.25,421,855,inference,96,ZLZ,0.625,0.676528936192146,-0.051528936192146046,0.003745509934084401,0.002263509587408996,0.0024671052631578946,1.0899469023155106,0.07872628971558278,1.0,0.19470267871540736,1.0,0.509344795931844,0.0
wiggly,wiggly,2000,55,2026084704,3,0.5,0.2,1269,1215,inference,96,LOO,0.7083333333333334,0.7377968753527437,-0.02946354201941037,-0.0013468487629355597,0.0020211843908883396,0.0021747076023391817,1.0759570537665624,0.02995821021765552,1.0,0.18280098141351897,1.0,0.49136795755492035,0.0
wiggly,wiggly,2000,55,2026084704,3,0.5,0.2,1269,1215,inference,96,ZLZ,0.6979166666666666,0.7377968753527437,-0.03988020868607711,-0.0013688269663328922,0.002021280256979744,0.0022192525584795327,1.0979440138576353,0.03044635349071342,1.0,0.18466366525247135,1.0,0.4941814357900662,0.0
wiggly,wiggly,2000,56,2026084704,0,0.25,0.75,456,314,inference,96,LOO,0.6354166666666666,0.6767364010330821,-0.04131973436641545,0.02392950178033737,0.002170373136396703,0.0024385508040935676,1.123562931737212,0.5136490082155816,1.0,0.1935726478208737,1.0,0.5076379483926494,0.0
wiggly,wiggly,2000,56,2026084704,0,0.25,0.75,456,314,inference,96,ZLZ,0.6458333333333334,0.6767364010330821,-0.03090306769974871,0.0250459355098146,0.00216623308819498,0.002407711988304093,1.111474107484124,0.5381268544057543,1.0,0.19234475771553283,1.0,0.5057832900688461,0.0
wiggly,wiggly,2000,56,2026084704,1,0.5,0.8,301,581,inference,96,LOO,0.25,0.26271505672773615,-0.012715056727736151,0.014163715224047857,0.0020745315216418782,0.001973684210526316,0.9513879109266331,0.3109690501975399,1.0,0.17414737000358105,1.0,0.4782971685953934,0.0
wiggly,wiggly,2000,56,2026084704,1,0.5,0.8,301,581,inference,96,ZLZ,0.25,0.26271505672773615,-0.012715056727736151,0.013919204716919764,0.0020733178546573352,0.001973684210526316,0.9519448289575039,0.30569017350338823,1.0,0.17414737000358105,1.0,0.4782971685953934,0.0
wiggly,wiggly,2000,56,2026084704,2,0.75,0.25,314,456,inference,96,LOO,0.6979166666666666,0.6767364010330821,0.02118026563358455,0.009785962717474339,0.002238315972617355,0.0022192525584795327,0.9914831443053455,0.20684396773551367,1.0,0.18466366525247135,1.0,0.4941814357900662,0.0
wiggly,wiggly,2000,56,2026084704,2,0.75,0.25,314,456,inference,96,ZLZ,0.6875,0.6767364010330821,0.01076359896691792,0.009752893456869471,0.002238384356626426,0.002261513157894737,1.01033281044868,0.20614184033160102,1.0,0.186413622554904,1.0,0.49682464698880485,0.0
wiggly,wiggly,2000,56,2026084704,3,0.5,0.2,301,1021,inference,96,LOO,0.75,0.7377903329591081,0.01220966704089188,-0.0004432883825256084,0.0020169561323707015,0.001973684210526316,0.9785459281191582,0.009870476602003244,1.0,0.17414737000358094,1.0,0.4782971685953934,0.0
wiggly,wiggly,2000,56,2026084704,3,0.5,0.2,301,1021,inference,96,ZLZ,0.7708333333333334,0.7377903329591081,0.03304300037422525,-0.000579155498179218,0.002017620096932881,0.001859466374269006,0.9216137255451138,0.01289363839272418,1.0,0.16903329264047118,1.0,0.4644529891427187,0.0
wiggly,wiggly,2000,57,2026084704,0,0.25,0.75,1758,687,inference,96,LOO,0.71875,0.6769316756119227,0.04181832438807731,0.004368859182151019,0.00224812418537981,0.0021278782894736843,0.946512787555012,0.09214205582641792,1.0,0.18082208741702122,1.0,0.48837895047149704,0.0
wiggly,wiggly,2000,57,2026084704,0,0.25,0.75,1758,687,inference,96,ZLZ,0.7083333333333334,0.6769316756119227,0.03140165772141068,0.003541599105629567,0.0022504522280824904,0.0021747076023391817,0.9663424867241696,0.07465596270300999,1.0,0.18280098141351897,1.0,0.49136795755492035,0.0
wiggly,wiggly,2000,57,2026084704,1,0.5,0.8,1209,519,inference,96,LOO,0.3020833333333333,0.2622230648824302,0.039860268450903125,0.018886596128715294,0.002094807071488609,0.0022192525584795327,1.0594066578658674,0.41264983692163865,1.0,0.18466366525247144,1.0,0.4941814357900661,0.0
wiggly,wiggly,2000,57,2026084704,1,0.5,0.8,1209,519,inference,96,ZLZ,0.3020833333333333,0.2622230648824302,0.039860268450903125,0.018888338486553913,0.002094816142794557,0.002219252558479532,1.059402070254706,0.4126870118398563,1.0,0.18466366525247135,1.0,0.4941814357900661,0.0
wiggly,wiggly,2000,57,2026084704,2,0.75,0.25,687,1758,inference,96,LOO,0.75,0.6769316756119227,0.07306832438807731,-0.0010340585720661766,0.002278598808667497,0.001973684210526316,0.8661832890540778,0.02166263120597563,1.0,0.17414737000358094,1.0,0.4782971685953934,0.0
wiggly,wiggly,2000,57,2026084704,2,0.75,0.25,687,1758,inference,96,ZLZ,0.75,0.6769316756119227,0.07306832438807731,-0.0010346794296158812,0.002278700515135179,0.001973684210526316,0.866144628228704,0.02167515389814508,1.0,0.17414737000358094,1.0,0.4782971685953934,0.0
wiggly,wiggly,2000,57,2026084704,3,0.5,0.2,1209,653,inference,96,LOO,0.7604166666666666,0.7376175679080308,0.02279909875863584,0.000464281211086659,0.0020133164627793537,0.0019177174707602342,0.9525166590615632,0.010347253432122349,1.0,0.17166051023635132,1.0,0.4745409080413239,0.0
wiggly,wiggly,2000,57,2026084704,3,0.5,0.2,1209,653,inference,96,ZLZ,0.75,0.7376175679080308,0.012382432091969209,0.000603516301605711,0.002012626895251899,0.001973684210526316,0.9806508176863505,0.013452635321293531,1.0,0.17414737000358094,1.0,0.4782971685953934,0.0
wiggly,wiggly,2000,58,2026084704,0,0.25,0.75,640,399,inference,96,LOO,0.8020833333333334,0.6755163699374103,0.1265669633959231,0.043967472407973385,0.0020942372980582626,0.0016710069444444446,0.7979071645767033,0.9607680552349253,0.0,0.16023862663137445,1.0,0.42656106717922404,0.0
wiggly,wiggly,2000,58,2026084704,0,0.25,0.75,640,399,inference,96,ZLZ,0.8125,0.6755163699374103,0.13698363006258973,0.043450922772928835,0.0020963187025275676,0.0016036184210526316,0.7649688089502428,0.9490090403428348,0.0,0.1569743180087777,1.0,0.4136791240468425,0.0
wiggly,wiggly,2000,58,2026084704,1,0.5,0.8,408,258,inference,96,LOO,0.3229166666666667,0.2623384833884097,0.06057818327825698,0.006216951627108058,0.0020424294490094786,0.0023014894005847957,1.1268391188253548,0.13756373420017284,1.0,0.18805400031491482,1.0,0.4993023445071355,0.0
wiggly,wiggly,2000,58,2026084704,1,0.5,0.8,408,258,inference,96,ZLZ,0.3229166666666667,0.2623384833884097,0.06057818327825698,0.0061991558719005635,0.0020423413445977727,0.0023014894005847957,1.126887729454481,0.13717292260991187,1.0,0.18805400031491482,1.0,0.4993023445071355,0.0
wiggly,wiggly,2000,58,2026084704,2,0.75,0.25,399,640,inference,96,LOO,0.7083333333333334,0.6755163699374103,0.032816963395923104,0.0054063690569562395,0.0022601405293768604,0.0021747076023391817,0.9622001703313408,0.11372029226238757,1.0,0.18280098141351897,1.0,0.49136795755492035,0.0
wiggly,wiggly,2000,58,2026084704,2,0.75,0.25,399,640,inference,96,ZLZ,0.7291666666666666,0.6755163699374103,0.053650296729256364,0.004901114814633067,0.0022620867443891132,0.0020787646198830415,0.9189588441023384,0.10304816179369086,1.0,0.17872312312844785,1.0,0.4852085840256432,0.0
wiggly,wiggly,2000,58,2026084704,3,0.5,0.2,408,1884,inference,96,LOO,0.7395833333333334,0.7377253602183992,0.001857973114934186,-0.0063892719743758875,0.0020458930762997695,0.002027366593567252,0.990944549865712,0.14125697738490728,1.0,0.17649980491365436,1.0,0.4818503880310711,0.0
wiggly,wiggly,2000,58,2026084704,3,0.5,0.2,408,1884,inference,96,ZLZ,0.75,0.7377253602183992,0.012274639781600816,-0.006365796378265509,0.0020457655434210444,0.001973684210526316,0.9647655944120604,0.14074235478678707,1.0,0.17414737000358094,1.0,0.4782971685953934,0.0
wiggly,wiggly,2000,59,2026084704,0,0.25,0.75,646,1789,inference,96,LOO,0.7083333333333334,0.6764026597386638,0.03193067359466961,0.005567957522612743,0.0022381602884940376,0.0021747076023391817,0.9716496238088692,0.11769291526982346,1.0,0.18280098141351897,1.0,0.49136795755492035,0.0
wiggly,wiggly,2000,59,2026084704,0,0.25,0.75,646,1789,inference,96,ZLZ,0.71875,0.6764026597386638,0.04234734026133624,0.005385676131478223,0.0022388878840491427,0.0021278782894736843,0.9504175285567709,0.11382143598795262,1.0,0.18082208741702122,1.0,0.48837895047149704,0.0
wiggly,wiggly,2000,59,2026084704,1,0.5,0.8,1755,686,inference,96,LOO,0.2916666666666667,0.26170020117626364,0.02996646549040305,0.010288909955471714,0.002055880980982953,0.0021747076023391817,1.0577983951675138,0.22691874972176163,1.0,0.1828009814135189,1.0,0.4913679575549203,0.0
wiggly,wiggly,2000,59,2026084704,1,0.5,0.8,1755,686,inference,96,ZLZ,0.28125,0.26170020117626364,0.019549798823736364,0.010483930336675829,0.002056852159164735,0.0021278782894736843,1.0345314708169364,0.23116527067936105,1.0,0.1808220874170212,1.0,0.48837895047149704,0.0
wiggly,wiggly,2000,59,2026084704,2,0.75,0.25,1789,646,inference,96,LOO,0.6458333333333334,0.6764026597386638,-0.030569326405330388,-0.006618326479844172,0.002301691395430781,0.0024077119883040934,1.0460620364153856,0.13795093229933272,1.0,0.19234475771553283,1.0,0.5057832900688461,0.0
wiggly,wiggly,2000,59,2026084704,2,0.75,0.25,1789,646,inference,96,ZLZ,0.6666666666666666,0.6764026597386638,-0.009735993071997129,-0.006646037188183351,0.0023018512561422694,0.002339181286549708,1.0162173947199356,0.13852371777003725,1.0,0.18958764291397268,1.0,0.5016188246218545,0.0
wiggly,wiggly,2000,59,2026084704,3,0.5,0.2,1755,627,inference,96,LOO,0.7708333333333334,0.7375243343459839,0.033308998987349514,-0.0008157059711048076,0.0020201658054444347,0.001859466374269006,0.9204523555728263,0.01814847483474376,1.0,0.16903329264047118,1.0,0.4644529891427187,0.0
wiggly,wiggly,2000,59,2026084704,3,0.5,0.2,1755,627,inference,96,ZLZ,0.7604166666666666,0.7375243343459839,0.022892332320682773,-0.0005269854760597825,0.0020187487708254936,0.0019177174707602342,0.9499535050991281,0.011728906073576194,1.0,0.17166051023635132,1.0,0.4745409080413239,0.0


==> generated_results/regenerated_20260831/jobs/wiggly_n200_raw.csv <==
stream,model,n,replication,base_seed,target_id,target_u,target_v,i,j,regime,h,method,estimate,target,err,bias,oracle_V,empirical_V,Vratio,std_bias,normal_cover_P,normal_width,EB_cover_mean,EB_width,EB_full
wiggly,wiggly,200,0,2026082904,0,0.25,0.75,80,173,inference,24,LOO,0.75,0.6739556877863326,0.07604431221366736,0.040517635521862494,0.0084508786853288,0.008152173913043478,0.9646539983109814,0.44075085123673696,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,0,2026082904,0,0.25,0.75,80,173,inference,24,ZLZ,0.75,0.6739556877863326,0.07604431221366736,0.03267029336798111,0.008550564474393174,0.008152173913043478,0.9534076887505173,0.3533097652945511,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,0,2026082904,1,0.5,0.8,31,112,inference,24,LOO,0.375,0.26180942443896177,0.11319057556103823,0.11160078320234351,0.00884100147070572,0.010190217391304348,1.1526089465168847,1.1869065076792207,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,0,2026082904,1,0.5,0.8,31,112,inference,24,ZLZ,0.4583333333333333,0.26180942443896177,0.19652390889437155,0.13141259570030672,0.008842923365705198,0.010794082125603866,1.220646349539304,1.3974589614463517,1.0,0.4072592392700146,1.0,1.0,1.0
wiggly,wiggly,200,0,2026082904,2,0.75,0.25,173,80,inference,24,LOO,0.625,0.6739556877863326,-0.048955687786332636,0.011603048387312964,0.008782216298925548,0.010190217391304348,1.1603241191578326,0.1238140810723474,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,0,2026082904,2,0.75,0.25,173,80,inference,24,ZLZ,0.625,0.6739556877863326,-0.048955687786332636,0.011241539498704434,0.008767239739967748,0.010190217391304348,1.1623062324678526,0.12005889711616509,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,0,2026082904,3,0.5,0.2,31,130,inference,24,LOO,0.6666666666666666,0.7382612766889812,-0.0715946100223146,-0.019190218472789677,0.008277083814624624,0.009661835748792272,1.1672994940223942,0.2109314035871638,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,0,2026082904,3,0.5,0.2,31,130,inference,24,ZLZ,0.75,0.7382612766889812,0.011738723311018773,-0.019264402596924413,0.008278577742352319,0.008152173913043478,0.9847312143169022,0.21172770010810096,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,1,2026082904,0,0.25,0.75,82,170,inference,24,LOO,0.7916666666666666,0.6803159609189998,0.11135070574766681,-0.010689245637814038,0.008995550526786099,0.007170893719806763,0.7971600735779266,0.11270240496652983,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,1,2026082904,0,0.25,0.75,82,170,inference,24,ZLZ,0.7916666666666666,0.6803159609189998,0.11135070574766681,-0.01068924563781426,0.008995550526786099,0.007170893719806763,0.7971600735779266,0.11270240496653217,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,1,2026082904,1,0.5,0.8,85,168,inference,24,LOO,0.2916666666666667,0.2705655819888444,0.02110108467782229,0.13983090194263764,0.009091769618598667,0.008982487922705314,0.9879801512271275,1.4664894661793626,1.0,0.3715150465994871,1.0,1.0,1.0
wiggly,wiggly,200,1,2026082904,1,0.5,0.8,85,168,inference,24,ZLZ,0.2916666666666667,0.2705655819888444,0.02110108467782229,0.12982879869593006,0.00902896712333935,0.008982487922705314,0.9948522128833662,1.3663186699760732,1.0,0.3715150465994871,1.0,1.0,1.0
wiggly,wiggly,200,1,2026082904,2,0.75,0.25,170,82,inference,24,LOO,0.6666666666666666,0.6803159609189998,-0.013649294252333188,-0.02987366459025731,0.009331131311126947,0.00966183574879227,1.0354409799453763,0.3092582899294523,1.0,0.38530789849830943,1.0,1.0,1.0
wiggly,wiggly,200,1,2026082904,2,0.75,0.25,170,82,inference,24,ZLZ,0.625,0.6803159609189998,-0.05531596091899982,-0.02922026245198417,0.009308159109286774,0.010190217391304348,1.0947618397645935,0.3028671795682307,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,1,2026082904,3,0.5,0.2,85,24,inference,24,LOO,0.625,0.7391719263319187,-0.11417192633191875,-0.052984141428028986,0.008676579703443396,0.010190217391304348,1.1744509633514055,0.5688157603143078,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,1,2026082904,3,0.5,0.2,85,24,inference,24,ZLZ,0.6666666666666666,0.7391719263319187,-0.07250525966525212,-0.037143782626838595,0.008523257099468919,0.009661835748792272,1.1335849237017968,0.4023308498817972,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,2,2026082904,0,0.25,0.75,14,75,inference,24,LOO,0.5833333333333334,0.6801618693877272,-0.09682853605439379,0.012384872176744999,0.008514710089849234,0.010567632850241546,1.2411030720634508,0.1342167121289616,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,2,2026082904,0,0.25,0.75,14,75,inference,24,ZLZ,0.5833333333333334,0.6801618693877272,-0.09682853605439379,0.012384872176744999,0.008514710089849234,0.010567632850241546,1.2411030720634508,0.1342167121289616,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,2,2026082904,1,0.5,0.8,48,73,inference,24,LOO,0.5416666666666666,0.2572215643764636,0.28444510229020303,0.0846831649369843,0.009054321577611062,0.010794082125603866,1.192146980100063,0.8899572049620362,0.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,2,2026082904,1,0.5,0.8,48,73,inference,24,ZLZ,0.5,0.2572215643764636,0.2427784356235364,0.08453581902335677,0.009051464082374821,0.010869565217391304,1.2008626580706123,0.888548930479657,0.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,2,2026082904,2,0.75,0.25,75,14,inference,24,LOO,0.6666666666666666,0.680161869387727,-0.013495202721060418,-0.0226766324061084,0.009168660721101365,0.009661835748792272,1.0537892111719087,0.23682394371767776,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,2,2026082904,2,0.75,0.25,75,14,inference,24,ZLZ,0.5,0.680161869387727,-0.18016186938772705,-0.036140232512297366,0.009346571063290308,0.010869565217391304,1.1629468329923391,0.37382193928296786,1.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,2,2026082904,3,0.5,0.2,48,140,inference,24,LOO,0.625,0.7368346530047128,-0.11183465300471285,-0.022637106038091992,0.008324546682121192,0.010190217391304348,1.2241167934333406,0.24810790903117,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,2,2026082904,3,0.5,0.2,48,140,inference,24,ZLZ,0.5416666666666666,0.7368346530047128,-0.19516798633804622,-0.027446241142777494,0.008343021314911846,0.010794082125603866,1.2937857543658833,0.3004838936419738,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,3,2026082904,0,0.25,0.75,112,139,inference,24,LOO,0.6666666666666666,0.6836776426556777,-0.017010975989011023,-0.04276845064184631,0.009197948249941995,0.009661835748792272,1.050433801783262,0.44594165018921483,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,3,2026082904,0,0.25,0.75,112,139,inference,24,ZLZ,0.6666666666666666,0.6836776426556777,-0.017010975989011023,-0.04275934121866076,0.009197758760087105,0.009661835748792272,1.0504554425496557,0.4458512598807592,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,3,2026082904,1,0.5,0.8,168,56,inference,24,LOO,0.4166666666666667,0.2621992917447262,0.15446737492194046,0.07583836425021001,0.008801519313236602,0.010567632850241544,1.2006600763062445,0.8083699000598472,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,3,2026082904,1,0.5,0.8,168,56,inference,24,ZLZ,0.5416666666666666,0.2621992917447262,0.2794673749219404,0.11340465603145455,0.009089646187359654,0.010794082125603866,1.1875140025377946,1.189480690530667,0.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,3,2026082904,2,0.75,0.25,139,112,inference,24,LOO,0.5416666666666666,0.6836776426556777,-0.14201097598901102,-0.010017329036916545,0.009075376322197702,0.010794082125603866,1.189381215983555,0.10515250371774792,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,3,2026082904,2,0.75,0.25,139,112,inference,24,ZLZ,0.6666666666666666,0.6836776426556777,-0.017010975989011023,-0.01594443285056113,0.00908879091836657,0.009661835748792272,1.0630496218443861,0.16724610774853896,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,3,2026082904,3,0.5,0.2,168,192,inference,24,LOO,0.75,0.7391839683555068,0.010816031644493185,-0.013369630619711192,0.008214642088082131,0.008152173913043478,0.9923955086090381,0.14751123043972214,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,3,2026082904,3,0.5,0.2,168,192,inference,24,ZLZ,0.75,0.7391839683555068,0.010816031644493185,-0.01336963061971097,0.008214642088082133,0.008152173913043478,0.9923955086090379,0.1475112304397197,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,4,2026082904,0,0.25,0.75,179,156,inference,24,LOO,0.625,0.6830947425600291,-0.05809474256002911,-0.027307111599324863,0.009060480257845647,0.010190217391304348,1.1246884382845423,0.2868799232378272,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,4,2026082904,0,0.25,0.75,179,156,inference,24,ZLZ,0.5833333333333334,0.6830947425600291,-0.09976140922669574,-0.016836106137110174,0.008974939222502839,0.010567632850241546,1.1774601017626227,0.17771574103482338,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,4,2026082904,1,0.5,0.8,112,7,inference,24,LOO,0.375,0.26345706918840794,0.11154293081159206,0.15536575299005384,0.009094336477447043,0.010190217391304348,1.120501469961549,1.629182682192992,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,4,2026082904,1,0.5,0.8,112,7,inference,24,ZLZ,0.375,0.26345706918840794,0.11154293081159206,0.1585580795517323,0.009098175989335463,0.010190217391304348,1.120028608289061,1.6623069106946284,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,4,2026082904,2,0.75,0.25,156,179,inference,24,LOO,0.75,0.6830947425600291,0.06690525743997089,-0.013937655641159785,0.009028604196061715,0.008152173913043478,0.9029273779217682,0.1466828781573648,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,4,2026082904,2,0.75,0.25,156,179,inference,24,ZLZ,0.7083333333333334,0.6830947425600291,0.02523859077330426,-0.01697916441995828,0.009077423469333849,0.008982487922705314,0.9895415756520278,0.17821120872883944,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,4,2026082904,3,0.5,0.2,112,163,inference,24,LOO,0.625,0.7378451120734357,-0.11284511207343573,-0.0290416297537327,0.008428457580631066,0.010190217391304348,1.209025173801892,0.3163347711472722,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,4,2026082904,3,0.5,0.2,112,163,inference,24,ZLZ,0.6666666666666666,0.7378451120734357,-0.0711784454067691,-0.031477275324690246,0.008473195486436248,0.009661835748792272,1.140282407535478,0.34195859154931996,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,5,2026082904,0,0.25,0.75,185,29,inference,24,LOO,0.7916666666666666,0.6707988942996228,0.12086777236704382,0.05794106498031859,0.008200567599356189,0.007170893719806763,0.8744387059707595,0.6398298788701003,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,5,2026082904,0,0.25,0.75,185,29,inference,24,ZLZ,0.7916666666666666,0.6707988942996228,0.12086777236704382,0.05794106498031859,0.008200567599356189,0.007170893719806763,0.8744387059707595,0.6398298788701003,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,5,2026082904,1,0.5,0.8,4,100,inference,24,LOO,0.375,0.261854347491557,0.113145652508443,0.11379082586620715,0.00898150493853568,0.010190217391304348,1.134577942231331,1.2006949745593305,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,5,2026082904,1,0.5,0.8,4,100,inference,24,ZLZ,0.375,0.261854347491557,0.113145652508443,0.10111242329438219,0.008918207599799964,0.010190217391304348,1.1426306550133365,1.0706948903288669,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,5,2026082904,2,0.75,0.25,29,185,inference,24,LOO,0.7083333333333334,0.6707988942996228,0.037534439033710565,-0.005259435467066531,0.009207851305073182,0.008982487922705314,0.975524867322336,0.05481002271055352,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,5,2026082904,2,0.75,0.25,29,185,inference,24,ZLZ,0.625,0.6707988942996228,-0.045798894299622805,-0.0060230124152685915,0.00921677261793363,0.010190217391304348,1.1056166636330627,0.06273708295095685,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,5,2026082904,3,0.5,0.2,4,108,inference,24,LOO,0.625,0.7367617792062734,-0.11176177920627339,-0.022509447708778052,0.008332795677989354,0.010190217391304348,1.2229049871247024,0.24658660018612596,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,5,2026082904,3,0.5,0.2,4,108,inference,24,ZLZ,0.5833333333333334,0.7367617792062734,-0.15342844587294002,-0.02375586557821674,0.00835712769542412,0.010567632850241544,1.264505370191695,0.2598617387966346,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,6,2026082904,0,0.25,0.75,199,187,inference,24,LOO,0.7083333333333334,0.6805059980747747,0.027827335258558628,-0.03498448117313602,0.009108254916890086,0.008982487922705314,0.9861919769118941,0.36657078467219023,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,6,2026082904,0,0.25,0.75,199,187,inference,24,ZLZ,0.75,0.6805059980747747,0.06949400192522526,-0.02829060987973009,0.009044751771404994,0.008152173913043478,0.9013153836699639,0.2974705550136147,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,6,2026082904,1,0.5,0.8,91,129,inference,24,LOO,0.20833333333333334,0.2610743303520288,-0.052740997018695474,0.08896423937765047,0.008832908636835555,0.007170893719806764,0.8118383212866312,0.9465936806148025,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,6,2026082904,1,0.5,0.8,91,129,inference,24,ZLZ,0.20833333333333334,0.2610743303520288,-0.052740997018695474,0.06447219010646055,0.008830492607414522,0.007170893719806763,0.8120604408621239,0.6860882122066254,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,6,2026082904,2,0.75,0.25,187,199,inference,24,LOO,0.625,0.6805059980747749,-0.055505998074774854,-0.02820481352331139,0.009231251066999227,0.010190217391304348,1.1038825959065643,0.29355734507487274,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,6,2026082904,2,0.75,0.25,187,199,inference,24,ZLZ,0.6666666666666666,0.6805059980747749,-0.013839331408108224,-0.020575356478997442,0.009131953233052631,0.009661835748792272,1.0580251017736007,0.21531065839899652,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,6,2026082904,3,0.5,0.2,91,26,inference,24,LOO,0.5,0.7369868011776516,-0.23698680117765158,-0.007869845308403844,0.008220240395827,0.010869565217391304,1.3222928641976495,0.08680084172679228,0.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,6,2026082904,3,0.5,0.2,91,26,inference,24,ZLZ,0.4583333333333333,0.7369868011776516,-0.27865346784431827,-0.01665607150326065,0.0083008788217105,0.010794082125603866,1.3003541380910812,0.1828144581527972,0.0,0.4072592392700146,1.0,1.0,1.0
wiggly,wiggly,200,7,2026082904,0,0.25,0.75,187,42,inference,24,LOO,0.75,0.6748161306876079,0.07518386931239207,0.034818093376423165,0.008483288391600808,0.008152173913043478,0.9609686169710838,0.3780270437737058,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,7,2026082904,0,0.25,0.75,187,42,inference,24,ZLZ,0.75,0.6748161306876079,0.07518386931239207,0.030411725611930174,0.00853404783043105,0.008152173913043478,0.9552528969868355,0.3292028051025397,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,7,2026082904,1,0.5,0.8,34,64,inference,24,LOO,0.5,0.26093857628008044,0.23906142371991956,0.09419221439573389,0.009027248320253726,0.010869565217391304,1.204083994566109,0.9913735151710359,0.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,7,2026082904,1,0.5,0.8,34,64,inference,24,ZLZ,0.4583333333333333,0.26093857628008044,0.19739475705325288,0.08947160765263112,0.008952212244187088,0.010794082125603866,1.2057446618977061,0.9456274180006159,1.0,0.4072592392700146,1.0,1.0,1.0
wiggly,wiggly,200,7,2026082904,2,0.75,0.25,42,187,inference,24,LOO,0.7083333333333334,0.6748161306876079,0.03351720264572544,-0.02329888728249041,0.009287520879092511,0.008982487922705314,0.9671566868749799,0.24176046302362011,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,7,2026082904,2,0.75,0.25,42,187,inference,24,ZLZ,0.7083333333333334,0.6748161306876079,0.03351720264572544,-0.02329888728249041,0.009287520879092511,0.008982487922705314,0.9671566868749799,0.24176046302362011,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,7,2026082904,3,0.5,0.2,34,93,inference,24,LOO,0.7916666666666666,0.7369575905102745,0.05470907615639209,0.0018676523602011441,0.008034122124437455,0.007170893719806763,0.892554732021685,0.020836598648411274,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,7,2026082904,3,0.5,0.2,34,93,inference,24,ZLZ,0.7916666666666666,0.7369575905102745,0.05470907615639209,0.0012589412323219529,0.008046350711711456,0.007170893719806764,0.8911982557968217,0.014034791934565296,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,8,2026082904,0,0.25,0.75,127,164,inference,24,LOO,0.7916666666666666,0.6721615009688593,0.11950516569780734,0.0024989920575834157,0.008833703624127717,0.007170893719806763,0.8117652600683501,0.026588477135048964,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,8,2026082904,0,0.25,0.75,127,164,inference,24,ZLZ,0.875,0.6721615009688593,0.2028384990311407,0.013299810307844329,0.008735504162321226,0.004755434782608695,0.5443801175346319,0.1422988725964738,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
wiggly,wiggly,200,8,2026082904,1,0.5,0.8,181,22,inference,24,LOO,0.25,0.2623592826941064,-0.01235928269410641,0.13976693082206987,0.009172694197990919,0.008152173913043478,0.8887436708430807,1.4593382675879538,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,8,2026082904,1,0.5,0.8,181,22,inference,24,ZLZ,0.20833333333333334,0.2623592826941064,-0.05402594936077307,0.12217141183550972,0.009207736981622897,0.007170893719806763,0.778790025618528,1.2731897689923162,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,8,2026082904,2,0.75,0.25,164,127,inference,24,LOO,0.6666666666666666,0.6721615009688593,-0.005494834302192664,0.011531646569225118,0.0088870161732904,0.009661835748792272,1.0871855705439766,0.12232446867935466,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,8,2026082904,2,0.75,0.25,164,127,inference,24,ZLZ,0.7083333333333334,0.6721615009688593,0.03617183236447408,0.016158620544681312,0.008831572288077488,0.008982487922705314,1.017088195590219,0.17194330427885723,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,8,2026082904,3,0.5,0.2,181,17,inference,24,LOO,0.7083333333333334,0.7378335304509414,-0.029500197117607985,-0.017877656757063543,0.008219203786007158,0.008982487922705314,1.092865946212164,0.19719491899919342,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,8,2026082904,3,0.5,0.2,181,17,inference,24,ZLZ,0.75,0.7378335304509414,0.012166469549058645,-0.010399892424337698,0.008152660491695107,0.008152173913043478,0.9999403165810565,0.11518055543984217,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,9,2026082904,0,0.25,0.75,15,171,inference,24,LOO,0.7083333333333334,0.6847535918998053,0.023579741433528034,-0.09532847898157815,0.009445862275079514,0.008982487922705314,0.950944197694191,0.9808483348438374,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,9,2026082904,0,0.25,0.75,15,171,inference,24,ZLZ,0.7083333333333334,0.6847535918998053,0.023579741433528034,-0.10073788882190648,0.009528218121670774,0.008982487922705314,0.9427248419382568,1.0320173528123897,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,9,2026082904,1,0.5,0.8,0,135,inference,24,LOO,0.20833333333333334,0.2671763453868171,-0.05884301205348377,0.07358443980312807,0.008947675206285513,0.007170893719806763,0.8014253484267504,0.7779127369835555,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,9,2026082904,1,0.5,0.8,0,135,inference,24,ZLZ,0.125,0.2671763453868171,-0.14217634538681712,0.05926180716512025,0.008870687001907861,0.004755434782608695,0.5360841591621844,0.6292109372937392,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
wiggly,wiggly,200,9,2026082904,2,0.75,0.25,171,15,inference,24,LOO,0.5833333333333334,0.6847535918998053,-0.10142025856647197,-0.005438390488309963,0.00894076564106309,0.010567632850241546,1.1819606143915227,0.057515252679290946,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,9,2026082904,2,0.75,0.25,171,15,inference,24,ZLZ,0.5833333333333334,0.6847535918998053,-0.10142025856647197,-0.006193081267542033,0.00895055992214306,0.010567632850241546,1.1806672367052657,0.06546085550495105,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,9,2026082904,3,0.5,0.2,0,45,inference,24,LOO,0.7083333333333334,0.7411493686853909,-0.03281603535205757,-0.017495872068353124,0.008239349440032791,0.008982487922705314,1.0901938299960687,0.19274766844612912,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,9,2026082904,3,0.5,0.2,0,45,inference,24,ZLZ,0.6666666666666666,0.7411493686853909,-0.07448270201872431,-0.02814032540110145,0.008369291273315335,0.009661835748792272,1.154438940319605,0.30759889694449216,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,10,2026082904,0,0.25,0.75,183,63,inference,24,LOO,0.75,0.6779037474779166,0.0720962525220834,0.018991440909288726,0.008745978555487165,0.008152173913043478,0.9321054083683823,0.20307371438364455,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,10,2026082904,0,0.25,0.75,183,63,inference,24,ZLZ,0.75,0.6779037474779166,0.0720962525220834,0.018991440909288726,0.008745978555487165,0.008152173913043478,0.9321054083683823,0.20307371438364455,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,10,2026082904,1,0.5,0.8,39,90,inference,24,LOO,0.375,0.2645233567700557,0.11047664322994433,0.07704840750997949,0.008780056770862892,0.010190217391304348,1.1606095105354162,0.8222710588559491,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,10,2026082904,1,0.5,0.8,39,90,inference,24,ZLZ,0.2916666666666667,0.2645233567700557,0.027143309896611012,0.04075491007854776,0.008427444741732777,0.008982487922705314,1.0658613847948428,0.4439478759544081,1.0,0.3715150465994871,1.0,1.0,1.0
wiggly,wiggly,200,10,2026082904,2,0.75,0.25,63,183,inference,24,LOO,0.5833333333333334,0.6779037474779165,-0.09457041414458311,0.005418331202917792,0.008888109090568428,0.010567632850241546,1.1889630001791198,0.05747260205817802,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,10,2026082904,2,0.75,0.25,63,183,inference,24,ZLZ,0.7083333333333334,0.6779037474779165,0.030429585855416885,-0.002356525549386923,0.008987959183805417,0.008982487922705314,0.999391267696235,0.024856593326050544,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,10,2026082904,3,0.5,0.2,39,46,inference,24,LOO,0.75,0.7366332912627762,0.013366708737223787,-0.018601595853387942,0.008258448167931707,0.008152173913043478,0.987131449792117,0.20469205248362188,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,10,2026082904,3,0.5,0.2,39,46,inference,24,ZLZ,0.7083333333333334,0.7366332912627762,-0.028299957929442843,-0.022265080134535653,0.008321005990742583,0.008982487922705314,1.0794954279204525,0.24408233269329724,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,11,2026082904,0,0.25,0.75,58,171,inference,24,LOO,0.5416666666666666,0.6688417419741898,-0.12717507530752314,0.028512828504188792,0.00857075255423977,0.010794082125603866,1.2594089092286607,0.30798589231501045,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,11,2026082904,0,0.25,0.75,58,171,inference,24,ZLZ,0.5,0.6688417419741898,-0.16884174197418977,0.032140904010225624,0.008510919014589061,0.010869565217391304,1.2771317878550072,0.34839335160031193,1.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,11,2026082904,1,0.5,0.8,78,180,inference,24,LOO,0.5,0.2579571636616435,0.2420428363383565,0.09200869971167602,0.008698687314412866,0.010869565217391304,1.2495638507871767,0.986511229642334,0.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,11,2026082904,1,0.5,0.8,78,180,inference,24,ZLZ,0.5416666666666666,0.2579571636616435,0.2837095030050231,0.09669641226009584,0.008779800868329904,0.010794082125603866,1.2294222030182695,1.0319722703683747,0.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,11,2026082904,2,0.75,0.25,171,58,inference,24,LOO,0.6666666666666666,0.6688417419741898,-0.0021750753075231444,-0.06258423916038103,0.00962525228938587,0.009661835748792272,1.00380077927378,0.6379092739797372,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,11,2026082904,2,0.75,0.25,171,58,inference,24,ZLZ,0.6666666666666666,0.6688417419741898,-0.0021750753075231444,-0.059582572445433635,0.009607715685710956,0.009661835748792272,1.0056329792483145,0.6078678556756972,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,11,2026082904,3,0.5,0.2,78,141,inference,24,LOO,0.7083333333333334,0.7362562552726941,-0.027922921939360745,-0.017014153773371787,0.008394999017369585,0.008982487922705314,1.0699808188327589,0.18569492246588898,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,11,2026082904,3,0.5,0.2,78,141,inference,24,ZLZ,0.75,0.7362562552726941,0.013743744727305884,-0.016904688160746528,0.008392793561051586,0.008152173913043478,0.9713302077243088,0.18452443888570222,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,12,2026082904,0,0.25,0.75,123,14,inference,24,LOO,0.375,0.6725588378541871,-0.29755883785418713,-0.11757068794556147,0.009431765641514933,0.010190217391304348,1.0804146093761076,1.2106052665894242,0.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,12,2026082904,0,0.25,0.75,123,14,inference,24,ZLZ,0.3333333333333333,0.6725588378541871,-0.3392255045208538,-0.1081712092175714,0.009329843577139308,0.009661835748792272,1.035583894725356,1.119887773866886,0.0,0.3853078984983095,1.0,1.0,1.0
wiggly,wiggly,200,12,2026082904,1,0.5,0.8,82,40,inference,24,LOO,0.4166666666666667,0.2599684543258568,0.15669821234080988,0.16451721612516834,0.009237472159764913,0.010567632850241544,1.1439961785509167,1.7117281022256383,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,12,2026082904,1,0.5,0.8,82,40,inference,24,ZLZ,0.4583333333333333,0.2599684543258568,0.1983648790074765,0.1576979676453304,0.009153344554573173,0.010794082125603866,1.1792500611386854,1.6482997434765654,1.0,0.4072592392700146,1.0,1.0,1.0
wiggly,wiggly,200,12,2026082904,2,0.75,0.25,14,123,inference,24,LOO,0.5416666666666666,0.6725588378541872,-0.1308921711875206,-0.05145137671000721,0.009522921679610821,0.010794082125603866,1.1334842907208489,0.5272443003777256,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,12,2026082904,2,0.75,0.25,14,123,inference,24,ZLZ,0.4583333333333333,0.6725588378541872,-0.21422550452085393,-0.06069862717265018,0.009616514022892562,0.010794082125603866,1.1224526995861543,0.6189706182273635,0.0,0.4072592392700146,1.0,1.0,1.0
wiggly,wiggly,200,12,2026082904,3,0.5,0.2,82,178,inference,24,LOO,0.6666666666666666,0.7370228455096504,-0.07035617884298373,-0.04230698024882107,0.008704483184140507,0.009661835748792272,1.109983849057926,0.4534616170889518,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,12,2026082904,3,0.5,0.2,82,178,inference,24,ZLZ,0.7083333333333334,0.7370228455096504,-0.02868951217631699,-0.043534588877498615,0.008726909157869047,0.008982487922705314,1.0292862868414083,0.4660196398458592,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,13,2026082904,0,0.25,0.75,64,191,inference,24,LOO,0.75,0.6652996438169754,0.08470035618302463,0.02198150341181082,0.008728187269418416,0.008152173913043478,0.9340053852426886,0.23528560884319719,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,13,2026082904,0,0.25,0.75,64,191,inference,24,ZLZ,0.75,0.6652996438169754,0.08470035618302463,0.013277450467155227,0.008844072754622671,0.008152173913043478,0.9217669437174691,0.14118499299608134,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,13,2026082904,1,0.5,0.8,92,121,inference,24,LOO,0.2916666666666667,0.2567109747840534,0.03495569188261327,0.10371144479279804,0.008934679607029079,0.008982487922705314,1.0053508707395196,1.0972035210632494,1.0,0.3715150465994871,1.0,1.0,1.0
wiggly,wiggly,200,13,2026082904,1,0.5,0.8,92,121,inference,24,ZLZ,0.16666666666666666,0.2567109747840534,-0.09004430811738676,0.1033225672813578,0.008925625300161269,0.006038647342995171,0.6765517417458768,1.0936437191060566,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,13,2026082904,2,0.75,0.25,191,64,inference,24,LOO,0.625,0.6652996438169754,-0.04029964381697537,-0.016815875939827918,0.009324784451733788,0.010190217391304348,1.0928099672491247,0.17414062300551927,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,13,2026082904,2,0.75,0.25,191,64,inference,24,ZLZ,0.6666666666666666,0.6652996438169754,0.0013670228496912573,-0.018344408808167234,0.00931423912035761,0.009661835748792272,1.037318843111397,0.19007720119915994,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,13,2026082904,3,0.5,0.2,92,145,inference,24,LOO,0.5416666666666666,0.7353266746385136,-0.19366000797184701,-0.0033855574044263648,0.00816259903968721,0.010794082125603866,1.322382990163081,0.037472783166558686,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,13,2026082904,3,0.5,0.2,92,145,inference,24,ZLZ,0.4166666666666667,0.7353266746385136,-0.31866000797184696,-0.00423398157596766,0.008179596194306608,0.010567632850241544,1.2919504336408592,0.046814784846084694,0.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,14,2026082904,0,0.25,0.75,168,8,inference,24,LOO,0.8333333333333334,0.6792724037224809,0.1540609296108525,-0.006398616284290282,0.00891609048125857,0.006038647342995169,0.6772752425166922,0.06776396873313417,0.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,14,2026082904,0,0.25,0.75,168,8,inference,24,ZLZ,0.8333333333333334,0.6792724037224809,0.1540609296108525,0.0012619206534015825,0.008849910248084644,0.006038647342995169,0.6823399530297036,0.013414133221937869,0.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,14,2026082904,1,0.5,0.8,73,115,inference,24,LOO,0.4166666666666667,0.26515560512622793,0.15151106154043875,0.11299311332234169,0.008989252056643034,0.010567632850241544,1.1755853305317088,1.1917638176222054,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,14,2026082904,1,0.5,0.8,73,115,inference,24,ZLZ,0.375,0.26515560512622793,0.10984439487377207,0.11488430349982087,0.00904282767881586,0.010190217391304348,1.126883951927605,1.208115811087576,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,14,2026082904,2,0.75,0.25,8,168,inference,24,LOO,0.7083333333333334,0.6792724037224809,0.029060929610852493,-0.005402141570122421,0.009013917108210309,0.008982487922705314,0.9965132599814606,0.05689959579537703,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,14,2026082904,2,0.75,0.25,8,168,inference,24,ZLZ,0.7083333333333334,0.6792724037224809,0.029060929610852493,0.00237166012400436,0.008925751922807151,0.008982487922705314,1.0063564392545115,0.025103255454211392,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,14,2026082904,3,0.5,0.2,73,66,inference,24,LOO,0.8333333333333334,0.7386055231617644,0.09472781017156895,-0.008392454916887448,0.008190951993458841,0.006038647342995169,0.7372338829256395,0.0927303345601863,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,14,2026082904,3,0.5,0.2,73,66,inference,24,ZLZ,0.875,0.7386055231617644,0.13639447683823558,-0.008132315441557236,0.008186370294356047,0.004755434782608695,0.5808966137150244,0.08988112991390647,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
wiggly,wiggly,200,15,2026082904,0,0.25,0.75,159,0,inference,24,LOO,0.7083333333333334,0.6648307250535299,0.043502608279803456,-0.09704354414258798,0.00944187862396204,0.008982487922705314,0.9513454133914766,0.998705501988842,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,15,2026082904,0,0.25,0.75,159,0,inference,24,ZLZ,0.6666666666666666,0.6648307250535299,0.0018359416131367157,-0.1073463873645949,0.00952956298912628,0.009661835748792272,1.013880254510823,1.0996410421818763,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,15,2026082904,1,0.5,0.8,78,166,inference,24,LOO,0.20833333333333334,0.26125695031789276,-0.05292361698455941,0.042532388682275435,0.008617096017851343,0.007170893719806763,0.8321705717275751,0.45818335494356743,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,15,2026082904,1,0.5,0.8,78,166,inference,24,ZLZ,0.16666666666666666,0.26125695031789276,-0.0945902836512261,0.03811781657388297,0.008552004174095252,0.006038647342995171,0.7061090266170293,0.4121867849033597,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,15,2026082904,2,0.75,0.25,0,159,inference,24,LOO,0.5,0.6648307250535299,-0.16483072505352991,-0.020926718564099,0.009359761907213906,0.010869565217391304,1.1613078756857842,0.216306083044998,1.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,15,2026082904,2,0.75,0.25,0,159,inference,24,ZLZ,0.5,0.6648307250535299,-0.16483072505352991,-0.0259675072497757,0.009400361957963371,0.010869565217391304,1.1562922008745973,0.2678292304091725,1.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,15,2026082904,3,0.5,0.2,78,20,inference,24,LOO,0.6666666666666666,0.7387696614297672,-0.07210299476310056,-0.028710468789064802,0.008405470040956113,0.009661835748792272,1.1494700119939096,0.3131549504117102,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,15,2026082904,3,0.5,0.2,78,20,inference,24,ZLZ,0.75,0.7387696614297672,0.011230338570232812,-0.018354093081125233,0.00829836641153831,0.008152173913043478,0.9823829786195556,0.20148217310665018,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,16,2026082904,0,0.25,0.75,157,88,inference,24,LOO,0.6666666666666666,0.6814084310372877,-0.014741764370621024,-0.0016749474833447353,0.008894614515177621,0.009661835748792272,1.0862568279159797,0.017759781944418306,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,16,2026082904,0,0.25,0.75,157,88,inference,24,ZLZ,0.625,0.6814084310372877,-0.056408431037287654,-0.015159730404965766,0.008977377843928984,0.010190217391304348,1.1350995322309572,0.1599988001555401,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,16,2026082904,1,0.5,0.8,46,149,inference,24,LOO,0.375,0.26114333417691793,0.11385666582308207,0.13127056070797144,0.009121346254284556,0.010190217391304348,1.11718348445743,1.3744782414318304,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,16,2026082904,1,0.5,0.8,46,149,inference,24,ZLZ,0.4166666666666667,0.26114333417691793,0.15552333248974876,0.12235608872996268,0.009067384623471373,0.010567632850241544,1.1654554525994965,1.2849450824725634,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,16,2026082904,2,0.75,0.25,88,157,inference,24,LOO,0.5833333333333334,0.6814084310372877,-0.09807509770395428,0.0052905718182648664,0.008885775806655274,0.010567632850241544,1.189275205697469,0.05612481706225523,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,16,2026082904,2,0.75,0.25,88,157,inference,24,ZLZ,0.625,0.6814084310372877,-0.056408431037287654,-0.006608139995882278,0.00901605310640841,0.010190217391304348,1.130230409142263,0.06959387271928469,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,16,2026082904,3,0.5,0.2,46,34,inference,24,LOO,0.8333333333333334,0.7360578285375601,0.0972755047957733,-0.026086944816941737,0.008375645212580777,0.006038647342995169,0.7209769742783181,0.285045430425891,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,16,2026082904,3,0.5,0.2,46,34,inference,24,ZLZ,0.875,0.7360578285375601,0.13894217146243992,-0.0212341277348983,0.00834850926294116,0.004755434782608695,0.5696148417440177,0.2323967010821963,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
wiggly,wiggly,200,17,2026082904,0,0.25,0.75,41,86,inference,24,LOO,0.7916666666666666,0.6788371588830823,0.11282950778358436,-0.019943296692318646,0.009099241913272148,0.007170893719806764,0.7880759505192738,0.20907126381921068,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,17,2026082904,0,0.25,0.75,41,86,inference,24,ZLZ,0.8333333333333334,0.6788371588830823,0.1544961744502511,-0.0024149386301695053,0.008951423628521823,0.006038647342995169,0.6746018950275454,0.02552466455637,0.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,17,2026082904,1,0.5,0.8,70,51,inference,24,LOO,0.2916666666666667,0.26805236033572366,0.023614306330943025,0.05368010419043123,0.0087675487554181,0.008982487922705314,1.024515309042837,0.5732898533799765,1.0,0.3715150465994871,1.0,1.0,1.0
wiggly,wiggly,200,17,2026082904,1,0.5,0.8,70,51,inference,24,ZLZ,0.2916666666666667,0.26805236033572366,0.023614306330943025,0.05490410958727171,0.008785088772102993,0.008982487922705314,1.0224697957781783,0.5857762717177217,1.0,0.3715150465994871,1.0,1.0,1.0
wiggly,wiggly,200,17,2026082904,2,0.75,0.25,86,41,inference,24,LOO,0.4583333333333333,0.6788371588830822,-0.22050382554974884,-0.027160642334554952,0.00931228772585491,0.010794082125603866,1.1591224888417975,0.2814568633992358,0.0,0.4072592392700146,1.0,1.0,1.0
wiggly,wiggly,200,17,2026082904,2,0.75,0.25,86,41,inference,24,ZLZ,0.5833333333333334,0.6788371588830822,-0.09550382554974879,-0.02193740734875782,0.009276171087102304,0.010567632850241546,1.1392235816925482,0.22777230909301788,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,17,2026082904,3,0.5,0.2,70,139,inference,24,LOO,0.75,0.7354815574646139,0.014518442535386145,-0.012157788283334914,0.008324916974795395,0.008152173913043478,0.9792498757315039,0.13324920322552516,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,17,2026082904,3,0.5,0.2,70,139,inference,24,ZLZ,0.7083333333333334,0.7354815574646139,-0.027148224131280485,-0.009902851052042583,0.008281280779113866,0.008982487922705314,1.0846737554606234,0.10882069418866443,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,18,2026082904,0,0.25,0.75,122,143,inference,24,LOO,0.9166666666666666,0.679375551418957,0.23729111524770963,0.01492004720513529,0.00870350695633519,0.0033212560386473426,0.38159974540260877,0.1599274662823779,0.0,0.1962867233021407,1.0,0.6984964457077149,0.0
wiggly,wiggly,200,18,2026082904,0,0.25,0.75,122,143,inference,24,ZLZ,0.9166666666666666,0.679375551418957,0.23729111524770963,0.01514842467942279,0.008700622262437079,0.0033212560386473426,0.38172626491165995,0.16240235205554035,0.0,0.1962867233021407,1.0,0.6984964457077149,0.0
wiggly,wiggly,200,18,2026082904,1,0.5,0.8,115,16,inference,24,LOO,0.375,0.25927963811208354,0.11572036188791646,0.06030644061038459,0.008685487843102564,0.010190217391304348,1.1732464054275018,0.6470928304794857,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,18,2026082904,1,0.5,0.8,115,16,inference,24,ZLZ,0.3333333333333333,0.25927963811208354,0.07405369522124977,0.06759300824836817,0.008779840867878173,0.009661835748792272,1.1004568185445087,0.7213706243931305,1.0,0.3853078984983095,1.0,1.0,1.0
wiggly,wiggly,200,18,2026082904,2,0.75,0.25,143,122,inference,24,LOO,0.7916666666666666,0.679375551418957,0.11229111524770963,-6.28221631936432e-05,0.008985809117064062,0.007170893719806763,0.7980242654152565,0.0006627264320679773,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,18,2026082904,2,0.75,0.25,143,122,inference,24,ZLZ,0.7916666666666666,0.679375551418957,0.11229111524770963,0.005172845681740035,0.008923902328283578,0.007170893719806763,0.8035603098298378,0.054758572552850396,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,18,2026082904,3,0.5,0.2,115,93,inference,24,LOO,0.7916666666666666,0.7382983665250422,0.053368300141624414,-0.0019643380548125533,0.008083605428792558,0.007170893719806764,0.8870910119221238,0.021848100094370985,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,18,2026082904,3,0.5,0.2,115,93,inference,24,ZLZ,0.7916666666666666,0.7382983665250422,0.053368300141624414,-0.0010761667549888942,0.008066558774435436,0.007170893719806763,0.8889656568960711,0.011982168439936656,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,19,2026082904,0,0.25,0.75,103,80,inference,24,LOO,0.6666666666666666,0.6756605104826654,-0.00899384381599877,0.020445824981831118,0.008654325482056758,0.009661835748792272,1.1164169603771446,0.2197799278917612,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,19,2026082904,0,0.25,0.75,103,80,inference,24,ZLZ,0.75,0.6756605104826654,0.0743394895173346,0.013673846032650205,0.008766214637987269,0.008152173913043478,0.9299537200146887,0.14604430806542287,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,19,2026082904,1,0.5,0.8,85,73,inference,24,LOO,0.2916666666666667,0.2592366898322641,0.032429976834402574,0.06970742974270211,0.008767662783905684,0.008982487922705314,1.0245019846331194,0.7444527709194806,1.0,0.3715150465994871,1.0,1.0,1.0
wiggly,wiggly,200,19,2026082904,1,0.5,0.8,85,73,inference,24,ZLZ,0.25,0.2592366898322641,-0.009236689832264111,0.07962331409996148,0.008865130621136506,0.008152173913043478,0.919577416446276,0.845663683398379,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,19,2026082904,2,0.75,0.25,80,103,inference,24,LOO,0.7083333333333334,0.6756605104826654,0.03267282285066797,-0.014683738367953447,0.009017719419507672,0.008982487922705314,0.996093081281045,0.15462804980672423,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,19,2026082904,2,0.75,0.25,80,103,inference,24,ZLZ,0.75,0.6756605104826654,0.0743394895173346,-0.014142832013222417,0.009010764667928436,0.008152173913043478,0.9047149951722858,0.14898946448842068,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,19,2026082904,3,0.5,0.2,85,124,inference,24,LOO,0.7916666666666666,0.7380748716536377,0.05359179501302891,-0.014880591477392513,0.008245135708184522,0.007170893719806763,0.8697120306568861,0.16387823954295824,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,19,2026082904,3,0.5,0.2,85,124,inference,24,ZLZ,0.7083333333333334,0.7380748716536377,-0.02974153832030435,-0.01995143605315519,0.008260066587923942,0.008982487922705314,1.087459504967858,0.21952419151470046,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,20,2026082904,0,0.25,0.75,27,150,inference,24,LOO,0.9166666666666666,0.6766752903926089,0.23999137627405775,0.01512437523756538,0.008772652968342488,0.0033212560386473434,0.37859197789227766,0.1614774820898348,0.0,0.1962867233021407,1.0,0.6984964457077149,0.0
wiggly,wiggly,200,20,2026082904,0,0.25,0.75,27,150,inference,24,ZLZ,0.9166666666666666,0.6766752903926089,0.23999137627405775,0.015124375237565602,0.008772652968342488,0.0033212560386473434,0.37859197789227766,0.1614774820898372,0.0,0.1962867233021407,1.0,0.6984964457077149,0.0
wiggly,wiggly,200,20,2026082904,1,0.5,0.8,34,151,inference,24,LOO,0.375,0.26036656482218684,0.11463343517781316,0.15742764093038375,0.009257578013444779,0.010190217391304348,1.100743345236205,1.636184587124801,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,20,2026082904,1,0.5,0.8,34,151,inference,24,ZLZ,0.3333333333333333,0.26036656482218684,0.07296676851114647,0.13153989840391833,0.009110821996428585,0.009661835748792272,1.0604790382887166,1.3780936172914473,1.0,0.3853078984983095,1.0,1.0,1.0
wiggly,wiggly,200,20,2026082904,2,0.75,0.25,150,27,inference,24,LOO,0.6666666666666666,0.676675290392609,-0.010008623725942356,-0.00762213689550606,0.009047557600128549,0.009661835748792272,1.0678943617507333,0.08013293803171267,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,20,2026082904,2,0.75,0.25,150,27,inference,24,ZLZ,0.5833333333333334,0.676675290392609,-0.09334195705927562,-0.015444799742315385,0.009134919053699554,0.010567632850241544,1.1568392437984172,0.1615957482783275,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,20,2026082904,3,0.5,0.2,34,112,inference,24,LOO,0.75,0.7393827116506554,0.010617288349344611,0.0017326983872403279,0.007988572693035047,0.008152173913043478,1.0204794055577748,0.019386007455844782,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,20,2026082904,3,0.5,0.2,34,112,inference,24,ZLZ,0.75,0.7393827116506554,0.010617288349344611,0.0035117559727388947,0.007955856847249664,0.008152173913043478,1.0246757916291167,0.03937139924107292,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,21,2026082904,0,0.25,0.75,47,169,inference,24,LOO,0.6666666666666666,0.6706709624662404,-0.004004295799573732,-0.03404928945245367,0.008938437925477818,0.009661835748792272,1.0809311234631396,0.36014487515660465,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,21,2026082904,0,0.25,0.75,47,169,inference,24,ZLZ,0.5833333333333334,0.6706709624662404,-0.08733762913290699,-0.04472376744663531,0.008923453132123775,0.010567632850241544,1.184253751745369,0.47344758660967445,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,21,2026082904,1,0.5,0.8,22,109,inference,24,LOO,0.2916666666666667,0.2606365420903222,0.031030124576344464,0.17143127433672445,0.009089649944392415,0.008982487922705314,0.988210544702746,1.798110902765958,1.0,0.3715150465994871,1.0,1.0,1.0
wiggly,wiggly,200,21,2026082904,1,0.5,0.8,22,109,inference,24,ZLZ,0.16666666666666666,0.2606365420903222,-0.09396987542365556,0.13144864457337874,0.008965191168055144,0.006038647342995171,0.6735659318132711,1.388277659517644,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,21,2026082904,2,0.75,0.25,169,47,inference,24,LOO,0.6666666666666666,0.6706709624662404,-0.004004295799573732,-0.03897637496764872,0.009435491623396621,0.009661835748792272,1.0239885884519677,0.4012538181758191,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,21,2026082904,2,0.75,0.25,169,47,inference,24,ZLZ,0.625,0.6706709624662404,-0.04567096246624036,-0.02640229623969914,0.00928169555663556,0.010190217391304348,1.097883175452709,0.2740488853501595,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,21,2026082904,3,0.5,0.2,22,82,inference,24,LOO,0.4166666666666667,0.7381491749815985,-0.3214825083149318,-0.04566815092180265,0.008722145039046189,0.010567632850241544,1.2115864621527974,0.48899202417778237,0.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,21,2026082904,3,0.5,0.2,22,82,inference,24,ZLZ,0.2916666666666667,0.7381491749815985,-0.4464825083149318,-0.04588949519436525,0.008727556801150033,0.008982487922705314,1.029209906891891,0.49120970450238005,0.0,0.3715150465994871,1.0,1.0,1.0
wiggly,wiggly,200,22,2026082904,0,0.25,0.75,32,31,inference,24,LOO,0.5416666666666666,0.6730565063401123,-0.13138983967344564,-0.05832724453971194,0.009504241064309396,0.010794082125603866,1.1357121576112077,0.5982913702899654,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,22,2026082904,0,0.25,0.75,32,31,inference,24,ZLZ,0.5416666666666666,0.6730565063401123,-0.13138983967344564,-0.07466907920472932,0.009577619831863199,0.010794082125603866,1.1270109186933577,0.7629779702089894,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,22,2026082904,1,0.5,0.8,185,139,inference,24,LOO,0.4583333333333333,0.2718884818894708,0.18644485144386252,0.16946134467788238,0.009039151249906516,0.010794082125603866,1.194147749847144,1.7824067637156222,1.0,0.4072592392700146,1.0,1.0,1.0
wiggly,wiggly,200,22,2026082904,1,0.5,0.8,185,139,inference,24,ZLZ,0.2916666666666667,0.2718884818894708,0.019778184777195895,0.13426003078573634,0.009278317702969394,0.008982487922705314,0.9681160109262691,1.3938374297724543,1.0,0.3715150465994871,1.0,1.0,1.0
wiggly,wiggly,200,22,2026082904,2,0.75,0.25,31,32,inference,24,LOO,0.75,0.6730565063401122,0.07694349365988784,-0.003334028401590028,0.009040000705972969,0.008152173913043478,0.9017890792483146,0.035065905892081375,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,22,2026082904,2,0.75,0.25,31,32,inference,24,ZLZ,0.6666666666666666,0.6730565063401122,-0.00638983967344553,0.006733992011349277,0.008920888271371108,0.009661835748792272,1.0830575896571881,0.07129655520090723,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,22,2026082904,3,0.5,0.2,185,91,inference,24,LOO,0.6666666666666666,0.7406249567604514,-0.07395829009378474,-0.0021535213123855534,0.00803506469679138,0.009661835748792272,1.2024589861299444,0.024024507041125978,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,22,2026082904,3,0.5,0.2,185,91,inference,24,ZLZ,0.7083333333333334,0.7406249567604514,-0.032291623427118,-0.003058570884826417,0.008049198921328327,0.008982487922705314,1.1159480602354117,0.03409119461327676,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,23,2026082904,0,0.25,0.75,20,153,inference,24,LOO,0.625,0.678844895465381,-0.05384489546538096,-0.011855644553664502,0.008953300536836814,0.010190217391304348,1.1381520534665908,0.12529495623975007,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,23,2026082904,0,0.25,0.75,20,153,inference,24,ZLZ,0.5833333333333334,0.678844895465381,-0.09551156213204759,-0.01800666579062027,0.00905967686647854,0.010567632850241544,1.1664469943009281,0.18918075313039995,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,23,2026082904,1,0.5,0.8,130,36,inference,24,LOO,0.25,0.2640597993107942,-0.014059799310794208,0.06800485724019012,0.008825460747586687,0.008152173913043478,0.9237108572799082,0.7238877701114127,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,23,2026082904,1,0.5,0.8,130,36,inference,24,ZLZ,0.3333333333333333,0.2640597993107942,0.06927353402253911,0.1137191774016274,0.008935633875843538,0.009661835748792272,1.0812703254227924,1.203014956000641,1.0,0.3853078984983095,1.0,1.0,1.0
wiggly,wiggly,200,23,2026082904,2,0.75,0.25,153,20,inference,24,LOO,0.5416666666666666,0.678844895465381,-0.13717822879871433,0.0005120405357569302,0.009005035310595065,0.010794082125603866,1.1986718267394088,0.005395871930420518,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,23,2026082904,2,0.75,0.25,153,20,inference,24,ZLZ,0.5416666666666666,0.678844895465381,-0.13717822879871433,0.002445757517842817,0.008969092823658858,0.010794082125603866,1.2034753500522386,0.025824929096021906,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,23,2026082904,3,0.5,0.2,130,49,inference,24,LOO,0.75,0.7402265854420316,0.00977341455796843,-0.02551202595637181,0.008341712915632786,0.008152173913043478,0.9772781676250087,0.279329837324737,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,23,2026082904,3,0.5,0.2,130,49,inference,24,ZLZ,0.7916666666666666,0.7402265854420316,0.05144008122463506,-0.025135995129178745,0.008334269809965352,0.007170893719806763,0.8604105558512719,0.2753355604673377,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,24,2026082904,0,0.25,0.75,62,111,inference,24,LOO,0.6666666666666666,0.678899425302065,-0.01223275863539841,-0.0395447719233708,0.009168487718954352,0.009661835748792272,1.0538090953449175,0.41299065172759303,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,24,2026082904,0,0.25,0.75,62,111,inference,24,ZLZ,0.625,0.678899425302065,-0.05389942530206504,-0.04046804191253972,0.009163888549436514,0.010190217391304348,1.1119970890447968,0.42273897667677,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,24,2026082904,1,0.5,0.8,46,100,inference,24,LOO,0.5,0.2641677603408784,0.2358322396591216,0.14565878720435832,0.009531458900685146,0.010869565217391304,1.1403884054528075,1.4919593819942574,0.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,24,2026082904,1,0.5,0.8,46,100,inference,24,ZLZ,0.5,0.2641677603408784,0.2358322396591216,0.16348657201097178,0.009583365382129831,0.010869565217391304,1.1342117078891574,1.6700253529227707,0.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,24,2026082904,2,0.75,0.25,111,62,inference,24,LOO,0.5416666666666666,0.678899425302065,-0.1372327586353984,-0.02830242643014047,0.009261213916560438,0.010794082125603866,1.1655148259022967,0.2940964026502524,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,24,2026082904,2,0.75,0.25,111,62,inference,24,ZLZ,0.5833333333333334,0.678899425302065,-0.09556609196873167,-0.03128376556082979,0.009285091437607994,0.010567632850241546,1.1381291095786945,0.32465786637370053,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,24,2026082904,3,0.5,0.2,46,164,inference,24,LOO,0.8333333333333334,0.7391506543493858,0.09418267898394761,-0.052826813005729334,0.008647467105435937,0.006038647342995169,0.6983139998531106,0.5680805911263318,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,24,2026082904,3,0.5,0.2,46,164,inference,24,ZLZ,0.7916666666666666,0.7391506543493858,0.05251601231728087,-0.03252970506640673,0.00840715533940293,0.007170893719806764,0.852951257626701,0.3547771084406795,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,25,2026082904,0,0.25,0.75,85,112,inference,24,LOO,0.7083333333333334,0.6802002581586258,0.028133075174707534,0.008396912457922845,0.008744000242792517,0.008982487922705314,1.0272744365611584,0.08979756183830398,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,25,2026082904,0,0.25,0.75,85,112,inference,24,ZLZ,0.7083333333333334,0.6802002581586258,0.028133075174707534,0.0032942624399424636,0.008834106435181852,0.008982487922705314,1.0167964342078257,0.03504910083802,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,25,2026082904,1,0.5,0.8,15,114,inference,24,LOO,0.4166666666666667,0.26070984459593416,0.15595682207073253,0.20914139805202692,0.009438121134914218,0.010567632850241544,1.1196754840482976,2.1527680203463113,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,25,2026082904,1,0.5,0.8,15,114,inference,24,ZLZ,0.4166666666666667,0.26070984459593416,0.15595682207073253,0.20127566950859038,0.009356572624559719,0.010567632850241544,1.1294341714938394,2.080812190305963,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,25,2026082904,2,0.75,0.25,112,85,inference,24,LOO,0.7916666666666666,0.6802002581586257,0.1114664085080409,0.0006522611725788829,0.008876146016924297,0.007170893719806763,0.8078837038207686,0.006923238737721098,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,25,2026082904,2,0.75,0.25,112,85,inference,24,ZLZ,0.7916666666666666,0.6802002581586257,0.1114664085080409,0.006546464256700912,0.008788373946109538,0.007170893719806763,0.815952275560736,0.06983168750667645,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,25,2026082904,3,0.5,0.2,15,90,inference,24,LOO,0.7083333333333334,0.7358978848563033,-0.027564551522969882,-0.012091444619305003,0.008224444130706592,0.008982487922705314,1.092169608055152,0.13332908961134213,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,25,2026082904,3,0.5,0.2,15,90,inference,24,ZLZ,0.7083333333333334,0.7358978848563033,-0.027564551522969882,0.0008275272970614811,0.008069673956750885,0.008982487922705314,1.1131165857315453,0.009212008593464983,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,26,2026082904,0,0.25,0.75,33,94,inference,24,LOO,0.75,0.6723317904375268,0.07766820956247322,0.015854413230900533,0.008658165542917774,0.008152173913043478,0.9415590257120704,0.17038730386879283,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,26,2026082904,0,0.25,0.75,33,94,inference,24,ZLZ,0.8333333333333334,0.6723317904375268,0.1610015428958066,0.01537524478274932,0.008666751282950913,0.006038647342995169,0.6967601983541739,0.1651558159732428,0.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,26,2026082904,1,0.5,0.8,109,12,inference,24,LOO,0.4166666666666667,0.2638761846278585,0.15279048203880818,0.1901855306509742,0.009006551537729859,0.010567632850241544,1.1733273057920193,2.00400224355974,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,26,2026082904,1,0.5,0.8,109,12,inference,24,ZLZ,0.4166666666666667,0.2638761846278585,0.15279048203880818,0.19583536981864913,0.009150602621809365,0.010567632850241544,1.1548564927357743,2.0472283381582033,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,26,2026082904,2,0.75,0.25,94,33,inference,24,LOO,0.6666666666666666,0.6723317904375268,-0.005665123770860148,-0.02008315440225117,0.009324258846232301,0.00966183574879227,1.0362041539308375,0.2079815289608765,1.0,0.38530789849830943,1.0,1.0,1.0
wiggly,wiggly,200,26,2026082904,2,0.75,0.25,94,33,inference,24,ZLZ,0.6666666666666666,0.6723317904375268,-0.005665123770860148,-0.023949184002801327,0.009397195463979637,0.009661835748792272,1.028161623946956,0.2470538297196816,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,26,2026082904,3,0.5,0.2,109,129,inference,24,LOO,0.7916666666666666,0.7405474048805271,0.05111926178613957,-0.0038490634514163347,0.008072230499467628,0.007170893719806763,0.8883410502561455,0.04284087112630167,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,26,2026082904,3,0.5,0.2,109,129,inference,24,ZLZ,0.875,0.7405474048805271,0.13445259511947294,-0.004344884002229654,0.00808194862201437,0.004755434782608695,0.5884020061270119,0.04833037264414679,1.0,0.26015845105611346,1.0,0.7737025970538379,0.0
wiggly,wiggly,200,27,2026082904,0,0.25,0.75,49,146,inference,24,LOO,0.7083333333333334,0.6823604679202361,0.02597286541309729,0.007445972718825078,0.008736060265234971,0.008982487922705314,1.0282080995309748,0.07966427901801779,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,27,2026082904,0,0.25,0.75,49,146,inference,24,ZLZ,0.6666666666666666,0.6823604679202361,-0.01569380125356945,0.013433814889285745,0.008659519936192671,0.009661835748792272,1.115747272364418,0.14436185416989042,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,27,2026082904,1,0.5,0.8,89,21,inference,24,LOO,0.2916666666666667,0.25819663845079266,0.033470028215874026,0.09403670341753789,0.00882942108397198,0.008982487922705314,1.0173359994135058,1.000763094434513,1.0,0.3715150465994871,1.0,1.0,1.0
wiggly,wiggly,200,27,2026082904,1,0.5,0.8,89,21,inference,24,ZLZ,0.25,0.25819663845079266,-0.00819663845079266,0.07856406430754387,0.008751906013692622,0.008152173913043478,0.9314741155000014,0.8397937146516875,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,27,2026082904,2,0.75,0.25,146,49,inference,24,LOO,0.75,0.682360467920236,0.06763953207976403,-0.022910750650415923,0.00921747951643178,0.008152173913043478,0.8844254981538926,0.23863449844765047,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,27,2026082904,2,0.75,0.25,146,49,inference,24,ZLZ,0.75,0.682360467920236,0.06763953207976403,-0.021994819780687735,0.009205584305706489,0.008152173913043478,0.8855683292140394,0.22924228463890278,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,27,2026082904,3,0.5,0.2,89,157,inference,24,LOO,0.7083333333333334,0.7359920407608531,-0.027658707427519746,-0.002944021811787212,0.008145750964660657,0.008982487922705314,1.1027206652492494,0.0326193617436521,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,27,2026082904,3,0.5,0.2,89,157,inference,24,ZLZ,0.6666666666666666,0.7359920407608531,-0.06932537409418649,-0.003370550573165265,0.008153950481385366,0.009661835748792272,1.1849269591284928,0.03732646078667403,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,28,2026082904,0,0.25,0.75,162,140,inference,24,LOO,0.75,0.6625286782458719,0.08747132175412808,0.0023863766929234087,0.009002747180871927,0.008152173913043478,0.9055206982113575,0.025150780767479567,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,28,2026082904,0,0.25,0.75,162,140,inference,24,ZLZ,0.75,0.6625286782458719,0.08747132175412808,-0.010079564539009156,0.0090991508444968,0.008152173913043478,0.8959268894826536,0.10566747690150699,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,28,2026082904,1,0.5,0.8,192,187,inference,24,LOO,0.4583333333333333,0.26388756880706565,0.19444576452626766,0.11579127806514361,0.009317010584440075,0.010794082125603866,1.1585349214511553,1.1996030274501894,1.0,0.4072592392700146,1.0,1.0,1.0
wiggly,wiggly,200,28,2026082904,1,0.5,0.8,192,187,inference,24,ZLZ,0.5,0.26388756880706565,0.23611243119293435,0.11267630439280008,0.009365868801214004,0.010869565217391304,1.1605506598578863,1.164283008578053,0.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,28,2026082904,2,0.75,0.25,140,162,inference,24,LOO,0.7916666666666666,0.6625286782458719,0.1291379884207947,-0.00444765341492015,0.009243918016850679,0.007170893719806764,0.7757418128043745,0.04625970881754152,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,28,2026082904,2,0.75,0.25,140,162,inference,24,ZLZ,0.8333333333333334,0.6625286782458719,0.17080465508746145,-0.005097212727766975,0.009255281964493224,0.006038647342995169,0.65245417332089,0.05298316915393053,0.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,28,2026082904,3,0.5,0.2,192,119,inference,24,LOO,0.75,0.7383173817102493,0.011682618289750701,-0.024541747423002858,0.00841341057435905,0.008152173913043478,0.9689499687425545,0.26755892394131775,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,28,2026082904,3,0.5,0.2,192,119,inference,24,ZLZ,0.75,0.7383173817102493,0.011682618289750701,-0.02369143508996907,0.008396154127187527,0.008152173913043478,0.9709414321785711,0.2585539443037647,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,29,2026082904,0,0.25,0.75,52,64,inference,24,LOO,0.625,0.6733564568639645,-0.0483564568639645,-0.012419301378206793,0.009002420213023771,0.010190217391304348,1.1319419833971085,0.13089333276320814,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,29,2026082904,0,0.25,0.75,52,64,inference,24,ZLZ,0.6666666666666666,0.6733564568639645,-0.0066897901972978735,-0.005879489951781225,0.009010642299377218,0.009661835748792272,1.0722693707928082,0.06193865603832227,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,29,2026082904,1,0.5,0.8,115,84,inference,24,LOO,0.5,0.26578935051034913,0.23421064948965087,0.08297747076120554,0.009060753548567039,0.010869565217391304,1.1996314830911972,0.8717220551162171,0.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,29,2026082904,1,0.5,0.8,115,84,inference,24,ZLZ,0.5,0.26578935051034913,0.23421064948965087,0.08562189595010988,0.008956401541885574,0.010869565217391304,1.2136085197340265,0.9047280645570416,0.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,29,2026082904,2,0.75,0.25,64,52,inference,24,LOO,0.5,0.6733564568639644,-0.1733564568639644,-0.025207270842162677,0.009351708553026992,0.010869565217391304,1.1623079521520168,0.2606635741937812,1.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,29,2026082904,2,0.75,0.25,64,52,inference,24,ZLZ,0.5416666666666666,0.6733564568639644,-0.13168979019729776,-0.023475777839580214,0.009328586636093369,0.010794082125603866,1.1570972695735415,0.24305920122904842,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,29,2026082904,3,0.5,0.2,115,191,inference,24,LOO,0.9166666666666666,0.7368271345322452,0.1798395321344214,-0.0032204251456597888,0.00812683282923188,0.0033212560386473434,0.40867778486853124,0.03572338020984671,0.0,0.1962867233021407,1.0,0.6984964457077149,0.0
wiggly,wiggly,200,29,2026082904,3,0.5,0.2,115,191,inference,24,ZLZ,0.875,0.7368271345322452,0.13817286546775476,-0.004003196798457065,0.008140827311232248,0.004755434782608695,0.5841463773647941,0.04436828782030326,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
wiggly,wiggly,200,30,2026082904,0,0.25,0.75,84,94,inference,24,LOO,0.75,0.6683649405589461,0.08163505944105387,-0.0372838228058705,0.009377276472425526,0.008152173913043478,0.8693541175857895,0.38501892313300246,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,30,2026082904,0,0.25,0.75,84,94,inference,24,ZLZ,0.7083333333333334,0.6683649405589461,0.03996839277438724,-0.027276287545746403,0.009333747675289909,0.008982487922705314,0.9623666971933988,0.28233013254908074,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,30,2026082904,1,0.5,0.8,194,46,inference,24,LOO,0.4166666666666667,0.2597262542530625,0.15694041241360418,0.11334990822799401,0.008969434772671488,0.010567632850241544,1.1781826969119085,1.196846998166747,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,30,2026082904,1,0.5,0.8,194,46,inference,24,ZLZ,0.4166666666666667,0.2597262542530625,0.15694041241360418,0.08586591543922723,0.00901135983438202,0.010567632850241544,1.1727012398197336,0.9045355464534204,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,30,2026082904,2,0.75,0.25,94,84,inference,24,LOO,0.75,0.6683649405589461,0.08163505944105387,-0.03599350134085244,0.00944174443592799,0.008152173913043478,0.8634181923016893,0.37042302591183984,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,30,2026082904,2,0.75,0.25,94,84,inference,24,ZLZ,0.75,0.6683649405589461,0.08163505944105387,-0.03241361324918102,0.009402249299347505,0.008152173913043478,0.867045071184107,0.3342809015599067,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,30,2026082904,3,0.5,0.2,194,47,inference,24,LOO,0.7916666666666666,0.7380932446713153,0.05357342199535131,-0.00037050873502453285,0.008055094836435954,0.007170893719806764,0.8902308247657563,0.004128222744704168,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,30,2026082904,3,0.5,0.2,194,47,inference,24,ZLZ,0.75,0.7380932446713153,0.011906755328684682,-0.0002172662071858733,0.00805107332238555,0.008152173913043478,1.0125574052812094,0.0024213930526948016,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,31,2026082904,0,0.25,0.75,40,95,inference,24,LOO,0.7916666666666666,0.6782224559213924,0.11344421074527422,-0.016527650548768813,0.008925120286271926,0.007170893719806764,0.8034506527420805,0.17494602646411805,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,31,2026082904,0,0.25,0.75,40,95,inference,24,ZLZ,0.75,0.6782224559213924,0.07177754407860759,-0.029952381940092643,0.009079236283944669,0.008152173913043478,0.8978920316744518,0.3143451077857734,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,31,2026082904,1,0.5,0.8,27,116,inference,24,LOO,0.2916666666666667,0.26163573974149545,0.03003092692517123,0.05249454527333047,0.00877432963211144,0.008982487922705314,1.0237235548835635,0.5604117147553722,1.0,0.3715150465994871,1.0,1.0,1.0
wiggly,wiggly,200,31,2026082904,1,0.5,0.8,27,116,inference,24,ZLZ,0.2916666666666667,0.26163573974149545,0.03003092692517123,0.04704908911643013,0.008706085577558488,0.008982487922705314,1.0317481769142385,0.50424285593396,1.0,0.3715150465994871,1.0,1.0,1.0
wiggly,wiggly,200,31,2026082904,2,0.75,0.25,95,40,inference,24,LOO,0.75,0.6782224559213924,0.07177754407860759,-0.012607392524889849,0.00914767313327474,0.008152173913043478,0.8911745964544661,0.13181655450962834,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,31,2026082904,2,0.75,0.25,95,40,inference,24,ZLZ,0.75,0.6782224559213924,0.07177754407860759,-0.01470404301690098,0.009158925357168881,0.008152173913043478,0.8900797413598968,0.1536436107034224,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,31,2026082904,3,0.5,0.2,27,122,inference,24,LOO,0.7916666666666666,0.7390667928169615,0.0525998738497051,-0.009412334087764318,0.008210281237079637,0.007170893719806763,0.8734041517873047,0.10387674130595484,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,31,2026082904,3,0.5,0.2,27,122,inference,24,ZLZ,0.7916666666666666,0.7390667928169615,0.0525998738497051,-0.009251221039832003,0.0082071246885496,0.007170893719806764,0.8737400724289515,0.1021182919035797,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,32,2026082904,0,0.25,0.75,140,115,inference,24,LOO,0.6666666666666666,0.6659369067388528,0.0007297599278138778,-0.04655995403247537,0.009279887044998348,0.009661835748792272,1.0411587664744029,0.4833271570822381,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,32,2026082904,0,0.25,0.75,140,115,inference,24,ZLZ,0.6666666666666666,0.6659369067388528,0.0007297599278138778,-0.03953744318585406,0.009298359305692172,0.009661835748792272,1.039090384781925,0.4100203564019905,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,32,2026082904,1,0.5,0.8,169,95,inference,24,LOO,0.16666666666666666,0.2627240239011762,-0.09605735723450956,0.10863574173172619,0.008883401533166052,0.006038647342995171,0.6797674652496533,1.152611869302261,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,32,2026082904,1,0.5,0.8,169,95,inference,24,ZLZ,0.16666666666666666,0.2627240239011762,-0.09605735723450956,0.10863574173172619,0.008883401533166052,0.006038647342995171,0.6797674652496533,1.152611869302261,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,32,2026082904,2,0.75,0.25,115,140,inference,24,LOO,0.7083333333333334,0.6659369067388528,0.04239642659448062,0.029532887791422713,0.00865159273682193,0.008982487922705314,1.0382467362888068,0.31751034628997876,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,32,2026082904,2,0.75,0.25,115,140,inference,24,ZLZ,0.75,0.6659369067388528,0.08406309326114725,0.03393836131364003,0.008592240297046357,0.008152173913043478,0.9487832778426651,0.36613197792144,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,32,2026082904,3,0.5,0.2,169,188,inference,24,LOO,0.7916666666666666,0.7370845815517053,0.05458208511496132,-0.03154043246762306,0.008422349913587519,0.007170893719806764,0.8514124672305743,0.34367742328609713,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,32,2026082904,3,0.5,0.2,169,188,inference,24,ZLZ,0.75,0.7370845815517053,0.012915418448294691,-0.039878406775440634,0.008500634481204812,0.008152173913043478,0.9590076989039121,0.4325259093296841,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,33,2026082904,0,0.25,0.75,104,190,inference,24,LOO,0.625,0.6756261336517653,-0.05062613365176527,-0.054927040463651045,0.009296349991948097,0.010190217391304348,1.0961525114835888,0.5696786799546972,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,33,2026082904,0,0.25,0.75,104,190,inference,24,ZLZ,0.5833333333333334,0.6756261336517653,-0.0922928003184319,-0.052799927758726994,0.009256561134807242,0.010567632850241546,1.1416370179314552,0.5487929093349173,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,33,2026082904,1,0.5,0.8,95,146,inference,24,LOO,0.4583333333333333,0.26176593276067495,0.19656740057265837,0.13358627862724753,0.009155261044618165,0.010794082125603866,1.1790032062438096,1.3961320138281028,1.0,0.4072592392700146,1.0,1.0,1.0
wiggly,wiggly,200,33,2026082904,1,0.5,0.8,95,146,inference,24,ZLZ,0.4166666666666667,0.26176593276067495,0.15490073390599174,0.1099025090309455,0.009021511755623065,0.010567632850241544,1.1713815972865955,1.1570921510334296,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,33,2026082904,2,0.75,0.25,190,104,inference,24,LOO,0.5416666666666666,0.6756261336517654,-0.13395946698509875,-0.051193606372999745,0.0095644620583613,0.010794082125603866,1.128561340903394,0.5234623499573153,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,33,2026082904,2,0.75,0.25,190,104,inference,24,ZLZ,0.5,0.6756261336517654,-0.17562613365176538,-0.043446507139831114,0.009510272437934028,0.010869565217391304,1.1429289001264997,0.4455109555097301,1.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,33,2026082904,3,0.5,0.2,95,123,inference,24,LOO,0.7083333333333334,0.7384544393809978,-0.03012110604766438,-0.05767825369524149,0.008665205255129378,0.008982487922705314,1.0366157128693656,0.6196160740960925,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,33,2026082904,3,0.5,0.2,95,123,inference,24,ZLZ,0.7916666666666666,0.7384544393809978,0.05321222728566888,-0.03921119847169863,0.008468617585892119,0.007170893719806763,0.8467608375365495,0.4260924662397454,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,34,2026082904,0,0.25,0.75,183,67,inference,24,LOO,0.8333333333333334,0.6628506517606803,0.17048268157265312,0.04000402242449497,0.008574666777116553,0.006038647342995169,0.7042428003278998,0.43201122984541007,0.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,34,2026082904,0,0.25,0.75,183,67,inference,24,ZLZ,0.8333333333333334,0.6628506517606803,0.17048268157265312,0.039719295896304296,0.008580479434645166,0.006038647342995169,0.7037657264946162,0.42879110121619696,0.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,34,2026082904,1,0.5,0.8,110,92,inference,24,LOO,0.4166666666666667,0.26217539976667287,0.15449126689999382,0.10594132306521842,0.00908810149025578,0.010567632850241544,1.162798727718007,1.111293587201021,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,34,2026082904,1,0.5,0.8,110,92,inference,24,ZLZ,0.4166666666666667,0.26217539976667287,0.15449126689999382,0.09931453207671465,0.009038386253531205,0.010567632850241544,1.169194649776433,1.0446416862949455,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,34,2026082904,2,0.75,0.25,67,183,inference,24,LOO,0.6666666666666666,0.6628506517606803,0.0038160149059863757,-0.02473059879773365,0.009468377998153329,0.009661835748792272,1.020431984303613,0.2541539350210601,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,34,2026082904,2,0.75,0.25,67,183,inference,24,ZLZ,0.625,0.6628506517606803,-0.037850651760680254,-0.012584301204176973,0.00930894681250053,0.010190217391304348,1.0946692033539607,0.1304304011753103,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,34,2026082904,3,0.5,0.2,110,51,inference,24,LOO,0.875,0.737295008601708,0.13770499139829195,-0.0023688293024183293,0.0081036489105659,0.004755434782608695,0.58682635872938,0.02631439915786765,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
wiggly,wiggly,200,34,2026082904,3,0.5,0.2,110,51,inference,24,ZLZ,0.8333333333333334,0.737295008601708,0.09603832473162532,-0.012691419418625172,0.0082115433769021,0.006038647342995169,0.7353851847121727,0.14005473656493705,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,35,2026082904,0,0.25,0.75,39,91,inference,24,LOO,0.625,0.674946700740415,-0.04994670074041496,0.018597349571120247,0.008666195480475418,0.010190217391304348,1.175858243015922,0.19977301035096498,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,35,2026082904,0,0.25,0.75,39,91,inference,24,ZLZ,0.6666666666666666,0.674946700740415,-0.008280034073748332,0.023187372063859568,0.0085931285522183,0.009661835748792272,1.1243676491140222,0.25013581321597506,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,35,2026082904,1,0.5,0.8,30,197,inference,24,LOO,0.25,0.26361299379360004,-0.013612993793600037,0.0693310101233518,0.008638677828770931,0.008152173913043478,0.9436830582907998,0.7459399873918673,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,35,2026082904,1,0.5,0.8,30,197,inference,24,ZLZ,0.16666666666666666,0.26361299379360004,-0.09694632712693338,0.07790817046670578,0.008733181195862125,0.006038647342995171,0.6914602145042343,0.8336749849384166,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,35,2026082904,2,0.75,0.25,91,39,inference,24,LOO,0.625,0.674946700740415,-0.04994670074041496,-0.00808630188923809,0.009143609572852223,0.010190217391304348,1.1144633101526502,0.08456508975885144,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,35,2026082904,2,0.75,0.25,91,39,inference,24,ZLZ,0.7083333333333334,0.674946700740415,0.03338663259291841,-0.010062936096685737,0.00917798340705541,0.008982487922705314,0.9786995164755025,0.10503912145644222,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,35,2026082904,3,0.5,0.2,30,191,inference,24,LOO,0.6666666666666666,0.7387611161159813,-0.07209444944931465,-0.004255329191728552,0.008108300900804506,0.009661835748792272,1.191598075477641,0.047257227000482044,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,35,2026082904,3,0.5,0.2,30,191,inference,24,ZLZ,0.625,0.7387611161159813,-0.11376111611598128,-0.004513383605988186,0.008113146980285183,0.010190217391304348,1.2560129153417796,0.050108058426821846,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,36,2026082904,0,0.25,0.75,140,147,inference,24,LOO,0.6666666666666666,0.6745977227150656,-0.007931056048398943,0.03754275105098692,0.008458380213399211,0.009661835748792272,1.1422796688054557,0.40820892139211157,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,36,2026082904,0,0.25,0.75,140,147,inference,24,ZLZ,0.6666666666666666,0.6745977227150656,-0.007931056048398943,0.03754275105098692,0.008458380213399211,0.009661835748792272,1.1422796688054557,0.40820892139211157,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,36,2026082904,1,0.5,0.8,23,44,inference,24,LOO,0.4583333333333333,0.25971132372910544,0.19862200960422788,0.12783541013126204,0.008909571747365445,0.010794082125603866,1.2115152592823184,1.354324560378981,1.0,0.4072592392700146,1.0,1.0,1.0
wiggly,wiggly,200,36,2026082904,1,0.5,0.8,23,44,inference,24,ZLZ,0.4166666666666667,0.25971132372910544,0.15695534293756125,0.11760111313493649,0.008858571397265686,0.010567632850241544,1.1929274344961966,1.2494808018082255,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,36,2026082904,2,0.75,0.25,147,140,inference,24,LOO,0.5416666666666666,0.6745977227150656,-0.13293105604839894,-0.0614506991617364,0.009635634697575302,0.010794082125603866,1.1202253369277348,0.6260177756108654,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,36,2026082904,2,0.75,0.25,147,140,inference,24,ZLZ,0.5,0.6745977227150656,-0.17459772271506557,-0.0621801816636518,0.009691267520165634,0.010869565217391304,1.1215834455889142,0.6316284675618135,1.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,36,2026082904,3,0.5,0.2,23,65,inference,24,LOO,0.7083333333333334,0.7299347067650044,-0.02160137343167101,0.0029694045077680586,0.008148414238782486,0.008982487922705314,1.102360245746104,0.03289522141807848,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,36,2026082904,3,0.5,0.2,23,65,inference,24,ZLZ,0.75,0.7299347067650044,0.020065293234995618,0.003945127765551004,0.008130289236228834,0.008152173913043478,1.002691746403944,0.043753023994971184,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,37,2026082904,0,0.25,0.75,126,55,inference,24,LOO,0.4583333333333333,0.6782339926801725,-0.21990065934683917,-0.04399306137714021,0.00916203229431644,0.010794082125603866,1.1781318575246509,0.45960873656923035,0.0,0.4072592392700146,1.0,1.0,1.0
wiggly,wiggly,200,37,2026082904,0,0.25,0.75,126,55,inference,24,ZLZ,0.5,0.6782339926801725,-0.17823399268017248,-0.06246465895625353,0.009354067622467953,0.010869565217391304,1.162014821368536,0.6458536533624829,1.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,37,2026082904,1,0.5,0.8,183,150,inference,24,LOO,0.25,0.26090641483597565,-0.010906414835975653,0.066203269295938,0.008923914441819872,0.008152173913043478,0.9135199542972073,0.7008123357147442,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,37,2026082904,1,0.5,0.8,183,150,inference,24,ZLZ,0.20833333333333334,0.26090641483597565,-0.05257308150264231,0.057841048803330575,0.008874955061902284,0.007170893719806763,0.807992115992724,0.6139783789338386,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,37,2026082904,2,0.75,0.25,55,126,inference,24,LOO,0.625,0.6782339926801724,-0.05323399268017237,-0.04717171786248198,0.009445130599482956,0.010190217391304348,1.0788858114743463,0.48537534097542023,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,37,2026082904,2,0.75,0.25,55,126,inference,24,ZLZ,0.5833333333333334,0.6782339926801724,-0.094900659346839,-0.05681030792924047,0.009569766635429161,0.010567632850241546,1.1042727845753404,0.5807329521322203,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,37,2026082904,3,0.5,0.2,183,159,inference,24,LOO,0.625,0.7381765852951299,-0.11317658529512986,-0.0170243622276951,0.008282394106181461,0.010190217391304348,1.230346836997168,0.18706515805593196,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,37,2026082904,3,0.5,0.2,183,159,inference,24,ZLZ,0.5833333333333334,0.7381765852951299,-0.1548432519617965,-0.010797896702329113,0.008249969299152643,0.010567632850241544,1.2809299607123326,0.11888115128571923,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,38,2026082904,0,0.25,0.75,126,75,inference,24,LOO,0.7083333333333334,0.6779674689285295,0.030365864404803822,-0.02872001631354293,0.009201326271911925,0.008982487922705314,0.9762166515196142,0.2994052883123811,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,38,2026082904,0,0.25,0.75,126,75,inference,24,ZLZ,0.7083333333333334,0.6779674689285295,0.030365864404803822,-0.022555218020409384,0.009129992664375626,0.008982487922705314,0.9838439364528888,0.23605424513979564,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,38,2026082904,1,0.5,0.8,26,63,inference,24,LOO,0.5,0.26275202640274387,0.23724797359725613,0.1680830203085779,0.009295357311366333,0.010869565217391304,1.1693542112792195,1.7433749404086605,0.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,38,2026082904,1,0.5,0.8,26,63,inference,24,ZLZ,0.5833333333333334,0.26275202640274387,0.3205813069305895,0.19289542290797623,0.00949019390883655,0.010567632850241546,1.1135318152352784,1.9800874881274364,0.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,38,2026082904,2,0.75,0.25,75,126,inference,24,LOO,0.9166666666666666,0.6779674689285295,0.23869919773813708,0.014290369802378411,0.00877376352283942,0.0033212560386473434,0.37854405694906373,0.15256345140944577,0.0,0.1962867233021407,1.0,0.6984964457077149,0.0
wiggly,wiggly,200,38,2026082904,2,0.75,0.25,75,126,inference,24,ZLZ,0.7916666666666666,0.6779674689285295,0.11369919773813708,0.016798066436076287,0.008751617432641787,0.007170893719806764,0.8193792490358138,0.17956228866951407,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,38,2026082904,3,0.5,0.2,26,88,inference,24,LOO,0.7916666666666666,0.7412972884257124,0.05036937824095422,-0.01985432488848904,0.008196003772244723,0.007170893719806763,0.8749256246184959,0.21930778543429041,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,38,2026082904,3,0.5,0.2,26,88,inference,24,ZLZ,0.7916666666666666,0.7412972884257124,0.05036937824095422,-0.01900632692305293,0.008178881919781623,0.007170893719806764,0.8767572132889073,0.2101605643801709,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,39,2026082904,0,0.25,0.75,139,141,inference,24,LOO,0.7916666666666666,0.6693199628027706,0.12234670386389601,0.011451777420865672,0.008898268339527992,0.007170893719806764,0.8058751934859208,0.12140040881208727,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,39,2026082904,0,0.25,0.75,139,141,inference,24,ZLZ,0.75,0.6693199628027706,0.08068003719722938,0.005036489063416805,0.008977336189847857,0.008152173913043478,0.9080838391974755,0.05315622739397288,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,39,2026082904,1,0.5,0.8,55,68,inference,24,LOO,0.3333333333333333,0.2605623720168279,0.0727709613165054,0.10353673427616156,0.009032244951943068,0.009661835748792272,1.0697047965593274,1.089423173258639,1.0,0.3853078984983095,1.0,1.0,1.0
wiggly,wiggly,200,39,2026082904,1,0.5,0.8,55,68,inference,24,ZLZ,0.2916666666666667,0.2605623720168279,0.03110429464983877,0.09286752621048677,0.009095316471125362,0.008982487922705314,0.9875948738256397,0.9737668137425025,1.0,0.3715150465994871,1.0,1.0,1.0
wiggly,wiggly,200,39,2026082904,2,0.75,0.25,141,139,inference,24,LOO,0.7083333333333334,0.6693199628027706,0.03901337053056275,0.015489992812205422,0.008932180072037756,0.008982487922705314,1.0056322029181932,0.16389755743145165,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,39,2026082904,2,0.75,0.25,141,139,inference,24,ZLZ,0.7916666666666666,0.6693199628027706,0.12234670386389601,0.01245592344821922,0.008973569566573044,0.007170893719806764,0.7991127350835581,0.13149017806097943,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,39,2026082904,3,0.5,0.2,55,77,inference,24,LOO,0.9166666666666666,0.7372304841673372,0.17943618249932947,0.001312157889391652,0.008038465100016363,0.0033212560386473426,0.413170424617578,0.014635229283203094,0.0,0.1962867233021407,1.0,0.6984964457077149,0.0
wiggly,wiggly,200,39,2026082904,3,0.5,0.2,55,77,inference,24,ZLZ,0.875,0.7372304841673372,0.13776951583266284,0.002477853320168144,0.00801558099996121,0.004755434782608695,0.5932738728024466,0.02767630389033748,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
wiggly,wiggly,200,40,2026082904,0,0.25,0.75,197,179,inference,24,LOO,0.5833333333333334,0.6709108508437077,-0.08757751751037435,-0.01643197451515721,0.009223772279343779,0.010567632850241546,1.1456953326902142,0.17109427054557863,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,40,2026082904,0,0.25,0.75,197,179,inference,24,ZLZ,0.5833333333333334,0.6709108508437077,-0.08757751751037435,-0.0482021098736487,0.008915077769430084,0.010567632850241546,1.1853663112707882,0.510509091034658,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,40,2026082904,1,0.5,0.8,93,149,inference,24,LOO,0.3333333333333333,0.2611003474032226,0.07223298593011074,0.046686737761799435,0.008730070002551752,0.00966183574879227,1.106730615672975,0.4996715995050524,1.0,0.3853078984983095,1.0,1.0,1.0
wiggly,wiggly,200,40,2026082904,1,0.5,0.8,93,149,inference,24,ZLZ,0.2916666666666667,0.2611003474032226,0.03056631926344411,0.043582592592552316,0.008675214180110266,0.008982487922705314,1.03541972984362,0.4679214548054967,1.0,0.3715150465994871,1.0,1.0,1.0
wiggly,wiggly,200,40,2026082904,2,0.75,0.25,179,197,inference,24,LOO,0.5833333333333334,0.6709108508437076,-0.08757751751037424,-0.02947845168869223,0.009467822602183013,0.010567632850241546,1.1161629547014271,0.3029560384144443,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,40,2026082904,2,0.75,0.25,179,197,inference,24,ZLZ,0.625,0.6709108508437076,-0.04591085084370761,-0.029143756671016097,0.009461136943033624,0.010190217391304348,1.0770605533627284,0.2996221167715635,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,40,2026082904,3,0.5,0.2,93,37,inference,24,LOO,0.6666666666666666,0.7351098045353206,-0.06844313786865397,-0.011174011071682366,0.008304610842338987,0.009661835748792272,1.1634302837568031,0.12261665217283642,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,40,2026082904,3,0.5,0.2,93,37,inference,24,ZLZ,0.625,0.7351098045353206,-0.1101098045353206,-0.012917282917386141,0.00833697121382604,0.010190217391304348,1.2222925004712601,0.14147086883304466,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,41,2026082904,0,0.25,0.75,130,103,inference,24,LOO,0.6666666666666666,0.6781314507567782,-0.011464784090111535,0.0008304045647875569,0.008776895506184561,0.009661835748792272,1.1008261112353617,0.008863786033889234,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,41,2026082904,0,0.25,0.75,130,103,inference,24,ZLZ,0.6666666666666666,0.6781314507567782,-0.011464784090111535,0.0008304045647876679,0.008776895506184561,0.009661835748792272,1.1008261112353617,0.008863786033890418,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,41,2026082904,1,0.5,0.8,26,109,inference,24,LOO,0.3333333333333333,0.26396882488234485,0.06936450845098846,0.04385921350660826,0.008674277848280502,0.009661835748792272,1.113849004814566,0.4709167900307814,1.0,0.3853078984983095,1.0,1.0,1.0
wiggly,wiggly,200,41,2026082904,1,0.5,0.8,26,109,inference,24,ZLZ,0.3333333333333333,0.26396882488234485,0.06936450845098846,0.050448065520723895,0.00876349984726062,0.009661835748792272,1.1025088055216274,0.5388969501471296,1.0,0.3853078984983095,1.0,1.0,1.0
wiggly,wiggly,200,41,2026082904,2,0.75,0.25,103,130,inference,24,LOO,0.7083333333333334,0.6781314507567782,0.030201882576555206,-0.00663796862480126,0.008963960871814013,0.008982487922705314,1.0020668375460626,0.07011084788098695,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,41,2026082904,2,0.75,0.25,103,130,inference,24,ZLZ,0.7916666666666666,0.6781314507567782,0.11353521590988847,0.004944440021145802,0.008832624072332755,0.007170893719806763,0.8118644766359768,0.05261047703192731,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,41,2026082904,3,0.5,0.2,26,156,inference,24,LOO,0.75,0.7389536618879016,0.01104633811209843,-0.020402642645626523,0.008332088305390822,0.008152173913043478,0.978407046858716,0.2235164498717682,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,41,2026082904,3,0.5,0.2,26,156,inference,24,ZLZ,0.8333333333333334,0.7389536618879016,0.0943796714454318,-0.024097224556131502,0.00839353298383049,0.006038647342995169,0.7194404733534936,0.2630235433151715,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,42,2026082904,0,0.25,0.75,16,191,inference,24,LOO,0.7916666666666666,0.6797716212884267,0.11189504537823991,0.01611098062921923,0.008648245312843717,0.007170893719806763,0.8291732554298727,0.17324390940226267,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,42,2026082904,0,0.25,0.75,16,191,inference,24,ZLZ,0.7916666666666666,0.6797716212884267,0.11189504537823991,0.021997960949750595,0.008549335124847965,0.007170893719806763,0.8387662449873007,0.23791194972405033,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,42,2026082904,1,0.5,0.8,99,130,inference,24,LOO,0.4166666666666667,0.262702043739591,0.1539646229270757,0.12221038192540973,0.00920583175114564,0.010567632850241544,1.1479280890535972,1.2737276738315702,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,42,2026082904,1,0.5,0.8,99,130,inference,24,ZLZ,0.4166666666666667,0.262702043739591,0.1539646229270757,0.13991682320977306,0.009152780941762275,0.010567632850241544,1.1545816421786725,1.4624916724301533,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,42,2026082904,2,0.75,0.25,191,16,inference,24,LOO,0.6666666666666666,0.6797716212884267,-0.01310495462176009,-0.0013141001103621486,0.008997161600326896,0.009661835748792272,1.0738759820031716,0.01385401620385294,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,42,2026082904,2,0.75,0.25,191,16,inference,24,ZLZ,0.7083333333333334,0.6797716212884267,0.02856171204490665,0.006234134546096892,0.008910273164833263,0.008982487922705314,1.0081046626221366,0.0660435883516165,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,42,2026082904,3,0.5,0.2,99,187,inference,24,LOO,0.625,0.7382342186426203,-0.11323421864262029,-0.03854708919976357,0.008613758688047268,0.010190217391304348,1.183016353295876,0.4153318517063638,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,42,2026082904,3,0.5,0.2,99,187,inference,24,ZLZ,0.5833333333333334,0.7382342186426203,-0.15490088530928692,-0.040107361228680305,0.008640068654320156,0.010567632850241546,1.2230959351182447,0.4314847915229174,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,43,2026082904,0,0.25,0.75,44,108,inference,24,LOO,0.5416666666666666,0.6774849453292029,-0.13581827866253626,-0.01464917229832463,0.009096507866081719,0.010794082125603866,1.1866182368567961,0.15359452576142532,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,43,2026082904,0,0.25,0.75,44,108,inference,24,ZLZ,0.5,0.6774849453292029,-0.1774849453292029,-0.020163033957746435,0.009176495908922694,0.010869565217391304,1.1845006334958823,0.21048320296743334,1.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,43,2026082904,1,0.5,0.8,37,150,inference,24,LOO,0.4583333333333333,0.2616098995555469,0.1967234337777864,0.04609550194897194,0.008602034541139605,0.010794082125603866,1.2548289679587659,0.49700179522449317,1.0,0.4072592392700146,1.0,1.0,1.0
wiggly,wiggly,200,43,2026082904,1,0.5,0.8,37,150,inference,24,ZLZ,0.4583333333333333,0.2616098995555469,0.1967234337777864,0.033611985421999446,0.00849938938060043,0.010794082125603866,1.2699832472955053,0.3645862650214501,1.0,0.4072592392700146,1.0,1.0,1.0
wiggly,wiggly,200,43,2026082904,2,0.75,0.25,108,44,inference,24,LOO,0.5833333333333334,0.6774849453292029,-0.09415161199586952,-0.04122713361593766,0.00945952454334136,0.010567632850241546,1.117142072185879,0.42388542765904175,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,43,2026082904,2,0.75,0.25,108,44,inference,24,ZLZ,0.5833333333333334,0.6774849453292029,-0.09415161199586952,-0.034441295213694656,0.009428805127196719,0.010567632850241544,1.120781764781622,0.3546917976409654,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,43,2026082904,3,0.5,0.2,37,79,inference,24,LOO,0.6666666666666666,0.7366817573539997,-0.07001509068733303,-0.0037306489579844726,0.008149320001821827,0.009661835748792272,1.1856002398521979,0.041326031215176084,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,43,2026082904,3,0.5,0.2,37,79,inference,24,ZLZ,0.625,0.7366817573539997,-0.11168175735399966,-0.003974936065814005,0.008154346114301124,0.010190217391304348,1.249667017865811,0.044018534244679594,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,44,2026082904,0,0.25,0.75,77,135,inference,24,LOO,0.625,0.6762178277435029,-0.05121782774350292,-0.04402979479597702,0.0092836018695295,0.010190217391304348,1.0976577339825966,0.4569707555910204,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,44,2026082904,0,0.25,0.75,77,135,inference,24,ZLZ,0.75,0.6762178277435029,0.07378217225649708,-0.049313520399902666,0.009340846626120298,0.008152173913043478,0.8727446493176676,0.5102381021544837,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,44,2026082904,1,0.5,0.8,67,146,inference,24,LOO,0.2916666666666667,0.26649974510936014,0.025166921557306543,0.10085390341472344,0.009111572136563837,0.008982487922705314,0.9858329372885585,1.0565645929385579,1.0,0.3715150465994871,1.0,1.0,1.0
wiggly,wiggly,200,44,2026082904,1,0.5,0.8,67,146,inference,24,ZLZ,0.2916666666666667,0.26649974510936014,0.025166921557306543,0.10085390341472339,0.009111572136563837,0.008982487922705314,0.9858329372885585,1.0565645929385572,1.0,0.3715150465994871,1.0,1.0,1.0
wiggly,wiggly,200,44,2026082904,2,0.75,0.25,135,77,inference,24,LOO,0.5833333333333334,0.6762178277435028,-0.09288449441016944,0.014906700943831841,0.008743669226398403,0.010567632850241546,1.208603914056622,0.15941701717744555,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,44,2026082904,2,0.75,0.25,135,77,inference,24,ZLZ,0.5833333333333334,0.6762178277435028,-0.09288449441016944,0.018508952933523837,0.008703102462933762,0.010567632850241546,1.2142374394934174,0.19840143215584044,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,44,2026082904,3,0.5,0.2,67,162,inference,24,LOO,0.75,0.7314274135876389,0.018572586412361147,-0.024637855254452057,0.008424173426217513,0.008152173913043478,0.9677120235526581,0.2684350674454015,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,44,2026082904,3,0.5,0.2,67,162,inference,24,ZLZ,0.6666666666666666,0.7314274135876389,-0.06476074692097222,-0.02535020091701712,0.008437142739582786,0.009661835748792272,1.145154947238696,0.2759838745740662,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,45,2026082904,0,0.25,0.75,195,94,inference,24,LOO,0.75,0.677225426629335,0.07277457337066495,-0.022821598390086573,0.009159100710132253,0.008152173913043478,0.8900627005908055,0.23846225212762784,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,45,2026082904,0,0.25,0.75,195,94,inference,24,ZLZ,0.7916666666666666,0.677225426629335,0.11444124003733158,-0.013989804346940415,0.009059696372065142,0.007170893719806763,0.7915158991329607,0.14697884129124317,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,45,2026082904,1,0.5,0.8,99,77,inference,24,LOO,0.20833333333333334,0.25807469042973863,-0.049741357096405286,0.09531615044318992,0.00884789750197482,0.007170893719806763,0.8104630188365366,1.0133196223780219,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,45,2026082904,1,0.5,0.8,99,77,inference,24,ZLZ,0.25,0.25807469042973863,-0.008074690429738629,0.09360966680033522,0.00881530922350044,0.008152173913043478,0.9247745832115416,0.997015531610381,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,45,2026082904,2,0.75,0.25,94,195,inference,24,LOO,0.7083333333333334,0.677225426629335,0.031107906703998323,0.004451053236492419,0.008946035595005956,0.008982487922705314,1.0040746906618288,0.04705951833323177,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,45,2026082904,2,0.75,0.25,94,195,inference,24,ZLZ,0.7083333333333334,0.677225426629335,0.031107906703998323,0.002573203005070024,0.00897538421622531,0.008982487922705314,1.0007914654469234,0.02716111069440093,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,45,2026082904,3,0.5,0.2,99,130,inference,24,LOO,0.7916666666666666,0.7366179586048254,0.055048708061841256,-0.005156111321774737,0.008171662929231922,0.007170893719806763,0.8775317560095172,0.05703836436826985,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,45,2026082904,3,0.5,0.2,99,130,inference,24,ZLZ,0.8333333333333334,0.7366179586048254,0.096715374728508,-0.003034537115978897,0.008132676552034894,0.006038647342995169,0.7425166000834285,0.03364927440164132,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,46,2026082904,0,0.25,0.75,161,120,inference,24,LOO,0.5833333333333334,0.6741618883608488,-0.09082855502751541,-0.06154162014902265,0.00948738120222513,0.010567632850241544,1.1138619419827946,0.6318234635066735,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,46,2026082904,0,0.25,0.75,161,120,inference,24,ZLZ,0.5,0.6741618883608488,-0.17416188836084878,-0.04278109838258137,0.00930340811711661,0.010869565217391304,1.1683422978503162,0.4435380617349468,1.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,46,2026082904,1,0.5,0.8,37,74,inference,24,LOO,0.4583333333333333,0.2663888908567992,0.19194444247653414,0.12818296088040643,0.008752650098240888,0.010794082125603866,1.2332358776427341,1.3701260244659383,1.0,0.4072592392700146,1.0,1.0,1.0
wiggly,wiggly,200,46,2026082904,1,0.5,0.8,37,74,inference,24,ZLZ,0.5,0.2663888908567992,0.23361110914320082,0.15231388956234865,0.008767192475293614,0.010869565217391304,1.23979999846271,1.6267066348673047,0.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,46,2026082904,2,0.75,0.25,120,161,inference,24,LOO,0.6666666666666666,0.6741618883608488,-0.0074952216941821526,-0.0020526508055659365,0.009011408847347933,0.009661835748792272,1.0721781590939312,0.02162313834670615,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,46,2026082904,2,0.75,0.25,120,161,inference,24,ZLZ,0.7083333333333334,0.6741618883608488,0.03417144497248459,-0.014956635110623284,0.009115406980104324,0.008982487922705314,0.9854181982560818,0.15665557923093315,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,46,2026082904,3,0.5,0.2,37,115,inference,24,LOO,0.8333333333333334,0.7383007298946579,0.09503260343867548,-0.01756300874868555,0.008283499973852802,0.006038647342995169,0.7289970860211746,0.19297097006917682,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,46,2026082904,3,0.5,0.2,37,115,inference,24,ZLZ,0.8333333333333334,0.7383007298946579,0.09503260343867548,-0.021076372214985373,0.008344771114625511,0.006038647342995169,0.7236444547186559,0.23072180740947787,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,47,2026082904,0,0.25,0.75,123,39,inference,24,LOO,0.5833333333333334,0.67918542770014,-0.09585209436680664,0.0020012617145106493,0.008885413755086786,0.010567632850241546,1.1893236647749477,0.021230736449901106,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,47,2026082904,0,0.25,0.75,123,39,inference,24,ZLZ,0.5833333333333334,0.67918542770014,-0.09585209436680664,-0.0011205960532858494,0.008940705759972713,0.010567632850241546,1.1819685306670686,0.01185122346922543,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,47,2026082904,1,0.5,0.8,113,9,inference,24,LOO,0.16666666666666666,0.2647312244742014,-0.09806455780753473,0.026670534076871255,0.0084622725343392,0.006038647342995171,0.7135964149690099,0.2899266974312156,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,47,2026082904,1,0.5,0.8,113,9,inference,24,ZLZ,0.08333333333333333,0.2647312244742014,-0.18139789114086807,0.01952231531573706,0.008362902746777137,0.0033212560386473426,0.3971415355663768,0.2134778399756244,0.0,0.19628672330214064,1.0,0.6984964457077149,0.0
wiggly,wiggly,200,47,2026082904,2,0.75,0.25,39,123,inference,24,LOO,0.7083333333333334,0.67918542770014,0.02914790563319336,-0.024997380123381596,0.009333927801001547,0.008982487922705314,0.9623481254849087,0.2587392266510412,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,47,2026082904,2,0.75,0.25,39,123,inference,24,ZLZ,0.5833333333333334,0.67918542770014,-0.09585209436680664,-0.03292093945635732,0.009420925307216464,0.010567632850241546,1.121719205452855,0.339176254347626,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,47,2026082904,3,0.5,0.2,113,34,inference,24,LOO,0.75,0.7354124048776242,0.01458759512237584,-0.015952746640960247,0.00832087250098416,0.008152173913043478,0.9797258535182783,0.17488438500354783,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,47,2026082904,3,0.5,0.2,113,34,inference,24,ZLZ,0.7083333333333334,0.7354124048776242,-0.02707907154429079,-0.017424094160795822,0.008348090769812319,0.008982487922705314,1.0759930827761301,0.19070260611419934,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,48,2026082904,0,0.25,0.75,169,131,inference,24,LOO,0.5416666666666666,0.6705727589459108,-0.1289060922792442,-0.003581413707909098,0.009066016159781072,0.010794082125603866,1.1906091865894626,0.03761371652029875,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,48,2026082904,0,0.25,0.75,169,131,inference,24,ZLZ,0.5833333333333334,0.6705727589459108,-0.08723942561257747,-0.015218670713573967,0.009214427172944316,0.010567632850241544,1.1468572763015104,0.15854134905432818,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,48,2026082904,1,0.5,0.8,77,66,inference,24,LOO,0.4166666666666667,0.26121683048209576,0.15544983618457092,0.10272004805153284,0.009063508941486827,0.010567632850241544,1.1659538174966453,1.0789641877607432,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,48,2026082904,1,0.5,0.8,77,66,inference,24,ZLZ,0.5,0.26121683048209576,0.23878316951790424,0.12000015671781544,0.009011082371294362,0.010869565217391304,1.2062441302298281,1.2641346438307854,0.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,48,2026082904,2,0.75,0.25,131,169,inference,24,LOO,0.7083333333333334,0.6705727589459107,0.03776057438742264,0.005516403336144449,0.00889037803244521,0.008982487922705314,1.0103606269524144,0.058505392641724725,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,48,2026082904,2,0.75,0.25,131,169,inference,24,ZLZ,0.625,0.6705727589459107,-0.04557275894591073,0.014931778615334013,0.008804618649859956,0.010190217391304348,1.1573718063832816,0.15913154051855985,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,48,2026082904,3,0.5,0.2,77,105,inference,24,LOO,0.5416666666666666,0.7380532126093005,-0.19638654594263383,0.0024460677001579834,0.008002997752135081,0.010794082125603866,1.3487548616047236,0.027342745832004876,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,48,2026082904,3,0.5,0.2,77,105,inference,24,ZLZ,0.5833333333333334,0.7380532126093005,-0.1547198792759671,0.003077099855254284,0.007990401086272227,0.010567632850241546,1.3225409758712974,0.0344236803191948,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,49,2026082904,0,0.25,0.75,193,176,inference,24,LOO,0.5,0.6798973015669063,-0.1798973015669063,-0.03903191143506424,0.00905410256011079,0.010869565217391304,1.200512711804128,0.41020137788618366,1.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,49,2026082904,0,0.25,0.75,193,176,inference,24,ZLZ,0.5416666666666666,0.6798973015669063,-0.13823063490023968,-0.037742266711544015,0.008998124341380366,0.010794082125603866,1.1995924612826576,0.39787988542696834,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,49,2026082904,1,0.5,0.8,191,143,inference,24,LOO,0.375,0.26169516814521065,0.11330483185478935,0.12539036641175055,0.008912196270310127,0.010190217391304348,1.1434013661987885,1.328225458800909,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,49,2026082904,1,0.5,0.8,191,143,inference,24,ZLZ,0.375,0.26169516814521065,0.11330483185478935,0.13427537238299286,0.008983134479252043,0.010190217391304348,1.1343721297772233,1.4167147477874216,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,49,2026082904,2,0.75,0.25,176,193,inference,24,LOO,0.75,0.6798973015669063,0.07010269843309369,-0.017155347642247243,0.009066345094090874,0.008152173913043478,0.8991687199681798,0.18017038241568897,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,49,2026082904,2,0.75,0.25,176,193,inference,24,ZLZ,0.7083333333333334,0.6798973015669063,0.02843603176642706,-0.018386897179987316,0.009077281831000449,0.008982487922705314,0.9895570160693483,0.19298810322107857,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,49,2026082904,3,0.5,0.2,191,152,inference,24,LOO,0.7083333333333334,0.7400889746421863,-0.03175564130885289,-0.03937215646710235,0.008517735404027714,0.008982487922705314,1.0545629203811422,0.42660616755121594,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,49,2026082904,3,0.5,0.2,191,152,inference,24,ZLZ,0.625,0.7400889746421863,-0.11508897464218626,-0.037890212609021034,0.00849298218939228,0.010190217391304348,1.1998397222629187,0.4111468199539754,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,50,2026082904,0,0.25,0.75,116,58,inference,24,LOO,0.4583333333333333,0.6691254528345802,-0.21079211950124693,-0.09915076270127521,0.00929243407322847,0.010794082125603866,1.16159899984673,1.0285639885352738,0.0,0.4072592392700146,1.0,1.0,1.0
wiggly,wiggly,200,50,2026082904,0,0.25,0.75,116,58,inference,24,ZLZ,0.4166666666666667,0.6691254528345802,-0.25245878616791356,-0.08873290108742926,0.008947154364908234,0.010567632850241544,1.1811166343221944,0.9380850519751612,0.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,50,2026082904,1,0.5,0.8,102,153,inference,24,LOO,0.5,0.2712404887856311,0.22875951121436888,0.13379211407303598,0.009306864002082988,0.010869565217391304,1.1679084614278843,1.3868478969287348,0.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,50,2026082904,1,0.5,0.8,102,153,inference,24,ZLZ,0.5416666666666666,0.2712404887856311,0.2704261778810355,0.14527249070524928,0.009197441319575131,0.010794082125603866,1.17359619382736,1.5147810720638475,0.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,50,2026082904,2,0.75,0.25,58,116,inference,24,LOO,0.6666666666666666,0.6691254528345802,-0.002458786167913618,0.0034810673852266882,0.00898016848265922,0.009661835748792272,1.0759080709286644,0.03673416630883982,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,50,2026082904,2,0.75,0.25,58,116,inference,24,ZLZ,0.625,0.6691254528345802,-0.04412545283458025,-0.02665451212116754,0.008633823643450458,0.010190217391304348,1.180267030243843,0.2868594431241087,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,50,2026082904,3,0.5,0.2,102,124,inference,24,LOO,0.5833333333333334,0.7397513541375107,-0.15641802080417733,-0.021555995575153086,0.008278771623233244,0.010567632850241546,1.2764735314820046,0.23691095019052483,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,50,2026082904,3,0.5,0.2,102,124,inference,24,ZLZ,0.5833333333333334,0.7397513541375107,-0.15641802080417733,-0.03238184697862223,0.008422297695767014,0.010567632850241544,1.2547208887608854,0.35284691297646115,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,51,2026082904,0,0.25,0.75,70,157,inference,24,LOO,0.8333333333333334,0.6773462379505217,0.15598709538281164,0.033110759276708146,0.008493286458598127,0.006038647342995169,0.7109906597912967,0.3592785206476891,0.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,51,2026082904,0,0.25,0.75,70,157,inference,24,ZLZ,0.8333333333333334,0.6773462379505217,0.15598709538281164,0.033518555857800725,0.008485069982351594,0.006038647342995169,0.7116791441384893,0.3638794960299573,0.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,51,2026082904,1,0.5,0.8,21,187,inference,24,LOO,0.2916666666666667,0.2565242226887579,0.03514244397790878,0.14645219148476019,0.009389271429328112,0.008982487922705314,0.9566757112429215,1.5114017744439727,1.0,0.3715150465994871,1.0,1.0,1.0
wiggly,wiggly,200,51,2026082904,1,0.5,0.8,21,187,inference,24,ZLZ,0.4166666666666667,0.2565242226887579,0.16014244397790878,0.14970705223652064,0.009544036950458868,0.010567632850241544,1.1072497838279496,1.5324143248190811,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,51,2026082904,2,0.75,0.25,157,70,inference,24,LOO,0.625,0.6773462379505217,-0.052346237950521735,-0.012181630961395351,0.009029085325396171,0.010190217391304348,1.128599079980145,0.12819868191634345,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,51,2026082904,2,0.75,0.25,157,70,inference,24,ZLZ,0.75,0.6773462379505217,0.07265376204947827,-0.0027768341923369855,0.008947562631155034,0.008152173913043478,0.9111055433865256,0.029356047032223487,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,51,2026082904,3,0.5,0.2,21,35,inference,24,LOO,0.8333333333333334,0.737817610397079,0.09551572293625432,-0.006908677670560803,0.008172885979625906,0.006038647342995169,0.7388635248367399,0.07642003122086442,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,51,2026082904,3,0.5,0.2,21,35,inference,24,ZLZ,0.875,0.737817610397079,0.13718238960292095,-0.007484442676059522,0.008182021592209423,0.004755434782608695,0.581205357259949,0.08274259853472603,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
wiggly,wiggly,200,52,2026082904,0,0.25,0.75,184,2,inference,24,LOO,0.5833333333333334,0.6512874530484924,-0.06795411971515908,0.006176514319793269,0.00894409952728948,0.010567632850241546,1.1815200421236904,0.06530931685516314,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,52,2026082904,0,0.25,0.75,184,2,inference,24,ZLZ,0.5416666666666666,0.6512874530484924,-0.10962078638182582,0.020442903528483658,0.008915409165623438,0.010794082125603866,1.2107220123137283,0.21650699854149877,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,52,2026082904,1,0.5,0.8,44,38,inference,24,LOO,0.25,0.2612746771483753,-0.011274677148375323,0.11776224020188353,0.009167485456364352,0.008152173913043478,0.8892486333189639,1.2299315550043843,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,52,2026082904,1,0.5,0.8,44,38,inference,24,ZLZ,0.20833333333333334,0.2612746771483753,-0.05294134381504198,0.10856726804873046,0.009187602162183697,0.007170893719806763,0.7804967600058115,1.132655449617274,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,52,2026082904,2,0.75,0.25,2,184,inference,24,LOO,0.7083333333333334,0.6512874530484924,0.05704588028484092,0.010971216746868406,0.009191126569549686,0.008982487922705314,0.9772999919796999,0.11443804282251514,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,52,2026082904,2,0.75,0.25,2,184,inference,24,ZLZ,0.75,0.6512874530484924,0.09871254695150755,0.013693775228899252,0.009149744522658078,0.008152173913043478,0.8909728455101392,0.1431590181234491,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,52,2026082904,3,0.5,0.2,44,130,inference,24,LOO,0.5416666666666666,0.737461113895507,-0.19579444722884032,-0.01639799899965999,0.008339863705247688,0.010794082125603866,1.2942756029468336,0.1795607368757461,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,52,2026082904,3,0.5,0.2,44,130,inference,24,ZLZ,0.5833333333333334,0.737461113895507,-0.15412778056217358,-0.01701061763127676,0.008349718188409913,0.010567632850241544,1.2656274872737951,0.18615905839343477,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,53,2026082904,0,0.25,0.75,94,188,inference,24,LOO,0.625,0.6800229568582097,-0.05502295685820968,0.023709370860805823,0.008559497727169938,0.010190217391304348,1.1905158125059263,0.2562688909728589,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,53,2026082904,0,0.25,0.75,94,188,inference,24,ZLZ,0.7083333333333334,0.6800229568582097,0.02831037647512369,0.029841796103319607,0.008470489206993066,0.008982487922705314,1.0604449994800242,0.3242430768965642,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,53,2026082904,1,0.5,0.8,183,37,inference,24,LOO,0.2916666666666667,0.26174938046436685,0.02991728620229983,0.04473478386689317,0.008628973176649917,0.008982487922705314,1.0409683445316542,0.48157705209970997,1.0,0.3715150465994871,1.0,1.0,1.0
wiggly,wiggly,200,53,2026082904,1,0.5,0.8,183,37,inference,24,ZLZ,0.2916666666666667,0.26174938046436685,0.02991728620229983,0.04645614134143805,0.008631127822889538,0.008982487922705314,1.040708480632621,0.5000453121422789,1.0,0.3715150465994871,1.0,1.0,1.0
wiggly,wiggly,200,53,2026082904,2,0.75,0.25,188,94,inference,24,LOO,0.7083333333333334,0.6800229568582097,0.02831037647512369,-0.026744802504003795,0.009242325952978208,0.008982487922705314,0.9718860780722449,0.2781946378315906,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,53,2026082904,2,0.75,0.25,188,94,inference,24,ZLZ,0.7083333333333334,0.6800229568582097,0.02831037647512369,-0.03666759780966922,0.009343269998019663,0.008982487922705314,0.9613858878753565,0.37934381679979057,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,53,2026082904,3,0.5,0.2,183,195,inference,24,LOO,0.6666666666666666,0.7336943564806568,-0.06702768981399021,-0.0189423505762204,0.008404611595551982,0.009661835748792272,1.149587418638793,0.2066212792385536,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,53,2026082904,3,0.5,0.2,183,195,inference,24,ZLZ,0.6666666666666666,0.7336943564806568,-0.06702768981399021,-0.027000963464991146,0.008470632096678053,0.009661835748792272,1.1406274807497985,0.29337381705069415,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,54,2026082904,0,0.25,0.75,77,18,inference,24,LOO,0.5833333333333334,0.66216674066689,-0.0788334073335566,-0.029077706471951403,0.009337724455238347,0.010567632850241544,1.1317139310437923,0.3009120788799914,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,54,2026082904,0,0.25,0.75,77,18,inference,24,ZLZ,0.5833333333333334,0.66216674066689,-0.0788334073335566,-0.02805958477898618,0.0093181610285237,0.010567632850241546,1.1340899580821908,0.29068065791089803,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,54,2026082904,1,0.5,0.8,59,125,inference,24,LOO,0.5416666666666666,0.2625866233869508,0.2790800432797158,0.1351524018950488,0.00902302620672229,0.010794082125603866,1.1962818103711272,1.4228124571350285,0.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,54,2026082904,1,0.5,0.8,59,125,inference,24,ZLZ,0.5,0.2625866233869508,0.23741337661304918,0.12424573620417162,0.00906018999835166,0.010869565217391304,1.199706101016516,1.3053075234344915,0.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,54,2026082904,2,0.75,0.25,18,77,inference,24,LOO,0.7083333333333334,0.66216674066689,0.04616659266644341,0.016235058935537006,0.008973420467608729,0.008982487922705314,1.0010104792402537,0.17138580966488648,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,54,2026082904,2,0.75,0.25,18,77,inference,24,ZLZ,0.8333333333333334,0.66216674066689,0.1711665926664434,0.014562878075638164,0.00900411994735082,0.006038647342995169,0.6706538094010899,0.15347108999528056,0.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,54,2026082904,3,0.5,0.2,59,183,inference,24,LOO,0.7916666666666666,0.7341600101565045,0.05750665651016218,-0.0011357013376194214,0.008142091467427587,0.007170893719806763,0.880718885128459,0.012586244058410028,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,54,2026082904,3,0.5,0.2,59,183,inference,24,ZLZ,0.7916666666666666,0.7341600101565045,0.05750665651016218,0.0007348794031906136,0.00810666995906211,0.007170893719806763,0.8845671226310032,0.008161966900727128,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,55,2026082904,0,0.25,0.75,106,120,inference,24,LOO,0.7916666666666666,0.6683381585049422,0.12332850816172447,0.036835699136574473,0.00857989507195964,0.007170893719806763,0.8357787198636378,0.39767466947695784,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,55,2026082904,0,0.25,0.75,106,120,inference,24,ZLZ,0.8333333333333334,0.6683381585049422,0.1649951748283912,0.0378925551822854,0.008570153698662234,0.006038647342995169,0.7046136575050896,0.4093168152596599,0.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,55,2026082904,1,0.5,0.8,30,103,inference,24,LOO,0.4166666666666667,0.2627616308068214,0.15390503585984527,0.10782472746464516,0.008866211042219928,0.010567632850241544,1.1918995385875242,1.1451156149645032,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,55,2026082904,1,0.5,0.8,30,103,inference,24,ZLZ,0.4166666666666667,0.2627616308068214,0.15390503585984527,0.12240375210584808,0.009033464953047073,0.010567632850241544,1.169831610037628,1.2878567206940195,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,55,2026082904,2,0.75,0.25,120,106,inference,24,LOO,0.8333333333333334,0.6683381585049422,0.1649951748283912,-0.015181956668146812,0.009268155674977244,0.006038647342995169,0.6515478974202702,0.15769978004299096,0.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,55,2026082904,2,0.75,0.25,120,106,inference,24,ZLZ,0.7916666666666666,0.6683381585049422,0.12332850816172447,-0.0037891812923459556,0.009106039597190814,0.007170893719806764,0.7874876496275025,0.03970823808925479,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,55,2026082904,3,0.5,0.2,30,144,inference,24,LOO,0.5416666666666666,0.7383595478690483,-0.1966928812023817,-0.0071840375773696286,0.008175194495815307,0.010794082125603866,1.3203456053711147,0.07945469199304435,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,55,2026082904,3,0.5,0.2,30,144,inference,24,ZLZ,0.5833333333333334,0.7383595478690483,-0.15502621453571497,-0.005374571102613079,0.008142262688498304,0.010567632850241544,1.297874221765075,0.05956227232695786,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,56,2026082904,0,0.25,0.75,35,127,inference,24,LOO,0.75,0.6673261294195342,0.08267387058046582,0.02517093850423291,0.008656201060238476,0.008152173913043478,0.9417727079480392,0.27054265078068807,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,56,2026082904,0,0.25,0.75,35,127,inference,24,ZLZ,0.75,0.6673261294195342,0.08267387058046582,0.02517093850423291,0.008656201060238478,0.008152173913043478,0.941772707948039,0.27054265078068807,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,56,2026082904,1,0.5,0.8,39,191,inference,24,LOO,0.625,0.26343151509200396,0.36156848490799604,0.12029849257510428,0.00908652477565111,0.010190217391304348,1.1214647671033453,1.2620055877123753,0.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,56,2026082904,1,0.5,0.8,39,191,inference,24,ZLZ,0.625,0.26343151509200396,0.36156848490799604,0.1235339715316578,0.009132620277435388,0.010190217391304348,1.1158043454934878,1.2926730767548127,0.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,56,2026082904,2,0.75,0.25,127,35,inference,24,LOO,0.6666666666666666,0.6673261294195342,-0.0006594627528675456,0.00990008662879982,0.008947678224619973,0.009661835748792272,1.0798148420455331,0.10466074359504955,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,56,2026082904,2,0.75,0.25,127,35,inference,24,ZLZ,0.75,0.6673261294195342,0.08267387058046582,0.004611379778945768,0.008983978982465238,0.008152173913043478,0.9074123981094278,0.04865153276084746,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,56,2026082904,3,0.5,0.2,39,116,inference,24,LOO,0.5416666666666666,0.7348242106928179,-0.19315754402615126,-0.011355279161742393,0.008260640450574933,0.010794082125603866,1.3066882876923431,0.1249369661363914,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,56,2026082904,3,0.5,0.2,39,116,inference,24,ZLZ,0.5833333333333334,0.7348242106928179,-0.15149087735948452,-0.013531790307590885,0.008298656800647383,0.010567632850241546,1.273414855451928,0.14854271485756843,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,57,2026082904,0,0.25,0.75,74,97,inference,24,LOO,0.7083333333333334,0.6755945578371225,0.03273877549621085,-0.007781442143107942,0.009030388269183103,0.008982487922705314,0.9946956492843998,0.08188547656716708,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,57,2026082904,0,0.25,0.75,74,97,inference,24,ZLZ,0.7083333333333334,0.6755945578371225,0.03273877549621085,-0.007781442143107942,0.009030388269183101,0.008982487922705314,0.9946956492844,0.08188547656716708,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,57,2026082904,1,0.5,0.8,12,198,inference,24,LOO,0.2916666666666667,0.2618259577973721,0.029840708869294574,0.1296221364067348,0.0088292532904355,0.008982487922705314,1.0173553331441751,1.379485650223984,1.0,0.3715150465994871,1.0,1.0,1.0
wiggly,wiggly,200,57,2026082904,1,0.5,0.8,12,198,inference,24,ZLZ,0.2916666666666667,0.2618259577973721,0.029840708869294574,0.14324646537543828,0.009029843538199321,0.008982487922705314,0.9947556549242879,1.5074530744681758,1.0,0.3715150465994871,1.0,1.0,1.0
wiggly,wiggly,200,57,2026082904,2,0.75,0.25,97,74,inference,24,LOO,0.875,0.6755945578371225,0.19940544216287748,-0.01775517822527861,0.009067948234533434,0.004755434782608695,0.5244223565920447,0.18645349135052527,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
wiggly,wiggly,200,57,2026082904,2,0.75,0.25,97,74,inference,24,ZLZ,0.8333333333333334,0.6755945578371225,0.15773877549621085,-0.007977405495269374,0.008962171344964924,0.006038647342995169,0.6737928913162062,0.08426651759564863,0.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,57,2026082904,3,0.5,0.2,12,165,inference,24,LOO,0.7083333333333334,0.7411324285827973,-0.032799095249463894,-0.010494034380087447,0.008096095047183317,0.008982487922705314,1.1094840006640458,0.11662849827787539,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,57,2026082904,3,0.5,0.2,12,165,inference,24,ZLZ,0.625,0.7411324285827973,-0.11613242858279726,-0.008178909905901977,0.008056702338525854,0.010190217391304348,1.2648124459776016,0.09112064075084869,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,58,2026082904,0,0.25,0.75,18,197,inference,24,LOO,0.625,0.68360346809202,-0.058603468092019995,0.021432799054296403,0.008541547723591725,0.010190217391304348,1.1930176732676916,0.23190526376925186,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,58,2026082904,0,0.25,0.75,18,197,inference,24,ZLZ,0.6666666666666666,0.68360346809202,-0.016936801425353365,0.014481127377039882,0.008631731281850932,0.009661835748792272,1.119339265010165,0.15586672769064533,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,58,2026082904,1,0.5,0.8,58,122,inference,24,LOO,0.5,0.26901987332541355,0.23098012667458645,0.14553173984475837,0.00915364161097678,0.010869565217391304,1.1874580281094727,1.521110517024558,0.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,58,2026082904,1,0.5,0.8,58,122,inference,24,ZLZ,0.4583333333333333,0.26901987332541355,0.18931346000791976,0.1115913475942486,0.009052693780500606,0.010794082125603866,1.1923613442944674,1.1728476640532908,1.0,0.4072592392700146,1.0,1.0,1.0
wiggly,wiggly,200,58,2026082904,2,0.75,0.25,197,18,inference,24,LOO,0.75,0.68360346809202,0.06639653190798,0.03156612382927548,0.008397596837736067,0.008152173913043478,0.970774624046044,0.3444639247428893,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,58,2026082904,2,0.75,0.25,197,18,inference,24,ZLZ,0.7916666666666666,0.68360346809202,0.10806319857464664,0.027596938288227957,0.008471868295025602,0.007170893719806763,0.8464359300789972,0.2998273902817135,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,58,2026082904,3,0.5,0.2,58,175,inference,24,LOO,0.75,0.7361749775616317,0.01382502243836825,0.0019724596589932863,0.008047591783683765,0.008152173913043478,1.0129954565503372,0.021987464964219692,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,58,2026082904,3,0.5,0.2,58,175,inference,24,ZLZ,0.75,0.7361749775616317,0.01382502243836825,0.002546530763197552,0.008037341227024783,0.008152173913043478,1.0142873971348363,0.02840486461243218,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,59,2026082904,0,0.25,0.75,44,35,inference,24,LOO,0.5833333333333334,0.6683968380414544,-0.08506350470812107,0.018305924304516608,0.008780512857603059,0.010567632850241546,1.2035325295482049,0.19535823397093902,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,59,2026082904,0,0.25,0.75,44,35,inference,24,ZLZ,0.625,0.6683968380414544,-0.043396838041454444,0.012173162221126632,0.008856806167813817,0.010190217391304348,1.1505521514444146,0.12934952535441455,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,59,2026082904,1,0.5,0.8,73,25,inference,24,LOO,0.4583333333333333,0.2637289804399268,0.1946043528934065,0.14314689760637433,0.00944396544954021,0.010794082125603866,1.1429607809640376,1.473006778217157,1.0,0.4072592392700146,1.0,1.0,1.0
wiggly,wiggly,200,59,2026082904,1,0.5,0.8,73,25,inference,24,ZLZ,0.3333333333333333,0.2637289804399268,0.0696043528934065,0.15789375851795695,0.009372918302469273,0.009661835748792272,1.0308247054972073,1.6309008048624942,1.0,0.3853078984983095,1.0,1.0,1.0
wiggly,wiggly,200,59,2026082904,2,0.75,0.25,35,44,inference,24,LOO,0.6666666666666666,0.6683968380414543,-0.0017301713747877034,0.0050101900041515934,0.00900327628082179,0.009661835748792272,1.073146646557243,0.05280242975293276,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,59,2026082904,2,0.75,0.25,35,44,inference,24,ZLZ,0.625,0.6683968380414543,-0.04339683804145433,-0.0008618540020182142,0.009068420306979573,0.010190217391304348,1.1237036932950026,0.009050402252806419,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,59,2026082904,3,0.5,0.2,73,54,inference,24,LOO,0.7083333333333334,0.7386870907676071,-0.03035375743427371,-0.028757113892537545,0.00848945913499555,0.008982487922705314,1.0580754062031328,0.312108277159582,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,59,2026082904,3,0.5,0.2,73,54,inference,24,ZLZ,0.7083333333333334,0.7386870907676071,-0.03035375743427371,-0.030301431912983623,0.008477942203077151,0.008982487922705314,1.059512757641239,0.32909245546321336,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,60,2026082904,0,0.25,0.75,132,194,inference,24,LOO,0.75,0.6862350748589668,0.06376492514103316,0.014845434989620654,0.00864175787666565,0.008152173913043478,0.9433467159564677,0.15969520653567945,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,60,2026082904,0,0.25,0.75,132,194,inference,24,ZLZ,0.75,0.6862350748589668,0.06376492514103316,0.0038735512145252615,0.008756488989723909,0.008152173913043478,0.930986600064293,0.041394658057982,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,60,2026082904,1,0.5,0.8,143,79,inference,24,LOO,0.4583333333333333,0.2623975569077882,0.1959357764255451,0.048000109821492276,0.00866095978366414,0.010794082125603866,1.2462916807399467,0.5157737319647376,1.0,0.4072592392700146,1.0,1.0,1.0
wiggly,wiggly,200,60,2026082904,1,0.5,0.8,143,79,inference,24,ZLZ,0.4166666666666667,0.2623975569077882,0.15426910975887848,0.045957236232382126,0.008620883359223525,0.010567632850241544,1.2258178669051567,0.49496902151955013,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,60,2026082904,2,0.75,0.25,194,132,inference,24,LOO,0.625,0.6862350748589668,-0.06123507485896684,-0.018125254644204558,0.009107607106921007,0.010190217391304348,1.1188687952470686,0.18992492916067696,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,60,2026082904,2,0.75,0.25,194,132,inference,24,ZLZ,0.5833333333333334,0.6862350748589668,-0.10290174152563347,-0.007559321408886266,0.008986023282254748,0.010567632850241546,1.1760077309292198,0.07974418822823305,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,60,2026082904,3,0.5,0.2,143,161,inference,24,LOO,0.7916666666666666,0.7382759799372596,0.053390686729407055,-0.00780488113730049,0.008185875558517818,0.007170893719806763,0.8760081519129723,0.0862648207724228,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,60,2026082904,3,0.5,0.2,143,161,inference,24,ZLZ,0.75,0.7382759799372596,0.011724020062740426,-0.016764924747064147,0.008276862459248906,0.008152173913043478,0.984935288363274,0.18427598409740273,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,61,2026082904,0,0.25,0.75,135,58,inference,24,LOO,0.4583333333333333,0.6833894714488735,-0.2250561381155402,-0.062475039852738834,0.009471779983871685,0.010794082125603866,1.1396043979044872,0.6419345357166089,0.0,0.4072592392700146,1.0,1.0,1.0
wiggly,wiggly,200,61,2026082904,0,0.25,0.75,135,58,inference,24,ZLZ,0.4583333333333333,0.6833894714488735,-0.2250561381155402,-0.05545037593649871,0.009448018393847533,0.010794082125603866,1.1424704817078761,0.5704717328981228,0.0,0.4072592392700146,1.0,1.0,1.0
wiggly,wiggly,200,61,2026082904,1,0.5,0.8,50,9,inference,24,LOO,0.2916666666666667,0.26207989269582516,0.02958677397084153,0.10087614700617997,0.008958870685326177,0.008982487922705314,1.0026361846496814,1.0657659770028909,1.0,0.3715150465994871,1.0,1.0,1.0
wiggly,wiggly,200,61,2026082904,1,0.5,0.8,50,9,inference,24,ZLZ,0.25,0.26207989269582516,-0.012079892695825156,0.09595368909401586,0.008882379544607709,0.008152173913043478,0.917791665184188,1.0181154154324672,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,61,2026082904,2,0.75,0.25,58,135,inference,24,LOO,0.5833333333333334,0.6833894714488735,-0.10005613811554015,-0.03771146718168994,0.009410220408948313,0.010567632850241544,1.1229952531390903,0.38875280110713717,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,61,2026082904,2,0.75,0.25,58,135,inference,24,ZLZ,0.625,0.6833894714488735,-0.05838947144887352,-0.04230417309694412,0.009461728298363016,0.010190217391304348,1.0769932373842703,0.4349085784721549,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,61,2026082904,3,0.5,0.2,50,199,inference,24,LOO,0.9166666666666666,0.7396370464042228,0.17702962026244384,-0.010773054339387578,0.008205122426777912,0.0033212560386473434,0.4047783647698204,0.11893134153468302,0.0,0.1962867233021407,1.0,0.6984964457077149,0.0
wiggly,wiggly,200,61,2026082904,3,0.5,0.2,50,199,inference,24,ZLZ,0.875,0.7396370464042228,0.1353629535957772,-0.010167427866763945,0.008199060430130377,0.004755434782608695,0.579997528147634,0.11228689075348654,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
wiggly,wiggly,200,62,2026082904,0,0.25,0.75,50,14,inference,24,LOO,0.75,0.6741813803884276,0.07581861961157244,-0.02174678278005826,0.00913305968329287,0.008152173913043478,0.892600529914008,0.22755525468327253,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,62,2026082904,0,0.25,0.75,50,14,inference,24,ZLZ,0.7916666666666666,0.6741813803884276,0.11748528627823907,-0.02736191889003592,0.009180661281350887,0.007170893719806763,0.7810868411378318,0.2855680190656716,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,62,2026082904,1,0.5,0.8,28,171,inference,24,LOO,0.3333333333333333,0.26215416296251076,0.07117917037082255,0.07850482949364773,0.008857683895798284,0.009661835748792272,1.0907857925902553,0.8341348876166143,1.0,0.3853078984983095,1.0,1.0,1.0
wiggly,wiggly,200,62,2026082904,1,0.5,0.8,28,171,inference,24,ZLZ,0.25,0.26215416296251076,-0.012154162962510762,0.07078867251640297,0.008783512498087787,0.008152173913043478,0.9281223103875865,0.755317690222322,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,62,2026082904,2,0.75,0.25,14,50,inference,24,LOO,0.625,0.6741813803884276,-0.049181380388427565,-0.008897681930308932,0.009160761190253457,0.010190217391304348,1.112376709715583,0.09296320667601382,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,62,2026082904,2,0.75,0.25,14,50,inference,24,ZLZ,0.7083333333333334,0.6741813803884276,0.034151952944905806,-0.007218859812287315,0.009151683102006893,0.008982487922705314,0.9815121243365086,0.07546022945006142,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,62,2026082904,3,0.5,0.2,28,118,inference,24,LOO,0.75,0.7372454770451695,0.012754522954830483,-0.016975377641338385,0.008296683147977392,0.008152173913043478,0.9825822883245646,0.1863662181073623,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,62,2026082904,3,0.5,0.2,28,118,inference,24,ZLZ,0.7083333333333334,0.7372454770451695,-0.028912143711836147,-0.018246789110440198,0.008319762908021139,0.008982487922705314,1.0796567188285182,0.20004650929513992,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,63,2026082904,0,0.25,0.75,77,68,inference,24,LOO,0.75,0.6846387812914561,0.06536121870854394,0.020933634679887625,0.008491666546691319,0.008152173913043478,0.9600204940006599,0.2271685337810283,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,63,2026082904,0,0.25,0.75,77,68,inference,24,ZLZ,0.75,0.6846387812914561,0.06536121870854394,0.02607856934991004,0.00842420595325981,0.008152173913043478,0.9677082870806277,0.2841314284560554,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,63,2026082904,1,0.5,0.8,49,148,inference,24,LOO,0.25,0.2615882782604464,-0.011588278260446394,0.08080252222446704,0.009117531235919673,0.008152173913043478,0.8941207550709509,0.8462258493353635,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,63,2026082904,1,0.5,0.8,49,148,inference,24,ZLZ,0.25,0.2615882782604464,-0.011588278260446394,0.07518647192214889,0.00903897983835536,0.008152173913043478,0.9018909278291701,0.7908242851820162,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,63,2026082904,2,0.75,0.25,68,77,inference,24,LOO,0.875,0.6846387812914561,0.19036121870854394,-0.015775632414378182,0.008997529737452064,0.004755434782608695,0.5285267091493212,0.16631259230576467,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
wiggly,wiggly,200,63,2026082904,2,0.75,0.25,68,77,inference,24,ZLZ,0.875,0.6846387812914561,0.19036121870854394,-0.020932123599920027,0.009070532478861033,0.004755434782608695,0.5242729457935665,0.21978441800538853,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
wiggly,wiggly,200,63,2026082904,3,0.5,0.2,49,197,inference,24,LOO,0.5416666666666666,0.7371597664914242,-0.1954930998247576,-0.0022032274207838265,0.008107451642811127,0.010794082125603866,1.3313779225775553,0.024469052038336436,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,63,2026082904,3,0.5,0.2,49,197,inference,24,ZLZ,0.5833333333333334,0.7371597664914242,-0.15382643315809086,-0.0034089215268005013,0.008129739966862844,0.010567632850241546,1.299873414563769,0.03780756230657848,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,64,2026082904,0,0.25,0.75,172,173,inference,24,LOO,0.7083333333333334,0.680354797960363,0.027978535372970348,0.02173437834327252,0.008600378800503064,0.008982487922705314,1.0444293363194537,0.23436266768177935,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,64,2026082904,0,0.25,0.75,172,173,inference,24,ZLZ,0.7083333333333334,0.680354797960363,0.027978535372970348,0.021697678856679503,0.008601031261179325,0.008982487922705314,1.0443501075560195,0.23395806130575045,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,64,2026082904,1,0.5,0.8,134,174,inference,24,LOO,0.2916666666666667,0.26371508750846206,0.02795157915820462,0.11566825358432592,0.008808667281299396,0.008982487922705314,1.0197329103092514,1.2324209585605457,1.0,0.3715150465994871,1.0,1.0,1.0
wiggly,wiggly,200,64,2026082904,1,0.5,0.8,134,174,inference,24,ZLZ,0.3333333333333333,0.26371508750846206,0.06961824582487125,0.12404581271093945,0.008907016713020645,0.009661835748792272,1.0847443156436658,1.3143649678516558,1.0,0.3853078984983095,1.0,1.0,1.0
wiggly,wiggly,200,64,2026082904,2,0.75,0.25,173,172,inference,24,LOO,0.75,0.680354797960363,0.06964520203963698,-0.006922669320384656,0.008957050666008055,0.008152173913043478,0.9101404264665959,0.07314608249712885,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,64,2026082904,2,0.75,0.25,173,172,inference,24,ZLZ,0.75,0.680354797960363,0.06964520203963698,-0.0034515387206605075,0.008923094252215411,0.008152173913043478,0.9136039228790472,0.03653886136889915,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,64,2026082904,3,0.5,0.2,134,140,inference,24,LOO,0.875,0.7345560763994949,0.14044392360050506,-0.025559322905724602,0.00842948918709584,0.004755434782608695,0.5641426991671669,0.27838684926233925,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
wiggly,wiggly,200,64,2026082904,3,0.5,0.2,134,140,inference,24,ZLZ,0.7916666666666666,0.7345560763994949,0.05711059026717169,-0.037109342061279915,0.008563554642294777,0.007170893719806764,0.8373734995967957,0.4010109373151047,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,65,2026082904,0,0.25,0.75,183,186,inference,24,LOO,0.8333333333333334,0.6804781830930473,0.15285515024028606,0.012718942352321072,0.008659745622641154,0.006038647342995169,0.6973238714087573,0.13667794218048115,0.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,65,2026082904,0,0.25,0.75,183,186,inference,24,ZLZ,0.8333333333333334,0.6804781830930473,0.15285515024028606,0.01677340419318185,0.008611046875187796,0.006038647342995169,0.7012675033038273,0.18075621375882533,0.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,65,2026082904,1,0.5,0.8,197,91,inference,24,LOO,0.4583333333333333,0.26461089972943963,0.19372243360389368,0.1576558743646112,0.009109014800969078,0.010794082125603866,1.1849889764648882,1.6518646282027267,1.0,0.4072592392700146,1.0,1.0,1.0
wiggly,wiggly,200,65,2026082904,1,0.5,0.8,197,91,inference,24,ZLZ,0.4583333333333333,0.26461089972943963,0.19372243360389368,0.15770446507194597,0.009108032566362235,0.010794082125603866,1.1851167688473738,1.652462840908412,1.0,0.4072592392700146,1.0,1.0,1.0
wiggly,wiggly,200,65,2026082904,2,0.75,0.25,186,183,inference,24,LOO,0.75,0.6804781830930473,0.0695218169069527,-0.009676322954684125,0.009056110164089784,0.008152173913043478,0.9001849320880959,0.10168092921762831,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,65,2026082904,2,0.75,0.25,186,183,inference,24,ZLZ,0.75,0.6804781830930473,0.0695218169069527,-0.003784617334951612,0.008991641899880413,0.008152173913043478,0.90663907702462,0.03991190645728887,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,65,2026082904,3,0.5,0.2,197,154,inference,24,LOO,0.7083333333333334,0.7388156277975488,-0.030482294464215465,-0.006617305076353497,0.008147622312382887,0.008982487922705314,1.1024673921192425,0.07331042089000032,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,65,2026082904,3,0.5,0.2,197,154,inference,24,ZLZ,0.7083333333333334,0.7388156277975488,-0.030482294464215465,-0.006617305076353386,0.008147622312382887,0.008982487922705314,1.1024673921192425,0.0733104208899991,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,66,2026082904,0,0.25,0.75,70,137,inference,24,LOO,0.7083333333333334,0.6808441595657382,0.027489173767595187,0.02362901916373994,0.008526967193980575,0.008982487922705314,1.0534211893117524,0.25588710356579614,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,66,2026082904,0,0.25,0.75,70,137,inference,24,ZLZ,0.75,0.6808441595657382,0.06915584043426182,0.0212843574259155,0.008553977978058468,0.008152173913043478,0.95302722709298,0.23013171791507953,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,66,2026082904,1,0.5,0.8,124,26,inference,24,LOO,0.5416666666666666,0.26154253165167607,0.28012413501499056,0.0887427055981801,0.008884385513315657,0.010794082125603866,1.214949768830496,0.941497059065331,0.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,66,2026082904,1,0.5,0.8,124,26,inference,24,ZLZ,0.4583333333333333,0.26154253165167607,0.19679080168165725,0.08100343232558271,0.008886998355286176,0.010794082125603866,1.2145925647868852,0.8592625254493106,1.0,0.4072592392700146,1.0,1.0,1.0
wiggly,wiggly,200,66,2026082904,2,0.75,0.25,137,70,inference,24,LOO,0.625,0.6808441595657382,-0.05584415956573818,0.002689879365957437,0.008971511422669078,0.010190217391304348,1.1358417674814372,0.02839880046242848,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,66,2026082904,2,0.75,0.25,137,70,inference,24,ZLZ,0.7083333333333334,0.6808441595657382,0.027489173767595187,0.006852119768035236,0.008910339280436165,0.008982487922705314,1.0080971823853622,0.07259017190055662,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,66,2026082904,3,0.5,0.2,124,109,inference,24,LOO,0.5833333333333334,0.7373803092157996,-0.15404697588246619,-0.008530519474247211,0.008137894420487658,0.010567632850241546,1.2985708961321578,0.09456261057608362,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,66,2026082904,3,0.5,0.2,124,109,inference,24,ZLZ,0.5416666666666666,0.7373803092157996,-0.19571364254913293,-0.008752094326232362,0.008142448183271997,0.010794082125603866,1.3256556115124487,0.09699168135358471,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,67,2026082904,0,0.25,0.75,115,91,inference,24,LOO,0.625,0.6739590088306608,-0.048959008830660844,-0.02664346865066547,0.009366937915228836,0.010190217391304348,1.0878920607274463,0.27529095545796073,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,67,2026082904,0,0.25,0.75,115,91,inference,24,ZLZ,0.625,0.6739590088306608,-0.048959008830660844,-0.03509018200234859,0.009471244977073167,0.010190217391304348,1.0759110777908902,0.36056376983875804,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,67,2026082904,1,0.5,0.8,196,10,inference,24,LOO,0.4583333333333333,0.2619630745155559,0.19637025881777742,0.12520144797037053,0.009245811216609608,0.010794082125603866,1.1674564700404948,1.3020775192520466,1.0,0.4072592392700146,1.0,1.0,1.0
wiggly,wiggly,200,67,2026082904,1,0.5,0.8,196,10,inference,24,ZLZ,0.4583333333333333,0.2619630745155559,0.19637025881777742,0.12520144797037053,0.009245811216609608,0.010794082125603866,1.1674564700404948,1.3020775192520466,1.0,0.4072592392700146,1.0,1.0,1.0
wiggly,wiggly,200,67,2026082904,2,0.75,0.25,91,115,inference,24,LOO,0.7083333333333334,0.6739590088306608,0.034374324502672526,-0.016776481977044844,0.009268112637669594,0.008982487922705314,0.9691819978748015,0.1742630227544373,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,67,2026082904,2,0.75,0.25,91,115,inference,24,ZLZ,0.75,0.6739590088306608,0.07604099116933916,-0.0006320683792643278,0.0091126283466166,0.008152173913043478,0.8946018210070286,0.006621284291601267,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,67,2026082904,3,0.5,0.2,196,172,inference,24,LOO,0.7083333333333334,0.7345035886411152,-0.02617025530778183,-0.0003334817757633113,0.008119599628383843,0.008982487922705314,1.1062722712712405,0.00370087824845052,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,67,2026082904,3,0.5,0.2,196,172,inference,24,ZLZ,0.6666666666666666,0.7345035886411152,-0.06783692197444857,0.0012059439519264137,0.0080899607673362,0.00966183574879227,1.1942994566552942,0.013407688641078242,1.0,0.38530789849830943,1.0,1.0,1.0
wiggly,wiggly,200,68,2026082904,0,0.25,0.75,1,102,inference,24,LOO,0.6666666666666666,0.6743926941697705,-0.007726027503103916,-0.04903711811979228,0.009281685864330029,0.009661835748792272,1.040956986696046,0.5089926442779679,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,68,2026082904,0,0.25,0.75,1,102,inference,24,ZLZ,0.625,0.6743926941697705,-0.049392694169770546,-0.05304462849266345,0.009344805110196181,0.010190217391304348,1.090468690479776,0.5487269466781829,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,68,2026082904,1,0.5,0.8,91,107,inference,24,LOO,0.3333333333333333,0.2628432091948014,0.0704901241385319,0.04671769543950627,0.008779426757214326,0.009661835748792272,1.1005087252254646,0.4985954730752783,1.0,0.3853078984983095,1.0,1.0,1.0
wiggly,wiggly,200,68,2026082904,1,0.5,0.8,91,107,inference,24,ZLZ,0.3333333333333333,0.2628432091948014,0.0704901241385319,0.04853035317133969,0.008806059045420832,0.009661835748792272,1.097180441211832,0.5171572950813489,1.0,0.3853078984983095,1.0,1.0,1.0
wiggly,wiggly,200,68,2026082904,2,0.75,0.25,102,1,inference,24,LOO,0.5416666666666666,0.6743926941697704,-0.1327260275031038,-0.006525866673183223,0.009053426236590558,0.010794082125603866,1.1922648777960136,0.06858540585663332,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,68,2026082904,2,0.75,0.25,102,1,inference,24,ZLZ,0.5,0.6743926941697704,-0.17439269416977043,-0.01610946910486566,0.009190437436431243,0.010869565217391304,1.18270379321706,0.16804017950809616,1.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,68,2026082904,3,0.5,0.2,91,157,inference,24,LOO,0.625,0.7386969558020043,-0.11369695580200434,-0.014234478864414868,0.008304338636651892,0.010190217391304348,1.227095598718599,0.1562028834665833,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,68,2026082904,3,0.5,0.2,91,157,inference,24,ZLZ,0.6666666666666666,0.7386969558020043,-0.07203028913533771,-0.014078049280114802,0.008301446532211204,0.009661835748792272,1.1638737551705594,0.15451320236272967,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,69,2026082904,0,0.25,0.75,3,5,inference,24,LOO,0.75,0.6785996847931074,0.0714003152068926,0.03921532988271126,0.008355924807092442,0.008152173913043478,0.9756159971813028,0.429001302814057,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,69,2026082904,0,0.25,0.75,3,5,inference,24,ZLZ,0.75,0.6785996847931074,0.0714003152068926,0.03921532988271115,0.008355924807092442,0.008152173913043478,0.9756159971813028,0.4290013028140558,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,69,2026082904,1,0.5,0.8,157,131,inference,24,LOO,0.4166666666666667,0.2595821966028821,0.15708447006378456,0.16863434332944682,0.009020927569275044,0.010567632850241544,1.1714574548003827,1.775498983106452,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,69,2026082904,1,0.5,0.8,157,131,inference,24,ZLZ,0.3333333333333333,0.2595821966028821,0.0737511367304512,0.18287632769327822,0.009049604842401797,0.00966183574879227,1.067652777889469,1.9223952478880444,1.0,0.3853078984983095,1.0,1.0,1.0
wiggly,wiggly,200,69,2026082904,2,0.75,0.25,5,3,inference,24,LOO,0.75,0.6785996847931074,0.0714003152068926,-0.024018751631691093,0.009297312789028983,0.008152173913043478,0.8768311982214052,0.24909884293149143,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,69,2026082904,2,0.75,0.25,5,3,inference,24,ZLZ,0.7083333333333334,0.6785996847931074,0.029733648540225976,-0.012787868000880942,0.009170937595862842,0.008982487922705314,0.9794514278188371,0.13353382078970977,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,69,2026082904,3,0.5,0.2,157,45,inference,24,LOO,0.9166666666666666,0.7376003066992224,0.17906635996744424,-0.02163846445364892,0.008376854425565003,0.0033212560386473426,0.3964800950236556,0.2364209478927413,0.0,0.1962867233021407,1.0,0.6984964457077149,0.0
wiggly,wiggly,200,69,2026082904,3,0.5,0.2,157,45,inference,24,ZLZ,0.875,0.7376003066992224,0.13739969330077761,-0.024076434351630538,0.008420448654409187,0.004755434782608695,0.564748385481647,0.2623762699309061,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
wiggly,wiggly,200,70,2026082904,0,0.25,0.75,181,106,inference,24,LOO,0.5,0.6763407945281548,-0.17634079452815477,-0.12958549525177587,0.009358415845534365,0.010869565217391304,1.1614749116516367,1.3395385706015464,1.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,70,2026082904,0,0.25,0.75,181,106,inference,24,ZLZ,0.5,0.6763407945281548,-0.17634079452815477,-0.12441123492727568,0.009218100655147369,0.010869565217391304,1.1791545377975192,1.295802692411874,1.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,70,2026082904,1,0.5,0.8,50,150,inference,24,LOO,0.5416666666666666,0.26182640930481604,0.2798402573618506,0.11087131335732398,0.009147690885083966,0.010794082125603866,1.1799788887930691,1.1592135575537206,0.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,70,2026082904,1,0.5,0.8,50,150,inference,24,ZLZ,0.5833333333333334,0.26182640930481604,0.3215069240285173,0.11625901695749935,0.009066099408728465,0.010567632850241546,1.1656206681417443,1.2210020919828641,0.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,70,2026082904,2,0.75,0.25,106,181,inference,24,LOO,0.3333333333333333,0.6763407945281548,-0.34300746119482145,0.001881813080674144,0.008872083850834937,0.009661835748792272,1.0890153780369212,0.019978536166924177,0.0,0.3853078984983095,1.0,1.0,1.0
wiggly,wiggly,200,70,2026082904,2,0.75,0.25,106,181,inference,24,ZLZ,0.25,0.6763407945281548,-0.42634079452815477,-0.006113336413216541,0.008996712438584548,0.008152173913043478,0.90612809608996,0.06445199663151957,0.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,70,2026082904,3,0.5,0.2,50,153,inference,24,LOO,0.75,0.7377000559632159,0.012299944036784138,-0.0375890904213102,0.008624413774878301,0.008152173913043478,0.9452438305765904,0.4047594755593041,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,70,2026082904,3,0.5,0.2,50,153,inference,24,ZLZ,0.75,0.7377000559632159,0.012299944036784138,-0.03645433068231729,0.008607672034712533,0.008152173913043478,0.947082309847291,0.39292193409422776,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,71,2026082904,0,0.25,0.75,151,13,inference,24,LOO,0.5,0.6829770797841908,-0.18297707978419075,-0.014262147579061302,0.008926157887210372,0.010869565217391304,1.2177204744457295,0.15095678706776275,1.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,71,2026082904,0,0.25,0.75,151,13,inference,24,ZLZ,0.5416666666666666,0.6829770797841908,-0.14131041311752413,0.0036683183593476665,0.008757686330939294,0.010794082125603866,1.2325266877246288,0.039198759760729035,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,71,2026082904,1,0.5,0.8,170,157,inference,24,LOO,0.4166666666666667,0.26021656008489386,0.15645010658177283,0.13398657115596901,0.008812948965150981,0.010567632850241544,1.199102921397719,1.4272519520531257,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,71,2026082904,1,0.5,0.8,170,157,inference,24,ZLZ,0.4583333333333333,0.26021656008489386,0.19811677324843946,0.1484438248334738,0.008875280077010016,0.010794082125603866,1.2161962250142615,1.575691174261906,1.0,0.4072592392700146,1.0,1.0,1.0
wiggly,wiggly,200,71,2026082904,2,0.75,0.25,13,151,inference,24,LOO,0.4583333333333333,0.6829770797841908,-0.22464374645085744,-0.0668276973860118,0.009632022335241427,0.010794082125603866,1.1206454625951936,0.6809226126729732,0.0,0.4072592392700146,1.0,1.0,1.0
wiggly,wiggly,200,71,2026082904,2,0.75,0.25,13,151,inference,24,ZLZ,0.5,0.6829770797841908,-0.18297707978419075,-0.07259507709809465,0.009712029258113205,0.010869565217391304,1.1191857982008364,0.7366347116215223,1.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,71,2026082904,3,0.5,0.2,170,145,inference,24,LOO,0.7916666666666666,0.7372019531201703,0.05446471354649629,-0.017015315756250482,0.00830748642738699,0.007170893719806763,0.8631845242824276,0.18668318105046328,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,71,2026082904,3,0.5,0.2,170,145,inference,24,ZLZ,0.7916666666666666,0.7372019531201703,0.05446471354649629,-0.01701531575625037,0.00830748642738699,0.007170893719806764,0.8631845242824278,0.18668318105046205,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,72,2026082904,0,0.25,0.75,41,161,inference,24,LOO,0.7083333333333334,0.6824801365643582,0.02585319676897513,-0.03581353358188211,0.009126738200848977,0.008982487922705314,0.9841947610450528,0.3748775014965031,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,72,2026082904,0,0.25,0.75,41,161,inference,24,ZLZ,0.75,0.6824801365643582,0.06751986343564176,-0.02978936627523132,0.009066483899745298,0.008152173913043478,0.8991549539146587,0.31285407562298173,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,72,2026082904,1,0.5,0.8,103,172,inference,24,LOO,0.3333333333333333,0.2647808629727231,0.06855247036061024,0.12470585781360821,0.008904342380706151,0.009661835748792272,1.0850701080101604,1.3215570892821795,1.0,0.3853078984983095,1.0,1.0,1.0
wiggly,wiggly,200,72,2026082904,1,0.5,0.8,103,172,inference,24,ZLZ,0.2916666666666667,0.2647808629727231,0.02688580369394361,0.12699532120750723,0.008893244686946987,0.008982487922705314,1.0100349466251968,1.3466588826873618,1.0,0.3715150465994871,1.0,1.0,1.0
wiggly,wiggly,200,72,2026082904,2,0.75,0.25,161,41,inference,24,LOO,0.5416666666666666,0.6824801365643582,-0.1408134698976916,-0.014816408945718673,0.009093176450574983,0.010794082125603866,1.1870529714532627,0.15537643302762183,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,72,2026082904,2,0.75,0.25,161,41,inference,24,ZLZ,0.5,0.6824801365643582,-0.18248013656435824,-0.0071120199323678746,0.008965462886167399,0.010869565217391304,1.212381932243755,0.07511152966698516,1.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,72,2026082904,3,0.5,0.2,103,165,inference,24,LOO,0.75,0.7367221438591863,0.01327785614081367,-0.020760033626537222,0.008377300215727766,0.008152173913043478,0.9731266282827455,0.22681721463643922,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,72,2026082904,3,0.5,0.2,103,165,inference,24,ZLZ,0.75,0.7367221438591863,0.01327785614081367,-0.010707997141726988,0.008269824298184727,0.008152173913043478,0.9857735326774628,0.11774978025061364,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,73,2026082904,0,0.25,0.75,53,174,inference,24,LOO,0.8333333333333334,0.6755404067734452,0.1577929265598882,0.023107515940475776,0.008656688808338435,0.006038647342995169,0.6975701075425659,0.2483575451248924,0.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,73,2026082904,0,0.25,0.75,53,174,inference,24,ZLZ,0.8333333333333334,0.6755404067734452,0.1577929265598882,0.023400353725590795,0.008650676022000932,0.006038647342995169,0.6980549644487101,0.25159233085353055,0.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,73,2026082904,1,0.5,0.8,74,26,inference,24,LOO,0.4583333333333333,0.2638738445076836,0.19445948882564973,0.08429085023836835,0.008887388947314402,0.010794082125603866,1.2145391846348337,0.8941149181234012,1.0,0.4072592392700146,1.0,1.0,1.0
wiggly,wiggly,200,73,2026082904,1,0.5,0.8,74,26,inference,24,ZLZ,0.4166666666666667,0.2638738445076836,0.1527928221589831,0.10390796701723337,0.008988941453085517,0.010567632850241544,1.1756259516646568,1.0959596675207672,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,73,2026082904,2,0.75,0.25,174,53,inference,24,LOO,0.7083333333333334,0.6755404067734452,0.03279292655988819,-0.02706499488316705,0.009340984793836018,0.008982487922705314,0.9616210839603047,0.2800345499359596,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,73,2026082904,2,0.75,0.25,174,53,inference,24,ZLZ,0.75,0.6755404067734452,0.07445959322655482,-0.022097883012790587,0.009262071252299015,0.008152173913043478,0.8801674799273391,0.2296130731543404,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,73,2026082904,3,0.5,0.2,74,44,inference,24,LOO,0.6666666666666666,0.7367595454571304,-0.07009287879046378,-0.020313058858052235,0.008309527456654852,0.009661835748792272,1.162741900690682,0.22283692831603252,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,73,2026082904,3,0.5,0.2,74,44,inference,24,ZLZ,0.6666666666666666,0.7367595454571304,-0.07009287879046378,-0.023004766877936955,0.008358067940934018,0.009661835748792272,1.155989137330769,0.25163143139741767,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,74,2026082904,0,0.25,0.75,19,61,inference,24,LOO,0.6666666666666666,0.6743672119297544,-0.007700545263087721,0.0068476897723380725,0.008758935484713716,0.009661835748792272,1.103083333089314,0.07316753316586129,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,74,2026082904,0,0.25,0.75,19,61,inference,24,ZLZ,0.7083333333333334,0.6743672119297544,0.03396612140357902,0.005169673720846313,0.008790821808891965,0.008982487922705314,1.0218029801968547,0.05513766817124354,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,74,2026082904,1,0.5,0.8,40,66,inference,24,LOO,0.4166666666666667,0.26233893689527465,0.15432772977139203,0.08802544619115404,0.009014849522147891,0.010567632850241544,1.1722472820293606,0.9271051514761762,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,74,2026082904,1,0.5,0.8,40,66,inference,24,ZLZ,0.4166666666666667,0.26233893689527465,0.15432772977139203,0.086944611142173,0.00896566548033664,0.010567632850241544,1.1786780215499133,0.9182298442103192,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,74,2026082904,2,0.75,0.25,61,19,inference,24,LOO,0.7083333333333334,0.6743672119297544,0.03396612140357902,-0.0116021297898794,0.009197029784321017,0.008982487922705314,0.9766727012256228,0.12098009550754979,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,74,2026082904,2,0.75,0.25,61,19,inference,24,ZLZ,0.7916666666666666,0.6743672119297544,0.11729945473691228,-0.007585596224253255,0.009151711193502637,0.007170893719806763,0.7835576940952662,0.07929367905236413,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,74,2026082904,3,0.5,0.2,40,92,inference,24,LOO,0.875,0.7386032005793439,0.13639679942065608,-0.01503937886638318,0.008235674569669246,0.004755434782608695,0.57741897671895,0.16572205553025554,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
wiggly,wiggly,200,74,2026082904,3,0.5,0.2,40,92,inference,24,ZLZ,0.7916666666666666,0.7386032005793439,0.05306346608732271,-0.012889654705805387,0.008195311935550125,0.007170893719806763,0.8749994846078307,0.1423831310915263,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,75,2026082904,0,0.25,0.75,109,92,inference,24,LOO,0.8333333333333334,0.6861254712110546,0.14720786212227877,-0.0028416902648544795,0.008853286147138924,0.006038647342995169,0.6820797659348954,0.030201220130161723,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,75,2026082904,0,0.25,0.75,109,92,inference,24,ZLZ,0.8333333333333334,0.6861254712110546,0.14720786212227877,0.003573284359633111,0.008761215075941665,0.006038647342995169,0.6892477003078398,0.03817555921539877,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,75,2026082904,1,0.5,0.8,60,189,inference,24,LOO,0.4166666666666667,0.2672168664816249,0.14944980018504178,0.1566345761379903,0.009177173761952522,0.010567632850241544,1.151512777719618,1.6350579846214977,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,75,2026082904,1,0.5,0.8,60,189,inference,24,ZLZ,0.375,0.2672168664816249,0.1077831335183751,0.13869680980726845,0.009125978196994462,0.010190217391304348,1.116616451555887,1.451866747068299,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,75,2026082904,2,0.75,0.25,92,109,inference,24,LOO,0.8333333333333334,0.6861254712110546,0.14720786212227877,-0.025383539946670086,0.009177805390444256,0.006038647342995169,0.6579620166366227,0.2649614951054972,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,75,2026082904,2,0.75,0.25,92,109,inference,24,ZLZ,0.875,0.6861254712110546,0.1888745287889454,-0.016887495992279677,0.009065431755493588,0.004755434782608695,0.5245679313317796,0.17736626166184719,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
wiggly,wiggly,200,75,2026082904,3,0.5,0.2,60,124,inference,24,LOO,0.6666666666666666,0.7419256955259086,-0.07525902885924196,-0.04384737562598684,0.008614315921785737,0.009661835748792272,1.121602206898094,0.472425365078165,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,75,2026082904,3,0.5,0.2,60,124,inference,24,ZLZ,0.625,0.7419256955259086,-0.11692569552590859,-0.042921231162705076,0.00859695220411063,0.010190217391304348,1.1853290735328155,0.46291357292476404,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,76,2026082904,0,0.25,0.75,174,94,inference,24,LOO,0.6666666666666666,0.676626081613474,-0.00995941494680741,-0.014148227934842383,0.00902589684547868,0.009661835748792272,1.0704571428413954,0.14892131587419014,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,76,2026082904,0,0.25,0.75,174,94,inference,24,ZLZ,0.7083333333333334,0.676626081613474,0.03170725171985933,-0.007750468385147036,0.008965377874242529,0.008982487922705314,1.00190845814898,0.08185470536025337,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,76,2026082904,1,0.5,0.8,25,133,inference,24,LOO,0.4166666666666667,0.2650307218203668,0.15163594484629989,0.1015489412524323,0.008960451444694342,0.010567632850241544,1.1793638875749777,1.0727794716706138,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,76,2026082904,1,0.5,0.8,25,133,inference,24,ZLZ,0.3333333333333333,0.2650307218203668,0.06830261151296652,0.08029461524340059,0.008801999304890106,0.009661835748792272,1.0976864930476045,0.8558462585358492,1.0,0.3853078984983095,1.0,1.0,1.0
wiggly,wiggly,200,76,2026082904,2,0.75,0.25,94,174,inference,24,LOO,0.6666666666666666,0.6766260816134739,-0.009959414946807299,-0.01917418389510317,0.009317341896550277,0.009661835748792272,1.036973404654126,0.19864190533708806,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,76,2026082904,2,0.75,0.25,94,174,inference,24,ZLZ,0.75,0.6766260816134739,0.07337391838652607,-0.01536145284924817,0.009246466721387021,0.008152173913043478,0.8816528690021184,0.15975129474324593,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,76,2026082904,3,0.5,0.2,25,128,inference,24,LOO,0.625,0.7376942282488184,-0.11269422824881836,-0.019372826318389103,0.008342337856850728,0.010190217391304348,1.2215061972029988,0.21210411669297666,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,76,2026082904,3,0.5,0.2,25,128,inference,24,ZLZ,0.625,0.7376942282488184,-0.11269422824881836,-0.022750198110651265,0.008403571724593063,0.010190217391304348,1.2126055117114862,0.24817225523514724,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,77,2026082904,0,0.25,0.75,177,113,inference,24,LOO,0.75,0.6792556631684409,0.07074433683155912,0.020347711586400585,0.008629038733307485,0.008152173913043478,0.944737202485447,0.2190455143210684,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,77,2026082904,0,0.25,0.75,177,113,inference,24,ZLZ,0.75,0.6792556631684409,0.07074433683155912,0.015486483886640312,0.008714722053242458,0.008152173913043478,0.9354485275879022,0.1658922336915403,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,77,2026082904,1,0.5,0.8,102,6,inference,24,LOO,0.375,0.2603487234548536,0.1146512765451464,0.12142124321601244,0.009009445807950468,0.010190217391304348,1.1310592913841488,1.2792211658246735,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,77,2026082904,1,0.5,0.8,102,6,inference,24,ZLZ,0.4166666666666667,0.2603487234548536,0.15631794321181308,0.09921432721270368,0.00912826105460792,0.010567632850241544,1.1576830227600725,1.0384375068697977,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,77,2026082904,2,0.75,0.25,113,177,inference,24,LOO,0.75,0.679255663168441,0.07074433683155901,0.003361025955554653,0.008898451116930899,0.008152173913043478,0.9161340334311109,0.03562990437853993,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,77,2026082904,2,0.75,0.25,113,177,inference,24,ZLZ,0.75,0.679255663168441,0.07074433683155901,0.013713547001273252,0.008755183406077475,0.008152173913043478,0.9311254299235566,0.14656058007322956,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,77,2026082904,3,0.5,0.2,102,38,inference,24,LOO,0.625,0.7380122150769397,-0.1130122150769397,-0.029040127209720268,0.008508962781854573,0.010190217391304348,1.1975863160472464,0.3148184688985379,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,77,2026082904,3,0.5,0.2,102,38,inference,24,ZLZ,0.75,0.7380122150769397,0.011987784923060296,-0.027001793156864906,0.00848221732999664,0.008152173913043478,0.9610899598403366,0.29318240849422006,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,78,2026082904,0,0.25,0.75,138,96,inference,24,LOO,0.7916666666666666,0.6762692728775946,0.11539739378907199,-0.019641091671622646,0.009096450001562596,0.007170893719806763,0.7883178293262691,0.20593475825384913,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,78,2026082904,0,0.25,0.75,138,96,inference,24,ZLZ,0.75,0.6762692728775946,0.07373072712240536,-0.011755870022534087,0.008994831368993192,0.008152173913043478,0.9063175926950108,0.12395334833416789,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,78,2026082904,1,0.5,0.8,199,107,inference,24,LOO,0.4166666666666667,0.2556285675469435,0.16103809911972317,0.13963948134304666,0.009105723588959743,0.010567632850241544,1.1605483899219493,1.4633593798203381,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,78,2026082904,1,0.5,0.8,199,107,inference,24,ZLZ,0.375,0.2556285675469435,0.11937143245305648,0.11907378024760018,0.008933598679986566,0.010190217391304348,1.1406620955710618,1.2598038230931277,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,78,2026082904,2,0.75,0.25,96,138,inference,24,LOO,0.7083333333333334,0.6762692728775946,0.03206406045573873,0.018470754136298173,0.008782823150628115,0.008982487922705314,1.0227335526006716,0.1970913473793446,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,78,2026082904,2,0.75,0.25,96,138,inference,24,ZLZ,0.75,0.6762692728775946,0.07373072712240536,0.01687195348733672,0.008805913649864217,0.008152173913043478,0.9257612823820026,0.1797952269311362,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,78,2026082904,3,0.5,0.2,199,54,inference,24,LOO,0.5416666666666666,0.7364672140509829,-0.1948005473843163,-0.0009221910000692946,0.008097395059098766,0.010794082125603866,1.3330314313212277,0.010248214700790067,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,78,2026082904,3,0.5,0.2,199,54,inference,24,ZLZ,0.5833333333333334,0.7364672140509829,-0.15313388071764955,-0.010038188831159367,0.008187214929515721,0.010567632850241544,1.2907481898568682,0.11093977104874857,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,79,2026082904,0,0.25,0.75,22,105,inference,24,LOO,0.75,0.6733908371461627,0.07660916285383734,0.0008365252661592937,0.008936939172171239,0.008152173913043478,0.9121885867175371,0.008848805755661077,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,79,2026082904,0,0.25,0.75,22,105,inference,24,ZLZ,0.7083333333333334,0.6733908371461627,0.03494249618717071,0.008495321156890112,0.008895154130768019,0.008982487922705314,1.0098181313840544,0.09007474943737959,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,79,2026082904,1,0.5,0.8,57,122,inference,24,LOO,0.5,0.2643398305840239,0.23566016941597612,0.21890439086564556,0.00922860412932672,0.010869565217391304,1.1778124909323964,2.27869639081208,0.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,79,2026082904,1,0.5,0.8,57,122,inference,24,ZLZ,0.5416666666666666,0.2643398305840239,0.27732683608264275,0.22669694707257504,0.009111366912170722,0.010794082125603866,1.184683070021625,2.374946897964136,0.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,79,2026082904,2,0.75,0.25,105,22,inference,24,LOO,0.625,0.6733908371461627,-0.04839083714616266,-0.027939485954865728,0.0093658804818266,0.010190217391304348,1.0880148867025667,0.2886982197052133,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,79,2026082904,2,0.75,0.25,105,22,inference,24,ZLZ,0.6666666666666666,0.6733908371461627,-0.006724170479496028,-0.02954190129265044,0.009393875763705237,0.009661835748792272,1.0285249658210662,0.30480075371410165,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,79,2026082904,3,0.5,0.2,57,137,inference,24,LOO,0.6666666666666666,0.7386139883810497,-0.07194732171438312,-0.028112405046332056,0.008361212408244877,0.009661835748792272,1.1555543953487974,0.30744212507475294,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,79,2026082904,3,0.5,0.2,57,137,inference,24,ZLZ,0.6666666666666666,0.7386139883810497,-0.07194732171438312,-0.039850664801346136,0.008500296683798947,0.009661835748792272,1.1366468851854485,0.4322336047167555,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,80,2026082904,0,0.25,0.75,13,191,inference,24,LOO,0.4583333333333333,0.6796804545559849,-0.2213471212226516,-0.0981062476332305,0.00959496635615697,0.010794082125603866,1.1249734209518554,1.0015553081346837,0.0,0.4072592392700146,1.0,1.0,1.0
wiggly,wiggly,200,80,2026082904,0,0.25,0.75,13,191,inference,24,ZLZ,0.5416666666666666,0.6796804545559849,-0.13801378788931828,-0.08487392273371042,0.009473225470033242,0.010794082125603866,1.1394305096768682,0.8720177759205342,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,80,2026082904,1,0.5,0.8,129,73,inference,24,LOO,0.3333333333333333,0.26548715452651483,0.06784617880681848,0.04461993542896375,0.008661913722761474,0.009661835748792272,1.115438927012542,0.4794264723384492,1.0,0.3853078984983095,1.0,1.0,1.0
wiggly,wiggly,200,80,2026082904,1,0.5,0.8,129,73,inference,24,ZLZ,0.2916666666666667,0.26548715452651483,0.02617951214015185,0.06369910025002129,0.008631804462936004,0.008982487922705314,1.0406269003514972,0.6856184581927164,1.0,0.3715150465994871,1.0,1.0,1.0
wiggly,wiggly,200,80,2026082904,2,0.75,0.25,191,13,inference,24,LOO,0.5833333333333334,0.6796804545559849,-0.09634712122265154,0.007617342335415667,0.008838174953912377,0.010567632850241546,1.1956804323684036,0.08102558527543799,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,80,2026082904,2,0.75,0.25,191,13,inference,24,ZLZ,0.5416666666666666,0.6796804545559849,-0.13801378788931828,-0.001735051875386806,0.00892256793908277,0.010794082125603866,1.2097506232845212,0.018368239452503553,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,80,2026082904,3,0.5,0.2,129,75,inference,24,LOO,0.6666666666666666,0.7381230292372098,-0.07145636257054322,-0.02655873949391996,0.008397608542112701,0.009661835748792272,1.1505460989684941,0.2898208635397399,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,80,2026082904,3,0.5,0.2,129,75,inference,24,ZLZ,0.6666666666666666,0.7381230292372098,-0.07145636257054322,-0.010566246833207837,0.008248632655145579,0.009661835748792272,1.1713257400019048,0.11634019040697983,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,81,2026082904,0,0.25,0.75,35,23,inference,24,LOO,0.5833333333333334,0.6693991040223856,-0.08606577068905219,0.004637629002965715,0.008893650361963497,0.010567632850241546,1.1882222057477505,0.04917631447973911,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,81,2026082904,0,0.25,0.75,35,23,inference,24,ZLZ,0.5833333333333334,0.6693991040223856,-0.08606577068905219,0.007858952677163966,0.008839010004706509,0.010567632850241546,1.1955674724448322,0.08359164290926827,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,81,2026082904,1,0.5,0.8,56,68,inference,24,LOO,0.25,0.2656288367102248,-0.015628836710224803,0.09194905154852445,0.009090300812618007,0.008152173913043478,0.8967991358138182,0.9644020533549946,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,81,2026082904,1,0.5,0.8,56,68,inference,24,ZLZ,0.25,0.2656288367102248,-0.015628836710224803,0.10162775998823631,0.009085804230462714,0.008152173913043478,0.8972429634474207,1.06618032958783,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,81,2026082904,2,0.75,0.25,23,35,inference,24,LOO,0.7083333333333334,0.6693991040223856,0.03893422931094781,-0.017280248627779105,0.009192821919068513,0.008982487922705314,0.9771197573264303,0.18022936942579815,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,81,2026082904,2,0.75,0.25,23,35,inference,24,ZLZ,0.7083333333333334,0.6693991040223856,0.03893422931094781,-0.02804485509594601,0.009328910816439197,0.008982487922705314,0.9628656656119572,0.29036062982749394,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,81,2026082904,3,0.5,0.2,56,7,inference,24,LOO,0.7083333333333334,0.7388330604660671,-0.030499727132733745,-0.00026711597928075204,0.008037870250807023,0.008982487922705314,1.1175208907861442,0.002979403840443425,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,81,2026082904,3,0.5,0.2,56,7,inference,24,ZLZ,0.7083333333333334,0.7388330604660671,-0.030499727132733745,-0.0014444322774014307,0.008060297034441456,0.008982487922705314,1.1144115265632717,0.01608872621904411,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,82,2026082904,0,0.25,0.75,176,154,inference,24,LOO,0.6666666666666666,0.6786429980354114,-0.011976331368744764,0.02361363920086823,0.008619371034364257,0.009661835748792272,1.1209444065317353,0.254346130723517,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,82,2026082904,0,0.25,0.75,176,154,inference,24,ZLZ,0.6666666666666666,0.6786429980354114,-0.011976331368744764,0.0216613105456267,0.008647089705002997,0.009661835748792272,1.1173511641959915,0.23294304405087435,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,82,2026082904,1,0.5,0.8,27,138,inference,24,LOO,0.3333333333333333,0.26466454771739006,0.06866878561594325,0.07405244452530291,0.00884749820249348,0.009661835748792272,1.0920415610900365,0.7872798896656326,1.0,0.3853078984983095,1.0,1.0,1.0
wiggly,wiggly,200,82,2026082904,1,0.5,0.8,27,138,inference,24,ZLZ,0.3333333333333333,0.26466454771739006,0.06866878561594325,0.10936710717538062,0.00892127155059138,0.009661835748792272,1.0830110589058128,1.1579061096814378,1.0,0.3853078984983095,1.0,1.0,1.0
wiggly,wiggly,200,82,2026082904,2,0.75,0.25,154,176,inference,24,LOO,0.5833333333333334,0.6786429980354114,-0.09530966470207802,-0.0231344254748046,0.00925422891996546,0.010567632850241546,1.1419247288601748,0.24048533586553367,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,82,2026082904,2,0.75,0.25,154,176,inference,24,ZLZ,0.7083333333333334,0.6786429980354114,0.029690335297921977,-0.009603924930930208,0.009068392556770638,0.008982487922705314,0.9905270274166521,0.10085178767881275,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,82,2026082904,3,0.5,0.2,27,63,inference,24,LOO,0.875,0.7392935965475221,0.13570640345247786,-0.010368041683063933,0.008221441876469367,0.004755434782608695,0.5784185857007942,0.1143464639818706,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
wiggly,wiggly,200,82,2026082904,3,0.5,0.2,27,63,inference,24,ZLZ,0.8333333333333334,0.7392935965475221,0.09403973678581123,-0.02200741133955708,0.0083570705485138,0.006038647342995169,0.7225794383259175,0.24073649143803247,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,83,2026082904,0,0.25,0.75,122,70,inference,24,LOO,0.75,0.6737497695160265,0.0762502304839735,0.004485409159175724,0.008925546952144694,0.008152173913043478,0.9133528686535692,0.0474771505725635,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,83,2026082904,0,0.25,0.75,122,70,inference,24,ZLZ,0.7083333333333334,0.6737497695160265,0.03458356381730687,-0.004259880032876695,0.009048473980221622,0.008982487922705314,0.9927074932568141,0.04478264055951339,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,83,2026082904,1,0.5,0.8,47,40,inference,24,LOO,0.25,0.26422569168994137,-0.014225691689941367,0.06827443897693669,0.009009248853950515,0.008152173913043478,0.9048672142593537,0.719306274325599,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,83,2026082904,1,0.5,0.8,47,40,inference,24,ZLZ,0.20833333333333334,0.26422569168994137,-0.055892358356608024,0.05253530742244311,0.008847561419212092,0.007170893719806763,0.8104938050201586,0.5585209716613937,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,83,2026082904,2,0.75,0.25,70,122,inference,24,LOO,0.5833333333333334,0.6737497695160265,-0.09041643618269313,-0.013290576480457172,0.00914303147841121,0.010567632850241546,1.1558128040129958,0.13899485071770568,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,83,2026082904,2,0.75,0.25,70,122,inference,24,ZLZ,0.5833333333333334,0.6737497695160265,-0.09041643618269313,-0.02054155113971612,0.009235127676005973,0.010567632850241546,1.1442866001406338,0.21375278559316455,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,83,2026082904,3,0.5,0.2,47,148,inference,24,LOO,0.7916666666666666,0.7389726516984655,0.05269401496820114,-0.0020262490795450727,0.008070047576578865,0.007170893719806763,0.8885813437603945,0.022555620712159306,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,83,2026082904,3,0.5,0.2,47,148,inference,24,ZLZ,0.75,0.7389726516984655,0.011027348301534512,-0.0024607708018096197,0.008078907826286745,0.008152173913043478,1.0090688108259316,0.027377566241756447,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,84,2026082904,0,0.25,0.75,45,168,inference,24,LOO,0.5416666666666666,0.6723558778826703,-0.13068921121600363,0.03850079566938991,0.008433700531096834,0.010794082125603866,1.2798749594918395,0.41923797731004037,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,84,2026082904,0,0.25,0.75,45,168,inference,24,ZLZ,0.5833333333333334,0.6723558778826703,-0.08902254454933689,0.03961954477362495,0.008411667400737462,0.010567632850241546,1.256306549794761,0.4319847694357,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,84,2026082904,1,0.5,0.8,179,160,inference,24,LOO,0.375,0.27452294732535587,0.10047705267464413,0.08681743730555774,0.008751316006077781,0.010190217391304348,1.1644211435431255,0.9280476576752267,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,84,2026082904,1,0.5,0.8,179,160,inference,24,ZLZ,0.2916666666666667,0.27452294732535587,0.017143719341310815,0.0816038700080533,0.008805369377624515,0.008982487922705314,1.0201148341977428,0.8696349108949395,1.0,0.3715150465994871,1.0,1.0,1.0
wiggly,wiggly,200,84,2026082904,2,0.75,0.25,168,45,inference,24,LOO,0.75,0.6723558778826704,0.07764412211732963,-0.013062824088209246,0.009121978941201281,0.008152173913043478,0.8936847986156292,0.13677053500949668,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,84,2026082904,2,0.75,0.25,168,45,inference,24,ZLZ,0.7916666666666666,0.6723558778826704,0.11931078878399626,-0.02088470913143714,0.009188517553385296,0.007170893719806763,0.780419004278314,0.21787415030948232,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,84,2026082904,3,0.5,0.2,179,18,inference,24,LOO,0.7083333333333334,0.7406587002075015,-0.03232536687416809,-0.016127023878507618,0.008231883921801865,0.008982487922705314,1.0911825297870759,0.17774795387250086,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,84,2026082904,3,0.5,0.2,179,18,inference,24,ZLZ,0.75,0.7406587002075015,0.009341299792498536,-0.015903730251603743,0.008227281834840934,0.008152173913043478,0.9908708704399322,0.17533588650310608,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,85,2026082904,0,0.25,0.75,137,94,inference,24,LOO,0.7083333333333334,0.6881350369176691,0.020198296415664285,0.021701985370760624,0.008499324344792924,0.008982487922705314,1.0568472925978403,0.23540043714334377,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,85,2026082904,0,0.25,0.75,137,94,inference,24,ZLZ,0.7083333333333334,0.6881350369176691,0.020198296415664285,0.021701985370760624,0.008499324344792924,0.008982487922705314,1.0568472925978403,0.23540043714334377,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,85,2026082904,1,0.5,0.8,21,58,inference,24,LOO,0.5,0.2599733688387949,0.2400266311612051,0.22189922858193717,0.009345538841998093,0.010869565217391304,1.1630752812822691,2.2953748508971454,0.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,85,2026082904,1,0.5,0.8,21,58,inference,24,ZLZ,0.4166666666666667,0.2599733688387949,0.15669329782787178,0.18771222393800446,0.009418931359862933,0.010567632850241544,1.121956668595505,1.9341570677136346,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,85,2026082904,2,0.75,0.25,94,137,inference,24,LOO,0.5,0.6881350369176691,-0.18813503691766909,-0.05348017321250376,0.009402688193996554,0.010869565217391304,1.1560061328345785,0.5515270123678457,1.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,85,2026082904,2,0.75,0.25,94,137,inference,24,ZLZ,0.5,0.6881350369176691,-0.18813503691766909,-0.058464087778263396,0.00947599812413431,0.010869565217391304,1.1470628291607334,0.6005880610164627,1.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,85,2026082904,3,0.5,0.2,21,191,inference,24,LOO,0.5416666666666666,0.736614606073423,-0.19494793940675637,-0.028937394373134695,0.008462718886082521,0.010794082125603866,1.2754863148479882,0.31456070226846705,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,85,2026082904,3,0.5,0.2,21,191,inference,24,ZLZ,0.625,0.736614606073423,-0.111614606073423,-0.029093259584063724,0.008458357339228947,0.010190217391304348,1.2047513462269113,0.31633654542051937,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,86,2026082904,0,0.25,0.75,115,134,inference,24,LOO,0.6666666666666666,0.6752257188512862,-0.008559052184619609,0.0026291809869120053,0.008880588725294484,0.009661835748792272,1.0879724360247165,0.027899704545702605,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,86,2026082904,0,0.25,0.75,115,134,inference,24,ZLZ,0.625,0.6752257188512862,-0.05022571885128624,-0.0021373380264654296,0.008937837331747103,0.010190217391304348,1.1401211515797904,0.022607731645857745,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,86,2026082904,1,0.5,0.8,46,112,inference,24,LOO,0.3333333333333333,0.2615024827303252,0.07183085060300809,0.05998038099597114,0.008696990210217434,0.009661835748792272,1.1109401661095715,0.6431684457029601,1.0,0.3853078984983095,1.0,1.0,1.0
wiggly,wiggly,200,86,2026082904,1,0.5,0.8,46,112,inference,24,ZLZ,0.3333333333333333,0.2615024827303252,0.07183085060300809,0.05998038099597114,0.008696990210217434,0.009661835748792272,1.1109401661095715,0.6431684457029601,1.0,0.3853078984983095,1.0,1.0,1.0
wiggly,wiggly,200,86,2026082904,2,0.75,0.25,134,115,inference,24,LOO,0.625,0.6752257188512862,-0.05022571885128624,-0.04466534287351809,0.009539821674944422,0.010190217391304348,1.0681769259972793,0.4572993076688112,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,86,2026082904,2,0.75,0.25,134,115,inference,24,ZLZ,0.5,0.6752257188512862,-0.17522571885128624,-0.045254881256267976,0.0095488698160129,0.010869565217391304,1.1383090802184437,0.46311563525667265,1.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,86,2026082904,3,0.5,0.2,46,108,inference,24,LOO,0.625,0.7341496072783205,-0.10914960727832046,-0.0036747477256607874,0.008190728712718821,0.010190217391304348,1.2441160913412574,0.04060376063563216,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,86,2026082904,3,0.5,0.2,46,108,inference,24,ZLZ,0.6666666666666666,0.7341496072783205,-0.06748294061165383,-0.001281988238991616,0.008150976748250336,0.009661835748792272,1.1853592578173227,0.014199701464401868,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,87,2026082904,0,0.25,0.75,126,55,inference,24,LOO,0.6666666666666666,0.6791202155419371,-0.012453548875270504,0.026290897905039246,0.008499724586156155,0.009661835748792272,1.136723390370659,0.28516944596486055,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,87,2026082904,0,0.25,0.75,126,55,inference,24,ZLZ,0.6666666666666666,0.6791202155419371,-0.012453548875270504,0.026224295785833074,0.008500867150244236,0.009661835748792272,1.1365706083896019,0.2844279165721495,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,87,2026082904,1,0.5,0.8,51,64,inference,24,LOO,0.375,0.2616424743083241,0.1133575256916759,0.14744879105846692,0.009088854496695595,0.010190217391304348,1.1211773051278544,1.546630750439634,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,87,2026082904,1,0.5,0.8,51,64,inference,24,ZLZ,0.25,0.2616424743083241,-0.011642474308324102,0.10503789936705821,0.008662228245323707,0.008152173913043478,0.9411174217724428,1.1285770546944824,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,87,2026082904,2,0.75,0.25,55,126,inference,24,LOO,0.625,0.6791202155419372,-0.054120215541937244,-0.019620856103045647,0.009209812127711069,0.010190217391304348,1.1064522543997801,0.20445256676369367,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,87,2026082904,2,0.75,0.25,55,126,inference,24,ZLZ,0.6666666666666666,0.6791202155419372,-0.012453548875270615,-0.010711487310758994,0.009099187845961674,0.009661835748792272,1.0618349584991047,0.11229190827496231,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,87,2026082904,3,0.5,0.2,51,112,inference,24,LOO,0.7083333333333334,0.7385655887538705,-0.03023225542053709,-0.029505521008201252,0.008430401946026289,0.008982487922705314,1.0654875034682365,0.32135062363664424,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,87,2026082904,3,0.5,0.2,51,112,inference,24,ZLZ,0.6666666666666666,0.7385655887538705,-0.07189892208720383,-0.03237015506280505,0.008486571241686544,0.009661835748792272,1.1384851989850457,0.35138130315116844,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,88,2026082904,0,0.25,0.75,177,187,inference,24,LOO,0.6666666666666666,0.6739377103182604,-0.0072710436515938115,0.016284915636307296,0.008622141503586554,0.009661835748792272,1.1205842243221404,0.17537914157747725,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,88,2026082904,0,0.25,0.75,177,187,inference,24,ZLZ,0.6666666666666666,0.6739377103182604,-0.0072710436515938115,0.021577171866259293,0.008597339511410227,0.009661835748792272,1.1238169361544075,0.23270862607691653,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,88,2026082904,1,0.5,0.8,154,17,inference,24,LOO,0.4166666666666667,0.26110232442983017,0.15556434223683652,0.15725514885958508,0.009392440403749388,0.010567632850241544,1.1251210969646428,1.6226156111770542,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,88,2026082904,1,0.5,0.8,154,17,inference,24,ZLZ,0.375,0.26110232442983017,0.11389767557016983,0.16243940320327532,0.009334880802437264,0.010190217391304348,1.0916280140013959,1.681268192884608,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,88,2026082904,2,0.75,0.25,187,177,inference,24,LOO,0.625,0.6739377103182604,-0.04893771031826044,-0.036591339338706175,0.009432878528833757,0.010190217391304348,1.0802871424831362,0.37675253671776204,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,88,2026082904,2,0.75,0.25,187,177,inference,24,ZLZ,0.625,0.6739377103182604,-0.04893771031826044,-0.03052711222064486,0.00936569859633882,0.010190217391304348,1.088036016372323,0.3154391795822808,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,88,2026082904,3,0.5,0.2,154,124,inference,24,LOO,0.7083333333333334,0.7362207025949947,-0.027887369261661354,-0.01656877945375268,0.008378439602842354,0.008982487922705314,1.0720955629563813,0.1810126579220327,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,88,2026082904,3,0.5,0.2,154,124,inference,24,ZLZ,0.7083333333333334,0.7362207025949947,-0.027887369261661354,-0.0256775616236824,0.008486597737026196,0.008982487922705314,1.05843215397327,0.2787320901972379,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,89,2026082904,0,0.25,0.75,26,102,inference,24,LOO,0.7083333333333334,0.6837211368176991,0.024612196515634288,0.03664127830611008,0.008341882004986825,0.008982487922705314,1.0767939317932729,0.40117937298313117,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,89,2026082904,0,0.25,0.75,26,102,inference,24,ZLZ,0.7083333333333334,0.6837211368176991,0.024612196515634288,0.03664127830610986,0.008341882004986827,0.008982487922705314,1.0767939317932727,0.40117937298312867,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,89,2026082904,1,0.5,0.8,153,42,inference,24,LOO,0.25,0.2732984934935288,-0.023298493493528805,0.029714292260162367,0.008580163063096342,0.008152173913043478,0.9501187626732102,0.32078763508812774,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,89,2026082904,1,0.5,0.8,153,42,inference,24,ZLZ,0.20833333333333334,0.2732984934935288,-0.06496516016019546,0.018113186052736152,0.008502144041818486,0.007170893719806763,0.8434218103734941,0.19644031363747885,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,89,2026082904,2,0.75,0.25,102,26,inference,24,LOO,0.7083333333333334,0.6837211368176991,0.024612196515634288,-0.030951557994714385,0.009301718809998983,0.008982487922705314,0.9656804410223078,0.3209230503187881,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,89,2026082904,2,0.75,0.25,102,26,inference,24,ZLZ,0.7083333333333334,0.6837211368176991,0.024612196515634288,-0.02716354097818785,0.009289517717425675,0.008982487922705314,0.9669487906627896,0.2818316733693674,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,89,2026082904,3,0.5,0.2,153,46,inference,24,LOO,0.625,0.740279226279906,-0.11527922627990606,-0.02195812596304625,0.008334455979836349,0.010190217391304348,1.2226613729747526,0.24052301741615634,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,89,2026082904,3,0.5,0.2,153,46,inference,24,ZLZ,0.5833333333333334,0.740279226279906,-0.15694589294657268,-0.009346648171887684,0.008187968178843721,0.010567632850241546,1.2906294479192606,0.10329227007828513,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,90,2026082904,0,0.25,0.75,121,119,inference,24,LOO,0.5833333333333334,0.6786816799278603,-0.09534834659452696,-0.0757080889506555,0.009578353886284688,0.010567632850241546,1.1032827744413802,0.7735650579835872,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,90,2026082904,0,0.25,0.75,121,119,inference,24,ZLZ,0.5833333333333334,0.6786816799278603,-0.09534834659452696,-0.05487153973072545,0.009495646065612253,0.010567632850241546,1.1128924537858893,0.563099170557016,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,90,2026082904,1,0.5,0.8,38,178,inference,24,LOO,0.2916666666666667,0.26056432067903257,0.031102345987634117,0.13130807561647984,0.009226977092347398,0.008982487922705314,0.9735027878366733,1.3669785988282386,1.0,0.3715150465994871,1.0,1.0,1.0
wiggly,wiggly,200,90,2026082904,1,0.5,0.8,38,178,inference,24,ZLZ,0.20833333333333334,0.26056432067903257,-0.052230987345699226,0.12034252211214697,0.009197786920154181,0.007170893719806763,0.7796325118267208,1.2548084567361175,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,90,2026082904,2,0.75,0.25,119,121,inference,24,LOO,0.5833333333333334,0.6786816799278603,-0.09534834659452696,-0.029207816608303072,0.009238619930480307,0.010567632850241546,1.143854052852258,0.30387539935532515,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,90,2026082904,2,0.75,0.25,119,121,inference,24,ZLZ,0.625,0.6786816799278603,-0.053681679927860326,-0.022165653771310523,0.009162676581269366,0.010190217391304348,1.11214417544056,0.23156310619062107,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,90,2026082904,3,0.5,0.2,38,113,inference,24,LOO,0.7083333333333334,0.737134266504262,-0.028800933170928578,-0.04649363045042498,0.008679355819311054,0.008982487922705314,1.0349256453710318,0.49905649579280426,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,90,2026082904,3,0.5,0.2,38,113,inference,24,ZLZ,0.7083333333333334,0.737134266504262,-0.028800933170928578,-0.040286902701119676,0.00863215808619834,0.008982487922705314,1.0405842702379495,0.4336148899092085,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,91,2026082904,0,0.25,0.75,50,163,inference,24,LOO,0.5833333333333334,0.6765421526344106,-0.09320881930107727,-0.04293840374490043,0.00940088875208257,0.010567632850241544,1.1241099782082313,0.4428548839815397,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,91,2026082904,0,0.25,0.75,50,163,inference,24,ZLZ,0.5833333333333334,0.6765421526344106,-0.09320881930107727,-0.04293840374490043,0.009400888752082568,0.010567632850241546,1.1241099782082318,0.44285488398153977,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,91,2026082904,1,0.5,0.8,41,10,inference,24,LOO,0.3333333333333333,0.261608479549233,0.07172485378410032,0.06443980943397176,0.008765111133487337,0.00966183574879227,1.1023061318502825,0.6882964568917139,1.0,0.3853078984983095,1.0,1.0,1.0
wiggly,wiggly,200,91,2026082904,1,0.5,0.8,41,10,inference,24,ZLZ,0.2916666666666667,0.261608479549233,0.030058187117433688,0.06527563162921407,0.008890258690830509,0.008982487922705312,1.0103741898950511,0.6922992860227145,1.0,0.3715150465994871,1.0,1.0,1.0
wiggly,wiggly,200,91,2026082904,2,0.75,0.25,163,50,inference,24,LOO,0.8333333333333334,0.6765421526344106,0.15679118069892273,0.01897146136768535,0.008756498766606946,0.006038647342995169,0.6896189337710696,0.20273817855202045,0.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,91,2026082904,2,0.75,0.25,163,50,inference,24,ZLZ,0.8333333333333334,0.6765421526344106,0.15679118069892273,0.01897146136768535,0.008756498766606946,0.006038647342995169,0.6896189337710696,0.20273817855202045,0.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,91,2026082904,3,0.5,0.2,41,187,inference,24,LOO,0.7916666666666666,0.7374662320330667,0.054200434633599914,-0.0014442898564689388,0.008088678340889378,0.007170893719806763,0.886534662103809,0.016058892039626557,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,91,2026082904,3,0.5,0.2,41,187,inference,24,ZLZ,0.75,0.7374662320330667,0.012533767966933285,-0.0009056616508406057,0.008076944765509799,0.008152173913043478,1.0093140599221284,0.010077259029702862,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,92,2026082904,0,0.25,0.75,72,112,inference,24,LOO,0.5833333333333334,0.6794125156668241,-0.09607918233349078,0.017165763555892832,0.008636974826589712,0.010567632850241546,1.2235340570529543,0.18470655117816712,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,92,2026082904,0,0.25,0.75,72,112,inference,24,ZLZ,0.625,0.6794125156668241,-0.054412515666824146,0.013050218008371361,0.00870565364660282,0.010190217391304348,1.1705286937622248,0.13986758438640964,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,92,2026082904,1,0.5,0.8,84,153,inference,24,LOO,0.5416666666666666,0.2596461135582259,0.2820205531084407,0.17799211117265928,0.009085556329691543,0.010794082125603866,1.188048561245377,1.8673468423679724,0.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,92,2026082904,1,0.5,0.8,84,153,inference,24,ZLZ,0.5,0.2596461135582259,0.24035388644177408,0.16509376420532457,0.00915390723499592,0.010869565217391304,1.1874235709792125,1.7255494762855408,0.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,92,2026082904,2,0.75,0.25,112,72,inference,24,LOO,0.625,0.6794125156668241,-0.054412515666824146,-0.02194284857457751,0.009126406852618623,0.010190217391304348,1.1165640055133514,0.22969053181542845,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,92,2026082904,2,0.75,0.25,112,72,inference,24,ZLZ,0.625,0.6794125156668241,-0.054412515666824146,-0.014446292880752498,0.009066857903852713,0.010190217391304348,1.1238973301847264,0.15171482156553787,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,92,2026082904,3,0.5,0.2,84,160,inference,24,LOO,0.7916666666666666,0.7386231204077685,0.05304354625889818,-0.024527145788212912,0.00834810418301703,0.007170893719806764,0.8589846943207626,0.2684436172992172,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,92,2026082904,3,0.5,0.2,84,160,inference,24,ZLZ,0.7916666666666666,0.7386231204077685,0.05304354625889818,-0.02338126598360135,0.00832687895134648,0.007170893719806763,0.8611742480833361,0.25622818294008676,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,93,2026082904,0,0.25,0.75,4,19,inference,24,LOO,0.6666666666666666,0.6860868420824615,-0.019420175415794882,-0.021754912398280757,0.009093809140828607,0.009661835748792272,1.062463000835743,0.2281310615156643,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,93,2026082904,0,0.25,0.75,4,19,inference,24,ZLZ,0.6666666666666666,0.6860868420824615,-0.019420175415794882,-0.032615131081057847,0.009258319022231816,0.009661835748792272,1.043584232255499,0.3389635953350493,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,93,2026082904,1,0.5,0.8,139,30,inference,24,LOO,0.3333333333333333,0.2648112143844378,0.06852211894889554,0.09637744832802653,0.008856538724996445,0.00966183574879227,1.090926833698923,1.024102463531512,1.0,0.3853078984983095,1.0,1.0,1.0
wiggly,wiggly,200,93,2026082904,1,0.5,0.8,139,30,inference,24,ZLZ,0.25,0.2648112143844378,-0.014811214384437776,0.06597197911998587,0.008746747757156925,0.008152173913043478,0.9320234376683673,0.7054012285160037,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,93,2026082904,2,0.75,0.25,19,4,inference,24,LOO,0.75,0.6860868420824615,0.06391315791753849,-0.017497620709046036,0.009137481909107894,0.008152173913043478,0.8921685420704036,0.18304831402877936,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,93,2026082904,2,0.75,0.25,19,4,inference,24,ZLZ,0.75,0.6860868420824615,0.06391315791753849,-0.023201061078907514,0.009169482976512773,0.008152173913043478,0.889054915519764,0.24228996272328682,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,93,2026082904,3,0.5,0.2,139,17,inference,24,LOO,0.7916666666666666,0.7396937683140372,0.051972898352629415,-0.005893926911307745,0.008120859588264548,0.007170893719806764,0.8830215129158766,0.06540391497063477,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,93,2026082904,3,0.5,0.2,139,17,inference,24,ZLZ,0.8333333333333334,0.7396937683140372,0.09363956501929616,-0.005294337709779051,0.008109079028210477,0.006038647342995168,0.7446773328990216,0.05879303417504981,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,94,2026082904,0,0.25,0.75,117,104,inference,24,LOO,0.5416666666666666,0.6845509150921418,-0.1428842484254752,0.041106391050402924,0.008257334977026716,0.010794082125603866,1.307211364881624,0.45236541893337584,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,94,2026082904,0,0.25,0.75,117,104,inference,24,ZLZ,0.625,0.6845509150921418,-0.05955091509214183,0.035946760710144576,0.008339506807081913,0.010190217391304348,1.2219208673888018,0.39363125686345923,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,94,2026082904,1,0.5,0.8,149,195,inference,24,LOO,0.625,0.2620064930229714,0.3629935069770286,0.20806589444832085,0.009667350292052644,0.010190217391304348,1.0540858749766773,2.1161535148791786,0.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,94,2026082904,1,0.5,0.8,149,195,inference,24,ZLZ,0.5416666666666666,0.2620064930229714,0.2796601736436952,0.20329883991322728,0.009672446802830869,0.010794082125603866,1.1159619014337432,2.0671249338273308,0.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,94,2026082904,2,0.75,0.25,104,117,inference,24,LOO,0.6666666666666666,0.6845509150921418,-0.017884248425475202,-0.023338194293739067,0.009175628413393219,0.009661835748792272,1.0529889957933953,0.2436404215761307,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,94,2026082904,2,0.75,0.25,104,117,inference,24,ZLZ,0.6666666666666666,0.6845509150921418,-0.017884248425475202,-0.02585935173892251,0.009198156041155536,0.009661835748792272,1.0504100719276865,0.269629401093064,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,94,2026082904,3,0.5,0.2,149,153,inference,24,LOO,0.6666666666666666,0.737761407331506,-0.07109474066483934,-0.03351003721739054,0.008508824242379583,0.009661835748792272,1.1355077356833776,0.36327886638891504,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,94,2026082904,3,0.5,0.2,149,153,inference,24,ZLZ,0.5833333333333334,0.737761407331506,-0.1544280739981726,-0.03318140422245308,0.008495677670230902,0.010567632850241544,1.2438834499654845,0.3599944023570921,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,95,2026082904,0,0.25,0.75,169,49,inference,24,LOO,0.625,0.6781698120713495,-0.05316981207134952,-0.05698743686685759,0.009436640733499415,0.010190217391304348,1.0798564530627714,0.5866383000608522,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,95,2026082904,0,0.25,0.75,169,49,inference,24,ZLZ,0.7083333333333334,0.6781698120713495,0.03016352126198385,-0.03603811435768678,0.009300279345741406,0.008982487922705314,0.9658299056165869,0.3736922252934028,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,95,2026082904,1,0.5,0.8,185,38,inference,24,LOO,0.5,0.2630442962623938,0.23695570373760622,0.13863455795779506,0.00911991333024504,0.010869565217391304,1.1918496178405298,1.4516975585708005,0.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,95,2026082904,1,0.5,0.8,185,38,inference,24,ZLZ,0.4166666666666667,0.2630442962623938,0.1536223704042729,0.10197799056661744,0.009194382193301508,0.010567632850241544,1.14935757814598,1.0635188059328897,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,95,2026082904,2,0.75,0.25,49,169,inference,24,LOO,0.7916666666666666,0.6781698120713495,0.11349685459531711,-0.023906575786506012,0.00920849492753923,0.007170893719806764,0.7787259238598537,0.24912829089048194,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,95,2026082904,2,0.75,0.25,49,169,inference,24,ZLZ,0.8333333333333334,0.6781698120713495,0.15516352126198385,-0.01367386950383731,0.009066715724607186,0.006038647342995169,0.6660236767549909,0.14360396502785616,0.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,95,2026082904,3,0.5,0.2,185,105,inference,24,LOO,0.875,0.7381607557345725,0.13683924426542748,0.003710550190817119,0.007974895829134392,0.004755434782608695,0.5963005516932072,0.04155045663789262,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
wiggly,wiggly,200,95,2026082904,3,0.5,0.2,185,105,inference,24,ZLZ,0.8333333333333334,0.7381607557345725,0.09517257759876085,0.0023358306135918827,0.008001757163835992,0.006038647342995169,0.754665159083668,0.026112512589362823,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,96,2026082904,0,0.25,0.75,21,4,inference,24,LOO,0.7083333333333334,0.6842069845648987,0.02412634876843467,0.024687586315662702,0.008512047914017863,0.008982487922705314,1.0552675470626425,0.26758489960631315,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,96,2026082904,0,0.25,0.75,21,4,inference,24,ZLZ,0.75,0.6842069845648987,0.0657930154351013,0.02679620692993312,0.008474194042051403,0.008152173913043478,0.9619999108576027,0.29108787842447403,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,96,2026082904,1,0.5,0.8,69,99,inference,24,LOO,0.4166666666666667,0.26199376237021776,0.15467290429644892,0.0692429824730999,0.008976244375362988,0.010567632850241544,1.1772888981550484,0.7308503040668142,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,96,2026082904,1,0.5,0.8,69,99,inference,24,ZLZ,0.4583333333333333,0.26199376237021776,0.19633957096311555,0.07288935169019689,0.009021832302085453,0.010794082125603866,1.196440120385384,0.7673910192470468,1.0,0.4072592392700146,1.0,1.0,1.0
wiggly,wiggly,200,96,2026082904,2,0.75,0.25,4,21,inference,24,LOO,0.9166666666666666,0.6842069845648987,0.23245968210176793,-0.014304790345821328,0.009112938028623792,0.0033212560386473434,0.3644550229810911,0.1498484615779719,0.0,0.1962867233021407,1.0,0.6984964457077149,0.0
wiggly,wiggly,200,96,2026082904,2,0.75,0.25,4,21,inference,24,ZLZ,0.8333333333333334,0.6842069845648987,0.14912634876843467,-0.019266916265395118,0.009163172232161105,0.006038647342995169,0.6590127512610306,0.20127474499250814,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,96,2026082904,3,0.5,0.2,69,49,inference,24,LOO,0.625,0.7368310789889134,-0.11183107898891342,-0.0037983996215055216,0.008142354271539504,0.010190217391304348,1.2515074942050695,0.042094529217040724,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,96,2026082904,3,0.5,0.2,69,49,inference,24,ZLZ,0.6666666666666666,0.7368310789889134,-0.0701644123222468,-0.005402415736990962,0.008171384412208875,0.009661835748792272,1.1823988765424511,0.05976407208329575,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,97,2026082904,0,0.25,0.75,23,102,inference,24,LOO,0.6666666666666666,0.681242144274602,-0.014575477607935317,0.02240532810275586,0.008527817036099748,0.009661835748792272,1.1329787808406329,0.24262322495164143,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,97,2026082904,0,0.25,0.75,23,102,inference,24,ZLZ,0.6666666666666666,0.681242144274602,-0.014575477607935317,0.028337181925418564,0.00845166056636216,0.009661835748792272,1.1431878591109825,0.30823761455129367,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,97,2026082904,1,0.5,0.8,172,69,inference,24,LOO,0.4583333333333333,0.2624376121514736,0.19589572118185972,0.06994673150415193,0.00877838723104123,0.010794082125603866,1.2296201843813568,0.7465519912844417,1.0,0.4072592392700146,1.0,1.0,1.0
wiggly,wiggly,200,97,2026082904,1,0.5,0.8,172,69,inference,24,ZLZ,0.4166666666666667,0.2624376121514736,0.1542290545151931,0.06802017825837625,0.008978675795582468,0.010567632850241544,1.1769700890014145,0.7178465551945834,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,97,2026082904,2,0.75,0.25,102,23,inference,24,LOO,0.625,0.681242144274602,-0.056242144274601946,-0.017998316835078354,0.009170703651776567,0.010190217391304348,1.1111707212706932,0.18794490758740398,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,97,2026082904,2,0.75,0.25,102,23,inference,24,ZLZ,0.6666666666666666,0.681242144274602,-0.014575477607935317,-0.01859953477391385,0.00918163308177675,0.009661835748792272,1.0523003547123446,0.19410740997739062,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,97,2026082904,3,0.5,0.2,172,52,inference,24,LOO,0.7916666666666666,0.740121736195317,0.05154493047134967,-0.03299157429355282,0.008562856977698124,0.007170893719806764,0.8374417251722509,0.35652804242741476,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,97,2026082904,3,0.5,0.2,172,52,inference,24,ZLZ,0.75,0.740121736195317,0.00987826380468304,-0.028636762726518827,0.008485803161472585,0.008152173913043478,0.9606838336830793,0.3108690201788407,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,98,2026082904,0,0.25,0.75,112,175,inference,24,LOO,0.5416666666666666,0.6762304065226696,-0.134563739856003,0.02277880618330519,0.008594303698516671,0.010794082125603866,1.2559577255184575,0.2457115724171651,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,98,2026082904,0,0.25,0.75,112,175,inference,24,ZLZ,0.5416666666666666,0.6762304065226696,-0.134563739856003,0.012178154908134009,0.008645407689263087,0.010794082125603866,1.2485336161774376,0.13097510492854444,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,98,2026082904,1,0.5,0.8,59,134,inference,24,LOO,0.4583333333333333,0.2661840530361825,0.19214928029715084,0.21501192257050528,0.009321430229852679,0.010794082125603866,1.157985615880586,2.2270053784538137,1.0,0.4072592392700146,1.0,1.0,1.0
wiggly,wiggly,200,98,2026082904,1,0.5,0.8,59,134,inference,24,ZLZ,0.4166666666666667,0.2661840530361825,0.1504826136304842,0.20087907400366373,0.009226872609243396,0.010567632850241544,1.145310366554209,2.0912571337481904,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,98,2026082904,2,0.75,0.25,175,112,inference,24,LOO,0.7916666666666666,0.6762304065226696,0.115436260143997,-0.03907063972790503,0.00943034500933139,0.007170893719806764,0.7604062961335049,0.40233399666865527,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,98,2026082904,2,0.75,0.25,175,112,inference,24,ZLZ,0.75,0.6762304065226696,0.07376959347733036,-0.013608973142603453,0.009138013393146219,0.008152173913043478,0.8921166518707283,0.14236376398064213,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,98,2026082904,3,0.5,0.2,59,12,inference,24,LOO,0.7916666666666666,0.7424539609607306,0.049212705705936055,-0.054997936441376516,0.008773181937269066,0.007170893719806764,0.8173652126538407,0.5871753656251686,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,98,2026082904,3,0.5,0.2,59,12,inference,24,ZLZ,0.7916666666666666,0.7424539609607306,0.049212705705936055,-0.0534319333169323,0.008746353959775462,0.007170893719806763,0.8198723436972422,0.5713304405748532,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,99,2026082904,0,0.25,0.75,78,75,inference,24,LOO,0.7916666666666666,0.6688115890449843,0.12285507762168235,0.022183611445204088,0.008735110126343374,0.007170893719806764,0.8209276833477759,0.23735482111841258,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,99,2026082904,0,0.25,0.75,78,75,inference,24,ZLZ,0.7916666666666666,0.6688115890449843,0.12285507762168235,0.022183611445204088,0.008735110126343376,0.007170893719806764,0.8209276833477757,0.23735482111841252,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,99,2026082904,1,0.5,0.8,2,76,inference,24,LOO,0.5,0.2650066285566324,0.23499337144336763,0.10397627604349297,0.009005667964997075,0.010869565217391304,1.2069693508175918,1.0956612279524724,0.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,99,2026082904,1,0.5,0.8,2,76,inference,24,ZLZ,0.4583333333333333,0.2650066285566324,0.19332670477670094,0.09568486124582437,0.008898913723661707,0.010794082125603866,1.2129662631634481,1.0143194032090477,1.0,0.4072592392700146,1.0,1.0,1.0
wiggly,wiggly,200,99,2026082904,2,0.75,0.25,75,78,inference,24,LOO,0.7083333333333334,0.6688115890449843,0.03952174428834909,-0.004419413793348537,0.009152539185649051,0.008982487922705314,0.981420318504577,0.046194882665503804,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,99,2026082904,2,0.75,0.25,75,78,inference,24,ZLZ,0.7083333333333334,0.6688115890449843,0.03952174428834909,-0.008190881138648631,0.009189572886910862,0.008982487922705314,0.9774652242542731,0.08544427328391539,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,99,2026082904,3,0.5,0.2,2,193,inference,24,LOO,0.5,0.7397956637736637,-0.23979566377366368,-0.019889658517266318,0.008286220020511163,0.010869565217391304,1.311764011875801,0.2184988202816562,0.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,99,2026082904,3,0.5,0.2,2,193,inference,24,ZLZ,0.5,0.7397956637736637,-0.23979566377366368,-0.019889658517266318,0.008286220020511163,0.010869565217391304,1.311764011875801,0.2184988202816562,0.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,100,2026082904,0,0.25,0.75,31,87,inference,24,LOO,0.6666666666666666,0.6729712566175365,-0.00630458995086991,0.01484516805417968,0.008698265981621219,0.009661835748792272,1.110777224932763,0.15917277087512813,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,100,2026082904,0,0.25,0.75,31,87,inference,24,ZLZ,0.6666666666666666,0.6729712566175365,-0.00630458995086991,0.0075744965161858024,0.008810534767059027,0.009661835748792272,1.0966230772865346,0.08069611663473679,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,100,2026082904,1,0.5,0.8,25,7,inference,24,LOO,0.25,0.2548547494137201,-0.004854749413720105,0.06355080908239635,0.008677466523324816,0.008152173913043478,0.9394647494324104,0.6822202569018744,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,100,2026082904,1,0.5,0.8,25,7,inference,24,ZLZ,0.25,0.2548547494137201,-0.004854749413720105,0.051109431489375634,0.008624642972362801,0.008152173913043478,0.9452187109851011,0.5503392493965225,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,100,2026082904,2,0.75,0.25,87,31,inference,24,LOO,0.75,0.6729712566175365,0.07702874338246346,-0.010100153465229522,0.009214128603324708,0.008152173913043478,0.8847471382266091,0.10522061549648351,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,100,2026082904,2,0.75,0.25,87,31,inference,24,ZLZ,0.75,0.6729712566175365,0.07702874338246346,-0.01360855957681284,0.009220099546247612,0.008152173913043478,0.884174175360313,0.14172431087125187,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,100,2026082904,3,0.5,0.2,25,97,inference,24,LOO,0.6666666666666666,0.7357524207411317,-0.06908575407446504,-0.0026760695844896265,0.008145406935162367,0.009661835748792272,1.186169804124056,0.029651113617741524,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,100,2026082904,3,0.5,0.2,25,97,inference,24,ZLZ,0.7083333333333334,0.7357524207411317,-0.027419087407798304,-0.0036115625596985224,0.00816336818377162,0.008982487922705314,1.1003409034719351,0.03997242072726024,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,101,2026082904,0,0.25,0.75,188,77,inference,24,LOO,0.5833333333333334,0.6753648215064703,-0.09203148817313689,-0.02954271510757478,0.009274837011492908,0.010567632850241546,1.1393874455310289,0.3067589645836815,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,101,2026082904,0,0.25,0.75,188,77,inference,24,ZLZ,0.6666666666666666,0.6753648215064703,-0.008698154839803629,-0.03954816441283815,0.009394004207941904,0.009661835748792272,1.028510902797333,0.40803832468480905,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,101,2026082904,1,0.5,0.8,163,137,inference,24,LOO,0.20833333333333334,0.262027994310072,-0.05369466097673867,0.10381533808798299,0.00903627827419468,0.007170893719806763,0.7935671636280855,1.092110856327536,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,101,2026082904,1,0.5,0.8,163,137,inference,24,ZLZ,0.25,0.262027994310072,-0.01202799431007201,0.11532158265904446,0.009099323001565999,0.008152173913043478,0.8959099387548375,1.2089436352611076,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,101,2026082904,2,0.75,0.25,77,188,inference,24,LOO,0.6666666666666666,0.6753648215064704,-0.00869815483980374,-0.006792345800461952,0.00908202726830427,0.009661835748792272,1.0638413058405471,0.07127354940803184,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,101,2026082904,2,0.75,0.25,77,188,inference,24,ZLZ,0.6666666666666666,0.6753648215064704,-0.00869815483980374,-0.012394476563814094,0.009132363257449002,0.009661835748792272,1.0579775986146187,0.12969899222738948,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,101,2026082904,3,0.5,0.2,163,130,inference,24,LOO,0.7083333333333334,0.7371062258053983,-0.028772892472064937,-0.04447108878635797,0.00865344481851958,0.008982487922705314,1.038024522151171,0.47806092572193704,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,101,2026082904,3,0.5,0.2,163,130,inference,24,ZLZ,0.75,0.7371062258053983,0.012893774194601693,-0.04382459327354371,0.008641514525628672,0.008152173913043478,0.9433732812536592,0.471436237520541,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,102,2026082904,0,0.25,0.75,108,70,inference,24,LOO,0.625,0.6749424485546115,-0.049942448554611496,-0.03734138962590838,0.009097223423792199,0.010190217391304348,1.1201458859033422,0.391503857315094,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,102,2026082904,0,0.25,0.75,108,70,inference,24,ZLZ,0.6666666666666666,0.6749424485546115,-0.008275781887944866,-0.023256113271801215,0.009047952908895941,0.009661835748792272,1.067847705008805,0.24449048849020577,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,102,2026082904,1,0.5,0.8,67,148,inference,24,LOO,0.4166666666666667,0.25787420012929113,0.15879246653737555,0.11088835468557778,0.009061624148080018,0.010567632850241544,1.1661963327490934,1.1648846358783567,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,102,2026082904,1,0.5,0.8,67,148,inference,24,ZLZ,0.375,0.25787420012929113,0.11712579987070887,0.10038092302885959,0.00912915887496704,0.010190217391304348,1.1162274127189116,1.0505961433837296,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,102,2026082904,2,0.75,0.25,70,108,inference,24,LOO,0.5416666666666666,0.6749424485546114,-0.13327578188794476,-0.006698937429958751,0.009129714403089307,0.010794082125603866,1.1823022768325995,0.07010957352674686,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,102,2026082904,2,0.75,0.25,70,108,inference,24,ZLZ,0.625,0.6749424485546114,-0.049942448554611385,-0.009420633758927655,0.009180582488757852,0.010190217391304348,1.1099750373990813,0.09832070901751208,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,102,2026082904,3,0.5,0.2,67,19,inference,24,LOO,0.75,0.736524374229195,0.013475625770804966,-0.022033335680065158,0.008398453694491055,0.008152173913043478,0.9706755802429293,0.2404255316122429,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,102,2026082904,3,0.5,0.2,67,19,inference,24,ZLZ,0.75,0.736524374229195,0.013475625770804966,-0.034185201646847685,0.008550252889657212,0.008152173913043478,0.9534424324343355,0.3696993321250483,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,103,2026082904,0,0.25,0.75,1,106,inference,24,LOO,0.5,0.6746012247586153,-0.17460122475861528,-0.01626951857287906,0.009111984379135804,0.010869565217391304,1.1928867264390757,0.17043870225324764,1.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,103,2026082904,0,0.25,0.75,1,106,inference,24,ZLZ,0.4583333333333333,0.6746012247586153,-0.21626789142528197,-0.015331144997558832,0.00916135196708605,0.010794082125603866,1.1782193462693846,0.1601750273617053,0.0,0.4072592392700146,1.0,1.0,1.0
wiggly,wiggly,200,103,2026082904,1,0.5,0.8,101,175,inference,24,LOO,0.5,0.26434375756277,0.23565624243723,0.08530067683512976,0.009139362769525566,0.010869565217391304,1.1893132477063884,0.892266358898353,0.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,103,2026082904,1,0.5,0.8,101,175,inference,24,ZLZ,0.4166666666666667,0.26434375756277,0.15232290910389668,0.08464582311214347,0.009134186112406137,0.010567632850241544,1.1569320703777304,0.885667288012909,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,103,2026082904,2,0.75,0.25,106,1,inference,24,LOO,0.7916666666666666,0.6746012247586153,0.11706544190805135,-0.00013193418273171886,0.009025516535610135,0.007170893719806763,0.7945133878503279,0.001388741129919301,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,103,2026082904,2,0.75,0.25,106,1,inference,24,ZLZ,0.7916666666666666,0.6746012247586153,0.11706544190805135,0.00419691313432502,0.008940760903791152,0.007170893719806763,0.8020451275870814,0.04438566591752755,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,103,2026082904,3,0.5,0.2,101,110,inference,24,LOO,0.7083333333333334,0.7372985135835228,-0.02896518025018946,-0.010190396034031157,0.008248937210800326,0.008982487922705314,1.0889266936041833,0.11219979504367733,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,103,2026082904,3,0.5,0.2,101,110,inference,24,ZLZ,0.6666666666666666,0.7372985135835228,-0.0706318469168562,-0.008673814188426499,0.008218990949239207,0.009661835748792272,1.1755501141763178,0.09567552704719635,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,104,2026082904,0,0.25,0.75,88,69,inference,24,LOO,0.6666666666666666,0.6722924064125473,-0.0056257397458806535,0.029099943462048916,0.008501140651575867,0.009661835748792272,1.1365340422877541,0.31561202692837065,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,104,2026082904,0,0.25,0.75,88,69,inference,24,ZLZ,0.6666666666666666,0.6722924064125473,-0.0056257397458806535,0.02820865351252211,0.008518727259527958,0.009661835748792272,1.134187708379298,0.30562930897019985,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,104,2026082904,1,0.5,0.8,61,172,inference,24,LOO,0.5,0.27227814416628354,0.22772185583371646,0.13786205081225678,0.009067421839042729,0.010869565217391304,1.1987492597497629,1.4477808383646624,0.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,104,2026082904,1,0.5,0.8,61,172,inference,24,ZLZ,0.4166666666666667,0.27227814416628354,0.14438852250038314,0.15779644775598012,0.009098468681729959,0.010567632850241544,1.1614737842052165,1.6542954302830424,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,104,2026082904,2,0.75,0.25,69,88,inference,24,LOO,0.5416666666666666,0.6722924064125473,-0.13062573974588065,-0.060933057619746656,0.009618536845209589,0.010794082125603866,1.1222166426466147,0.6212958676942382,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,104,2026082904,2,0.75,0.25,69,88,inference,24,ZLZ,0.5833333333333334,0.6722924064125473,-0.08895907307921391,-0.05301671842484279,0.00950616350141762,0.010567632850241546,1.111661171056613,0.5437636885070108,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,104,2026082904,3,0.5,0.2,61,115,inference,24,LOO,0.6666666666666666,0.7394419601670695,-0.0727752935004029,-0.06821412454184983,0.00883689015309378,0.009661835748792272,1.0933524782368917,0.7256456255339829,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,104,2026082904,3,0.5,0.2,61,115,inference,24,ZLZ,0.625,0.7394419601670695,-0.11444196016706953,-0.06268756219231297,0.00880386162602186,0.010190217391304348,1.1574713261263432,0.6681050850603475,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,105,2026082904,0,0.25,0.75,40,83,inference,24,LOO,0.625,0.6799232597708353,-0.05492325977083534,0.041579674061939964,0.008325638032811729,0.010190217391304348,1.2239563323728733,0.45569295860001907,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,105,2026082904,0,0.25,0.75,40,83,inference,24,ZLZ,0.625,0.6799232597708353,-0.05492325977083534,0.041579674061940186,0.008325638032811729,0.010190217391304348,1.2239563323728733,0.4556929586000215,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,105,2026082904,1,0.5,0.8,118,66,inference,24,LOO,0.4166666666666667,0.2662155639025974,0.1504511027640693,0.09080652524351951,0.009040186207699225,0.010567632850241544,1.1689618562548463,0.9550549711495344,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,105,2026082904,1,0.5,0.8,118,66,inference,24,ZLZ,0.4166666666666667,0.2662155639025974,0.1504511027640693,0.0935750989232993,0.009065965702133598,0.010567632850241544,1.1656378589381318,0.9827730963155268,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,105,2026082904,2,0.75,0.25,83,40,inference,24,LOO,0.625,0.6799232597708353,-0.05492325977083534,-0.04823346772067072,0.009522315978369257,0.010190217391304348,1.0701406479739053,0.49428472795167583,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,105,2026082904,2,0.75,0.25,83,40,inference,24,ZLZ,0.625,0.6799232597708353,-0.05492325977083534,-0.042335525093813886,0.00944497385044862,0.010190217391304348,1.078903716691638,0.4356167502675937,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,105,2026082904,3,0.5,0.2,118,20,inference,24,LOO,0.6666666666666666,0.7394250694465013,-0.0727584027798347,-0.03658812425681435,0.008497948212550411,0.00966183574879227,1.1369610060135389,0.3969018336025754,1.0,0.38530789849830943,1.0,1.0,1.0
wiggly,wiggly,200,105,2026082904,3,0.5,0.2,118,20,inference,24,ZLZ,0.625,0.7394250694465013,-0.11442506944650133,-0.039650001107002675,0.008552041416317217,0.010190217391304348,1.1915537934441602,0.42875411975643135,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,106,2026082904,0,0.25,0.75,15,29,inference,24,LOO,0.5833333333333334,0.6792895858455543,-0.09595625251222095,0.011926232162931538,0.008730800145165678,0.010567632850241546,1.2103853798661213,0.12763689652152777,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,106,2026082904,0,0.25,0.75,15,29,inference,24,ZLZ,0.625,0.6792895858455543,-0.05428958584555432,0.014696759227012413,0.0086981640845936,0.010190217391304348,1.1715365785469036,0.15758242566172156,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,106,2026082904,1,0.5,0.8,59,169,inference,24,LOO,0.25,0.26319420415544736,-0.013194204155447364,0.08397439337415791,0.00889391181697073,0.008152173913043478,0.9166016125197104,0.8904313983201005,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,106,2026082904,1,0.5,0.8,59,169,inference,24,ZLZ,0.20833333333333334,0.26319420415544736,-0.05486087082211402,0.10110007982037117,0.009081431971427486,0.007170893719806763,0.7896214762570741,1.0608997118907197,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,106,2026082904,2,0.75,0.25,29,15,inference,24,LOO,0.5833333333333334,0.6792895858455542,-0.09595625251222084,-0.009680752585922825,0.009069495971574252,0.010567632850241544,1.165184138497087,0.10165237846921547,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,106,2026082904,2,0.75,0.25,29,15,inference,24,ZLZ,0.5833333333333334,0.6792895858455542,-0.09595625251222084,-0.02704463636604615,0.009265135976100474,0.010567632850241544,1.1405804380530276,0.2809669568770436,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,106,2026082904,3,0.5,0.2,59,133,inference,24,LOO,0.75,0.7386168746027268,0.011383125397273153,-0.04089098396423618,0.008558151919263271,0.008152173913043478,0.9525624211804431,0.44201556769455047,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,106,2026082904,3,0.5,0.2,59,133,inference,24,ZLZ,0.7916666666666666,0.7386168746027268,0.05304979206393978,-0.0424694079199891,0.00858701106122982,0.007170893719806763,0.8350861165398054,0.4583056330712795,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,107,2026082904,0,0.25,0.75,181,146,inference,24,LOO,0.6666666666666666,0.681131237463653,-0.014464570796986376,0.00965649729322926,0.008771562114327494,0.009661835748792272,1.1014954489133244,0.1031053382976045,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,107,2026082904,0,0.25,0.75,181,146,inference,24,ZLZ,0.6666666666666666,0.681131237463653,-0.014464570796986376,0.009150207961134416,0.008779838252584958,0.009661835748792272,1.1004571463429451,0.09765347606791626,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,107,2026082904,1,0.5,0.8,84,117,inference,24,LOO,0.4166666666666667,0.2627536426295567,0.15391302403711,0.18512546084354914,0.009250961579275942,0.010567632850241544,1.142328044461369,1.9247428456465328,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,107,2026082904,1,0.5,0.8,84,117,inference,24,ZLZ,0.375,0.2627536426295567,0.1122463573704433,0.18882129483649307,0.009151784943564521,0.010190217391304348,1.1134677501868142,1.9737769294144154,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,107,2026082904,2,0.75,0.25,146,181,inference,24,LOO,0.75,0.681131237463653,0.068868762536347,-0.013550308362888619,0.009073594820888514,0.008152173913043478,0.8984502916392284,0.14225236239608346,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,107,2026082904,2,0.75,0.25,146,181,inference,24,ZLZ,0.7083333333333334,0.681131237463653,0.027202095869680365,-0.016880382488072,0.009101703699358697,0.008982487922705314,0.9869018174408619,0.17693792764455613,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,107,2026082904,3,0.5,0.2,84,23,inference,24,LOO,0.75,0.7377867447180431,0.012213255281956936,-0.020205733176188123,0.008327186127917925,0.008152173913043478,0.9789830307397962,0.22142440057357796,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,107,2026082904,3,0.5,0.2,84,23,inference,24,ZLZ,0.7916666666666666,0.7377867447180431,0.053879921948623566,-0.022589506873164633,0.008373891880423926,0.007170893719806763,0.8563394204516214,0.2468556523154051,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,108,2026082904,0,0.25,0.75,148,126,inference,24,LOO,0.625,0.6641564024724423,-0.03915640247244234,0.013496364449718135,0.008775534685277484,0.010190217391304348,1.1612075795678005,0.14407213886873105,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,108,2026082904,0,0.25,0.75,148,126,inference,24,ZLZ,0.5833333333333334,0.6641564024724423,-0.08082306913910897,0.008730515866364641,0.008849286853015318,0.010567632850241544,1.1941790367707106,0.09280807598647675,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,108,2026082904,1,0.5,0.8,155,23,inference,24,LOO,0.5,0.26177567857747164,0.23822432142252836,0.10594352386383948,0.009038822478057543,0.010869565217391304,1.2025421722550735,1.114341964541259,0.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,108,2026082904,1,0.5,0.8,155,23,inference,24,ZLZ,0.4583333333333333,0.26177567857747164,0.19655765475586168,0.07463482705516683,0.008910566696009882,0.010794082125603866,1.2113799821999442,0.7906583615973607,1.0,0.4072592392700146,1.0,1.0,1.0
wiggly,wiggly,200,108,2026082904,2,0.75,0.25,126,148,inference,24,LOO,0.5833333333333334,0.6641564024724423,-0.08082306913910897,-0.020267312945896343,0.009422114445924556,0.010567632850241546,1.121577636409678,0.2087959093596993,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,108,2026082904,2,0.75,0.25,126,148,inference,24,ZLZ,0.625,0.6641564024724423,-0.03915640247244234,-0.025722804546375433,0.0094890790265077,0.010190217391304348,1.0738889794086466,0.26406222966229753,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,108,2026082904,3,0.5,0.2,155,159,inference,24,LOO,0.7083333333333334,0.7377360046003414,-0.029402671267008018,-0.048482312089450974,0.008618829726551274,0.008982487922705314,1.042193454064158,0.5222268203715796,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,108,2026082904,3,0.5,0.2,155,159,inference,24,ZLZ,0.75,0.7377360046003414,0.012263995399658612,-0.04332770038748934,0.008601158175456466,0.008152173913043478,0.9477995575416609,0.46718315184709336,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,109,2026082904,0,0.25,0.75,38,147,inference,24,LOO,0.75,0.6742518754228833,0.07574812457711666,0.023984440336689783,0.008576738355706557,0.008152173913043478,0.9504981468414979,0.25898136056586685,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,109,2026082904,0,0.25,0.75,38,147,inference,24,ZLZ,0.75,0.6742518754228833,0.07574812457711666,0.026624819569027958,0.008526378478134897,0.008152173913043478,0.9561121329470617,0.2883396520192244,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,109,2026082904,1,0.5,0.8,130,74,inference,24,LOO,0.375,0.2611689082489663,0.11383109175103368,0.0729873588707643,0.009003127514947022,0.010190217391304348,1.1318530559948767,0.7692206736506871,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,109,2026082904,1,0.5,0.8,130,74,inference,24,ZLZ,0.25,0.2611689082489663,-0.011168908248966325,0.08175965499921478,0.009087352504903133,0.008152173913043478,0.897090094022976,0.8576702830743327,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,109,2026082904,2,0.75,0.25,147,38,inference,24,LOO,0.6666666666666666,0.6742518754228835,-0.007585208756216821,-0.01850281597552228,0.009292614949153295,0.009661835748792272,1.0397327126604572,0.1919414885175778,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,109,2026082904,2,0.75,0.25,147,38,inference,24,ZLZ,0.5833333333333334,0.6742518754228835,-0.09091854208955008,-0.02414896621336171,0.009331291618240848,0.010567632850241546,1.1324941157753439,0.24999289328024346,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,109,2026082904,3,0.5,0.2,130,2,inference,24,LOO,0.6666666666666666,0.7377151196453627,-0.07104845297869611,-0.0037963882882539046,0.008118353123464275,0.009661835748792272,1.1901226273179601,0.04213438468295058,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,109,2026082904,3,0.5,0.2,130,2,inference,24,ZLZ,0.6666666666666666,0.7377151196453627,-0.07104845297869611,-0.005358182592015259,0.008145135422901961,0.00966183574879227,1.1862093442456156,0.05937017846227339,1.0,0.38530789849830943,1.0,1.0,1.0
wiggly,wiggly,200,110,2026082904,0,0.25,0.75,6,44,inference,24,LOO,0.7083333333333334,0.6781834862775468,0.030149847055786605,0.024207948531558277,0.008563407548048312,0.008982487922705314,1.048938506348739,0.2615981573921424,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,110,2026082904,0,0.25,0.75,6,44,inference,24,ZLZ,0.7916666666666666,0.6781834862775468,0.11348318038911986,0.02944259422736739,0.008509810429003926,0.007170893719806763,0.8426619816777889,0.3191656399671465,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,110,2026082904,1,0.5,0.8,84,89,inference,24,LOO,0.5416666666666666,0.26137456765763467,0.28029209900903196,0.12914420552572742,0.00916420901365171,0.010794082125603866,1.1778520229650122,1.3490480918380714,0.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,110,2026082904,1,0.5,0.8,84,89,inference,24,ZLZ,0.5416666666666666,0.26137456765763467,0.28029209900903196,0.12658837843792675,0.009139439510751754,0.010794082125603866,1.1810442109612487,1.3241404580931995,0.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,110,2026082904,2,0.75,0.25,44,6,inference,24,LOO,0.625,0.6781834862775468,-0.053183486277546765,-0.009183659801289767,0.009044129977644364,0.010190217391304348,1.1267216876021162,0.09656781163804422,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,110,2026082904,2,0.75,0.25,44,6,inference,24,ZLZ,0.6666666666666666,0.6781834862775468,-0.011516819610880136,-0.009328236648328048,0.009029501574561614,0.009661835748792272,1.0700297983237639,0.09816748531959497,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,110,2026082904,3,0.5,0.2,84,176,inference,24,LOO,0.7083333333333334,0.7387171224777592,-0.030383789144425855,-0.01665782033461749,0.008262280334631675,0.008982487922705314,1.0871681374759048,0.18326022291342334,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,110,2026082904,3,0.5,0.2,84,176,inference,24,ZLZ,0.7083333333333334,0.7387171224777592,-0.030383789144425855,-0.014590485661687635,0.008224384198061327,0.008982487922705314,1.0921775669019316,0.16088592550454117,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,111,2026082904,0,0.25,0.75,110,183,inference,24,LOO,0.6666666666666666,0.6803186854682342,-0.013652018801567523,0.012967687075879808,0.008720516400970345,0.009661835748792272,1.107943074072676,0.13886455934754394,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,111,2026082904,0,0.25,0.75,110,183,inference,24,ZLZ,0.75,0.6803186854682342,0.06968131453176585,0.015569150825620048,0.008681585522671812,0.008152173913043478,0.9390190180991957,0.16709574922448356,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,111,2026082904,1,0.5,0.8,159,82,inference,24,LOO,0.4583333333333333,0.2610534325508698,0.1972799007824635,0.0825938090556434,0.008839812477095976,0.010794082125603866,1.2210759168898002,0.8784680468729545,1.0,0.4072592392700146,1.0,1.0,1.0
wiggly,wiggly,200,111,2026082904,1,0.5,0.8,159,82,inference,24,ZLZ,0.4583333333333333,0.2610534325508698,0.1972799007824635,0.08259380905564329,0.008839812477095976,0.010794082125603866,1.2210759168898002,0.8784680468729533,1.0,0.4072592392700146,1.0,1.0,1.0
wiggly,wiggly,200,111,2026082904,2,0.75,0.25,183,110,inference,24,LOO,0.8333333333333334,0.6803186854682342,0.15301464786509922,-0.009265384376668573,0.009081047605102338,0.006038647342995169,0.6649725456347408,0.09722892065769709,0.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,111,2026082904,2,0.75,0.25,183,110,inference,24,ZLZ,0.8333333333333334,0.6803186854682342,0.15301464786509922,-0.018612859193119058,0.009173518665671032,0.006038647342995169,0.6582694779477455,0.19433235668151838,0.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,111,2026082904,3,0.5,0.2,159,146,inference,24,LOO,0.6666666666666666,0.7354198031124877,-0.06875313644582104,-0.007883880483072092,0.008237443061075992,0.00966183574879227,1.1729168477590934,0.08686479900079697,1.0,0.38530789849830943,1.0,1.0,1.0
wiggly,wiggly,200,111,2026082904,3,0.5,0.2,159,146,inference,24,ZLZ,0.625,0.7354198031124877,-0.11041980311248767,-0.007293713381451794,0.00822748083063809,0.010190217391304348,1.2385586306512288,0.08041096118455637,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,112,2026082904,0,0.25,0.75,3,157,inference,24,LOO,0.5,0.6723740650789748,-0.1723740650789748,0.004174699539391535,0.008873302526646136,0.010869565217391304,1.2249740369778308,0.04431824761829583,1.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,112,2026082904,0,0.25,0.75,3,157,inference,24,ZLZ,0.5416666666666666,0.6723740650789748,-0.13070739841230816,0.004097274325461142,0.00887439972805731,0.010794082125603866,1.2163168728446259,0.04349361932088739,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,112,2026082904,1,0.5,0.8,12,98,inference,24,LOO,0.5,0.25882146510491355,0.24117853489508645,0.11717132199213276,0.009077637321022536,0.010869565217391304,1.1974002521800373,1.2298012105710723,0.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,112,2026082904,1,0.5,0.8,12,98,inference,24,ZLZ,0.4166666666666667,0.25882146510491355,0.15784520156175313,0.10966624162168548,0.009040514295968055,0.010567632850241544,1.1689194335940116,1.153390556741127,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,112,2026082904,2,0.75,0.25,157,3,inference,24,LOO,0.625,0.6723740650789749,-0.0473740650789749,0.023001281355345293,0.008596134445303242,0.010190217391304348,1.185441835064839,0.24808495684284615,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,112,2026082904,2,0.75,0.25,157,3,inference,24,ZLZ,0.6666666666666666,0.6723740650789749,-0.005707398412308273,0.02832344504708939,0.008576404239011138,0.00966183574879227,1.1265602086296111,0.30583941554791955,1.0,0.38530789849830943,1.0,1.0,1.0
wiggly,wiggly,200,112,2026082904,3,0.5,0.2,12,9,inference,24,LOO,0.625,0.7365216251771283,-0.11152162517712827,-0.02780786925492873,0.008355428998598166,0.010190217391304348,1.2195923624046132,0.3042168998442545,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,112,2026082904,3,0.5,0.2,12,9,inference,24,ZLZ,0.625,0.7365216251771283,-0.11152162517712827,-0.017986581940000135,0.008248025444992107,0.010190217391304348,1.2354735638566037,0.19804945174044183,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,113,2026082904,0,0.25,0.75,11,105,inference,24,LOO,0.5416666666666666,0.6717918904289871,-0.1301252237623205,0.044215148987763464,0.008396537740551237,0.010794082125603866,1.2855396425450032,0.48252627900945744,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,113,2026082904,0,0.25,0.75,11,105,inference,24,ZLZ,0.5416666666666666,0.6717918904289871,-0.1301252237623205,0.044478252818542896,0.008391220072055906,0.010794082125603866,1.2863543123543943,0.48555134721544757,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,113,2026082904,1,0.5,0.8,72,49,inference,24,LOO,0.4583333333333333,0.2584984184703212,0.19983491486301214,0.12956599855583212,0.00909993688268342,0.010794082125603866,1.1861710981912734,1.3582254267209242,1.0,0.4072592392700146,1.0,1.0,1.0
wiggly,wiggly,200,113,2026082904,1,0.5,0.8,72,49,inference,24,ZLZ,0.5,0.2584984184703212,0.24150158152967882,0.12562125347003517,0.008973970888638121,0.010869565217391304,1.2112325025650776,1.3260832650702203,0.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,113,2026082904,2,0.75,0.25,105,11,inference,24,LOO,0.625,0.6717918904289871,-0.046791890428987126,-0.03481267528597287,0.009417557571313274,0.010190217391304348,1.0820446080780717,0.3587304624117292,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,113,2026082904,2,0.75,0.25,105,11,inference,24,ZLZ,0.5833333333333334,0.6717918904289871,-0.08845855709565376,-0.03200962374610117,0.00937727027571245,0.010567632850241546,1.1269412675042745,0.3305539509958047,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,113,2026082904,3,0.5,0.2,72,13,inference,24,LOO,0.6666666666666666,0.7369799047092223,-0.07031323804255563,-0.017867821392511085,0.008251463834734359,0.009661835748792272,1.1709238436119642,0.19670078916867464,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,113,2026082904,3,0.5,0.2,72,13,inference,24,ZLZ,0.625,0.7369799047092223,-0.11197990470922226,-0.018616345743209695,0.008266657888834414,0.010190217391304348,1.2326888965694398,0.20475261336785952,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,114,2026082904,0,0.25,0.75,120,8,inference,24,LOO,0.7083333333333334,0.6731675517538585,0.03516578157947492,-0.023616214989427786,0.009014200992629093,0.008982487922705314,0.9964818767686996,0.24874059853566546,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,114,2026082904,0,0.25,0.75,120,8,inference,24,ZLZ,0.7083333333333334,0.6731675517538585,0.03516578157947492,-0.029777854100648704,0.00908282225860556,0.008982487922705314,0.9889533965276945,0.31245177050092215,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,114,2026082904,1,0.5,0.8,199,47,inference,24,LOO,0.5833333333333334,0.2659432732033449,0.3173900601299885,0.2126982848901317,0.009319516827395881,0.010567632850241546,1.1339249712148889,2.203267810636346,0.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,114,2026082904,1,0.5,0.8,199,47,inference,24,ZLZ,0.4583333333333333,0.2659432732033449,0.19239006012998844,0.19899384097555667,0.009341326287569637,0.010794082125603866,1.1555192264258438,2.0589005225433445,1.0,0.4072592392700146,1.0,1.0,1.0
wiggly,wiggly,200,114,2026082904,2,0.75,0.25,8,120,inference,24,LOO,0.5416666666666666,0.6731675517538583,-0.1315008850871917,-0.019735136282784005,0.00923613632353296,0.010794082125603866,1.168679385784008,0.20535012076993533,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,114,2026082904,2,0.75,0.25,8,120,inference,24,ZLZ,0.5416666666666666,0.6731675517538583,-0.1315008850871917,-0.040034003895166315,0.009473062357977636,0.010794082125603866,1.1394501289769035,0.4113237902103277,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,114,2026082904,3,0.5,0.2,199,131,inference,24,LOO,0.75,0.7379351582120168,0.012064841787983172,-0.04123849079144715,0.008583378516381234,0.008152173913043478,0.9497628349355899,0.4451164356060632,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,114,2026082904,3,0.5,0.2,199,131,inference,24,ZLZ,0.75,0.7379351582120168,0.012064841787983172,-0.04069505539842433,0.008588169527395953,0.008152173913043478,0.9492329986079496,0.4391282122392814,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,115,2026082904,0,0.25,0.75,135,111,inference,24,LOO,0.625,0.6762213419627012,-0.05122134196270123,-0.1009626953505508,0.009713936603083964,0.010190217391304348,1.0490306667298173,1.024385220100214,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,115,2026082904,0,0.25,0.75,135,111,inference,24,ZLZ,0.625,0.6762213419627012,-0.05122134196270123,-0.06501673183521528,0.009435191673639542,0.010190217391304348,1.080022297774218,0.669344611745231,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,115,2026082904,1,0.5,0.8,58,123,inference,24,LOO,0.4166666666666667,0.2618749621535545,0.1547917045131122,0.10107192019955824,0.00875905235932111,0.010567632850241544,1.2064812969174457,1.0799457891620223,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,115,2026082904,1,0.5,0.8,58,123,inference,24,ZLZ,0.375,0.2618749621535545,0.11312503784644551,0.08724088190901214,0.008849595123239597,0.010190217391304348,1.1514896726228967,0.927381325339109,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,115,2026082904,2,0.75,0.25,111,135,inference,24,LOO,0.75,0.6762213419627012,0.07377865803729877,0.014220251838136133,0.008783401630797787,0.008152173913043478,0.928134025484956,0.1517315578597562,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,115,2026082904,2,0.75,0.25,111,135,inference,24,ZLZ,0.75,0.6762213419627012,0.07377865803729877,0.014244439186861801,0.008782949695245094,0.008152173913043478,0.9281817835592175,0.15199354971221102,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,115,2026082904,3,0.5,0.2,58,22,inference,24,LOO,0.6666666666666666,0.7380262915253833,-0.07135962485871672,-0.04126566163958756,0.008583278198171881,0.009661835748792272,1.1256579975294414,0.4454123128289191,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,115,2026082904,3,0.5,0.2,58,22,inference,24,ZLZ,0.75,0.7380262915253833,0.011973708474616651,-0.02216570578944599,0.008367547901076897,0.008152173913043478,0.974260800107795,0.24231620617306923,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,116,2026082904,0,0.25,0.75,52,190,inference,24,LOO,0.7083333333333334,0.6767740955843242,0.03155923774900915,-0.07632329778638325,0.009507072732354516,0.008982487922705314,0.9448216265492603,0.7827691819984836,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,116,2026082904,0,0.25,0.75,52,190,inference,24,ZLZ,0.75,0.6767740955843242,0.07322590441567578,-0.06502748415333837,0.009433155992993122,0.008152173913043478,0.864204293780242,0.6695275369523362,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,116,2026082904,1,0.5,0.8,108,30,inference,24,LOO,0.4583333333333333,0.2706832087583567,0.1876501245749766,0.16833056241237226,0.009119902781973681,0.010794082125603866,1.1835742533285938,1.7626572436587573,1.0,0.4072592392700146,1.0,1.0,1.0
wiggly,wiggly,200,116,2026082904,1,0.5,0.8,108,30,inference,24,ZLZ,0.5,0.2706832087583567,0.22931679124164328,0.17798300280038443,0.00898306943968081,0.010869565217391304,1.2100056990962684,1.8778727123483874,0.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,116,2026082904,2,0.75,0.25,190,52,inference,24,LOO,0.625,0.6767740955843242,-0.05177409558432422,-0.0001633093110636752,0.008953039146543947,0.010190217391304348,1.1381852826185819,0.0017259400437731037,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,116,2026082904,2,0.75,0.25,190,52,inference,24,ZLZ,0.5833333333333334,0.6767740955843242,-0.09344076225099085,-0.005917987132217695,0.009023587381612531,0.010567632850241546,1.171112153440807,0.06229947722728006,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,116,2026082904,3,0.5,0.2,108,169,inference,24,LOO,0.7083333333333334,0.7393165980147904,-0.030983264681457068,-0.018591551643215132,0.008295561185683913,0.008982487922705314,1.082806542154962,0.20412338039341485,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,116,2026082904,3,0.5,0.2,108,169,inference,24,ZLZ,0.6666666666666666,0.7393165980147904,-0.07264993134812381,-0.013258347865892861,0.008191272838266365,0.009661835748792272,1.1795280098174756,0.14649193436392327,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,117,2026082904,0,0.25,0.75,156,168,inference,24,LOO,0.6666666666666666,0.6804835496420398,-0.013816882975373201,-0.07466618975662664,0.00945670740390585,0.009661835748792272,1.0216913071458358,0.7678104413380485,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,117,2026082904,0,0.25,0.75,156,168,inference,24,ZLZ,0.625,0.6804835496420398,-0.05548354964203983,-0.1059060046739958,0.00916026239881936,0.010190217391304348,1.1124372804667404,1.1065387504657147,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,117,2026082904,1,0.5,0.8,193,1,inference,24,LOO,0.2916666666666667,0.2650478526836238,0.026618813983042888,0.05756921046335134,0.008873887879782329,0.008982487922705314,1.012238158109977,0.6111295796136721,1.0,0.3715150465994871,1.0,1.0,1.0
wiggly,wiggly,200,117,2026082904,1,0.5,0.8,193,1,inference,24,ZLZ,0.3333333333333333,0.2650478526836238,0.06828548064970952,0.05489323514288791,0.008897847681881304,0.009661835748792272,1.085862120169429,0.5819374990263079,1.0,0.3853078984983095,1.0,1.0,1.0
wiggly,wiggly,200,117,2026082904,2,0.75,0.25,168,156,inference,24,LOO,0.7083333333333334,0.6804835496420398,0.02784978369129354,-0.0415557024152613,0.009475572761057415,0.008982487922705314,0.9479625294653876,0.4269017077859836,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,117,2026082904,2,0.75,0.25,168,156,inference,24,ZLZ,0.6666666666666666,0.6804835496420398,-0.013816882975373201,-0.07001952580228588,0.009102093894886141,0.009661835748792272,1.0614959437213247,0.7339196397415076,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,117,2026082904,3,0.5,0.2,193,86,inference,24,LOO,0.75,0.7379282945264617,0.012071705473538308,-0.02494641995432345,0.008349142461115558,0.008152173913043478,0.9764085294999552,0.2730154932559153,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,117,2026082904,3,0.5,0.2,193,86,inference,24,ZLZ,0.8333333333333334,0.7379282945264617,0.09540503880687168,-0.017476716667472303,0.00829499588494016,0.006038647342995169,0.7279867798317456,0.19188974161044015,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,118,2026082904,0,0.25,0.75,8,179,inference,24,LOO,0.7083333333333334,0.6831687550750313,0.025164578258302095,-0.029803390364077975,0.009023374033001526,0.008982487922705314,0.995468866729155,0.31374816267658984,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,118,2026082904,0,0.25,0.75,8,179,inference,24,ZLZ,0.7083333333333334,0.6831687550750313,0.025164578258302095,-0.033095832931504976,0.009071877163431401,0.008982487922705314,0.9901465552150095,0.34747593725122194,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,118,2026082904,1,0.5,0.8,98,74,inference,24,LOO,0.3333333333333333,0.2625081730003881,0.07082516033294523,0.12476440032320563,0.009243780835723225,0.009661835748792272,1.045225532766143,1.2976747775141277,1.0,0.3853078984983095,1.0,1.0,1.0
wiggly,wiggly,200,118,2026082904,1,0.5,0.8,98,74,inference,24,ZLZ,0.4166666666666667,0.2625081730003881,0.1541584936662786,0.11511184908861022,0.009167487254154017,0.010567632850241544,1.1527294838019093,1.2022502410282732,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,118,2026082904,2,0.75,0.25,179,8,inference,24,LOO,0.5416666666666666,0.6831687550750314,-0.14150208840836476,-0.015803609374863803,0.009072233889324436,0.010794082125603866,1.189793192865715,0.1659201636551053,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,118,2026082904,2,0.75,0.25,179,8,inference,24,ZLZ,0.4166666666666667,0.6831687550750314,-0.2665020884083647,-0.012226964076487379,0.009011552504900818,0.010567632850241544,1.1726761670083452,0.1288008791914412,0.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,118,2026082904,3,0.5,0.2,98,81,inference,24,LOO,0.7083333333333334,0.7376808300129916,-0.02934749667965819,-0.03039250165067675,0.008536619893187056,0.008982487922705314,1.052230043635198,0.328945141943759,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,118,2026082904,3,0.5,0.2,98,81,inference,24,ZLZ,0.75,0.7376808300129916,0.012319169987008438,-0.02655239278518018,0.008470764310240917,0.008152173913043478,0.962389415461333,0.28849770641705447,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,119,2026082904,0,0.25,0.75,76,51,inference,24,LOO,0.75,0.6771772742846991,0.0728227257153009,0.004348405700765001,0.008917365943250969,0.008152173913043478,0.9141908008399476,0.04604810492349472,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,119,2026082904,0,0.25,0.75,76,51,inference,24,ZLZ,0.75,0.6771772742846991,0.0728227257153009,0.006029057880654665,0.008885925679901626,0.008152173913043478,0.917425399076006,0.06395847719357624,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,119,2026082904,1,0.5,0.8,126,154,inference,24,LOO,0.3333333333333333,0.26394572234425895,0.06938761098907437,0.1273946976951566,0.009042336777637308,0.009661835748792272,1.0685109376468982,1.3397106614846326,1.0,0.3853078984983095,1.0,1.0,1.0
wiggly,wiggly,200,119,2026082904,1,0.5,0.8,126,154,inference,24,ZLZ,0.2916666666666667,0.26394572234425895,0.027720944322407737,0.12310152967427007,0.008963216546251738,0.008982487922705314,1.0021500514189445,1.30026389997218,1.0,0.3715150465994871,1.0,1.0,1.0
wiggly,wiggly,200,119,2026082904,2,0.75,0.25,51,76,inference,24,LOO,0.6666666666666666,0.6771772742846991,-0.010510607618032464,0.01965473398900497,0.00863532654746746,0.009661835748792272,1.1188732349242614,0.2115084817364027,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,119,2026082904,2,0.75,0.25,51,76,inference,24,ZLZ,0.625,0.6771772742846991,-0.05217727428469909,0.017096667884432315,0.008676360373057301,0.010190217391304348,1.1744806523883018,0.1835450532236773,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,119,2026082904,3,0.5,0.2,126,173,inference,24,LOO,0.6666666666666666,0.7372311461762096,-0.07056447950954292,-0.021836154544957465,0.00832099927239147,0.009661835748792272,1.1611388767752462,0.2393803057442192,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,119,2026082904,3,0.5,0.2,126,173,inference,24,ZLZ,0.625,0.7372311461762096,-0.11223114617620955,-0.021858921243603002,0.008321472297141775,0.010190217391304348,1.2245690458892042,0.2396230763592054,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,120,2026082904,0,0.25,0.75,89,84,inference,24,LOO,0.8333333333333334,0.6613766825866606,0.17195665074667277,-0.018740108110340215,0.009259864427527945,0.006038647342995169,0.6521312909337349,0.19474655228321136,0.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,120,2026082904,0,0.25,0.75,89,84,inference,24,ZLZ,0.7916666666666666,0.6613766825866606,0.13028998408000603,-0.022508157097759884,0.009308959392035748,0.007170893719806764,0.7703217317654002,0.23328637234232447,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,120,2026082904,1,0.5,0.8,50,95,inference,24,LOO,0.4166666666666667,0.26129596477874706,0.15537070188791963,0.12771744970237814,0.009136132431075016,0.010567632850241544,1.1566856030126622,1.3361925461660122,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,120,2026082904,1,0.5,0.8,50,95,inference,24,ZLZ,0.4166666666666667,0.26129596477874706,0.15537070188791963,0.0888689846536509,0.009094615057813825,0.010567632850241544,1.1619659307253631,0.9318758511218462,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,120,2026082904,2,0.75,0.25,84,89,inference,24,LOO,0.6666666666666666,0.6613766825866606,0.005289984080006027,-0.008712027010640777,0.009328886991312279,0.009661835748792272,1.035690083692734,0.09019953469002444,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,120,2026082904,2,0.75,0.25,84,89,inference,24,ZLZ,0.75,0.6613766825866606,0.0886233174133394,-0.013200827540354565,0.00935272403788674,0.008152173913043478,0.871636314727134,0.13649982583083883,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,120,2026082904,3,0.5,0.2,50,197,inference,24,LOO,0.7083333333333334,0.7370134712840788,-0.02868013795074542,-0.024617334577966,0.008443467083345405,0.008982487922705314,1.0638388038988296,0.2679048777812308,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,120,2026082904,3,0.5,0.2,50,197,inference,24,ZLZ,0.7916666666666666,0.7370134712840788,0.05465319538258784,-0.0333536203661271,0.008526504294954869,0.007170893719806764,0.8410121512575536,0.36120809417775984,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,121,2026082904,0,0.25,0.75,63,34,inference,24,LOO,0.75,0.6683554206973008,0.0816445793026992,0.037133638547474423,0.008554572917413813,0.008152173913043478,0.9529609475241942,0.40148408977387895,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,121,2026082904,0,0.25,0.75,63,34,inference,24,ZLZ,0.7916666666666666,0.6683554206973008,0.12331124596936582,0.03859044309678017,0.008530400966819722,0.007170893719806763,0.8406279784149694,0.417825597087206,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,121,2026082904,1,0.5,0.8,66,152,inference,24,LOO,0.25,0.2682240802780467,-0.018224080278046673,0.11640829108815276,0.00894888580447454,0.008152173913043478,0.9109708282306277,1.2305504699824215,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,121,2026082904,1,0.5,0.8,66,152,inference,24,ZLZ,0.20833333333333334,0.2682240802780467,-0.05989074694471333,0.08558492952174651,0.008906303491343992,0.007170893719806763,0.8051481433095259,0.9068773440602059,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,121,2026082904,2,0.75,0.25,34,63,inference,24,LOO,0.8333333333333334,0.6683554206973008,0.16497791263603256,-0.01748774162916733,0.009271672603645689,0.006038647342995169,0.6513007524252667,0.18161624173602753,0.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,121,2026082904,2,0.75,0.25,34,63,inference,24,ZLZ,0.8333333333333334,0.6683554206973008,0.16497791263603256,-0.02365959853239008,0.009356735631237904,0.006038647342995169,0.6453797115774929,0.24459365767462254,0.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,121,2026082904,3,0.5,0.2,66,42,inference,24,LOO,0.7083333333333334,0.7383173521598956,-0.02998401882656221,-0.02173766913942443,0.008285019049159301,0.008982487922705314,1.0841843415697139,0.2388175389672735,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,121,2026082904,3,0.5,0.2,66,42,inference,24,ZLZ,0.625,0.7383173521598956,-0.11331735215989558,-0.01942160155252093,0.008242722625410488,0.010190217391304348,1.2362683853864214,0.2139191662074372,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,122,2026082904,0,0.25,0.75,151,191,inference,24,LOO,0.7916666666666666,0.6748133387124706,0.116853327954196,0.044618176847574964,0.008369994566655803,0.007170893719806763,0.8567381570800546,0.48769604366305025,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,122,2026082904,0,0.25,0.75,151,191,inference,24,ZLZ,0.7916666666666666,0.6748133387124706,0.116853327954196,0.04793835819060799,0.00831190226977934,0.007170893719806763,0.8627259425172634,0.5258149647138837,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,122,2026082904,1,0.5,0.8,51,116,inference,24,LOO,0.3333333333333333,0.2639508286074327,0.06938250472590063,0.13415605194134267,0.009363310042842353,0.009661835748792272,1.0318824971707652,1.3864224011746196,1.0,0.3853078984983095,1.0,1.0,1.0
wiggly,wiggly,200,122,2026082904,1,0.5,0.8,51,116,inference,24,ZLZ,0.3333333333333333,0.2639508286074327,0.06938250472590063,0.11610306768532902,0.009169912318005,0.00966183574879227,1.0536453799914078,1.2124423659383614,1.0,0.3853078984983095,1.0,1.0,1.0
wiggly,wiggly,200,122,2026082904,2,0.75,0.25,191,151,inference,24,LOO,0.8333333333333334,0.6748133387124706,0.15851999462086275,-0.014503585114763351,0.009218118197431409,0.006038647342995169,0.6550846076889981,0.1510616526700125,0.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,122,2026082904,2,0.75,0.25,191,151,inference,24,ZLZ,0.7916666666666666,0.6748133387124706,0.116853327954196,-0.019359859717290373,0.009285853623197619,0.007170893719806763,0.7722385050193629,0.20090525166157863,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,122,2026082904,3,0.5,0.2,51,95,inference,24,LOO,0.6666666666666666,0.7394297526562744,-0.07276308598960779,-0.01018668389877786,0.008196857827033952,0.009661835748792272,1.1787243298190064,0.11251466427373483,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,122,2026082904,3,0.5,0.2,51,95,inference,24,ZLZ,0.7083333333333334,0.7394297526562744,-0.03109641932294105,-0.011419212804031242,0.00822019425988268,0.008982487922705314,1.0927342637804662,0.12594911665399122,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,123,2026082904,0,0.25,0.75,132,146,inference,24,LOO,0.625,0.6845543783756413,-0.05955437837564126,0.009994234588044937,0.008780106498926505,0.010190217391304348,1.1606029371682733,0.10665952549284718,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,123,2026082904,0,0.25,0.75,132,146,inference,24,ZLZ,0.6666666666666666,0.6845543783756413,-0.01788771170897463,0.004087688641682963,0.008813480715353837,0.009661835748792272,1.0962565257515715,0.04354156944134424,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,123,2026082904,1,0.5,0.8,49,11,inference,24,LOO,0.5416666666666666,0.26218666169801735,0.2794800049686493,0.25311430357089565,0.009613977093804788,0.010794082125603866,1.122748891565337,2.581458492913638,0.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,123,2026082904,1,0.5,0.8,49,11,inference,24,ZLZ,0.625,0.26218666169801735,0.36281333830198265,0.2579419049936236,0.009438400212658855,0.010190217391304348,1.0796551493585904,2.6550500274118325,0.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,123,2026082904,2,0.75,0.25,146,132,inference,24,LOO,0.8333333333333334,0.6845543783756413,0.1487789549576921,0.008226343305596129,0.008787941801278933,0.006038647342995169,0.6871514945759368,0.08775325684037354,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,123,2026082904,2,0.75,0.25,146,132,inference,24,ZLZ,0.7916666666666666,0.6845543783756413,0.10711228829102537,-6.311357607491352e-05,0.008888836521265157,0.007170893719806763,0.8067302962149789,0.0006694225363192671,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,123,2026082904,3,0.5,0.2,49,10,inference,24,LOO,0.7916666666666666,0.7389686582766852,0.0526980083899814,-0.028367858386436073,0.008475692692135215,0.007170893719806763,0.8460540017526585,0.30813352292923313,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,123,2026082904,3,0.5,0.2,49,10,inference,24,ZLZ,0.7916666666666666,0.7389686582766852,0.0526980083899814,-0.022856659928818135,0.0084266543469838,0.007170893719806764,0.8509775558046335,0.2489918756501286,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,124,2026082904,0,0.25,0.75,47,2,inference,24,LOO,0.7083333333333334,0.6644368628240492,0.043896470509284136,0.037826897522849956,0.008566260803963206,0.008982487922705314,1.0485891252049597,0.4087004130344683,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,124,2026082904,0,0.25,0.75,47,2,inference,24,ZLZ,0.75,0.6644368628240492,0.08556313717595077,0.04239268410641617,0.008515798320881673,0.008152173913043478,0.9573000211916071,0.459386502906508,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,124,2026082904,1,0.5,0.8,152,143,inference,24,LOO,0.4166666666666667,0.2634474574623425,0.1532192092043242,0.15733672653942654,0.00905823652095085,0.010567632850241544,1.1666324704372206,1.6531348523334897,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,124,2026082904,1,0.5,0.8,152,143,inference,24,ZLZ,0.4166666666666667,0.2634474574623425,0.1532192092043242,0.1365676903859694,0.009093603970304375,0.010567632850241544,1.1620951258434702,1.4321217694886013,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,124,2026082904,2,0.75,0.25,2,47,inference,24,LOO,0.75,0.6644368628240492,0.08556313717595077,-0.026970050372475796,0.009511401773657233,0.008152173913043478,0.8570948958987022,0.2765409777292284,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,124,2026082904,2,0.75,0.25,2,47,inference,24,ZLZ,0.7916666666666666,0.6644368628240492,0.1272298038426174,-0.020506060159117157,0.009431433630234395,0.007170893719806764,0.7603185264241263,0.2111511109081757,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,124,2026082904,3,0.5,0.2,152,90,inference,24,LOO,0.75,0.7390323678521454,0.010967632147854567,-0.02401431808931276,0.008329959038724084,0.008152173913043478,0.9786571428677951,0.2631169498523054,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,124,2026082904,3,0.5,0.2,152,90,inference,24,ZLZ,0.75,0.7390323678521454,0.010967632147854567,-0.014513696917846985,0.008226850766767347,0.008152173913043478,0.9909227897963667,0.16001520049035062,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,125,2026082904,0,0.25,0.75,130,168,inference,24,LOO,0.3333333333333333,0.6688566760094732,-0.33552334267613987,-0.16954676222179516,0.009619018710300584,0.009661835748792272,1.004451289656588,1.7287178480452887,0.0,0.3853078984983095,1.0,1.0,1.0
wiggly,wiggly,200,125,2026082904,0,0.25,0.75,130,168,inference,24,ZLZ,0.3333333333333333,0.6688566760094732,-0.33552334267613987,-0.1660309386740948,0.009543398503665408,0.009661835748792272,1.0124103845272074,1.699563884127588,0.0,0.3853078984983095,1.0,1.0,1.0
wiggly,wiggly,200,125,2026082904,1,0.5,0.8,150,25,inference,24,LOO,0.2916666666666667,0.2608913652603812,0.030775301406285482,0.12523754780923874,0.009129037302113396,0.008982487922705314,0.9839468966378135,1.3107566344161783,1.0,0.3715150465994871,1.0,1.0,1.0
wiggly,wiggly,200,125,2026082904,1,0.5,0.8,150,25,inference,24,ZLZ,0.375,0.2608913652603812,0.1141086347396188,0.09878982359276656,0.009012150635086726,0.010190217391304348,1.1307198252580346,1.0406339463022078,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,125,2026082904,2,0.75,0.25,168,130,inference,24,LOO,0.5416666666666666,0.6688566760094732,-0.12719000934280655,-0.004461521403227753,0.009088760658537455,0.010794082125603866,1.1876297034474697,0.04679836143811756,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,125,2026082904,2,0.75,0.25,168,130,inference,24,ZLZ,0.5416666666666666,0.6688566760094732,-0.12719000934280655,-0.007168440197458215,0.009123579507173712,0.010794082125603866,1.1830972829377622,0.07504850338451423,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,125,2026082904,3,0.5,0.2,150,59,inference,24,LOO,0.75,0.7388264062072494,0.011173593792750625,-0.007586688213581438,0.008170257091123345,0.008152173913043478,0.9977867063571948,0.08393331480074086,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,125,2026082904,3,0.5,0.2,150,59,inference,24,ZLZ,0.75,0.7388264062072494,0.011173593792750625,-0.007586688213581438,0.008170257091123345,0.008152173913043478,0.9977867063571948,0.08393331480074086,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,126,2026082904,0,0.25,0.75,139,66,inference,24,LOO,0.75,0.675813896942308,0.07418610305769202,-0.012573326245258087,0.009013563486913592,0.008152173913043478,0.9044340703739727,0.13243474007563902,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,126,2026082904,0,0.25,0.75,139,66,inference,24,ZLZ,0.75,0.675813896942308,0.07418610305769202,-0.019812014640396947,0.009130763494693637,0.008152173913043478,0.8928249995502711,0.2073361802762835,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,126,2026082904,1,0.5,0.8,162,116,inference,24,LOO,0.375,0.25596583851023086,0.11903416148976914,0.11173382945552313,0.009006989395899317,0.010190217391304348,1.1313677571268963,1.1773209111877874,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,126,2026082904,1,0.5,0.8,162,116,inference,24,ZLZ,0.375,0.25596583851023086,0.11903416148976914,0.09933187827492662,0.008914191832370827,0.010190217391304348,1.143145400382768,1.052077323121145,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,126,2026082904,2,0.75,0.25,66,139,inference,24,LOO,0.5416666666666666,0.675813896942308,-0.13414723027564135,-0.019532123388927514,0.00927064257025995,0.010794082125603866,1.1643294457528848,0.20285912158065228,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,126,2026082904,2,0.75,0.25,66,139,inference,24,ZLZ,0.5416666666666666,0.675813896942308,-0.13414723027564135,-0.020451099417507224,0.009289762664308159,0.010794082125603866,1.161933034853021,0.21218483950328362,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,126,2026082904,3,0.5,0.2,162,84,inference,24,LOO,0.8333333333333334,0.7332616502828995,0.1000716830504339,-0.005736199737521042,0.008243828695023818,0.006038647342995169,0.7325051946603705,0.06317711443447806,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,126,2026082904,3,0.5,0.2,162,84,inference,24,ZLZ,0.8333333333333334,0.7332616502828995,0.1000716830504339,-0.004116242673915638,0.008214434897951463,0.006038647342995169,0.7351263255493208,0.045416339190540556,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,127,2026082904,0,0.25,0.75,4,158,inference,24,LOO,0.6666666666666666,0.6795287226802683,-0.012862056013601686,0.02247512856718814,0.008604521501180358,0.009661835748792272,1.1228789128444705,0.24229185932645608,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,127,2026082904,0,0.25,0.75,4,158,inference,24,ZLZ,0.7083333333333334,0.6795287226802683,0.028804610653065055,0.02280040090435076,0.00859787534835218,0.008982487922705314,1.0447334438765556,0.24589342213732557,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,127,2026082904,1,0.5,0.8,108,96,inference,24,LOO,0.5416666666666666,0.26236394620608494,0.2793027204605817,0.09792002954984808,0.008684590980305116,0.010794082125603866,1.2429004601463267,1.0507438366666955,0.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,127,2026082904,1,0.5,0.8,108,96,inference,24,ZLZ,0.4166666666666667,0.26236394620608494,0.15430272046058174,0.10381695533192059,0.008733338720151996,0.010567632850241544,1.210033549466821,1.1109081062730546,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,127,2026082904,2,0.75,0.25,158,4,inference,24,LOO,0.7083333333333334,0.6795287226802683,0.028804610653065055,-0.01255424643544667,0.00909530168379549,0.008982487922705314,0.9875964794778419,0.13163824844893243,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,127,2026082904,2,0.75,0.25,158,4,inference,24,ZLZ,0.7083333333333334,0.6795287226802683,0.028804610653065055,-0.01255424643544667,0.00909530168379549,0.008982487922705314,0.9875964794778419,0.13163824844893243,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,127,2026082904,3,0.5,0.2,108,28,inference,24,LOO,0.4583333333333333,0.7371213805005684,-0.2787880471672351,-0.00873950289769776,0.00823234289857224,0.010794082125603866,1.3111798498427363,0.09632189205950249,0.0,0.4072592392700146,1.0,1.0,1.0
wiggly,wiggly,200,127,2026082904,3,0.5,0.2,108,28,inference,24,ZLZ,0.5416666666666666,0.7371213805005684,-0.19545471383390178,-0.009822057297697029,0.008249052194997109,0.010794082125603866,1.3085239213482331,0.10814350407385248,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,128,2026082904,0,0.25,0.75,171,135,inference,24,LOO,0.625,0.6747352481325056,-0.04973524813250563,0.03904704521312663,0.008338972627005854,0.010190217391304348,1.2219991415133344,0.42759429402374577,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,128,2026082904,0,0.25,0.75,171,135,inference,24,ZLZ,0.625,0.6747352481325056,-0.04973524813250563,0.03892188807813435,0.008341532358262212,0.010190217391304348,1.2216241517316695,0.426158328197496,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,128,2026082904,1,0.5,0.8,117,20,inference,24,LOO,0.4583333333333333,0.2702229671097148,0.18811036622361854,0.08634331177788196,0.009163263653572638,0.010794082125603866,1.1779735401802383,0.9019939219624721,1.0,0.4072592392700146,1.0,1.0,1.0
wiggly,wiggly,200,128,2026082904,1,0.5,0.8,117,20,inference,24,ZLZ,0.4166666666666667,0.2702229671097148,0.1464436995569519,0.08411589129518537,0.00913212019903292,0.010567632850241544,1.1571937972696247,0.8802220456677023,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,128,2026082904,2,0.75,0.25,135,171,inference,24,LOO,0.75,0.6747352481325056,0.07526475186749437,0.022985570659300625,0.00865655880638106,0.008152173913043478,0.9417337876841104,0.24704874302459093,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,128,2026082904,2,0.75,0.25,135,171,inference,24,ZLZ,0.7083333333333334,0.6747352481325056,0.03359808520082774,0.02378594379870491,0.00864372354605613,0.008982487922705314,1.0391919494930806,0.25584088826295265,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,128,2026082904,3,0.5,0.2,117,174,inference,24,LOO,0.7916666666666666,0.7393036956742095,0.052362970992457125,-0.00518042204864122,0.008113017239310504,0.007170893719806763,0.883875074868717,0.057514049084297345,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,128,2026082904,3,0.5,0.2,117,174,inference,24,ZLZ,0.7083333333333334,0.7393036956742095,-0.030970362340876134,-0.009674832485661478,0.008126782741616668,0.008982487922705314,1.1052944576340944,0.10732085634250166,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,129,2026082904,0,0.25,0.75,125,136,inference,24,LOO,0.8333333333333334,0.6733463297332106,0.15998700360012275,0.02736269799429658,0.008637901476563722,0.006038647342995169,0.6990873141328566,0.2944115163002898,0.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,129,2026082904,0,0.25,0.75,125,136,inference,24,ZLZ,0.875,0.6733463297332106,0.20165367026678938,0.033090724330154586,0.008562950106822401,0.004755434782608695,0.5553500514758195,0.3575975765071187,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
wiggly,wiggly,200,129,2026082904,1,0.5,0.8,123,94,inference,24,LOO,0.25,0.2648525378655153,-0.014852537865515325,0.06084707243121562,0.008856656812394158,0.008152173913043478,0.9204572431479094,0.6465539650163294,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,129,2026082904,1,0.5,0.8,123,94,inference,24,ZLZ,0.20833333333333334,0.2648525378655153,-0.05651920453218198,0.06722152105194373,0.00894139242845453,0.007170893719806763,0.8019884796675021,0.7108954870243591,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,129,2026082904,2,0.75,0.25,136,125,inference,24,LOO,0.6666666666666666,0.6733463297332107,-0.006679663066544106,-0.054896465928497284,0.009631736840340042,0.009661835748792272,1.003124972053448,0.5593608707118182,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,129,2026082904,2,0.75,0.25,136,125,inference,24,ZLZ,0.625,0.6733463297332107,-0.048346329733210736,-0.05888173051584378,0.00967710431712339,0.010190217391304348,1.053023410450688,0.5985602247966806,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,129,2026082904,3,0.5,0.2,123,171,inference,24,LOO,0.7083333333333334,0.7377335023158808,-0.02940016898254738,-0.006866108807027427,0.00817791929198133,0.008982487922705314,1.0983830485479216,0.07592578159145628,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,129,2026082904,3,0.5,0.2,123,171,inference,24,ZLZ,0.7083333333333334,0.7377335023158808,-0.02940016898254738,-0.006637254970723427,0.008174838250982077,0.008982487922705314,1.098797021656815,0.0734089339454444,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,130,2026082904,0,0.25,0.75,99,98,inference,24,LOO,0.6666666666666666,0.6827810670024078,-0.016114400335741186,-0.03866795689361191,0.009326842572085495,0.009661835748792272,1.0359171042201767,0.40039062731973407,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,130,2026082904,0,0.25,0.75,99,98,inference,24,ZLZ,0.625,0.6827810670024078,-0.057781067002407815,-0.04623732370027034,0.009300206264264073,0.010190217391304348,1.095697998705699,0.479453394850241,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,130,2026082904,1,0.5,0.8,77,75,inference,24,LOO,0.3333333333333333,0.26162432785558754,0.07170900547774578,0.10306822726245929,0.00895349960302921,0.009661835748792272,1.079112768991849,1.08925207781197,1.0,0.3853078984983095,1.0,1.0,1.0
wiggly,wiggly,200,130,2026082904,1,0.5,0.8,77,75,inference,24,ZLZ,0.2916666666666667,0.26162432785558754,0.03004233881107915,0.09772584279093655,0.008954848896935593,0.008982487922705314,1.0030864871186358,1.0327145443155377,1.0,0.3715150465994871,1.0,1.0,1.0
wiggly,wiggly,200,130,2026082904,2,0.75,0.25,98,99,inference,24,LOO,0.6666666666666666,0.6827810670024078,-0.016114400335741186,0.0032762600562149524,0.00887385011049938,0.009661835748792272,1.0887986193682224,0.034779418993392826,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,130,2026082904,2,0.75,0.25,98,99,inference,24,ZLZ,0.625,0.6827810670024078,-0.057781067002407815,0.0005360439095225544,0.008922313204162695,0.010190217391304348,1.142104873268752,0.005674944698594029,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,130,2026082904,3,0.5,0.2,77,83,inference,24,LOO,0.7916666666666666,0.7382065038300387,0.05346016283662791,-0.02427436718501641,0.008331017280206793,0.007170893719806763,0.8607464705233172,0.2659493292626655,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,130,2026082904,3,0.5,0.2,77,83,inference,24,ZLZ,0.8333333333333334,0.7382065038300387,0.09512682950329465,-0.02493490540146348,0.008342846178602611,0.006038647342995169,0.7238114204338135,0.2729924315094079,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,131,2026082904,0,0.25,0.75,194,132,inference,24,LOO,0.8333333333333334,0.6843390216028513,0.14899431173048205,0.026121618576253947,0.008489121611936958,0.006038647342995169,0.7113394788106157,0.28351021157143363,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,131,2026082904,0,0.25,0.75,194,132,inference,24,ZLZ,0.8333333333333334,0.6843390216028513,0.14899431173048205,0.021714251914110916,0.008557035381039045,0.006038647342995169,0.705693861728771,0.23473789625408611,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,131,2026082904,1,0.5,0.8,59,116,inference,24,LOO,0.4583333333333333,0.26062761653529887,0.19770571679803445,0.2308623033091553,0.009311597559733755,0.010794082125603866,1.1592084018193436,2.392439286409488,1.0,0.4072592392700146,1.0,1.0,1.0
wiggly,wiggly,200,131,2026082904,1,0.5,0.8,59,116,inference,24,ZLZ,0.4583333333333333,0.26062761653529887,0.19770571679803445,0.24055678116573165,0.009189071301350292,0.010794082125603866,1.1746651834138804,2.5094687580293265,1.0,0.4072592392700146,1.0,1.0,1.0
wiggly,wiggly,200,131,2026082904,2,0.75,0.25,132,194,inference,24,LOO,0.5833333333333334,0.6843390216028513,-0.10100568826951795,-0.021317883291972595,0.009187915165825865,0.010567632850241546,1.1501665676613444,0.22240041431499002,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,131,2026082904,2,0.75,0.25,132,194,inference,24,ZLZ,0.625,0.6843390216028513,-0.059339021602851316,-0.021606529317377943,0.009196549985588418,0.010190217391304348,1.108047844819315,0.2253058890128925,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,131,2026082904,3,0.5,0.2,59,57,inference,24,LOO,0.625,0.7354516389806366,-0.11045163898063659,-0.02370763484891225,0.008385987455508654,0.010190217391304348,1.2151481796709005,0.25888752600386267,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,131,2026082904,3,0.5,0.2,59,57,inference,24,ZLZ,0.625,0.7354516389806366,-0.11045163898063659,-0.023250941837964834,0.00837728174301288,0.010190217391304348,1.2164109676511186,0.2540323284033887,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,132,2026082904,0,0.25,0.75,194,199,inference,24,LOO,0.5416666666666666,0.6763445019278316,-0.13467783526116495,0.00866109094073042,0.008747672372096968,0.010794082125603866,1.2339376312302766,0.09260327457700349,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,132,2026082904,0,0.25,0.75,194,199,inference,24,ZLZ,0.5416666666666666,0.6763445019278316,-0.13467783526116495,0.012720012335652453,0.008720886627614676,0.010794082125603866,1.2377276057487572,0.13620944148728284,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,132,2026082904,1,0.5,0.8,67,3,inference,24,LOO,0.25,0.2587194656891309,-0.0087194656891309,0.06254231364543877,0.008730370423904014,0.008152173913043478,0.9337718237845423,0.6693566889861131,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,132,2026082904,1,0.5,0.8,67,3,inference,24,ZLZ,0.20833333333333334,0.2587194656891309,-0.05038613235579756,0.0705332861000772,0.00881652193941203,0.007170893719806763,0.8133472325125283,0.7511825168484431,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,132,2026082904,2,0.75,0.25,199,194,inference,24,LOO,0.6666666666666666,0.6763445019278317,-0.009677835261165058,-0.015243743669588139,0.009177924113035217,0.009661835748792272,1.0527256087321277,0.15911803469819907,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,132,2026082904,2,0.75,0.25,199,194,inference,24,ZLZ,0.5833333333333334,0.6763445019278317,-0.09301116859449832,-0.019805561306168507,0.009208674281824904,0.010567632850241546,1.1475737469723313,0.20638997537747045,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,132,2026082904,3,0.5,0.2,67,101,inference,24,LOO,0.75,0.7338659272417474,0.016134072758252627,-0.009839147847122698,0.008237566196202353,0.008152173913043478,0.9896337970311859,0.10840717512726368,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,132,2026082904,3,0.5,0.2,67,101,inference,24,ZLZ,0.75,0.7338659272417474,0.016134072758252627,-0.009054493852043821,0.00822154326772001,0.008152173913043478,0.9915624898613749,0.09985906717890984,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,133,2026082904,0,0.25,0.75,178,170,inference,24,LOO,0.7083333333333334,0.6810300503651208,0.027303282968212605,-0.025884605161509477,0.009190204674459555,0.008982487922705314,0.9773980276705365,0.2700094429806904,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,133,2026082904,0,0.25,0.75,178,170,inference,24,ZLZ,0.7083333333333334,0.6810300503651208,0.027303282968212605,-0.01604009747087698,0.009127967118504247,0.008982487922705314,0.9840622568080885,0.16788812139824208,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,133,2026082904,1,0.5,0.8,51,189,inference,24,LOO,0.3333333333333333,0.26080196525610894,0.07253136807722438,0.09574331877133296,0.008902560589625989,0.00966183574879227,1.0852872779154181,1.0147311872412603,1.0,0.3853078984983095,1.0,1.0,1.0
wiggly,wiggly,200,133,2026082904,1,0.5,0.8,51,189,inference,24,ZLZ,0.2916666666666667,0.26080196525610894,0.03086470141055775,0.0899356448901687,0.008818363503384408,0.008982487922705314,1.01861166408687,0.9577184514731759,1.0,0.3715150465994871,1.0,1.0,1.0
wiggly,wiggly,200,133,2026082904,2,0.75,0.25,170,178,inference,24,LOO,0.6666666666666666,0.6810300503651208,-0.014363383698454135,-0.03046205760062648,0.009329357646173174,0.009661835748792272,1.0356378343749613,0.31537942994109885,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,133,2026082904,2,0.75,0.25,170,178,inference,24,ZLZ,0.6666666666666666,0.6810300503651208,-0.014363383698454135,-0.031098556216329953,0.009307360873714695,0.00966183574879227,1.0380854336569953,0.32234946247659,1.0,0.38530789849830943,1.0,1.0,1.0
wiggly,wiggly,200,133,2026082904,3,0.5,0.2,51,56,inference,24,LOO,0.75,0.7383512966946641,0.01164870330533585,-0.02607538880317517,0.008349720283403916,0.008152173913043478,0.9763409594985971,0.28536113873647306,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,133,2026082904,3,0.5,0.2,51,56,inference,24,ZLZ,0.6666666666666666,0.7383512966946641,-0.07168463002799752,-0.024834198231501348,0.00833471762072952,0.009661835748792272,1.1592277253355336,0.27202241888480344,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,134,2026082904,0,0.25,0.75,185,42,inference,24,LOO,0.6666666666666666,0.6761679072903048,-0.009501240623638219,0.01810840109313472,0.0086324327362781,0.009661835748792272,1.1192483097132133,0.19490074709019337,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,134,2026082904,0,0.25,0.75,185,42,inference,24,ZLZ,0.75,0.6761679072903048,0.07383209270969515,0.013040694156768784,0.008664500365962717,0.008152173913043478,0.9408706294327319,0.14009703606780086,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,134,2026082904,1,0.5,0.8,188,158,inference,24,LOO,0.375,0.2674034841547717,0.10759651584522828,0.05429455174198383,0.008799505454471467,0.010190217391304348,1.1580443291987723,0.5787981302599388,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,134,2026082904,1,0.5,0.8,188,158,inference,24,ZLZ,0.3333333333333333,0.2674034841547717,0.0659298491785616,0.049200241053418636,0.008720036142215172,0.00966183574879227,1.1080040943887475,0.5268756018760341,1.0,0.3853078984983095,1.0,1.0,1.0
wiggly,wiggly,200,134,2026082904,2,0.75,0.25,42,185,inference,24,LOO,0.6666666666666666,0.6761679072903048,-0.009501240623638219,-0.020960526564257953,0.009247447606235205,0.009661835748792272,1.0448110830363246,0.21796725203363257,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,134,2026082904,2,0.75,0.25,42,185,inference,24,ZLZ,0.6666666666666666,0.6761679072903048,-0.009501240623638219,-0.024034935710630756,0.009272062654875655,0.009661835748792272,1.0420373662716416,0.24960586511822172,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,134,2026082904,3,0.5,0.2,188,4,inference,24,LOO,0.7083333333333334,0.7404575098940024,-0.032124176560669016,-0.033902956468734424,0.008461731501009,0.008982487922705314,1.0615425367295355,0.3685597899212562,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,134,2026082904,3,0.5,0.2,188,4,inference,24,ZLZ,0.7083333333333334,0.7404575098940024,-0.032124176560669016,-0.03006833109574647,0.008401206290971285,0.008982487922705314,1.069190258113139,0.32804883467551843,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,135,2026082904,0,0.25,0.75,69,150,inference,24,LOO,0.6666666666666666,0.65857281269071,0.008093853975956633,0.04240121524894047,0.008621087286661007,0.009661835748792272,1.1207212533089144,0.45666453251462646,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,135,2026082904,0,0.25,0.75,69,150,inference,24,ZLZ,0.7083333333333334,0.65857281269071,0.049760520642623374,0.05314217215982597,0.008461942298494556,0.008982487922705314,1.0615160923873668,0.5777025336152609,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,135,2026082904,1,0.5,0.8,54,128,inference,24,LOO,0.125,0.261948207755204,-0.136948207755204,0.11695495875168643,0.00917031585492815,0.004755434782608695,0.5185682650236211,1.2213116305352123,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
wiggly,wiggly,200,135,2026082904,1,0.5,0.8,54,128,inference,24,ZLZ,0.125,0.261948207755204,-0.136948207755204,0.1359791691390136,0.009141265900591363,0.004755434782608695,0.5202162188828856,1.4222279599212442,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
wiggly,wiggly,200,135,2026082904,2,0.75,0.25,150,69,inference,24,LOO,0.75,0.65857281269071,0.09142718730929,-0.00680243809695924,0.009262503475596082,0.008152173913043478,0.8801264079977957,0.07068062910449473,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,135,2026082904,2,0.75,0.25,150,69,inference,24,ZLZ,0.7916666666666666,0.65857281269071,0.13309385397595663,-0.012158763630995106,0.009358015140025442,0.007170893719806764,0.7662836202450586,0.12568907903305027,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,135,2026082904,3,0.5,0.2,54,46,inference,24,LOO,0.7083333333333334,0.7383992472762112,-0.03006591394287783,-0.026899088818985062,0.008470449972418114,0.008982487922705314,1.0604499113924906,0.29227005953888946,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,135,2026082904,3,0.5,0.2,54,46,inference,24,ZLZ,0.7083333333333334,0.7383992472762112,-0.03006591394287783,-0.027321988955204435,0.008479095422827675,0.008982487922705314,1.0593686560623425,0.296713666398389,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,136,2026082904,0,0.25,0.75,191,57,inference,24,LOO,0.9583333333333334,0.6759075505562873,0.2824257827770461,0.019103124564077922,0.008741683166262613,0.0017361111111111112,0.19860146817164523,0.20431811660394,0.0,0.12333183268916892,1.0,0.6095706923144457,0.0
wiggly,wiggly,200,136,2026082904,0,0.25,0.75,191,57,inference,24,ZLZ,0.9166666666666666,0.6759075505562873,0.24075911611037937,0.020695245206343138,0.008711384324026338,0.0033212560386473434,0.3812546795217368,0.22173129293529956,0.0,0.1962867233021407,1.0,0.6984964457077149,0.0
wiggly,wiggly,200,136,2026082904,1,0.5,0.8,23,183,inference,24,LOO,0.25,0.27307529699341343,-0.02307529699341343,0.09092002207040689,0.008848577591181494,0.008152173913043478,0.9212976694884777,0.9665466073014068,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,136,2026082904,1,0.5,0.8,23,183,inference,24,ZLZ,0.25,0.27307529699341343,-0.02307529699341343,0.1016424068047066,0.00896384105300662,0.008152173913043478,0.9094509669277441,1.0735638193303312,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,136,2026082904,2,0.75,0.25,57,191,inference,24,LOO,0.5833333333333334,0.6759075505562873,-0.09257421722295389,-0.03326351324778398,0.009472225326531978,0.010567632850241546,1.1156441581516543,0.3417764280759664,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,136,2026082904,2,0.75,0.25,57,191,inference,24,ZLZ,0.6666666666666666,0.6759075505562873,-0.009240883889620632,-0.029745225000711528,0.009451254562024171,0.009661835748792272,1.0222807655201915,0.3059655485366895,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,136,2026082904,3,0.5,0.2,23,128,inference,24,LOO,0.8333333333333334,0.7425464273692164,0.09078690596411698,-0.047675658759504524,0.008550287623348212,0.006038647342995169,0.7062507846526094,0.5155922022589146,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,136,2026082904,3,0.5,0.2,23,128,inference,24,ZLZ,0.7916666666666666,0.7425464273692164,0.04912023929745024,-0.05500529087794315,0.008675637710906865,0.007170893719806764,0.8265552295702295,0.5905460401288797,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,137,2026082904,0,0.25,0.75,101,87,inference,24,LOO,0.7916666666666666,0.6801471395867908,0.11151952707987578,0.004356344823058578,0.008816959234116366,0.007170893719806763,0.8133068929319405,0.0463941083354425,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,137,2026082904,0,0.25,0.75,101,87,inference,24,ZLZ,0.75,0.6801471395867908,0.06985286041320915,-0.007849596926306268,0.0089299250270644,0.008152173913043478,0.9129050790836709,0.08306602914413423,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,137,2026082904,1,0.5,0.8,136,151,inference,24,LOO,0.5833333333333334,0.2675461962836326,0.3157871370497008,0.1447310609108866,0.009687650084296824,0.010567632850241544,1.090835523402226,1.4704576587825107,0.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,137,2026082904,1,0.5,0.8,136,151,inference,24,ZLZ,0.5416666666666666,0.2675461962836326,0.27412047038303405,0.15041638420256848,0.009721065628736888,0.010794082125603866,1.1103805424062754,1.5255913129223937,0.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,137,2026082904,2,0.75,0.25,87,101,inference,24,LOO,0.75,0.6801471395867908,0.06985286041320915,0.01383341456785614,0.008731917594767411,0.008152173913043478,0.9336063727775736,0.14803846663259612,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,137,2026082904,2,0.75,0.25,87,101,inference,24,ZLZ,0.7083333333333334,0.6801471395867908,0.02818619374654252,0.00035476525620492527,0.00889464654044957,0.008982487922705314,1.0098757586213543,0.003761635700038364,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,137,2026082904,3,0.5,0.2,136,70,inference,24,LOO,0.5416666666666666,0.7384021158272651,-0.19673544916059849,-0.02124440482454537,0.00836092989607183,0.010794082125603866,1.2910145473980341,0.23233641164851113,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,137,2026082904,3,0.5,0.2,136,70,inference,24,ZLZ,0.625,0.7384021158272651,-0.11340211582726512,-0.017390325829609532,0.00828737575787668,0.010190217391304348,1.2296072591639309,0.1910289567055338,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,138,2026082904,0,0.25,0.75,69,5,inference,24,LOO,0.7083333333333334,0.6796418194914666,0.028691513841866745,-0.00684918518356048,0.009001126798482247,0.008982487922705314,0.997929273057227,0.07219223190157818,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,138,2026082904,0,0.25,0.75,69,5,inference,24,ZLZ,0.625,0.6796418194914666,-0.054641819491466626,-0.008472435200676087,0.009022165487535087,0.010190217391304348,1.1294646950760354,0.08919753681514855,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,138,2026082904,1,0.5,0.8,27,139,inference,24,LOO,0.5,0.2591433660632103,0.2408566339367897,0.16227771357621285,0.009015794351987698,0.010869565217391304,1.2056137033554795,1.7090583148356528,0.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,138,2026082904,1,0.5,0.8,27,139,inference,24,ZLZ,0.5,0.2591433660632103,0.2408566339367897,0.17782642052406167,0.00900166101872797,0.010869565217391304,1.207506614032361,1.8742821081445846,0.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,138,2026082904,2,0.75,0.25,5,69,inference,24,LOO,0.5833333333333334,0.6796418194914666,-0.09630848615813326,-0.034582240664951525,0.009426274806348589,0.010567632850241546,1.1210826193104675,0.35619111372976536,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,138,2026082904,2,0.75,0.25,5,69,inference,24,ZLZ,0.5833333333333334,0.6796418194914666,-0.09630848615813326,-0.06658429680187394,0.009097010798445984,0.010567632850241546,1.1616599215257373,0.6981077549340915,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,138,2026082904,3,0.5,0.2,27,174,inference,24,LOO,0.7083333333333334,0.7371105953699961,-0.028777262036662754,-0.02812526954009742,0.008423997378585455,0.008982487922705314,1.0662975686031897,0.3064344455634058,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,138,2026082904,3,0.5,0.2,27,174,inference,24,ZLZ,0.7083333333333334,0.7371105953699961,-0.028777262036662754,-0.018203314880887667,0.008324365001799332,0.008982487922705314,1.079059834685736,0.19951471137773036,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,139,2026082904,0,0.25,0.75,117,149,inference,24,LOO,0.5,0.6853233648472286,-0.18532336484722856,0.009038126331120444,0.00866500960903386,0.010869565217391304,1.2544204458883745,0.0970943330988098,1.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,139,2026082904,0,0.25,0.75,117,149,inference,24,ZLZ,0.5416666666666666,0.6853233648472286,-0.14365669818056193,0.009197087933089376,0.008662268462637604,0.010794082125603866,1.2461033933733725,0.09881764942439204,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,139,2026082904,1,0.5,0.8,137,108,inference,24,LOO,0.375,0.26248036389138474,0.11251963610861526,0.08562368689971872,0.008801300673993881,0.010190217391304348,1.1578081204991035,0.9126841225740716,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,139,2026082904,1,0.5,0.8,137,108,inference,24,ZLZ,0.2916666666666667,0.26248036389138474,0.029186302775281947,0.07807340268870189,0.008773171162893377,0.008982487922705314,1.0238587343077556,0.8335368540248685,1.0,0.3715150465994871,1.0,1.0,1.0
wiggly,wiggly,200,139,2026082904,2,0.75,0.25,149,117,inference,24,LOO,0.6666666666666666,0.6853233648472286,-0.018656698180561926,-0.019773704778573764,0.009149238446537748,0.009661835748792272,1.0560262261443738,0.20672622433243912,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,139,2026082904,2,0.75,0.25,149,117,inference,24,ZLZ,0.6666666666666666,0.6853233648472286,-0.018656698180561926,-0.013787859203736152,0.009051202150576969,0.009661835748792272,1.0674643641868475,0.1449251330058999,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,139,2026082904,3,0.5,0.2,137,143,inference,24,LOO,0.6666666666666666,0.73952005274387,-0.07285338607720337,-0.024373004793543096,0.008371340832137676,0.009661835748792272,1.1541562985585738,0.26638610131542034,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,139,2026082904,3,0.5,0.2,137,143,inference,24,ZLZ,0.625,0.73952005274387,-0.11452005274387,-0.024499486014950222,0.008373864340962586,0.010190217391304348,1.2169073890362272,0.26772813503377985,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,140,2026082904,0,0.25,0.75,17,55,inference,24,LOO,0.75,0.6767692490780408,0.07323075092195919,0.029982291036015796,0.008556751444951959,0.008152173913043478,0.952718326048005,0.32412337846674677,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,140,2026082904,0,0.25,0.75,17,55,inference,24,ZLZ,0.75,0.6767692490780408,0.07323075092195919,0.029625149577870435,0.008562407196784574,0.008152173913043478,0.9520890242296407,0.3201567134276099,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,140,2026082904,1,0.5,0.8,143,54,inference,24,LOO,0.25,0.26840177089077166,-0.018401770890771663,0.06265136892457895,0.008731123750083154,0.008152173913043478,0.9336912574358871,0.6704949216784826,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,140,2026082904,1,0.5,0.8,143,54,inference,24,ZLZ,0.20833333333333334,0.26840177089077166,-0.06006843755743832,0.06291210567104477,0.008729078770200925,0.007170893719806763,0.821494903252168,0.6733641875958071,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,140,2026082904,2,0.75,0.25,55,17,inference,24,LOO,0.5833333333333334,0.6767692490780408,-0.09343591574470744,-0.01589832362524146,0.009217110616840734,0.010567632850241546,1.1465233834704394,0.16559756001236917,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,140,2026082904,2,0.75,0.25,55,17,inference,24,ZLZ,0.625,0.6767692490780408,-0.05176924907804081,-0.01591882437396419,0.009224292564258916,0.010190217391304348,1.1047153286082958,0.16574653456268737,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,140,2026082904,3,0.5,0.2,143,49,inference,24,LOO,0.75,0.7414936733362361,0.008506326663763941,-0.01662666144650804,0.008212079709122263,0.008152173913043478,0.9927051613962977,0.18347566720359684,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,140,2026082904,3,0.5,0.2,143,49,inference,24,ZLZ,0.7916666666666666,0.7414936733362361,0.05017299333043057,-0.01650443611914565,0.008209824949861725,0.007170893719806763,0.8734526940099423,0.18215191544173914,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,141,2026082904,0,0.25,0.75,22,52,inference,24,LOO,0.7916666666666666,0.686029073665103,0.10563759300156361,-0.009921245757003594,0.008962392941493973,0.007170893719806764,0.8001092751252906,0.10479829502401011,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,141,2026082904,0,0.25,0.75,22,52,inference,24,ZLZ,0.7916666666666666,0.686029073665103,0.10563759300156361,-0.009921245757003594,0.008962392941493973,0.007170893719806764,0.8001092751252906,0.10479829502401011,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,141,2026082904,1,0.5,0.8,158,2,inference,24,LOO,0.4583333333333333,0.2568794543005523,0.201453879032781,0.1257368445735747,0.00910784983012011,0.010794082125603866,1.1851405465543912,1.317512143029059,1.0,0.4072592392700146,1.0,1.0,1.0
wiggly,wiggly,200,141,2026082904,1,0.5,0.8,158,2,inference,24,ZLZ,0.5416666666666666,0.2568794543005523,0.2847872123661143,0.1355793565651202,0.009200650509968405,0.010794082125603866,1.1731868430290948,1.4134625342284077,0.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,141,2026082904,2,0.75,0.25,52,22,inference,24,LOO,0.5833333333333334,0.686029073665103,-0.10269574033176965,-0.049033612602049303,0.009437349608205307,0.010567632850241546,1.119767020292807,0.5047413321346026,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,141,2026082904,2,0.75,0.25,52,22,inference,24,ZLZ,0.7083333333333334,0.686029073665103,0.022304259668230353,-0.053663363400172304,0.009498909607621429,0.008982487922705314,0.9456335825638592,0.5506060911662356,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,141,2026082904,3,0.5,0.2,158,91,inference,24,LOO,0.6666666666666666,0.7339278898301669,-0.06726122316350025,-0.033260527801363904,0.00859831227054299,0.009661835748792272,1.1236897945533817,0.35869269312218416,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,141,2026082904,3,0.5,0.2,158,91,inference,24,ZLZ,0.6666666666666666,0.7339278898301669,-0.06726122316350025,-0.034215832324438256,0.008613889825341997,0.00966183574879227,1.1216576883032825,0.3686612171889489,1.0,0.38530789849830943,1.0,1.0,1.0
wiggly,wiggly,200,142,2026082904,0,0.25,0.75,65,87,inference,24,LOO,0.7916666666666666,0.6838263775265719,0.10784028914009469,0.013933535047607082,0.008625681235168416,0.007170893719806763,0.8313423049497554,0.15002533735878865,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,142,2026082904,0,0.25,0.75,65,87,inference,24,ZLZ,0.7916666666666666,0.6838263775265719,0.10784028914009469,0.012169296352612435,0.008659264379806499,0.007170893719806763,0.8281181178079476,0.13077507195051702,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,142,2026082904,1,0.5,0.8,76,145,inference,24,LOO,0.5416666666666666,0.26151938342044434,0.2801472832462223,0.08433566810506526,0.009043550765519274,0.010794082125603866,1.1935668196566018,0.886832906144657,0.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,142,2026082904,1,0.5,0.8,76,145,inference,24,ZLZ,0.5,0.26151938342044434,0.23848061657955566,0.0983342642650265,0.009110465067644265,0.010869565217391304,1.1930856588204775,1.030230965172679,0.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,142,2026082904,2,0.75,0.25,87,65,inference,24,LOO,0.75,0.6838263775265719,0.06617362247342806,0.00012664114878613297,0.008845036577633077,0.008152173913043478,0.9216665009230511,0.0013465578772369775,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,142,2026082904,2,0.75,0.25,87,65,inference,24,ZLZ,0.8333333333333334,0.6838263775265719,0.14950695580676143,0.012757835582571042,0.00867812207981051,0.006038647342995169,0.6958472452287771,0.13695065799344439,1.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,142,2026082904,3,0.5,0.2,76,39,inference,24,LOO,0.75,0.7379711974136467,0.012028802586353304,-0.034015636642484526,0.008502984356537789,0.008152173913043478,0.9587426685991044,0.36888662898594277,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,142,2026082904,3,0.5,0.2,76,39,inference,24,ZLZ,0.75,0.7379711974136467,0.012028802586353304,-0.03986908019122992,0.008550059192012795,0.008152173913043478,0.9534640322325476,0.43117309734093573,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,143,2026082904,0,0.25,0.75,161,61,inference,24,LOO,0.7083333333333334,0.6762641249226603,0.03206920841067307,0.013852222348436305,0.008767653002596751,0.008982487922705314,1.0245031275809997,0.14793733036824558,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,143,2026082904,0,0.25,0.75,161,61,inference,24,ZLZ,0.6666666666666666,0.6762641249226603,-0.009597458255993674,-0.010587915781319124,0.008401705648149895,0.009661835748792272,1.149985033208092,0.11551190524532952,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,143,2026082904,1,0.5,0.8,112,4,inference,24,LOO,0.375,0.2570792918071365,0.11792070819286349,0.1841423425008213,0.009596168999143168,0.010190217391304348,1.0619047447178371,1.8797700235725534,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,143,2026082904,1,0.5,0.8,112,4,inference,24,ZLZ,0.25,0.2570792918071365,-0.007079291807136512,0.16633125319700098,0.00963187429931603,0.008152173913043478,0.846374616166074,1.6948000048024814,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,143,2026082904,2,0.75,0.25,61,161,inference,24,LOO,0.75,0.6762641249226603,0.0737358750773397,-0.02105088111800435,0.00932805227755311,0.008152173913043478,0.8739417051361034,0.2179589931111183,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,143,2026082904,2,0.75,0.25,61,161,inference,24,ZLZ,0.75,0.6762641249226603,0.0737358750773397,-0.022111128533166546,0.00935664452960453,0.008152173913043478,0.8712710937398452,0.22858663999044285,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,143,2026082904,3,0.5,0.2,112,98,inference,24,LOO,0.7083333333333334,0.7384789461183026,-0.03014561278496919,-0.038839561693590485,0.008528481446380607,0.008982487922705314,1.0532341518450958,0.42057016973072514,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,143,2026082904,3,0.5,0.2,112,98,inference,24,ZLZ,0.75,0.7384789461183026,0.01152105388169744,-0.036847886470552926,0.008484227078725438,0.008152173913043478,0.9608622962821685,0.4000427836882032,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,144,2026082904,0,0.25,0.75,126,185,inference,24,LOO,0.75,0.6813228023570194,0.06867719764298064,0.026623479953479023,0.008497412133804363,0.008152173913043478,0.9593713691504429,0.2888161538375043,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,144,2026082904,0,0.25,0.75,126,185,inference,24,ZLZ,0.75,0.6813228023570194,0.06867719764298064,0.025999765758553783,0.008507527268989642,0.008152173913043478,0.9582307120846447,0.28188227009835964,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,144,2026082904,1,0.5,0.8,13,183,inference,24,LOO,0.25,0.26061429120250945,-0.010614291202509452,0.052223191396802315,0.008734702206920674,0.008152173913043478,0.9333087402320771,0.5587780744775599,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,144,2026082904,1,0.5,0.8,13,183,inference,24,ZLZ,0.16666666666666666,0.26061429120250945,-0.0939476245358428,0.07127456134344862,0.008902606490531638,0.006038647342995171,0.6783010514300021,0.7553982328083938,1.0,0.30461263992690746,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,144,2026082904,2,0.75,0.25,185,126,inference,24,LOO,0.5833333333333334,0.6813228023570194,-0.097989469023686,-0.02015211999599753,0.009202229180618637,0.010567632850241546,1.1483774901519153,0.21007492537755987,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,144,2026082904,2,0.75,0.25,185,126,inference,24,ZLZ,0.5833333333333334,0.6813228023570194,-0.097989469023686,-0.025719045256002326,0.009264768283447711,0.010567632850241546,1.1406257044897186,0.2672006816423058,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,144,2026082904,3,0.5,0.2,13,140,inference,24,LOO,0.75,0.7373759717716373,0.012624028228362727,-0.006793241550618445,0.00817548517497678,0.008152173913043478,0.9971486387126416,0.07513119379661275,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,144,2026082904,3,0.5,0.2,13,140,inference,24,ZLZ,0.7916666666666666,0.7373759717716373,0.05429069489502936,-0.0067255028243676795,0.008177381494934069,0.007170893719806763,0.8769180848721769,0.07437339897475921,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,145,2026082904,0,0.25,0.75,34,123,inference,24,LOO,0.7916666666666666,0.6688438867522366,0.12282277991443002,0.012352561224127312,0.008775559314926419,0.007170893719806763,0.8171437810932156,0.1318619858912436,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,145,2026082904,0,0.25,0.75,34,123,inference,24,ZLZ,0.8333333333333334,0.6688438867522366,0.16448944658109677,0.02030067649007139,0.008705119367431919,0.006038647342995169,0.693689206099493,0.21758209047620022,0.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,145,2026082904,1,0.5,0.8,141,80,inference,24,LOO,0.3333333333333333,0.26569829401252776,0.06763503932080556,0.0276241893947044,0.00849866481524183,0.009661835748792272,1.1368651380937351,0.2996499381274141,1.0,0.3853078984983095,1.0,1.0,1.0
wiggly,wiggly,200,145,2026082904,1,0.5,0.8,141,80,inference,24,ZLZ,0.2916666666666667,0.26569829401252776,0.025968372654138927,0.02964557168339671,0.008496482212630444,0.008982487922705312,1.0572008153388937,0.32161793073620104,1.0,0.3715150465994871,1.0,1.0,1.0
wiggly,wiggly,200,145,2026082904,2,0.75,0.25,123,34,inference,24,LOO,0.5,0.6688438867522366,-0.1688438867522366,-0.03067040298874335,0.009433770673387309,0.010869565217391304,1.1521973125819536,0.31577433193400944,1.0,0.408680741809339,1.0,1.0,1.0
wiggly,wiggly,200,145,2026082904,2,0.75,0.25,123,34,inference,24,ZLZ,0.5416666666666666,0.6688438867522366,-0.12717722008556998,-0.027501332619681906,0.009382689350326545,0.010794082125603866,1.150425184355933,0.2839161321914224,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,145,2026082904,3,0.5,0.2,141,127,inference,24,LOO,0.7916666666666666,0.7413741850102633,0.05029248165640332,-0.009135955872818569,0.008163197534007717,0.007170893719806763,0.8784417735737698,0.1011169218046072,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,145,2026082904,3,0.5,0.2,141,127,inference,24,ZLZ,0.75,0.7413741850102633,0.008625814989736691,-0.008235487002433595,0.008146262929392181,0.008152173913043478,1.000725606784673,0.09124520987671536,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,146,2026082904,0,0.25,0.75,172,97,inference,24,LOO,0.7083333333333334,0.6765644642717618,0.031768869061571614,0.021543483611403458,0.008710176634063226,0.008982487922705314,1.0312635782352737,0.23083542036253474,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,146,2026082904,0,0.25,0.75,172,97,inference,24,ZLZ,0.6666666666666666,0.6765644642717618,-0.009897797605095127,0.008728501624241325,0.008845845923040345,0.009661835748792272,1.092245539075755,0.09280470867715958,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,146,2026082904,1,0.5,0.8,2,127,inference,24,LOO,0.20833333333333334,0.26330186887787665,-0.05496853554454331,0.051925969381455384,0.008484221168711083,0.007170893719806763,0.8452035345627559,0.5637397029175517,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,146,2026082904,1,0.5,0.8,2,127,inference,24,ZLZ,0.20833333333333334,0.26330186887787665,-0.05496853554454331,0.041821174127330774,0.008558246492590361,0.007170893719806763,0.8378928704630378,0.4520680622739557,1.0,0.3319439285916331,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,146,2026082904,2,0.75,0.25,97,172,inference,24,LOO,0.8333333333333334,0.6765644642717618,0.15676886906157161,-0.01783470166100276,0.009225399893020335,0.006038647342995169,0.6545675431981903,0.1856834721663248,0.0,0.30461263992690735,1.0,0.8412701465976901,0.0
wiggly,wiggly,200,146,2026082904,2,0.75,0.25,97,172,inference,24,ZLZ,0.7916666666666666,0.6765644642717618,0.11510220239490487,-0.01347358749746963,0.009150875462279379,0.007170893719806763,0.7836292548582642,0.14084840216578948,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,146,2026082904,3,0.5,0.2,2,85,inference,24,LOO,0.75,0.7341949942351558,0.015805005764844227,-0.016008898006375505,0.008348393286181106,0.008152173913043478,0.9764961512459619,0.17521044298128138,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,146,2026082904,3,0.5,0.2,2,85,inference,24,ZLZ,0.75,0.7341949942351558,0.015805005764844227,-0.02698892598015512,0.008472376644270661,0.008152173913043478,0.9622062681262269,0.2932128336568061,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,147,2026082904,0,0.25,0.75,190,125,inference,24,LOO,0.625,0.6751755057102563,-0.05017550571025631,-0.10153270794150693,0.009484088150464887,0.010190217391304348,1.074454099291016,1.0425770922995405,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,147,2026082904,0,0.25,0.75,190,125,inference,24,ZLZ,0.7083333333333334,0.6751755057102563,0.03315782762307706,-0.10172556966189783,0.00954694966569185,0.008982487922705314,0.9408751734582828,1.0411128675885841,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,147,2026082904,1,0.5,0.8,166,184,inference,24,LOO,0.375,0.26455546511315225,0.11044453488684775,0.04828214339046949,0.008632636731252329,0.010190217391304348,1.180429306658206,0.5196546389657287,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,147,2026082904,1,0.5,0.8,166,184,inference,24,ZLZ,0.4166666666666667,0.26455546511315225,0.15211120155351443,0.047235240825944325,0.00867374246433681,0.010567632850241544,1.2183475464820064,0.5071808793359367,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,147,2026082904,2,0.75,0.25,125,190,inference,24,LOO,0.5416666666666666,0.6751755057102562,-0.13350883904358957,-0.03242506776477294,0.00937936675156005,0.010794082125603866,1.150832717337608,0.33480669467636476,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,147,2026082904,2,0.75,0.25,125,190,inference,24,ZLZ,0.5416666666666666,0.6751755057102562,-0.13350883904358957,-0.029366498962886456,0.009330261183197498,0.010794082125603866,1.1568895997298023,0.3040221829195832,1.0,0.40725923927001473,1.0,1.0,1.0
wiggly,wiggly,200,147,2026082904,3,0.5,0.2,166,165,inference,24,LOO,0.875,0.738435981976144,0.13656401802385598,-0.009149314670795716,0.008206063711841875,0.004755434782608695,0.579502542217202,0.10099994149503237,0.0,0.26015845105611346,1.0,0.7737025970538379,0.0
wiggly,wiggly,200,147,2026082904,3,0.5,0.2,166,165,inference,24,ZLZ,0.7916666666666666,0.738435981976144,0.05323068469052261,-0.010807741187164543,0.008231613792732042,0.007170893719806763,0.8711406900719975,0.11912212798333707,1.0,0.331943928591633,1.0,0.9035779935303369,0.0
wiggly,wiggly,200,148,2026082904,0,0.25,0.75,178,175,inference,24,LOO,0.7083333333333334,0.6715029243901846,0.03683040894314882,0.027751969856921854,0.008544341372400344,0.008982487922705314,1.0512791485274988,0.30023029944588353,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,148,2026082904,0,0.25,0.75,178,175,inference,24,ZLZ,0.75,0.6715029243901846,0.07849707560981545,0.026147041231215695,0.008573818303966151,0.008152173913043478,0.9508218653610113,0.28238096228667875,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,148,2026082904,1,0.5,0.8,110,169,inference,24,LOO,0.4166666666666667,0.2662460700864722,0.15042059658019447,0.1018471876836215,0.009274069261229388,0.010567632850241544,1.1394817692833015,1.0575815695952768,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,148,2026082904,1,0.5,0.8,110,169,inference,24,ZLZ,0.4166666666666667,0.2662460700864722,0.15042059658019447,0.10266463051313507,0.009295622862463247,0.010567632850241544,1.136839672456465,1.0648332426674383,1.0,0.4029646457267307,1.0,1.0,1.0
wiggly,wiggly,200,148,2026082904,2,0.75,0.25,175,178,inference,24,LOO,0.75,0.6715029243901844,0.07849707560981556,0.0014287466643431168,0.008983128499693745,0.008152173913043478,0.9074983078914438,0.01507444818791088,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,148,2026082904,2,0.75,0.25,175,178,inference,24,ZLZ,0.75,0.6715029243901844,0.07849707560981556,0.001261033537275691,0.008985166609132653,0.008152173913043478,0.9072924596364735,0.013303428185880917,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,148,2026082904,3,0.5,0.2,110,176,inference,24,LOO,0.5833333333333334,0.7424685388495402,-0.15913520551620686,-0.004547577683599147,0.008047709660476719,0.010567632850241546,1.3131230245718826,0.05069253114742569,1.0,0.40296464572673063,1.0,1.0,1.0
wiggly,wiggly,200,148,2026082904,3,0.5,0.2,110,176,inference,24,ZLZ,0.625,0.7424685388495402,-0.11746853884954023,-0.012632581334805937,0.008127684595974396,0.010190217391304348,1.253766342797248,0.14012275970934385,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,149,2026082904,0,0.25,0.75,178,196,inference,24,LOO,0.6666666666666666,0.6767975226998827,-0.010130856033216062,0.029461548944165528,0.008572715949357719,0.00966183574879227,1.1270448952080525,0.31819720402813517,1.0,0.38530789849830943,1.0,1.0,1.0
wiggly,wiggly,200,149,2026082904,0,0.25,0.75,178,196,inference,24,ZLZ,0.625,0.6767975226998827,-0.05179752269988269,0.01584634183215483,0.008700597998176875,0.010190217391304348,1.1712088517869241,0.16988477864507315,1.0,0.3957034267358157,1.0,1.0,1.0
wiggly,wiggly,200,149,2026082904,1,0.5,0.8,67,50,inference,24,LOO,0.25,0.25957835716919775,-0.009578357169197749,0.08317123864976744,0.008995209435528709,0.008152173913043478,0.9062795003798952,0.8769352539497673,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,149,2026082904,1,0.5,0.8,67,50,inference,24,ZLZ,0.25,0.25957835716919775,-0.009578357169197749,0.0630209319662875,0.008821290885938367,0.008152173913043478,0.9241474993233134,0.6709941744237573,1.0,0.3539279044443566,1.0,0.9618474341863863,0.0
wiggly,wiggly,200,149,2026082904,2,0.75,0.25,196,178,inference,24,LOO,0.7083333333333334,0.6767975226998827,0.03153581063345068,-0.0193137985676608,0.009210456631531659,0.008982487922705314,0.975248924353446,0.20124593495905468,1.0,0.3715150465994872,1.0,1.0,1.0
wiggly,wiggly,200,149,2026082904,2,0.75,0.25,196,178,inference,24,ZLZ,0.6666666666666666,0.6767975226998827,-0.010130856033216062,-0.026844077571214542,0.009279231313697385,0.009661835748792272,1.0412323415766251,0.2786714546677639,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,149,2026082904,3,0.5,0.2,67,22,inference,24,LOO,0.6666666666666666,0.7373434253514354,-0.07067675868476875,-0.02134107224730797,0.008391629755333257,0.009661835748792272,1.1513658288667636,0.23296628751366186,1.0,0.3853078984983096,1.0,1.0,1.0
wiggly,wiggly,200,149,2026082904,3,0.5,0.2,67,22,inference,24,ZLZ,0.6666666666666666,0.7373434253514354,-0.07067675868476875,-0.02134107224730797,0.008391629755333255,0.009661835748792272,1.1513658288667639,0.23296628751366188,1.0,0.3853078984983096,1.0,1.0,1.0


==> generated_results/regenerated_20260831/jobs/wiggly_n500_raw.csv <==
stream,model,n,replication,base_seed,target_id,target_u,target_v,i,j,regime,h,method,estimate,target,err,bias,oracle_V,empirical_V,Vratio,std_bias,normal_cover_P,normal_width,EB_cover_mean,EB_width,EB_full
wiggly,wiggly,500,0,2026083204,0,0.25,0.75,283,270,inference,42,LOO,0.6666666666666666,0.6775935992977395,-0.010926932631072916,0.034186743272169084,0.004842070238519553,0.005420054200542005,1.119367116450415,0.4912948233785827,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,0,2026083204,0,0.25,0.75,283,270,inference,42,ZLZ,0.6904761904761905,0.6775935992977395,0.01288259117845092,0.03543860436640911,0.004830151545127796,0.0052126541673580004,1.0791906048198503,0.5099131732956891,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,0,2026083204,1,0.5,0.8,184,268,inference,42,LOO,0.19047619047619047,0.26147881220483926,-0.0710026217286488,0.053276268095681645,0.004992113677593324,0.0037608539350699626,0.7533590334591607,0.7540350999935338,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,0,2026083204,1,0.5,0.8,184,268,inference,42,ZLZ,0.19047619047619047,0.26147881220483926,-0.0710026217286488,0.05857495591812545,0.005021884574016985,0.0037608539350699626,0.7488929463907752,0.826568036850086,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,0,2026083204,2,0.75,0.25,270,283,inference,42,LOO,0.5714285714285714,0.6775935992977395,-0.10616502786916815,-0.006110279004966523,0.005196066683128111,0.005973120955699354,1.1495466320889176,0.08476638908972595,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
wiggly,wiggly,500,0,2026083204,2,0.75,0.25,270,283,inference,42,ZLZ,0.6666666666666666,0.6775935992977395,-0.010926932631072916,-0.006770440752899454,0.00520567805022004,0.0054200542005420045,1.0411812156368185,0.09383790199358423,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,0,2026083204,3,0.5,0.2,184,409,inference,42,LOO,0.8095238095238095,0.7373795417475251,0.07214426777628447,0.0008698320029288942,0.004598478738029154,0.0037608539350699626,0.8178474120077837,0.012827094397762384,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,0,2026083204,3,0.5,0.2,184,409,inference,42,ZLZ,0.8333333333333334,0.7373795417475251,0.0959537915858083,0.0005186505104531891,0.004602372235371665,0.003387533875338754,0.7360408289672365,0.007645113530984409,1.0,0.2281497042366718,1.0,0.5883538868867121,0.0
wiggly,wiggly,500,1,2026083204,0,0.25,0.75,154,246,inference,42,LOO,0.6190476190476191,0.6782484647761933,-0.0592008457285742,0.04199892416126849,0.004768373367388357,0.005751894253636414,1.2062592021368355,0.6082092752346061,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,1,2026083204,0,0.25,0.75,154,246,inference,42,ZLZ,0.6190476190476191,0.6782484647761933,-0.0592008457285742,0.03839987615007989,0.004801638374634285,0.005751894253636414,1.1979024251434813,0.5541599037120033,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,1,2026083204,1,0.5,0.8,101,115,inference,42,LOO,0.3333333333333333,0.2613230471200245,0.0720102862133088,0.02400358962194954,0.004804506755817634,0.005420054200542005,1.1281187593250905,0.346299439821688,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,1,2026083204,1,0.5,0.8,101,115,inference,42,ZLZ,0.30952380952380953,0.2613230471200245,0.048200762403785014,0.023712358400500344,0.004801237005724701,0.0052126541673580004,1.0856898255892702,0.34221431953682857,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,1,2026083204,2,0.75,0.25,246,154,inference,42,LOO,0.7380952380952381,0.6782484647761933,0.059846773319044866,-0.004085827425625577,0.005169174609678377,0.004714894087716387,0.9121173966320603,0.05682892201622364,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,1,2026083204,2,0.75,0.25,246,154,inference,42,ZLZ,0.7380952380952381,0.6782484647761933,0.059846773319044866,-0.005314366876548737,0.00517877527590682,0.004714894087716387,0.9104264689088665,0.07384787444611625,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,1,2026083204,3,0.5,0.2,101,429,inference,42,LOO,0.7142857142857143,0.7374399492984005,-0.02315423501268621,-0.0015614141891812094,0.004625875838196745,0.004977600796416126,1.0760342409787829,0.022957317245100268,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,1,2026083204,3,0.5,0.2,101,429,inference,42,ZLZ,0.7142857142857143,0.7374399492984005,-0.02315423501268621,-0.0015614141891810984,0.004625875838196746,0.004977600796416126,1.0760342409787826,0.02295731724509863,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,2,2026083204,0,0.25,0.75,196,83,inference,42,LOO,0.7380952380952381,0.6822335833973887,0.05586165469784943,0.04084837120560991,0.004744924756674824,0.004714894087716387,0.993670991533387,0.5930073539362466,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,2,2026083204,0,0.25,0.75,196,83,inference,42,ZLZ,0.7380952380952381,0.6822335833973887,0.05586165469784943,0.03971026990033111,0.0047568923422047025,0.004714894087716387,0.991171073157218,0.57575958621481,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,2,2026083204,1,0.5,0.8,290,170,inference,42,LOO,0.19047619047619047,0.26291357047094976,-0.0724373799947593,0.050423478606966665,0.005021328933583321,0.0037608539350699626,0.7489758159273071,0.7115795648801013,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,2,2026083204,1,0.5,0.8,290,170,inference,42,ZLZ,0.16666666666666666,0.26291357047094976,-0.09624690380428311,0.046907903823102226,0.005005389882803881,0.003387533875338754,0.676777225082245,0.6630206735731815,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
wiggly,wiggly,500,2,2026083204,2,0.75,0.25,83,196,inference,42,LOO,0.7619047619047619,0.6822335833973887,0.07967117850737315,-0.014581567563047293,0.00521643563012595,0.00442453404125878,0.8481910551538715,0.20189115293473778,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,2,2026083204,2,0.75,0.25,83,196,inference,42,ZLZ,0.7857142857142857,0.6822335833973887,0.10348070231689699,-0.017215755802059474,0.005230418853707279,0.004106520657043305,0.7851227161535325,0.2380443398474386,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,2,2026083204,3,0.5,0.2,290,180,inference,42,LOO,0.7619047619047619,0.7368841271137084,0.02502063479105343,-0.00044859410246367304,0.004618168104776652,0.004424534041258779,0.9580712396940263,0.006601136160849188,1.0,0.2607425191276249,1.0,0.6843972569730633,0.0
wiggly,wiggly,500,2,2026083204,3,0.5,0.2,290,180,inference,42,ZLZ,0.7619047619047619,0.7368841271137084,0.02502063479105343,-0.00044859410246367304,0.004618168104776651,0.00442453404125878,0.9580712396940269,0.0066011361608491895,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,3,2026083204,0,0.25,0.75,195,374,inference,42,LOO,0.6666666666666666,0.6762038999051057,-0.009537233238439025,0.0048078804913009865,0.005102990558168113,0.005420054200542005,1.0621329079016977,0.06730406286421901,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,3,2026083204,0,0.25,0.75,195,374,inference,42,ZLZ,0.6666666666666666,0.6762038999051057,-0.009537233238439025,0.0048078804913009865,0.005102990558168113,0.0054200542005420045,1.0621329079016975,0.06730406286421901,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,3,2026083204,1,0.5,0.8,116,189,inference,42,LOO,0.2857142857142857,0.26218495746392323,0.02352932825036247,0.051863579593441456,0.004980152542355175,0.004977600796416126,0.9994876169118622,0.734921859979399,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,3,2026083204,1,0.5,0.8,116,189,inference,42,ZLZ,0.2857142857142857,0.26218495746392323,0.02352932825036247,0.05186357959344151,0.004980152542355177,0.004977600796416126,0.9994876169118618,0.7349218599793996,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,3,2026083204,2,0.75,0.25,374,195,inference,42,LOO,0.6666666666666666,0.6762038999051055,-0.009537233238438914,-0.02976414079952494,0.005370005004064348,0.005420054200542005,1.0093201396348377,0.406168281166455,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,3,2026083204,2,0.75,0.25,374,195,inference,42,ZLZ,0.6666666666666666,0.6762038999051055,-0.009537233238438914,-0.02338403611682338,0.005330695236164825,0.005420054200542005,1.0167630975732669,0.320278323215705,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,3,2026083204,3,0.5,0.2,116,59,inference,42,LOO,0.7380952380952381,0.7379124523674812,0.00018278572775698443,-0.005971379757837791,0.00463861521653745,0.004714894087716387,1.016444319612239,0.08767595749430993,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,3,2026083204,3,0.5,0.2,116,59,inference,42,ZLZ,0.7142857142857143,0.7379124523674812,-0.02362673808176685,-0.005453283077035076,0.004633383803391305,0.004977600796416128,1.074290628109176,0.08011409003327281,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,4,2026083204,0,0.25,0.75,224,19,inference,42,LOO,0.6190476190476191,0.6781856217155241,-0.05913800266790503,0.0215427194134985,0.00492970686365932,0.005751894253636414,1.1667822068768579,0.30682445905007766,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,4,2026083204,0,0.25,0.75,224,19,inference,42,ZLZ,0.5952380952380952,0.6781856217155241,-0.08294752647742887,0.02123214468762913,0.004933299988585638,0.005876334273546817,1.1911568903458358,0.30229092006310015,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
wiggly,wiggly,500,4,2026083204,1,0.5,0.8,468,27,inference,42,LOO,0.40476190476190477,0.2622714025197955,0.14249050224210924,0.059117830965775664,0.0049804810145532286,0.005876334273546817,1.179872838863527,0.8376890662495933,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
wiggly,wiggly,500,4,2026083204,1,0.5,0.8,468,27,inference,42,ZLZ,0.35714285714285715,0.2622714025197955,0.09487145462306162,0.048574830795033885,0.004936138190410739,0.005599800895968142,1.1344497823919673,0.6913813203954233,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,4,2026083204,2,0.75,0.25,19,224,inference,42,LOO,0.6428571428571429,0.6781856217155241,-0.035328478858381196,-0.0007195883404250702,0.0051380713402867356,0.005599800895968143,1.089864372271569,0.010038852027991476,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,4,2026083204,2,0.75,0.25,19,224,inference,42,ZLZ,0.6190476190476191,0.6781856217155241,-0.05913800266790503,-0.0013730737985352404,0.0051445199580928275,0.005751894253636414,1.118062384924395,0.01914350480676376,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,4,2026083204,3,0.5,0.2,468,288,inference,42,LOO,0.7857142857142857,0.7384235316093518,0.047290754104933885,-0.010212115557195367,0.004650687742782706,0.004106520657043305,0.8829921259315074,0.14974665499171735,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,4,2026083204,3,0.5,0.2,468,288,inference,42,ZLZ,0.7619047619047619,0.7384235316093518,0.02348123029541005,-0.016097897494183777,0.004688652666385421,0.00442453404125878,0.9436685453328204,0.2350959387694563,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,5,2026083204,0,0.25,0.75,415,136,inference,42,LOO,0.5952380952380952,0.6738223133622839,-0.0785842181241887,-0.047047899350562083,0.005421528209533291,0.005876334273546817,1.083888904831997,0.6389683935301513,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
wiggly,wiggly,500,5,2026083204,0,0.25,0.75,415,136,inference,42,ZLZ,0.5952380952380952,0.6738223133622839,-0.0785842181241887,-0.05522374931257257,0.00546755055247947,0.005876334273546817,1.0747654213973328,0.7468432932422269,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
wiggly,wiggly,500,5,2026083204,1,0.5,0.8,74,358,inference,42,LOO,0.38095238095238093,0.2618308849743164,0.11912149597806454,0.04051874546739692,0.004919686355035754,0.005751894253636414,1.169158730565988,0.577679933957964,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,5,2026083204,1,0.5,0.8,74,358,inference,42,ZLZ,0.38095238095238093,0.2618308849743164,0.11912149597806454,0.038896871432255675,0.004906183353470107,0.005751894253636414,1.1723765377761803,0.5553193211680255,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,5,2026083204,2,0.75,0.25,136,415,inference,42,LOO,0.6428571428571429,0.6738223133622839,-0.030965170505141026,0.030910469215228442,0.0049099282434024415,0.0055998008959681446,1.140505648629936,0.44113145366625617,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,5,2026083204,2,0.75,0.25,136,415,inference,42,ZLZ,0.6428571428571429,0.6738223133622839,-0.030965170505141026,0.030228420669341283,0.004915820792660327,0.005599800895968143,1.1391385349785426,0.43113912529545684,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,5,2026083204,3,0.5,0.2,74,330,inference,42,LOO,0.8333333333333334,0.7376696605120263,0.09566367282130706,-0.008768910253841633,0.004676103652132359,0.003387533875338754,0.7244351552801868,0.1282341096044452,1.0,0.2281497042366718,1.0,0.5883538868867121,0.0
wiggly,wiggly,500,5,2026083204,3,0.5,0.2,74,330,inference,42,ZLZ,0.8333333333333334,0.7376696605120263,0.09566367282130706,-0.008799164996599163,0.004676499583545339,0.003387533875338753,0.7243738216631257,0.1286710993105173,1.0,0.2281497042366718,1.0,0.588353886886712,0.0
wiggly,wiggly,500,6,2026083204,0,0.25,0.75,156,104,inference,42,LOO,0.6190476190476191,0.6785104824981307,-0.05946286345051166,0.029859531799307337,0.0048914226135726695,0.005751894253636413,1.175914393018529,0.42693857888340975,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,6,2026083204,0,0.25,0.75,156,104,inference,42,ZLZ,0.6428571428571429,0.6785104824981307,-0.035653339640987824,0.03186641192826811,0.004871601180940779,0.0055998008959681446,1.1494785159910685,0.4565594141951116,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,6,2026083204,1,0.5,0.8,173,333,inference,42,LOO,0.38095238095238093,0.26343571081156075,0.11751667014082018,0.036053416671104455,0.004917417906133368,0.005751894253636414,1.1696980739550782,0.5141358273917371,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,6,2026083204,1,0.5,0.8,173,333,inference,42,ZLZ,0.35714285714285715,0.26343571081156075,0.0937071463312964,0.03613611568482683,0.004911017342391045,0.005599800895968143,1.1402527227162564,0.5156508452830869,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,6,2026083204,2,0.75,0.25,104,156,inference,42,LOO,0.6190476190476191,0.6785104824981307,-0.05946286345051166,0.006793802775664326,0.005116096153172222,0.005751894253636413,1.1242740717587894,0.09498249776222172,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,6,2026083204,2,0.75,0.25,104,156,inference,42,ZLZ,0.6428571428571429,0.6785104824981307,-0.035653339640987824,0.010057668916408469,0.005089255823824328,0.005599800895968143,1.1003182174010198,0.14098411875758063,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,6,2026083204,3,0.5,0.2,173,403,inference,42,LOO,0.6904761904761905,0.7386219560066228,-0.04814576553043237,-0.0016044058247682846,0.004612564885231383,0.0052126541673580004,1.1300988272377472,0.023623431665125025,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,6,2026083204,3,0.5,0.2,173,403,inference,42,ZLZ,0.6904761904761905,0.7386219560066228,-0.04814576553043237,-0.0018688140363363193,0.00461549669546815,0.005212654167358001,1.12938097701948,0.027507863788895453,1.0,0.2830137546510798,1.0,0.7726455471066307,0.0
wiggly,wiggly,500,7,2026083204,0,0.25,0.75,233,468,inference,42,LOO,0.6904761904761905,0.676924561480918,0.013551628995272513,0.021290408852925102,0.004986486626637258,0.0052126541673580004,1.0453560909022759,0.30149955274394125,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,7,2026083204,0,0.25,0.75,233,468,inference,42,ZLZ,0.7142857142857143,0.676924561480918,0.03736115280479635,0.020738865489920322,0.004989979575685772,0.004977600796416126,0.997519272557755,0.2935861817934155,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,7,2026083204,1,0.5,0.8,76,185,inference,42,LOO,0.40476190476190477,0.2614703720849058,0.14329153267699896,0.04883143629243586,0.004987393365022066,0.0058763342735468176,1.1782375769192648,0.6914530344976356,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
wiggly,wiggly,500,7,2026083204,1,0.5,0.8,76,185,inference,42,ZLZ,0.42857142857142855,0.2614703720849058,0.16710105648652274,0.04917616405230141,0.004989292785652386,0.005973120955699353,1.1971879006331605,0.6962018191994356,0.0,0.3029554302688381,1.0,0.906753550839407,0.0
wiggly,wiggly,500,7,2026083204,2,0.75,0.25,468,233,inference,42,LOO,0.6428571428571429,0.676924561480918,-0.03406741862377505,0.007954696048790177,0.005115621519224513,0.005599800895968143,1.0946472241787402,0.11121782226556226,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,7,2026083204,2,0.75,0.25,468,233,inference,42,ZLZ,0.5952380952380952,0.676924561480918,-0.08168646624282272,0.008003589800046451,0.00511489066336794,0.0058763342735468176,1.1488680130803615,0.11190941996694559,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
wiggly,wiggly,500,7,2026083204,3,0.5,0.2,76,414,inference,42,LOO,0.6904761904761905,0.738423334618831,-0.04794714414264056,-0.002846459868823148,0.0046273389918457496,0.0052126541673580004,1.1264906626775535,0.04184459868077469,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,7,2026083204,3,0.5,0.2,76,414,inference,42,ZLZ,0.7142857142857143,0.738423334618831,-0.024137620333116727,-0.0028931079185797737,0.004628143299935458,0.004977600796416126,1.0755070605712536,0.04252665610818431,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,8,2026083204,0,0.25,0.75,239,8,inference,42,LOO,0.7619047619047619,0.6753139610978837,0.0865908008068782,0.019014650900850305,0.0049953000251004714,0.00442453404125878,0.8857393988401705,0.2690342470270261,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,8,2026083204,0,0.25,0.75,239,8,inference,42,ZLZ,0.7619047619047619,0.6753139610978837,0.0865908008068782,0.020263328538948855,0.004982294395974788,0.00442453404125878,0.888051505915302,0.28707547562836694,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,8,2026083204,1,0.5,0.8,102,410,inference,42,LOO,0.16666666666666666,0.2629049519114704,-0.09623828524480374,0.038197884166155605,0.004937854537853579,0.003387533875338754,0.6860335494636242,0.5435883760971392,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
wiggly,wiggly,500,8,2026083204,1,0.5,0.8,102,410,inference,42,ZLZ,0.14285714285714285,0.2629049519114704,-0.12004780905432755,0.03808128029523172,0.004937382879572628,0.0029865604778496766,0.6048873564588105,0.541954887928218,0.0,0.21422183914038362,1.0,0.5540257381524962,0.0
wiggly,wiggly,500,8,2026083204,2,0.75,0.25,8,239,inference,42,LOO,0.7619047619047619,0.6753139610978837,0.0865908008068782,0.018785519178757926,0.005009946026686385,0.00442453404125878,0.8831500414756362,0.2654035200816068,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,8,2026083204,2,0.75,0.25,8,239,inference,42,ZLZ,0.7857142857142857,0.6753139610978837,0.11040032461640203,0.01857173423840419,0.00501218762322726,0.004106520657043305,0.8193070502814075,0.26232446777862534,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,8,2026083204,3,0.5,0.2,102,328,inference,42,LOO,0.5952380952380952,0.7388519489574983,-0.14361385371940305,-0.00196218160612871,0.004613803197172189,0.005876334273546817,1.273642160798804,0.028887480638764815,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
wiggly,wiggly,500,8,2026083204,3,0.5,0.2,102,328,inference,42,ZLZ,0.5952380952380952,0.7388519489574983,-0.14361385371940305,-0.0011136229812475085,0.004604330351247854,0.005876334273546817,1.2762625235946043,0.016411752041207782,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
wiggly,wiggly,500,9,2026083204,0,0.25,0.75,375,208,inference,42,LOO,0.7380952380952381,0.6774636106053838,0.06063162748985429,-0.0034702317409797123,0.005166545349857871,0.004714894087716387,0.9125815740388481,0.04827900988295581,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,9,2026083204,0,0.25,0.75,375,208,inference,42,ZLZ,0.7142857142857143,0.6774636106053838,0.036822103680330454,-0.003920037315687908,0.005169927303983378,0.004977600796416128,0.9627989918892932,0.0545190127651256,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,9,2026083204,1,0.5,0.8,165,216,inference,42,LOO,0.2619047619047619,0.26294035264988,-0.001035590745118109,0.03718007887886665,0.004924556833021016,0.004714894087716389,0.9574250531745803,0.5298180255692349,1.0,0.2691621926043605,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,9,2026083204,1,0.5,0.8,165,216,inference,42,ZLZ,0.21428571428571427,0.26294035264988,-0.04865463836416575,0.040111774497845365,0.004947692408353355,0.004106520657043305,0.829987056210311,0.5702568738559164,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,9,2026083204,2,0.75,0.25,208,375,inference,42,LOO,0.7619047619047619,0.677463610605384,0.0844411512993779,0.002567044861484513,0.005165985531718372,0.00442453404125878,0.8564743385541459,0.03571551079434539,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,9,2026083204,2,0.75,0.25,208,375,inference,42,ZLZ,0.6904761904761905,0.677463610605384,0.013012579870806507,0.0026028717952697455,0.005168910319727285,0.005212654167358001,1.0084628761044212,0.03620372678503641,1.0,0.2830137546510798,1.0,0.7726455471066307,0.0
wiggly,wiggly,500,9,2026083204,3,0.5,0.2,165,430,inference,42,LOO,0.7380952380952381,0.7380853489625159,9.889132722262772e-06,-0.004603251084708493,0.004650993493121179,0.004714894087716387,1.0137391279281978,0.06749813887589551,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,9,2026083204,3,0.5,0.2,165,430,inference,42,ZLZ,0.6904761904761905,0.7380853489625159,-0.04760915848632541,-0.002568302734022865,0.004628619071718637,0.0052126541673580004,1.1261791231012899,0.03775030752313001,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,10,2026083204,0,0.25,0.75,144,47,inference,42,LOO,0.6904761904761905,0.6749630990256869,0.015513091450503613,0.045285821306858876,0.004771025808844204,0.0052126541673580004,1.0925646551094181,0.6556262983881906,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,10,2026083204,0,0.25,0.75,144,47,inference,42,ZLZ,0.7142857142857143,0.6749630990256869,0.03932261526002745,0.04986494075931458,0.0047341864263918945,0.004977600796416126,1.0514163043236442,0.7247239762945422,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,10,2026083204,1,0.5,0.8,369,169,inference,42,LOO,0.38095238095238093,0.2616792310027909,0.11927314994959004,0.03595371027118316,0.004878797369339993,0.005751894253636414,1.1789573983505148,0.5147392956087476,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,10,2026083204,1,0.5,0.8,369,169,inference,42,ZLZ,0.35714285714285715,0.2616792310027909,0.09546362614006626,0.0327402456636508,0.004849906367124586,0.005599800895968143,1.1546204136902039,0.4701270678864799,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,10,2026083204,2,0.75,0.25,47,144,inference,42,LOO,0.7380952380952381,0.6749630990256869,0.06313213906955129,0.0056432980107385955,0.005131256829798792,0.004714894087716387,0.9188575516890017,0.07878093099716571,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,10,2026083204,2,0.75,0.25,47,144,inference,42,ZLZ,0.7380952380952381,0.6749630990256869,0.06313213906955129,0.0017342476938790874,0.005154208692739307,0.004714894087716387,0.9147658484139808,0.02415628395944137,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,10,2026083204,3,0.5,0.2,369,486,inference,42,LOO,0.7142857142857143,0.7375679111343216,-0.02328219684860733,-0.007419705332149196,0.004659524920219697,0.004977600796416128,1.0682635851599724,0.10869656968446108,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,10,2026083204,3,0.5,0.2,369,486,inference,42,ZLZ,0.6904761904761905,0.7375679111343216,-0.047091720658131164,-0.00757224228955633,0.0046612967867648665,0.0052126541673580004,1.1182841183077292,0.11091010690385629,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,11,2026083204,0,0.25,0.75,119,163,inference,42,LOO,0.6904761904761905,0.6733581301200217,0.017118060356168807,0.03820651198730873,0.004842843743938261,0.0052126541673580004,1.0763622456088175,0.549018732552638,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,11,2026083204,0,0.25,0.75,119,163,inference,42,ZLZ,0.6904761904761905,0.6733581301200217,0.017118060356168807,0.03820651198730873,0.00484284374393826,0.0052126541673580004,1.0763622456088178,0.549018732552638,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,11,2026083204,1,0.5,0.8,389,275,inference,42,LOO,0.30952380952380953,0.26146840252061687,0.04805540700319266,0.05366098945976733,0.005040747145969023,0.005212654167358001,1.034103480379183,0.7558075396415933,1.0,0.2830137546510797,1.0,0.7726455471066307,0.0
wiggly,wiggly,500,11,2026083204,1,0.5,0.8,389,275,inference,42,ZLZ,0.3333333333333333,0.26146840252061687,0.07186493081271644,0.050750561576960396,0.005020328143493741,0.005420054200542005,1.079621499954401,0.7162667643713111,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,11,2026083204,2,0.75,0.25,163,119,inference,42,LOO,0.6428571428571429,0.6733581301200217,-0.030500987262878754,0.012406564127248387,0.0050938981343431325,0.005599800895968143,1.0993154453196083,0.17383066705973862,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,11,2026083204,2,0.75,0.25,163,119,inference,42,ZLZ,0.6666666666666666,0.6733581301200217,-0.006691463453355029,0.011778105474984368,0.005101809536649074,0.005420054200542005,1.0623787818041437,0.164897214154839,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,11,2026083204,3,0.5,0.2,389,377,inference,42,LOO,0.7619047619047619,0.7378845642738606,0.02402019763090124,-0.0038439599210638997,0.00464394680879598,0.00442453404125878,0.952752954206621,0.056407289644689926,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,11,2026083204,3,0.5,0.2,389,377,inference,42,ZLZ,0.7857142857142857,0.7378845642738606,0.04782972144042508,-0.0034390565450586053,0.004639782461923662,0.004106520657043305,0.885067498475076,0.05048827202272362,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,12,2026083204,0,0.25,0.75,240,132,inference,42,LOO,0.6428571428571429,0.6748248951971891,-0.03196775234004623,0.0027768012681859133,0.005123412808472994,0.005599800895968143,1.0929825694910447,0.038794050265125564,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,12,2026083204,0,0.25,0.75,240,132,inference,42,ZLZ,0.6428571428571429,0.6748248951971891,-0.03196775234004623,0.004738013833678001,0.005105729983430631,0.005599800895968143,1.0967679282180796,0.06630822503549177,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,12,2026083204,1,0.5,0.8,100,70,inference,42,LOO,0.5,0.26107811549248705,0.23892188450751295,0.045898980279073576,0.004960403445726093,0.006097560975609756,1.2292469841063924,0.6516952218728551,0.0,0.3060949486318019,1.0,0.9611063088618099,0.0
wiggly,wiggly,500,12,2026083204,1,0.5,0.8,100,70,inference,42,ZLZ,0.5,0.26107811549248705,0.23892188450751295,0.04524116517488558,0.004953049622888424,0.006097560975609756,1.2310720545646174,0.6428319323986883,0.0,0.3060949486318019,1.0,0.9611063088618099,0.0
wiggly,wiggly,500,12,2026083204,2,0.75,0.25,132,240,inference,42,LOO,0.6428571428571429,0.6748248951971891,-0.03196775234004623,-0.011918898243497233,0.005239430128075736,0.0055998008959681446,1.0687805274778537,0.16466226518259827,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,12,2026083204,2,0.75,0.25,132,240,inference,42,ZLZ,0.6428571428571429,0.6748248951971891,-0.03196775234004623,-0.010417328144056381,0.005226183955905397,0.005599800895968143,1.0714894353537963,0.1441000058369443,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,12,2026083204,3,0.5,0.2,100,230,inference,42,LOO,0.6190476190476191,0.7377218528269536,-0.1186742337793345,-0.007166372602194437,0.004682077324922738,0.005751894253636414,1.228491939468627,0.10473216803092221,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,12,2026083204,3,0.5,0.2,100,230,inference,42,ZLZ,0.6428571428571429,0.7377218528269536,-0.09486470996981067,-0.007463117631963834,0.004685396246606227,0.005599800895968143,1.1951605800735094,0.10903027921564319,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,13,2026083204,0,0.25,0.75,446,16,inference,42,LOO,0.6666666666666666,0.6769496615651909,-0.010282994898524245,0.0004977566398522981,0.005122690771751637,0.0054200542005420045,1.058048287909576,0.006954533311107464,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,13,2026083204,0,0.25,0.75,446,16,inference,42,ZLZ,0.6666666666666666,0.6769496615651909,-0.010282994898524245,-0.0003459833652490474,0.005127948884985373,0.0054200542005420045,1.0569633828472658,0.00483151547419704,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,13,2026083204,1,0.5,0.8,451,297,inference,42,LOO,0.2619047619047619,0.2624495195842571,-0.0005447576794951892,0.016432397495412254,0.0047618702139893805,0.004714894087716387,0.990134941911061,0.2381289267708167,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,13,2026083204,1,0.5,0.8,451,297,inference,42,ZLZ,0.2857142857142857,0.2624495195842571,0.02326476613002859,0.01793984918823066,0.0047725142268153185,0.004977600796416126,1.0429724375568097,0.259683987952236,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,13,2026083204,2,0.75,0.25,16,446,inference,42,LOO,0.5476190476190477,0.6769496615651909,-0.1293306139461432,0.01609512126765633,0.005046029872794708,0.00604225430009402,1.1974273740768722,0.2265788376731567,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
wiggly,wiggly,500,13,2026083204,2,0.75,0.25,16,446,inference,42,ZLZ,0.5714285714285714,0.6769496615651909,-0.10552109013661948,0.017255655244791113,0.005034417013256434,0.005973120955699353,1.1864573276252561,0.24319624334618045,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
wiggly,wiggly,500,13,2026083204,3,0.5,0.2,451,479,inference,42,LOO,0.7619047619047619,0.7377039948674003,0.024200767037361515,-0.0032405425703692092,0.004641621755100707,0.00442453404125878,0.9532302015769881,0.04756449143436026,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,13,2026083204,3,0.5,0.2,451,479,inference,42,ZLZ,0.7619047619047619,0.7377039948674003,0.024200767037361515,-0.0027414012497258833,0.004635958887295645,0.00442453404125878,0.954394581320328,0.040262692892941876,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,14,2026083204,0,0.25,0.75,328,123,inference,42,LOO,0.6666666666666666,0.677996368734984,-0.011329702068317404,-0.040854062804529745,0.005419503180539205,0.005420054200542005,1.0001016735269719,0.5549521195475288,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,14,2026083204,0,0.25,0.75,328,123,inference,42,ZLZ,0.6190476190476191,0.677996368734984,-0.058948749687364965,-0.04273849569208732,0.005431169542308114,0.005751894253636414,1.059052605305339,0.5799259621933445,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,14,2026083204,1,0.5,0.8,37,130,inference,42,LOO,0.35714285714285715,0.2608535626826407,0.09628929446021645,0.048057884008037954,0.0049959175901474265,0.005599800895968142,1.1208753537111278,0.6799187408088555,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,14,2026083204,1,0.5,0.8,37,130,inference,42,ZLZ,0.35714285714285715,0.2608535626826407,0.09628929446021645,0.048165406153461765,0.005022841700194975,0.005599800895968143,1.1148670872408286,0.6796111277060632,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,14,2026083204,2,0.75,0.25,123,328,inference,42,LOO,0.7619047619047619,0.6779963687349839,0.08390839316977794,0.014072716089299497,0.005057743209392323,0.004424534041258779,0.8748040100261195,0.19787892312422065,1.0,0.2607425191276249,1.0,0.6843972569730633,0.0
wiggly,wiggly,500,14,2026083204,2,0.75,0.25,123,328,inference,42,ZLZ,0.7619047619047619,0.6779963687349839,0.08390839316977794,0.011190303007354907,0.005079680596772765,0.00442453404125878,0.8710260334222166,0.15700867323731557,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,14,2026083204,3,0.5,0.2,37,75,inference,42,LOO,0.6904761904761905,0.7365931954050103,-0.04611700492881987,-0.004956047041230538,0.004669553172247307,0.0052126541673580004,1.1163068445902966,0.07252667329130486,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,14,2026083204,3,0.5,0.2,37,75,inference,42,ZLZ,0.6666666666666666,0.7365931954050103,-0.06992652873834371,-0.005162929832101204,0.004671582532682027,0.005420054200542005,1.1602180123381594,0.07553777872591122,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,15,2026083204,0,0.25,0.75,115,470,inference,42,LOO,0.7857142857142857,0.6723068671669897,0.11340741854729597,0.015209812390541533,0.005026460648381628,0.004106520657043305,0.8169805643192459,0.21453231229064662,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,15,2026083204,0,0.25,0.75,115,470,inference,42,ZLZ,0.7857142857142857,0.6723068671669897,0.11340741854729597,0.015197866016883776,0.0050265860741700195,0.004106520657043305,0.8169601786280694,0.2143611358619046,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,15,2026083204,1,0.5,0.8,319,217,inference,42,LOO,0.4523809523809524,0.2639919236663917,0.1883890287145607,0.021788799103598655,0.0047947814415530785,0.006042254300094022,1.2601730389064145,0.31466532423109494,0.0,0.3047036007530807,1.0,0.9318833308045613,0.0
wiggly,wiggly,500,15,2026083204,1,0.5,0.8,319,217,inference,42,ZLZ,0.42857142857142855,0.2639919236663917,0.16457950490503687,0.02563011973576118,0.004829371575388879,0.005973120955699353,1.2368319278100641,0.3688122386780052,0.0,0.3029554302688381,1.0,0.906753550839407,0.0
wiggly,wiggly,500,15,2026083204,2,0.75,0.25,470,115,inference,42,LOO,0.6904761904761905,0.6723068671669897,0.018169323309200736,-0.006211314726502937,0.005215611626434291,0.0052126541673580004,0.9994329602569906,0.08600642840505437,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,15,2026083204,2,0.75,0.25,470,115,inference,42,ZLZ,0.6904761904761905,0.6723068671669897,0.018169323309200736,-0.006211314726502937,0.005215611626434291,0.0052126541673580004,0.9994329602569906,0.08600642840505437,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,15,2026083204,3,0.5,0.2,319,114,inference,42,LOO,0.7142857142857143,0.7381871649132232,-0.023901450627508924,-0.011329923013061127,0.00469578595505023,0.004977600796416126,1.060014413787922,0.16533805050596542,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,15,2026083204,3,0.5,0.2,319,114,inference,42,ZLZ,0.7142857142857143,0.7381871649132232,-0.023901450627508924,-0.010914097273899692,0.004690960260215693,0.004977600796416128,1.0611048741195805,0.1593517889062631,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,16,2026083204,0,0.25,0.75,267,472,inference,42,LOO,0.6666666666666666,0.6782466620887427,-0.011579995422076106,-0.06026001654487323,0.005470953528347558,0.0054200542005420045,0.9906964430346885,0.8147000325890917,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,16,2026083204,0,0.25,0.75,267,472,inference,42,ZLZ,0.6666666666666666,0.6782466620887427,-0.011579995422076106,-0.05720946073490074,0.00545870484071046,0.0054200542005420045,0.9929194486061598,0.7743245842543239,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,16,2026083204,1,0.5,0.8,466,175,inference,42,LOO,0.3333333333333333,0.2622953653704397,0.07103796796289363,0.015218509774031164,0.004755338861278456,0.005420054200542005,1.1397829594597688,0.22068935869583434,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,16,2026083204,1,0.5,0.8,466,175,inference,42,ZLZ,0.35714285714285715,0.2622953653704397,0.09484749177241747,0.01332758888815705,0.004737830396132386,0.005599800895968143,1.1819335914893463,0.19362517923558378,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,16,2026083204,2,0.75,0.25,472,267,inference,42,LOO,0.6190476190476191,0.6782466620887428,-0.05919904304112378,-0.0023005747238828977,0.005176628247927107,0.005751894253636414,1.1111275483109422,0.03197516947509571,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,16,2026083204,2,0.75,0.25,472,267,inference,42,ZLZ,0.6428571428571429,0.6782466620887428,-0.03538951923159994,-0.002260806901401402,0.005176303066081227,0.0055998008959681446,1.0818147284810222,0.0314234324583769,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,16,2026083204,3,0.5,0.2,466,180,inference,42,LOO,0.7142857142857143,0.738658660227849,-0.024372945942134683,-0.006322247022269467,0.004664404075711713,0.004977600796416128,1.0671461382034373,0.09257066369703831,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,16,2026083204,3,0.5,0.2,466,180,inference,42,ZLZ,0.6904761904761905,0.738658660227849,-0.04818246975165852,-0.007515954967934779,0.004677653366879974,0.0052126541673580004,1.1143737593439669,0.10989303087939675,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,17,2026083204,0,0.25,0.75,189,205,inference,42,LOO,0.6190476190476191,0.6806017912669964,-0.06155417221937731,0.04127072952703059,0.004742030518351708,0.005751894253636414,1.2129601931865521,0.5993216596204279,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,17,2026083204,0,0.25,0.75,189,205,inference,42,ZLZ,0.6428571428571429,0.6806017912669964,-0.037744648409853476,0.04110102328238041,0.0047439759252347995,0.0055998008959681446,1.1804024691990793,0.59673484238181,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,17,2026083204,1,0.5,0.8,21,336,inference,42,LOO,0.23809523809523808,0.2636472620511572,-0.0255520239559191,0.01451074015486109,0.004760755639672214,0.004424534041258779,0.9293764217571595,0.21030597904518286,1.0,0.260742519127625,1.0,0.6843972569730632,0.0
wiggly,wiggly,500,17,2026083204,1,0.5,0.8,21,336,inference,42,ZLZ,0.19047619047619047,0.2636472620511572,-0.07317107157496672,0.013856990450373197,0.004753534520926014,0.0037608539350699618,0.7911700059216835,0.20098358638538993,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,17,2026083204,2,0.75,0.25,205,189,inference,42,LOO,0.6904761904761905,0.6806017912669964,0.009874399209194085,-0.00039837292428979154,0.005160735772199322,0.0052126541673580004,1.0100602699790135,0.005545414346573013,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,17,2026083204,2,0.75,0.25,205,189,inference,42,ZLZ,0.7142857142857143,0.6806017912669964,0.03368392301871792,-0.0010056178283008865,0.00516558586010011,0.004977600796416126,0.963608181380545,0.013991786573629846,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,17,2026083204,3,0.5,0.2,21,247,inference,42,LOO,0.6190476190476191,0.7380885356142157,-0.11904091656659666,-0.005083032015229194,0.004657342631117722,0.005751894253636414,1.2350163406929777,0.07448241513756296,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,17,2026083204,3,0.5,0.2,21,247,inference,42,ZLZ,0.6190476190476191,0.7380885356142157,-0.11904091656659666,-0.005201366371884841,0.004658597998995882,0.005751894253636414,1.2346835367370574,0.07620611602318036,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,18,2026083204,0,0.25,0.75,453,38,inference,42,LOO,0.7857142857142857,0.6726927564560207,0.11302152925826503,0.03287028641772505,0.0049128471625225385,0.004106520657043305,0.8358738876246214,0.468961145136557,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,18,2026083204,0,0.25,0.75,453,38,inference,42,ZLZ,0.7857142857142857,0.6726927564560207,0.11302152925826503,0.03287028641772516,0.0049128471625225385,0.004106520657043305,0.8358738876246214,0.46896114513655857,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,18,2026083204,1,0.5,0.8,93,170,inference,42,LOO,0.19047619047619047,0.26019529663578767,-0.0697191061595972,0.032424704269889804,0.004846685229474406,0.0037608539350699626,0.7759641398205273,0.46575080715126294,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,18,2026083204,1,0.5,0.8,93,170,inference,42,ZLZ,0.16666666666666666,0.26019529663578767,-0.09352862996912101,0.03244839801237809,0.004846965410428116,0.003387533875338754,0.6988978852728278,0.46607767429338215,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
wiggly,wiggly,500,18,2026083204,2,0.75,0.25,38,453,inference,42,LOO,0.7619047619047619,0.6726927564560206,0.0892120054487413,-0.00950483172486305,0.005277975136892564,0.004424534041258779,0.8383014179683589,0.13083103058017087,1.0,0.2607425191276249,1.0,0.6843972569730633,0.0
wiggly,wiggly,500,18,2026083204,2,0.75,0.25,38,453,inference,42,ZLZ,0.7857142857142857,0.6726927564560206,0.11302152925826514,-0.007715679519348484,0.005264323996993496,0.004106520657043305,0.7800660938400784,0.1063415228191257,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,18,2026083204,3,0.5,0.2,93,357,inference,42,LOO,0.7619047619047619,0.7373047957626664,0.024599966142095475,-0.005335012751741086,0.00463986323809887,0.00442453404125878,0.9535914776383974,0.07832183823866083,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,18,2026083204,3,0.5,0.2,93,357,inference,42,ZLZ,0.7619047619047619,0.7373047957626664,0.024599966142095475,-0.005335012751741086,0.004639863238098871,0.00442453404125878,0.9535914776383971,0.07832183823866083,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,19,2026083204,0,0.25,0.75,85,371,inference,42,LOO,0.7619047619047619,0.6675056264828356,0.09439913542192624,0.04187531632821184,0.004859495395544472,0.00442453404125878,0.9104924855604359,0.6007067516872222,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,19,2026083204,0,0.25,0.75,85,371,inference,42,ZLZ,0.7380952380952381,0.6675056264828356,0.07058961161240251,0.04141761561477664,0.004864513349517435,0.004714894087716387,0.9692427071217945,0.5938344565915271,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,19,2026083204,1,0.5,0.8,329,46,inference,42,LOO,0.19047619047619047,0.26194723443526147,-0.071471043959071,0.013169547378821478,0.004716548331751117,0.0037608539350699618,0.7973741962427142,0.19176030177722542,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,19,2026083204,1,0.5,0.8,329,46,inference,42,ZLZ,0.19047619047619047,0.26194723443526147,-0.071471043959071,0.013169547378821533,0.004716548331751117,0.0037608539350699618,0.7973741962427142,0.19176030177722622,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,19,2026083204,2,0.75,0.25,371,85,inference,42,LOO,0.6190476190476191,0.6675056264828356,-0.048458007435216555,-0.003104215389982068,0.005276773396759831,0.005751894253636414,1.0900400341557832,0.04273341746583503,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,19,2026083204,2,0.75,0.25,371,85,inference,42,ZLZ,0.6190476190476191,0.6675056264828356,-0.048458007435216555,-0.00644541364282758,0.0052990417876604586,0.005751894253636414,1.0854593121025171,0.0885425696651888,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,19,2026083204,3,0.5,0.2,329,400,inference,42,LOO,0.5714285714285714,0.7371441484604508,-0.16571557703187945,-0.004171019097736872,0.004657978513627208,0.005973120955699354,1.2823418867701117,0.06111438389240679,0.0,0.30295543026883814,1.0,0.9067535508394071,0.0
wiggly,wiggly,500,19,2026083204,3,0.5,0.2,329,400,inference,42,ZLZ,0.5714285714285714,0.7371441484604508,-0.16571557703187945,-0.00430749287190646,0.004659505038826783,0.005973120955699354,1.2819217719320948,0.06310367825204152,0.0,0.30295543026883814,1.0,0.9067535508394071,0.0
wiggly,wiggly,500,20,2026083204,0,0.25,0.75,458,466,inference,42,LOO,0.6904761904761905,0.6796344903737673,0.010841700102423135,0.01218470518899728,0.004997259557222581,0.005212654167357999,1.04310254603928,0.17236499543276199,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,20,2026083204,0,0.25,0.75,458,466,inference,42,ZLZ,0.6666666666666666,0.6796344903737673,-0.0129678237071007,0.01898089392130431,0.004948855280391312,0.005420054200542005,1.0952137198308687,0.26981387864816814,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,20,2026083204,1,0.5,0.8,31,135,inference,42,LOO,0.2619047619047619,0.26405816024926854,-0.0021533983445066185,0.02816896415499376,0.0048410395748760444,0.004714894087716387,0.9739424796660772,0.40485691426111425,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,20,2026083204,1,0.5,0.8,31,135,inference,42,ZLZ,0.2619047619047619,0.26405816024926854,-0.0021533983445066185,0.033266215278161426,0.004884417486018241,0.004714894087716387,0.9652930162527837,0.4759890971319481,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,20,2026083204,2,0.75,0.25,466,458,inference,42,LOO,0.6904761904761905,0.6796344903737673,0.010841700102423135,0.011654045812799385,0.005056094764897241,0.0052126541673580004,1.0309644913200002,0.16389628830867037,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,20,2026083204,2,0.75,0.25,466,458,inference,42,ZLZ,0.6904761904761905,0.6796344903737673,0.010841700102423135,0.016866289632982867,0.005010309916678176,0.0052126541673580004,1.0403855757517646,0.23827981746099347,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,20,2026083204,3,0.5,0.2,31,459,inference,42,LOO,0.6904761904761905,0.7379471138543174,-0.04747092337812697,-0.01550897491015657,0.004711491004253302,0.0052126541673580004,1.1063703958369597,0.2259456113652921,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,20,2026083204,3,0.5,0.2,31,459,inference,42,ZLZ,0.6904761904761905,0.7379471138543174,-0.04747092337812697,-0.01471504145739655,0.004702553360210843,0.0052126541673580004,1.1084731566181074,0.21458265966166062,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,21,2026083204,0,0.25,0.75,220,311,inference,42,LOO,0.6428571428571429,0.6766324610101878,-0.03377531815304491,0.03909226165713986,0.004814949063536245,0.005599800895968143,1.1630031433511114,0.5633715978211781,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,21,2026083204,0,0.25,0.75,220,311,inference,42,ZLZ,0.6190476190476191,0.6766324610101878,-0.057584841962568745,0.038016713165296534,0.0048260955468018354,0.005751894253636414,1.1918318230247407,0.5472384551095252,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,21,2026083204,1,0.5,0.8,487,408,inference,42,LOO,0.21428571428571427,0.2625479405912918,-0.0482622263055775,0.034436136575510645,0.004909532654880134,0.004106520657043305,0.8364382000721341,0.4914669807993778,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,21,2026083204,1,0.5,0.8,487,408,inference,42,ZLZ,0.21428571428571427,0.2625479405912918,-0.0482622263055775,0.034436136575510645,0.004909532654880134,0.004106520657043305,0.8364382000721341,0.4914669807993778,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,21,2026083204,2,0.75,0.25,311,220,inference,42,LOO,0.6190476190476191,0.6766324610101878,-0.057584841962568745,-0.02381761205593025,0.005340887350618394,0.005751894253636414,1.0769547972155662,0.3259053637587122,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,21,2026083204,2,0.75,0.25,311,220,inference,42,ZLZ,0.6190476190476191,0.6766324610101878,-0.057584841962568745,-0.02350216979266695,0.005348274170058285,0.005751894253636413,1.0754673509143846,0.3213668887517861,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,21,2026083204,3,0.5,0.2,487,463,inference,42,LOO,0.6666666666666666,0.7377437222388955,-0.07107705557222888,-7.853609609298484e-05,0.004605423647734895,0.005420054200542005,1.1768850414462464,0.001157269523106796,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,21,2026083204,3,0.5,0.2,487,463,inference,42,ZLZ,0.6666666666666666,0.7377437222388955,-0.07107705557222888,-7.853609609298484e-05,0.004605423647734894,0.005420054200542005,1.1768850414462466,0.001157269523106796,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,22,2026083204,0,0.25,0.75,187,416,inference,42,LOO,0.6190476190476191,0.6769297133847869,-0.057882094337167844,0.017345743049958617,0.004992610481190759,0.005751894253636414,1.152081516334229,0.24548732109830673,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,22,2026083204,0,0.25,0.75,187,416,inference,42,ZLZ,0.6190476190476191,0.6769297133847869,-0.057882094337167844,0.017422757153946478,0.004991743435512514,0.005751894253636414,1.1522816282415473,0.24659868452826353,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,22,2026083204,1,0.5,0.8,359,404,inference,42,LOO,0.40476190476190477,0.26130695225803524,0.14345495250386953,0.08194433636794962,0.005192648981975831,0.005876334273546816,1.1316640685600203,1.1371675534541015,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
wiggly,wiggly,500,22,2026083204,1,0.5,0.8,359,404,inference,42,ZLZ,0.38095238095238093,0.26130695225803524,0.11964542869434569,0.07933115639764843,0.00517717756958471,0.005751894253636414,1.1110096527165874,1.1025473621149744,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,22,2026083204,2,0.75,0.25,416,187,inference,42,LOO,0.6904761904761905,0.6769297133847869,0.013546477091403553,-0.02558726894335095,0.005327126004300761,0.005212654167357999,0.9785115206866994,0.3505721799825978,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,22,2026083204,2,0.75,0.25,416,187,inference,42,ZLZ,0.6666666666666666,0.6769297133847869,-0.010263046718120283,-0.025489544164766453,0.005326092577905497,0.005420054200542005,1.0176417554261625,0.3492671283135025,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,22,2026083204,3,0.5,0.2,359,63,inference,42,LOO,0.6904761904761905,0.7372146449156588,-0.046738454439468335,-0.011517217925308798,0.0047044309646234435,0.0052126541673580004,1.108030749426724,0.16791675565357334,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,22,2026083204,3,0.5,0.2,359,63,inference,42,ZLZ,0.7142857142857143,0.7372146449156588,-0.0229289306299445,-0.017855265891928207,0.0047499572115786695,0.004977600796416126,1.047925396945165,0.2590725937569455,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,23,2026083204,0,0.25,0.75,159,237,inference,42,LOO,0.7857142857142857,0.681925658220699,0.10378862749358675,0.016644596193754246,0.004945413369436741,0.004106520657043305,0.8303695465422779,0.2366856697384283,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,23,2026083204,0,0.25,0.75,159,237,inference,42,ZLZ,0.8095238095238095,0.681925658220699,0.12759815130311059,0.01745262466662989,0.004933363721902052,0.0037608539350699626,0.762330561270672,0.2484787084439981,0.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,23,2026083204,1,0.5,0.8,302,94,inference,42,LOO,0.35714285714285715,0.26029458195436883,0.09684827518848832,0.019584198942334152,0.004779057213382541,0.005599800895968143,1.1717375720649077,0.28329225232311345,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,23,2026083204,1,0.5,0.8,302,94,inference,42,ZLZ,0.3333333333333333,0.26029458195436883,0.07303875137896448,0.0182490916686735,0.004765241152126547,0.005420054200542005,1.1374144618312212,0.2643618673560185,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,23,2026083204,2,0.75,0.25,237,159,inference,42,LOO,0.6428571428571429,0.681925658220699,-0.039068515363556044,0.0006353298892805004,0.005136148741046847,0.005599800895968143,1.0902723379515669,0.00886503574754803,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,23,2026083204,2,0.75,0.25,237,159,inference,42,ZLZ,0.6428571428571429,0.681925658220699,-0.039068515363556044,-0.0008586284447820169,0.005149648350306284,0.005599800895968143,1.0874142300677843,0.011965104194358098,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,23,2026083204,3,0.5,0.2,302,110,inference,42,LOO,0.7142857142857143,0.73765103537409,-0.023365321088375746,-0.005369243896257481,0.004665192151086832,0.004977600796416128,1.0669658687598786,0.07861010275541225,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,23,2026083204,3,0.5,0.2,302,110,inference,42,ZLZ,0.6904761904761905,0.73765103537409,-0.04717484489789958,-0.006030170300549087,0.004672428897244107,0.0052126541673580004,1.1156197947565407,0.0882182070255944,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,24,2026083204,0,0.25,0.75,17,422,inference,42,LOO,0.6190476190476191,0.6748006559869966,-0.0557530369393775,-0.005212067928150099,0.005148580177067639,0.005751894253636414,1.1171806703634537,0.07263840963429617,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,24,2026083204,0,0.25,0.75,17,422,inference,42,ZLZ,0.6428571428571429,0.6748006559869966,-0.03194351312985366,-0.0035925639637742757,0.0051349394245525795,0.005599800895968143,1.090529105210636,0.05013451834391606,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,24,2026083204,1,0.5,0.8,342,429,inference,42,LOO,0.3333333333333333,0.26277008584046607,0.07056324749286724,0.03678835746632603,0.004908889125505477,0.005420054200542005,1.1041304991755936,0.5250719112300141,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,24,2026083204,1,0.5,0.8,342,429,inference,42,ZLZ,0.3333333333333333,0.26277008584046607,0.07056324749286724,0.0387185869722686,0.004928131692817575,0.005420054200542005,1.0998192699357803,0.5515416919028671,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,24,2026083204,2,0.75,0.25,422,17,inference,42,LOO,0.5952380952380952,0.6748006559869966,-0.07956256074890133,-0.001976376976904448,0.0052129574469727425,0.0058763342735468176,1.1272553695905019,0.027373333976095662,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
wiggly,wiggly,500,24,2026083204,2,0.75,0.25,422,17,inference,42,ZLZ,0.5714285714285714,0.6748006559869966,-0.10337208455842517,-0.005918117406777723,0.005233371177588826,0.005973120955699354,1.141352438611349,0.08180744095383312,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
wiggly,wiggly,500,24,2026083204,3,0.5,0.2,342,241,inference,42,LOO,0.6904761904761905,0.7376861933355887,-0.04721000285939825,-0.007306100867285448,0.0046835438324629415,0.0052126541673580004,1.1129722180088608,0.10675749363066064,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,24,2026083204,3,0.5,0.2,342,241,inference,42,ZLZ,0.6904761904761905,0.7376861933355887,-0.04721000285939825,-0.007650734089776456,0.004687153504378567,0.0052126541673580004,1.1121150955454158,0.11175025411204317,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,25,2026083204,0,0.25,0.75,435,466,inference,42,LOO,0.6428571428571429,0.6816166702879227,-0.03875952743077982,0.044233152995363345,0.004720621590518176,0.005599800895968143,1.186242275215595,0.6437960434759181,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,25,2026083204,0,0.25,0.75,435,466,inference,42,ZLZ,0.6190476190476191,0.6816166702879227,-0.06256905124030365,0.044849880936128406,0.004714862010511816,0.005751894253636413,1.2199496487516552,0.6531708596906991,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,25,2026083204,1,0.5,0.8,167,10,inference,42,LOO,0.2619047619047619,0.26259466075474347,-0.0006898988499815517,0.027802818862207312,0.004841518020020065,0.004714894087716387,0.9738462333962038,0.3995747661235547,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,25,2026083204,1,0.5,0.8,167,10,inference,42,ZLZ,0.19047619047619047,0.26259466075474347,-0.072118470278553,0.019979716906626144,0.004779751335419247,0.0037608539350699618,0.7868304585640302,0.2889925710688406,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,25,2026083204,2,0.75,0.25,466,435,inference,42,LOO,0.6428571428571429,0.6816166702879227,-0.03875952743077982,-0.012497793321300632,0.005242761609974215,0.005599800895968143,1.0681013772044623,0.17260496458519164,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,25,2026083204,2,0.75,0.25,466,435,inference,42,ZLZ,0.7142857142857143,0.6816166702879227,0.03266904399779158,-0.019357459196972182,0.005284568546297326,0.004977600796416128,0.9419124291430987,0.266283088034518,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,25,2026083204,3,0.5,0.2,167,434,inference,42,LOO,0.6190476190476191,0.7384362057837762,-0.11938858673615715,-0.002356851848087871,0.004619857461131632,0.005751894253636414,1.245037168793405,0.03467512181724857,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,25,2026083204,3,0.5,0.2,167,434,inference,42,ZLZ,0.5714285714285714,0.7384362057837762,-0.16700763435520483,6.16216797344471e-05,0.004597120870209176,0.005973120955699353,1.2993177957114639,0.0009088465672032017,0.0,0.30295543026883814,1.0,0.9067535508394071,0.0
wiggly,wiggly,500,26,2026083204,0,0.25,0.75,271,104,inference,42,LOO,0.6904761904761905,0.6750631122007535,0.01541307827543692,0.039153713340935425,0.004814276787548596,0.0052126541673580004,1.082749164077925,0.564296594166055,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,26,2026083204,0,0.25,0.75,271,104,inference,42,ZLZ,0.6904761904761905,0.6750631122007535,0.01541307827543692,0.039359614227448825,0.004811875921183134,0.0052126541673580004,1.0832893974698174,0.5674056070039193,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,26,2026083204,1,0.5,0.8,425,41,inference,42,LOO,0.35714285714285715,0.2577815349366108,0.09936132220624633,0.03037598876540787,0.004837142491725114,0.005599800895968143,1.157667136237501,0.4367530867426788,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,26,2026083204,1,0.5,0.8,425,41,inference,42,ZLZ,0.35714285714285715,0.2577815349366108,0.09936132220624633,0.030025274951435366,0.004833139827482895,0.005599800895968143,1.1586258821078896,0.4318891692643193,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,26,2026083204,2,0.75,0.25,104,271,inference,42,LOO,0.6904761904761905,0.6750631122007535,0.01541307827543692,-0.017674247274133248,0.005284512463392372,0.005212654167357999,0.9864020954568353,0.2431299515305572,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,26,2026083204,2,0.75,0.25,104,271,inference,42,ZLZ,0.6666666666666666,0.6750631122007535,-0.008396445534086916,-0.018324790698170612,0.005284931815577712,0.005420054200542005,1.0255674793317127,0.25206893625610516,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,26,2026083204,3,0.5,0.2,425,134,inference,42,LOO,0.7857142857142857,0.7373981767711552,0.04831610894313054,-0.0017247063616685487,0.004627553898587876,0.004106520657043305,0.8874063375677661,0.02535358763126794,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,26,2026083204,3,0.5,0.2,425,134,inference,42,ZLZ,0.7857142857142857,0.7373981767711552,0.04831610894313054,-0.0014059337399134897,0.004624081764900387,0.004106520657043305,0.8880726738472299,0.020675313378110825,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,27,2026083204,0,0.25,0.75,58,14,inference,42,LOO,0.6904761904761905,0.677088484330567,0.013387706145623457,0.010867289686088966,0.0050419678805147874,0.0052126541673580004,1.033853108724244,0.15304572630012842,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,27,2026083204,0,0.25,0.75,58,14,inference,42,ZLZ,0.6666666666666666,0.677088484330567,-0.010421817663900379,0.006952848368956932,0.005078336332371091,0.005420054200542005,1.0672893337120437,0.09756679254484416,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,27,2026083204,1,0.5,0.8,24,98,inference,42,LOO,0.2857142857142857,0.262193026083789,0.02352125963049667,0.035275905064259705,0.004908542909854079,0.004977600796416126,1.0140689177685318,0.5035027758519621,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,27,2026083204,1,0.5,0.8,24,98,inference,42,ZLZ,0.2857142857142857,0.262193026083789,0.02352125963049667,0.03773198258819155,0.004930825550361042,0.004977600796416126,1.0094862910028644,0.5373407862978316,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,27,2026083204,2,0.75,0.25,14,58,inference,42,LOO,0.6428571428571429,0.677088484330567,-0.034231341473424104,-0.008325585625851728,0.005245012606647344,0.005599800895968143,1.0676429812334776,0.11495861518408877,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,27,2026083204,2,0.75,0.25,14,58,inference,42,ZLZ,0.6428571428571429,0.677088484330567,-0.034231341473424104,-0.0061815242653846525,0.00523505600229823,0.005599800895968143,1.0696735418894825,0.08543482072044455,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,27,2026083204,3,0.5,0.2,24,353,inference,42,LOO,0.7857142857142857,0.7375941762697049,0.04812010944458078,-0.001969252930477783,0.004627511412370944,0.004106520657043305,0.8874144850437646,0.02894861238322538,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,27,2026083204,3,0.5,0.2,24,353,inference,42,ZLZ,0.7857142857142857,0.7375941762697049,0.04812010944458078,-0.001969817554716813,0.004627517696122268,0.004106520657043305,0.8874132800149973,0.02895689286949495,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,28,2026083204,0,0.25,0.75,434,431,inference,42,LOO,0.6904761904761905,0.6767228953116041,0.013753295164586343,0.03782495721785806,0.004830097380151462,0.0052126541673580004,1.0792027069223484,0.5442525871006496,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,28,2026083204,0,0.25,0.75,434,431,inference,42,ZLZ,0.7142857142857143,0.6767228953116041,0.03756281897411018,0.03815192523034028,0.00482590625113963,0.004977600796416126,1.0314333800497417,0.5491955603924921,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,28,2026083204,1,0.5,0.8,164,270,inference,42,LOO,0.21428571428571427,0.26306503420150124,-0.04877931991578696,0.04447989096361388,0.004967541641264184,0.004106520657043305,0.8266706056233967,0.6310924081701016,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,28,2026083204,1,0.5,0.8,164,270,inference,42,ZLZ,0.16666666666666666,0.26306503420150124,-0.09639836753483458,0.044975682747919854,0.004960030741875802,0.003387533875338754,0.6829663063857634,0.638609802714999,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
wiggly,wiggly,500,28,2026083204,2,0.75,0.25,431,434,inference,42,LOO,0.6666666666666666,0.6767228953116041,-0.010056228644937493,-0.02779689996796042,0.005338057806929545,0.005420054200542005,1.0153607166835132,0.3804562543753612,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,28,2026083204,2,0.75,0.25,431,434,inference,42,ZLZ,0.6904761904761905,0.6767228953116041,0.013753295164586343,-0.03164848769864259,0.0053592320865239506,0.0052126541673580004,0.9726494548473601,0.4323163691518274,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,28,2026083204,3,0.5,0.2,164,256,inference,42,LOO,0.7857142857142857,0.7375331947306882,0.04818109098359746,-0.0041082032543677816,0.004626694429296474,0.004106520657043305,0.8875711849567153,0.06039715943102111,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,28,2026083204,3,0.5,0.2,164,256,inference,42,ZLZ,0.7619047619047619,0.7375331947306882,0.024371567174073627,-0.004394635014596138,0.004629880045301553,0.004424534041258779,0.9556476621351863,0.0645859336531565,1.0,0.2607425191276249,1.0,0.6843972569730633,0.0
wiggly,wiggly,500,29,2026083204,0,0.25,0.75,67,178,inference,42,LOO,0.7619047619047619,0.6800781966441554,0.0818265652606065,0.04471321760907776,0.004721905594541262,0.00442453404125878,0.9370229778362666,0.650694705902605,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,29,2026083204,0,0.25,0.75,67,178,inference,42,ZLZ,0.7857142857142857,0.6800781966441554,0.10563608907013033,0.0443911022371124,0.004725441383502631,0.004106520657043305,0.8690237215469246,0.645765350476893,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,29,2026083204,1,0.5,0.8,470,84,inference,42,LOO,0.16666666666666666,0.26001528438931687,-0.09334861772265021,0.013174267085458546,0.004698457252019695,0.003387533875338754,0.7209885487161934,0.19219798217145775,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
wiggly,wiggly,500,29,2026083204,1,0.5,0.8,470,84,inference,42,ZLZ,0.14285714285714285,0.26001528438931687,-0.11715814153217402,0.013731737332083105,0.004704081258334954,0.002986560477849677,0.6348870935334976,0.20021106685820877,0.0,0.21422183914038362,1.0,0.5540257381524962,0.0
wiggly,wiggly,500,29,2026083204,2,0.75,0.25,178,67,inference,42,LOO,0.7142857142857143,0.6800781966441554,0.03420751764155894,-0.0020898509393817433,0.005142129419134785,0.004977600796416126,0.9680037958386621,0.029143641052212732,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,29,2026083204,2,0.75,0.25,178,67,inference,42,ZLZ,0.7380952380952381,0.6800781966441554,0.058017041451082774,-0.003821036700948688,0.00514720623064345,0.004714894087716387,0.9160103319052324,0.05325929636499622,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,29,2026083204,3,0.5,0.2,470,212,inference,42,LOO,0.6428571428571429,0.7373171992670718,-0.09446005640992894,-0.006842228446328091,0.0046855844424550305,0.0055998008959681446,1.1951125766146915,0.09995756906192713,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,29,2026083204,3,0.5,0.2,470,212,inference,42,ZLZ,0.6428571428571429,0.7373171992670718,-0.09446005640992894,-0.007249544423671428,0.00468990592762629,0.005599800895968143,1.1940113474306677,0.10585921026070358,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,30,2026083204,0,0.25,0.75,46,436,inference,42,LOO,0.6904761904761905,0.6758668504301777,0.014609340046012775,-0.01967271704996043,0.005277318212597507,0.0052126541673580004,0.9877467981587416,0.27080563968064786,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,30,2026083204,0,0.25,0.75,46,436,inference,42,ZLZ,0.6666666666666666,0.6758668504301777,-0.00920018376351106,-0.018966794779463392,0.005269463532035129,0.0054200542005420045,1.0285779885545039,0.2612827531067996,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,30,2026083204,1,0.5,0.8,179,135,inference,42,LOO,0.38095238095238093,0.26303730580075413,0.1179150751516268,0.06778501334834613,0.005143680020376669,0.005751894253636414,1.1182449590274486,0.9451412409633622,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,30,2026083204,1,0.5,0.8,179,135,inference,42,ZLZ,0.38095238095238093,0.26303730580075413,0.1179150751516268,0.08276742546375843,0.005210305646313908,0.005751894253636414,1.1039456500417897,1.1466420019262704,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,30,2026083204,2,0.75,0.25,436,46,inference,42,LOO,0.8095238095238095,0.6758668504301777,0.13365695909363184,0.004231785488978734,0.005143107637503483,0.0037608539350699618,0.7312415372460528,0.05900799228265742,0.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,30,2026083204,2,0.75,0.25,436,46,inference,42,ZLZ,0.7857142857142857,0.6758668504301777,0.10984743528410801,0.003102109224399352,0.005153020041105554,0.004106520657043306,0.7969153281542978,0.04321416933385586,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,30,2026083204,3,0.5,0.2,179,126,inference,42,LOO,0.7619047619047619,0.7380568491250337,0.023847912779728198,-0.022131416508541113,0.00481108786949315,0.004424534041258779,0.9196535505648343,0.3190711716771635,1.0,0.2607425191276249,1.0,0.6843972569730633,0.0
wiggly,wiggly,500,30,2026083204,3,0.5,0.2,179,126,inference,42,ZLZ,0.8095238095238095,0.7380568491250337,0.07146696039877587,-0.022955563251632838,0.004820023607026108,0.0037608539350699626,0.7802563310245613,0.3306460742464976,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,31,2026083204,0,0.25,0.75,381,369,inference,42,LOO,0.6190476190476191,0.6765267440249204,-0.057479124977301344,0.03283062424688665,0.004871144165102991,0.005751894253636414,1.1808096945360682,0.4703960313768292,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,31,2026083204,0,0.25,0.75,381,369,inference,42,ZLZ,0.6190476190476191,0.6765267440249204,-0.057479124977301344,0.030826717938652548,0.004889917065585459,0.005751894253636413,1.1762764432381536,0.44083548118707344,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,31,2026083204,1,0.5,0.8,334,68,inference,42,LOO,0.2619047619047619,0.2608734459361451,0.0010313159686168305,0.03680167799772871,0.004921136193742593,0.004714894087716387,0.9580905510624863,0.5246080239194398,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,31,2026083204,1,0.5,0.8,334,68,inference,42,ZLZ,0.2619047619047619,0.2608734459361451,0.0010313159686168305,0.03687515127346086,0.004921858438232444,0.004714894087716387,0.9579499587171421,0.5256168163356479,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,31,2026083204,2,0.75,0.25,369,381,inference,42,LOO,0.8571428571428571,0.6765267440249205,0.18061611311793657,0.00993509289241934,0.0050885760115975285,0.0029865604778496766,0.5869147814718529,0.13927520262201176,0.0,0.21422183914038362,1.0,0.5540257381524962,0.0
wiggly,wiggly,500,31,2026083204,2,0.75,0.25,369,381,inference,42,ZLZ,0.8571428571428571,0.6765267440249205,0.18061611311793657,0.009919234567070556,0.005088760982963907,0.0029865604778496766,0.5868934477072215,0.13905036528417525,0.0,0.21422183914038362,1.0,0.5540257381524962,0.0
wiggly,wiggly,500,31,2026083204,3,0.5,0.2,334,397,inference,42,LOO,0.7142857142857143,0.7370638566682628,-0.022778142382548494,0.0002688260381422669,0.004609041668962378,0.004977600796416126,1.0799643730573434,0.0039597340159286615,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,31,2026083204,3,0.5,0.2,334,397,inference,42,ZLZ,0.7142857142857143,0.7370638566682628,-0.022778142382548494,0.0002688260381422669,0.004609041668962378,0.004977600796416126,1.0799643730573434,0.0039597340159286615,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,32,2026083204,0,0.25,0.75,201,309,inference,42,LOO,0.7619047619047619,0.6770375831222589,0.08486717878250294,0.020967913456883536,0.0049651086588487405,0.004424534041258779,0.8911253197598088,0.2975711592089338,1.0,0.2607425191276249,1.0,0.6843972569730633,0.0
wiggly,wiggly,500,32,2026083204,0,0.25,0.75,201,309,inference,42,ZLZ,0.7857142857142857,0.6770375831222589,0.10867670259202677,0.021029399456777065,0.004970984068287644,0.004106520657043305,0.826098132810528,0.29826732889712265,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,32,2026083204,1,0.5,0.8,482,182,inference,42,LOO,0.3333333333333333,0.2617985983695442,0.07153473496378909,0.041235930652574304,0.004943051046010302,0.005420054200542006,1.09649974278876,0.5865138241494451,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,32,2026083204,1,0.5,0.8,482,182,inference,42,ZLZ,0.30952380952380953,0.2617985983695442,0.04772521115426531,0.03863074787270715,0.004920091733673334,0.0052126541673580004,1.0594628005982807,0.5507398676703432,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,32,2026083204,2,0.75,0.25,309,201,inference,42,LOO,0.7380952380952381,0.677037583122259,0.0610576549729791,0.010895296785854769,0.005085467056230633,0.004714894087716387,0.9271309863151653,0.15278251056546424,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,32,2026083204,2,0.75,0.25,309,201,inference,42,ZLZ,0.7380952380952381,0.677037583122259,0.0610576549729791,0.01243046244908852,0.005073122599110609,0.004714894087716387,0.9293869792429176,0.17452176924017518,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,32,2026083204,3,0.5,0.2,482,492,inference,42,LOO,0.7619047619047619,0.7383250899510422,0.023579671953719683,-0.0004525326046767031,0.00460295972742069,0.00442453404125878,0.9612367483688822,0.006670083761469368,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,32,2026083204,3,0.5,0.2,482,492,inference,42,ZLZ,0.7619047619047619,0.7383250899510422,0.023579671953719683,-0.0016260053462182622,0.004616037182547624,0.00442453404125878,0.9585135184757867,0.023932458801936576,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,33,2026083204,0,0.25,0.75,153,249,inference,42,LOO,0.7142857142857143,0.675877704439375,0.0384080098463393,0.038528248478345795,0.004828771459700177,0.004977600796416128,1.0308213668752075,0.5544481522871716,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,33,2026083204,0,0.25,0.75,153,249,inference,42,ZLZ,0.7380952380952381,0.675877704439375,0.06221753365586313,0.03896756250633082,0.004825836204392195,0.004714894087716387,0.9770107993771453,0.5609406999471379,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,33,2026083204,1,0.5,0.8,435,449,inference,42,LOO,0.16666666666666666,0.26216953696797873,-0.09550287030131208,0.03959255219256158,0.004897771633545763,0.003387533875338753,0.6916479837763144,0.5657365427197008,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
wiggly,wiggly,500,33,2026083204,1,0.5,0.8,435,449,inference,42,ZLZ,0.16666666666666666,0.26216953696797873,-0.09550287030131208,0.0419439655392585,0.004919462355775147,0.003387533875338753,0.6885983935545307,0.5980130578285281,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
wiggly,wiggly,500,33,2026083204,2,0.75,0.25,249,153,inference,42,LOO,0.6666666666666666,0.675877704439375,-0.009211037772708375,0.0066597974155319095,0.005146166043209342,0.005420054200542005,1.0532217878383605,0.09283657744092445,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,33,2026083204,2,0.75,0.25,249,153,inference,42,ZLZ,0.7380952380952381,0.675877704439375,0.06221753365586313,0.0053708690267201264,0.005157571993182062,0.004714894087716387,0.9141693211358245,0.07478627676575449,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,33,2026083204,3,0.5,0.2,435,7,inference,42,LOO,0.6190476190476191,0.7381103053623046,-0.11906268631468553,-0.019578180776011367,0.0047521319239901445,0.005751894253636414,1.2103818550573435,0.28400637587949856,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,33,2026083204,3,0.5,0.2,435,7,inference,42,ZLZ,0.6428571428571429,0.7381103053623046,-0.09525316250516169,-0.013597749286568539,0.004715894627390392,0.005599800895968143,1.1874313016758122,0.19800902401918005,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,34,2026083204,0,0.25,0.75,4,400,inference,42,LOO,0.7380952380952381,0.6773461517411083,0.06074908635412979,0.0284630020239387,0.004896065323958272,0.004714894087716387,0.9629965647403953,0.4067776676663142,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,34,2026083204,0,0.25,0.75,4,400,inference,42,ZLZ,0.7142857142857143,0.6773461517411083,0.03693956254460595,0.026251622984725387,0.004911474981090622,0.004977600796416128,1.0134635350032513,0.3745848344422241,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,34,2026083204,1,0.5,0.8,206,71,inference,42,LOO,0.35714285714285715,0.26265532549759363,0.09448753164526352,0.04492667924382565,0.0049617494598608895,0.005599800895968143,1.1285940455617327,0.6378035076537971,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,34,2026083204,1,0.5,0.8,206,71,inference,42,ZLZ,0.3333333333333333,0.26265532549759363,0.07067800783573969,0.04321066921326561,0.004953036104335457,0.005420054200542005,1.094289257410775,0.6139814434487735,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,34,2026083204,2,0.75,0.25,400,4,inference,42,LOO,0.5952380952380952,0.6773461517411083,-0.08210805650301312,-0.00692724820843893,0.0052327404803514214,0.0058763342735468176,1.1229936389186597,0.09576264895313254,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
wiggly,wiggly,500,34,2026083204,2,0.75,0.25,400,4,inference,42,ZLZ,0.6190476190476191,0.6773461517411083,-0.05829853269348928,-0.00459979848988068,0.005216207898944746,0.005751894253636414,1.102696511540508,0.06368854980905307,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,34,2026083204,3,0.5,0.2,206,13,inference,42,LOO,0.7142857142857143,0.7374684648378422,-0.02318275055212793,0.0005111972242151097,0.004601677240882762,0.004977600796416126,1.0816927254683444,0.007535818151231296,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,34,2026083204,3,0.5,0.2,206,13,inference,42,ZLZ,0.6904761904761905,0.7374684648378422,-0.046992274361651765,-0.00015470963704700136,0.0046091902788325785,0.0052126541673580004,1.1309262260872137,0.0022787939020607684,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,35,2026083204,0,0.25,0.75,82,91,inference,42,LOO,0.7380952380952381,0.678182628082787,0.059912610012451184,0.030846234053535593,0.004862186005131008,0.004714894087716387,0.969706646915773,0.4423707111362268,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,35,2026083204,0,0.25,0.75,82,91,inference,42,ZLZ,0.7142857142857143,0.678182628082787,0.03610308620292735,0.03205743112564752,0.004849343798166829,0.004977600796416126,1.026448320347545,0.4603490279346033,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,35,2026083204,1,0.5,0.8,233,112,inference,42,LOO,0.2857142857142857,0.26209171620080757,0.02362256951347813,0.07164009902014751,0.0051165079296135564,0.004977600796416128,0.9728511838331266,1.00154242753306,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,35,2026083204,1,0.5,0.8,233,112,inference,42,ZLZ,0.2857142857142857,0.26209171620080757,0.02362256951347813,0.07779319280348124,0.005151068260009368,0.004977600796416128,0.9663239827474301,1.083909302915029,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,35,2026083204,2,0.75,0.25,91,82,inference,42,LOO,0.5476190476190477,0.678182628082787,-0.13056358046373928,-0.01829816125481143,0.005272718997836021,0.00604225430009402,1.1459465794732897,0.2519939633402782,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
wiggly,wiggly,500,35,2026083204,2,0.75,0.25,91,82,inference,42,ZLZ,0.5476190476190477,0.678182628082787,-0.13056358046373928,-0.02271179285509295,0.005302237109505942,0.00604225430009402,1.1395669743364292,0.31190464755815867,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
wiggly,wiggly,500,35,2026083204,3,0.5,0.2,233,154,inference,42,LOO,0.7619047619047619,0.7377487058238412,0.02415605608092064,-0.003885570191823451,0.004619475384094872,0.00442453404125878,0.957800112214628,0.05716871495162691,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,35,2026083204,3,0.5,0.2,233,154,inference,42,ZLZ,0.7857142857142857,0.7377487058238412,0.047965579890444476,-0.003280465275651845,0.004612710879936506,0.004106520657043305,0.89026187938747,0.04830113408412284,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,36,2026083204,0,0.25,0.75,291,101,inference,42,LOO,0.5714285714285714,0.6761515024204825,-0.1047229309919111,0.02244853913483902,0.0049661573884651955,0.005973120955699353,1.202765133777881,0.31855017238639044,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
wiggly,wiggly,500,36,2026083204,0,0.25,0.75,291,101,inference,42,ZLZ,0.5952380952380952,0.6761515024204825,-0.08091340718238726,0.029529682591527218,0.004906616326435295,0.005876334273546817,1.197634761431618,0.4215680889430726,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
wiggly,wiggly,500,36,2026083204,1,0.5,0.8,464,264,inference,42,LOO,0.2619047619047619,0.26122344066495146,0.0006813212398104618,0.03345615475781194,0.0048223922909875015,0.004714894087716387,0.9777085320346053,0.4817755503618281,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,36,2026083204,1,0.5,0.8,464,264,inference,42,ZLZ,0.2619047619047619,0.26122344066495146,0.0006813212398104618,0.034132394807776856,0.004826431218631794,0.004714894087716387,0.9768903510973423,0.4913078460229894,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,36,2026083204,2,0.75,0.25,101,291,inference,42,LOO,0.7142857142857143,0.6761515024204825,0.038134211865231804,0.0020967171823602637,0.005163537493616048,0.004977600796416126,0.9639904430964614,0.029178716656655168,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,36,2026083204,2,0.75,0.25,101,291,inference,42,ZLZ,0.6904761904761905,0.6761515024204825,0.014324688055707968,0.0016522092893189733,0.0051679812649034745,0.005212654167357999,1.0086441688087966,0.02298288766354706,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,36,2026083204,3,0.5,0.2,464,201,inference,42,LOO,0.7619047619047619,0.7373880970101454,0.024516664894616458,-0.02101614814398034,0.004755442043323457,0.00442453404125878,0.9304148806672421,0.3047597962872491,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,36,2026083204,3,0.5,0.2,464,201,inference,42,ZLZ,0.7380952380952381,0.7373880970101454,0.0007071410850927329,-0.021105633958870773,0.0047570986639926295,0.004714894087716387,0.9911280847303637,0.3060041541709063,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,37,2026083204,0,0.25,0.75,44,225,inference,42,LOO,0.6190476190476191,0.6774735703783286,-0.05842595133070949,0.00756886029187176,0.005084332458723991,0.005751894253636413,1.131297825296019,0.10614841618975088,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,37,2026083204,0,0.25,0.75,44,225,inference,42,ZLZ,0.6428571428571429,0.6774735703783286,-0.034616427521185655,0.008429522315856808,0.005078564722098374,0.0055998008959681446,1.1026345438902676,0.11828576118113399,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,37,2026083204,1,0.5,0.8,460,449,inference,42,LOO,0.2619047619047619,0.2648378464804768,-0.002933084575714895,0.04781429068978593,0.004984192604190008,0.004714894087716387,0.9459694803432691,0.6772676149105045,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,37,2026083204,1,0.5,0.8,460,449,inference,42,ZLZ,0.2619047619047619,0.2648378464804768,-0.002933084575714895,0.04781429068978593,0.004984192604190008,0.004714894087716387,0.9459694803432691,0.6772676149105045,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,37,2026083204,2,0.75,0.25,225,44,inference,42,LOO,0.7619047619047619,0.6774735703783284,0.08443119152643341,-0.006452692002815841,0.005241082468869966,0.00442453404125878,0.8442023317776104,0.08913134073453326,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,37,2026083204,2,0.75,0.25,225,44,inference,42,ZLZ,0.7857142857142857,0.6774735703783284,0.10824071533595725,-0.006394659906977962,0.005240572670669794,0.004106520657043305,0.7836015098171425,0.08833403685624393,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,37,2026083204,3,0.5,0.2,460,220,inference,42,LOO,0.6904761904761905,0.7394115818830544,-0.04893539140686398,-0.0013732328370446023,0.004601064025863035,0.005212654167357999,1.132923632024496,0.020244872289979038,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,37,2026083204,3,0.5,0.2,460,220,inference,42,ZLZ,0.6428571428571429,0.7394115818830544,-0.09655443902591154,-0.0009286651034370319,0.004596027421132307,0.005599800895968143,1.2184002363041906,0.013698336193615778,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,38,2026083204,0,0.25,0.75,402,217,inference,42,LOO,0.7380952380952381,0.6773888533501782,0.06070638474505996,0.024233991595027038,0.004919769700701811,0.004714894087716387,0.9583566659723527,0.34550359147833304,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,38,2026083204,0,0.25,0.75,402,217,inference,42,ZLZ,0.7380952380952381,0.6773888533501782,0.06070638474505996,0.020562220689815724,0.004947013645489339,0.004714894087716387,0.9530788523325385,0.292346879045845,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,38,2026083204,1,0.5,0.8,208,487,inference,42,LOO,0.2857142857142857,0.26109376414349383,0.024620521570791865,0.026113722117470872,0.004804723400694248,0.004977600796416126,1.035980717578227,0.3767337970259175,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,38,2026083204,1,0.5,0.8,208,487,inference,42,ZLZ,0.3333333333333333,0.26109376414349383,0.07223956918983948,0.02111682291105954,0.004765959749135355,0.005420054200542005,1.1372429659157985,0.30588162786055156,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,38,2026083204,2,0.75,0.25,217,402,inference,42,LOO,0.6428571428571429,0.6773888533501783,-0.034531710493035384,-0.02569666444350316,0.005333614484155862,0.005599800895968143,1.049907321311471,0.35185679512834617,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,38,2026083204,2,0.75,0.25,217,402,inference,42,ZLZ,0.6666666666666666,0.6773888533501783,-0.010722186683511659,-0.024598887871997044,0.0053288370045377845,0.005420054200542005,1.0171176554896584,0.3369762202407904,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,38,2026083204,3,0.5,0.2,208,238,inference,42,LOO,0.6904761904761905,0.7383403441076308,-0.047864153631440365,-0.012358310379516624,0.004705274839583334,0.0052126541673580004,1.1078320278990539,0.18016341292766455,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,38,2026083204,3,0.5,0.2,208,238,inference,42,ZLZ,0.6666666666666666,0.7383403441076308,-0.0716736774409642,-0.012257409759431348,0.0047045372211132735,0.005420054200542005,1.1520908318500696,0.17870645925506987,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,39,2026083204,0,0.25,0.75,285,63,inference,42,LOO,0.5,0.6724499530486795,-0.1724499530486795,-0.02921078829350865,0.005368348403571417,0.006097560975609756,1.135835552616744,0.39867860536362326,0.0,0.3060949486318019,1.0,0.9611063088618099,0.0
wiggly,wiggly,500,39,2026083204,0,0.25,0.75,285,63,inference,42,ZLZ,0.5,0.6724499530486795,-0.1724499530486795,-0.03558155089704562,0.005415350716137953,0.006097560975609756,1.125977114914975,0.4835168125339935,0.0,0.3060949486318019,1.0,0.9611063088618099,0.0
wiggly,wiggly,500,39,2026083204,1,0.5,0.8,293,42,inference,42,LOO,0.19047619047619047,0.2629882616371645,-0.07251207116097402,0.031565958042242825,0.004847268971103175,0.0037608539350699626,0.7758706928561551,0.45338841141735625,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,39,2026083204,1,0.5,0.8,293,42,inference,42,ZLZ,0.19047619047619047,0.2629882616371645,-0.07251207116097402,0.02526290469315101,0.004812679879800313,0.0037608539350699626,0.7814469337250014,0.3641579504577693,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,39,2026083204,2,0.75,0.25,63,285,inference,42,LOO,0.5476190476190477,0.6724499530486795,-0.12483090542963182,0.0014924138907418394,0.005115316057149246,0.00604225430009402,1.1812084009255441,0.020866665125740237,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
wiggly,wiggly,500,39,2026083204,2,0.75,0.25,63,285,inference,42,ZLZ,0.5,0.6724499530486795,-0.1724499530486795,0.005296339742958733,0.005100119138786802,0.006097560975609756,1.19557226207469,0.0741627243672873,0.0,0.3060949486318019,1.0,0.9611063088618099,0.0
wiggly,wiggly,500,39,2026083204,3,0.5,0.2,293,431,inference,42,LOO,0.7142857142857143,0.736516178841038,-0.022230464555323737,-0.008297976452423472,0.004680580876822076,0.004977600796416126,1.0634579184530009,0.12128925294474181,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,39,2026083204,3,0.5,0.2,293,431,inference,42,ZLZ,0.7142857142857143,0.736516178841038,-0.022230464555323737,-0.008297976452423472,0.004680580876822076,0.004977600796416128,1.063457918453001,0.12128925294474181,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,40,2026083204,0,0.25,0.75,427,7,inference,42,LOO,0.6666666666666666,0.6772254592921907,-0.01055879262552406,0.03287880128085752,0.004853924280539008,0.0054200542005420045,1.116633446935462,0.4719211883105378,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,40,2026083204,0,0.25,0.75,427,7,inference,42,ZLZ,0.6666666666666666,0.6772254592921907,-0.01055879262552406,0.031128045103401503,0.004870512215532329,0.005420054200542005,1.1128304294684155,0.4460304706334605,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,40,2026083204,1,0.5,0.8,108,268,inference,42,LOO,0.38095238095238093,0.261182137493517,0.11977024345886395,0.05194669165761545,0.005019777289608386,0.005751894253636414,1.1458465030995715,0.7331885414861741,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,40,2026083204,1,0.5,0.8,108,268,inference,42,ZLZ,0.38095238095238093,0.261182137493517,0.11977024345886395,0.06874720797024614,0.005105506337022143,0.005751894253636414,1.1266060355124907,0.9621342060437699,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,40,2026083204,2,0.75,0.25,7,427,inference,42,LOO,0.6190476190476191,0.6772254592921907,-0.05817784024457162,0.007709922493491228,0.00509432908926007,0.005751894253636414,1.129077873230183,0.10802058225486023,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,40,2026083204,2,0.75,0.25,7,427,inference,42,ZLZ,0.6428571428571429,0.6772254592921907,-0.034368316435047785,0.008005436912387642,0.005091797512698682,0.005599800895968143,1.0997689680319234,0.11218879337636499,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,40,2026083204,3,0.5,0.2,108,106,inference,42,LOO,0.8571428571428571,0.7374069951556481,0.11973586198720898,-0.010874502900030891,0.004723389895817641,0.0029865604778496766,0.6322917531102287,0.15822770003396652,0.0,0.21422183914038362,1.0,0.5540257381524962,0.0
wiggly,wiggly,500,40,2026083204,3,0.5,0.2,108,106,inference,42,ZLZ,0.8809523809523809,0.7374069951556481,0.14354538579673282,-0.011613443672289891,0.004730436632719835,0.0025579337426027324,0.5407394583641236,0.1688536306835571,0.0,0.19825435317563556,1.0,0.5181572236295837,0.0
wiggly,wiggly,500,41,2026083204,0,0.25,0.75,327,447,inference,42,LOO,0.6904761904761905,0.6769039450222867,0.013572245453903786,0.03066016241051739,0.0048826790946514785,0.0052126541673580004,1.0675807412918,0.4387785211131033,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,41,2026083204,0,0.25,0.75,327,447,inference,42,ZLZ,0.6904761904761905,0.6769039450222867,0.013572245453903786,0.02896277953037374,0.004895835097538936,0.0052126541673580004,1.0647119568995134,0.413929946795809,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,41,2026083204,1,0.5,0.8,356,432,inference,42,LOO,0.19047619047619047,0.2619421980171929,-0.07146600754100241,0.03797699678573485,0.004918744501821362,0.0037608539350699626,0.7645963179582423,0.5414937966354566,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,41,2026083204,1,0.5,0.8,356,432,inference,42,ZLZ,0.19047619047619047,0.2619421980171929,-0.07146600754100241,0.03797699678573485,0.0049187445018213614,0.0037608539350699626,0.7645963179582425,0.5414937966354567,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,41,2026083204,2,0.75,0.25,447,327,inference,42,LOO,0.5952380952380952,0.6769039450222867,-0.08166584978419145,-0.07601398258192182,0.005530074014682488,0.0058763342735468176,1.0626140369812411,1.0221814963381999,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
wiggly,wiggly,500,41,2026083204,2,0.75,0.25,447,327,inference,42,ZLZ,0.5476190476190477,0.6769039450222867,-0.129284897403239,-0.087026861957339,0.005595827344152933,0.0060422543000940195,1.0797785436335088,1.1633788678446426,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
wiggly,wiggly,500,41,2026083204,3,0.5,0.2,356,287,inference,42,LOO,0.7380952380952381,0.7375139749562313,0.0005812631390068601,-0.015443838722249748,0.004747447928586521,0.004714894087716387,0.9931428756334297,0.22414298572955965,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,41,2026083204,3,0.5,0.2,356,287,inference,42,ZLZ,0.7142857142857143,0.7375139749562313,-0.023228260670516976,-0.01627818338109388,0.004756630950303907,0.004977600796416128,1.0464551167456249,0.23602402268019831,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,42,2026083204,0,0.25,0.75,306,159,inference,42,LOO,0.6190476190476191,0.6759803486344943,-0.05693272958687523,-0.00048437863657557756,0.005145413180426151,0.005751894253636414,1.1178682939433124,0.006752659530057064,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,42,2026083204,0,0.25,0.75,306,159,inference,42,ZLZ,0.6428571428571429,0.6759803486344943,-0.033123205777351394,-0.0022682215261232708,0.005154018051875357,0.005599800895968143,1.0864922938969106,0.03159457371232209,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,42,2026083204,1,0.5,0.8,56,281,inference,42,LOO,0.23809523809523808,0.2629768263886016,-0.02488158829336351,0.03839209947595423,0.004962985636984771,0.00442453404125878,0.8915065174250386,0.5449671860739242,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
wiggly,wiggly,500,42,2026083204,1,0.5,0.8,56,281,inference,42,ZLZ,0.23809523809523808,0.2629768263886016,-0.02488158829336351,0.037149233414221494,0.004951417619697958,0.00442453404125878,0.8935893477570735,0.5279406192624587,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
wiggly,wiggly,500,42,2026083204,2,0.75,0.25,159,306,inference,42,LOO,0.6666666666666666,0.6759803486344943,-0.00931368196782767,0.001939064634298382,0.005163972574807297,0.0054200542005420045,1.0495900437163463,0.026983626819365572,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,42,2026083204,2,0.75,0.25,159,306,inference,42,ZLZ,0.6666666666666666,0.6759803486344943,-0.00931368196782767,0.0023773502937527446,0.005159731594872262,0.005420054200542005,1.0504527417527787,0.03309631358734294,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,42,2026083204,3,0.5,0.2,56,286,inference,42,LOO,0.6666666666666666,0.7372783005318234,-0.07061163386515679,-0.005990582452620297,0.0046731389817259794,0.0054200542005420045,1.1598315868063824,0.0876323990764655,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,42,2026083204,3,0.5,0.2,56,286,inference,42,ZLZ,0.7380952380952381,0.7372783005318234,0.0008169375634147213,-0.007223647138907108,0.004686797305425682,0.004714894087716387,1.005994878903378,0.10551602876577607,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,43,2026083204,0,0.25,0.75,135,103,inference,42,LOO,0.7619047619047619,0.6766642271854012,0.08524053471936066,0.02984196805211148,0.004887997529338805,0.004424534041258779,0.9051833628601039,0.4268369148906139,1.0,0.2607425191276249,1.0,0.6843972569730633,0.0
wiggly,wiggly,500,43,2026083204,0,0.25,0.75,135,103,inference,42,ZLZ,0.7380952380952381,0.6766642271854012,0.061431010909836936,0.029842629640291607,0.004886338705133386,0.004714894087716387,0.9649134806727814,0.42691882493727645,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,43,2026083204,1,0.5,0.8,353,474,inference,42,LOO,0.35714285714285715,0.2628610775583352,0.09428177958452194,0.03904663829800914,0.004897972654154609,0.005599800895968143,1.1432895386253783,0.5579245494653047,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,43,2026083204,1,0.5,0.8,353,474,inference,42,ZLZ,0.30952380952380953,0.2628610775583352,0.046662731965474324,0.04504765055225568,0.004935600301947701,0.005212654167357999,1.0561337726843412,0.6412127573375787,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,43,2026083204,2,0.75,0.25,103,135,inference,42,LOO,0.5714285714285714,0.6766642271854012,-0.1052356557568298,-0.019418004156526614,0.005296516004791751,0.005973120955699354,1.1277452858247723,0.2668145108579848,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
wiggly,wiggly,500,43,2026083204,2,0.75,0.25,103,135,inference,42,ZLZ,0.5952380952380952,0.6766642271854012,-0.08142613194730597,-0.017252545067689917,0.005286162799048375,0.005876334273546817,1.1116445892670361,0.23729189441375037,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
wiggly,wiggly,500,43,2026083204,3,0.5,0.2,353,140,inference,42,LOO,0.6666666666666666,0.7377847735039684,-0.0711181068373018,-0.004780987125040825,0.004627580449519551,0.0054200542005420045,1.1712501294504194,0.07028142934569451,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,43,2026083204,3,0.5,0.2,353,140,inference,42,ZLZ,0.6428571428571429,0.7377847735039684,-0.09492763064682552,-0.010185749172361036,0.004657961462847881,0.005599800895968143,1.2021999195640447,0.14924336472874686,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,44,2026083204,0,0.25,0.75,40,393,inference,42,LOO,0.5476190476190477,0.6779433160196897,-0.13032426840064204,-0.0580737586795117,0.005467493713144834,0.00604225430009402,1.105123227772052,0.7853907633440323,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
wiggly,wiggly,500,44,2026083204,0,0.25,0.75,40,393,inference,42,ZLZ,0.5476190476190477,0.6779433160196897,-0.13032426840064204,-0.0580737586795117,0.005467493713144834,0.00604225430009402,1.105123227772052,0.7853907633440323,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
wiggly,wiggly,500,44,2026083204,1,0.5,0.8,389,253,inference,42,LOO,0.47619047619047616,0.2626460033533365,0.21354447283713968,0.11320188591161134,0.005364494560819815,0.006083734306730822,1.1340740936087539,1.5455720574633312,0.0,0.30574770524306843,1.0,0.9564813849047249,0.0
wiggly,wiggly,500,44,2026083204,1,0.5,0.8,389,253,inference,42,ZLZ,0.47619047619047616,0.2626460033533365,0.21354447283713968,0.11271508230862021,0.005360603145245014,0.006083734306730822,1.134897350520574,1.5394840868002992,0.0,0.30574770524306843,1.0,0.9564813849047249,0.0
wiggly,wiggly,500,44,2026083204,2,0.75,0.25,393,40,inference,42,LOO,0.6190476190476191,0.6779433160196897,-0.058895696972070644,0.023259517037095168,0.00494271785213618,0.005751894253636414,1.1637108218003014,0.3308398252076961,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,44,2026083204,2,0.75,0.25,393,40,inference,42,ZLZ,0.5714285714285714,0.6779433160196897,-0.10651474459111832,0.02703342525532415,0.0049268650862293525,0.005973120955699353,1.2123573207625065,0.38513744167106173,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
wiggly,wiggly,500,44,2026083204,3,0.5,0.2,389,234,inference,42,LOO,0.7380952380952381,0.7387973914707733,-0.0007021533755351417,-0.033825862616809754,0.004861253547708799,0.004714894087716387,0.9698926504128974,0.4851485571445043,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,44,2026083204,3,0.5,0.2,389,234,inference,42,ZLZ,0.7380952380952381,0.7387973914707733,-0.0007021533755351417,-0.02970820041334965,0.004838953381027139,0.004714894087716387,0.9743623706322175,0.4270715350144131,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,45,2026083204,0,0.25,0.75,208,381,inference,42,LOO,0.5714285714285714,0.6792164328537257,-0.10778786142515429,0.011078215388340529,0.004998677444636288,0.005973120955699353,1.1949402660715123,0.15669034902752785,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
wiggly,wiggly,500,45,2026083204,0,0.25,0.75,208,381,inference,42,ZLZ,0.5714285714285714,0.6792164328537257,-0.10778786142515429,0.011078215388340418,0.004998677444636288,0.005973120955699354,1.1949402660715125,0.15669034902752627,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
wiggly,wiggly,500,45,2026083204,1,0.5,0.8,109,291,inference,42,LOO,0.47619047619047616,0.26261325439608635,0.21357722179438982,0.036316055563361926,0.00491484431288918,0.006083734306730822,1.2378284884378183,0.5180167338170295,0.0,0.30574770524306843,1.0,0.9564813849047249,0.0
wiggly,wiggly,500,45,2026083204,1,0.5,0.8,109,291,inference,42,ZLZ,0.4523809523809524,0.26261325439608635,0.18976769798486604,0.036737778965171386,0.004920064106970154,0.00604225430009402,1.2280844657154126,0.5237541969811729,0.0,0.3047036007530805,1.0,0.9318833308045613,0.0
wiggly,wiggly,500,45,2026083204,2,0.75,0.25,381,208,inference,42,LOO,0.6666666666666666,0.6792164328537257,-0.012549766187059053,0.005368274906508375,0.005069090197483735,0.0054200542005420045,1.0692360935365652,0.07539972089164536,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,45,2026083204,2,0.75,0.25,381,208,inference,42,ZLZ,0.6190476190476191,0.6792164328537257,-0.060168813806106614,0.012259533350866492,0.005020886137652205,0.005751894253636414,1.1455934462449358,0.1730149984105128,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,45,2026083204,3,0.5,0.2,109,408,inference,42,LOO,0.7380952380952381,0.7378868607535733,0.00020837734166478938,-0.010222157973465928,0.004685346266847342,0.004714894087716387,1.006306432691671,0.14933848525996668,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,45,2026083204,3,0.5,0.2,109,408,inference,42,ZLZ,0.7619047619047619,0.7378868607535733,0.024017901151188514,-0.010524200561602637,0.0046890167075811385,0.00442453404125878,0.9435952817368413,0.15369092549181093,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,46,2026083204,0,0.25,0.75,389,81,inference,42,LOO,0.7380952380952381,0.6750535832406351,0.063041654854603,0.044024414062507566,0.0047837238230073655,0.004714894087716387,0.9856116828985944,0.6365177737146701,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,46,2026083204,0,0.25,0.75,389,81,inference,42,ZLZ,0.7380952380952381,0.6750535832406351,0.063041654854603,0.044024414062507455,0.0047837238230073655,0.004714894087716387,0.9856116828985944,0.6365177737146686,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,46,2026083204,1,0.5,0.8,134,138,inference,42,LOO,0.38095238095238093,0.2641624861869334,0.11678989476544754,0.08017028331612663,0.005109171370161113,0.005751894253636414,1.1257978714961432,1.1216004720912502,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,46,2026083204,1,0.5,0.8,134,138,inference,42,ZLZ,0.35714285714285715,0.2641624861869334,0.09298037095592376,0.07747236410800212,0.005085790247601614,0.005599800895968142,1.101067999925661,1.0863445415520665,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,46,2026083204,2,0.75,0.25,81,389,inference,42,LOO,0.8095238095238095,0.6750535832406351,0.1344702262831744,0.004060046801058093,0.005158960816919703,0.0037608539350699618,0.7289944755415843,0.05652621748573663,0.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,46,2026083204,2,0.75,0.25,81,389,inference,42,ZLZ,0.8095238095238095,0.6750535832406351,0.1344702262831744,0.00010607400098117115,0.005190052360646047,0.0037608539350699626,0.7246273589813687,0.0014723907504804728,0.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,46,2026083204,3,0.5,0.2,134,152,inference,42,LOO,0.6666666666666666,0.7377078466330698,-0.07104117996640313,-0.021961410194032194,0.004748995130092241,0.005420054200542005,1.1413054871750796,0.31868334105576857,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,46,2026083204,3,0.5,0.2,134,152,inference,42,ZLZ,0.6666666666666666,0.7377078466330698,-0.07104117996640313,-0.021164741868229697,0.0047434494409313846,0.005420054200542005,1.142639816875073,0.3073023193536656,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,47,2026083204,0,0.25,0.75,289,483,inference,42,LOO,0.6428571428571429,0.6774760766390077,-0.03461893378186476,0.03384105737476584,0.004837888268770477,0.005599800895968143,1.157488677883688,0.48653715041608175,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,47,2026083204,0,0.25,0.75,289,483,inference,42,ZLZ,0.6428571428571429,0.6774760766390077,-0.03461893378186476,0.035750611354535056,0.0048188868374113535,0.005599800895968143,1.1620527903859819,0.5150034151049423,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,47,2026083204,1,0.5,0.8,460,69,inference,42,LOO,0.42857142857142855,0.2631510070701085,0.16542042150132003,0.04487675595281371,0.004894516024484641,0.005973120955699353,1.2203700888543485,0.6414555657962497,0.0,0.3029554302688381,1.0,0.906753550839407,0.0
wiggly,wiggly,500,47,2026083204,1,0.5,0.8,460,69,inference,42,ZLZ,0.4523809523809524,0.2631510070701085,0.18922994531084386,0.041069363511011314,0.004867040018892601,0.006042254300094022,1.2414638623556702,0.5886884480448549,0.0,0.3047036007530807,1.0,0.9318833308045613,0.0
wiggly,wiggly,500,47,2026083204,2,0.75,0.25,483,289,inference,42,LOO,0.8095238095238095,0.6774760766390077,0.13204773288480187,0.0046607146400660104,0.00510672995331366,0.0037608539350699626,0.7364505210677169,0.06522004092490309,0.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,47,2026083204,2,0.75,0.25,483,289,inference,42,ZLZ,0.7857142857142857,0.6774760766390077,0.10823820907527804,0.0033795143018695573,0.005115551014905332,0.004106520657043305,0.8027523613933308,0.047250681708951796,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,47,2026083204,3,0.5,0.2,460,440,inference,42,LOO,0.7857142857142857,0.7374951087814297,0.048219176932856045,-0.006042971547759679,0.004672815254855825,0.004106520657043305,0.8788108309601911,0.08840182766641393,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,47,2026083204,3,0.5,0.2,460,440,inference,42,ZLZ,0.7619047619047619,0.7374951087814297,0.02440965312333221,-0.005700701926926177,0.004669526975937466,0.00442453404125878,0.9475336718384628,0.08342416899823929,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,48,2026083204,0,0.25,0.75,148,367,inference,42,LOO,0.6190476190476191,0.6753911816094722,-0.05634356256185313,0.022443952659427113,0.004957137548585329,0.005751894253636414,1.1603257317880746,0.31877470986055356,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,48,2026083204,0,0.25,0.75,148,367,inference,42,ZLZ,0.6190476190476191,0.6753911816094722,-0.05634356256185313,0.020296255379300576,0.004978075530626288,0.005751894253636414,1.155445355991369,0.2876637766886216,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,48,2026083204,1,0.5,0.8,273,474,inference,42,LOO,0.38095238095238093,0.2610353487770684,0.11991703217531252,0.03580301968847338,0.004876603903811922,0.005751894253636414,1.1794876859160734,0.5126971654260459,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,48,2026083204,1,0.5,0.8,273,474,inference,42,ZLZ,0.35714285714285715,0.2610353487770684,0.09610750836578874,0.03298410634515625,0.0048538592436348236,0.005599800895968142,1.1536801161491281,0.47343584129661154,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,48,2026083204,2,0.75,0.25,367,148,inference,42,LOO,0.6428571428571429,0.6753911816094722,-0.0325340387523293,0.0011744580438549646,0.005160569777416708,0.0055998008959681446,1.0851129114605846,0.016348905344947644,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,48,2026083204,2,0.75,0.25,367,148,inference,42,ZLZ,0.6428571428571429,0.6753911816094722,-0.0325340387523293,0.0018156118843063451,0.005154881015064738,0.0055998008959681446,1.0863104074765573,0.025287954075754952,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,48,2026083204,3,0.5,0.2,273,233,inference,42,LOO,0.8333333333333334,0.7372567214572165,0.09607661187611682,-0.0006476438708752363,0.004617602753764473,0.003387533875338754,0.7336131009920868,0.009530769703966956,1.0,0.2281497042366718,1.0,0.5883538868867121,0.0
wiggly,wiggly,500,48,2026083204,3,0.5,0.2,273,233,inference,42,ZLZ,0.8333333333333334,0.7372567214572165,0.09607661187611682,-0.0005475768640572642,0.004616496922419953,0.003387533875338754,0.7337888299864866,0.008059142131262477,1.0,0.2281497042366718,1.0,0.5883538868867121,0.0
wiggly,wiggly,500,49,2026083204,0,0.25,0.75,309,228,inference,42,LOO,0.6428571428571429,0.6747748056653864,-0.031917662808243485,0.029835972209601214,0.004887082576654425,0.005599800895968143,1.145837175479369,0.42679110090345174,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,49,2026083204,0,0.25,0.75,309,228,inference,42,ZLZ,0.6904761904761905,0.6747748056653864,0.015701384810804075,0.03641393281434746,0.004851574901127554,0.0052126541673580004,1.0744251657634984,0.522788729447847,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,49,2026083204,1,0.5,0.8,451,337,inference,42,LOO,0.23809523809523808,0.26235969716536045,-0.02426445907012237,0.03598278936734811,0.004921046849262211,0.00442453404125878,0.8991042306216064,0.5129394204718575,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
wiggly,wiggly,500,49,2026083204,1,0.5,0.8,451,337,inference,42,ZLZ,0.19047619047619047,0.26235969716536045,-0.07188350668916998,0.032763708396515545,0.0048896614540581826,0.0037608539350699626,0.7691440338775675,0.4685475340376035,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,49,2026083204,2,0.75,0.25,228,309,inference,42,LOO,0.6904761904761905,0.6747748056653864,0.015701384810804075,-0.01832168158990055,0.005335495986766239,0.0052126541673580004,0.9769764948351707,0.2508291073194556,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,49,2026083204,2,0.75,0.25,228,309,inference,42,ZLZ,0.7142857142857143,0.6747748056653864,0.03951090862032791,-0.019698862231916747,0.005345914289637467,0.004977600796416126,0.9311037414244967,0.26942019562198266,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,49,2026083204,3,0.5,0.2,451,15,inference,42,LOO,0.7142857142857143,0.7366511123407437,-0.02236539805502935,5.627496502602636e-05,0.00461637057168282,0.004977600796416126,1.0782498326605583,0.0008282565934883821,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,49,2026083204,3,0.5,0.2,451,15,inference,42,ZLZ,0.7142857142857143,0.7366511123407437,-0.02236539805502935,5.627496502613738e-05,0.00461637057168282,0.004977600796416126,1.0782498326605583,0.0008282565934900161,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,50,2026083204,0,0.25,0.75,157,33,inference,42,LOO,0.6428571428571429,0.6771937943329909,-0.03433665147584797,0.015068292344076029,0.005014995027637744,0.005599800895968143,1.116611455267158,0.21277901009391476,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,50,2026083204,0,0.25,0.75,157,33,inference,42,ZLZ,0.6428571428571429,0.6771937943329909,-0.03433665147584797,0.012496619618501237,0.005035010081428963,0.005599800895968143,1.1121727276420645,0.17611339062216508,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,50,2026083204,1,0.5,0.8,281,27,inference,42,LOO,0.2619047619047619,0.26491701939597456,-0.0030122574912126443,0.038144082675976076,0.004973661881619458,0.004714894087716387,0.9479723792927367,0.5408652085743604,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,50,2026083204,1,0.5,0.8,281,27,inference,42,ZLZ,0.2857142857142857,0.26491701939597456,0.020797266318311136,0.041136402658379145,0.004994741310874055,0.004977600796416126,0.9965682878469376,0.5820627546986978,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,50,2026083204,2,0.75,0.25,33,157,inference,42,LOO,0.6428571428571429,0.6771937943329909,-0.03433665147584797,0.002295171196663115,0.005164341190592542,0.005599800895968143,1.0843204756046796,0.03193799301844297,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,50,2026083204,2,0.75,0.25,33,157,inference,42,ZLZ,0.6666666666666666,0.6771937943329909,-0.010527127666324243,0.002210368867876955,0.0051651419353835925,0.005420054200542005,1.0493524221303865,0.03075555900066301,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,50,2026083204,3,0.5,0.2,281,258,inference,42,LOO,0.7380952380952381,0.7368223756933676,0.0012728624018705226,0.0026959251209113244,0.004585176386163644,0.004714894087716387,1.0282906677143724,0.03981344902441235,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,50,2026083204,3,0.5,0.2,281,258,inference,42,ZLZ,0.7380952380952381,0.7368223756933676,0.0012728624018705226,0.002663981138319671,0.0045855559831372095,0.004714894087716387,1.0282055447703182,0.039340071564879266,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,51,2026083204,0,0.25,0.75,299,197,inference,42,LOO,0.5476190476190477,0.6740153540473691,-0.12639630642832145,0.03526198536867042,0.004870045859055957,0.0060422543000940195,1.2406976186596508,0.505289455647421,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
wiggly,wiggly,500,51,2026083204,0,0.25,0.75,299,197,inference,42,ZLZ,0.5714285714285714,0.6740153540473691,-0.10258678261879772,0.03424102748635771,0.004880963997014072,0.005973120955699353,1.2237584541400852,0.49011047668462954,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
wiggly,wiggly,500,51,2026083204,1,0.5,0.8,145,270,inference,42,LOO,0.23809523809523808,0.2635465968716924,-0.025451358776454325,0.012269243343619562,0.004743477563136991,0.00442453404125878,0.9327616674406097,0.17814324328441053,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
wiggly,wiggly,500,51,2026083204,1,0.5,0.8,145,270,inference,42,ZLZ,0.23809523809523808,0.2635465968716924,-0.025451358776454325,0.012859836381324208,0.004748656355215327,0.00442453404125878,0.9317444157439247,0.18661651371378646,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
wiggly,wiggly,500,51,2026083204,2,0.75,0.25,197,299,inference,42,LOO,0.7142857142857143,0.6740153540473691,0.04027036023834518,-0.020679091594082655,0.005316260930014633,0.004977600796416128,0.9362973078152557,0.28361442283053084,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,51,2026083204,2,0.75,0.25,197,299,inference,42,ZLZ,0.7619047619047619,0.6740153540473691,0.08788940785739274,-0.023196555930338647,0.00532679396578583,0.00442453404125878,0.830618580271305,0.3178268319827375,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,51,2026083204,3,0.5,0.2,145,457,inference,42,LOO,0.6904761904761905,0.7379951625293568,-0.04751897205316635,-0.0046096734950410445,0.004653376289406502,0.0052126541673580004,1.1201875462392124,0.06757500381950877,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,51,2026083204,3,0.5,0.2,145,457,inference,42,ZLZ,0.7142857142857143,0.7379951625293568,-0.023709448243642517,-0.004861346490683038,0.00465599591691911,0.004977600796416126,1.0690732735242225,0.07124432579321578,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,52,2026083204,0,0.25,0.75,314,323,inference,42,LOO,0.8333333333333334,0.6747352231462201,0.15859811018711323,0.03861875336674947,0.00483414681859321,0.003387533875338754,0.7007511361280011,0.5554415091917401,0.0,0.2281497042366718,1.0,0.5883538868867121,0.0
wiggly,wiggly,500,52,2026083204,0,0.25,0.75,314,323,inference,42,ZLZ,0.8571428571428571,0.6747352231462201,0.18240763399663695,0.038741494531764675,0.004832706858386221,0.0029865604778496766,0.6179891653612474,0.557289864054675,0.0,0.21422183914038362,1.0,0.5540257381524962,0.0
wiggly,wiggly,500,52,2026083204,1,0.5,0.8,55,242,inference,42,LOO,0.21428571428571427,0.2623887830585663,-0.048103068772852,0.04145115223851359,0.004938782886139782,0.004106520657043305,0.8314843457824111,0.5898297041496582,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,52,2026083204,1,0.5,0.8,55,242,inference,42,ZLZ,0.23809523809523808,0.2623887830585663,-0.024293544963328195,0.03825500386210984,0.004918943287009067,0.00442453404125878,0.8994887281876126,0.5454467299834677,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
wiggly,wiggly,500,52,2026083204,2,0.75,0.25,323,314,inference,42,LOO,0.7142857142857143,0.6747352231462201,0.03955049113949416,0.003000114859038283,0.005172772522810579,0.004977600796416126,0.9622694163461092,0.041713457798296986,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,52,2026083204,2,0.75,0.25,323,314,inference,42,ZLZ,0.7142857142857143,0.6747352231462201,0.03955049113949416,0.0034680662158068642,0.005168775824890912,0.004977600796416128,0.96301348037689,0.048238470869961775,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,52,2026083204,3,0.5,0.2,55,491,inference,42,LOO,0.6190476190476191,0.7373849399250427,-0.11833732087742366,-0.0016851962725522585,0.004626902580541579,0.005751894253636414,1.2431414220446273,0.024774523604917928,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,52,2026083204,3,0.5,0.2,55,491,inference,42,ZLZ,0.5952380952380952,0.7373849399250427,-0.1421468446869475,-0.002371043919336513,0.0046342817196026705,0.005876334273546817,1.2680140373621127,0.03482959167188514,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
wiggly,wiggly,500,53,2026083204,0,0.25,0.75,29,119,inference,42,LOO,0.6666666666666666,0.6772469567994948,-0.01058029013282813,0.018081044814317715,0.004999269931362975,0.005420054200542005,1.0841691436862082,0.25572325821744907,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,53,2026083204,0,0.25,0.75,29,119,inference,42,ZLZ,0.6904761904761905,0.6772469567994948,0.013229233676695706,0.016728292189238547,0.005008246736504336,0.0052126541673580004,1.0408141694305455,0.2363789217381891,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,53,2026083204,1,0.5,0.8,195,137,inference,42,LOO,0.3333333333333333,0.2620933279517972,0.07124000538153613,0.027790266801859698,0.0048560960233723525,0.005420054200542005,1.1161340662242523,0.39879442955593486,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,53,2026083204,1,0.5,0.8,195,137,inference,42,ZLZ,0.30952380952380953,0.2620933279517972,0.04743048157201235,0.02755350044525301,0.004840166451385616,0.0052126541673580004,1.0769576252621953,0.39604691222911553,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,53,2026083204,2,0.75,0.25,119,29,inference,42,LOO,0.6666666666666666,0.6772469567994948,-0.01058029013282813,-0.0010462316545154504,0.005151239106466684,0.0054200542005420045,1.0521845498761375,0.014577129139487957,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,53,2026083204,2,0.75,0.25,119,29,inference,42,ZLZ,0.7142857142857143,0.6772469567994948,0.03703875748621954,0.008390758119312114,0.005097644443682427,0.004977600796416126,0.9764511533527859,0.11752125797250865,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,53,2026083204,3,0.5,0.2,195,458,inference,42,LOO,0.6428571428571429,0.738206886812192,-0.09534974395504914,-0.001552804371197869,0.004616701226123226,0.005599800895968143,1.2129441828035412,0.02285340205136992,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,53,2026083204,3,0.5,0.2,195,458,inference,42,ZLZ,0.6428571428571429,0.738206886812192,-0.09534974395504914,-0.0010297249284365595,0.004611288455385094,0.005599800895968143,1.21436794729869,0.015163871014942182,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,54,2026083204,0,0.25,0.75,367,15,inference,42,LOO,0.7857142857142857,0.6787541971461066,0.10696008856817907,0.03791092076839564,0.004807347309516414,0.004106520657043305,0.8542175949955221,0.5467786935897742,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,54,2026083204,0,0.25,0.75,367,15,inference,42,ZLZ,0.8333333333333334,0.6787541971461066,0.15457913618722674,0.04062023877047727,0.004780925807230912,0.003387533875338754,0.7085518604399336,0.5874710499606794,0.0,0.2281497042366718,1.0,0.5883538868867121,0.0
wiggly,wiggly,500,54,2026083204,1,0.5,0.8,251,172,inference,42,LOO,0.40476190476190477,0.26223182022382974,0.14253008453807503,0.11273421389595345,0.005280028845116232,0.0058763342735468176,1.112936017192811,1.5514493195201222,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
wiggly,wiggly,500,54,2026083204,1,0.5,0.8,251,172,inference,42,ZLZ,0.42857142857142855,0.26223182022382974,0.1663396083475988,0.11373081856717177,0.005287590907369813,0.005973120955699353,1.1296488439326977,1.5640449898308582,0.0,0.3029554302688381,1.0,0.906753550839407,0.0
wiggly,wiggly,500,54,2026083204,2,0.75,0.25,15,367,inference,42,LOO,0.5714285714285714,0.6787541971461066,-0.10732562571753523,-0.03399432666156621,0.005358753131071231,0.005973120955699353,1.1146475326631269,0.46438113453008,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
wiggly,wiggly,500,54,2026083204,2,0.75,0.25,15,367,inference,42,ZLZ,0.5952380952380952,0.6787541971461066,-0.0835161019080114,-0.03449793391946476,0.005363104604458366,0.005876334273546816,1.095696374943312,0.4710694630211461,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
wiggly,wiggly,500,54,2026083204,3,0.5,0.2,251,105,inference,42,LOO,0.7857142857142857,0.7374298329039222,0.04828445281036353,-0.004982173792024813,0.0046336509293554515,0.004106520657043305,0.8862386743523057,0.07319092165710595,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,54,2026083204,3,0.5,0.2,251,105,inference,42,ZLZ,0.8095238095238095,0.7374298329039222,0.07209397661988737,-0.006617805757844875,0.00465062664963225,0.0037608539350699626,0.8086768124823251,0.09704167360516541,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,55,2026083204,0,0.25,0.75,266,260,inference,42,LOO,0.6666666666666666,0.6744133141950843,-0.007746647528417694,0.014622724508504215,0.0050318193471445135,0.0054200542005420045,1.0771559602229777,0.20614166412528043,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,55,2026083204,0,0.25,0.75,266,260,inference,42,ZLZ,0.6904761904761905,0.6744133141950843,0.016062876281106142,0.01761472466459979,0.005008046320526622,0.0052126541673580004,1.040855821559147,0.2489096250302847,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,55,2026083204,1,0.5,0.8,344,458,inference,42,LOO,0.30952380952380953,0.26395772097705583,0.0455660885467537,0.06602645968279575,0.0050656961867259565,0.0052126541673580004,1.0290104213152635,0.9276805291083031,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,55,2026083204,1,0.5,0.8,344,458,inference,42,ZLZ,0.3333333333333333,0.26395772097705583,0.06937561235627748,0.07809741890438227,0.00513057016258373,0.005420054200542005,1.0564233659778064,1.0903197156081266,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,55,2026083204,2,0.75,0.25,260,266,inference,42,LOO,0.6428571428571429,0.6744133141950843,-0.03155617133794142,-0.011013750009752687,0.005292648294851643,0.005599800895968143,1.0580338205006516,0.15139052566162078,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,55,2026083204,2,0.75,0.25,260,266,inference,42,ZLZ,0.6428571428571429,0.6744133141950843,-0.03155617133794142,-0.008755057670643662,0.005275562663190855,0.005599800895968143,1.0614604078233385,0.12053817678338706,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,55,2026083204,3,0.5,0.2,344,310,inference,42,LOO,0.6904761904761905,0.7382905687777481,-0.04781437830155766,-0.014091589350127776,0.004727060743028947,0.0052126541673580004,1.102726292452485,0.20495777000235024,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,55,2026083204,3,0.5,0.2,344,310,inference,42,ZLZ,0.7380952380952381,0.7382905687777481,-0.00019533068250998653,-0.008699980154363018,0.004689962532032287,0.004714894087716387,1.0053159392028868,0.12703797878200845,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,56,2026083204,0,0.25,0.75,261,250,inference,42,LOO,0.7619047619047619,0.6756081552702078,0.08629660663455407,0.003940139249308694,0.005119085169561561,0.00442453404125878,0.8643212399682993,0.05507004013133066,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,56,2026083204,0,0.25,0.75,261,250,inference,42,ZLZ,0.7142857142857143,0.6756081552702078,0.03867755901550651,0.005766766102495602,0.005105284046656578,0.004977600796416126,0.9749899811502025,0.0807090772138035,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,56,2026083204,1,0.5,0.8,273,56,inference,42,LOO,0.35714285714285715,0.26374773015040776,0.0933951269924494,0.04577540546261116,0.004999649675503226,0.005599800895968142,1.1200386545892356,0.6473846721517434,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,56,2026083204,1,0.5,0.8,273,56,inference,42,ZLZ,0.38095238095238093,0.26374773015040776,0.11720465080197318,0.04030565333507369,0.004964671640765273,0.005751894253636414,1.1585648900537955,0.5720324952322201,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,56,2026083204,2,0.75,0.25,250,261,inference,42,LOO,0.5952380952380952,0.6756081552702078,-0.08037006003211256,0.011450103721363458,0.005100453519122604,0.005876334273546817,1.152119953944347,0.16032639363149098,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
wiggly,wiggly,500,56,2026083204,2,0.75,0.25,250,261,inference,42,ZLZ,0.5952380952380952,0.6756081552702078,-0.08037006003211256,0.011668938716657862,0.005098132164681521,0.005876334273546816,1.152644553677221,0.16342775467922013,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
wiggly,wiggly,500,56,2026083204,3,0.5,0.2,273,232,inference,42,LOO,0.7142857142857143,0.7379972915395594,-0.023711577253845095,-0.011418506044006627,0.004723755205642855,0.004977600796416126,1.053738091777075,0.166136705582565,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,56,2026083204,3,0.5,0.2,273,232,inference,42,ZLZ,0.7619047619047619,0.7379972915395594,0.023907470365202466,-0.009022160599230777,0.004698889063871918,0.00442453404125878,0.9416127899842208,0.1316172939789194,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,57,2026083204,0,0.25,0.75,85,274,inference,42,LOO,0.7380952380952381,0.6784592400181481,0.05963599807709008,0.04308430674357622,0.004751765613779924,0.004714894087716387,0.9922404577455144,0.6250166747905704,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,57,2026083204,0,0.25,0.75,85,274,inference,42,ZLZ,0.7619047619047619,0.6784592400181481,0.0834455218866138,0.04264808746816706,0.004756734361765018,0.00442453404125878,0.9301621038213761,0.6183652997644878,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,57,2026083204,1,0.5,0.8,415,238,inference,42,LOO,0.2619047619047619,0.2663864332846072,-0.004481671379845287,0.027879850114051696,0.004881242974705363,0.004714894087716387,0.9659207935661065,0.3990480762863071,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,57,2026083204,1,0.5,0.8,415,238,inference,42,ZLZ,0.2619047619047619,0.2663864332846072,-0.004481671379845287,0.02531199118989419,0.004873069909304591,0.004714894087716387,0.9675408265155022,0.3625976538724311,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,57,2026083204,2,0.75,0.25,274,85,inference,42,LOO,0.7857142857142857,0.6784592400181481,0.10725504569613764,-0.019593337412941003,0.005297675468824136,0.004106520657043305,0.7751551942374421,0.26919422719621255,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,57,2026083204,2,0.75,0.25,274,85,inference,42,ZLZ,0.8095238095238095,0.6784592400181481,0.13106456950566148,-0.015889886767248562,0.005275694487942969,0.0037608539350699626,0.7128642387585158,0.2187665830048682,0.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,57,2026083204,3,0.5,0.2,415,490,inference,42,LOO,0.6904761904761905,0.7380708566975115,-0.047594666221321025,-0.008412760533702546,0.004666510410829017,0.005212654167358001,1.117034723690236,0.12315226607325198,1.0,0.2830137546510798,1.0,0.7726455471066307,0.0
wiggly,wiggly,500,57,2026083204,3,0.5,0.2,415,490,inference,42,ZLZ,0.7380952380952381,0.7380708566975115,2.4381397726647158e-05,-0.002601935652399967,0.004629824766336178,0.004714894087716387,1.0183741989543005,0.03823968226781429,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,58,2026083204,0,0.25,0.75,386,259,inference,42,LOO,0.7857142857142857,0.6774833047424536,0.10823098097183215,0.037017657225491885,0.00481770123427193,0.004106520657043305,0.852381759962726,0.5333213841751641,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,58,2026083204,0,0.25,0.75,386,259,inference,42,ZLZ,0.8333333333333334,0.6774833047424536,0.15585002859087982,0.0391691287887449,0.004802320524360871,0.003387533875338754,0.7053952059540199,0.5652210667972967,0.0,0.2281497042366718,1.0,0.5883538868867121,0.0
wiggly,wiggly,500,58,2026083204,1,0.5,0.8,120,357,inference,42,LOO,0.23809523809523808,0.26087963175531526,-0.022784393660077173,0.07279584660502497,0.005124815923003797,0.00442453404125878,0.8633547248786719,1.0168747554474071,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
wiggly,wiggly,500,58,2026083204,1,0.5,0.8,120,357,inference,42,ZLZ,0.23809523809523808,0.26087963175531526,-0.022784393660077173,0.07050839398565656,0.005106572608680928,0.00442453404125878,0.8664390737805794,0.9866794132919918,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
wiggly,wiggly,500,58,2026083204,2,0.75,0.25,259,386,inference,42,LOO,0.6904761904761905,0.6774833047424536,0.012992885733736914,0.004342390855708311,0.005148102150631551,0.0052126541673580004,1.0125389929798752,0.060520893841819176,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,58,2026083204,2,0.75,0.25,259,386,inference,42,ZLZ,0.6666666666666666,0.6774833047424536,-0.010816638075786922,0.001583034983142606,0.005160074681988279,0.005420054200542005,1.050382898422228,0.022037509814832355,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,58,2026083204,3,0.5,0.2,120,167,inference,42,LOO,0.6666666666666666,0.738061762833113,-0.07139509616644635,0.0032952651354318796,0.0045638905956987205,0.005420054200542005,1.1875951201920099,0.04877786090364745,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,58,2026083204,3,0.5,0.2,120,167,inference,42,ZLZ,0.7142857142857143,0.738061762833113,-0.023776048547398676,0.0032500751551312046,0.004564292617073315,0.004977600796416126,1.0905525158042626,0.04810682159527495,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,59,2026083204,0,0.25,0.75,109,394,inference,42,LOO,0.6666666666666666,0.6774965894898013,-0.010829922823134663,0.017714186894933093,0.004981312769312161,0.005420054200542005,1.0880774710499512,0.25098589572357566,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,59,2026083204,0,0.25,0.75,109,394,inference,42,ZLZ,0.6904761904761905,0.6774965894898013,0.012979600986389173,0.01677562935496779,0.004984883974824722,0.0052126541673580004,1.0456921753211492,0.23760265815290646,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,59,2026083204,1,0.5,0.8,322,464,inference,42,LOO,0.35714285714285715,0.2623318304466987,0.09481102669615843,0.02107126504630652,0.004774394589965106,0.005599800895968143,1.172881878623499,0.3049519784312868,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,59,2026083204,1,0.5,0.8,322,464,inference,42,ZLZ,0.38095238095238093,0.2623318304466987,0.11862055050568221,0.019755701318174057,0.004760489672529484,0.005751894253636414,1.2082568494640065,0.28632985799370564,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,59,2026083204,2,0.75,0.25,394,109,inference,42,LOO,0.8571428571428571,0.6774965894898013,0.1796462676530558,0.01711138586250316,0.005017470519134121,0.0029865604778496766,0.5952322921401192,0.24156987248552234,0.0,0.21422183914038362,1.0,0.5540257381524962,0.0
wiggly,wiggly,500,59,2026083204,2,0.75,0.25,394,109,inference,42,ZLZ,0.8095238095238095,0.6774965894898013,0.13202722003400824,0.0172928118531388,0.005016136682223177,0.003760853935069963,0.7497510880032746,0.2441636088660166,0.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,59,2026083204,3,0.5,0.2,322,332,inference,42,LOO,0.6666666666666666,0.7381984705118447,-0.0715318038451781,-0.004499905471979648,0.004649602490208989,0.005420054200542005,1.1657027051141282,0.06599263631622797,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,59,2026083204,3,0.5,0.2,322,332,inference,42,ZLZ,0.6904761904761905,0.7381984705118447,-0.04772228003565426,-0.004584587924464367,0.004650507129591917,0.005212654167357999,1.12087865303744,0.06722799342162991,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,60,2026083204,0,0.25,0.75,231,292,inference,42,LOO,0.6904761904761905,0.6750586384286088,0.015417552047581662,0.03332201125821077,0.004873212488929222,0.005212654167357999,1.0696546024208686,0.4773352779313563,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,60,2026083204,0,0.25,0.75,231,292,inference,42,ZLZ,0.6666666666666666,0.6750586384286088,-0.008391971761942174,0.03620841299723576,0.004848896152781975,0.0054200542005420045,1.1177913549318512,0.5199816870374101,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,60,2026083204,1,0.5,0.8,440,384,inference,42,LOO,0.47619047619047616,0.2623500021061734,0.2138404740843028,0.03174613837157114,0.00487846987690313,0.0060837343067308225,1.247057880901132,0.4545159110878894,0.0,0.30574770524306843,1.0,0.956481384904725,0.0
wiggly,wiggly,500,60,2026083204,1,0.5,0.8,440,384,inference,42,ZLZ,0.42857142857142855,0.2623500021061734,0.16622142646525517,0.025387088006511904,0.004831540484426069,0.005973120955699353,1.2362767061464228,0.36523305592994204,0.0,0.3029554302688381,1.0,0.906753550839407,0.0
wiggly,wiggly,500,60,2026083204,2,0.75,0.25,292,231,inference,42,LOO,0.7142857142857143,0.6750586384286088,0.0392270758571055,-0.0019071227362892351,0.0052026551575542635,0.004977600796416126,0.9567424028072746,0.026440284462500144,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,60,2026083204,2,0.75,0.25,292,231,inference,42,ZLZ,0.7142857142857143,0.6750586384286088,0.0392270758571055,-0.0005147762272149636,0.005190220964380665,0.004977600796416128,0.9590344670441389,0.007145383764349987,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,60,2026083204,3,0.5,0.2,440,285,inference,42,LOO,0.6904761904761905,0.7377398839459348,-0.04726369346974435,-0.0009793380784138828,0.004615861792891862,0.0052126541673580004,1.1292916472033805,0.014414721054421712,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,60,2026083204,3,0.5,0.2,440,285,inference,42,ZLZ,0.7142857142857143,0.7377398839459348,-0.023454169660220514,-0.002182874911711652,0.00462898547254678,0.004977600796416126,1.0753113886264898,0.032083810351221945,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,61,2026083204,0,0.25,0.75,294,199,inference,42,LOO,0.6190476190476191,0.6762280199835238,-0.05718040093590471,0.024633383972837097,0.00494132236939091,0.005751894253636414,1.1640394662907652,0.3504309713671113,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,61,2026083204,0,0.25,0.75,294,199,inference,42,ZLZ,0.6190476190476191,0.6762280199835238,-0.05718040093590471,0.02278337635656047,0.0049514251810456,0.005751894253636414,1.1616643780976568,0.32378220310050104,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,61,2026083204,1,0.5,0.8,25,68,inference,42,LOO,0.2857142857142857,0.2609212669453751,0.024793018768910602,0.09249489806561367,0.0052436681133773075,0.004977600796416128,0.9492593140510922,1.2773213756125434,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,61,2026083204,1,0.5,0.8,25,68,inference,42,ZLZ,0.2619047619047619,0.2609212669453751,0.0009834949593868214,0.08644428851217845,0.005208683886860301,0.004714894087716387,0.9051987392842991,1.1977668898809761,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,61,2026083204,2,0.75,0.25,199,294,inference,42,LOO,0.6666666666666666,0.6762280199835238,-0.009561353316857146,-0.01767358761247262,0.00523196288968916,0.0054200542005420045,1.0359504290872406,0.244338773597995,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,61,2026083204,2,0.75,0.25,199,294,inference,42,ZLZ,0.6190476190476191,0.6762280199835238,-0.05718040093590471,-0.02134679284839547,0.005260212377573057,0.005751894253636414,1.093471867820327,0.29432760481554976,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,61,2026083204,3,0.5,0.2,25,51,inference,42,LOO,0.7380952380952381,0.7370506938650616,0.001044544230176525,-0.0005278575079932235,0.004588659486128971,0.004714894087716387,1.027510126207667,0.007792445754076239,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,61,2026083204,3,0.5,0.2,25,51,inference,42,ZLZ,0.7380952380952381,0.7370506938650616,0.001044544230176525,-0.0005278575079932235,0.004588659486128972,0.004714894087716387,1.0275101262076667,0.0077924457540762375,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,62,2026083204,0,0.25,0.75,410,467,inference,42,LOO,0.7142857142857143,0.6771873002086719,0.037098414077042396,0.013016980462948968,0.005033981322334955,0.004977600796416128,0.9888000128906567,0.1834655187072554,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,62,2026083204,0,0.25,0.75,410,467,inference,42,ZLZ,0.7142857142857143,0.6771873002086719,0.037098414077042396,0.009229083998684495,0.005064056132663924,0.004977600796416126,0.9829276504874921,0.1296908519717544,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,62,2026083204,1,0.5,0.8,165,472,inference,42,LOO,0.42857142857142855,0.2616992334817102,0.16687219508971834,0.052839845008318787,0.005021686658927198,0.005973120955699353,1.1894650864129013,0.7456529320152754,0.0,0.3029554302688381,1.0,0.906753550839407,0.0
wiggly,wiggly,500,62,2026083204,1,0.5,0.8,165,472,inference,42,ZLZ,0.42857142857142855,0.2616992334817102,0.16687219508971834,0.04792652537334491,0.004999683283400143,0.005973120955699353,1.1946998673958409,0.6778048893499803,0.0,0.3029554302688381,1.0,0.906753550839407,0.0
wiggly,wiggly,500,62,2026083204,2,0.75,0.25,467,410,inference,42,LOO,0.7142857142857143,0.6771873002086719,0.037098414077042396,0.006173923268086301,0.005117555170396194,0.004977600796416126,0.9726521025528616,0.08630380846482691,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,62,2026083204,2,0.75,0.25,467,410,inference,42,ZLZ,0.7380952380952381,0.6771873002086719,0.06090793788656623,0.0031392116925292868,0.005137796921461755,0.004714894087716387,0.9176879039382024,0.04379576696229043,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,62,2026083204,3,0.5,0.2,165,473,inference,42,LOO,0.5714285714285714,0.7376151589391531,-0.16618658751058168,-0.005717988939274887,0.004667487457403358,0.005973120955699353,1.2797294069264307,0.08369542733602899,0.0,0.30295543026883814,1.0,0.9067535508394071,0.0
wiggly,wiggly,500,62,2026083204,3,0.5,0.2,165,473,inference,42,ZLZ,0.5952380952380952,0.7376151589391531,-0.14237706370105785,-0.005127730541570896,0.004660810692563829,0.0058763342735468176,1.260796599810912,0.07510942953054689,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
wiggly,wiggly,500,63,2026083204,0,0.25,0.75,482,224,inference,42,LOO,0.7619047619047619,0.6775742010797905,0.08433056082497137,0.02472592425472897,0.004925165780797603,0.00442453404125878,0.898352306943514,0.35232390252391943,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,63,2026083204,0,0.25,0.75,482,224,inference,42,ZLZ,0.7380952380952381,0.6775742010797905,0.06052103701544764,0.028965466850103594,0.004888066931927162,0.004714894087716387,0.9645723254974947,0.41429716417382795,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,63,2026083204,1,0.5,0.8,77,343,inference,42,LOO,0.23809523809523808,0.26162714719219693,-0.023531909096958847,0.03942383869717336,0.004949470842754519,0.004424534041258779,0.8939408235399166,0.560375996472993,1.0,0.260742519127625,1.0,0.6843972569730632,0.0
wiggly,wiggly,500,63,2026083204,1,0.5,0.8,77,343,inference,42,ZLZ,0.23809523809523808,0.26162714719219693,-0.023531909096958847,0.03942383869717336,0.004949470842754518,0.004424534041258779,0.8939408235399167,0.5603759964729931,1.0,0.260742519127625,1.0,0.6843972569730632,0.0
wiggly,wiggly,500,63,2026083204,2,0.75,0.25,224,482,inference,42,LOO,0.7142857142857143,0.6775742010797905,0.03671151320592381,0.007377761338560163,0.005069562005320308,0.004977600796416128,0.9818601274019984,0.10361899663652742,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,63,2026083204,2,0.75,0.25,224,482,inference,42,ZLZ,0.7142857142857143,0.6775742010797905,0.03671151320592381,0.0051765365938247765,0.005070827943745635,0.004977600796416128,0.9816150048150433,0.07269421498080944,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,63,2026083204,3,0.5,0.2,77,254,inference,42,LOO,0.6666666666666666,0.7362036753735961,-0.06953700870692947,0.0013085498142065832,0.004607262164520691,0.005420054200542006,1.1764154083265355,0.01927830280351992,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,63,2026083204,3,0.5,0.2,77,254,inference,42,ZLZ,0.6666666666666666,0.7362036753735961,-0.06953700870692947,0.0013085498142065832,0.004607262164520691,0.005420054200542005,1.1764154083265352,0.01927830280351992,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,64,2026083204,0,0.25,0.75,309,371,inference,42,LOO,0.7619047619047619,0.6763857274346088,0.08551903447015308,0.023388923766215153,0.004936058979679818,0.004424534041258779,0.8963697677586868,0.3329048085024547,1.0,0.2607425191276249,1.0,0.6843972569730633,0.0
wiggly,wiggly,500,64,2026083204,0,0.25,0.75,309,371,inference,42,ZLZ,0.7619047619047619,0.6763857274346088,0.08551903447015308,0.022431499772359698,0.004946486478198765,0.004424534041258779,0.8944801650140056,0.3189406672093652,1.0,0.2607425191276249,1.0,0.6843972569730633,0.0
wiggly,wiggly,500,64,2026083204,1,0.5,0.8,156,481,inference,42,LOO,0.21428571428571427,0.2609839780397261,-0.04669826375401184,0.042023542647883216,0.0048992127893109205,0.004106520657043305,0.8382001014536239,0.600384552941367,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,64,2026083204,1,0.5,0.8,156,481,inference,42,ZLZ,0.19047619047619047,0.2609839780397261,-0.07050778756353565,0.040779475359461914,0.004938412388478493,0.0037608539350699618,0.7615512110418683,0.580293836008877,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,64,2026083204,2,0.75,0.25,371,309,inference,42,LOO,0.6428571428571429,0.6763857274346087,-0.03352858457746577,-0.028647457737945414,0.005356648538652129,0.005599800895968143,1.045392628536573,0.39141684432525936,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,64,2026083204,2,0.75,0.25,371,309,inference,42,ZLZ,0.6428571428571429,0.6763857274346087,-0.03352858457746577,-0.032494955750221766,0.0053831513896423246,0.005599800895968143,1.0402458505519039,0.44289181384258675,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,64,2026083204,3,0.5,0.2,156,30,inference,42,LOO,0.7857142857142857,0.7374027849201288,0.048311500794156914,-0.005164945512918462,0.004663967296836295,0.004106520657043305,0.880478012748691,0.07562893697119774,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,64,2026083204,3,0.5,0.2,156,30,inference,42,ZLZ,0.7619047619047619,0.7374027849201288,0.024501976984633078,-0.005012373697937611,0.004662204145442717,0.00442453404125878,0.9490219439626515,0.07340874497990664,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,65,2026083204,0,0.25,0.75,51,21,inference,42,LOO,0.7619047619047619,0.6774241306484589,0.08448063125630301,0.0349866635914321,0.004848453102476439,0.004424534041258779,0.9125661211405479,0.502459346943511,1.0,0.2607425191276249,1.0,0.6843972569730633,0.0
wiggly,wiggly,500,65,2026083204,0,0.25,0.75,51,21,inference,42,ZLZ,0.7619047619047619,0.6774241306484589,0.08448063125630301,0.037538401610576866,0.0048302945284015315,0.00442453404125878,0.91599674000065,0.5401183969066571,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,65,2026083204,1,0.5,0.8,328,234,inference,42,LOO,0.35714285714285715,0.2625449309241813,0.09459792621867585,0.060281410148506465,0.005127520543277868,0.005599800895968143,1.0921069645073251,0.8418402737043753,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,65,2026083204,1,0.5,0.8,328,234,inference,42,ZLZ,0.35714285714285715,0.2625449309241813,0.09459792621867585,0.06028779348467417,0.0051292180763613205,0.005599800895968142,1.091745527798002,0.8417900867868324,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,65,2026083204,2,0.75,0.25,21,51,inference,42,LOO,0.7619047619047619,0.677424130648459,0.0844806312563029,-0.007718915059690135,0.005237424651307335,0.00442453404125878,0.8447919227161299,0.10665896570057586,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,65,2026083204,2,0.75,0.25,21,51,inference,42,ZLZ,0.7619047619047619,0.677424130648459,0.0844806312563029,-0.008138393436540992,0.005241818737066555,0.00442453404125878,0.844083754741747,0.11240811932504023,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,65,2026083204,3,0.5,0.2,328,424,inference,42,LOO,0.7619047619047619,0.7366984352133168,0.02520632669144507,-0.00718131024998192,0.00469041097908378,0.00442453404125878,0.9433147886164688,0.10485719619825623,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,65,2026083204,3,0.5,0.2,328,424,inference,42,ZLZ,0.7857142857142857,0.7366984352133168,0.049015850500968905,-0.009258452375562998,0.004712821926643901,0.004106520657043306,0.8713506941196153,0.13486457303348762,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,66,2026083204,0,0.25,0.75,304,58,inference,42,LOO,0.7857142857142857,0.6762597358604695,0.1094545498538162,0.019104555148102276,0.004976017302400585,0.004106520657043305,0.8252625357757885,0.27082951290471763,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,66,2026083204,0,0.25,0.75,304,58,inference,42,ZLZ,0.8095238095238095,0.6762597358604695,0.13326407366334003,0.01692503974378845,0.004990982902545627,0.0037608539350699626,0.7535297171929314,0.23957232968181644,0.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,66,2026083204,1,0.5,0.8,465,488,inference,42,LOO,0.40476190476190477,0.2623280837060732,0.14243382105583158,0.02797504022678443,0.004866448015045507,0.005876334273546816,1.2075201985881823,0.40101874679739274,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
wiggly,wiggly,500,66,2026083204,1,0.5,0.8,465,488,inference,42,ZLZ,0.38095238095238093,0.2623280837060732,0.11862429724630774,0.029384392118485314,0.004872241043249194,0.005751894253636413,1.180543861147025,0.42097114424419435,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,66,2026083204,2,0.75,0.25,58,304,inference,42,LOO,0.6190476190476191,0.6762597358604695,-0.05721211681285043,0.012287218845858039,0.005089950497578972,0.005751894253636414,1.1300491539892765,0.17222524617261775,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,66,2026083204,2,0.75,0.25,58,304,inference,42,ZLZ,0.6190476190476191,0.6762597358604695,-0.05721211681285043,0.011498841145350935,0.00509669424227506,0.005751894253636413,1.1285539175426158,0.16106819213184254,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,66,2026083204,3,0.5,0.2,465,291,inference,42,LOO,0.7380952380952381,0.7378304561659943,0.00026478192924384025,-0.008237725347455371,0.0046929525627412046,0.004714894087716387,1.004675420150074,0.12024976213554357,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,66,2026083204,3,0.5,0.2,465,291,inference,42,ZLZ,0.6904761904761905,0.7378304561659943,-0.04735426568980383,-0.006959907829002243,0.004679384743057636,0.0052126541673580004,1.1139614401426439,0.10174407103777652,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,67,2026083204,0,0.25,0.75,463,82,inference,42,LOO,0.7142857142857143,0.6768535995787451,0.037432114706969166,0.030013432864010148,0.004896134954080074,0.004977600796416126,1.016638806548452,0.4289325277476804,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,67,2026083204,0,0.25,0.75,463,82,inference,42,ZLZ,0.7380952380952381,0.6768535995787451,0.061241638516493,0.0291859917504943,0.004901808698611271,0.004714894087716387,0.9618682363210465,0.41686580918615407,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,67,2026083204,1,0.5,0.8,243,403,inference,42,LOO,0.2857142857142857,0.26263538049384505,0.02307890522044065,0.060135496901041585,0.005105546390131095,0.004977600796416126,0.9749398822499616,0.8416078750474899,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,67,2026083204,1,0.5,0.8,243,403,inference,42,ZLZ,0.2619047619047619,0.26263538049384505,-0.0007306185890831318,0.05897100456875515,0.0050963326954059284,0.004714894087716387,0.9251542961405584,0.8260562857395143,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,67,2026083204,2,0.75,0.25,82,463,inference,42,LOO,0.8095238095238095,0.6768535995787451,0.1326702099450644,-0.011123936668954726,0.005279351571500963,0.0037608539350699626,0.7123704273403261,0.15309754109880278,0.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,67,2026083204,2,0.75,0.25,82,463,inference,42,ZLZ,0.8095238095238095,0.6768535995787451,0.1326702099450644,-0.011815324355860635,0.005283712359904908,0.0037608539350699626,0.7117824890713104,0.16254591701093885,0.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,67,2026083204,3,0.5,0.2,243,23,inference,42,LOO,0.7857142857142857,0.737249530682145,0.04846475503214065,-0.011888428859185396,0.004682439956994388,0.004106520657043305,0.8770044452805412,0.1737354144969646,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,67,2026083204,3,0.5,0.2,243,23,inference,42,ZLZ,0.8095238095238095,0.737249530682145,0.07227427884166449,-0.007095367380016815,0.004658844205144933,0.0037608539350699618,0.8072504186589268,0.10395270462957525,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,68,2026083204,0,0.25,0.75,376,443,inference,42,LOO,0.6904761904761905,0.6786006324531594,0.011875558023031085,0.04744429930189287,0.0047015280746871835,0.005212654167357999,1.1087148868519354,0.6919337590319427,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,68,2026083204,0,0.25,0.75,376,443,inference,42,ZLZ,0.7142857142857143,0.6786006324531594,0.03568508183255492,0.04585864428573527,0.004716890776350157,0.004977600796416126,1.0552715830040273,0.667718334788275,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,68,2026083204,1,0.5,0.8,278,271,inference,42,LOO,0.4523809523809524,0.26387781188036463,0.18850314050058775,0.031064003284138608,0.004882611296617606,0.006042254300094022,1.237504673837082,0.44456098666330435,0.0,0.3047036007530807,1.0,0.9318833308045613,0.0
wiggly,wiggly,500,68,2026083204,1,0.5,0.8,278,271,inference,42,ZLZ,0.4523809523809524,0.26387781188036463,0.18850314050058775,0.03474965969958277,0.004915685457047045,0.006042254300094022,1.229178382728282,0.49563105814837066,0.0,0.3047036007530807,1.0,0.9318833308045613,0.0
wiggly,wiggly,500,68,2026083204,2,0.75,0.25,443,376,inference,42,LOO,0.7142857142857143,0.6786006324531594,0.03568508183255492,0.006827455586826736,0.005109353065683504,0.004977600796416128,0.9742135124401016,0.09551595594674014,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,68,2026083204,2,0.75,0.25,443,376,inference,42,ZLZ,0.6904761904761905,0.6786006324531594,0.011875558023031085,0.008508235924281515,0.00509695159968354,0.0052126541673580004,1.0227003465525637,0.11917475537193858,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,68,2026083204,3,0.5,0.2,278,7,inference,42,LOO,0.6190476190476191,0.7373214990985222,-0.11827388005090311,-0.00553588126345772,0.004668391565615512,0.005751894253636414,1.232093360805746,0.0810220315856333,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,68,2026083204,3,0.5,0.2,278,7,inference,42,ZLZ,0.6428571428571429,0.7373214990985222,-0.09446435624137928,-0.006560107600424914,0.004679583384574033,0.005599800895968143,1.1966451788053507,0.0958975181534002,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,69,2026083204,0,0.25,0.75,175,365,inference,42,LOO,0.5476190476190477,0.6784054410807656,-0.13078639346171794,0.024385412765906778,0.004905013514153489,0.00604225430009402,1.2318527324458957,0.34818495951974693,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
wiggly,wiggly,500,69,2026083204,0,0.25,0.75,175,365,inference,42,ZLZ,0.5476190476190477,0.6784054410807656,-0.13078639346171794,0.020888118431243274,0.004938700190865415,0.00604225430009402,1.2234503141676287,0.29723023842556134,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
wiggly,wiggly,500,69,2026083204,1,0.5,0.8,293,390,inference,42,LOO,0.2619047619047619,0.2616947105213041,0.00021005138345780994,0.0613253431639858,0.005046608830246689,0.004714894087716387,0.9342697732897028,0.8632571129485075,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,69,2026083204,1,0.5,0.8,293,390,inference,42,ZLZ,0.23809523809523808,0.2616947105213041,-0.023599472426066026,0.06407318942959883,0.005073183722668368,0.00442453404125878,0.8721414959779115,0.89957224538602,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
wiggly,wiggly,500,69,2026083204,2,0.75,0.25,365,175,inference,42,LOO,0.7380952380952381,0.6784054410807656,0.05968979701447252,0.00046591434170417667,0.005151245642583652,0.004714894087716387,0.9152920312593734,0.006491573055407439,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,69,2026083204,2,0.75,0.25,365,175,inference,42,ZLZ,0.7142857142857143,0.6784054410807656,0.03588027320494869,0.000883355652146145,0.005146553805635796,0.004977600796416126,0.9671716228761359,0.012313381449178616,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,69,2026083204,3,0.5,0.2,293,451,inference,42,LOO,0.7380952380952381,0.7380528693404151,4.2368754822996735e-05,-0.015018758726146553,0.004681317743957124,0.004714894087716387,1.0071724128964765,0.21950781186659207,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,69,2026083204,3,0.5,0.2,293,451,inference,42,ZLZ,0.7142857142857143,0.7380528693404151,-0.02376715505470084,-0.014546543027772696,0.004675939895779418,0.004977600796416126,1.0645134256128896,0.21272833250595805,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,70,2026083204,0,0.25,0.75,481,33,inference,42,LOO,0.7380952380952381,0.6770653752237523,0.06102986287148582,0.018931049637355257,0.004962413936512086,0.004714894087716387,0.9501210797885046,0.26873745518810194,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,70,2026083204,0,0.25,0.75,481,33,inference,42,ZLZ,0.7857142857142857,0.6770653752237523,0.10864891049053338,0.012586182172285021,0.0050153601514938955,0.004106520657043305,0.8187887874453283,0.1777227198083942,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,70,2026083204,1,0.5,0.8,143,461,inference,42,LOO,0.2857142857142857,0.26288203972153734,0.022832245992748357,0.07164540714148737,0.005047596875813667,0.004977600796416128,0.9861327912827318,1.0084306186814516,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,70,2026083204,1,0.5,0.8,143,461,inference,42,ZLZ,0.23809523809523808,0.26288203972153734,-0.02478680162629926,0.05605825640163414,0.004987565094013657,0.00442453404125878,0.8871130417063314,0.793771126250853,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
wiggly,wiggly,500,70,2026083204,2,0.75,0.25,33,481,inference,42,LOO,0.5714285714285714,0.6770653752237523,-0.10563680379518092,0.008812466378862682,0.0050856167547872885,0.005973120955699353,1.1745125996913988,0.12357358849362893,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
wiggly,wiggly,500,70,2026083204,2,0.75,0.25,33,481,inference,42,ZLZ,0.5476190476190477,0.6770653752237523,-0.12944632760470465,0.007899928482092755,0.005095177653359564,0.00604225430009402,1.1858770608538038,0.11067346165957072,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
wiggly,wiggly,500,70,2026083204,3,0.5,0.2,143,137,inference,42,LOO,0.7619047619047619,0.7380519145071811,0.023852847397580756,-0.005569951872963275,0.004637760836242554,0.00442453404125878,0.9540237622178622,0.08178944632959044,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,70,2026083204,3,0.5,0.2,143,137,inference,42,ZLZ,0.7857142857142857,0.7380519145071811,0.04766237120710459,-0.005546562137306865,0.004637479626715291,0.004106520657043305,0.8855069968149786,0.08144845964613706,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,71,2026083204,0,0.25,0.75,370,31,inference,42,LOO,0.6190476190476191,0.6751924608621132,-0.056144841814494084,0.008559866431203766,0.005035119699875197,0.005751894253636414,1.1423550176531023,0.1206318777882796,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,71,2026083204,0,0.25,0.75,370,31,inference,42,ZLZ,0.6190476190476191,0.6751924608621132,-0.056144841814494084,0.008559866431203766,0.005035119699875197,0.005751894253636414,1.1423550176531023,0.1206318777882796,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,71,2026083204,1,0.5,0.8,310,217,inference,42,LOO,0.40476190476190477,0.2612515985342324,0.14351030622767236,0.07252919726577789,0.0051020745047400595,0.005876334273546817,1.1517539126658058,1.0154054094014857,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
wiggly,wiggly,500,71,2026083204,1,0.5,0.8,310,217,inference,42,ZLZ,0.42857142857142855,0.2612515985342324,0.16731983003719614,0.07030936927629655,0.00508109572466995,0.005973120955699353,1.1755576512165289,0.9863578689128708,0.0,0.3029554302688381,1.0,0.906753550839407,0.0
wiggly,wiggly,500,71,2026083204,2,0.75,0.25,31,370,inference,42,LOO,0.7380952380952381,0.6751924608621132,0.06290277723312498,0.011416573490045767,0.00510957110653376,0.004714894087716387,0.9227573096472446,0.15971420827337426,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,71,2026083204,2,0.75,0.25,31,370,inference,42,ZLZ,0.7380952380952381,0.6751924608621132,0.06290277723312498,0.012162290084274496,0.005103417371260843,0.004714894087716387,0.9238699766685028,0.1702490957199741,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,71,2026083204,3,0.5,0.2,310,57,inference,42,LOO,0.7619047619047619,0.7357035468468385,0.026201215057923388,-0.013541201749928122,0.004769378967248712,0.00442453404125878,0.9276960525976277,0.19607683704163295,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,71,2026083204,3,0.5,0.2,310,57,inference,42,ZLZ,0.8095238095238095,0.7357035468468385,0.07382026267697106,-0.012692712177263643,0.004760510301149654,0.003760853935069963,0.7900106705286877,0.18396181145416446,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,72,2026083204,0,0.25,0.75,388,396,inference,42,LOO,0.6904761904761905,0.6786377782866755,0.01183841218951498,0.036541300282513234,0.0047997867884043074,0.005212654167357999,1.0860178581163495,0.527439953195666,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,72,2026083204,0,0.25,0.75,388,396,inference,42,ZLZ,0.6904761904761905,0.6786377782866755,0.01183841218951498,0.036722074551355455,0.004798460694383109,0.0052126541673580004,1.0863179880705764,0.5301224996412859,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,72,2026083204,1,0.5,0.8,498,9,inference,42,LOO,0.4523809523809524,0.2629101211078668,0.18947083127308556,0.03923187366033504,0.0049523869394876505,0.006042254300094022,1.2200691048424266,0.5574831754432237,0.0,0.3047036007530807,1.0,0.9318833308045613,0.0
wiggly,wiggly,500,72,2026083204,1,0.5,0.8,498,9,inference,42,ZLZ,0.4523809523809524,0.2629101211078668,0.18947083127308556,0.03923187366033504,0.00495238693948765,0.006042254300094022,1.2200691048424268,0.5574831754432237,0.0,0.3047036007530807,1.0,0.9318833308045613,0.0
wiggly,wiggly,500,72,2026083204,2,0.75,0.25,396,388,inference,42,LOO,0.6666666666666666,0.6786377782866755,-0.011971111620008856,0.00012786678048148925,0.005163160739065605,0.005420054200542005,1.0497550772596886,0.00177950784732767,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,72,2026083204,2,0.75,0.25,396,388,inference,42,ZLZ,0.6190476190476191,0.6786377782866755,-0.05959015923905642,0.001304903892763054,0.005153839236696125,0.005751894253636414,1.1160406814170776,0.01817661853481061,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,72,2026083204,3,0.5,0.2,498,199,inference,42,LOO,0.7857142857142857,0.7378825739870283,0.04783171172725742,-0.00706245956112983,0.00467926780745537,0.004106520657043305,0.877598980443154,0.10324452325961193,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,72,2026083204,3,0.5,0.2,498,199,inference,42,ZLZ,0.8095238095238095,0.7378825739870283,0.07164123553678126,-0.007597035836120147,0.0046847300253182985,0.0037608539350699626,0.8027898971220728,0.1109946103572249,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,73,2026083204,0,0.25,0.75,303,204,inference,42,LOO,0.47619047619047616,0.6731785055134638,-0.19698802932298765,-0.002677888795776351,0.005152811349246072,0.006083734306730822,1.1806631165763435,0.0373052896922941,0.0,0.30574770524306843,1.0,0.9564813849047249,0.0
wiggly,wiggly,500,73,2026083204,0,0.25,0.75,303,204,inference,42,ZLZ,0.5,0.6731785055134638,-0.1731785055134638,-0.00014320492334152224,0.0051370213635056885,0.006097560975609756,1.1869837682451374,0.00199803118898495,0.0,0.3060949486318019,1.0,0.9611063088618099,0.0
wiggly,wiggly,500,73,2026083204,1,0.5,0.8,197,40,inference,42,LOO,0.35714285714285715,0.26289520538370004,0.09424765175915711,0.032468658263963834,0.004885522303096511,0.005599800895968142,1.14620311781586,0.4645247326785403,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,73,2026083204,1,0.5,0.8,197,40,inference,42,ZLZ,0.3333333333333333,0.26289520538370004,0.07043812794963328,0.03302357048140059,0.004891495774149874,0.005420054200542005,1.1080566049316467,0.47217521386163924,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,73,2026083204,2,0.75,0.25,204,303,inference,42,LOO,0.6904761904761905,0.6731785055134638,0.017297684962726656,-0.003525045769534052,0.005236886328764477,0.0052126541673580004,0.9953727921735903,0.048711128004752156,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,73,2026083204,2,0.75,0.25,204,303,inference,42,ZLZ,0.6428571428571429,0.6731785055134638,-0.030321362656320905,-0.004849165631681918,0.005239782404967973,0.005599800895968143,1.0687086720736392,0.06699006394635508,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,73,2026083204,3,0.5,0.2,197,65,inference,42,LOO,0.7380952380952381,0.7379264512030975,0.00016878689214061549,-0.006519501781610204,0.004645420599434269,0.004714894087716387,1.0149552633168628,0.09565372508996739,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,73,2026083204,3,0.5,0.2,197,65,inference,42,ZLZ,0.7380952380952381,0.7379264512030975,0.00016878689214061549,-0.005974955531774184,0.004639348437212819,0.004714894087716387,1.0162836767977173,0.08772152675081987,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,74,2026083204,0,0.25,0.75,272,389,inference,42,LOO,0.5714285714285714,0.6754728740263927,-0.10404430259782127,-0.011572463660399657,0.005196232027378248,0.005973120955699354,1.1495100534825586,0.16053937134777535,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
wiggly,wiggly,500,74,2026083204,0,0.25,0.75,272,389,inference,42,ZLZ,0.5714285714285714,0.6754728740263927,-0.10404430259782127,-0.006419691464814359,0.005159908439415883,0.005973120955699354,1.1576021214003418,0.08937028819067633,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
wiggly,wiggly,500,74,2026083204,1,0.5,0.8,253,498,inference,42,LOO,0.40476190476190477,0.2622461274401572,0.14251577732174758,0.057196048022233714,0.0050744909916479375,0.005876334273546817,1.1580145246525466,0.8029153840615854,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
wiggly,wiggly,500,74,2026083204,1,0.5,0.8,253,498,inference,42,ZLZ,0.40476190476190477,0.2622461274401572,0.14251577732174758,0.04989665290283124,0.005013730444472241,0.0058763342735468176,1.1720483058728492,0.7046783411759506,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
wiggly,wiggly,500,74,2026083204,2,0.75,0.25,389,272,inference,42,LOO,0.5476190476190477,0.6754728740263927,-0.127853826407345,-0.051955712120360986,0.005493494376601645,0.00604225430009402,1.099892688673661,0.7009853789711222,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
wiggly,wiggly,500,74,2026083204,2,0.75,0.25,389,272,inference,42,ZLZ,0.5,0.6754728740263927,-0.17547287402639267,-0.04947169207679136,0.005485997877007055,0.006097560975609756,1.111477093559567,0.6679269194155241,0.0,0.3060949486318019,1.0,0.9611063088618099,0.0
wiggly,wiggly,500,74,2026083204,3,0.5,0.2,253,409,inference,42,LOO,0.6904761904761905,0.7378350474776911,-0.047358857001500665,0.002993042706357807,0.004569650943713805,0.0052126541673580004,1.1407116717588106,0.04427630800502671,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,74,2026083204,3,0.5,0.2,253,409,inference,42,ZLZ,0.6904761904761905,0.7378350474776911,-0.047358857001500665,0.002341720626537702,0.004577229098141241,0.0052126541673580004,1.138823086105696,0.034612562763756766,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,75,2026083204,0,0.25,0.75,342,178,inference,42,LOO,0.7380952380952381,0.6771627338001484,0.060932504295089784,0.008719670102089294,0.005051632414701608,0.004714894087716387,0.9333406908219961,0.12268294243859562,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,75,2026083204,0,0.25,0.75,342,178,inference,42,ZLZ,0.7380952380952381,0.6771627338001484,0.060932504295089784,0.008719670102089405,0.0050516324147016085,0.004714894087716387,0.933340690821996,0.12268294243859716,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,75,2026083204,1,0.5,0.8,494,94,inference,42,LOO,0.30952380952380953,0.2624136759592163,0.04711013356459326,0.03443136440934297,0.00486258084599771,0.0052126541673580004,1.0719933163987243,0.4937655833549796,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,75,2026083204,1,0.5,0.8,494,94,inference,42,ZLZ,0.2857142857142857,0.2624136759592163,0.023300609755069424,0.039105432048982314,0.004898199967107977,0.004977600796416126,1.0162102057574895,0.5587516684310806,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,75,2026083204,2,0.75,0.25,178,342,inference,42,LOO,0.6904761904761905,0.6771627338001484,0.013313456676042112,0.0195832445468751,0.0050109347778032574,0.0052126541673580004,1.0402558401774238,0.27664655868133725,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,75,2026083204,2,0.75,0.25,178,342,inference,42,ZLZ,0.6428571428571429,0.6771627338001484,-0.03430559094300545,0.018462241787338685,0.005018682241818986,0.005599800895968143,1.1157910834256235,0.26060910499197903,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,75,2026083204,3,0.5,0.2,494,382,inference,42,LOO,0.8571428571428571,0.7360894331518157,0.12105342399104135,-0.007933054222135971,0.004681589458475974,0.0029865604778496766,0.6379372869704618,0.11594279335426422,0.0,0.21422183914038362,1.0,0.5540257381524962,0.0
wiggly,wiggly,500,75,2026083204,3,0.5,0.2,494,382,inference,42,ZLZ,0.8333333333333334,0.7360894331518157,0.09724390018151763,-0.007029220029193151,0.00467165567706247,0.003387533875338754,0.7251249042114402,0.1028422867838344,1.0,0.2281497042366718,1.0,0.5883538868867121,0.0
wiggly,wiggly,500,76,2026083204,0,0.25,0.75,146,278,inference,42,LOO,0.6666666666666666,0.6776114094363609,-0.01094474276969426,0.029092183461717935,0.004888989680022017,0.0054200542005420045,1.1086245942980997,0.41607033964571893,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,76,2026083204,0,0.25,0.75,146,278,inference,42,ZLZ,0.6428571428571429,0.6776114094363609,-0.034754266579217985,0.02796861340148271,0.004897997881042039,0.005599800895968143,1.1432836501711179,0.39963327258227244,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,76,2026083204,1,0.5,0.8,461,463,inference,42,LOO,0.21428571428571427,0.26217431373864447,-0.0478885994529302,0.05043560365097394,0.00500342481058999,0.004106520657043305,0.8207419542613402,0.7130229920294985,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,76,2026083204,1,0.5,0.8,461,463,inference,42,ZLZ,0.19047619047619047,0.26217431373864447,-0.071698123262454,0.05384571370636748,0.005006034148965551,0.0037608539350699618,0.7512641390684692,0.761034305021982,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,76,2026083204,2,0.75,0.25,278,146,inference,42,LOO,0.7619047619047619,0.6776114094363608,0.08429335246840108,0.008546907184980745,0.00508688868030796,0.0044245340412587784,0.8697917959924607,0.11983477667939053,1.0,0.2607425191276249,1.0,0.6843972569730633,0.0
wiggly,wiggly,500,76,2026083204,2,0.75,0.25,278,146,inference,42,ZLZ,0.7380952380952381,0.6776114094363608,0.06048382865887736,0.009445111606035006,0.00507462892886018,0.004714894087716387,0.9291111042429276,0.13258822254594455,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,76,2026083204,3,0.5,0.2,461,437,inference,42,LOO,0.6666666666666666,0.7380085213657751,-0.07134185469910848,-0.01265872038767979,0.00468232519284924,0.0054200542005420045,1.1575561237864065,0.18499458688381465,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,76,2026083204,3,0.5,0.2,461,437,inference,42,ZLZ,0.7142857142857143,0.7380085213657751,-0.023722807080060804,-0.011889579945787987,0.0046779704737834665,0.004977600796416126,1.0640513496850534,0.17383522069100737,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,77,2026083204,0,0.25,0.75,85,242,inference,42,LOO,0.7857142857142857,0.675559467690226,0.11015481802405969,0.05056118420640876,0.004713766784441335,0.004106520657043305,0.8711760349700882,0.7364329151189286,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,77,2026083204,0,0.25,0.75,85,242,inference,42,ZLZ,0.7619047619047619,0.675559467690226,0.08634529421453585,0.04834724775715149,0.004734655552218222,0.00442453404125878,0.9344996679190005,0.7026314119369971,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,77,2026083204,1,0.5,0.8,244,418,inference,42,LOO,0.35714285714285715,0.2618049252346971,0.09533793190816003,0.0399053242883462,0.004949747717471682,0.005599800895968143,1.1313305678594274,0.5672040359373005,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,77,2026083204,1,0.5,0.8,244,418,inference,42,ZLZ,0.3333333333333333,0.2618049252346971,0.0715284080986362,0.035313500361020156,0.004917279647703511,0.005420054200542005,1.1022464835965355,0.5035914108761408,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,77,2026083204,2,0.75,0.25,242,85,inference,42,LOO,0.8571428571428571,0.675559467690226,0.18158338945263108,-0.012319748462517821,0.005261564207770599,0.0029865604778496766,0.5676183659298393,0.1698417294499905,0.0,0.21422183914038362,1.0,0.5540257381524962,0.0
wiggly,wiggly,500,77,2026083204,2,0.75,0.25,242,85,inference,42,ZLZ,0.8571428571428571,0.675559467690226,0.18158338945263108,-0.0116307917496975,0.005260042671868082,0.0029865604778496766,0.5677825569405527,0.16036686748874934,0.0,0.21422183914038362,1.0,0.5540257381524962,0.0
wiggly,wiggly,500,77,2026083204,3,0.5,0.2,244,176,inference,42,LOO,0.7619047619047619,0.7380464185857916,0.0238583433189703,-0.0007319814118629253,0.004608719525443027,0.00442453404125878,0.9600354321482514,0.010782262807759723,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,77,2026083204,3,0.5,0.2,244,176,inference,42,ZLZ,0.7619047619047619,0.7380464185857916,0.0238583433189703,-0.000609919339905951,0.004607562753272364,0.00442453404125878,0.9602764581158241,0.008985386757729027,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,78,2026083204,0,0.25,0.75,446,445,inference,42,LOO,0.7380952380952381,0.6788321514367921,0.05926308665844604,-0.03978870701626602,0.005339186097036227,0.004714894087716387,0.8830735625292432,0.5445306090025352,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,78,2026083204,0,0.25,0.75,446,445,inference,42,ZLZ,0.6904761904761905,0.6788321514367921,0.011644039039398368,-0.04430704335390745,0.005361046244801942,0.0052126541673580004,0.9723203138589185,0.6051290376202995,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,78,2026083204,1,0.5,0.8,200,122,inference,42,LOO,0.2857142857142857,0.262945149465316,0.0227691362489697,0.05109630268310972,0.0049730130172836945,0.004977600796416126,1.0009225351143234,0.724568880854398,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,78,2026083204,1,0.5,0.8,200,122,inference,42,ZLZ,0.2857142857142857,0.262945149465316,0.0227691362489697,0.05109630268310972,0.0049730130172836945,0.004977600796416128,1.0009225351143238,0.724568880854398,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,78,2026083204,2,0.75,0.25,445,446,inference,42,LOO,0.5952380952380952,0.678832151436792,-0.08359405619869675,0.005684415842522217,0.005093925710828258,0.0058763342735468176,1.1535963826593265,0.07964518725349493,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
wiggly,wiggly,500,78,2026083204,2,0.75,0.25,445,446,inference,42,ZLZ,0.5714285714285714,0.678832151436792,-0.10740358000822059,0.005417975038322753,0.0050924890478715595,0.005973120955699353,1.1729275997551452,0.07592275309339676,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
wiggly,wiggly,500,78,2026083204,3,0.5,0.2,200,235,inference,42,LOO,0.7142857142857143,0.7376954433830897,-0.023409729097375376,-0.0062130906075299475,0.004646430685118093,0.004977600796416126,1.0712740883790062,0.09114817043334351,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,78,2026083204,3,0.5,0.2,200,235,inference,42,ZLZ,0.7142857142857143,0.7376954433830897,-0.023409729097375376,-0.0006058629592123888,0.004611295398770914,0.004977600796416126,1.0794365500294876,0.008922014603853593,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,79,2026083204,0,0.25,0.75,221,415,inference,42,LOO,0.6428571428571429,0.6801365498719487,-0.03727940701480581,-0.0005250538483161371,0.005102413845210333,0.0055998008959681446,1.0974807347751128,0.007350485170896029,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,79,2026083204,0,0.25,0.75,221,415,inference,42,ZLZ,0.6428571428571429,0.6801365498719487,-0.03727940701480581,0.0013286801813678917,0.005089801145952986,0.005599800895968143,1.1002003291269382,0.018623875061988256,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,79,2026083204,1,0.5,0.8,487,115,inference,42,LOO,0.30952380952380953,0.26272688132781574,0.04679692819599379,0.04805700588135603,0.004947877582354426,0.005212654167357999,1.0535131640984496,0.6831990224042719,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,79,2026083204,1,0.5,0.8,487,115,inference,42,ZLZ,0.30952380952380953,0.26272688132781574,0.04679692819599379,0.04365722433055147,0.004932448834335403,0.0052126541673580004,1.056808563541917,0.621619780893655,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,79,2026083204,2,0.75,0.25,415,221,inference,42,LOO,0.8095238095238095,0.6801365498719487,0.12938725965186082,-0.023237896285812187,0.005301989007390359,0.0037608539350699626,0.7093288820153658,0.3191371758934179,0.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,79,2026083204,2,0.75,0.25,415,221,inference,42,ZLZ,0.8095238095238095,0.6801365498719487,0.12938725965186082,-0.018222388110542997,0.005275807402161822,0.0037608539350699618,0.7128489818504196,0.25087698734258324,0.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,79,2026083204,3,0.5,0.2,487,384,inference,42,LOO,0.7380952380952381,0.7378325289988338,0.0002627090964043566,-0.007430092005194067,0.004656292586823084,0.004714894087716387,1.0125854421303206,0.10888650556752637,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,79,2026083204,3,0.5,0.2,487,384,inference,42,ZLZ,0.7142857142857143,0.7378325289988338,-0.02354681471311948,-0.007400113787288443,0.004655936801267729,0.004977600796416126,1.0690868473688935,0.10845132424848178,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,80,2026083204,0,0.25,0.75,106,412,inference,42,LOO,0.7142857142857143,0.6778039966043211,0.03648171768139319,0.021309002818216016,0.004974349793538734,0.004977600796416126,1.0006535533310534,0.3021307760067421,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,80,2026083204,0,0.25,0.75,106,412,inference,42,ZLZ,0.7142857142857143,0.6778039966043211,0.03648171768139319,0.019716421102570436,0.004987888970117782,0.004977600796416126,0.9979373691428794,0.27917061059579584,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,80,2026083204,1,0.5,0.8,491,334,inference,42,LOO,0.2857142857142857,0.26226279747915704,0.02345148823512866,0.04534832608038114,0.004988894225888222,0.004977600796416126,0.9977362860464164,0.6420356043552639,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,80,2026083204,1,0.5,0.8,491,334,inference,42,ZLZ,0.2857142857142857,0.26226279747915704,0.02345148823512866,0.05006714015087843,0.005022037378820929,0.004977600796416126,0.9911516822650103,0.7065010549446011,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,80,2026083204,2,0.75,0.25,412,106,inference,42,LOO,0.6666666666666666,0.677803996604321,-0.011137329937654372,-0.014595180623391824,0.005286883457418756,0.005420054200542005,1.0251888932668602,0.20072876171516177,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,80,2026083204,2,0.75,0.25,412,106,inference,42,ZLZ,0.6666666666666666,0.677803996604321,-0.011137329937654372,-0.010878000213164096,0.00526410045000918,0.005420054200542005,1.0296259070308116,0.149929460768154,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,80,2026083204,3,0.5,0.2,491,86,inference,42,LOO,0.7857142857142857,0.7366888046180944,0.049025481096191315,0.0021850295356214966,0.004591915968483768,0.004106520657043305,0.8942935117341142,0.03224484887706858,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,80,2026083204,3,0.5,0.2,491,86,inference,42,ZLZ,0.7857142857142857,0.7366888046180944,0.049025481096191315,0.002079071096223295,0.004593042519125026,0.004106520657043305,0.8940741654239239,0.030677439470075323,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,81,2026083204,0,0.25,0.75,343,63,inference,42,LOO,0.6666666666666666,0.6783498888036857,-0.011683222137019111,0.007478356061511926,0.00506694474221263,0.0054200542005420045,1.069688831493982,0.10505894976449605,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,81,2026083204,0,0.25,0.75,343,63,inference,42,ZLZ,0.6428571428571429,0.6783498888036857,-0.035492745946542836,0.008398100498621774,0.0050571459912359135,0.005599800895968143,1.10730457567819,0.1180941329423446,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,81,2026083204,1,0.5,0.8,79,24,inference,42,LOO,0.35714285714285715,0.26262288555336216,0.09451997158949499,0.03108720317947039,0.004882856027627923,0.005599800895968143,1.146829000135093,0.4448818541177909,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,81,2026083204,1,0.5,0.8,79,24,inference,42,ZLZ,0.35714285714285715,0.26262288555336216,0.09451997158949499,0.032413996927254884,0.004896450677993023,0.005599800895968143,1.1436449102073691,0.4632248981613827,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,81,2026083204,2,0.75,0.25,63,343,inference,42,LOO,0.5714285714285714,0.6783498888036857,-0.10692131737511434,0.0013073713246324337,0.005158638713668028,0.005973120955699354,1.1578870487427857,0.018202515040396796,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
wiggly,wiggly,500,81,2026083204,2,0.75,0.25,63,343,inference,42,ZLZ,0.5714285714285714,0.6783498888036857,-0.10692131737511434,0.002396583659729501,0.005151444889778626,0.005973120955699353,1.1595040000429933,0.03339089537986776,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
wiggly,wiggly,500,81,2026083204,3,0.5,0.2,79,370,inference,42,LOO,0.6904761904761905,0.738472404101688,-0.04799621362549755,-0.0020448579298620873,0.004619025211928786,0.0052126541673580004,1.1285182323526073,0.030087629576371476,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,81,2026083204,3,0.5,0.2,79,370,inference,42,ZLZ,0.6904761904761905,0.738472404101688,-0.04799621362549755,-0.0012058226746776146,0.0046096529720439155,0.0052126541673580004,1.1308127095404137,0.017760260452633514,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,82,2026083204,0,0.25,0.75,410,217,inference,42,LOO,0.6190476190476191,0.6750985592084437,-0.05605094016082468,0.05534847289268796,0.004669120929782171,0.005751894253636414,1.2319008952943864,0.810005712520862,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,82,2026083204,0,0.25,0.75,410,217,inference,42,ZLZ,0.6428571428571429,0.6750985592084437,-0.032241416351300844,0.0556034882435541,0.004666615140620051,0.005599800895968143,1.1999705840803705,0.8139562170742052,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,82,2026083204,1,0.5,0.8,352,483,inference,42,LOO,0.42857142857142855,0.25840254898903475,0.1701688795823938,0.05752435070849066,0.004975412946802482,0.005973120955699353,1.200527678720228,0.8155247755882851,0.0,0.3029554302688381,1.0,0.906753550839407,0.0
wiggly,wiggly,500,82,2026083204,1,0.5,0.8,352,483,inference,42,ZLZ,0.42857142857142855,0.25840254898903475,0.1701688795823938,0.05423151177986185,0.004980764470299125,0.005973120955699353,1.1992377859498808,0.7684289327829222,0.0,0.3029554302688381,1.0,0.906753550839407,0.0
wiggly,wiggly,500,82,2026083204,2,0.75,0.25,217,410,inference,42,LOO,0.7142857142857143,0.6750985592084437,0.03918715507727055,0.01409472511958998,0.005059489125096071,0.004977600796416128,0.9838149017311332,0.19815419782430752,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,82,2026083204,2,0.75,0.25,217,410,inference,42,ZLZ,0.6904761904761905,0.6750985592084437,0.015377631267746716,0.014707770963742872,0.005067412377122096,0.0052126541673580004,1.0286619243564288,0.20661114014661772,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,82,2026083204,3,0.5,0.2,352,23,inference,42,LOO,0.8571428571428571,0.7374514471723566,0.11969140997050054,-0.0034220556936555013,0.004644077136256512,0.0029865604778496766,0.6430901964425761,0.050215450248501145,0.0,0.21422183914038362,1.0,0.5540257381524962,0.0
wiggly,wiggly,500,82,2026083204,3,0.5,0.2,352,23,inference,42,ZLZ,0.8571428571428571,0.7374514471723566,0.11969140997050054,-0.0027091558720353515,0.004636277409602592,0.0029865604778496766,0.6441720833321912,0.03978774135197059,0.0,0.21422183914038362,1.0,0.5540257381524962,0.0
wiggly,wiggly,500,83,2026083204,0,0.25,0.75,139,264,inference,42,LOO,0.6666666666666666,0.6785092809519135,-0.01184261428524691,0.008649154492822775,0.005065274935387802,0.0054200542005420045,1.0700414626411667,0.12152682257368294,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,83,2026083204,0,0.25,0.75,139,264,inference,42,ZLZ,0.6666666666666666,0.6785092809519135,-0.01184261428524691,0.004520198707290146,0.005093693348963466,0.005420054200542005,1.0640715546107526,0.06333461410662727,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,83,2026083204,1,0.5,0.8,189,226,inference,42,LOO,0.35714285714285715,0.26192359254284414,0.09521926460001301,0.026170011576083008,0.0048442504229251815,0.005599800895968142,1.1559685001971316,0.3760024041642054,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,83,2026083204,1,0.5,0.8,189,226,inference,42,ZLZ,0.38095238095238093,0.26192359254284414,0.11902878840953679,0.02570739399530697,0.004839130643136217,0.005751894253636414,1.1886214028536002,0.36955099859042784,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,83,2026083204,2,0.75,0.25,264,139,inference,42,LOO,0.5952380952380952,0.6785092809519134,-0.0832711857138182,-0.01147736895989837,0.005246925006008124,0.0058763342735468176,1.119957740356108,0.15844915029327894,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
wiggly,wiggly,500,83,2026083204,2,0.75,0.25,264,139,inference,42,ZLZ,0.5952380952380952,0.6785092809519134,-0.0832711857138182,-0.007771828341967102,0.005224771612941757,0.0058763342735468176,1.1247064386491346,0.10752007139704774,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
wiggly,wiggly,500,83,2026083204,3,0.5,0.2,189,480,inference,42,LOO,0.6666666666666666,0.7374915013890718,-0.0708248347224052,-0.0002562678984460165,0.004610445040292203,0.0054200542005420045,1.1756032559057443,0.003774181511058381,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,83,2026083204,3,0.5,0.2,189,480,inference,42,ZLZ,0.6666666666666666,0.7374915013890718,-0.0708248347224052,-0.0009575873191992601,0.004618338380793383,0.0054200542005420045,1.1735939971576734,0.014090795476210102,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,84,2026083204,0,0.25,0.75,455,139,inference,42,LOO,0.6428571428571429,0.6769223931282976,-0.0340652502711547,0.020774650049036114,0.004957555765058943,0.0055998008959681446,1.1295487456612736,0.2950529171115038,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,84,2026083204,0,0.25,0.75,455,139,inference,42,ZLZ,0.6904761904761905,0.6769223931282976,0.01355379734789286,0.022734158102107438,0.0049414271525018375,0.0052126541673580004,1.0548883969115768,0.3234094287513519,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,84,2026083204,1,0.5,0.8,245,416,inference,42,LOO,0.42857142857142855,0.2639128849883721,0.16465854358305643,0.04083348943734105,0.004894263588204528,0.005973120955699353,1.2204330330910123,0.5836773178763315,0.0,0.3029554302688381,1.0,0.906753550839407,0.0
wiggly,wiggly,500,84,2026083204,1,0.5,0.8,245,416,inference,42,ZLZ,0.35714285714285715,0.2639128849883721,0.09322997215448503,0.037061345394257095,0.00487273593653289,0.005599800895968143,1.1492108271216075,0.5309269155010394,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,84,2026083204,2,0.75,0.25,139,455,inference,42,LOO,0.6904761904761905,0.6769223931282977,0.013553797347892749,0.00310475846103353,0.005158159975328015,0.0052126541673580004,1.0105646572209153,0.04322952023001608,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,84,2026083204,2,0.75,0.25,139,455,inference,42,ZLZ,0.6666666666666666,0.6769223931282977,-0.010255726461631087,0.004565725063674808,0.005144483859953799,0.005420054200542006,1.053566178471922,0.0636559276321518,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,84,2026083204,3,0.5,0.2,245,378,inference,42,LOO,0.7857142857142857,0.7383313108590159,0.047382974855269766,-0.007811373969951019,0.004654215789441584,0.004106520657043306,0.8823227892353502,0.11449965354633515,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,84,2026083204,3,0.5,0.2,245,378,inference,42,ZLZ,0.7857142857142857,0.7383313108590159,0.047382974855269766,-0.0024474115241668315,0.004625365280274251,0.004106520657043305,0.8878262381906014,0.035986033725212085,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,85,2026083204,0,0.25,0.75,350,212,inference,42,LOO,0.7857142857142857,0.6813128034976011,0.10440148221668455,0.040292142336054604,0.004755869475906884,0.004106520657043305,0.8634637005592429,0.584258979745379,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,85,2026083204,0,0.25,0.75,350,212,inference,42,ZLZ,0.7857142857142857,0.6813128034976011,0.10440148221668455,0.04120244311460686,0.00474707795712741,0.004106520657043305,0.865062822673398,0.5980118453727374,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,85,2026083204,1,0.5,0.8,290,416,inference,42,LOO,0.23809523809523808,0.26116784017519457,-0.023072602079956483,0.02225329198133058,0.004782620125938084,0.00442453404125878,0.9251276339642243,0.3217816858866603,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
wiggly,wiggly,500,85,2026083204,1,0.5,0.8,290,416,inference,42,ZLZ,0.23809523809523808,0.26116784017519457,-0.023072602079956483,0.018035873237842726,0.004756197252195357,0.00442453404125878,0.9302671455050591,0.26152140780383576,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
wiggly,wiggly,500,85,2026083204,2,0.75,0.25,212,350,inference,42,LOO,0.6904761904761905,0.6813128034976011,0.009163386978589316,0.013564216013442043,0.005027044368129516,0.005212654167357999,1.0369222520503723,0.19131029362488453,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,85,2026083204,2,0.75,0.25,212,350,inference,42,ZLZ,0.6666666666666666,0.6813128034976011,-0.01464613683093452,0.013146896547533538,0.005030167135948066,0.005420054200542005,1.077509763404801,0.1853668362874613,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,85,2026083204,3,0.5,0.2,290,402,inference,42,LOO,0.7380952380952381,0.7379570226892542,0.00013821540598391024,-0.0030212196600292174,0.00463640128152109,0.004714894087716387,1.0169296834827777,0.044370241603099145,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,85,2026083204,3,0.5,0.2,290,402,inference,42,ZLZ,0.6904761904761905,0.7379570226892542,-0.04748083221306376,-0.005121209649670666,0.0046560935048034395,0.0052126541673580004,1.1195338242198931,0.07505190297858577,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,86,2026083204,0,0.25,0.75,162,78,inference,42,LOO,0.6666666666666666,0.675996440852819,-0.009329774186152329,0.021786419403977297,0.0049708214881947575,0.005420054200542005,1.090373937872067,0.3090094608699624,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,86,2026083204,0,0.25,0.75,162,78,inference,42,ZLZ,0.6666666666666666,0.675996440852819,-0.009329774186152329,0.026808281891568253,0.00493044486844324,0.005420054200542005,1.0993032769177595,0.38179121232020985,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,86,2026083204,1,0.5,0.8,453,415,inference,42,LOO,0.30952380952380953,0.26095785176004316,0.048565957763766376,0.03346388088636648,0.004872371720263777,0.0052126541673580004,1.0698391803069986,0.47940890723336105,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,86,2026083204,1,0.5,0.8,453,415,inference,42,ZLZ,0.2857142857142857,0.26095785176004316,0.02475643395424254,0.03896633027264024,0.004901235884977568,0.004977600796416126,1.0155807460058428,0.5565916732909418,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,86,2026083204,2,0.75,0.25,78,162,inference,42,LOO,0.7380952380952381,0.675996440852819,0.06209879724241918,-0.009759960919310084,0.005270372233166235,0.004714894087716387,0.8946036217415068,0.1344396688226544,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,86,2026083204,2,0.75,0.25,78,162,inference,42,ZLZ,0.7142857142857143,0.675996440852819,0.03828927343289534,-0.010510367322529413,0.00527768803191808,0.004977600796416128,0.943140399037021,0.1446758480267512,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,86,2026083204,3,0.5,0.2,453,269,inference,42,LOO,0.7142857142857143,0.7365871016019099,-0.022301387316195576,-0.006984005706632379,0.00469070865406414,0.004977600796416126,1.0611617910021798,0.10197303750282358,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,86,2026083204,3,0.5,0.2,453,269,inference,42,ZLZ,0.7142857142857143,0.7365871016019099,-0.022301387316195576,-0.00809768820097656,0.004701558734274655,0.004977600796416126,1.0587128817787828,0.11809734045111213,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,87,2026083204,0,0.25,0.75,235,265,inference,42,LOO,0.6904761904761905,0.6774540736813432,0.013022116794847216,-0.019563297339194707,0.005234901560448247,0.0052126541673580004,0.9957501792854455,0.2703882382156306,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,87,2026083204,0,0.25,0.75,235,265,inference,42,ZLZ,0.6428571428571429,0.6774540736813432,-0.034596930824200345,-0.016263357635003528,0.005211296559120525,0.0055998008959681446,1.074550418008294,0.2252876154219278,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,87,2026083204,1,0.5,0.8,286,423,inference,42,LOO,0.2857142857142857,0.2617960888367042,0.02391819687758151,0.04237844725494477,0.004906631101918808,0.004977600796416126,1.0144640371414033,0.6049971606346388,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,87,2026083204,1,0.5,0.8,286,423,inference,42,ZLZ,0.2619047619047619,0.2617960888367042,0.0001086730680577297,0.04086180774389897,0.004905717588659553,0.004714894087716387,0.9611018169117014,0.5833998384010749,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,87,2026083204,2,0.75,0.25,265,235,inference,42,LOO,0.6904761904761905,0.6774540736813432,0.013022116794847216,-0.007410715200379281,0.005235453263452141,0.0052126541673580004,0.995645248854899,0.10241957746219112,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,87,2026083204,2,0.75,0.25,265,235,inference,42,ZLZ,0.7142857142857143,0.6774540736813432,0.03683164060437105,-0.003568872558575964,0.005214192923823481,0.004977600796416126,0.9546253598852523,0.049423954595842645,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,87,2026083204,3,0.5,0.2,286,206,inference,42,LOO,0.8333333333333334,0.7387282048667095,0.09460512846662383,-0.009920774149077771,0.004671717904031448,0.003387533875338753,0.7251152455963765,0.14514673049061713,1.0,0.2281497042366718,1.0,0.588353886886712,0.0
wiggly,wiggly,500,87,2026083204,3,0.5,0.2,286,206,inference,42,ZLZ,0.7857142857142857,0.7387282048667095,0.04698608084757616,-0.0096379529633982,0.004668415270284543,0.004106520657043305,0.8796391107668127,0.14105876006257562,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,88,2026083204,0,0.25,0.75,470,283,inference,42,LOO,0.6904761904761905,0.6793507743063258,0.011125416169864621,-0.04568400494184688,0.0053999458785930566,0.0052126541673580004,0.9653160021515151,0.6216836793831763,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,88,2026083204,0,0.25,0.75,470,283,inference,42,ZLZ,0.6904761904761905,0.6793507743063258,0.011125416169864621,-0.04062969633960234,0.005354667679442075,0.0052126541673580004,0.9734785572913702,0.5552356141589193,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,88,2026083204,1,0.5,0.8,418,357,inference,42,LOO,0.3333333333333333,0.2612478494630161,0.07208548387031721,0.03247114692778791,0.0048722743606971555,0.005420054200542005,1.1124279544402484,0.4651914895842844,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,88,2026083204,1,0.5,0.8,418,357,inference,42,ZLZ,0.3333333333333333,0.2612478494630161,0.07208548387031721,0.028885658002954284,0.004844782344777928,0.005420054200542006,1.1187404954082507,0.4149971647290362,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,88,2026083204,2,0.75,0.25,283,470,inference,42,LOO,0.5952380952380952,0.6793507743063258,-0.08411267906823061,0.0005139809540120055,0.005122922871408816,0.0058763342735468176,1.1470667080199104,0.00718105275867335,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
wiggly,wiggly,500,88,2026083204,2,0.75,0.25,283,470,inference,42,ZLZ,0.6190476190476191,0.6793507743063258,-0.060303155258706775,0.002472871615736838,0.005105592871380776,0.005751894253636414,1.1265869407407039,0.03460815756846175,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,88,2026083204,3,0.5,0.2,418,368,inference,42,LOO,0.8571428571428571,0.7378879853523236,0.11925487179053351,-0.0002518752736353491,0.004606179596312966,0.0029865604778496766,0.6483812485818573,0.003711206342146547,0.0,0.21422183914038362,1.0,0.5540257381524962,0.0
wiggly,wiggly,500,88,2026083204,3,0.5,0.2,418,368,inference,42,ZLZ,0.8571428571428571,0.7378879853523236,0.11925487179053351,-0.0003320084767061138,0.004607139482536016,0.0029865604778496766,0.6482461599373401,0.0048914035189254745,0.0,0.21422183914038362,1.0,0.5540257381524962,0.0
wiggly,wiggly,500,89,2026083204,0,0.25,0.75,462,36,inference,42,LOO,0.7380952380952381,0.6737507184361071,0.06434451965913102,0.027179272238621932,0.004927880794557682,0.004714894087716387,0.9567792493932654,0.3871753743097751,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,89,2026083204,0,0.25,0.75,462,36,inference,42,ZLZ,0.7619047619047619,0.6737507184361071,0.08815404346865474,0.03573194278883551,0.0048689665118802836,0.00442453404125878,0.9087213950769455,0.5120804975884682,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,89,2026083204,1,0.5,0.8,203,387,inference,42,LOO,0.30952380952380953,0.26386726371373653,0.045656545810073,0.04972866117450031,0.005016995629016856,0.0052126541673580004,1.0389991446692741,0.7020772585140043,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,89,2026083204,1,0.5,0.8,203,387,inference,42,ZLZ,0.2857142857142857,0.26386726371373653,0.021847022000549166,0.046519012361215584,0.004996699835057659,0.004977600796416126,0.9961776694074096,0.6580954000798416,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,89,2026083204,2,0.75,0.25,36,462,inference,42,LOO,0.7142857142857143,0.673750718436107,0.04053499584960729,-0.0030880884839787903,0.005226024756833054,0.004977600796416126,0.9524640674363221,0.04271732062428797,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,89,2026083204,2,0.75,0.25,36,462,inference,42,ZLZ,0.7619047619047619,0.673750718436107,0.08815404346865485,-0.00040157979056276716,0.005205372659612921,0.00442453404125878,0.8499937142997548,0.005566035033777469,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,89,2026083204,3,0.5,0.2,203,226,inference,42,LOO,0.8333333333333334,0.738023164419458,0.09531016891387534,-0.005271866628160815,0.004629632597452008,0.003387533875338754,0.731706848012764,0.0774802745516583,1.0,0.2281497042366718,1.0,0.5883538868867121,0.0
wiggly,wiggly,500,89,2026083204,3,0.5,0.2,203,226,inference,42,ZLZ,0.8095238095238095,0.738023164419458,0.0715006451043515,-0.004838986813677448,0.004624760144762209,0.0037608539350699626,0.8131997806046943,0.071155722343559,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,90,2026083204,0,0.25,0.75,252,222,inference,42,LOO,0.6428571428571429,0.6765778949936584,-0.033720752136515486,0.026407838023144503,0.00491916936754287,0.0055998008959681446,1.1383631010788413,0.376519054731854,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,90,2026083204,0,0.25,0.75,252,222,inference,42,ZLZ,0.6666666666666666,0.6765778949936584,-0.009911228326991761,0.026198417351987024,0.004923782465282154,0.005420054200542005,1.1007907515734274,0.3733581428874137,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,90,2026083204,1,0.5,0.8,99,495,inference,42,LOO,0.2857142857142857,0.26210841424957276,0.023605871464712935,0.05596272515082379,0.00502717008672117,0.004977600796416126,0.9901397228560106,0.7892908443251512,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,90,2026083204,1,0.5,0.8,99,495,inference,42,ZLZ,0.30952380952380953,0.26210841424957276,0.04741539527423677,0.05883796548102216,0.0050313289642384094,0.0052126541673580004,1.036039226297547,0.8294998087558618,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,90,2026083204,2,0.75,0.25,222,252,inference,42,LOO,0.6190476190476191,0.6765778949936584,-0.05753027594603932,-0.020292655231029966,0.005335625692940893,0.005751894253636414,1.0780168221407005,0.2778089283974674,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,90,2026083204,2,0.75,0.25,222,252,inference,42,ZLZ,0.5952380952380952,0.6765778949936584,-0.08133979975556316,-0.019439196704712725,0.00532890990531831,0.0058763342735468176,1.1027272702963458,0.266292616864141,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
wiggly,wiggly,500,90,2026083204,3,0.5,0.2,99,243,inference,42,LOO,0.6666666666666666,0.7379241301866286,-0.07125746351996198,-0.012182422181666763,0.004678706974810675,0.0054200542005420045,1.158451304970072,0.17810278996462114,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,90,2026083204,3,0.5,0.2,99,243,inference,42,ZLZ,0.6428571428571429,0.7379241301866286,-0.09506698732948571,-0.01772340481007728,0.0047114260065055456,0.005599800895968143,1.1885575382561304,0.25820875855086606,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,91,2026083204,0,0.25,0.75,7,143,inference,42,LOO,0.6904761904761905,0.6759714984271089,0.014504692049081558,0.04373290393153573,0.004775558049949935,0.0052126541673580004,1.0915277571408954,0.632843395172589,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,91,2026083204,0,0.25,0.75,7,143,inference,42,ZLZ,0.6904761904761905,0.6759714984271089,0.014504692049081558,0.04390168791151294,0.0047742239493061755,0.0052126541673580004,1.0918327717147707,0.6353745638571494,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,91,2026083204,1,0.5,0.8,495,430,inference,42,LOO,0.2619047619047619,0.2619281611241856,-2.339921942368095e-05,0.08939035847410998,0.005253115920465042,0.004714894087716387,0.897542365160484,1.2333382102404602,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,91,2026083204,1,0.5,0.8,495,430,inference,42,ZLZ,0.2857142857142857,0.2619281611241856,0.0237861245901001,0.09234243198856357,0.005238481256811493,0.004977600796416128,0.9501992185127803,1.2758470419377663,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,91,2026083204,2,0.75,0.25,143,7,inference,42,LOO,0.6904761904761905,0.6759714984271089,0.014504692049081558,-0.0022780389692150793,0.005204878493652712,0.0052126541673580004,1.001493920312409,0.031575908238962926,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,91,2026083204,2,0.75,0.25,143,7,inference,42,ZLZ,0.7142857142857143,0.6759714984271089,0.038314215858605394,-0.0049765970310129415,0.0052282675584521725,0.004977600796416126,0.9520554831531506,0.06882616539641533,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,91,2026083204,3,0.5,0.2,495,494,inference,42,LOO,0.6904761904761905,0.7379261145822134,-0.04744992410602289,-0.007033207602582303,0.004673559992955537,0.0052126541673580004,1.1153497922814815,0.10287966132458355,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,91,2026083204,3,0.5,0.2,495,494,inference,42,ZLZ,0.6666666666666666,0.7379261145822134,-0.07125944791554673,-0.00558737871454551,0.004657903563518742,0.005420054200542005,1.163625250422211,0.08186775149740995,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,92,2026083204,0,0.25,0.75,75,258,inference,42,LOO,0.6904761904761905,0.675319255056214,0.015156935419976425,0.04389668558826909,0.004777827783529898,0.0052126541673580004,1.091009220827723,0.6350625228852609,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,92,2026083204,0,0.25,0.75,75,258,inference,42,ZLZ,0.6666666666666666,0.675319255056214,-0.008652588389547411,0.043988190659644544,0.0047767475043892504,0.005420054200542006,1.1346746286174085,0.6364583023699254,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,92,2026083204,1,0.5,0.8,428,195,inference,42,LOO,0.21428571428571427,0.2622529104385525,-0.047967196152838204,0.0473722190291348,0.004981641337218771,0.004106520657043305,0.8243308538418299,0.6711776719131659,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,92,2026083204,1,0.5,0.8,428,195,inference,42,ZLZ,0.19047619047619047,0.2622529104385525,-0.07177671996236201,0.04642172624591412,0.00497656596746013,0.0037608539350699618,0.7557126660554193,0.6580462272173673,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,92,2026083204,2,0.75,0.25,258,75,inference,42,LOO,0.6904761904761905,0.6753192550562142,0.015156935419976314,-0.0166123921660144,0.005253293657286795,0.0052126541673580004,0.9922639980591178,0.22920090899533485,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,92,2026083204,2,0.75,0.25,258,75,inference,42,ZLZ,0.6904761904761905,0.6753192550562142,0.015156935419976314,-0.01073091613576127,0.0052207442471140075,0.0052126541673580004,0.9984503972282345,0.14851509298855078,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,92,2026083204,3,0.5,0.2,428,292,inference,42,LOO,0.6428571428571429,0.7390416177292277,-0.09618447487208481,0.002619070658237077,0.004561085985464728,0.005599800895968143,1.2277341216134912,0.03878047152845145,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,92,2026083204,3,0.5,0.2,428,292,inference,42,ZLZ,0.6666666666666666,0.7390416177292277,-0.07237495106256109,0.0027683732643728476,0.0045593438700492804,0.005420054200542005,1.1887794285811177,0.0409990196518354,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,93,2026083204,0,0.25,0.75,28,372,inference,42,LOO,0.6666666666666666,0.6777613469103135,-0.011094680243646904,-0.0001522898505527115,0.005133485969673535,0.0054200542005420045,1.0558233201690612,0.002125517919934521,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,93,2026083204,0,0.25,0.75,28,372,inference,42,ZLZ,0.6666666666666666,0.6777613469103135,-0.011094680243646904,0.0018080618014351124,0.005117791843774978,0.005420054200542005,1.0590610884525684,0.025273882501315393,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,93,2026083204,1,0.5,0.8,19,50,inference,42,LOO,0.23809523809523808,0.2635935846546263,-0.025498346559388207,0.05626955259172922,0.0050456603927904456,0.00442453404125878,0.8768988986220377,0.7921628179932866,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
wiggly,wiggly,500,93,2026083204,1,0.5,0.8,19,50,inference,42,ZLZ,0.16666666666666666,0.2635935846546263,-0.09692691798795963,0.04894757976909336,0.00501395206019282,0.003387533875338754,0.6756215126652968,0.6912595339510362,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
wiggly,wiggly,500,93,2026083204,2,0.75,0.25,372,28,inference,42,LOO,0.6666666666666666,0.6777613469103135,-0.011094680243646904,-0.0009212165373096992,0.005145627564330275,0.005420054200542005,1.0533320052376252,0.012842292314633099,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,93,2026083204,2,0.75,0.25,372,28,inference,42,ZLZ,0.7142857142857143,0.6777613469103135,0.03652436737540077,0.005413261001180225,0.005108988126724443,0.004977600796416126,0.9742831012620587,0.0757341090178306,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,93,2026083204,3,0.5,0.2,19,237,inference,42,LOO,0.7380952380952381,0.7383470380277196,-0.0002517999324814779,-0.014711902776941455,0.004753748370866044,0.004714894087716387,0.9918266007961674,0.21337854599339656,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,93,2026083204,3,0.5,0.2,19,237,inference,42,ZLZ,0.7380952380952381,0.7383470380277196,-0.0002517999324814779,-0.013804930947088567,0.004744038776771682,0.004714894087716387,0.993856566013331,0.2004287987212761,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,94,2026083204,0,0.25,0.75,375,457,inference,42,LOO,0.6428571428571429,0.6764404058135612,-0.033583262956418336,0.025255427617881576,0.0049370622714748,0.005599800895968143,1.134237444871314,0.3594350492172519,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,94,2026083204,0,0.25,0.75,375,457,inference,42,ZLZ,0.6190476190476191,0.6764404058135612,-0.05739278676594217,0.020615938313218507,0.004979938975782553,0.005751894253636414,1.1550129994780822,0.29214004752615125,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,94,2026083204,1,0.5,0.8,463,455,inference,42,LOO,0.30952380952380953,0.2642460868866832,0.045277722637126316,0.04173329702049128,0.0049484990402759565,0.0052126541673580004,1.053380858505191,0.5932612071029708,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,94,2026083204,1,0.5,0.8,463,455,inference,42,ZLZ,0.2619047619047619,0.2642460868866832,-0.0023413249819213,0.04138174744039502,0.004939886550926816,0.004714894087716387,0.9544539209775543,0.5887763247335275,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,94,2026083204,2,0.75,0.25,457,375,inference,42,LOO,0.6428571428571429,0.6764404058135612,-0.033583262956418336,-0.005908845554806308,0.005233842670936126,0.005599800895968143,1.0699215180968673,0.08167559495891762,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,94,2026083204,2,0.75,0.25,457,375,inference,42,ZLZ,0.6428571428571429,0.6764404058135612,-0.033583262956418336,-0.010005278035250531,0.005267534139739622,0.005599800895968143,1.0630782349794026,0.13785593944506144,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,94,2026083204,3,0.5,0.2,463,42,inference,42,LOO,0.7380952380952381,0.7384921964448706,-0.00039695834963249244,-0.005122184021738918,0.00465175846451416,0.004714894087716387,1.0135724207703076,0.0751011519904277,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,94,2026083204,3,0.5,0.2,463,42,inference,42,ZLZ,0.7142857142857143,0.7384921964448706,-0.02420648215915633,-0.0052515943657703845,0.004653254584594162,0.004977600796416126,1.0697030875756934,0.07698617928882624,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,95,2026083204,0,0.25,0.75,95,449,inference,42,LOO,0.8333333333333334,0.6762315133885548,0.15710181994477856,0.026076728607846933,0.004930480975444413,0.003387533875338753,0.687059516548163,0.3713714073223524,0.0,0.2281497042366718,1.0,0.588353886886712,0.0
wiggly,wiggly,500,95,2026083204,0,0.25,0.75,95,449,inference,42,ZLZ,0.8809523809523809,0.6762315133885548,0.20472086756382613,0.025201200196112827,0.0049382933241981,0.0025579337426027324,0.5179793047263146,0.35861857712489253,0.0,0.19825435317563556,1.0,0.5181572236295837,0.0
wiggly,wiggly,500,95,2026083204,1,0.5,0.8,222,461,inference,42,LOO,0.23809523809523808,0.2627290171169465,-0.024633779021708435,0.02082776748923848,0.004805258393744769,0.00442453404125878,0.9207692237775192,0.3004583983198611,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
wiggly,wiggly,500,95,2026083204,1,0.5,0.8,222,461,inference,42,ZLZ,0.23809523809523808,0.2627290171169465,-0.024633779021708435,0.020528069362788115,0.004806869206001564,0.00442453404125878,0.9204606681901344,0.2960853734508111,1.0,0.260742519127625,1.0,0.6843972569730633,0.0
wiggly,wiggly,500,95,2026083204,2,0.75,0.25,449,95,inference,42,LOO,0.6190476190476191,0.6762315133885548,-0.05718389434093574,-0.014201670274956446,0.005299437962681646,0.005751894253636414,1.0853781654094152,0.195085287960312,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,95,2026083204,2,0.75,0.25,449,95,inference,42,ZLZ,0.6666666666666666,0.6762315133885548,-0.009564846721888176,-0.007616657708444885,0.005258659078143983,0.005420054200542005,1.0306913074226112,0.10503328069725729,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,95,2026083204,3,0.5,0.2,222,152,inference,42,LOO,0.8333333333333334,0.7401751106671675,0.09315822266616591,-0.004610184722505073,0.004628787211274563,0.003387533875338754,0.7318404844983093,0.0677617664667795,1.0,0.2281497042366718,1.0,0.5883538868867121,0.0
wiggly,wiggly,500,95,2026083204,3,0.5,0.2,222,152,inference,42,ZLZ,0.8095238095238095,0.7401751106671675,0.06934869885664208,-0.004781751006109003,0.00463021561467116,0.0037608539350699626,0.8122416423013726,0.0702726530906185,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,96,2026083204,0,0.25,0.75,2,316,inference,42,LOO,0.7857142857142857,0.6746270921981817,0.11108719351610397,0.027545904037441282,0.004910862307070255,0.004106520657043305,0.8362117282602436,0.3930774694619867,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,96,2026083204,0,0.25,0.75,2,316,inference,42,ZLZ,0.7619047619047619,0.6746270921981817,0.08727766970658013,0.026082009169800746,0.0049298939345752465,0.004424534041258779,0.8974907168342541,0.371468725242179,1.0,0.2607425191276249,1.0,0.6843972569730633,0.0
wiggly,wiggly,500,96,2026083204,1,0.5,0.8,163,238,inference,42,LOO,0.2619047619047619,0.26010402656426723,0.0018007353404946858,0.036491132905433654,0.004839764691702066,0.004714894087716387,0.9741990340563925,0.5245359072231023,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,96,2026083204,1,0.5,0.8,163,238,inference,42,ZLZ,0.2619047619047619,0.26010402656426723,0.0018007353404946858,0.03037202635686853,0.004807862604006997,0.004714894087716387,0.9806632335514065,0.4380238357865519,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,96,2026083204,2,0.75,0.25,316,2,inference,42,LOO,0.5,0.6746270921981817,-0.17462709219818173,-0.00462625930741134,0.00517437539971953,0.006097560975609756,1.1784148819083105,0.06431333120598434,0.0,0.3060949486318019,1.0,0.9611063088618099,0.0
wiggly,wiggly,500,96,2026083204,2,0.75,0.25,316,2,inference,42,ZLZ,0.5952380952380952,0.6746270921981817,-0.0793889969600865,0.002757450190937649,0.005113123858863069,0.005876334273546817,1.1492649964582418,0.038562441255115654,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
wiggly,wiggly,500,96,2026083204,3,0.5,0.2,163,0,inference,42,LOO,0.8333333333333334,0.7371149084244508,0.09621842490888255,-0.006945128478004325,0.004662505478585224,0.003387533875338754,0.7265479667311097,0.10171162821122152,1.0,0.2281497042366718,1.0,0.5883538868867121,0.0
wiggly,wiggly,500,96,2026083204,3,0.5,0.2,163,0,inference,42,ZLZ,0.8095238095238095,0.7371149084244508,0.07240890109935871,-0.009080665462692705,0.004684803190770272,0.0037608539350699626,0.8027773594586383,0.13266977752791867,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,97,2026083204,0,0.25,0.75,124,261,inference,42,LOO,0.7857142857142857,0.6781400161988228,0.1075742695154629,0.033325949433514745,0.004861492748281169,0.004106520657043305,0.8447036475566497,0.4779667765623418,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,97,2026083204,0,0.25,0.75,124,261,inference,42,ZLZ,0.7857142857142857,0.6781400161988228,0.1075742695154629,0.03194273563790406,0.004875959078704322,0.004106520657043305,0.842197522735265,0.4574483665244007,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,97,2026083204,1,0.5,0.8,487,120,inference,42,LOO,0.35714285714285715,0.2609961557369874,0.09614670140586973,0.04052515476735452,0.00494940837102304,0.005599800895968142,1.1314081353142953,0.5760338935585239,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,97,2026083204,1,0.5,0.8,487,120,inference,42,ZLZ,0.38095238095238093,0.2609961557369874,0.11995622521539351,0.04024951419280398,0.004946271757576457,0.005751894253636414,1.1628746934144782,0.5722972460238399,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,97,2026083204,2,0.75,0.25,261,124,inference,42,LOO,0.6428571428571429,0.6781400161988228,-0.0352828733416799,0.0031476502574482312,0.005133627453656689,0.0055998008959681446,1.090807805303324,0.04393132443596266,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,97,2026083204,2,0.75,0.25,261,124,inference,42,ZLZ,0.6666666666666666,0.6781400161988228,-0.011473349532156174,-0.003937645842206905,0.005188627279572184,0.005420054200542005,1.0446027260198392,0.05466513376179932,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,97,2026083204,3,0.5,0.2,487,42,inference,42,LOO,0.7619047619047619,0.7376230413225197,0.024281720582242206,-0.004740223969844637,0.004657418208192949,0.00442453404125878,0.949997153675292,0.06945863490032382,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,97,2026083204,3,0.5,0.2,487,42,inference,42,ZLZ,0.7857142857142857,0.7376230413225197,0.04809124439176604,-0.005072736998135152,0.0046608808495083014,0.004106520657043305,0.8810610675611932,0.0743033416925514,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,98,2026083204,0,0.25,0.75,72,112,inference,42,LOO,0.7619047619047619,0.6749062033268778,0.08699855857788408,0.04938169020719119,0.004732920824288657,0.004424534041258779,0.9348421842496748,0.7177964910543445,1.0,0.2607425191276249,1.0,0.6843972569730633,0.0
wiggly,wiggly,500,98,2026083204,0,0.25,0.75,72,112,inference,42,ZLZ,0.7619047619047619,0.6749062033268778,0.08699855857788408,0.047269702807990144,0.0047497876967130485,0.004424534041258779,0.9315224855882819,0.6858762626772247,1.0,0.2607425191276249,1.0,0.6843972569730633,0.0
wiggly,wiggly,500,98,2026083204,1,0.5,0.8,348,340,inference,42,LOO,0.4523809523809524,0.2619466704216523,0.19043428195930007,0.062410953505690425,0.005071002345459328,0.006042254300094022,1.1915305670296863,0.876423294164534,0.0,0.3047036007530807,1.0,0.9318833308045613,0.0
wiggly,wiggly,500,98,2026083204,1,0.5,0.8,348,340,inference,42,ZLZ,0.42857142857142855,0.2619466704216523,0.16662475814977623,0.06310612038916158,0.005073712486768493,0.005973120955699353,1.177268316105098,0.8859486586974468,0.0,0.3029554302688381,1.0,0.906753550839407,0.0
wiggly,wiggly,500,98,2026083204,2,0.75,0.25,112,72,inference,42,LOO,0.6666666666666666,0.6749062033268777,-0.008239536660211044,-0.008238186657329005,0.005236756719634802,0.005420054200542005,1.035002099719459,0.11384145255288297,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,98,2026083204,2,0.75,0.25,112,72,inference,42,ZLZ,0.6904761904761905,0.6749062033268777,0.015569987149312792,-0.01406837371624814,0.00527484155664374,0.0052126541673580004,0.9882105673472952,0.1937042667150297,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,98,2026083204,3,0.5,0.2,348,440,inference,42,LOO,0.6904761904761905,0.7371703980039266,-0.04669420752773612,-0.008854433300659492,0.004652537336284646,0.0052126541673580004,1.1203895402848383,0.1298122977687224,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,98,2026083204,3,0.5,0.2,348,440,inference,42,ZLZ,0.6666666666666666,0.7371703980039266,-0.07050373133725996,-0.002475060774827731,0.004610203992868553,0.005420054200542005,1.1756647230634905,0.03645237221354805,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,99,2026083204,0,0.25,0.75,496,78,inference,42,LOO,0.7857142857142857,0.6778425680241198,0.1078717176901659,0.037547639901336916,0.004810176522844088,0.004106520657043305,0.8537151677367683,0.5413799117766531,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,99,2026083204,0,0.25,0.75,496,78,inference,42,ZLZ,0.8095238095238095,0.6778425680241198,0.13168124149968974,0.03844735328944493,0.004803278571091139,0.0037608539350699618,0.7829764356589515,0.5547503195018231,0.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,99,2026083204,1,0.5,0.8,365,218,inference,42,LOO,0.4523809523809524,0.2637182833688,0.1886626690121524,0.04831443168415128,0.004874212827079505,0.006042254300094022,1.23963694538024,0.692029536929367,0.0,0.3047036007530807,1.0,0.9318833308045613,0.0
wiggly,wiggly,500,99,2026083204,1,0.5,0.8,365,218,inference,42,ZLZ,0.40476190476190477,0.2637182833688,0.14104362139310478,0.0490705496435177,0.004881216396649412,0.005876334273546817,1.2038667815629887,0.7023553450861889,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
wiggly,wiggly,500,99,2026083204,2,0.75,0.25,78,496,inference,42,LOO,0.5476190476190477,0.6778425680241199,-0.13022352040507224,-0.037014902545481676,0.005409598903813963,0.00604225430009402,1.116950518426424,0.5032619286041975,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
wiggly,wiggly,500,99,2026083204,2,0.75,0.25,78,496,inference,42,ZLZ,0.5714285714285714,0.6778425680241199,-0.10641399659554851,-0.03654247343822947,0.005407974464390032,0.005973120955699354,1.1045024334028666,0.49691330335203054,1.0,0.30295543026883814,1.0,0.9067535508394071,0.0
wiggly,wiggly,500,99,2026083204,3,0.5,0.2,365,167,inference,42,LOO,0.6666666666666666,0.7378014122541626,-0.071134745587496,-0.014979814549444304,0.0047355783258682844,0.005420054200542006,1.1445390251354823,0.21768069969088297,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,99,2026083204,3,0.5,0.2,365,167,inference,42,ZLZ,0.6190476190476191,0.7378014122541626,-0.11875379320654356,-0.015369076984247054,0.004739919716239796,0.005751894253636413,1.213500354010093,0.22323500332255555,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,100,2026083204,0,0.25,0.75,69,188,inference,42,LOO,0.7619047619047619,0.6785546507165009,0.08335011118826097,0.01658141231264798,0.0049914513288010914,0.00442453404125878,0.8864223549028414,0.23469730259711297,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,100,2026083204,0,0.25,0.75,69,188,inference,42,ZLZ,0.7619047619047619,0.6785546507165009,0.08335011118826097,0.014049968399195256,0.005016315916296377,0.00442453404125878,0.882028587331374,0.19837315823981358,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,100,2026083204,1,0.5,0.8,179,214,inference,42,LOO,0.40476190476190477,0.2622719192115124,0.14248998555039238,0.022251623708846924,0.0048079162357083935,0.005876334273546817,1.2222206014953594,0.32091000754823407,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
wiggly,wiggly,500,100,2026083204,1,0.5,0.8,179,214,inference,42,ZLZ,0.40476190476190477,0.2622719192115124,0.14248998555039238,0.023396346449757077,0.0048108147227546435,0.0058763342735468176,1.2214842209059475,0.33731738744311857,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
wiggly,wiggly,500,100,2026083204,2,0.75,0.25,188,69,inference,42,LOO,0.5238095238095238,0.6785546507165008,-0.15474512690697695,0.00016347941174177372,0.005154396487160357,0.006083734306730822,1.1803000257906922,0.0022770583263464514,0.0,0.30574770524306843,1.0,0.9564813849047249,0.0
wiggly,wiggly,500,100,2026083204,2,0.75,0.25,188,69,inference,42,ZLZ,0.5476190476190477,0.6785546507165008,-0.1309356030974531,-0.002139029967588746,0.005162702537231232,0.00604225430009402,1.1703665389434763,0.029769964561899634,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
wiggly,wiggly,500,100,2026083204,3,0.5,0.2,179,61,inference,42,LOO,0.7380952380952381,0.7375025063218249,0.0005927317734132354,-0.006144458179875412,0.0046748747363017954,0.004714894087716387,1.0085605184463724,0.08986666053142418,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,100,2026083204,3,0.5,0.2,179,61,inference,42,ZLZ,0.7857142857142857,0.7375025063218249,0.048211779392460796,-0.005449968922041304,0.004667325551828623,0.004106520657043305,0.8798444872641038,0.07977374461293774,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,101,2026083204,0,0.25,0.75,102,286,inference,42,LOO,0.6428571428571429,0.6747198009656082,-0.031862658108465336,0.016249972239054666,0.005020709328634106,0.005599800895968143,1.1153405882374752,0.22933486494365188,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,101,2026083204,0,0.25,0.75,102,286,inference,42,ZLZ,0.6666666666666666,0.6747198009656082,-0.008053134298941611,0.013347370910174239,0.005045114226761095,0.005420054200542005,1.0743174399881958,0.18791447174950668,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,101,2026083204,1,0.5,0.8,174,70,inference,42,LOO,0.40476190476190477,0.26303921993956436,0.1417226848223404,0.06310448759635368,0.005081891115847835,0.005876334273546817,1.156328252532117,0.8852125588870754,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
wiggly,wiggly,500,101,2026083204,1,0.5,0.8,174,70,inference,42,ZLZ,0.42857142857142855,0.26303921993956436,0.16553220863186419,0.06375116975338235,0.005098140078778472,0.005973120955699353,1.1716274687239525,0.8928577565799555,0.0,0.3029554302688381,1.0,0.906753550839407,0.0
wiggly,wiggly,500,101,2026083204,2,0.75,0.25,286,102,inference,42,LOO,0.6428571428571429,0.6747198009656082,-0.031862658108465336,0.007088934437304739,0.005139825517245551,0.005599800895968143,1.0894924112071989,0.09887961611752026,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,101,2026083204,2,0.75,0.25,286,102,inference,42,ZLZ,0.6428571428571429,0.6747198009656082,-0.031862658108465336,0.005735468115536713,0.005150751271161983,0.005599800895968143,1.0871813840672715,0.07991597099595764,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,101,2026083204,3,0.5,0.2,174,31,inference,42,LOO,0.6904761904761905,0.7385542799893562,-0.04807808951316572,0.00032795316216782666,0.00459101234295464,0.0052126541673580004,1.1354040847564548,0.0048401363099283695,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,101,2026083204,3,0.5,0.2,174,31,inference,42,ZLZ,0.7142857142857143,0.7385542799893562,-0.024268565703641887,0.000607159461616269,0.004587673206725974,0.004977600796416126,1.0849946306372653,0.00896409664277319,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,102,2026083204,0,0.25,0.75,79,454,inference,42,LOO,0.7142857142857143,0.6750950947811206,0.03919061950459368,0.0004262517725824866,0.005120965606717012,0.004977600796416126,0.9720043403312769,0.005956487963273384,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,102,2026083204,0,0.25,0.75,79,454,inference,42,ZLZ,0.7142857142857143,0.6750950947811206,0.03919061950459368,0.00042625177258237557,0.005120965606717012,0.004977600796416126,0.9720043403312769,0.005956487963271833,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,102,2026083204,1,0.5,0.8,248,89,inference,42,LOO,0.16666666666666666,0.26194628121339625,-0.09527961454672959,0.03399777676122706,0.004905842585204326,0.003387533875338754,0.6905101043305623,0.4853932285861572,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
wiggly,wiggly,500,102,2026083204,1,0.5,0.8,248,89,inference,42,ZLZ,0.19047619047619047,0.26194628121339625,-0.07147009073720578,0.03236362467842252,0.004894268246650227,0.0037608539350699626,0.7684200672171974,0.4626081414907176,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,102,2026083204,2,0.75,0.25,454,79,inference,42,LOO,0.7857142857142857,0.6750950947811207,0.11061919093316497,-0.0037745807885828375,0.005222375190983533,0.004106520657043305,0.7863319862834139,0.0522317636424614,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,102,2026083204,2,0.75,0.25,454,79,inference,42,ZLZ,0.8095238095238095,0.6750950947811207,0.1344287147426888,-0.003618197123133271,0.005220649829117418,0.003760853935069963,0.7203804235431278,0.050076035871797306,0.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,102,2026083204,3,0.5,0.2,248,471,inference,42,LOO,0.7142857142857143,0.7355673720264361,-0.02128165774072177,-0.004696267543302324,0.004678822083927036,0.004977600796416126,1.0638576776653834,0.06865695922359175,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,102,2026083204,3,0.5,0.2,248,471,inference,42,ZLZ,0.7619047619047619,0.7355673720264361,0.02633738987832579,-0.005389568600659533,0.0046863533593558045,0.00442453404125878,0.9441315457840306,0.07872931778215196,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,103,2026083204,0,0.25,0.75,18,244,inference,42,LOO,0.8571428571428571,0.6768182533908106,0.1803246037520465,0.001452006111556714,0.005074193107059238,0.0029865604778496766,0.5885784034696594,0.020383790581039465,0.0,0.21422183914038362,1.0,0.5540257381524962,0.0
wiggly,wiggly,500,103,2026083204,0,0.25,0.75,18,244,inference,42,ZLZ,0.8571428571428571,0.6768182533908106,0.1803246037520465,0.001452006111556714,0.0050741931070592385,0.0029865604778496766,0.5885784034696593,0.020383790581039462,0.0,0.21422183914038362,1.0,0.5540257381524962,0.0
wiggly,wiggly,500,103,2026083204,1,0.5,0.8,443,210,inference,42,LOO,0.16666666666666666,0.2614333640167878,-0.09476669735012114,0.05648485013133542,0.0050459246424428275,0.003387533875338754,0.6713405600323799,0.7951729549779535,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
wiggly,wiggly,500,103,2026083204,1,0.5,0.8,443,210,inference,42,ZLZ,0.16666666666666666,0.2614333640167878,-0.09476669735012114,0.055678929031691526,0.005040271927940034,0.003387533875338754,0.6720934750683668,0.7842669059651828,1.0,0.22814970423667186,1.0,0.5883538868867121,0.0
wiggly,wiggly,500,103,2026083204,2,0.75,0.25,244,18,inference,42,LOO,0.7142857142857143,0.6768182533908106,0.037467460894903715,-0.023894577255438754,0.005353217140988679,0.004977600796416126,0.9298335310001679,0.3265817571556603,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,103,2026083204,2,0.75,0.25,244,18,inference,42,ZLZ,0.7380952380952381,0.6768182533908106,0.06127698470442755,-0.022819111954572424,0.005343892717329583,0.004714894087716387,0.8822957976732146,0.3121546966735494,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,103,2026083204,3,0.5,0.2,443,170,inference,42,LOO,0.8333333333333334,0.7380511549048039,0.09528217842852948,0.00041858070423883564,0.004595502221120744,0.003387533875338753,0.7371411681121126,0.006174655243518134,1.0,0.2281497042366718,1.0,0.588353886886712,0.0
wiggly,wiggly,500,103,2026083204,3,0.5,0.2,443,170,inference,42,ZLZ,0.8333333333333334,0.7380511549048039,0.09528217842852948,0.0005305931887898963,0.0045943018780039814,0.003387533875338754,0.7373337593589923,0.007828019640891552,1.0,0.2281497042366718,1.0,0.5883538868867121,0.0
wiggly,wiggly,500,104,2026083204,0,0.25,0.75,95,13,inference,42,LOO,0.7142857142857143,0.6758281321965482,0.038457582089166054,-0.0464130837584964,0.005425410292206801,0.004977600796416126,0.917460713259987,0.6301212576311809,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,104,2026083204,0,0.25,0.75,95,13,inference,42,ZLZ,0.7142857142857143,0.6758281321965482,0.038457582089166054,-0.0491096023576425,0.005451346025604397,0.004977600796416126,0.9130957332440209,0.6651422615090199,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,104,2026083204,1,0.5,0.8,326,258,inference,42,LOO,0.30952380952380953,0.2633312138549295,0.04619259566888001,0.020978899500121218,0.004810356649993434,0.0052126541673580004,1.0836315364194702,0.3024781888457498,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,104,2026083204,1,0.5,0.8,326,258,inference,42,ZLZ,0.30952380952380953,0.2633312138549295,0.04619259566888001,0.021897801712449427,0.004820409557427378,0.0052126541673580004,1.0813716355960346,0.3153977199446434,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,104,2026083204,2,0.75,0.25,13,95,inference,42,LOO,0.5476190476190477,0.6758281321965482,-0.12820908457750058,-0.0028863142548940512,0.005215232504877158,0.00604225430009402,1.1585781256048415,0.03996748096842063,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
wiggly,wiggly,500,104,2026083204,2,0.75,0.25,13,95,inference,42,ZLZ,0.5952380952380952,0.6758281321965482,-0.08059003695845302,-0.00030132688517803263,0.0051960280771004095,0.005876334273546817,1.1309281217021532,0.004180248865904834,1.0,0.3004909058754599,1.0,0.8810827649102058,0.0
wiggly,wiggly,500,104,2026083204,3,0.5,0.2,326,331,inference,42,LOO,0.7619047619047619,0.7381796230680607,0.023725138836701132,-0.002983027086655765,0.0046331413399405205,0.00442453404125878,0.9549749762901862,0.04382474747766518,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,104,2026083204,3,0.5,0.2,326,331,inference,42,ZLZ,0.7857142857142857,0.7381796230680607,0.04753466264622497,-0.002268155308783326,0.004625193111611311,0.004106520657043305,0.8878592867255845,0.03335092270630118,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,105,2026083204,0,0.25,0.75,259,393,inference,42,LOO,0.6428571428571429,0.6774990556114309,-0.03464191275428796,-0.009038858257124471,0.00518514162622739,0.005599800895968143,1.0799706738275634,0.12552587705258653,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,105,2026083204,0,0.25,0.75,259,393,inference,42,ZLZ,0.6428571428571429,0.6774990556114309,-0.03464191275428796,-0.008884394505800142,0.005183831951767775,0.005599800895968143,1.0802435241093253,0.12339636820455398,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,105,2026083204,1,0.5,0.8,22,426,inference,42,LOO,0.2619047619047619,0.26339007172458473,-0.001485309819822811,0.026987961835800045,0.004853520304243272,0.004714894087716387,0.9714380062640948,0.38738398458467593,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,105,2026083204,1,0.5,0.8,22,426,inference,42,ZLZ,0.19047619047619047,0.26339007172458473,-0.07291388124839426,0.02778258776282394,0.004838012158175078,0.0037608539350699626,0.7773552054256464,0.39942865433741453,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,105,2026083204,2,0.75,0.25,393,259,inference,42,LOO,0.5,0.6774990556114309,-0.17749905561143087,-0.01693847920521485,0.005270623355569091,0.006097560975609756,1.1568956011942875,0.23331541011687756,0.0,0.3060949486318019,1.0,0.9611063088618099,0.0
wiggly,wiggly,500,105,2026083204,2,0.75,0.25,393,259,inference,42,ZLZ,0.5238095238095238,0.6774990556114309,-0.15368953180190703,-0.013731851225406877,0.0052457395799782695,0.006083734306730822,1.1597476798030495,0.1895944963265795,0.0,0.30574770524306843,1.0,0.9564813849047249,0.0
wiggly,wiggly,500,105,2026083204,3,0.5,0.2,22,429,inference,42,LOO,0.8809523809523809,0.7377547954386618,0.14319758551371908,-0.003446711189695195,0.004642833752651191,0.0025579337426027324,0.550942350917062,0.050584018492575225,0.0,0.19825435317563556,1.0,0.5181572236295837,0.0
wiggly,wiggly,500,105,2026083204,3,0.5,0.2,22,429,inference,42,ZLZ,0.8809523809523809,0.7377547954386618,0.14319758551371908,-0.003446711189695195,0.00464283375265119,0.0025579337426027324,0.5509423509170621,0.050584018492575225,0.0,0.19825435317563556,1.0,0.5181572236295837,0.0
wiggly,wiggly,500,106,2026083204,0,0.25,0.75,35,61,inference,42,LOO,0.5476190476190477,0.6789316238881619,-0.1313125762691142,-0.004903300107877984,0.005091813748790568,0.00604225430009402,1.1866605100253727,0.06871510595231455,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
wiggly,wiggly,500,106,2026083204,0,0.25,0.75,35,61,inference,42,ZLZ,0.5476190476190477,0.6789316238881619,-0.1313125762691142,-0.0029387968261235242,0.0050778690777598485,0.00604225430009402,1.189919276682025,0.04124096439888248,1.0,0.30470360075308056,1.0,0.9318833308045612,0.0
wiggly,wiggly,500,106,2026083204,1,0.5,0.8,390,445,inference,42,LOO,0.3333333333333333,0.2628687355108868,0.07046459782244652,0.048547093019194354,0.004954283311352361,0.005420054200542005,1.0940137775573646,0.6897199857677916,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,106,2026083204,1,0.5,0.8,390,445,inference,42,ZLZ,0.30952380952380953,0.2628687355108868,0.04665507401292274,0.05275402060153661,0.004981462436585201,0.0052126541673580004,1.0464104133506789,0.7474413748772931,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,106,2026083204,2,0.75,0.25,61,35,inference,42,LOO,0.6666666666666666,0.6789316238881618,-0.01226495722149512,-0.0002765338964492159,0.005150449788248744,0.0054200542005420045,1.0523457995665524,0.003853237642093615,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,106,2026083204,2,0.75,0.25,61,35,inference,42,ZLZ,0.7142857142857143,0.6789316238881618,0.03535409039755255,0.0037735000640825023,0.005123746061968154,0.004977600796416126,0.9714768718463986,0.052716984865767154,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,106,2026083204,3,0.5,0.2,390,308,inference,42,LOO,0.7619047619047619,0.7381440002312678,0.023760761673494057,-0.011711383986854451,0.004672258272796677,0.00442453404125878,0.946979765014228,0.17133449142956483,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,106,2026083204,3,0.5,0.2,390,308,inference,42,ZLZ,0.7380952380952381,0.7381440002312678,-4.87621360296675e-05,-0.011187603654447709,0.004666249447470355,0.004714894087716387,1.0104247834998197,0.16377706967292746,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,107,2026083204,0,0.25,0.75,296,198,inference,42,LOO,0.7619047619047619,0.6773747962429755,0.08452996566178639,0.03755733134129424,0.004818494722896514,0.00442453404125878,0.9182398852144193,0.5410520311982887,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,107,2026083204,0,0.25,0.75,296,198,inference,42,ZLZ,0.7619047619047619,0.6773747962429755,0.08452996566178639,0.03912872917685273,0.004804039837722705,0.00442453404125878,0.9210027790602534,0.5645370415853771,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,107,2026083204,1,0.5,0.8,416,130,inference,42,LOO,0.35714285714285715,0.2602616484818135,0.09688120866104366,0.018516208976216697,0.004768188529996163,0.005599800895968142,1.1744084489823325,0.2681484953029879,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,107,2026083204,1,0.5,0.8,416,130,inference,42,ZLZ,0.35714285714285715,0.2602616484818135,0.09688120866104366,0.018028183234591655,0.004763823121556964,0.005599800895968143,1.1754846376701653,0.2612005875494312,1.0,0.29333533401857814,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,107,2026083204,2,0.75,0.25,198,296,inference,42,LOO,0.8333333333333334,0.6773747962429755,0.1559585370903579,-0.01104482239494875,0.005227984294422638,0.003387533875338754,0.6479617543902477,0.1527536511101327,0.0,0.2281497042366718,1.0,0.5883538868867121,0.0
wiggly,wiggly,500,107,2026083204,2,0.75,0.25,198,296,inference,42,ZLZ,0.7619047619047619,0.6773747962429755,0.08452996566178639,-0.015058713935833357,0.005268379489559468,0.00442453404125878,0.8398282716776637,0.20746715815138173,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,107,2026083204,3,0.5,0.2,416,370,inference,42,LOO,0.7619047619047619,0.7362377197204631,0.025667042184298716,-0.002463845005044263,0.00464900117522145,0.00442453404125878,0.9517171268617763,0.036135457360070254,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,107,2026083204,3,0.5,0.2,416,370,inference,42,ZLZ,0.7857142857142857,0.7362377197204631,0.04947656599382255,-0.002536689756419075,0.004649796022985973,0.004106520657043305,0.8831614627271777,0.03720063937933531,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,108,2026083204,0,0.25,0.75,149,495,inference,42,LOO,0.6904761904761905,0.6811046762694033,0.009371514206787168,-0.017157447804386106,0.005198894338417523,0.0052126541673580004,1.0026466837071102,0.23795629093352272,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,108,2026083204,0,0.25,0.75,149,495,inference,42,ZLZ,0.6904761904761905,0.6811046762694033,0.009371514206787168,-0.023369995752157702,0.005233796566534354,0.005212654167357999,0.9959604086808527,0.323035472263993,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,108,2026083204,1,0.5,0.8,483,75,inference,42,LOO,0.21428571428571427,0.2646150964212569,-0.05032938213554264,0.04068501786291118,0.004975842434255894,0.004106520657043306,0.8252915383277024,0.5767680587535652,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,108,2026083204,1,0.5,0.8,483,75,inference,42,ZLZ,0.21428571428571427,0.2646150964212569,-0.05032938213554264,0.04068501786291123,0.004975842434255894,0.004106520657043305,0.8252915383277022,0.576768058753566,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,108,2026083204,2,0.75,0.25,495,149,inference,42,LOO,0.6428571428571429,0.6811046762694033,-0.03824753341226039,-0.015133959338862413,0.005275859442468778,0.005599800895968143,1.0614006982240187,0.208355972722508,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,108,2026083204,2,0.75,0.25,495,149,inference,42,ZLZ,0.6428571428571429,0.6811046762694033,-0.03824753341226039,-0.012606572893054002,0.005256129132886507,0.0055998008959681446,1.0653849542872442,0.1738857632993047,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,108,2026083204,3,0.5,0.2,483,258,inference,42,LOO,0.6428571428571429,0.7397170055867652,-0.09685986272962233,-0.001906537084636284,0.004598978462676564,0.0055998008959681446,1.217618421441598,0.02811347752419205,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,108,2026083204,3,0.5,0.2,483,258,inference,42,ZLZ,0.6428571428571429,0.7397170055867652,-0.09685986272962233,-0.001678756899065048,0.004596320415516107,0.005599800895968143,1.2183225688671573,0.02476182570387802,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,109,2026083204,0,0.25,0.75,430,451,inference,42,LOO,0.7857142857142857,0.6764614133037239,0.10925287241056181,0.04603468594673599,0.004747573462665468,0.004106520657043305,0.8649725358304932,0.6681121010343986,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,109,2026083204,0,0.25,0.75,430,451,inference,42,ZLZ,0.8095238095238095,0.6764614133037239,0.13306239622008564,0.0499930462221152,0.00471187089383783,0.003760853935069963,0.7981657434605002,0.7283043590333923,0.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,109,2026083204,1,0.5,0.8,248,454,inference,42,LOO,0.14285714285714285,0.26091136249700636,-0.11805421963986351,0.03527556345444699,0.004895228776764121,0.0029865604778496766,0.6100962006159545,0.5041821464353348,0.0,0.21422183914038362,1.0,0.5540257381524962,0.0
wiggly,wiggly,500,109,2026083204,1,0.5,0.8,248,454,inference,42,ZLZ,0.14285714285714285,0.26091136249700636,-0.11805421963986351,0.035275563454447045,0.004895228776764121,0.002986560477849677,0.6100962006159546,0.5041821464353355,0.0,0.21422183914038362,1.0,0.5540257381524962,0.0
wiggly,wiggly,500,109,2026083204,2,0.75,0.25,451,430,inference,42,LOO,0.7619047619047619,0.6764614133037239,0.08544334860103797,-0.009759830681759452,0.005202528667955143,0.00442453404125878,0.8504583681607748,0.13531160403715145,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,109,2026083204,2,0.75,0.25,451,430,inference,42,ZLZ,0.7142857142857143,0.6764614133037239,0.03782430098199041,-0.008939284097065237,0.005198560629832226,0.004977600796416126,0.9574959591414381,0.12398272658705126,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,109,2026083204,3,0.5,0.2,248,347,inference,42,LOO,0.7142857142857143,0.7377215136354711,-0.023435799349756814,-0.00399696247776038,0.004620869678533438,0.004977600796416128,1.0771999953904583,0.05879876591434282,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,109,2026083204,3,0.5,0.2,248,347,inference,42,ZLZ,0.7142857142857143,0.7377215136354711,-0.023435799349756814,-0.00399696247776038,0.004620869678533438,0.004977600796416126,1.0771999953904579,0.05879876591434282,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,110,2026083204,0,0.25,0.75,14,287,inference,42,LOO,0.6190476190476191,0.6758100301167628,-0.0567624110691437,0.043403223738115004,0.004788510757200134,0.005751894253636414,1.201186453426613,0.6272226801260286,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,110,2026083204,0,0.25,0.75,14,287,inference,42,ZLZ,0.6190476190476191,0.6758100301167628,-0.0567624110691437,0.04392980512956812,0.00478266199899174,0.005751894253636414,1.202655394600121,0.6352203928408251,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,110,2026083204,1,0.5,0.8,341,126,inference,42,LOO,0.3333333333333333,0.2614029326717653,0.07193040066156803,0.013400258555923639,0.004726129910443609,0.005420054200542005,1.1468271721784435,0.19492177184705958,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,110,2026083204,1,0.5,0.8,341,126,inference,42,ZLZ,0.2619047619047619,0.2614029326717653,0.0005018292329966312,0.014985754677954433,0.004739634351638958,0.004714894087716387,0.9947801323716003,0.21767382034383945,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,110,2026083204,2,0.75,0.25,287,14,inference,42,LOO,0.6428571428571429,0.6758100301167628,-0.03295288725961987,0.0007131090360587011,0.005161995918592861,0.005599800895968143,1.0848131196304056,0.009925379272169308,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,110,2026083204,2,0.75,0.25,287,14,inference,42,ZLZ,0.6190476190476191,0.6758100301167628,-0.0567624110691437,-0.0035292318276307633,0.005196389940244411,0.005751894253636414,1.106901968439627,0.048958637210879286,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,110,2026083204,3,0.5,0.2,341,375,inference,42,LOO,0.8333333333333334,0.7389042407435904,0.09442909258974297,-0.0032115944691955,0.004627921534591675,0.003387533875338753,0.7319773790498455,0.047209315968895896,1.0,0.2281497042366718,1.0,0.588353886886712,0.0
wiggly,wiggly,500,110,2026083204,3,0.5,0.2,341,375,inference,42,ZLZ,0.8333333333333334,0.7389042407435904,0.09442909258974297,-0.0032115944691955,0.004627921534591675,0.003387533875338754,0.7319773790498457,0.047209315968895896,1.0,0.2281497042366718,1.0,0.5883538868867121,0.0
wiggly,wiggly,500,111,2026083204,0,0.25,0.75,242,30,inference,42,LOO,0.6904761904761905,0.6772290339946149,0.013247156481575595,0.007433190768107112,0.005060967844581994,0.0052126541673580004,1.0299718013301336,0.10448609293697325,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,111,2026083204,0,0.25,0.75,242,30,inference,42,ZLZ,0.7142857142857143,0.6772290339946149,0.03705668029109943,0.008794750173087174,0.005048442914155928,0.004977600796416126,0.9859675311884464,0.12377837656767379,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,111,2026083204,1,0.5,0.8,120,167,inference,42,LOO,0.4523809523809524,0.2616686832334215,0.19071226914753087,0.0881272895815664,0.0052129891422806225,0.006042254300094022,1.1590767091931071,1.2205821180469252,0.0,0.3047036007530807,1.0,0.9318833308045613,0.0
wiggly,wiggly,500,111,2026083204,1,0.5,0.8,120,167,inference,42,ZLZ,0.47619047619047616,0.2616686832334215,0.21452179295705465,0.08285716917851088,0.005182659404553712,0.006083734306730822,1.1738634225867488,1.150942844348683,0.0,0.30574770524306843,1.0,0.9564813849047249,0.0
wiggly,wiggly,500,111,2026083204,2,0.75,0.25,30,242,inference,42,LOO,0.6666666666666666,0.6772290339946149,-0.010562367327948241,0.005389657759510391,0.005105639614248103,0.005420054200542005,1.061581821289634,0.0754286109943851,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,111,2026083204,2,0.75,0.25,30,242,inference,42,ZLZ,0.6428571428571429,0.6772290339946149,-0.034371891137471966,0.005896861751374938,0.0051020529602763135,0.005599800895968143,1.0975583631858012,0.08255596626886774,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,111,2026083204,3,0.5,0.2,120,326,inference,42,LOO,0.7619047619047619,0.7377034767498698,0.02420128515489206,-0.0002630863321751997,0.004605385569548186,0.0044245340412587784,0.960730426245907,0.0038767276193952425,1.0,0.2607425191276249,1.0,0.6843972569730633,0.0
wiggly,wiggly,500,111,2026083204,3,0.5,0.2,120,326,inference,42,ZLZ,0.7619047619047619,0.7377034767498698,0.02420128515489206,-0.005670583756171466,0.004636734100276892,0.004424534041258779,0.9542350166239982,0.08327634846025653,1.0,0.2607425191276249,1.0,0.6843972569730633,0.0
wiggly,wiggly,500,112,2026083204,0,0.25,0.75,291,17,inference,42,LOO,0.8095238095238095,0.6814068203712471,0.12811698915256242,0.02113002202434411,0.0049047871476166,0.0037608539350699626,0.7667720987438745,0.30171011277094734,0.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,112,2026083204,0,0.25,0.75,291,17,inference,42,ZLZ,0.8095238095238095,0.6814068203712471,0.12811698915256242,0.01991965312329569,0.004917517158170192,0.0037608539350699618,0.7647871505280879,0.28405918029301497,0.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,112,2026083204,1,0.5,0.8,289,10,inference,42,LOO,0.21428571428571427,0.2633222069274167,-0.04903649264170243,0.04606141007892711,0.004974042010738674,0.004106520657043305,0.8255902640503558,0.6531042417405203,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,112,2026083204,1,0.5,0.8,289,10,inference,42,ZLZ,0.23809523809523808,0.2633222069274167,-0.02522696883217862,0.04810208525227372,0.004987019618196921,0.0044245340412587784,0.88721007335008,0.681150947941655,1.0,0.2607425191276249,1.0,0.6843972569730632,0.0
wiggly,wiggly,500,112,2026083204,2,0.75,0.25,17,291,inference,42,LOO,0.7380952380952381,0.6814068203712471,0.056688417723991025,0.005844189025951296,0.005068400298894987,0.004714894087716387,0.9302529022311692,0.08208972494493817,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,112,2026083204,2,0.75,0.25,17,291,inference,42,ZLZ,0.7380952380952381,0.6814068203712471,0.056688417723991025,0.0049714434050831535,0.005071656022294761,0.004714894087716387,0.9296557311832534,0.06980838720288138,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,112,2026083204,3,0.5,0.2,289,307,inference,42,LOO,0.7380952380952381,0.7373403199995815,0.0007549180956566426,-0.010686114270679004,0.004698817722382172,0.004714894087716387,1.0034213639013143,0.15589260522700596,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,112,2026083204,3,0.5,0.2,289,307,inference,42,ZLZ,0.6428571428571429,0.7373403199995815,-0.09448317714243859,-0.010843888899075504,0.004698103518414145,0.005599800895968142,1.1919279500802413,0.15820629807951553,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,113,2026083204,0,0.25,0.75,290,188,inference,42,LOO,0.5238095238095238,0.673911483931579,-0.15010196012205512,0.016191601612839945,0.005012948026650909,0.006083734306730822,1.213604105685351,0.22868791170807407,1.0,0.30574770524306843,1.0,0.9564813849047249,0.0
wiggly,wiggly,500,113,2026083204,0,0.25,0.75,290,188,inference,42,ZLZ,0.5,0.673911483931579,-0.17391148393157896,0.01810696526516542,0.004993820035491677,0.006097560975609756,1.2210213688666514,0.2562295564304354,0.0,0.3060949486318019,1.0,0.9611063088618099,0.0
wiggly,wiggly,500,113,2026083204,1,0.5,0.8,277,361,inference,42,LOO,0.2619047619047619,0.2615385953897108,0.00036616651505111397,0.0261977318210575,0.004833340397367277,0.004714894087716387,0.975493902785037,0.3768252543410624,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,113,2026083204,1,0.5,0.8,277,361,inference,42,ZLZ,0.2619047619047619,0.2615385953897108,0.00036616651505111397,0.025719312615077927,0.004827945578887976,0.004714894087716387,0.9765839342377948,0.37015035842411076,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,113,2026083204,2,0.75,0.25,188,290,inference,42,LOO,0.6904761904761905,0.673911483931579,0.016564706544611507,0.0048365171223939685,0.005171253732388331,0.0052126541673580004,1.0080058796400517,0.06725658407124242,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,113,2026083204,2,0.75,0.25,188,290,inference,42,ZLZ,0.6904761904761905,0.673911483931579,0.016564706544611507,0.0044658941806634544,0.005174726693895722,0.0052126541673580004,1.0073293674634098,0.06208185993405341,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,113,2026083204,3,0.5,0.2,277,400,inference,42,LOO,0.7380952380952381,0.7364226593915209,0.0016725787037172868,-0.009904912494402507,0.004698329949964042,0.004714894087716387,1.0035255373566243,0.1445036731896396,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,113,2026083204,3,0.5,0.2,277,400,inference,42,ZLZ,0.7142857142857143,0.7364226593915209,-0.02213694510580655,-0.01048047116251527,0.0047047240094293665,0.004977600796416126,1.0580005939646726,0.15279661440744927,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,114,2026083204,0,0.25,0.75,159,256,inference,42,LOO,0.6904761904761905,0.6790855980622822,0.011390592413908274,0.02131206282543263,0.004946307502810673,0.005212654167357999,1.0538475750640206,0.3030295156470099,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,114,2026083204,0,0.25,0.75,159,256,inference,42,ZLZ,0.6666666666666666,0.6790855980622822,-0.012418931395615562,0.02170274969348862,0.004946712067206948,0.0054200542005420045,1.0956882322852315,0.3085719503213495,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,114,2026083204,1,0.5,0.8,171,107,inference,42,LOO,0.2619047619047619,0.261432672280455,0.00047208962430689283,0.03885307773263258,0.004925652540124775,0.004714894087716387,0.9572120748080519,0.5535967609670586,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,114,2026083204,1,0.5,0.8,171,107,inference,42,ZLZ,0.2857142857142857,0.261432672280455,0.024281613433830673,0.03822401288650168,0.004919297225500348,0.004977600796416128,1.0118520122373476,0.5449852484472065,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,114,2026083204,2,0.75,0.25,256,159,inference,42,LOO,0.6428571428571429,0.6790855980622822,-0.03622845520513929,-0.012315353811855223,0.0052578883740387015,0.005599800895968143,1.0650284862679218,0.16984048153755565,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,114,2026083204,2,0.75,0.25,256,159,inference,42,ZLZ,0.6190476190476191,0.6790855980622822,-0.06003797901466312,-0.012448649546713764,0.005259081907325644,0.005751894253636414,1.0937069159589066,0.17165927482283602,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,114,2026083204,3,0.5,0.2,171,475,inference,42,LOO,0.7619047619047619,0.7370926335540371,0.02481212835072477,-0.003994175736271588,0.004654982858667647,0.00442453404125878,0.9504941641235547,0.05854207692681336,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,114,2026083204,3,0.5,0.2,171,475,inference,42,ZLZ,0.7619047619047619,0.7370926335540371,0.02481212835072477,-0.0032360367312722627,0.004646913445798218,0.00442453404125878,0.9521447069902894,0.04747130282407741,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,115,2026083204,0,0.25,0.75,372,125,inference,42,LOO,0.4523809523809524,0.6752973532899755,-0.22291640090902315,-0.015914432296319503,0.005266578963084676,0.006042254300094022,1.1472825799150321,0.2192940513180241,0.0,0.3047036007530807,1.0,0.9318833308045613,0.0
wiggly,wiggly,500,115,2026083204,0,0.25,0.75,372,125,inference,42,ZLZ,0.47619047619047616,0.6752973532899755,-0.19910687709949937,-0.014388488049427828,0.005252536286367699,0.006083734306730822,1.1582469829899877,0.19853205123693804,0.0,0.30574770524306843,1.0,0.9564813849047249,0.0
wiggly,wiggly,500,115,2026083204,1,0.5,0.8,486,168,inference,42,LOO,0.38095238095238093,0.2615985024551677,0.11935387849721324,0.03865394789479937,0.004920607786435462,0.005751894253636414,1.168939794285686,0.5510417214036012,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,115,2026083204,1,0.5,0.8,486,168,inference,42,ZLZ,0.38095238095238093,0.2615985024551677,0.11935387849721324,0.04357335016201119,0.004960838214273585,0.005751894253636414,1.1594601567708378,0.6186477251375853,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,115,2026083204,2,0.75,0.25,125,372,inference,42,LOO,0.8095238095238095,0.6752973532899755,0.134226456233834,0.014553096614562278,0.005071187567014768,0.0037608539350699626,0.7416120751541925,0.20436220292991109,0.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,115,2026083204,2,0.75,0.25,125,372,inference,42,ZLZ,0.8571428571428571,0.6752973532899755,0.18184550385288156,0.016447755614379167,0.005057226571407794,0.0029865604778496766,0.5905530305355292,0.2312865824525294,0.0,0.21422183914038362,1.0,0.5540257381524962,0.0
wiggly,wiggly,500,115,2026083204,3,0.5,0.2,486,201,inference,42,LOO,0.6904761904761905,0.7377569404237593,-0.04728074994756881,-0.010809394907238978,0.0046931371825954405,0.0052126541673580004,1.1106971657869271,0.1577864695506883,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,115,2026083204,3,0.5,0.2,486,201,inference,42,ZLZ,0.6904761904761905,0.7377569404237593,-0.04728074994756881,-0.00885657912756177,0.004672186846199367,0.0052126541673580004,1.1156775914469863,0.1295704317513642,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,116,2026083204,0,0.25,0.75,416,410,inference,42,LOO,0.6666666666666666,0.6741153436844254,-0.007448677017758754,0.0540906348293525,0.004694074901404743,0.005420054200542005,1.1546586525323674,0.7894907953343706,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,116,2026083204,0,0.25,0.75,416,410,inference,42,ZLZ,0.6666666666666666,0.6741153436844254,-0.007448677017758754,0.05388199832768126,0.004696488746134283,0.005420054200542005,1.1540651949828038,0.7862434692027105,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,116,2026083204,1,0.5,0.8,179,32,inference,42,LOO,0.3333333333333333,0.2623631530686577,0.07097018026467561,0.03595206199716855,0.004887526303503517,0.005420054200542005,1.1089565281023157,0.5142558610940585,1.0,0.28858908515266013,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,116,2026083204,1,0.5,0.8,179,32,inference,42,ZLZ,0.35714285714285715,0.2623631530686577,0.09477970407419944,0.03277409624735528,0.004870267498834433,0.005599800895968142,1.1497932910888986,0.4696283619052806,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,116,2026083204,2,0.75,0.25,410,416,inference,42,LOO,0.7142857142857143,0.6741153436844253,0.04017037060128903,-0.005310603340714426,0.005252970669878101,0.004977600796416128,0.9475782579482092,0.07327256188466293,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,116,2026083204,2,0.75,0.25,410,416,inference,42,ZLZ,0.6904761904761905,0.6741153436844253,0.016360846791765193,-0.0016523941856999569,0.005222933211132781,0.005212654167358001,0.9980319404136989,0.0228642216716257,1.0,0.2830137546510798,1.0,0.7726455471066307,0.0
wiggly,wiggly,500,116,2026083204,3,0.5,0.2,179,442,inference,42,LOO,0.8809523809523809,0.73753144716171,0.1434209337906709,-0.0012128521539950254,0.0046205708298571345,0.0025579337426027324,0.5535969118953691,0.01784267840305208,0.0,0.19825435317563556,1.0,0.5181572236295837,0.0
wiggly,wiggly,500,116,2026083204,3,0.5,0.2,179,442,inference,42,ZLZ,0.8571428571428571,0.73753144716171,0.11961140998114705,-0.0017886130694073632,0.004626777369526567,0.0029865604778496766,0.6454947448995747,0.026295237544455376,0.0,0.21422183914038362,1.0,0.5540257381524962,0.0
wiggly,wiggly,500,117,2026083204,0,0.25,0.75,6,272,inference,42,LOO,0.6428571428571429,0.6779784413206814,-0.03512129846353851,-0.035952308944738665,0.005392167603291174,0.005599800895968142,1.0385064612142687,0.4896041560084382,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,117,2026083204,0,0.25,0.75,6,272,inference,42,ZLZ,0.6190476190476191,0.6779784413206814,-0.058930822273062344,-0.034871860542716626,0.005384167473191335,0.005751894253636414,1.0682977976216477,0.4752431208738151,1.0,0.29729221258775995,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,117,2026083204,1,0.5,0.8,142,97,inference,42,LOO,0.35714285714285715,0.2605522819170316,0.09659057522582554,0.0522224764039394,0.005001047157909402,0.005599800895968142,1.1197256732746024,0.7384600195349068,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,117,2026083204,1,0.5,0.8,142,97,inference,42,ZLZ,0.35714285714285715,0.2605522819170316,0.09659057522582554,0.04899811268931298,0.004975163355409002,0.005599800895968142,1.1255511620296916,0.6946654186611521,1.0,0.2933353340185781,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,117,2026083204,2,0.75,0.25,272,6,inference,42,LOO,0.6904761904761905,0.6779784413206814,0.012497749155509053,0.014207636337472018,0.0050620933519670746,0.0052126541673580004,1.0297427970846131,0.19969020246706826,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,117,2026083204,2,0.75,0.25,272,6,inference,42,ZLZ,0.6904761904761905,0.6779784413206814,0.012497749155509053,0.013828160883927798,0.005065851464197494,0.0052126541673580004,1.0289788802924884,0.19428451961674298,1.0,0.2830137546510796,1.0,0.7726455471066306,0.0
wiggly,wiggly,500,117,2026083204,3,0.5,0.2,142,237,inference,42,LOO,0.8095238095238095,0.7369029709755384,0.07262083854827117,-0.0025581830862126953,0.004641194872760796,0.0037608539350699618,0.8103201951597505,0.03755058621494876,1.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,117,2026083204,3,0.5,0.2,142,237,inference,42,ZLZ,0.7857142857142857,0.7369029709755384,0.048811314738747336,-0.0019101649283187472,0.004634252245015407,0.004106520657043305,0.8861236807858852,0.02805957135924868,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,118,2026083204,0,0.25,0.75,253,187,inference,42,LOO,0.7142857142857143,0.6769164566572341,0.0373692576284802,0.025654773643741913,0.004943130512204901,0.004977600796416126,1.006973371252512,0.3648943581823894,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,118,2026083204,0,0.25,0.75,253,187,inference,42,ZLZ,0.7380952380952381,0.6769164566572341,0.06117878143800404,0.025682637787078577,0.0049427998988512915,0.004714894087716387,0.9538913539292032,0.3653028935198258,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,118,2026083204,1,0.5,0.8,66,368,inference,42,LOO,0.21428571428571427,0.2603928317217047,-0.04610711743599041,0.028618436740140307,0.004830534625263754,0.004106520657043306,0.8501172179920113,0.4117639366685854,1.0,0.25119737260060376,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,118,2026083204,1,0.5,0.8,66,368,inference,42,ZLZ,0.23809523809523808,0.2603928317217047,-0.022297593626466605,0.03203867093689389,0.004857459835052855,0.004424534041258779,0.9108740352992821,0.4596951087507204,1.0,0.260742519127625,1.0,0.6843972569730632,0.0
wiggly,wiggly,500,118,2026083204,2,0.75,0.25,187,253,inference,42,LOO,0.6428571428571429,0.6769164566572341,-0.034059313800091195,-0.021260842921295375,0.0053026074517024705,0.005599800895968143,1.056046661377933,0.2919683260770823,1.0,0.29333533401857803,1.0,0.8280596746784621,0.0
wiggly,wiggly,500,118,2026083204,2,0.75,0.25,187,253,inference,42,ZLZ,0.6666666666666666,0.6769164566572341,-0.01024978999056747,-0.017118682154315668,0.005276247583855323,0.005420054200542005,1.027255471696725,0.2356718685832736,1.0,0.28858908515266024,1.0,0.8006656810830313,0.0
wiggly,wiggly,500,118,2026083204,3,0.5,0.2,66,237,inference,42,LOO,0.7142857142857143,0.7375685984225013,-0.02328288413678703,-0.003935696597762717,0.004649975685741877,0.004977600796416128,1.0704573814609055,0.0577160060611477,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,118,2026083204,3,0.5,0.2,66,237,inference,42,ZLZ,0.6190476190476191,0.7375685984225013,-0.11852097937488226,-0.007912496446032424,0.004665097760191324,0.005751894253636413,1.232963283796333,0.11584656299418784,1.0,0.2972922125877599,1.0,0.8548575187548779,0.0
wiggly,wiggly,500,119,2026083204,0,0.25,0.75,175,94,inference,42,LOO,0.7380952380952381,0.6777274673095418,0.06036777078569633,0.026874515495663664,0.004893357959010086,0.004714894087716387,0.9635293651540257,0.38418212123608314,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,119,2026083204,0,0.25,0.75,175,94,inference,42,ZLZ,0.7619047619047619,0.6777274673095418,0.08417729459522005,0.022655421077396487,0.004927408335076943,0.00442453404125878,0.8979434502640402,0.32274748115504115,1.0,0.2607425191276249,1.0,0.6843972569730634,0.0
wiggly,wiggly,500,119,2026083204,1,0.5,0.8,99,398,inference,42,LOO,0.2857142857142857,0.25964271868522715,0.02607156702905855,0.02665914852504836,0.004804829522752747,0.004977600796416126,1.0359578363488735,0.38459823121062864,1.0,0.27655920512821,1.0,0.743961407911364,0.0
wiggly,wiggly,500,119,2026083204,1,0.5,0.8,99,398,inference,42,ZLZ,0.2619047619047619,0.25964271868522715,0.0022620432195347706,0.03320755834782396,0.004836199158690596,0.004714894087716387,0.9749172713956115,0.47751262213736273,1.0,0.26916219260436036,1.0,0.7145655002760549,0.0
wiggly,wiggly,500,119,2026083204,2,0.75,0.25,94,175,inference,42,LOO,0.7857142857142857,0.6777274673095418,0.10798681840474389,-0.01543182989735481,0.005237917926656676,0.004106520657043305,0.7839986640769048,0.2132249802855079,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,119,2026083204,2,0.75,0.25,94,175,inference,42,ZLZ,0.8095238095238095,0.6777274673095418,0.13179634221426773,-0.011600754448153006,0.005218221993874231,0.0037608539350699618,0.7207155884676618,0.16059238898880548,0.0,0.24039272470036788,1.0,0.6214096045179486,0.0
wiggly,wiggly,500,119,2026083204,3,0.5,0.2,99,245,inference,42,LOO,0.7857142857142857,0.737241149836753,0.04847313587753266,-0.006451770541914814,0.004653914198198705,0.004106520657043305,0.8823799670893656,0.0945735577846821,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0
wiggly,wiggly,500,119,2026083204,3,0.5,0.2,99,245,inference,42,ZLZ,0.7857142857142857,0.737241149836753,0.04847313587753266,-0.006324450497986467,0.004652492977086043,0.004106520657043305,0.8826495122654237,0.09272139020682016,1.0,0.2511973726006038,1.0,0.6533790320830186,0.0

